Energy-based models for inverse imaging problems

In this chapter we provide a thorough overview of the use of energy-based models (EBMs) in the context of inverse imaging problems. EBMs are probability distributions modeled via Gibbs densities $p(x) \propto \exp{-E(x)}$ with an appropriate energy functional $E$. Within this chapter we present a rigorous theoretical introduction to Bayesian inverse problems that includes results on well-posedness and stability in the finite-dimensional and infinite-dimensional setting. Afterwards we discuss the use of EBMs for Bayesian inverse problems and explain the most relevant techniques for learning EBMs from data. As a crucial part of Bayesian inverse problems, we cover several popular algorithms for sampling from EBMs, namely the Metropolis-Hastings algorithm, Gibbs sampling, Langevin Monte Carlo, and Hamiltonian Monte Carlo. Moreover, we present numerical results for the resolution of several inverse imaging problems obtained by leveraging an EBM that allows for the explicit verification of those properties that are needed for valid energy-based modeling.

==> code/filters/bilevel/kernel_0/minmax.txt <==
-1.159412930950525777e-01
1.582585887274686465e-01


==> code/filters/bilevel/kernel_1/minmax.txt <==
-2.097094582159712284e-01
1.483717815633926740e-01


==> code/filters/bilevel/kernel_10/minmax.txt <==
-1.320312108950406904e-01
1.276623358294749488e-01


==> code/filters/bilevel/kernel_11/minmax.txt <==
-1.452572665490979298e-01
1.824629731550582723e-01


==> code/filters/bilevel/kernel_12/minmax.txt <==
-1.578860169262546187e-01
1.089223202506716670e-01


==> code/filters/bilevel/kernel_13/minmax.txt <==
-1.975093632232686192e-01
1.755157630437441940e-01


==> code/filters/bilevel/kernel_14/minmax.txt <==
-2.262581871191260974e-01
2.139813147095920853e-01


==> code/filters/bilevel/kernel_15/minmax.txt <==
-2.373080989464871893e-01
2.516421377405376747e-01


==> code/filters/bilevel/kernel_16/minmax.txt <==
-2.123689902420853315e-01
1.387440864095013382e-01


==> code/filters/bilevel/kernel_17/minmax.txt <==
-1.231790275112139704e-01
1.287158610337737763e-01


==> code/filters/bilevel/kernel_18/minmax.txt <==
-1.183817542265219735e-01
1.229198696017759496e-01


==> code/filters/bilevel/kernel_19/minmax.txt <==
-2.023648565970641855e-01
2.003282760203259905e-01


==> code/filters/bilevel/kernel_2/minmax.txt <==
-1.505371977452977794e-01
1.832432366705000759e-01


==> code/filters/bilevel/kernel_20/minmax.txt <==
-2.273990171772009017e-01
1.494754000577181996e-01


==> code/filters/bilevel/kernel_21/minmax.txt <==
-1.608568489191149198e-01
1.343904875401459031e-01


==> code/filters/bilevel/kernel_22/minmax.txt <==
-1.516737789773651701e-01
2.414007927594944702e-01


==> code/filters/bilevel/kernel_23/minmax.txt <==
-1.575136411272171078e-01
1.761198054488559428e-01


==> code/filters/bilevel/kernel_3/minmax.txt <==
-1.596466789501703454e-01
2.158881032568405189e-01


==> code/filters/bilevel/kernel_4/minmax.txt <==
-1.474755253723273873e-01
2.257816510344719807e-01


==> code/filters/bilevel/kernel_5/minmax.txt <==
-1.070029824046759559e-01
1.179328139584561452e-01


==> code/filters/bilevel/kernel_6/minmax.txt <==
-1.256078148156664631e-01
2.044909473035128322e-01


==> code/filters/bilevel/kernel_7/minmax.txt <==
-1.829733152427170662e-01
2.001651587030899571e-01


==> code/filters/bilevel/kernel_8/minmax.txt <==
-1.234737698734547640e-01
1.506899134670077189e-01


==> code/filters/bilevel/kernel_9/minmax.txt <==
-2.696890403396314806e-01
1.385651162404059056e-01


==> code/filters/score-matching/kernel_0/minmax.txt <==
-2.503109887690789237e-01
1.964083918964523723e-01


==> code/filters/score-matching/kernel_1/minmax.txt <==
-2.839952787928934352e-01
2.976323282398669612e-01


==> code/filters/score-matching/kernel_10/minmax.txt <==
-1.378704455237665938e-01
1.474005397473361623e-01


==> code/filters/score-matching/kernel_11/minmax.txt <==
-2.228283350464044799e-01
2.472089028659283372e-01


==> code/filters/score-matching/kernel_12/minmax.txt <==
-2.906564611282014265e-01
3.022263377848913302e-01


==> code/filters/score-matching/kernel_13/minmax.txt <==
-2.675469036860596006e-01
2.550253807858963162e-01


==> code/filters/score-matching/kernel_14/minmax.txt <==
-1.684334863007886096e-01
1.953214664529376310e-01


==> code/filters/score-matching/kernel_15/minmax.txt <==
-2.374959994177995304e-01
1.903900405061574597e-01


==> code/filters/score-matching/kernel_16/minmax.txt <==
-1.726388188616131691e-01
1.976529346285496869e-01


==> code/filters/score-matching/kernel_17/minmax.txt <==
-1.919383532948115978e-01
2.173351646314972685e-01


==> code/filters/score-matching/kernel_18/minmax.txt <==
-1.829643218816396633e-01
2.253658611080693597e-01


==> code/filters/score-matching/kernel_19/minmax.txt <==
-1.971619840181045857e-01
1.826228499171598796e-01


==> code/filters/score-matching/kernel_2/minmax.txt <==
-3.218888362620285770e-01
3.659944609615078948e-01


==> code/filters/score-matching/kernel_20/minmax.txt <==
-1.788100289089120942e-01
1.797493167652555179e-01


==> code/filters/score-matching/kernel_21/minmax.txt <==
-2.429144704354233297e-01
2.934079142104872306e-01


==> code/filters/score-matching/kernel_22/minmax.txt <==
-1.919728567882089676e-01
5.574364241400798781e-01


==> code/filters/score-matching/kernel_23/minmax.txt <==
-2.365071821254716988e-01
2.516485789317762234e-01


==> code/filters/score-matching/kernel_3/minmax.txt <==
-2.316342199510820765e-01
2.127133134595547703e-01


==> code/filters/score-matching/kernel_4/minmax.txt <==
-2.582990231253310953e-01
2.102448177089061565e-01


==> code/filters/score-matching/kernel_5/minmax.txt <==
-2.089674152670682461e-01
1.829097834609749174e-01


==> code/filters/score-matching/kernel_6/minmax.txt <==
-2.581948604133648129e-01
2.732146328569894367e-01


==> code/filters/score-matching/kernel_7/minmax.txt <==
-2.633667458091640823e-01
2.726167185952016458e-01


==> code/filters/score-matching/kernel_8/minmax.txt <==
-2.163146710935579253e-01
1.720750098987127996e-01


==> code/filters/score-matching/kernel_9/minmax.txt <==
-2.562803436302113491e-01
2.252678167511966700e-01


==> code/inference/denoising/ATy/102061/minmax.txt <==
-2.874727768698489005e-01
1.341710502218691925e+00


==> code/inference/denoising/ATy/102061/psnr.txt <==
2.000559204430310700e+01


==> code/inference/denoising/data/102061/minmax.txt <==
-2.874727768698489005e-01
1.341710502218691925e+00


==> code/inference/denoising/data/102061/psnr.txt <==
0.000000000000000000e+00


==> code/inference/denoising/mmse/mean_20000/102061/minmax.txt <==
0.000000000000000000e+00
1.000000000000000000e+00


==> code/inference/denoising/mmse/mean_20000/102061/psnr.txt <==
2.911393227827213082e+01


==> code/inference/denoising/mmse/std_20000/102061/minmax.txt <==
1.059440836552229606e-02
6.006468312646123103e-02


==> code/inference/denoising/mmse/std_20000/102061/psnr.txt <==
0.000000000000000000e+00


==> code/inference/denoising/optim/xstar/102061/minmax.txt <==
1.933240524319906201e-02
1.000000000000000000e+00


==> code/inference/denoising/optim/xstar/102061/psnr.txt <==
2.887707187018731858e+01


==> code/inference/denoising/tv/xstar/102061/minmax.txt <==
0.000000000000000000e+00
1.000000000000000000e+00


==> code/inference/denoising/tv/xstar/102061/psnr.txt <==
2.761867914533011970e+01


==> code/inference/fourier/ATy/102061/minmax.txt <==
5.554050573899257590e-03
1.122271962747736662e+00


==> code/inference/fourier/ATy/102061/psnr.txt <==
2.447540460993812417e+01


==> code/inference/fourier/data/102061/minmax.txt <==
-9.640705075098336962e+00
5.168885599927996566e+00


==> code/inference/fourier/data/102061/psnr.txt <==
0.000000000000000000e+00


==> code/inference/fourier/mmse/mean_20000/102061/minmax.txt <==
0.000000000000000000e+00
1.000000000000000000e+00


==> code/inference/fourier/mmse/mean_20000/102061/psnr.txt <==
2.879796811788000355e+01


==> code/inference/fourier/mmse/std_20000/102061/minmax.txt <==
5.727867788844897591e-03
9.911487559206090536e-02


==> code/inference/fourier/mmse/std_20000/102061/psnr.txt <==
0.000000000000000000e+00


==> code/inference/fourier/optim/xstar/102061/minmax.txt <==
4.604694940611626930e-02
1.000000000000000000e+00


==> code/inference/fourier/optim/xstar/102061/psnr.txt <==
2.785373107338024923e+01


==> code/inference/fourier/tv/xstar/102061/minmax.txt <==
2.860002317687698747e-02
1.000000000000000000e+00


==> code/inference/fourier/tv/xstar/102061/psnr.txt <==
2.738490123551200384e+01


==> code/inference/radon/ATy/102061/minmax.txt <==
1.181857910156250000e+04
3.482087500000000000e+04


==> code/inference/radon/ATy/102061/psnr.txt <==
-8.816986981639496435e+01


==> code/inference/radon/data/102061/minmax.txt <==
-1.359665193866034372e+01
3.152321589390014651e+02


==> code/inference/radon/data/102061/psnr.txt <==
0.000000000000000000e+00


==> code/inference/radon/fdk/102061/minmax.txt <==
-7.103542089462280273e-01
1.513973951339721680e+00


==> code/inference/radon/fdk/102061/psnr.txt <==
1.297292591751680924e+01


==> code/inference/radon/mmse/mean_20000/102061/minmax.txt <==
7.074599738138065419e-02
1.000000000000000000e+00


==> code/inference/radon/mmse/mean_20000/102061/psnr.txt <==
2.545417752193732142e+01


==> code/inference/radon/mmse/std_20000/102061/minmax.txt <==
5.059525167255937012e-03
5.030842493608953664e-02


==> code/inference/radon/mmse/std_20000/102061/psnr.txt <==
0.000000000000000000e+00


==> code/inference/radon/optim/fdk/102061/minmax.txt <==
-9.069933891296386719e-01
1.736363768577575684e+00


==> code/inference/radon/optim/fdk/102061/psnr.txt <==
1.137394374392655294e+01


==> code/inference/radon/optim/xstar/102061/minmax.txt <==
0.000000000000000000e+00
1.000000000000000000e+00


==> code/inference/radon/optim/xstar/102061/psnr.txt <==
2.575228266484328898e+01


==> code/inference/radon/tv/xstar/102061/minmax.txt <==
0.000000000000000000e+00
1.000000000000000000e+00


==> code/inference/radon/tv/xstar/102061/psnr.txt <==
2.482539486995099054e+01


==> code/inference/x/102061/minmax.txt <==
4.705882352941176405e-02
1.000000000000000000e+00


==> code/inference/x/102061/psnr.txt <==
inf


==> code/potentials/bilevel/potentials_0.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307415e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339650739e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431342703e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605052e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023709567e+00
-7.078031301498413086e-01,3.498548728121950724e+00
-7.071628570556640625e-01,3.498537483491953815e+00
-7.065226435661315918e-01,3.498526208459154851e+00
-7.058823704719543457e-01,3.498514937932495350e+00
-7.052420973777770996e-01,3.498503659278144884e+00
-7.046018242835998535e-01,3.498492364128261478e+00
-7.039616107940673828e-01,3.498481058825822387e+00
-7.033213376998901367e-01,3.498469762854591991e+00
-7.026810646057128906e-01,3.498458429261368963e+00
-7.020408511161804199e-01,3.498447091840009016e+00
-7.014005780220031738e-01,3.498435743471039139e+00
-7.007603049278259277e-01,3.498424418695166072e+00
-7.001200318336486816e-01,3.498413063498415632e+00
-6.994798183441162109e-01,3.498401681062717650e+00
-6.988395452499389648e-01,3.498390296560504265e+00
-6.981992721557617188e-01,3.498378893636754583e+00
-6.975590586662292480e-01,3.498367492364381270e+00
-6.969187855720520020e-01,3.498356059036286325e+00
-6.962785124778747559e-01,3.498344630973169611e+00
-6.956382393836975098e-01,3.498333188338763833e+00
-6.949980258941650391e-01,3.498321754750599588e+00
-6.943577527999877930e-01,3.498310293714520292e+00
-6.937174797058105469e-01,3.498298800204432624e+00
-6.930772662162780762e-01,3.498287315433438849e+00
-6.924369931221008301e-01,3.498275826109924491e+00
-6.917967200279235840e-01,3.498264308014777946e+00
-6.911564469337463379e-01,3.498252788112560907e+00
-6.905162334442138672e-01,3.498241257171445628e+00
-6.898759603500366211e-01,3.498229716335483186e+00
-6.892356872558593750e-01,3.498218155107863048e+00
-6.885954737663269043e-01,3.498206591509114283e+00
-6.879552006721496582e-01,3.498195025725260976e+00
-6.873149275779724121e-01,3.498183426645267602e+00
-6.866746544837951660e-01,3.498171824240166927e+00
-6.860344409942626953e-01,3.498160216596974958e+00
-6.853941679000854492e-01,3.498148594882064089e+00
-6.847538948059082031e-01,3.498136951341569212e+00
-6.841136813163757324e-01,3.498125307176302545e+00
-6.834734082221984863e-01,3.498113659729739311e+00
-6.828331351280212402e-01,3.498102003222578471e+00
-6.821928620338439941e-01,3.498090317607273292e+00
-6.815526485443115234e-01,3.498078623293237044e+00
-6.809123754501342773e-01,3.498066939697738853e+00
-6.802721023559570312e-01,3.498055230730217957e+00
-6.796318888664245605e-01,3.498043514462056081e+00
-6.789916157722473145e-01,3.498031779127508401e+00
-6.783513426780700684e-01,3.498020046501638891e+00
-6.777110695838928223e-01,3.498008288504205865e+00
-6.770708560943603516e-01,3.497996535131452589e+00
-6.764305830001831055e-01,3.497984749292392337e+00
-6.757903099060058594e-01,3.497972976064375850e+00
-6.751500964164733887e-01,3.497961182138427993e+00
-6.745098233222961426e-01,3.497949380875672531e+00
-6.738695502281188965e-01,3.497937557988112456e+00
-6.732292771339416504e-01,3.497925734576759815e+00
-6.725890636444091797e-01,3.497913919418549344e+00
-6.719487905502319336e-01,3.497902045570261187e+00
-6.713085174560546875e-01,3.497890204536029390e+00
-6.706683039665222168e-01,3.497878325011713585e+00
-6.700280308723449707e-01,3.497866456481403485e+00
-6.693877577781677246e-01,3.497854564450222803e+00
-6.687474846839904785e-01,3.497842661949801091e+00
-6.681072711944580078e-01,3.497830757897173459e+00
-6.674669981002807617e-01,3.497818836969033285e+00
-6.668267250061035156e-01,3.497806905502240049e+00
-6.661865115165710449e-01,3.497794960371904960e+00
-6.655462384223937988e-01,3.497783011837351630e+00
-6.649059653282165527e-01,3.497771050570026574e+00
-6.642656922340393066e-01,3.497759068265706262e+00
-6.636254787445068359e-01,3.497747071406636099e+00
-6.629852056503295898e-01,3.497735098912103435e+00
-6.623449325561523438e-01,3.497723081936867651e+00
-6.617047190666198730e-01,3.497711072010291744e+00
-6.610644459724426270e-01,3.497699042930418223e+00
-6.604241728782653809e-01,3.497687003735921341e+00
-6.597838997840881348e-01,3.497674956188465689e+00
-6.591436862945556641e-01,3.497662881542452862e+00
-6.585034132003784180e-01,3.497650827308511623e+00
-6.578631401062011719e-01,3.497638739718797574e+00
-6.572229266166687012e-01,3.497626633028878551e+00
-6.565826535224914551e-01,3.497614543430515699e+00
-6.559423804283142090e-01,3.497602427390684277e+00
-6.553021073341369629e-01,3.497590294906677499e+00
-6.546618938446044922e-01,3.497578155315779203e+00
-6.540216207504272461e-01,3.497566007471062832e+00
-6.533813476562500000e-01,3.497553838502771129e+00
-6.527411341667175293e-01,3.497541667308714075e+00
-6.521008610725402832e-01,3.497529474629773816e+00
-6.514605879783630371e-01,3.497517278351287118e+00
-6.508203148841857910e-01,3.497505071686249245e+00
-6.501801013946533203e-01,3.497492869890479028e+00
-6.495398283004760742e-01,3.497480615976326312e+00
-6.488995552062988281e-01,3.497468376335783002e+00
-6.482593417167663574e-01,3.497456119162304589e+00
-6.476190686225891113e-01,3.497443858777669945e+00
-6.469787955284118652e-01,3.497431570721249994e+00
-6.463385224342346191e-01,3.497419284876749135e+00
-6.456983089447021484e-01,3.497406982364097416e+00
-6.450580358505249023e-01,3.497394658018578628e+00
-6.444177627563476562e-01,3.497382346392152286e+00
-6.437775492668151855e-01,3.497370013612341566e+00
-6.431372761726379395e-01,3.497357668767619110e+00
-6.424970030784606934e-01,3.497345302184545091e+00
-6.418567299842834473e-01,3.497332929890922593e+00
-6.412165164947509766e-01,3.497320541894273660e+00
-6.405762434005737305e-01,3.497308143174010731e+00
-6.399359703063964844e-01,3.497295725064859973e+00
-6.392957568168640137e-01,3.497283309943040486e+00
-6.386554837226867676e-01,3.497270876398926198e+00
-6.380152106285095215e-01,3.497258432161840513e+00
-6.373749375343322754e-01,3.497245977616437074e+00
-6.367347240447998047e-01,3.497233509428008702e+00
-6.360944509506225586e-01,3.497221005858921039e+00
-6.354541778564453125e-01,3.497208513749521686e+00
-6.348139643669128418e-01,3.497196013671006298e+00
-6.341736912727355957e-01,3.497183486813404851e+00
-6.335334181785583496e-01,3.497170961686153490e+00
-6.328931450843811035e-01,3.497158419561280152e+00
-6.322529315948486328e-01,3.497145850207843409e+00
-6.316126585006713867e-01,3.497133281199827248e+00
-6.309723854064941406e-01,3.497120714106267680e+00
-6.303321719169616699e-01,3.497108099959880256e+00
-6.296918988227844238e-01,3.497095503965108598e+00
-6.290516257286071777e-01,3.497082877050722072e+00
-6.284113526344299316e-01,3.497070221785144373e+00
-6.277711391448974609e-01,3.497057600011448386e+00
-6.271308660507202148e-01,3.497044928998182201e+00
-6.264905929565429688e-01,3.497032258586840747e+00
-6.258503794670104980e-01,3.497019579746163842e+00
-6.252101063728332520e-01,3.497006878703947663e+00
-6.245698332786560059e-01,3.496994167071803439e+00
-6.239295601844787598e-01,3.496981436924316178e+00
-6.232893466949462891e-01,3.496968710981810169e+00
-6.226490736007690430e-01,3.496955960601184188e+00
-6.220088005065917969e-01,3.496943205358518547e+00
-6.213685870170593262e-01,3.496930413062917076e+00
-6.207283139228820801e-01,3.496917621599696879e+00
-6.200880408287048340e-01,3.496904825903553338e+00
-6.194477677345275879e-01,3.496892011830614599e+00
-6.188075542449951172e-01,3.496879184076679081e+00
-6.181672811508178711e-01,3.496866348587749584e+00
-6.175270080566406250e-01,3.496853490921210117e+00
-6.168867945671081543e-01,3.496840619518836846e+00
-6.162465214729309082e-01,3.496827739657668577e+00
-6.156062483787536621e-01,3.496814851710011496e+00
-6.149659752845764160e-01,3.496801930046911089e+00
-6.143257617950439453e-01,3.496789013300091398e+00
-6.136854887008666992e-01,3.496776076086719698e+00
-6.130452156066894531e-01,3.496763141588024038e+00
-6.124050021171569824e-01,3.496750185135596212e+00
-6.117647290229797363e-01,3.496737198755577314e+00
-6.111244559288024902e-01,3.496724214403907016e+00
-6.104841828346252441e-01,3.496711208828836348e+00
-6.098439693450927734e-01,3.496698194079700173e+00
-6.092036962509155273e-01,3.496685168184801462e+00
-6.085634231567382812e-01,3.496672131898304947e+00
-6.079232096672058105e-01,3.496659074942416456e+00
-6.072829365730285645e-01,3.496645999296528640e+00
-6.066426634788513184e-01,3.496632915550309306e+00
-6.060023903846740723e-01,3.496619838288831161e+00
-6.053621768951416016e-01,3.496606726840517876e+00
-6.047219038009643555e-01,3.496593590672295360e+00
-6.040816307067871094e-01,3.496580448390788298e+00
-6.034414172172546387e-01,3.496567300659654265e+00
-6.028011441230773926e-01,3.496554132244976021e+00
-6.021608710289001465e-01,3.496540964055268930e+00
-6.015205979347229004e-01,3.496527775231344837e+00
-6.008803844451904297e-01,3.496514555741867092e+00
-6.002401113510131836e-01,3.496501357057374193e+00
-5.995998382568359375e-01,3.496488109574418246e+00
-5.989596247673034668e-01,3.496474864762005641e+00
-5.983193516731262207e-01,3.496461598201528354e+00
-5.976790785789489746e-01,3.496448325781712718e+00
-5.970388054847717285e-01,3.496435045782429363e+00
-5.963985919952392578e-01,3.496421724739480652e+00
-5.957583189010620117e-01,3.496408406262811575e+00
-5.951180458068847656e-01,3.496395068696339425e+00
-5.944778323173522949e-01,3.496381731014182037e+00
-5.938375592231750488e-01,3.496368372439401018e+00
-5.931972861289978027e-01,3.496354996348694399e+00
-5.925570130348205566e-01,3.496341600951520689e+00
-5.919167995452880859e-01,3.496328202381333128e+00
-5.912765264511108398e-01,3.496314780180362902e+00
-5.906362533569335938e-01,3.496301358185842645e+00
-5.899960398674011230e-01,3.496287902615474508e+00
-5.893557667732238770e-01,3.496274425511137096e+00
-5.887154936790466309e-01,3.496260965465284087e+00
-5.880752205848693848e-01,3.496247468762999411e+00
-5.874350070953369141e-01,3.496233960844867816e+00
-5.867947340011596680e-01,3.496220447467702996e+00
-5.861544609069824219e-01,3.496206915075593002e+00
-5.855142474174499512e-01,3.496193366831998439e+00
-5.848739743232727051e-01,3.496179808768024699e+00
-5.842337012290954590e-01,3.496166223234330239e+00
-5.835934281349182129e-01,3.496152641137417305e+00
-5.829532146453857422e-01,3.496139017756654255e+00
-5.823129415512084961e-01,3.496125396446684519e+00
-5.816726684570312500e-01,3.496111778261544956e+00
-5.810324549674987793e-01,3.496098103850667549e+00
-5.803921818733215332e-01,3.496084457539766266e+00
-5.797519087791442871e-01,3.496070760500325836e+00
-5.791116356849670410e-01,3.496057069963819597e+00
-5.784714221954345703e-01,3.496043356365062582e+00
-5.778311491012573242e-01,3.496029624443250938e+00
-5.771908760070800781e-01,3.496015889187664705e+00
-5.765506625175476074e-01,3.496002123951923668e+00
-5.759103894233703613e-01,3.495988345722242485e+00
-5.752701163291931152e-01,3.495974574754247222e+00
-5.746298432350158691e-01,3.495960765942707216e+00
-5.739896297454833984e-01,3.495946942914471389e+00
-5.733493566513061523e-01,3.495933111782638214e+00
-5.727090835571289062e-01,3.495919271922109051e+00
-5.720688700675964355e-01,3.495905408691542426e+00
-5.714285969734191895e-01,3.495891515655017212e+00
-5.707883238792419434e-01,3.495877633627795245e+00
-5.701480507850646973e-01,3.495863723013933999e+00
-5.695078372955322266e-01,3.495849810631040278e+00
-5.688675642013549805e-01,3.495835860805849737e+00
-5.682272911071777344e-01,3.495821892315996493e+00
-5.675870776176452637e-01,3.495807937900541784e+00
-5.669468045234680176e-01,3.495793947989140893e+00
-5.663065314292907715e-01,3.495779944940299089e+00
-5.656662583351135254e-01,3.495765920774965174e+00
-5.650260448455810547e-01,3.495751891380251219e+00
-5.643857717514038086e-01,3.495737843657590993e+00
-5.637454986572265625e-01,3.495723777006544353e+00
-5.631052851676940918e-01,3.495709704192530687e+00
-5.624650120735168457e-01,3.495695610209277326e+00
-5.618247389793395996e-01,3.495681505689911095e+00
-5.611844658851623535e-01,3.495667366182767299e+00
-5.605442523956298828e-01,3.495653233697520346e+00
-5.599039793014526367e-01,3.495639050996122599e+00
-5.592637062072753906e-01,3.495624887482637888e+00
-5.586234927177429199e-01,3.495610698156675689e+00
-5.579832196235656738e-01,3.495596480095511716e+00
-5.573429465293884277e-01,3.495582263406872947e+00
-5.567026734352111816e-01,3.495568021899011057e+00
-5.560624599456787109e-01,3.495553773727064772e+00
-5.554221868515014648e-01,3.495539499389318294e+00
-5.547819137573242188e-01,3.495525224521747187e+00
-5.541416406631469727e-01,3.495510907730513317e+00
-5.535014271736145020e-01,3.495496580860892433e+00
-5.528611540794372559e-01,3.495482262167288745e+00
-5.522208809852600098e-01,3.495467891699809648e+00
-5.515806674957275391e-01,3.495453527053695719e+00
-5.509403944015502930e-01,3.495439146120041585e+00
-5.503001213073730469e-01,3.495424741661234513e+00
-5.496598482131958008e-01,3.495410331997896414e+00
-5.490196347236633301e-01,3.495395892875708288e+00
-5.483793616294860840e-01,3.495381440887107338e+00
-5.477390885353088379e-01,3.495366965681776961e+00
-5.470988750457763672e-01,3.495352492522222576e+00
-5.464586019515991211e-01,3.495337978333853179e+00
-5.458183288574218750e-01,3.495323467225819769e+00
-5.451780557632446289e-01,3.495308936998219096e+00
-5.445378422737121582e-01,3.495294385887015576e+00
-5.438975691795349121e-01,3.495279830494031792e+00
-5.432572960853576660e-01,3.495265235557095895e+00
-5.426170825958251953e-01,3.495250641599235930e+00
-5.419768095016479492e-01,3.495236020769592056e+00
-5.413365364074707031e-01,3.495221371670741206e+00
-5.406962633132934570e-01,3.495206747958448101e+00
-5.400560498237609863e-01,3.495192070342714175e+00
-5.394157767295837402e-01,3.495177387184511097e+00
-5.387755036354064941e-01,3.495162685857425178e+00
-5.381352901458740234e-01,3.495147963138955483e+00
-5.374950170516967773e-01,3.495133235190097665e+00
-5.368547439575195312e-01,3.495118476900382909e+00
-5.362144708633422852e-01,3.495103699381718165e+00
-5.355742573738098145e-01,3.495088920740418104e+00
-5.349339842796325684e-01,3.495074111228782421e+00
-5.342937111854553223e-01,3.495059301916975336e+00
-5.336534976959228516e-01,3.495044454642532550e+00
-5.330132246017456055e-01,3.495029608152554701e+00
-5.323729515075683594e-01,3.495014720654063822e+00
-5.317326784133911133e-01,3.494999842090911191e+00
-5.310924649238586426e-01,3.494984933596327892e+00
-5.304521918296813965e-01,3.494970005140974223e+00
-5.298119187355041504e-01,3.494955065576883513e+00
-5.291717052459716797e-01,3.494940097866208184e+00
-5.285314321517944336e-01,3.494925119180085638e+00
-5.278911590576171875e-01,3.494910129014269451e+00
-5.272508859634399414e-01,3.494895120793068521e+00
-5.266106724739074707e-01,3.494880068236023263e+00
-5.259703993797302246e-01,3.494865024649674190e+00
-5.253301262855529785e-01,3.494849962240729191e+00
-5.246899127960205078e-01,3.494834877282117613e+00
-5.240496397018432617e-01,3.494819757214789213e+00
-5.234093666076660156e-01,3.494804651809178431e+00
-5.227690935134887695e-01,3.494789510539858757e+00
-5.221288800239562988e-01,3.494774345212588340e+00
-5.214886069297790527e-01,3.494759159473089127e+00
-5.208483338356018066e-01,3.494743971532069615e+00
-5.202081203460693359e-01,3.494728755555673860e+00
-5.195678472518920898e-01,3.494713523138151423e+00
-5.189275741577148438e-01,3.494698265280985261e+00
-5.182873010635375977e-01,3.494682992497598839e+00
-5.176470875740051270e-01,3.494667693375343998e+00
-5.170068144798278809e-01,3.494652405263529715e+00
-5.163665413856506348e-01,3.494637065989088853e+00
-5.157263278961181641e-01,3.494621718482942452e+00
-5.150860548019409180e-01,3.494606357676995678e+00
-5.144457817077636719e-01,3.494590957623631589e+00
-5.138055086135864258e-01,3.494575554321879718e+00
-5.131652951240539551e-01,3.494560145953675701e+00
-5.125250220298767090e-01,3.494544692921711881e+00
-5.118847489356994629e-01,3.494529227962015039e+00
-5.112445354461669922e-01,3.494513742230278552e+00
-5.106042623519897461e-01,3.494498237845812927e+00
-5.099639892578125000e-01,3.494482717799328508e+00
-5.093237161636352539e-01,3.494467169567815112e+00
-5.086835026741027832e-01,3.494451596550987915e+00
-5.080432295799255371e-01,3.494436027291751401e+00
-5.074029564857482910e-01,3.494420419591266480e+00
-5.067627429962158203e-01,3.494404793457576375e+00
-5.061224699020385742e-01,3.494389148718383353e+00
-5.054821968078613281e-01,3.494373482821589771e+00
-5.048419237136840820e-01,3.494357808215712069e+00
-5.042017102241516113e-01,3.494342101032927417e+00
-5.035614371299743652e-01,3.494326368689200546e+00
-5.029211640357971191e-01,3.494310631860151339e+00
-5.022809505462646484e-01,3.494294863671135953e+00
-5.016406774520874023e-01,3.494279066729236938e+00
-5.010004043579101562e-01,3.494263259829640589e+00
-5.003601312637329102e-01,3.494247429888059031e+00
-4.997198879718780518e-01,3.494231593009569092e+00
-4.990796446800231934e-01,3.494215725728258448e+00
-4.984394013881683350e-01,3.494199828869376745e+00
-4.977991282939910889e-01,3.494183917377573501e+00
-4.971588850021362305e-01,3.494167999678063907e+00
-4.965186119079589844e-01,3.494152040673370152e+00
-4.958783686161041260e-01,3.494136069350633811e+00
-4.952380955219268799e-01,3.494120063755316252e+00
-4.945978522300720215e-01,3.494104059374133264e+00
-4.939576089382171631e-01,3.494088025849404033e+00
-4.933173358440399170e-01,3.494071960984150405e+00
-4.926770925521850586e-01,3.494055893777473720e+00
-4.920368194580078125e-01,3.494039798227055460e+00
-4.913965761661529541e-01,3.494023682117226137e+00
-4.907563030719757080e-01,3.494007546513699047e+00
-4.901160597801208496e-01,3.493991378637876899e+00
-4.894758164882659912e-01,3.493975209212568878e+00
-4.888355433940887451e-01,3.493959003567725929e+00
-4.881953001022338867e-01,3.493942764699795589e+00
-4.875550270080566406e-01,3.493926537032333801e+00
-4.869147837162017822e-01,3.493910258594189244e+00
-4.862745106220245361e-01,3.493893978706238634e+00
-4.856342673301696777e-01,3.493877671106622174e+00
-4.849940240383148193e-01,3.493861351972712637e+00
-4.843537509441375732e-01,3.493845007750822518e+00
-4.837135076522827148e-01,3.493828638413808640e+00
-4.830732345581054688e-01,3.493812244748633944e+00
-4.824329912662506104e-01,3.493795838981695212e+00
-4.817927181720733643e-01,3.493779410761962190e+00
-4.811524748802185059e-01,3.493762943142768584e+00
-4.805122315883636475e-01,3.493746483688594751e+00
-4.798719584941864014e-01,3.493729993718677207e+00
-4.792317152023315430e-01,3.493713480423287443e+00
-4.785914421081542969e-01,3.493696947419588028e+00
-4.779511988162994385e-01,3.493680384872552835e+00
-4.773109257221221924e-01,3.493663815173108311e+00
-4.766706824302673340e-01,3.493647217032189278e+00
-4.760304391384124756e-01,3.493630610500114031e+00
-4.753901660442352295e-01,3.493613967448998103e+00
-4.747499227523803711e-01,3.493597319460988615e+00
-4.741096496582031250e-01,3.493580630225626926e+00
-4.734694063663482666e-01,3.493563936368331735e+00
-4.728291332721710205e-01,3.493547225529226363e+00
-4.721888899803161621e-01,3.493530485539377395e+00
-4.715486466884613037e-01,3.493513741539872708e+00
-4.709083735942840576e-01,3.493496971012654218e+00
-4.702681303024291992e-01,3.493480188673116604e+00
-4.696278572082519531e-01,3.493463385886872885e+00
-4.689876139163970947e-01,3.493446567941727476e+00
-4.683473408222198486e-01,3.493429726332171192e+00
-4.677070975303649902e-01,3.493412885036101923e+00
-4.670668542385101318e-01,3.493396001490055358e+00
-4.664265811443328857e-01,3.493379122547922933e+00
-4.657863378524780273e-01,3.493362230960762815e+00
-4.651460647583007812e-01,3.493345325162164894e+00
-4.645058214664459229e-01,3.493328399856686861e+00
-4.638655483722686768e-01,3.493311481635657412e+00
-4.632253050804138184e-01,3.493294551892876409e+00
-4.625850617885589600e-01,3.493277605850161560e+00
-4.619447886943817139e-01,3.493260660902396175e+00
-4.613045454025268555e-01,3.493243722004478080e+00
-4.606642723083496094e-01,3.493226755083153279e+00
-4.600240290164947510e-01,3.493209818895368635e+00
-4.593837559223175049e-01,3.493192867825363201e+00
-4.587435126304626465e-01,3.493175950617703585e+00
-4.581032693386077881e-01,3.493159012905421079e+00
-4.574629962444305420e-01,3.493142104846514329e+00
-4.568227529525756836e-01,3.493125211406151287e+00
-4.561824798583984375e-01,3.493108340965138670e+00
-4.555422365665435791e-01,3.493091497102430054e+00
-4.549019634723663330e-01,3.493074684584062339e+00
-4.542617201805114746e-01,3.493057911288100836e+00
-4.536214768886566162e-01,3.493041186708407686e+00
-4.529812037944793701e-01,3.493024496739841833e+00
-4.523409605026245117e-01,3.493007893640536210e+00
-4.517006874084472656e-01,3.492991335947370324e+00
-4.510604441165924072e-01,3.492974841962813493e+00
-4.504201710224151611e-01,3.492958446989621990e+00
-4.497799277305603027e-01,3.492942130368720477e+00
-4.491396844387054443e-01,3.492925938005357001e+00
-4.484994113445281982e-01,3.492909833292946686e+00
-4.478591680526733398e-01,3.492893873187397524e+00
-4.472188949584960938e-01,3.492878051909410253e+00
-4.465786516666412354e-01,3.492862374719432061e+00
-4.459383785724639893e-01,3.492846892517434298e+00
-4.452981352806091309e-01,3.492831571745277142e+00
-4.446578919887542725e-01,3.492816455472507631e+00
-4.440176188945770264e-01,3.492801567042022715e+00
-4.433773756027221680e-01,3.492786944702734875e+00
-4.427371025085449219e-01,3.492772541756719029e+00
-4.420968592166900635e-01,3.492758444680638341e+00
-4.414565861225128174e-01,3.492744663066146060e+00
-4.408163428306579590e-01,3.492731206266324051e+00
-4.401760995388031006e-01,3.492718130971192991e+00
-4.395358264446258545e-01,3.492705426493445842e+00
-4.388955831527709961e-01,3.492693154902054786e+00
-4.382553100585937500e-01,3.492681315917059770e+00
-4.376150667667388916e-01,3.492670011214296100e+00
-4.369747936725616455e-01,3.492659205913723142e+00
-4.363345503807067871e-01,3.492648967558271700e+00
-4.356943070888519287e-01,3.492639314096999570e+00
-4.350540339946746826e-01,3.492630312097460887e+00
-4.344137907028198242e-01,3.492621992279347776e+00
-4.337735176086425781e-01,3.492614412450407713e+00
-4.331332743167877197e-01,3.492607586674268738e+00
-4.324930012226104736e-01,3.492601602402141125e+00
-4.318527579307556152e-01,3.492596505691038189e+00
-4.312124848365783691e-01,3.492592321296743130e+00
-4.305722415447235107e-01,3.492589136452904697e+00
-4.299319982528686523e-01,3.492586966267733573e+00
-4.292917251586914062e-01,3.492585904198987734e+00
-4.286514818668365479e-01,3.492586020103354727e+00
-4.280112087726593018e-01,3.492587341925858624e+00
-4.273709654808044434e-01,3.492589938062249821e+00
-4.267306923866271973e-01,3.492593901395537159e+00
-4.260904490947723389e-01,3.492599253699257833e+00
-4.254502058029174805e-01,3.492606103248551364e+00
-4.248099327087402344e-01,3.492614496903626797e+00
-4.241696894168853760e-01,3.492624510118550685e+00
-4.235294163227081299e-01,3.492636217912935770e+00
-4.228891730308532715e-01,3.492649690025489306e+00
-4.222488999366760254e-01,3.492664993299607445e+00
-4.216086566448211670e-01,3.492682207499151037e+00
-4.209684133529663086e-01,3.492701381014922113e+00
-4.203281402587890625e-01,3.492722629138227841e+00
-4.196878969669342041e-01,3.492745963610990323e+00
-4.190476238727569580e-01,3.492771522357771108e+00
-4.184073805809020996e-01,3.492799331447719702e+00
-4.177671074867248535e-01,3.492829472825874415e+00
-4.171268641948699951e-01,3.492862009755742569e+00
-4.164866209030151367e-01,3.492897006584691155e+00
-4.158463478088378906e-01,3.492934526307126752e+00
-4.152061045169830322e-01,3.492974651182707113e+00
-4.145658314228057861e-01,3.493017419117305788e+00
-4.139255881309509277e-01,3.493062869766865752e+00
-4.132853150367736816e-01,3.493111106285691214e+00
-4.126450717449188232e-01,3.493162130981174229e+00
-4.120048284530639648e-01,3.493215991611226645e+00
-4.113645553588867188e-01,3.493272740069014226e+00
-4.107243120670318604e-01,3.493332399157450752e+00
-4.100840389728546143e-01,3.493395026257824831e+00
-4.094437956809997559e-01,3.493460620731420718e+00
-4.088035225868225098e-01,3.493529221093751413e+00
-4.081632792949676514e-01,3.493600816674668597e+00
-4.075230360031127930e-01,3.493675411159099298e+00
-4.068827629089355469e-01,3.493753039795841175e+00
-4.062425196170806885e-01,3.493833666514714942e+00
-4.056022465229034424e-01,3.493917297772887842e+00
-4.049620032310485840e-01,3.494003900134476925e+00
-4.043217301368713379e-01,3.494093441628470131e+00
-4.036814868450164795e-01,3.494185886192695989e+00
-4.030412435531616211e-01,3.494281216264244705e+00
-4.024009704589843750e-01,3.494379349021417447e+00
-4.017607271671295166e-01,3.494480218435332741e+00
-4.011204540729522705e-01,3.494583787316749124e+00
-4.004802107810974121e-01,3.494689959299142501e+00
-3.998399376869201660e-01,3.494798677130577236e+00
-3.991996943950653076e-01,3.494909820102043874e+00
-3.985594511032104492e-01,3.495023299600734212e+00
-3.979191780090332031e-01,3.495139024943556549e+00
-3.972789347171783447e-01,3.495256844128454166e+00
-3.966386616230010986e-01,3.495376688328623249e+00
-3.959984183311462402e-01,3.495498378198943712e+00
-3.953581452369689941e-01,3.495621818608344089e+00
-3.947179019451141357e-01,3.495746847444691774e+00
-3.940776586532592773e-01,3.495873309162523590e+00
-3.934373855590820312e-01,3.496001081546083800e+00
-3.927971422672271729e-01,3.496129973129045609e+00
-3.921568691730499268e-01,3.496259838028828781e+00
-3.915166258811950684e-01,3.496390501879050650e+00
-3.908763527870178223e-01,3.496521790032167232e+00
-3.902361094951629639e-01,3.496653557964747527e+00
-3.895958662033081055e-01,3.496785561131539932e+00
-3.889555931091308594e-01,3.496917694414222400e+00
-3.883153498172760010e-01,3.497049740057960765e+00
-3.876750767230987549e-01,3.497181535279148434e+00
-3.870348334312438965e-01,3.497312860761065956e+00
-3.863945603370666504e-01,3.497443574932668220e+00
-3.857543170452117920e-01,3.497573449371588428e+00
-3.851140737533569336e-01,3.497702360220237061e+00
-3.844738006591796875e-01,3.497830109326417247e+00
-3.838335573673248291e-01,3.497956500305640759e+00
-3.831932842731475830e-01,3.498081408349794863e+00
-3.825530409812927246e-01,3.498204630008258764e+00
-3.819127678871154785e-01,3.498326014023695585e+00
-3.812725245952606201e-01,3.498445428147382241e+00
-3.806322813034057617e-01,3.498562694272271845e+00
-3.799920082092285156e-01,3.498677709062723018e+00
-3.793517649173736572e-01,3.498790295624155888e+00
-3.787114918231964111e-01,3.498900351611468729e+00
-3.780712485313415527e-01,3.499007748250845484e+00
-3.774309754371643066e-01,3.499112400052774241e+00
-3.767907321453094482e-01,3.499214186726362641e+00
-3.761504888534545898e-01,3.499313045981058856e+00
-3.755102157592773438e-01,3.499408870207453504e+00
-3.748699724674224854e-01,3.499501583583717323e+00
-3.742296993732452393e-01,3.499591180399396428e+00
-3.735894560813903809e-01,3.499677559819386552e+00
-3.729491829872131348e-01,3.499760719513226093e+00
-3.723089396953582764e-01,3.499840644557890901e+00
-3.716686964035034180e-01,3.499917281129821589e+00
-3.710284233093261719e-01,3.499990671398143238e+00
-3.703881800174713135e-01,3.500060799929110456e+00
-3.697479069232940674e-01,3.500127702028815957e+00
-3.691076636314392090e-01,3.500191402946145836e+00
-3.684673905372619629e-01,3.500251961599250450e+00
-3.678271472454071045e-01,3.500309419790847087e+00
-3.671869039535522461e-01,3.500363853404095948e+00
-3.665466308593750000e-01,3.500415335359559066e+00
-3.659063875675201416e-01,3.500463950285763737e+00
-3.652661144733428955e-01,3.500509806780957689e+00
-3.646258711814880371e-01,3.500553009975399199e+00
-3.639855980873107910e-01,3.500593660793467343e+00
-3.633453547954559326e-01,3.500631903965140790e+00
-3.627051115036010742e-01,3.500667852124778268e+00
-3.620648384094238281e-01,3.500701667901844338e+00
-3.614245951175689697e-01,3.500733478684675326e+00
-3.607843220233917236e-01,3.500763442071547438e+00
-3.601440787315368652e-01,3.500791727731802361e+00
-3.595038056373596191e-01,3.500818502727495396e+00
-3.588635623455047607e-01,3.500843930622536071e+00
-3.582233190536499023e-01,3.500868160328307610e+00
-3.575830459594726562e-01,3.500891389744611004e+00
-3.569428026676177979e-01,3.500913823020894711e+00
-3.563025295734405518e-01,3.500935604440152282e+00
-3.556622862815856934e-01,3.500956943147112810e+00
-3.550220131874084473e-01,3.500977998096834298e+00
-3.543817698955535889e-01,3.500998976106059146e+00
-3.537415266036987305e-01,3.501020049050897143e+00
-3.531012535095214844e-01,3.501041412650994111e+00
-3.524610102176666260e-01,3.501063246839946963e+00
-3.518207371234893799e-01,3.501085707184920182e+00
-3.511804938316345215e-01,3.501108995299269111e+00
-3.505402207374572754e-01,3.501133294283659936e+00
-3.498999774456024170e-01,3.501158735202984484e+00
-3.492597341537475586e-01,3.501185529702683041e+00
-3.486194610595703125e-01,3.501213807014742940e+00
-3.479792177677154541e-01,3.501243748963058344e+00
-3.473389446735382080e-01,3.501275502784206850e+00
-3.466987013816833496e-01,3.501309183829098615e+00
-3.460584282875061035e-01,3.501344948300056714e+00
-3.454181849956512451e-01,3.501382963291749917e+00
-3.447779119014739990e-01,3.501423315177922824e+00
-3.441376686096191406e-01,3.501466124898565901e+00
-3.434974253177642822e-01,3.501511524349517401e+00
-3.428571522235870361e-01,3.501559620799774120e+00
-3.422169089317321777e-01,3.501610488839173918e+00
-3.415766358375549316e-01,3.501664227486368741e+00
-3.409363925457000732e-01,3.501720943341553038e+00
-3.402961194515228271e-01,3.501780670852251198e+00
-3.396558761596679688e-01,3.501843505334881979e+00
-3.390156328678131104e-01,3.501909489190333069e+00
-3.383753597736358643e-01,3.501978671181065206e+00
-3.377351164817810059e-01,3.502051114866312709e+00
-3.370948433876037598e-01,3.502126841041846905e+00
-3.364546000957489014e-01,3.502205881143657162e+00
-3.358143270015716553e-01,3.502288237461875120e+00
-3.351740837097167969e-01,3.502373940064225089e+00
-3.345338404178619385e-01,3.502462960083868815e+00
-3.338935673236846924e-01,3.502555356944842213e+00
-3.332533240318298340e-01,3.502651064426587801e+00
-3.326130509376525879e-01,3.502750070052305098e+00
-3.319728076457977295e-01,3.502852367621065888e+00
-3.313325345516204834e-01,3.502957892607979407e+00
-3.306922912597656250e-01,3.503066634209777153e+00
-3.300520479679107666e-01,3.503178534936778998e+00
-3.294117748737335205e-01,3.503293559248791489e+00
-3.287715315818786621e-01,3.503411621554589850e+00
-3.281312584877014160e-01,3.503532659608824318e+00
-3.274910151958465576e-01,3.503656593491025539e+00
-3.268507421016693115e-01,3.503783371367016564e+00
-3.262104988098144531e-01,3.503912884789292193e+00
-3.255702555179595947e-01,3.504045040565620717e+00
-3.249299824237823486e-01,3.504179771806774202e+00
-3.242897391319274902e-01,3.504316931622700970e+00
-3.236494660377502441e-01,3.504456434667772236e+00
-3.230092227458953857e-01,3.504598167546115306e+00
-3.223689496517181396e-01,3.504742037783832309e+00
-3.217287063598632812e-01,3.504887876257594126e+00
-3.210884630680084229e-01,3.505035561477730877e+00
-3.204481899738311768e-01,3.505184959192908067e+00
-3.198079466819763184e-01,3.505335954951430910e+00
-3.191676735877990723e-01,3.505488374940200380e+00
-3.185274302959442139e-01,3.505642070929193110e+00
-3.178871572017669678e-01,3.505796885141464259e+00
-3.172469139099121094e-01,3.505952657005830808e+00
-3.166066706180572510e-01,3.506109223503182548e+00
-3.159663975238800049e-01,3.506266400691701257e+00
-3.153261542320251465e-01,3.506423998266556374e+00
-3.146858811378479004e-01,3.506581881537792711e+00
-3.140456378459930420e-01,3.506739779960471814e+00
-3.134053647518157959e-01,3.506897580191597363e+00
-3.127651214599609375e-01,3.507055009639140408e+00
-3.121248781681060791e-01,3.507211903682305287e+00
-3.114846050739288330e-01,3.507368032885366027e+00
-3.108443617820739746e-01,3.507523178841987388e+00
-3.102040886878967285e-01,3.507677126135680723e+00
-3.095638453960418701e-01,3.507829655106852407e+00
-3.089235723018646240e-01,3.507980493136010125e+00
-3.082833290100097656e-01,3.508129411439669276e+00
-3.076430857181549072e-01,3.508276194412069948e+00
-3.070028126239776611e-01,3.508420559956100249e+00
-3.063625693321228027e-01,3.508562271478251837e+00
-3.057222962379455566e-01,3.508701070553734702e+00
-3.050820529460906982e-01,3.508836690847881634e+00
-3.044417798519134521e-01,3.508968847221567877e+00
-3.038015365600585938e-01,3.509097286972524543e+00
-3.031612932682037354e-01,3.509221748160464394e+00
-3.025210201740264893e-01,3.509341940329247400e+00
-3.018807768821716309e-01,3.509457603980976170e+00
-3.012405037879943848e-01,3.509568452686230078e+00
-3.006002604961395264e-01,3.509674206022282306e+00
-2.999599874019622803e-01,3.509774592259928383e+00
-2.993197441101074219e-01,3.509869320852791574e+00
-2.986795008182525635e-01,3.509958148008534007e+00
-2.980392277240753174e-01,3.510040776221690972e+00
-2.973989844322204590e-01,3.510116940032856014e+00
-2.967587113380432129e-01,3.510186382201191613e+00
-2.961184680461883545e-01,3.510248855711854077e+00
-2.954781949520111084e-01,3.510304078118611670e+00
-2.948379516601562500e-01,3.510351843816667206e+00
-2.941977083683013916e-01,3.510391863704375837e+00
-2.935574352741241455e-01,3.510423966836844656e+00
-2.929171919822692871e-01,3.510447904271044806e+00
-2.922769188880920410e-01,3.510463488416269762e+00
-2.916366755962371826e-01,3.510470508238364928e+00
-2.909964025020599365e-01,3.510468783934608261e+00
-2.903561592102050781e-01,3.510458146596770579e+00
-2.897159159183502197e-01,3.510438485343606807e+00
-2.890756428241729736e-01,3.510409613083338876e+00
-2.884353995323181152e-01,3.510371438407035249e+00
-2.877951264381408691e-01,3.510323887741973348e+00
-2.871548831462860107e-01,3.510266836046846528e+00
-2.865146100521087646e-01,3.510200242231383605e+00
-2.858743667602539062e-01,3.510124068079758075e+00
-2.852341234683990479e-01,3.510038330191331379e+00
-2.845938503742218018e-01,3.509942948851022315e+00
-2.839536070823669434e-01,3.509838042222868548e+00
-2.833133339881896973e-01,3.509723596784266597e+00
-2.826730906963348389e-01,3.509599704207913007e+00
-2.820328176021575928e-01,3.509466463361072819e+00
-2.813925743103027344e-01,3.509323998142342305e+00
-2.807523310184478760e-01,3.509172428919547837e+00
-2.801120579242706299e-01,3.509011929253013307e+00
-2.794718146324157715e-01,3.508842723988760959e+00
-2.788315415382385254e-01,3.508664952364504153e+00
-2.781912982463836670e-01,3.508478895262372887e+00
-2.775510251522064209e-01,3.508284785243554360e+00
-2.769107818603515625e-01,3.508082924544160708e+00
-2.762705385684967041e-01,3.507873572811610607e+00
-2.756302654743194580e-01,3.507657060452630482e+00
-2.749900221824645996e-01,3.507433727733927142e+00
-2.743497490882873535e-01,3.507203894363519758e+00
-2.737095057964324951e-01,3.506967955077261223e+00
-2.730692327022552490e-01,3.506726283546317546e+00
-2.724289894104003906e-01,3.506479292531452963e+00
-2.717887461185455322e-01,3.506227360918775293e+00
-2.711484730243682861e-01,3.505970864806526865e+00
-2.705082297325134277e-01,3.505710315595955251e+00
-2.698679566383361816e-01,3.505446092124915758e+00
-2.692277133464813232e-01,3.505178681780551031e+00
-2.685874402523040771e-01,3.504908459624152428e+00
-2.679471969604492188e-01,3.504635928053440264e+00
-2.673069238662719727e-01,3.504361499806790903e+00
-2.666666805744171143e-01,3.504085669628067112e+00
-2.660264372825622559e-01,3.503808837973012125e+00
-2.653861641883850098e-01,3.503531436308244817e+00
-2.647459208965301514e-01,3.503253936316442108e+00
-2.641056478023529053e-01,3.502976736773239175e+00
-2.634654045104980469e-01,3.502700272091147315e+00
-2.628251314163208008e-01,3.502424941143366333e+00
-2.621848881244659424e-01,3.502151156538059862e+00
-2.615446448326110840e-01,3.501879290821939605e+00
-2.609043717384338379e-01,3.501609695030737157e+00
-2.602641284465789795e-01,3.501342756129644407e+00
-2.596238553524017334e-01,3.501078786612259908e+00
-2.589836120605468750e-01,3.500818121950146633e+00
-2.583433389663696289e-01,3.500561041475737323e+00
-2.577030956745147705e-01,3.500307849642615210e+00
-2.570628523826599121e-01,3.500058812656416052e+00
-2.564225792884826660e-01,3.499814141665264611e+00
-2.557823359966278076e-01,3.499574069120879649e+00
-2.551420629024505615e-01,3.499338799329762217e+00
-2.545018196105957031e-01,3.499108520338040762e+00
-2.538615465164184570e-01,3.498883358219070594e+00
-2.532213032245635986e-01,3.498663474627113246e+00
-2.525810599327087402e-01,3.498448943246639686e+00
-2.519407868385314941e-01,3.498239885589511822e+00
-2.513005435466766357e-01,3.498036355592791580e+00
-2.506602704524993896e-01,3.497838399135525300e+00
-2.500200271606445312e-01,3.497646055518341512e+00
-2.493797689676284790e-01,3.497459315635439214e+00
-2.487395107746124268e-01,3.497278159893703275e+00
-2.480992525815963745e-01,3.497102577252226396e+00
-2.474589943885803223e-01,3.496932514036978468e+00
-2.468187510967254639e-01,3.496767868220902464e+00
-2.461784929037094116e-01,3.496608589980416681e+00
-2.455382347106933594e-01,3.496454570839743425e+00
-2.448979765176773071e-01,3.496305694609963766e+00
-2.442577183246612549e-01,3.496161839551862105e+00
-2.436174601316452026e-01,3.496022832451759044e+00
-2.429772019386291504e-01,3.495888578804055236e+00
-2.423369437456130981e-01,3.495758862700438119e+00
-2.416967004537582397e-01,3.495633562755914525e+00
-2.410564422607421875e-01,3.495512443858221019e+00
-2.404161840677261353e-01,3.495395349262986784e+00
-2.397759258747100830e-01,3.495282052059311084e+00
-2.391356676816940308e-01,3.495172413063582617e+00
-2.384954094886779785e-01,3.495066155553065101e+00
-2.378551512956619263e-01,3.494963137973862821e+00
-2.372149080038070679e-01,3.494863089052680394e+00
-2.365746498107910156e-01,3.494765825953723759e+00
-2.359343916177749634e-01,3.494671121696432792e+00
-2.352941334247589111e-01,3.494578753697736850e+00
-2.346538752317428589e-01,3.494488509680282018e+00
-2.340136170387268066e-01,3.494400189762341569e+00
-2.333733588457107544e-01,3.494313548393443547e+00
-2.327331155538558960e-01,3.494228359966842667e+00
-2.320928573608398438e-01,3.494144464319161258e+00
-2.314525991678237915e-01,3.494061589562124315e+00
-2.308123409748077393e-01,3.493979564456537901e+00
-2.301720827817916870e-01,3.493898173544006447e+00
-2.295318245887756348e-01,3.493817206317304525e+00
-2.288915663957595825e-01,3.493736453901267858e+00
-2.282513231039047241e-01,3.493655748191236476e+00
-2.276110649108886719e-01,3.493574867032059661e+00
-2.269708067178726196e-01,3.493493616674826718e+00
-2.263305485248565674e-01,3.493411829352313092e+00
-2.256902903318405151e-01,3.493329273780016120e+00
-2.250500321388244629e-01,3.493245830945881814e+00
-2.244097739458084106e-01,3.493161270496993431e+00
-2.237695306539535522e-01,3.493075451420772026e+00
-2.231292724609375000e-01,3.492988160539178821e+00
-2.224890142679214478e-01,3.492899246915077693e+00
-2.218487560749053955e-01,3.492808535983052298e+00
-2.212084978818893433e-01,3.492715843801191156e+00
-2.205682396888732910e-01,3.492621037133208262e+00
-2.199279814958572388e-01,3.492523927201965694e+00
-2.192877382040023804e-01,3.492424360099384728e+00
-2.186474800109863281e-01,3.492322170470897547e+00
-2.180072218179702759e-01,3.492217187653173571e+00
-2.173669636249542236e-01,3.492109286730266327e+00
-2.167267054319381714e-01,3.491998296281442649e+00
-2.160864472389221191e-01,3.491884033280252542e+00
-2.154461890459060669e-01,3.491766365133003980e+00
-2.148059457540512085e-01,3.491645150040858958e+00
-2.141656875610351562e-01,3.491520235612671996e+00
-2.135254293680191040e-01,3.491391444481725781e+00
-2.128851711750030518e-01,3.491258664758469799e+00
-2.122449129819869995e-01,3.491121722031714114e+00
-2.116046547889709473e-01,3.490980498729754800e+00
-2.109643965959548950e-01,3.490834849803208684e+00
-2.103241533041000366e-01,3.490684630641193387e+00
-2.096838951110839844e-01,3.490529700738689289e+00
-2.090436369180679321e-01,3.490369926670637390e+00
-2.084033787250518799e-01,3.490205209667324837e+00
-2.077631205320358276e-01,3.490035401654196789e+00
-2.071228623390197754e-01,3.489860385069667892e+00
-2.064826041460037231e-01,3.489680060975603570e+00
-2.058423459529876709e-01,3.489494287989445276e+00
-2.052021026611328125e-01,3.489303009085654494e+00
-2.045618444681167603e-01,3.489106095416216746e+00
-2.039215862751007080e-01,3.488903463515478975e+00
-2.032813280820846558e-01,3.488695041300805766e+00
-2.026410698890686035e-01,3.488480754937738570e+00
-2.020008116960525513e-01,3.488260514367730991e+00
-2.013605535030364990e-01,3.488034324457994106e+00
-2.007203102111816406e-01,3.487802075353688025e+00
-2.000800520181655884e-01,3.487563749756133813e+00
-1.994397938251495361e-01,3.487319331876042483e+00
-1.987995356321334839e-01,3.487068787165255923e+00
-1.981592774391174316e-01,3.486812126051186844e+00
-1.975190192461013794e-01,3.486549343361840414e+00
-1.968787610530853271e-01,3.486280474075427183e+00
-1.962385177612304688e-01,3.486005540024560645e+00
-1.955982595682144165e-01,3.485724583094687024e+00
-1.949580013751983643e-01,3.485437662459860420e+00
-1.943177431821823120e-01,3.485144849438826853e+00
-1.936774849891662598e-01,3.484846222565771257e+00
-1.930372267961502075e-01,3.484541861584123712e+00
-1.923969686031341553e-01,3.484231923450003876e+00
-1.917567253112792969e-01,3.483916491420904205e+00
-1.911164671182632446e-01,3.483595704774801849e+00
-1.904762089252471924e-01,3.483269719092029870e+00
-1.898359507322311401e-01,3.482938704137673813e+00
-1.891956925392150879e-01,3.482602827907720133e+00
-1.885554343461990356e-01,3.482262291397963949e+00
-1.879151761531829834e-01,3.481917269836176221e+00
-1.872749328613281250e-01,3.481568029671481490e+00
-1.866346746683120728e-01,3.481214741389915268e+00
-1.859944164752960205e-01,3.480857671854677982e+00
-1.853541582822799683e-01,3.480497069598316617e+00
-1.847139000892639160e-01,3.480133195235039167e+00
-1.840736418962478638e-01,3.479766302742871797e+00
-1.834333837032318115e-01,3.479396702497163929e+00
-1.827931404113769531e-01,3.479024682468534024e+00
-1.821528822183609009e-01,3.478650533676459489e+00
-1.815126240253448486e-01,3.478274538652314174e+00
-1.808723658323287964e-01,3.477897028144603553e+00
-1.802321076393127441e-01,3.477518352066269358e+00
-1.795918494462966919e-01,3.477138803627159547e+00
-1.789515912532806396e-01,3.476758738564577733e+00
-1.783113479614257812e-01,3.476378489914609293e+00
-1.776710897684097290e-01,3.475998387313147475e+00
-1.770308315753936768e-01,3.475618766574564589e+00
-1.763905733823776245e-01,3.475240000373266192e+00
-1.757503151893615723e-01,3.474862452695075987e+00
-1.751100569963455200e-01,3.474486395131737293e+00
-1.744697988033294678e-01,3.474112249122327079e+00
-1.738295555114746094e-01,3.473740352253061658e+00
-1.731892973184585571e-01,3.473371038355857365e+00
-1.725490391254425049e-01,3.473004634961627701e+00
-1.719087809324264526e-01,3.472641531744983467e+00
-1.712685227394104004e-01,3.472282020259804369e+00
-1.706282645463943481e-01,3.471926480219609701e+00
-1.699880063533782959e-01,3.471575206898732890e+00
-1.693477630615234375e-01,3.471228522166555308e+00
-1.687075048685073853e-01,3.470886760494318324e+00
-1.680672466754913330e-01,3.470550258774885322e+00
-1.674269884824752808e-01,3.470219277470603103e+00
-1.667867302894592285e-01,3.469894129098244573e+00
-1.661464720964431763e-01,3.469575144566059866e+00
-1.655062139034271240e-01,3.469262534962661348e+00
-1.648659706115722656e-01,3.468956639520380136e+00
-1.642257124185562134e-01,3.468657671203415838e+00
-1.635854542255401611e-01,3.468365941561964760e+00
-1.629451960325241089e-01,3.468081658235047104e+00
-1.623049378395080566e-01,3.467805069966383602e+00
-1.616646796464920044e-01,3.467536417370419954e+00
-1.610244214534759521e-01,3.467275907674360891e+00
-1.603841632604598999e-01,3.467023753570563471e+00
-1.597439199686050415e-01,3.466780157879356228e+00
-1.591036617755889893e-01,3.466545325080460760e+00
-1.584634035825729370e-01,3.466319388690537018e+00
-1.578231453895568848e-01,3.466102576546971736e+00
-1.571828871965408325e-01,3.465895002463025065e+00
-1.565426290035247803e-01,3.465696848969029631e+00
-1.559023708105087280e-01,3.465508270809045221e+00
-1.552621275186538696e-01,3.465329368527246601e+00
-1.546218693256378174e-01,3.465160278201698585e+00
-1.539816111326217651e-01,3.465001112955905960e+00
-1.533413529396057129e-01,3.464851991307941859e+00
-1.527010947465896606e-01,3.464713000845741409e+00
-1.520608365535736084e-01,3.464584263804479924e+00
-1.514205783605575562e-01,3.464465824160170460e+00
-1.507803350687026978e-01,3.464357781905400113e+00
-1.501400768756866455e-01,3.464260194500484946e+00
-1.494998186826705933e-01,3.464173108448407312e+00
-1.488595604896545410e-01,3.464096598792663073e+00
-1.482193022966384888e-01,3.464030726076563926e+00
-1.475790441036224365e-01,3.463975507277010202e+00
-1.469387859106063843e-01,3.463930988457316396e+00
-1.462985426187515259e-01,3.463897200895934336e+00
-1.456582844257354736e-01,3.463874165906678737e+00
-1.450180262327194214e-01,3.463861892017293886e+00
-1.443777680397033691e-01,3.463860399206855512e+00
-1.437375098466873169e-01,3.463869704236168356e+00
-1.430972516536712646e-01,3.463889791211312463e+00
-1.424569934606552124e-01,3.463920691220423898e+00
-1.418167501688003540e-01,3.463962345409307808e+00
-1.411764919757843018e-01,3.464014790814922584e+00
-1.405362337827682495e-01,3.464077963645195268e+00
-1.398959755897521973e-01,3.464151889745962443e+00
-1.392557173967361450e-01,3.464236497649765489e+00
-1.386154592037200928e-01,3.464331772423451916e+00
-1.379752010107040405e-01,3.464437696365831876e+00
-1.373349577188491821e-01,3.464554223599505711e+00
-1.366946995258331299e-01,3.464681272223073982e+00
-1.360544413328170776e-01,3.464818816855069983e+00
-1.354141831398010254e-01,3.464966794621453960e+00
-1.347739249467849731e-01,3.465125146356721419e+00
-1.341336667537689209e-01,3.465293800250938361e+00
-1.334934085607528687e-01,3.465472698287992870e+00
-1.328531652688980103e-01,3.465661709890968112e+00
-1.322129070758819580e-01,3.465860793543204643e+00
-1.315726488828659058e-01,3.466069861077047065e+00
-1.309323906898498535e-01,3.466288774885100565e+00
-1.302921324968338013e-01,3.466517478298924537e+00
-1.296518743038177490e-01,3.466755798303804426e+00
-1.290116161108016968e-01,3.467003664752610792e+00
-1.283713728189468384e-01,3.467260916348217314e+00
-1.277311146259307861e-01,3.467527429688012752e+00
-1.270908564329147339e-01,3.467803051861158004e+00
-1.264505982398986816e-01,3.468087649163553721e+00
-1.258103400468826294e-01,3.468381022017724469e+00
-1.251700818538665771e-01,3.468683036861479163e+00
-1.245298311114311218e-01,3.468993482618305535e+00
-1.238895729184150696e-01,3.469312210641978922e+00
-1.232493147253990173e-01,3.469638984581956631e+00
-1.226090639829635620e-01,3.469973613473433360e+00
-1.219688057899475098e-01,3.470315885530638411e+00
-1.213285475969314575e-01,3.470665529819088491e+00
-1.206882894039154053e-01,3.471022372150661006e+00
-1.200480386614799500e-01,3.471386127512973374e+00
-1.194077804684638977e-01,3.471756547254772229e+00
-1.187675222754478455e-01,3.472133345726270193e+00
-1.181272715330123901e-01,3.472516276196488505e+00
-1.174870133399963379e-01,3.472905041014966443e+00
-1.168467551469802856e-01,3.473299341979628529e+00
-1.162064969539642334e-01,3.473698882885862371e+00
-1.155662462115287781e-01,3.474103316400936947e+00
-1.149259880185127258e-01,3.474512347450685379e+00
-1.142857298254966736e-01,3.474925640650175396e+00
-1.136454790830612183e-01,3.475342846914219130e+00
-1.130052208900451660e-01,3.475763617619990420e+00
-1.123649626970291138e-01,3.476187591962299983e+00
-1.117247045040130615e-01,3.476614402906932355e+00
-1.110844537615776062e-01,3.477043681386704943e+00
-1.104441955685615540e-01,3.477475042839544450e+00
-1.098039373755455017e-01,3.477908125280516405e+00
-1.091636791825294495e-01,3.478342521754807848e+00
-1.085234284400939941e-01,3.478777815896035186e+00
-1.078831702470779419e-01,3.479213655137857408e+00
-1.072429120540618896e-01,3.479649606392979599e+00
-1.066026613116264343e-01,3.480085274362270553e+00
-1.059624031186103821e-01,3.480520238611366057e+00
-1.053221449255943298e-01,3.480954125849879510e+00
-1.046818867325782776e-01,3.481386491296909469e+00
-1.040416359901428223e-01,3.481816940573299490e+00
-1.034013777971267700e-01,3.482245097196467576e+00
-1.027611196041107178e-01,3.482670516166158414e+00
-1.021208688616752625e-01,3.483092818135118840e+00
-1.014806106686592102e-01,3.483511604935605632e+00
-1.008403524756431580e-01,3.483926502835828831e+00
-1.002000942826271057e-01,3.484337114851104644e+00
-9.955984354019165039e-02,3.484743078286874240e+00
-9.891958534717559814e-02,3.485143976971031510e+00
-9.827932715415954590e-02,3.485539528446972124e+00
-9.763907641172409058e-02,3.485929335312816235e+00
-9.699881821870803833e-02,3.486313087972984004e+00
-9.635856002569198608e-02,3.486690463743619794e+00
-9.571830183267593384e-02,3.487061124521857902e+00
-9.507805109024047852e-02,3.487424803971458154e+00
-9.443779289722442627e-02,3.487781227429944231e+00
-9.379753470420837402e-02,3.488130113303240076e+00
-9.315727651119232178e-02,3.488471207783776062e+00
-9.251702576875686646e-02,3.488804322185121709e+00
-9.187676757574081421e-02,3.489129199730411024e+00
-9.123650938272476196e-02,3.489445690551483903e+00
-9.059625864028930664e-02,3.489753602968763690e+00
-8.995600044727325439e-02,3.490052787243261179e+00
-8.931574225425720215e-02,3.490343144415856358e+00
-8.867548406124114990e-02,3.490624515977301279e+00
-8.803523331880569458e-02,3.490896860352484143e+00
-8.739497512578964233e-02,3.491160098000161582e+00
-8.675471693277359009e-02,3.491414205419524297e+00
-8.611446619033813477e-02,3.491659149162391174e+00
-8.547420799732208252e-02,3.491894939089293715e+00
-8.483394980430603027e-02,3.492121621179660629e+00
-8.419369161128997803e-02,3.492339230310984810e+00
-8.355344086885452271e-02,3.492547854214021807e+00
-8.291318267583847046e-02,3.492747561384755617e+00
-8.227292448282241821e-02,3.492938529198893249e+00
-8.163267374038696289e-02,3.493120840573009644e+00
-8.099241554737091064e-02,3.493294657699796968e+00
-8.035215735435485840e-02,3.493460198671340500e+00
-7.971189916133880615e-02,3.493617597993359691e+00
-7.907164841890335083e-02,3.493767133775544487e+00
-7.843139022588729858e-02,3.493908993166311205e+00
-7.779113203287124634e-02,3.494043457098897854e+00
-7.715088129043579102e-02,3.494170738603660453e+00
-7.651062309741973877e-02,3.494291121323978011e+00
-7.587036490440368652e-02,3.494404908074197458e+00
-7.523010671138763428e-02,3.494512349774407944e+00
-7.458985596895217896e-02,3.494613768494568617e+00
-7.394959777593612671e-02,3.494709442780307374e+00
-7.330933958292007446e-02,3.494799671012409181e+00
-7.266908884048461914e-02,3.494884755478331329e+00
-7.202883064746856689e-02,3.494964991747154137e+00
-7.138857245445251465e-02,3.495040662718068347e+00
-7.074831426143646240e-02,3.495112062397305763e+00
-7.010806351900100708e-02,3.495179437353765017e+00
-6.946780532598495483e-02,3.495243073132194844e+00
-6.882754713296890259e-02,3.495303206745899338e+00
-6.818728893995285034e-02,3.495360047740358134e+00
-6.754703819751739502e-02,3.495413838133940132e+00
-6.690678000450134277e-02,3.495464719257466157e+00
-6.626652181148529053e-02,3.495512855281576403e+00
-6.562627106904983521e-02,3.495558397755294422e+00
-6.498601287603378296e-02,3.495601417846074810e+00
-6.434575468301773071e-02,3.495642000218071921e+00
-6.370549649000167847e-02,3.495680169559206796e+00
-6.306524574756622314e-02,3.495715895286157782e+00
-6.242498755455017090e-02,3.495749132525712177e+00
-6.178473308682441711e-02,3.495779794377595451e+00
-6.114447489380836487e-02,3.495807780116496843e+00
-6.050422042608261108e-02,3.495832870461724973e+00
-5.986396223306655884e-02,3.495854820904647831e+00
-5.922370776534080505e-02,3.495873394704817727e+00
-5.858344957232475281e-02,3.495888215928393272e+00
-5.794319510459899902e-02,3.495898981821833118e+00
-5.730293691158294678e-02,3.495905188307379063e+00
-5.666268244385719299e-02,3.495906379441136913e+00
-5.602242797613143921e-02,3.495902054592946229e+00
-5.538216978311538696e-02,3.495891584138888231e+00
-5.474191531538963318e-02,3.495874379676839894e+00
-5.410165712237358093e-02,3.495849757294192006e+00
-5.346140265464782715e-02,3.495816952531033195e+00
-5.282114446163177490e-02,3.495775234523129882e+00
-5.218088999390602112e-02,3.495723778360672718e+00
-5.154063552618026733e-02,3.495661694597049785e+00
-5.090037733316421509e-02,3.495588118649410880e+00
-5.026012286543846130e-02,3.495502090290807828e+00
-4.961986467242240906e-02,3.495402669225860404e+00
-4.897961020469665527e-02,3.495288870909901924e+00
-4.833935201168060303e-02,3.495159641774259196e+00
-4.769909754395484924e-02,3.495013961841606509e+00
-4.705884307622909546e-02,3.494850783515597303e+00
-4.641858488321304321e-02,3.494669045567829979e+00
-4.577833041548728943e-02,3.494467682560627786e+00
-4.513807222247123718e-02,3.494245639386944102e+00
-4.449781775474548340e-02,3.494001834744431711e+00
-4.385755956172943115e-02,3.493735273667760488e+00
-4.321730509400367737e-02,3.493444901589523699e+00
-4.257704690098762512e-02,3.493129751515787085e+00
-4.193679243326187134e-02,3.492788833449052888e+00
-4.129653796553611755e-02,3.492421248753181828e+00
-4.065627977252006531e-02,3.492026128534781115e+00
-4.001602530479431152e-02,3.491602666548636158e+00
-3.937576711177825928e-02,3.491150094240846435e+00
-3.873551264405250549e-02,3.490667745915143172e+00
-3.809525445103645325e-02,3.490154983265917110e+00
-3.745499998331069946e-02,3.489611294370077221e+00
-3.681474179029464722e-02,3.489036247885251463e+00
-3.617448732256889343e-02,3.488429479853301096e+00
-3.553423285484313965e-02,3.487790745437986395e+00
-3.489397466182708740e-02,3.487119891285897388e+00
-3.425372019410133362e-02,3.486416890604474794e+00
-3.361346200108528137e-02,3.485681812744143127e+00
-3.297320753335952759e-02,3.484914873691806747e+00
-3.233294934034347534e-02,3.484116376591735786e+00
-3.169269487261772156e-02,3.483286761307928803e+00
-3.105243854224681854e-02,3.482426602083878997e+00
-3.041218221187591553e-02,3.481536573824020486e+00
-2.977192588150501251e-02,3.480617534090955090e+00
-2.913166955113410950e-02,3.479670409499914463e+00
-2.849141508340835571e-02,3.478696320030273625e+00
-2.785115875303745270e-02,3.477696454651782343e+00
-2.721090242266654968e-02,3.476672151409187173e+00
-2.657064609229564667e-02,3.475624885446937817e+00
-2.593038976192474365e-02,3.474556260977729849e+00
-2.529013343155384064e-02,3.473467962313961266e+00
-2.464987710118293762e-02,3.472361815541115337e+00
-2.400962263345718384e-02,3.471239795686264618e+00
-2.336936630308628082e-02,3.470103916598252347e+00
-2.272910997271537781e-02,3.468956302629672805e+00
-2.208885364234447479e-02,3.467799202219048027e+00
-2.144859731197357178e-02,3.466634935353651858e+00
-2.080834098160266876e-02,3.465465885230182952e+00
-2.016808465123176575e-02,3.464294563649901626e+00
-1.952782832086086273e-02,3.463123467196389527e+00
-1.888757199048995972e-02,3.461955131743654768e+00
-1.824731752276420593e-02,3.460792274413250880e+00
-1.760706119239330292e-02,3.459637492837171813e+00
-1.696680486202239990e-02,3.458493496889403662e+00
-1.632654853165149689e-02,3.457362999455986241e+00
-1.568629220128059387e-02,3.456248691286550212e+00
-1.504603587090969086e-02,3.455153309987905708e+00
-1.440578047186136246e-02,3.454079511333735031e+00
-1.376552414149045944e-02,3.453029986998752854e+00
-1.312526781111955643e-02,3.452007355162465707e+00
-1.248501241207122803e-02,3.451014253795657183e+00
-1.184475608170032501e-02,3.450053149099240990e+00
-1.120449975132942200e-02,3.449126586875959077e+00
-1.056424342095851898e-02,3.448236939004565293e+00
-9.923987090587615967e-03,3.447386549831936264e+00
-9.283731691539287567e-03,3.446577631563623179e+00
-8.643475361168384552e-03,3.445812370829840710e+00
-8.003219030797481537e-03,3.445092759597986110e+00
-7.362963166087865829e-03,3.444420755893179198e+00
-6.722707301378250122e-03,3.443798138321945590e+00
-6.082450971007347107e-03,3.443226584054500883e+00
-5.442194640636444092e-03,3.442707663320610401e+00
-4.801938775926828384e-03,3.442242763896301128e+00
-4.161682911217212677e-03,3.441833166126082588e+00
-3.521426580846309662e-03,3.441479977175817329e+00
-2.881170483306050301e-03,3.441184159614044447e+00
-2.240914385765790939e-03,3.440946517178698372e+00
-1.600658288225531578e-03,3.440767717069306286e+00
-9.604021906852722168e-04,3.440648235844721015e+00
-3.201460931450128555e-04,3.440588399605393199e+00
3.201460931450128555e-04,3.440588394369417102e+00
9.604021906852722168e-04,3.440648220140137603e+00
1.600658288225531578e-03,3.440767690914415589e+00
2.240914385765790939e-03,3.440946480881162728e+00
2.881170483306050301e-03,3.441184113150703716e+00
3.521426580846309662e-03,3.441479920035663831e+00
4.161682911217212677e-03,3.441833099517284111e+00
4.801938775926828384e-03,3.442242687497630627e+00
5.442194640636444092e-03,3.442707576849690199e+00
6.082450971007347107e-03,3.443226489285989178e+00
6.722707301378250122e-03,3.443798033519025914e+00
7.362963166087865829e-03,3.444420643355240674e+00
8.003219030797481537e-03,3.445092638653179051e+00
8.643475361168384552e-03,3.445812241826065936e+00
9.283731691539287567e-03,3.446577496767364579e+00
9.923987090587615967e-03,3.447386403962299894e+00
1.056424342095851898e-02,3.448236788103286266e+00
1.120449975132942200e-02,3.449126431299702755e+00
1.184475608170032501e-02,3.450052989213709509e+00
1.248501241207122803e-02,3.451014086488452204e+00
1.312526781111955643e-02,3.452007184367900994e+00
1.376552414149045944e-02,3.453029809758105806e+00
1.440578047186136246e-02,3.454079328182208641e+00
1.504603587090969086e-02,3.455153124662018627e+00
1.568629220128059387e-02,3.456248504177729330e+00
1.632654853165149689e-02,3.457362804872453399e+00
1.696680486202239990e-02,3.458493307377641379e+00
1.760706119239330292e-02,3.459637296934194861e+00
1.824731752276420593e-02,3.460792072815724651e+00
1.888757199048995972e-02,3.461954930580467327e+00
1.952782832086086273e-02,3.463123272097455185e+00
2.016808465123176575e-02,3.464294369523616357e+00
2.080834098160266876e-02,3.465465687465672406e+00
2.144859731197357178e-02,3.466634744159342585e+00
2.208885364234447479e-02,3.467799008340949563e+00
2.272910997271537781e-02,3.468956106684983887e+00
2.336936630308628082e-02,3.470103719185208213e+00
2.400962263345718384e-02,3.471239597382342446e+00
2.464987710118293762e-02,3.472361640738137467e+00
2.529013343155384064e-02,3.473467771502151802e+00
2.593038976192474365e-02,3.474556077882704930e+00
2.657064609229564667e-02,3.475624695906000206e+00
2.721090242266654968e-02,3.476671976647580209e+00
2.785115875303745270e-02,3.477696274642821272e+00
2.849141508340835571e-02,3.478696148046734660e+00
2.913166955113410950e-02,3.479670245362154191e+00
2.977192588150501251e-02,3.480617366434024973e+00
3.041218221187591553e-02,3.481536424807014640e+00
3.105243854224681854e-02,3.482426450202684265e+00
3.169269487261772156e-02,3.483286607363257570e+00
3.233294934034347534e-02,3.484116230467127373e+00
3.297320753335952759e-02,3.484914735141227737e+00
3.361346200108528137e-02,3.485681689719804410e+00
3.425372019410133362e-02,3.486416758691929019e+00
3.489397466182708740e-02,3.487119766619420247e+00
3.553423285484313965e-02,3.487790627748096561e+00
3.617448732256889343e-02,3.488429368870741509e+00
3.681474179029464722e-02,3.489036143341893936e+00
3.745499998331069946e-02,3.489611195999737792e+00
3.809525445103645325e-02,3.490154885366073323e+00
3.873551264405250549e-02,3.490667653996715636e+00
3.937576711177825928e-02,3.491149998453616732e+00
4.001602530479431152e-02,3.491602567835556226e+00
4.065627977252006531e-02,3.492026044553219410e+00
4.129653796553611755e-02,3.492421170245300299e+00
4.193679243326187134e-02,3.492788760137759407e+00
4.257704690098762512e-02,3.493129683131430241e+00
4.321730509400367737e-02,3.493444831498233150e+00
4.385755956172943115e-02,3.493735208428653927e+00
4.449781775474548340e-02,3.494001779601656033e+00
4.513807222247123718e-02,3.494245583051074799e+00
4.577833041548728943e-02,3.494467635046112797e+00
4.641858488321304321e-02,3.494668997130059296e+00
4.705884307622909546e-02,3.494850738674061041e+00
4.769909754395484924e-02,3.495013916604216675e+00
4.833935201168060303e-02,3.495159603467984155e+00
4.897961020469665527e-02,3.495288832348578900e+00
4.961986467242240906e-02,3.495402633680829929e+00
5.026012286543846130e-02,3.495502057561308717e+00
5.090037733316421509e-02,3.495588086035992248e+00
5.154063552618026733e-02,3.495661669241396652e+00
5.218088999390602112e-02,3.495723752972710763e+00
5.282114446163177490e-02,3.495775209306354547e+00
5.346140265464782715e-02,3.495816929435668463e+00
5.410165712237358093e-02,3.495849734538972520e+00
5.474191531538963318e-02,3.495874360365866629e+00
5.538216978311538696e-02,3.495891567865169414e+00
5.602242797613143921e-02,3.495902037278243668e+00
5.666268244385719299e-02,3.495906363667415917e+00
5.730293691158294678e-02,3.495905173952784217e+00
5.794319510459899902e-02,3.495898968772600313e+00
5.858344957232475281e-02,3.495888202385565524e+00
5.922370776534080505e-02,3.495873383955331093e+00
5.986396223306655884e-02,3.495854811163799702e+00
6.050422042608261108e-02,3.495832861644254663e+00
6.114447489380836487e-02,3.495807771004323605e+00
6.178473308682441711e-02,3.495779786146710588e+00
6.242498755455017090e-02,3.495749125098768229e+00
6.306524574756622314e-02,3.495715886918145721e+00
6.370549649000167847e-02,3.495680165791875460e+00
6.434575468301773071e-02,3.495641996829522480e+00
6.498601287603378296e-02,3.495601414801457363e+00
6.562627106904983521e-02,3.495558394476064201e+00
6.626652181148529053e-02,3.495512849891306395e+00
6.690678000450134277e-02,3.495464714429703967e+00
6.754703819751739502e-02,3.495413834207241166e+00
6.818728893995285034e-02,3.495360045985625774e+00
6.882754713296890259e-02,3.495303204865959579e+00
6.946780532598495483e-02,3.495243071735013807e+00
7.010806351900100708e-02,3.495179436109017157e+00
7.074831426143646240e-02,3.495112059960216122e+00
7.138857245445251465e-02,3.495040660354515438e+00
7.202883064746856689e-02,3.494964989823087453e+00
7.266908884048461914e-02,3.494884753616287476e+00
7.330933958292007446e-02,3.494799670324868490e+00
7.394959777593612671e-02,3.494709442049948045e+00
7.458985596895217896e-02,3.494613767848719910e+00
7.523010671138763428e-02,3.494512348633388221e+00
7.587036490440368652e-02,3.494404907151255735e+00
7.651062309741973877e-02,3.494291120436476827e+00
7.715088129043579102e-02,3.494170737822190453e+00
7.779113203287124634e-02,3.494043456755210109e+00
7.843139022588729858e-02,3.493908992864328766e+00
7.907164841890335083e-02,3.493767133510489842e+00
7.971189916133880615e-02,3.493617597451105006e+00
8.035215735435485840e-02,3.493460198264256800e+00
8.099241554737091064e-02,3.493294657343634757e+00
8.163267374038696289e-02,3.493120840261731974e+00
8.227292448282241821e-02,3.492938529063013497e+00
8.291318267583847046e-02,3.492747561266253520e+00
8.355344086885452271e-02,3.492547854110784833e+00
8.419369161128997803e-02,3.492339230101352499e+00
8.483394980430603027e-02,3.492121620997421960e+00
8.547420799732208252e-02,3.491894938931038972e+00
8.611446619033813477e-02,3.491659149025110764e+00
8.675471693277359009e-02,3.491414205351547118e+00
8.739497512578964233e-02,3.491160097941319762e+00
8.803523331880569458e-02,3.490896860301604399e+00
8.867548406124114990e-02,3.490624515911378012e+00
8.931574225425720215e-02,3.490343144358974747e+00
8.995600044727325439e-02,3.490052787177891247e+00
9.059625864028930664e-02,3.489753602926550791e+00
9.123650938272476196e-02,3.489445690539381140e+00
9.187676757574081421e-02,3.489129199714814611e+00
9.251702576875686646e-02,3.488804322167274208e+00
9.315727651119232178e-02,3.488471207753172543e+00
9.379753470420837402e-02,3.488130113280307310e+00
9.443779289722442627e-02,3.487781227410324814e+00
9.507805109024047852e-02,3.487424803952296593e+00
9.571830183267593384e-02,3.487061124513678667e+00
9.635856002569198608e-02,3.486690463736644929e+00
9.699881821870803833e-02,3.486313087967042534e+00
9.763907641172409058e-02,3.485929335307759835e+00
9.827932715415954590e-02,3.485539528437301637e+00
9.891958534717559814e-02,3.485143976964644619e+00
9.955984354019165039e-02,3.484743078280682305e+00
1.002000942826271057e-01,3.484337114848481853e+00
1.008403524756431580e-01,3.483926502833608385e+00
1.014806106686592102e-01,3.483511604933728467e+00
1.021208688616752625e-01,3.483092818133533441e+00
1.027611196041107178e-01,3.482670516163817176e+00
1.034013777971267700e-01,3.482245097194211603e+00
1.040416359901428223e-01,3.481816940571163421e+00
1.046818867325782776e-01,3.481386491296310837e+00
1.053221449255943298e-01,3.480954125849041070e+00
1.059624031186103821e-01,3.480520238610943728e+00
1.066026613116264343e-01,3.480085274361680359e+00
1.072429120540618896e-01,3.479649606392189121e+00
1.078831702470779419e-01,3.479213655137113115e+00
1.085234284400939941e-01,3.478777815895413017e+00
1.091636791825294495e-01,3.478342521754634653e+00
1.098039373755455017e-01,3.477908125280275708e+00
1.104441955685615540e-01,3.477475042839343722e+00
1.110844537615776062e-01,3.477043681386538410e+00
1.117247045040130615e-01,3.476614402906710755e+00
1.123649626970291138e-01,3.476187591962116130e+00
1.130052208900451660e-01,3.475763617619837653e+00
1.136454790830612183e-01,3.475342846914092565e+00
1.142857298254966736e-01,3.474925640650096792e+00
1.149259880185127258e-01,3.474512347450642302e+00
1.155662462115287781e-01,3.474103316400901420e+00
1.162064969539642334e-01,3.473698882885788208e+00
1.168467551469802856e-01,3.473299341979567245e+00
1.174870133399963379e-01,3.472905041014926475e+00
1.181272715330123901e-01,3.472516276196455642e+00
1.187675222754478455e-01,3.472133345726256870e+00
1.194077804684638977e-01,3.471756547254760683e+00
1.200480386614799500e-01,3.471386127512964048e+00
1.206882894039154053e-01,3.471022372150641910e+00
1.213285475969314575e-01,3.470665529819076056e+00
1.219688057899475098e-01,3.470315885530625977e+00
1.226090639829635620e-01,3.469973613473422702e+00
1.232493147253990173e-01,3.469638984581951746e+00
1.238895729184150696e-01,3.469312210641976257e+00
1.245298311114311218e-01,3.468993482618303759e+00
1.251700818538665771e-01,3.468683036861474722e+00
1.258103400468826294e-01,3.468381022017720472e+00
1.264505982398986816e-01,3.468087649163551056e+00
1.270908564329147339e-01,3.467803051861155339e+00
1.277311146259307861e-01,3.467527429688010088e+00
1.283713728189468384e-01,3.467260916348215538e+00
1.290116161108016968e-01,3.467003664752609016e+00
1.296518743038177490e-01,3.466755798303803537e+00
1.302921324968338013e-01,3.466517478298923649e+00
1.309323906898498535e-01,3.466288774885100565e+00
1.315726488828659058e-01,3.466069861077046177e+00
1.322129070758819580e-01,3.465860793543204643e+00
1.328531652688980103e-01,3.465661709890968112e+00
1.334934085607528687e-01,3.465472698287991982e+00
1.341336667537689209e-01,3.465293800250938361e+00
1.347739249467849731e-01,3.465125146356720975e+00
1.354141831398010254e-01,3.464966794621453516e+00
1.360544413328170776e-01,3.464818816855069539e+00
1.366946995258331299e-01,3.464681272223073982e+00
1.373349577188491821e-01,3.464554223599505267e+00
1.379752010107040405e-01,3.464437696365831876e+00
1.386154592037200928e-01,3.464331772423451916e+00
1.392557173967361450e-01,3.464236497649765489e+00
1.398959755897521973e-01,3.464151889745962443e+00
1.405362337827682495e-01,3.464077963645195268e+00
1.411764919757843018e-01,3.464014790814923028e+00
1.418167501688003540e-01,3.463962345409307808e+00
1.424569934606552124e-01,3.463920691220423898e+00
1.430972516536712646e-01,3.463889791211312463e+00
1.437375098466873169e-01,3.463869704236168801e+00
1.443777680397033691e-01,3.463860399206855512e+00
1.450180262327194214e-01,3.463861892017294331e+00
1.456582844257354736e-01,3.463874165906678737e+00
1.462985426187515259e-01,3.463897200895934780e+00
1.469387859106063843e-01,3.463930988457316396e+00
1.475790441036224365e-01,3.463975507277010202e+00
1.482193022966384888e-01,3.464030726076563926e+00
1.488595604896545410e-01,3.464096598792663073e+00
1.494998186826705933e-01,3.464173108448407312e+00
1.501400768756866455e-01,3.464260194500484946e+00
1.507803350687026978e-01,3.464357781905400113e+00
1.514205783605575562e-01,3.464465824160170015e+00
1.520608365535736084e-01,3.464584263804479924e+00
1.527010947465896606e-01,3.464713000845741853e+00
1.533413529396057129e-01,3.464851991307941859e+00
1.539816111326217651e-01,3.465001112955905960e+00
1.546218693256378174e-01,3.465160278201698585e+00
1.552621275186538696e-01,3.465329368527246601e+00
1.559023708105087280e-01,3.465508270809044777e+00
1.565426290035247803e-01,3.465696848969029631e+00
1.571828871965408325e-01,3.465895002463025065e+00
1.578231453895568848e-01,3.466102576546971736e+00
1.584634035825729370e-01,3.466319388690537018e+00
1.591036617755889893e-01,3.466545325080460760e+00
1.597439199686050415e-01,3.466780157879356672e+00
1.603841632604598999e-01,3.467023753570563471e+00
1.610244214534759521e-01,3.467275907674361335e+00
1.616646796464920044e-01,3.467536417370419954e+00
1.623049378395080566e-01,3.467805069966383602e+00
1.629451960325241089e-01,3.468081658235047104e+00
1.635854542255401611e-01,3.468365941561964760e+00
1.642257124185562134e-01,3.468657671203415838e+00
1.648659706115722656e-01,3.468956639520380136e+00
1.655062139034271240e-01,3.469262534962660904e+00
1.661464720964431763e-01,3.469575144566060310e+00
1.667867302894592285e-01,3.469894129098244573e+00
1.674269884824752808e-01,3.470219277470603103e+00
1.680672466754913330e-01,3.470550258774885322e+00
1.687075048685073853e-01,3.470886760494317880e+00
1.693477630615234375e-01,3.471228522166555308e+00
1.699880063533782959e-01,3.471575206898733335e+00
1.706282645463943481e-01,3.471926480219609701e+00
1.712685227394104004e-01,3.472282020259804369e+00
1.719087809324264526e-01,3.472641531744983912e+00
1.725490391254425049e-01,3.473004634961628145e+00
1.731892973184585571e-01,3.473371038355857365e+00
1.738295555114746094e-01,3.473740352253061658e+00
1.744697988033294678e-01,3.474112249122327079e+00
1.751100569963455200e-01,3.474486395131737293e+00
1.757503151893615723e-01,3.474862452695075987e+00
1.763905733823776245e-01,3.475240000373266192e+00
1.770308315753936768e-01,3.475618766574564589e+00
1.776710897684097290e-01,3.475998387313147475e+00
1.783113479614257812e-01,3.476378489914609293e+00
1.789515912532806396e-01,3.476758738564577733e+00
1.795918494462966919e-01,3.477138803627159547e+00
1.802321076393127441e-01,3.477518352066269358e+00
1.808723658323287964e-01,3.477897028144603553e+00
1.815126240253448486e-01,3.478274538652314174e+00
1.821528822183609009e-01,3.478650533676459489e+00
1.827931404113769531e-01,3.479024682468534024e+00
1.834333837032318115e-01,3.479396702497163929e+00
1.840736418962478638e-01,3.479766302742871797e+00
1.847139000892639160e-01,3.480133195235039167e+00
1.853541582822799683e-01,3.480497069598316617e+00
1.859944164752960205e-01,3.480857671854677982e+00
1.866346746683120728e-01,3.481214741389915268e+00
1.872749328613281250e-01,3.481568029671481490e+00
1.879151761531829834e-01,3.481917269836176221e+00
1.885554343461990356e-01,3.482262291397963949e+00
1.891956925392150879e-01,3.482602827907720133e+00
1.898359507322311401e-01,3.482938704137673813e+00
1.904762089252471924e-01,3.483269719092029870e+00
1.911164671182632446e-01,3.483595704774801849e+00
1.917567253112792969e-01,3.483916491420904205e+00
1.923969686031341553e-01,3.484231923450003876e+00
1.930372267961502075e-01,3.484541861584123268e+00
1.936774849891662598e-01,3.484846222565771257e+00
1.943177431821823120e-01,3.485144849438826853e+00
1.949580013751983643e-01,3.485437662459860420e+00
1.955982595682144165e-01,3.485724583094687468e+00
1.962385177612304688e-01,3.486005540024560201e+00
1.968787610530853271e-01,3.486280474075427183e+00
1.975190192461013794e-01,3.486549343361840858e+00
1.981592774391174316e-01,3.486812126051186844e+00
1.987995356321334839e-01,3.487068787165255923e+00
1.994397938251495361e-01,3.487319331876042483e+00
2.000800520181655884e-01,3.487563749756133813e+00
2.007203102111816406e-01,3.487802075353688025e+00
2.013605535030364990e-01,3.488034324457993662e+00
2.020008116960525513e-01,3.488260514367730991e+00
2.026410698890686035e-01,3.488480754937738570e+00
2.032813280820846558e-01,3.488695041300805766e+00
2.039215862751007080e-01,3.488903463515478975e+00
2.045618444681167603e-01,3.489106095416216746e+00
2.052021026611328125e-01,3.489303009085654494e+00
2.058423459529876709e-01,3.489494287989445276e+00
2.064826041460037231e-01,3.489680060975603570e+00
2.071228623390197754e-01,3.489860385069667892e+00
2.077631205320358276e-01,3.490035401654196789e+00
2.084033787250518799e-01,3.490205209667325281e+00
2.090436369180679321e-01,3.490369926670637390e+00
2.096838951110839844e-01,3.490529700738689733e+00
2.103241533041000366e-01,3.490684630641193387e+00
2.109643965959548950e-01,3.490834849803208240e+00
2.116046547889709473e-01,3.490980498729754800e+00
2.122449129819869995e-01,3.491121722031713670e+00
2.128851711750030518e-01,3.491258664758469799e+00
2.135254293680191040e-01,3.491391444481726225e+00
2.141656875610351562e-01,3.491520235612672440e+00
2.148059457540512085e-01,3.491645150040858958e+00
2.154461890459060669e-01,3.491766365133003980e+00
2.160864472389221191e-01,3.491884033280252098e+00
2.167267054319381714e-01,3.491998296281442649e+00
2.173669636249542236e-01,3.492109286730266771e+00
2.180072218179702759e-01,3.492217187653173571e+00
2.186474800109863281e-01,3.492322170470897547e+00
2.192877382040023804e-01,3.492424360099384728e+00
2.199279814958572388e-01,3.492523927201965694e+00
2.205682396888732910e-01,3.492621037133208262e+00
2.212084978818893433e-01,3.492715843801191156e+00
2.218487560749053955e-01,3.492808535983052298e+00
2.224890142679214478e-01,3.492899246915077693e+00
2.231292724609375000e-01,3.492988160539178821e+00
2.237695306539535522e-01,3.493075451420772026e+00
2.244097739458084106e-01,3.493161270496993431e+00
2.250500321388244629e-01,3.493245830945881814e+00
2.256902903318405151e-01,3.493329273780016120e+00
2.263305485248565674e-01,3.493411829352313092e+00
2.269708067178726196e-01,3.493493616674826718e+00
2.276110649108886719e-01,3.493574867032059661e+00
2.282513231039047241e-01,3.493655748191236476e+00
2.288915663957595825e-01,3.493736453901267858e+00
2.295318245887756348e-01,3.493817206317304525e+00
2.301720827817916870e-01,3.493898173544006447e+00
2.308123409748077393e-01,3.493979564456537901e+00
2.314525991678237915e-01,3.494061589562124315e+00
2.320928573608398438e-01,3.494144464319161258e+00
2.327331155538558960e-01,3.494228359966842667e+00
2.333733588457107544e-01,3.494313548393443547e+00
2.340136170387268066e-01,3.494400189762341125e+00
2.346538752317428589e-01,3.494488509680281574e+00
2.352941334247589111e-01,3.494578753697736850e+00
2.359343916177749634e-01,3.494671121696432792e+00
2.365746498107910156e-01,3.494765825953723759e+00
2.372149080038070679e-01,3.494863089052680394e+00
2.378551512956619263e-01,3.494963137973862821e+00
2.384954094886779785e-01,3.495066155553065101e+00
2.391356676816940308e-01,3.495172413063582617e+00
2.397759258747100830e-01,3.495282052059310640e+00
2.404161840677261353e-01,3.495395349262986784e+00
2.410564422607421875e-01,3.495512443858221019e+00
2.416967004537582397e-01,3.495633562755914525e+00
2.423369437456130981e-01,3.495758862700438563e+00
2.429772019386291504e-01,3.495888578804055236e+00
2.436174601316452026e-01,3.496022832451758600e+00
2.442577183246612549e-01,3.496161839551862105e+00
2.448979765176773071e-01,3.496305694609963766e+00
2.455382347106933594e-01,3.496454570839743425e+00
2.461784929037094116e-01,3.496608589980416681e+00
2.468187510967254639e-01,3.496767868220902464e+00
2.474589943885803223e-01,3.496932514036978468e+00
2.480992525815963745e-01,3.497102577252226840e+00
2.487395107746124268e-01,3.497278159893703275e+00
2.493797689676284790e-01,3.497459315635438770e+00
2.500200271606445312e-01,3.497646055518341512e+00
2.506602704524993896e-01,3.497838399135525744e+00
2.513005435466766357e-01,3.498036355592791580e+00
2.519407868385314941e-01,3.498239885589511822e+00
2.525810599327087402e-01,3.498448943246639686e+00
2.532213032245635986e-01,3.498663474627113246e+00
2.538615465164184570e-01,3.498883358219070594e+00
2.545018196105957031e-01,3.499108520338040762e+00
2.551420629024505615e-01,3.499338799329762217e+00
2.557823359966278076e-01,3.499574069120879649e+00
2.564225792884826660e-01,3.499814141665264611e+00
2.570628523826599121e-01,3.500058812656416496e+00
2.577030956745147705e-01,3.500307849642615210e+00
2.583433389663696289e-01,3.500561041475737767e+00
2.589836120605468750e-01,3.500818121950146633e+00
2.596238553524017334e-01,3.501078786612259908e+00
2.602641284465789795e-01,3.501342756129644407e+00
2.609043717384338379e-01,3.501609695030737157e+00
2.615446448326110840e-01,3.501879290821939161e+00
2.621848881244659424e-01,3.502151156538059862e+00
2.628251314163208008e-01,3.502424941143366333e+00
2.634654045104980469e-01,3.502700272091147315e+00
2.641056478023529053e-01,3.502976736773239175e+00
2.647459208965301514e-01,3.503253936316442108e+00
2.653861641883850098e-01,3.503531436308245262e+00
2.660264372825622559e-01,3.503808837973012125e+00
2.666666805744171143e-01,3.504085669628067556e+00
2.673069238662719727e-01,3.504361499806790903e+00
2.679471969604492188e-01,3.504635928053439820e+00
2.685874402523040771e-01,3.504908459624152428e+00
2.692277133464813232e-01,3.505178681780551031e+00
2.698679566383361816e-01,3.505446092124915758e+00
2.705082297325134277e-01,3.505710315595955251e+00
2.711484730243682861e-01,3.505970864806526865e+00
2.717887461185455322e-01,3.506227360918775293e+00
2.724289894104003906e-01,3.506479292531452963e+00
2.730692327022552490e-01,3.506726283546317546e+00
2.737095057964324951e-01,3.506967955077261223e+00
2.743497490882873535e-01,3.507203894363519758e+00
2.749900221824645996e-01,3.507433727733926698e+00
2.756302654743194580e-01,3.507657060452630482e+00
2.762705385684967041e-01,3.507873572811610607e+00
2.769107818603515625e-01,3.508082924544161152e+00
2.775510251522064209e-01,3.508284785243554360e+00
2.781912982463836670e-01,3.508478895262372887e+00
2.788315415382385254e-01,3.508664952364504153e+00
2.794718146324157715e-01,3.508842723988760959e+00
2.801120579242706299e-01,3.509011929253013307e+00
2.807523310184478760e-01,3.509172428919547837e+00
2.813925743103027344e-01,3.509323998142342305e+00
2.820328176021575928e-01,3.509466463361072819e+00
2.826730906963348389e-01,3.509599704207913007e+00
2.833133339881896973e-01,3.509723596784266597e+00
2.839536070823669434e-01,3.509838042222868548e+00
2.845938503742218018e-01,3.509942948851022315e+00
2.852341234683990479e-01,3.510038330191331379e+00
2.858743667602539062e-01,3.510124068079758075e+00
2.865146100521087646e-01,3.510200242231383605e+00
2.871548831462860107e-01,3.510266836046846528e+00
2.877951264381408691e-01,3.510323887741973792e+00
2.884353995323181152e-01,3.510371438407035249e+00
2.890756428241729736e-01,3.510409613083338876e+00
2.897159159183502197e-01,3.510438485343607251e+00
2.903561592102050781e-01,3.510458146596770579e+00
2.909964025020599365e-01,3.510468783934608261e+00
2.916366755962371826e-01,3.510470508238364928e+00
2.922769188880920410e-01,3.510463488416269762e+00
2.929171919822692871e-01,3.510447904271045250e+00
2.935574352741241455e-01,3.510423966836844212e+00
2.941977083683013916e-01,3.510391863704376281e+00
2.948379516601562500e-01,3.510351843816667206e+00
2.954781949520111084e-01,3.510304078118611670e+00
2.961184680461883545e-01,3.510248855711854077e+00
2.967587113380432129e-01,3.510186382201191613e+00
2.973989844322204590e-01,3.510116940032856014e+00
2.980392277240753174e-01,3.510040776221690972e+00
2.986795008182525635e-01,3.509958148008534007e+00
2.993197441101074219e-01,3.509869320852791574e+00
2.999599874019622803e-01,3.509774592259928383e+00
3.006002604961395264e-01,3.509674206022282306e+00
3.012405037879943848e-01,3.509568452686229634e+00
3.018807768821716309e-01,3.509457603980976170e+00
3.025210201740264893e-01,3.509341940329247400e+00
3.031612932682037354e-01,3.509221748160464394e+00
3.038015365600585938e-01,3.509097286972524543e+00
3.044417798519134521e-01,3.508968847221567877e+00
3.050820529460906982e-01,3.508836690847881634e+00
3.057222962379455566e-01,3.508701070553734702e+00
3.063625693321228027e-01,3.508562271478251837e+00
3.070028126239776611e-01,3.508420559956100249e+00
3.076430857181549072e-01,3.508276194412069948e+00
3.082833290100097656e-01,3.508129411439669276e+00
3.089235723018646240e-01,3.507980493136010125e+00
3.095638453960418701e-01,3.507829655106851963e+00
3.102040886878967285e-01,3.507677126135680279e+00
3.108443617820739746e-01,3.507523178841987388e+00
3.114846050739288330e-01,3.507368032885365583e+00
3.121248781681060791e-01,3.507211903682305287e+00
3.127651214599609375e-01,3.507055009639140408e+00
3.134053647518157959e-01,3.506897580191597363e+00
3.140456378459930420e-01,3.506739779960471814e+00
3.146858811378479004e-01,3.506581881537792711e+00
3.153261542320251465e-01,3.506423998266556374e+00
3.159663975238800049e-01,3.506266400691701257e+00
3.166066706180572510e-01,3.506109223503182104e+00
3.172469139099121094e-01,3.505952657005830808e+00
3.178871572017669678e-01,3.505796885141464259e+00
3.185274302959442139e-01,3.505642070929193110e+00
3.191676735877990723e-01,3.505488374940199936e+00
3.198079466819763184e-01,3.505335954951431354e+00
3.204481899738311768e-01,3.505184959192908511e+00
3.210884630680084229e-01,3.505035561477730877e+00
3.217287063598632812e-01,3.504887876257594126e+00
3.223689496517181396e-01,3.504742037783832309e+00
3.230092227458953857e-01,3.504598167546115306e+00
3.236494660377502441e-01,3.504456434667772236e+00
3.242897391319274902e-01,3.504316931622701414e+00
3.249299824237823486e-01,3.504179771806774202e+00
3.255702555179595947e-01,3.504045040565621161e+00
3.262104988098144531e-01,3.503912884789292193e+00
3.268507421016693115e-01,3.503783371367017008e+00
3.274910151958465576e-01,3.503656593491025539e+00
3.281312584877014160e-01,3.503532659608824318e+00
3.287715315818786621e-01,3.503411621554589406e+00
3.294117748737335205e-01,3.503293559248791489e+00
3.300520479679107666e-01,3.503178534936778998e+00
3.306922912597656250e-01,3.503066634209777153e+00
3.313325345516204834e-01,3.502957892607979851e+00
3.319728076457977295e-01,3.502852367621065888e+00
3.326130509376525879e-01,3.502750070052305098e+00
3.332533240318298340e-01,3.502651064426587357e+00
3.338935673236846924e-01,3.502555356944842657e+00
3.345338404178619385e-01,3.502462960083868371e+00
3.351740837097167969e-01,3.502373940064225089e+00
3.358143270015716553e-01,3.502288237461875120e+00
3.364546000957489014e-01,3.502205881143657162e+00
3.370948433876037598e-01,3.502126841041847349e+00
3.377351164817810059e-01,3.502051114866312709e+00
3.383753597736358643e-01,3.501978671181065206e+00
3.390156328678131104e-01,3.501909489190333069e+00
3.396558761596679688e-01,3.501843505334882423e+00
3.402961194515228271e-01,3.501780670852251198e+00
3.409363925457000732e-01,3.501720943341553038e+00
3.415766358375549316e-01,3.501664227486369185e+00
3.422169089317321777e-01,3.501610488839173918e+00
3.428571522235870361e-01,3.501559620799774564e+00
3.434974253177642822e-01,3.501511524349517401e+00
3.441376686096191406e-01,3.501466124898565901e+00
3.447779119014739990e-01,3.501423315177922824e+00
3.454181849956512451e-01,3.501382963291749473e+00
3.460584282875061035e-01,3.501344948300056714e+00
3.466987013816833496e-01,3.501309183829099059e+00
3.473389446735382080e-01,3.501275502784206850e+00
3.479792177677154541e-01,3.501243748963058344e+00
3.486194610595703125e-01,3.501213807014742940e+00
3.492597341537475586e-01,3.501185529702683041e+00
3.498999774456024170e-01,3.501158735202984484e+00
3.505402207374572754e-01,3.501133294283659936e+00
3.511804938316345215e-01,3.501108995299269555e+00
3.518207371234893799e-01,3.501085707184920182e+00
3.524610102176666260e-01,3.501063246839946963e+00
3.531012535095214844e-01,3.501041412650993667e+00
3.537415266036987305e-01,3.501020049050897143e+00
3.543817698955535889e-01,3.500998976106059590e+00
3.550220131874084473e-01,3.500977998096834298e+00
3.556622862815856934e-01,3.500956943147112810e+00
3.563025295734405518e-01,3.500935604440152282e+00
3.569428026676177979e-01,3.500913823020894711e+00
3.575830459594726562e-01,3.500891389744610560e+00
3.582233190536499023e-01,3.500868160328307610e+00
3.588635623455047607e-01,3.500843930622536071e+00
3.595038056373596191e-01,3.500818502727494952e+00
3.601440787315368652e-01,3.500791727731801917e+00
3.607843220233917236e-01,3.500763442071547438e+00
3.614245951175689697e-01,3.500733478684675326e+00
3.620648384094238281e-01,3.500701667901844338e+00
3.627051115036010742e-01,3.500667852124778268e+00
3.633453547954559326e-01,3.500631903965140790e+00
3.639855980873107910e-01,3.500593660793466899e+00
3.646258711814880371e-01,3.500553009975399199e+00
3.652661144733428955e-01,3.500509806780957689e+00
3.659063875675201416e-01,3.500463950285763737e+00
3.665466308593750000e-01,3.500415335359559066e+00
3.671869039535522461e-01,3.500363853404095948e+00
3.678271472454071045e-01,3.500309419790847087e+00
3.684673905372619629e-01,3.500251961599250450e+00
3.691076636314392090e-01,3.500191402946145836e+00
3.697479069232940674e-01,3.500127702028815957e+00
3.703881800174713135e-01,3.500060799929110011e+00
3.710284233093261719e-01,3.499990671398143682e+00
3.716686964035034180e-01,3.499917281129821589e+00
3.723089396953582764e-01,3.499840644557890901e+00
3.729491829872131348e-01,3.499760719513226093e+00
3.735894560813903809e-01,3.499677559819386552e+00
3.742296993732452393e-01,3.499591180399396428e+00
3.748699724674224854e-01,3.499501583583716879e+00
3.755102157592773438e-01,3.499408870207453504e+00
3.761504888534545898e-01,3.499313045981058856e+00
3.767907321453094482e-01,3.499214186726362641e+00
3.774309754371643066e-01,3.499112400052774241e+00
3.780712485313415527e-01,3.499007748250845484e+00
3.787114918231964111e-01,3.498900351611469173e+00
3.793517649173736572e-01,3.498790295624155888e+00
3.799920082092285156e-01,3.498677709062723018e+00
3.806322813034057617e-01,3.498562694272271401e+00
3.812725245952606201e-01,3.498445428147382241e+00
3.819127678871154785e-01,3.498326014023695585e+00
3.825530409812927246e-01,3.498204630008259208e+00
3.831932842731475830e-01,3.498081408349794863e+00
3.838335573673248291e-01,3.497956500305640759e+00
3.844738006591796875e-01,3.497830109326417691e+00
3.851140737533569336e-01,3.497702360220237061e+00
3.857543170452117920e-01,3.497573449371588428e+00
3.863945603370666504e-01,3.497443574932668220e+00
3.870348334312438965e-01,3.497312860761066400e+00
3.876750767230987549e-01,3.497181535279147990e+00
3.883153498172760010e-01,3.497049740057960765e+00
3.889555931091308594e-01,3.496917694414222400e+00
3.895958662033081055e-01,3.496785561131539932e+00
3.902361094951629639e-01,3.496653557964747527e+00
3.908763527870178223e-01,3.496521790032167232e+00
3.915166258811950684e-01,3.496390501879050650e+00
3.921568691730499268e-01,3.496259838028828781e+00
3.927971422672271729e-01,3.496129973129045609e+00
3.934373855590820312e-01,3.496001081546083800e+00
3.940776586532592773e-01,3.495873309162523590e+00
3.947179019451141357e-01,3.495746847444691774e+00
3.953581452369689941e-01,3.495621818608344533e+00
3.959984183311462402e-01,3.495498378198943712e+00
3.966386616230010986e-01,3.495376688328623249e+00
3.972789347171783447e-01,3.495256844128454166e+00
3.979191780090332031e-01,3.495139024943556549e+00
3.985594511032104492e-01,3.495023299600734212e+00
3.991996943950653076e-01,3.494909820102043874e+00
3.998399376869201660e-01,3.494798677130577236e+00
4.004802107810974121e-01,3.494689959299142501e+00
4.011204540729522705e-01,3.494583787316749568e+00
4.017607271671295166e-01,3.494480218435332741e+00
4.024009704589843750e-01,3.494379349021417447e+00
4.030412435531616211e-01,3.494281216264244261e+00
4.036814868450164795e-01,3.494185886192695989e+00
4.043217301368713379e-01,3.494093441628470575e+00
4.049620032310485840e-01,3.494003900134476925e+00
4.056022465229034424e-01,3.493917297772887842e+00
4.062425196170806885e-01,3.493833666514714942e+00
4.068827629089355469e-01,3.493753039795841175e+00
4.075230360031127930e-01,3.493675411159099298e+00
4.081632792949676514e-01,3.493600816674668597e+00
4.088035225868225098e-01,3.493529221093751413e+00
4.094437956809997559e-01,3.493460620731420718e+00
4.100840389728546143e-01,3.493395026257824831e+00
4.107243120670318604e-01,3.493332399157450752e+00
4.113645553588867188e-01,3.493272740069014226e+00
4.120048284530639648e-01,3.493215991611226201e+00
4.126450717449188232e-01,3.493162130981174229e+00
4.132853150367736816e-01,3.493111106285691214e+00
4.139255881309509277e-01,3.493062869766865752e+00
4.145658314228057861e-01,3.493017419117305788e+00
4.152061045169830322e-01,3.492974651182707113e+00
4.158463478088378906e-01,3.492934526307126752e+00
4.164866209030151367e-01,3.492897006584691155e+00
4.171268641948699951e-01,3.492862009755742569e+00
4.177671074867248535e-01,3.492829472825874859e+00
4.184073805809020996e-01,3.492799331447719702e+00
4.190476238727569580e-01,3.492771522357771108e+00
4.196878969669342041e-01,3.492745963610990323e+00
4.203281402587890625e-01,3.492722629138227841e+00
4.209684133529663086e-01,3.492701381014922113e+00
4.216086566448211670e-01,3.492682207499151037e+00
4.222488999366760254e-01,3.492664993299607001e+00
4.228891730308532715e-01,3.492649690025489306e+00
4.235294163227081299e-01,3.492636217912935770e+00
4.241696894168853760e-01,3.492624510118550685e+00
4.248099327087402344e-01,3.492614496903627241e+00
4.254502058029174805e-01,3.492606103248551364e+00
4.260904490947723389e-01,3.492599253699257833e+00
4.267306923866271973e-01,3.492593901395537159e+00
4.273709654808044434e-01,3.492589938062249821e+00
4.280112087726593018e-01,3.492587341925858624e+00
4.286514818668365479e-01,3.492586020103355171e+00
4.292917251586914062e-01,3.492585904198987734e+00
4.299319982528686523e-01,3.492586966267733573e+00
4.305722415447235107e-01,3.492589136452904697e+00
4.312124848365783691e-01,3.492592321296743130e+00
4.318527579307556152e-01,3.492596505691038189e+00
4.324930012226104736e-01,3.492601602402141570e+00
4.331332743167877197e-01,3.492607586674268294e+00
4.337735176086425781e-01,3.492614412450407713e+00
4.344137907028198242e-01,3.492621992279347776e+00
4.350540339946746826e-01,3.492630312097460887e+00
4.356943070888519287e-01,3.492639314096999570e+00
4.363345503807067871e-01,3.492648967558272144e+00
4.369747936725616455e-01,3.492659205913723142e+00
4.376150667667388916e-01,3.492670011214296100e+00
4.382553100585937500e-01,3.492681315917059770e+00
4.388955831527709961e-01,3.492693154902054786e+00
4.395358264446258545e-01,3.492705426493445842e+00
4.401760995388031006e-01,3.492718130971192991e+00
4.408163428306579590e-01,3.492731206266324051e+00
4.414565861225128174e-01,3.492744663066146060e+00
4.420968592166900635e-01,3.492758444680638341e+00
4.427371025085449219e-01,3.492772541756719029e+00
4.433773756027221680e-01,3.492786944702734431e+00
4.440176188945770264e-01,3.492801567042022715e+00
4.446578919887542725e-01,3.492816455472507631e+00
4.452981352806091309e-01,3.492831571745277142e+00
4.459383785724639893e-01,3.492846892517434743e+00
4.465786516666412354e-01,3.492862374719432061e+00
4.472188949584960938e-01,3.492878051909410253e+00
4.478591680526733398e-01,3.492893873187397524e+00
4.484994113445281982e-01,3.492909833292946686e+00
4.491396844387054443e-01,3.492925938005357001e+00
4.497799277305603027e-01,3.492942130368720477e+00
4.504201710224151611e-01,3.492958446989621990e+00
4.510604441165924072e-01,3.492974841962814381e+00
4.517006874084472656e-01,3.492991335947370324e+00
4.523409605026245117e-01,3.493007893640536210e+00
4.529812037944793701e-01,3.493024496739841833e+00
4.536214768886566162e-01,3.493041186708407686e+00
4.542617201805114746e-01,3.493057911288101280e+00
4.549019634723663330e-01,3.493074684584061895e+00
4.555422365665435791e-01,3.493091497102430498e+00
4.561824798583984375e-01,3.493108340965138670e+00
4.568227529525756836e-01,3.493125211406150843e+00
4.574629962444305420e-01,3.493142104846514773e+00
4.581032693386077881e-01,3.493159012905421079e+00
4.587435126304626465e-01,3.493175950617703585e+00
4.593837559223175049e-01,3.493192867825363646e+00
4.600240290164947510e-01,3.493209818895368635e+00
4.606642723083496094e-01,3.493226755083153279e+00
4.613045454025268555e-01,3.493243722004478080e+00
4.619447886943817139e-01,3.493260660902396175e+00
4.625850617885589600e-01,3.493277605850161116e+00
4.632253050804138184e-01,3.493294551892876409e+00
4.638655483722686768e-01,3.493311481635657412e+00
4.645058214664459229e-01,3.493328399856686861e+00
4.651460647583007812e-01,3.493345325162164894e+00
4.657863378524780273e-01,3.493362230960762815e+00
4.664265811443328857e-01,3.493379122547922933e+00
4.670668542385101318e-01,3.493396001490054914e+00
4.677070975303649902e-01,3.493412885036101478e+00
4.683473408222198486e-01,3.493429726332171192e+00
4.689876139163970947e-01,3.493446567941727476e+00
4.696278572082519531e-01,3.493463385886872885e+00
4.702681303024291992e-01,3.493480188673116604e+00
4.709083735942840576e-01,3.493496971012654662e+00
4.715486466884613037e-01,3.493513741539872708e+00
4.721888899803161621e-01,3.493530485539377395e+00
4.728291332721710205e-01,3.493547225529225919e+00
4.734694063663482666e-01,3.493563936368331291e+00
4.741096496582031250e-01,3.493580630225626926e+00
4.747499227523803711e-01,3.493597319460989059e+00
4.753901660442352295e-01,3.493613967448998103e+00
4.760304391384124756e-01,3.493630610500114031e+00
4.766706824302673340e-01,3.493647217032189278e+00
4.773109257221221924e-01,3.493663815173108311e+00
4.779511988162994385e-01,3.493680384872552835e+00
4.785914421081542969e-01,3.493696947419588028e+00
4.792317152023315430e-01,3.493713480423287443e+00
4.798719584941864014e-01,3.493729993718677207e+00
4.805122315883636475e-01,3.493746483688594751e+00
4.811524748802185059e-01,3.493762943142768584e+00
4.817927181720733643e-01,3.493779410761962634e+00
4.824329912662506104e-01,3.493795838981695212e+00
4.830732345581054688e-01,3.493812244748633944e+00
4.837135076522827148e-01,3.493828638413808640e+00
4.843537509441375732e-01,3.493845007750822518e+00
4.849940240383148193e-01,3.493861351972713081e+00
4.856342673301696777e-01,3.493877671106622618e+00
4.862745106220245361e-01,3.493893978706238634e+00
4.869147837162017822e-01,3.493910258594189244e+00
4.875550270080566406e-01,3.493926537032333801e+00
4.881953001022338867e-01,3.493942764699795589e+00
4.888355433940887451e-01,3.493959003567725929e+00
4.894758164882659912e-01,3.493975209212568878e+00
4.901160597801208496e-01,3.493991378637876899e+00
4.907563030719757080e-01,3.494007546513699047e+00
4.913965761661529541e-01,3.494023682117226137e+00
4.920368194580078125e-01,3.494039798227055460e+00
4.926770925521850586e-01,3.494055893777473276e+00
4.933173358440399170e-01,3.494071960984150405e+00
4.939576089382171631e-01,3.494088025849404477e+00
4.945978522300720215e-01,3.494104059374133264e+00
4.952380955219268799e-01,3.494120063755316252e+00
4.958783686161041260e-01,3.494136069350633811e+00
4.965186119079589844e-01,3.494152040673369264e+00
4.971588850021362305e-01,3.494167999678063907e+00
4.977991282939910889e-01,3.494183917377573501e+00
4.984394013881683350e-01,3.494199828869376745e+00
4.990796446800231934e-01,3.494215725728258448e+00
4.997198879718780518e-01,3.494231593009569092e+00
5.003601312637329102e-01,3.494247429888059031e+00
5.010004043579101562e-01,3.494263259829640589e+00
5.016406774520874023e-01,3.494279066729236938e+00
5.022809505462646484e-01,3.494294863671136397e+00
5.029211640357971191e-01,3.494310631860151339e+00
5.035614371299743652e-01,3.494326368689200990e+00
5.042017102241516113e-01,3.494342101032927417e+00
5.048419237136840820e-01,3.494357808215712069e+00
5.054821968078613281e-01,3.494373482821590216e+00
5.061224699020385742e-01,3.494389148718383797e+00
5.067627429962158203e-01,3.494404793457576375e+00
5.074029564857482910e-01,3.494420419591266480e+00
5.080432295799255371e-01,3.494436027291751401e+00
5.086835026741027832e-01,3.494451596550987915e+00
5.093237161636352539e-01,3.494467169567815112e+00
5.099639892578125000e-01,3.494482717799328508e+00
5.106042623519897461e-01,3.494498237845813371e+00
5.112445354461669922e-01,3.494513742230278552e+00
5.118847489356994629e-01,3.494529227962015039e+00
5.125250220298767090e-01,3.494544692921712326e+00
5.131652951240539551e-01,3.494560145953675701e+00
5.138055086135864258e-01,3.494575554321880162e+00
5.144457817077636719e-01,3.494590957623631589e+00
5.150860548019409180e-01,3.494606357676996122e+00
5.157263278961181641e-01,3.494621718482942452e+00
5.163665413856506348e-01,3.494637065989088409e+00
5.170068144798278809e-01,3.494652405263529715e+00
5.176470875740051270e-01,3.494667693375343998e+00
5.182873010635375977e-01,3.494682992497598839e+00
5.189275741577148438e-01,3.494698265280985261e+00
5.195678472518920898e-01,3.494713523138151423e+00
5.202081203460693359e-01,3.494728755555674304e+00
5.208483338356018066e-01,3.494743971532069615e+00
5.214886069297790527e-01,3.494759159473089127e+00
5.221288800239562988e-01,3.494774345212588784e+00
5.227690935134887695e-01,3.494789510539859201e+00
5.234093666076660156e-01,3.494804651809178431e+00
5.240496397018432617e-01,3.494819757214789213e+00
5.246899127960205078e-01,3.494834877282117169e+00
5.253301262855529785e-01,3.494849962240729191e+00
5.259703993797302246e-01,3.494865024649674190e+00
5.266106724739074707e-01,3.494880068236023707e+00
5.272508859634399414e-01,3.494895120793068521e+00
5.278911590576171875e-01,3.494910129014269451e+00
5.285314321517944336e-01,3.494925119180085638e+00
5.291717052459716797e-01,3.494940097866208184e+00
5.298119187355041504e-01,3.494955065576883513e+00
5.304521918296813965e-01,3.494970005140974223e+00
5.310924649238586426e-01,3.494984933596327892e+00
5.317326784133911133e-01,3.494999842090911191e+00
5.323729515075683594e-01,3.495014720654063822e+00
5.330132246017456055e-01,3.495029608152554701e+00
5.336534976959228516e-01,3.495044454642532550e+00
5.342937111854553223e-01,3.495059301916974892e+00
5.349339842796325684e-01,3.495074111228782865e+00
5.355742573738098145e-01,3.495088920740418104e+00
5.362144708633422852e-01,3.495103699381718609e+00
5.368547439575195312e-01,3.495118476900382909e+00
5.374950170516967773e-01,3.495133235190098109e+00
5.381352901458740234e-01,3.495147963138955483e+00
5.387755036354064941e-01,3.495162685857425622e+00
5.394157767295837402e-01,3.495177387184511097e+00
5.400560498237609863e-01,3.495192070342714175e+00
5.406962633132934570e-01,3.495206747958448101e+00
5.413365364074707031e-01,3.495221371670741206e+00
5.419768095016479492e-01,3.495236020769592056e+00
5.426170825958251953e-01,3.495250641599236374e+00
5.432572960853576660e-01,3.495265235557095451e+00
5.438975691795349121e-01,3.495279830494031348e+00
5.445378422737121582e-01,3.495294385887016020e+00
5.451780557632446289e-01,3.495308936998219096e+00
5.458183288574218750e-01,3.495323467225819769e+00
5.464586019515991211e-01,3.495337978333853179e+00
5.470988750457763672e-01,3.495352492522222576e+00
5.477390885353088379e-01,3.495366965681776961e+00
5.483793616294860840e-01,3.495381440887107338e+00
5.490196347236633301e-01,3.495395892875708288e+00
5.496598482131958008e-01,3.495410331997896414e+00
5.503001213073730469e-01,3.495424741661234513e+00
5.509403944015502930e-01,3.495439146120041585e+00
5.515806674957275391e-01,3.495453527053695275e+00
5.522208809852600098e-01,3.495467891699809648e+00
5.528611540794372559e-01,3.495482262167288745e+00
5.535014271736145020e-01,3.495496580860892877e+00
5.541416406631469727e-01,3.495510907730513317e+00
5.547819137573242188e-01,3.495525224521747187e+00
5.554221868515014648e-01,3.495539499389318294e+00
5.560624599456787109e-01,3.495553773727064328e+00
5.567026734352111816e-01,3.495568021899010613e+00
5.573429465293884277e-01,3.495582263406873391e+00
5.579832196235656738e-01,3.495596480095511716e+00
5.586234927177429199e-01,3.495610698156675689e+00
5.592637062072753906e-01,3.495624887482637444e+00
5.599039793014526367e-01,3.495639050996122599e+00
5.605442523956298828e-01,3.495653233697520346e+00
5.611844658851623535e-01,3.495667366182767299e+00
5.618247389793395996e-01,3.495681505689911539e+00
5.624650120735168457e-01,3.495695610209277771e+00
5.631052851676940918e-01,3.495709704192531131e+00
5.637454986572265625e-01,3.495723777006544353e+00
5.643857717514038086e-01,3.495737843657590993e+00
5.650260448455810547e-01,3.495751891380250775e+00
5.656662583351135254e-01,3.495765920774965174e+00
5.663065314292907715e-01,3.495779944940299089e+00
5.669468045234680176e-01,3.495793947989140893e+00
5.675870776176452637e-01,3.495807937900541784e+00
5.682272911071777344e-01,3.495821892315996049e+00
5.688675642013549805e-01,3.495835860805849737e+00
5.695078372955322266e-01,3.495849810631040278e+00
5.701480507850646973e-01,3.495863723013933555e+00
5.707883238792419434e-01,3.495877633627795245e+00
5.714285969734191895e-01,3.495891515655017212e+00
5.720688700675964355e-01,3.495905408691542426e+00
5.727090835571289062e-01,3.495919271922109495e+00
5.733493566513061523e-01,3.495933111782637770e+00
5.739896297454833984e-01,3.495946942914471389e+00
5.746298432350158691e-01,3.495960765942707660e+00
5.752701163291931152e-01,3.495974574754247222e+00
5.759103894233703613e-01,3.495988345722242485e+00
5.765506625175476074e-01,3.496002123951923224e+00
5.771908760070800781e-01,3.496015889187664705e+00
5.778311491012573242e-01,3.496029624443250938e+00
5.784714221954345703e-01,3.496043356365062138e+00
5.791116356849670410e-01,3.496057069963820041e+00
5.797519087791442871e-01,3.496070760500326280e+00
5.803921818733215332e-01,3.496084457539766266e+00
5.810324549674987793e-01,3.496098103850667549e+00
5.816726684570312500e-01,3.496111778261544512e+00
5.823129415512084961e-01,3.496125396446684519e+00
5.829532146453857422e-01,3.496139017756654255e+00
5.835934281349182129e-01,3.496152641137417305e+00
5.842337012290954590e-01,3.496166223234329795e+00
5.848739743232727051e-01,3.496179808768024699e+00
5.855142474174499512e-01,3.496193366831998883e+00
5.861544609069824219e-01,3.496206915075593002e+00
5.867947340011596680e-01,3.496220447467702996e+00
5.874350070953369141e-01,3.496233960844867816e+00
5.880752205848693848e-01,3.496247468762999411e+00
5.887154936790466309e-01,3.496260965465283643e+00
5.893557667732238770e-01,3.496274425511137540e+00
5.899960398674011230e-01,3.496287902615474508e+00
5.906362533569335938e-01,3.496301358185842645e+00
5.912765264511108398e-01,3.496314780180362902e+00
5.919167995452880859e-01,3.496328202381333128e+00
5.925570130348205566e-01,3.496341600951520689e+00
5.931972861289978027e-01,3.496354996348694399e+00
5.938375592231750488e-01,3.496368372439400574e+00
5.944778323173522949e-01,3.496381731014182037e+00
5.951180458068847656e-01,3.496395068696339425e+00
5.957583189010620117e-01,3.496408406262811575e+00
5.963985919952392578e-01,3.496421724739480652e+00
5.970388054847717285e-01,3.496435045782429363e+00
5.976790785789489746e-01,3.496448325781712718e+00
5.983193516731262207e-01,3.496461598201528354e+00
5.989596247673034668e-01,3.496474864762005641e+00
5.995998382568359375e-01,3.496488109574418246e+00
6.002401113510131836e-01,3.496501357057374637e+00
6.008803844451904297e-01,3.496514555741867092e+00
6.015205979347229004e-01,3.496527775231344393e+00
6.021608710289001465e-01,3.496540964055268930e+00
6.028011441230773926e-01,3.496554132244976021e+00
6.034414172172546387e-01,3.496567300659654265e+00
6.040816307067871094e-01,3.496580448390788298e+00
6.047219038009643555e-01,3.496593590672295360e+00
6.053621768951416016e-01,3.496606726840517876e+00
6.060023903846740723e-01,3.496619838288831161e+00
6.066426634788513184e-01,3.496632915550309306e+00
6.072829365730285645e-01,3.496645999296528196e+00
6.079232096672058105e-01,3.496659074942416456e+00
6.085634231567382812e-01,3.496672131898304947e+00
6.092036962509155273e-01,3.496685168184801462e+00
6.098439693450927734e-01,3.496698194079700173e+00
6.104841828346252441e-01,3.496711208828836348e+00
6.111244559288024902e-01,3.496724214403907016e+00
6.117647290229797363e-01,3.496737198755577314e+00
6.124050021171569824e-01,3.496750185135596212e+00
6.130452156066894531e-01,3.496763141588024482e+00
6.136854887008666992e-01,3.496776076086719698e+00
6.143257617950439453e-01,3.496789013300091842e+00
6.149659752845764160e-01,3.496801930046911533e+00
6.156062483787536621e-01,3.496814851710011496e+00
6.162465214729309082e-01,3.496827739657668577e+00
6.168867945671081543e-01,3.496840619518836846e+00
6.175270080566406250e-01,3.496853490921210117e+00
6.181672811508178711e-01,3.496866348587749584e+00
6.188075542449951172e-01,3.496879184076678637e+00
6.194477677345275879e-01,3.496892011830614599e+00
6.200880408287048340e-01,3.496904825903553338e+00
6.207283139228820801e-01,3.496917621599696879e+00
6.213685870170593262e-01,3.496930413062917076e+00
6.220088005065917969e-01,3.496943205358518103e+00
6.226490736007690430e-01,3.496955960601184188e+00
6.232893466949462891e-01,3.496968710981810169e+00
6.239295601844787598e-01,3.496981436924316178e+00
6.245698332786560059e-01,3.496994167071803439e+00
6.252101063728332520e-01,3.497006878703947663e+00
6.258503794670104980e-01,3.497019579746163842e+00
6.264905929565429688e-01,3.497032258586840747e+00
6.271308660507202148e-01,3.497044928998182201e+00
6.277711391448974609e-01,3.497057600011448386e+00
6.284113526344299316e-01,3.497070221785144817e+00
6.290516257286071777e-01,3.497082877050722072e+00
6.296918988227844238e-01,3.497095503965108598e+00
6.303321719169616699e-01,3.497108099959880256e+00
6.309723854064941406e-01,3.497120714106267680e+00
6.316126585006713867e-01,3.497133281199827248e+00
6.322529315948486328e-01,3.497145850207843409e+00
6.328931450843811035e-01,3.497158419561280152e+00
6.335334181785583496e-01,3.497170961686153490e+00
6.341736912727355957e-01,3.497183486813404851e+00
6.348139643669128418e-01,3.497196013671006298e+00
6.354541778564453125e-01,3.497208513749521686e+00
6.360944509506225586e-01,3.497221005858921039e+00
6.367347240447998047e-01,3.497233509428008702e+00
6.373749375343322754e-01,3.497245977616437074e+00
6.380152106285095215e-01,3.497258432161840513e+00
6.386554837226867676e-01,3.497270876398926198e+00
6.392957568168640137e-01,3.497283309943040486e+00
6.399359703063964844e-01,3.497295725064859973e+00
6.405762434005737305e-01,3.497308143174011175e+00
6.412165164947509766e-01,3.497320541894273660e+00
6.418567299842834473e-01,3.497332929890922593e+00
6.424970030784606934e-01,3.497345302184545091e+00
6.431372761726379395e-01,3.497357668767619110e+00
6.437775492668151855e-01,3.497370013612341566e+00
6.444177627563476562e-01,3.497382346392152286e+00
6.450580358505249023e-01,3.497394658018579072e+00
6.456983089447021484e-01,3.497406982364097416e+00
6.463385224342346191e-01,3.497419284876749135e+00
6.469787955284118652e-01,3.497431570721249994e+00
6.476190686225891113e-01,3.497443858777669945e+00
6.482593417167663574e-01,3.497456119162304145e+00
6.488995552062988281e-01,3.497468376335783002e+00
6.495398283004760742e-01,3.497480615976326312e+00
6.501801013946533203e-01,3.497492869890479028e+00
6.508203148841857910e-01,3.497505071686249245e+00
6.514605879783630371e-01,3.497517278351287118e+00
6.521008610725402832e-01,3.497529474629773816e+00
6.527411341667175293e-01,3.497541667308714075e+00
6.533813476562500000e-01,3.497553838502771129e+00
6.540216207504272461e-01,3.497566007471062832e+00
6.546618938446044922e-01,3.497578155315778758e+00
6.553021073341369629e-01,3.497590294906677499e+00
6.559423804283142090e-01,3.497602427390684277e+00
6.565826535224914551e-01,3.497614543430515255e+00
6.572229266166687012e-01,3.497626633028878107e+00
6.578631401062011719e-01,3.497638739718797574e+00
6.585034132003784180e-01,3.497650827308511179e+00
6.591436862945556641e-01,3.497662881542452862e+00
6.597838997840881348e-01,3.497674956188465689e+00
6.604241728782653809e-01,3.497687003735920896e+00
6.610644459724426270e-01,3.497699042930418223e+00
6.617047190666198730e-01,3.497711072010291744e+00
6.623449325561523438e-01,3.497723081936867651e+00
6.629852056503295898e-01,3.497735098912103435e+00
6.636254787445068359e-01,3.497747071406636099e+00
6.642656922340393066e-01,3.497759068265706262e+00
6.649059653282165527e-01,3.497771050570026574e+00
6.655462384223937988e-01,3.497783011837351630e+00
6.661865115165710449e-01,3.497794960371904960e+00
6.668267250061035156e-01,3.497806905502240049e+00
6.674669981002807617e-01,3.497818836969033285e+00
6.681072711944580078e-01,3.497830757897173903e+00
6.687474846839904785e-01,3.497842661949801091e+00
6.693877577781677246e-01,3.497854564450222803e+00
6.700280308723449707e-01,3.497866456481403930e+00
6.706683039665222168e-01,3.497878325011713585e+00
6.713085174560546875e-01,3.497890204536028946e+00
6.719487905502319336e-01,3.497902045570261187e+00
6.725890636444091797e-01,3.497913919418549344e+00
6.732292771339416504e-01,3.497925734576759815e+00
6.738695502281188965e-01,3.497937557988112456e+00
6.745098233222961426e-01,3.497949380875672531e+00
6.751500964164733887e-01,3.497961182138427993e+00
6.757903099060058594e-01,3.497972976064375850e+00
6.764305830001831055e-01,3.497984749292392337e+00
6.770708560943603516e-01,3.497996535131452145e+00
6.777110695838928223e-01,3.498008288504205865e+00
6.783513426780700684e-01,3.498020046501639335e+00
6.789916157722473145e-01,3.498031779127508401e+00
6.796318888664245605e-01,3.498043514462056081e+00
6.802721023559570312e-01,3.498055230730217957e+00
6.809123754501342773e-01,3.498066939697738853e+00
6.815526485443115234e-01,3.498078623293237044e+00
6.821928620338439941e-01,3.498090317607273736e+00
6.828331351280212402e-01,3.498102003222578915e+00
6.834734082221984863e-01,3.498113659729739755e+00
6.841136813163757324e-01,3.498125307176302545e+00
6.847538948059082031e-01,3.498136951341569212e+00
6.853941679000854492e-01,3.498148594882064089e+00
6.860344409942626953e-01,3.498160216596975403e+00
6.866746544837951660e-01,3.498171824240166927e+00
6.873149275779724121e-01,3.498183426645267602e+00
6.879552006721496582e-01,3.498195025725260976e+00
6.885954737663269043e-01,3.498206591509114283e+00
6.892356872558593750e-01,3.498218155107863048e+00
6.898759603500366211e-01,3.498229716335482742e+00
6.905162334442138672e-01,3.498241257171446073e+00
6.911564469337463379e-01,3.498252788112560907e+00
6.917967200279235840e-01,3.498264308014778390e+00
6.924369931221008301e-01,3.498275826109924491e+00
6.930772662162780762e-01,3.498287315433438849e+00
6.937174797058105469e-01,3.498298800204433512e+00
6.943577527999877930e-01,3.498310293714520736e+00
6.949980258941650391e-01,3.498321754750599588e+00
6.956382393836975098e-01,3.498333188338763833e+00
6.962785124778747559e-01,3.498344630973169611e+00
6.969187855720520020e-01,3.498356059036286325e+00
6.975590586662292480e-01,3.498367492364381270e+00
6.981992721557617188e-01,3.498378893636754583e+00
6.988395452499389648e-01,3.498390296560503820e+00
6.994798183441162109e-01,3.498401681062717650e+00
7.001200318336486816e-01,3.498413063498415632e+00
7.007603049278259277e-01,3.498424418695166516e+00
7.014005780220031738e-01,3.498435743471039139e+00
7.020408511161804199e-01,3.498447091840009016e+00
7.026810646057128906e-01,3.498458429261368963e+00
7.033213376998901367e-01,3.498469762854591991e+00
7.039616107940673828e-01,3.498481058825822387e+00
7.046018242835998535e-01,3.498492364128260590e+00
7.052420973777770996e-01,3.498503659278144440e+00
7.058823704719543457e-01,3.498514937932495350e+00
7.065226435661315918e-01,3.498526208459154851e+00
7.071628570556640625e-01,3.498537483491953815e+00
7.078031301498413086e-01,3.498548728121950724e+00
7.084434032440185547e-01,3.498559997023709567e+00
7.090836167335510254e-01,3.498571233547453030e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431342703e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827010868e+00
7.154862284660339355e-01,3.498683712834538273e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_1.csv <==
x,f
-8.000000119209289551e-01,3.958521952693009993e+00
-7.993597388267517090e-01,3.939139105804228436e+00
-7.987195253372192383e-01,3.920362184464361022e+00
-7.980792522430419922e-01,3.902178234088965247e+00
-7.974389791488647461e-01,3.884579357041603842e+00
-7.967987060546875000e-01,3.867555839697575326e+00
-7.961584925651550293e-01,3.851099330948610344e+00
-7.955182194709777832e-01,3.835196830359355324e+00
-7.948779463768005371e-01,3.819839779316398065e+00
-7.942377328872680664e-01,3.805019397778376167e+00
-7.935974597930908203e-01,3.790722631388476760e+00
-7.929571866989135742e-01,3.776940549914165501e+00
-7.923169136047363281e-01,3.763662723210743799e+00
-7.916767001152038574e-01,3.750879768963035765e+00
-7.910364270210266113e-01,3.738578745159430561e+00
-7.903961539268493652e-01,3.726750189034875760e+00
-7.897559404373168945e-01,3.715384431491036921e+00
-7.891156673431396484e-01,3.704468597891106718e+00
-7.884753942489624023e-01,3.693992990454219694e+00
-7.878351211547851562e-01,3.683946721283325676e+00
-7.871949076652526855e-01,3.674319838505565095e+00
-7.865546345710754395e-01,3.665099674570194477e+00
-7.859143614768981934e-01,3.656276242078739358e+00
-7.852741479873657227e-01,3.647839459040475241e+00
-7.846338748931884766e-01,3.639776838629213529e+00
-7.839936017990112305e-01,3.632078389973706578e+00
-7.833533287048339844e-01,3.624733242226453989e+00
-7.827131152153015137e-01,3.617731293660979563e+00
-7.820728421211242676e-01,3.611060500175021559e+00
-7.814325690269470215e-01,3.604710877607896435e+00
-7.807923555374145508e-01,3.598672370122877773e+00
-7.801520824432373047e-01,3.592933349652068120e+00
-7.795118093490600586e-01,3.587483984017177718e+00
-7.788715362548828125e-01,3.582313970378095291e+00
-7.782313227653503418e-01,3.577413500518894729e+00
-7.775910496711730957e-01,3.572771636528346839e+00
-7.769507765769958496e-01,3.568378901393378211e+00
-7.763105630874633789e-01,3.564225837935450780e+00
-7.756702899932861328e-01,3.560302014815000859e+00
-7.750300168991088867e-01,3.556598345368038316e+00
-7.743897438049316406e-01,3.553105520992883903e+00
-7.737495303153991699e-01,3.549814657434552601e+00
-7.731092572212219238e-01,3.546716201501535437e+00
-7.724689841270446777e-01,3.543801690739669219e+00
-7.718287706375122070e-01,3.541062784858526324e+00
-7.711884975433349609e-01,3.538490603368081189e+00
-7.705482244491577148e-01,3.536077243440030493e+00
-7.699079513549804688e-01,3.533814803232867785e+00
-7.692677378654479980e-01,3.531695683162955568e+00
-7.686274647712707520e-01,3.529712048425197146e+00
-7.679871916770935059e-01,3.527856791981744955e+00
-7.673469781875610352e-01,3.526123064378320571e+00
-7.667067050933837891e-01,3.524503729870111179e+00
-7.660664319992065430e-01,3.522992393452331505e+00
-7.654261589050292969e-01,3.521582717259305717e+00
-7.647859454154968262e-01,3.520268741526632716e+00
-7.641456723213195801e-01,3.519044359722180992e+00
-7.635053992271423340e-01,3.517904107553148307e+00
-7.628651857376098633e-01,3.516842699902646530e+00
-7.622249126434326172e-01,3.515854778024793514e+00
-7.615846395492553711e-01,3.514935573478429554e+00
-7.609443664550781250e-01,3.514080386122630184e+00
-7.603041529655456543e-01,3.513284880677019828e+00
-7.596638798713684082e-01,3.512544653811688455e+00
-7.590236067771911621e-01,3.511855792040294855e+00
-7.583833932876586914e-01,3.511214589435212918e+00
-7.577431201934814453e-01,3.510617327037775404e+00
-7.571028470993041992e-01,3.510060727906369582e+00
-7.564625740051269531e-01,3.509541613138305038e+00
-7.558223605155944824e-01,3.509057083083901851e+00
-7.551820874214172363e-01,3.508604244385452819e+00
-7.545418143272399902e-01,3.508180559617417149e+00
-7.539016008377075195e-01,3.507783688576975756e+00
-7.532613277435302734e-01,3.507411255969650199e+00
-7.526210546493530273e-01,3.507061257417205091e+00
-7.519807815551757812e-01,3.506731772157998250e+00
-7.513405680656433105e-01,3.506421053721794578e+00
-7.507002949714660645e-01,3.506127410011651513e+00
-7.500600218772888184e-01,3.505849381798519460e+00
-7.494198083877563477e-01,3.505585650675325127e+00
-7.487795352935791016e-01,3.505334934203119257e+00
-7.481392621994018555e-01,3.505096146872200613e+00
-7.474989891052246094e-01,3.504868286878462413e+00
-7.468587756156921387e-01,3.504650468216853110e+00
-7.462185025215148926e-01,3.504441829496496297e+00
-7.455782294273376465e-01,3.504241744695923533e+00
-7.449380159378051758e-01,3.504049554841057734e+00
-7.442977428436279297e-01,3.503864700966638601e+00
-7.436574697494506836e-01,3.503686706191047939e+00
-7.430171966552734375e-01,3.503515213610599588e+00
-7.423769831657409668e-01,3.503349876215656966e+00
-7.417367100715637207e-01,3.503190391371330925e+00
-7.410964369773864746e-01,3.503036523583182849e+00
-7.404562234878540039e-01,3.502888143633281715e+00
-7.398159503936767578e-01,3.502745070062498911e+00
-7.391756772994995117e-01,3.502607205185102046e+00
-7.385354042053222656e-01,3.502474504488422014e+00
-7.378951907157897949e-01,3.502346924561911656e+00
-7.372549176216125488e-01,3.502224450317203086e+00
-7.366146445274353027e-01,3.502107104426677608e+00
-7.359744310379028320e-01,3.501994908383467386e+00
-7.353341579437255859e-01,3.501887935436299948e+00
-7.346938848495483398e-01,3.501786199642104691e+00
-7.340536117553710938e-01,3.501689805339648132e+00
-7.334133982658386230e-01,3.501598847048369212e+00
-7.327731251716613770e-01,3.501513374854345440e+00
-7.321328520774841309e-01,3.501433471230156691e+00
-7.314926385879516602e-01,3.501359229476105561e+00
-7.308523654937744141e-01,3.501290729429440418e+00
-7.302120923995971680e-01,3.501228051305808719e+00
-7.295718193054199219e-01,3.501171240982602573e+00
-7.289316058158874512e-01,3.501120406939249197e+00
-7.282913327217102051e-01,3.501075556188238291e+00
-7.276510596275329590e-01,3.501036765382537386e+00
-7.270108461380004883e-01,3.501004055434940199e+00
-7.263705730438232422e-01,3.500977443936101885e+00
-7.257302999496459961e-01,3.500956921970344027e+00
-7.250900268554687500e-01,3.500942499164305222e+00
-7.244498133659362793e-01,3.500934142311169950e+00
-7.238095402717590332e-01,3.500931841177683967e+00
-7.231692671775817871e-01,3.500935493240239449e+00
-7.225290536880493164e-01,3.500945032197578577e+00
-7.218887805938720703e-01,3.500960436481551863e+00
-7.212485074996948242e-01,3.500981524830803160e+00
-7.206082344055175781e-01,3.501008216309418941e+00
-7.199680209159851074e-01,3.501040357366127065e+00
-7.193277478218078613e-01,3.501077800048040256e+00
-7.186874747276306152e-01,3.501120388356325996e+00
-7.180472612380981445e-01,3.501167905262669411e+00
-7.174069881439208984e-01,3.501220164382810029e+00
-7.167667150497436523e-01,3.501276957463432371e+00
-7.161264419555664062e-01,3.501338019216124309e+00
-7.154862284660339355e-01,3.501403106868983262e+00
-7.148459553718566895e-01,3.501472015300294505e+00
-7.142056822776794434e-01,3.501544403430076446e+00
-7.135654091835021973e-01,3.501620008893576497e+00
-7.129251956939697266e-01,3.501698531701481265e+00
-7.122849225997924805e-01,3.501779649090543955e+00
-7.116446495056152344e-01,3.501863063186270608e+00
-7.110044360160827637e-01,3.501948414914302532e+00
-7.103641629219055176e-01,3.502035387574068181e+00
-7.097238898277282715e-01,3.502123636334436796e+00
-7.090836167335510254e-01,3.502212800898424128e+00
-7.084434032440185547e-01,3.502302520169643607e+00
-7.078031301498413086e-01,3.502392416863991276e+00
-7.071628570556640625e-01,3.502482173662218035e+00
-7.065226435661315918e-01,3.502571358949990277e+00
-7.058823704719543457e-01,3.502659658065697901e+00
-7.052420973777770996e-01,3.502746680302687210e+00
-7.046018242835998535e-01,3.502832049757786059e+00
-7.039616107940673828e-01,3.502915398523345214e+00
-7.033213376998901367e-01,3.502996401941132376e+00
-7.026810646057128906e-01,3.503074646365277545e+00
-7.020408511161804199e-01,3.503149805883090551e+00
-7.014005780220031738e-01,3.503221544320997971e+00
-7.007603049278259277e-01,3.503289550943383901e+00
-7.001200318336486816e-01,3.503353442901320225e+00
-6.994798183441162109e-01,3.503412899014011650e+00
-6.988395452499389648e-01,3.503467650266484767e+00
-6.981992721557617188e-01,3.503517378338564470e+00
-6.975590586662292480e-01,3.503561816525626149e+00
-6.969187855720520020e-01,3.503600673030991874e+00
-6.962785124778747559e-01,3.503633726930516445e+00
-6.956382393836975098e-01,3.503660720826957231e+00
-6.949980258941650391e-01,3.503681454839032483e+00
-6.943577527999877930e-01,3.503695694718369058e+00
-6.937174797058105469e-01,3.503703246487181566e+00
-6.930772662162780762e-01,3.503703983718397197e+00
-6.924369931221008301e-01,3.503697747466040457e+00
-6.917967200279235840e-01,3.503684383551711079e+00
-6.911564469337463379e-01,3.503663810921328281e+00
-6.905162334442138672e-01,3.503635934465348711e+00
-6.898759603500366211e-01,3.503600684835787682e+00
-6.892356872558593750e-01,3.503558006470568920e+00
-6.885954737663269043e-01,3.503507895955944029e+00
-6.879552006721496582e-01,3.503450342047562671e+00
-6.873149275779724121e-01,3.503385332876348457e+00
-6.866746544837951660e-01,3.503312936084251206e+00
-6.860344409942626953e-01,3.503233214089895853e+00
-6.853941679000854492e-01,3.503146223688155203e+00
-6.847538948059082031e-01,3.503052060816153279e+00
-6.841136813163757324e-01,3.502950872955668427e+00
-6.834734082221984863e-01,3.502842777276319985e+00
-6.828331351280212402e-01,3.502727930364530451e+00
-6.821928620338439941e-01,3.502606484432069678e+00
-6.815526485443115234e-01,3.502478660077144035e+00
-6.809123754501342773e-01,3.502344660461942816e+00
-6.802721023559570312e-01,3.502204680027738881e+00
-6.796318888664245605e-01,3.502058984104879258e+00
-6.789916157722473145e-01,3.501907783781783579e+00
-6.783513426780700684e-01,3.501751373082559571e+00
-6.777110695838928223e-01,3.501589994525833749e+00
-6.770708560943603516e-01,3.501423974223004887e+00
-6.764305830001831055e-01,3.501253535633741087e+00
-6.757903099060058594e-01,3.501079035660011662e+00
-6.751500964164733887e-01,3.500900760512779542e+00
-6.745098233222961426e-01,3.500719001377691431e+00
-6.738695502281188965e-01,3.500534072299563260e+00
-6.732292771339416504e-01,3.500346310260062488e+00
-6.725890636444091797e-01,3.500156057736616866e+00
-6.719487905502319336e-01,3.499963532037940972e+00
-6.713085174560546875e-01,3.499769157378739948e+00
-6.706683039665222168e-01,3.499573194122361564e+00
-6.700280308723449707e-01,3.499375968582302932e+00
-6.693877577781677246e-01,3.499177769612382249e+00
-6.687474846839904785e-01,3.498978911062681441e+00
-6.681072711944580078e-01,3.498779713838259919e+00
-6.674669981002807617e-01,3.498580414288180229e+00
-6.668267250061035156e-01,3.498381314348822269e+00
-6.661865115165710449e-01,3.498182696703665773e+00
-6.655462384223937988e-01,3.497984795245772993e+00
-6.649059653282165527e-01,3.497787865107144789e+00
-6.642656922340393066e-01,3.497592133290075012e+00
-6.636254787445068359e-01,3.497397846092487939e+00
-6.629852056503295898e-01,3.497205217946672384e+00
-6.623449325561523438e-01,3.497014393535837762e+00
-6.617047190666198730e-01,3.496825622676270839e+00
-6.610644459724426270e-01,3.496639014085388020e+00
-6.604241728782653809e-01,3.496454746382292811e+00
-6.597838997840881348e-01,3.496272959112437739e+00
-6.591436862945556641e-01,3.496093772796887933e+00
-6.585034132003784180e-01,3.495917311049703269e+00
-6.578631401062011719e-01,3.495743629010377607e+00
-6.572229266166687012e-01,3.495572833064009899e+00
-6.565826535224914551e-01,3.495404992265732425e+00
-6.559423804283142090e-01,3.495240126394118185e+00
-6.553021073341369629e-01,3.495078278295236984e+00
-6.546618938446044922e-01,3.494919489923619338e+00
-6.540216207504272461e-01,3.494763737852375929e+00
-6.533813476562500000e-01,3.494611014284469519e+00
-6.527411341667175293e-01,3.494461328799404409e+00
-6.521008610725402832e-01,3.494314602119436231e+00
-6.514605879783630371e-01,3.494170818465264894e+00
-6.508203148841857910e-01,3.494029912349844391e+00
-6.501801013946533203e-01,3.493891841004212573e+00
-6.495398283004760742e-01,3.493756443913103027e+00
-6.488995552062988281e-01,3.493623708650163806e+00
-6.482593417167663574e-01,3.493493514882299422e+00
-6.476190686225891113e-01,3.493365745793405086e+00
-6.469787955284118652e-01,3.493240271341249592e+00
-6.463385224342346191e-01,3.493116996561129284e+00
-6.456983089447021484e-01,3.492995780851729570e+00
-6.450580358505249023e-01,3.492876460349569889e+00
-6.444177627563476562e-01,3.492758935401955256e+00
-6.437775492668151855e-01,3.492643031673059006e+00
-6.431372761726379395e-01,3.492528584235537359e+00
-6.424970030784606934e-01,3.492415433980506023e+00
-6.418567299842834473e-01,3.492303433460290485e+00
-6.412165164947509766e-01,3.492192414984069515e+00
-6.405762434005737305e-01,3.492082195433193981e+00
-6.399359703063964844e-01,3.491972602491770772e+00
-6.392957568168640137e-01,3.491863492903714228e+00
-6.386554837226867676e-01,3.491754650416766914e+00
-6.380152106285095215e-01,3.491645912983566191e+00
-6.373749375343322754e-01,3.491537101267949250e+00
-6.367347240447998047e-01,3.491428040182538162e+00
-6.360944509506225586e-01,3.491318508178881341e+00
-6.354541778564453125e-01,3.491208378974367754e+00
-6.348139643669128418e-01,3.491097459689799010e+00
-6.341736912727355957e-01,3.490985530561933281e+00
-6.335334181785583496e-01,3.490872446273417307e+00
-6.328931450843811035e-01,3.490758005956512200e+00
-6.322529315948486328e-01,3.490642026809271936e+00
-6.316126585006713867e-01,3.490524335785413879e+00
-6.309723854064941406e-01,3.490404763316289127e+00
-6.303321719169616699e-01,3.490283090219642226e+00
-6.296918988227844238e-01,3.490159183054016623e+00
-6.290516257286071777e-01,3.490032824645316722e+00
-6.284113526344299316e-01,3.489903841052712785e+00
-6.277711391448974609e-01,3.489772130591604515e+00
-6.271308660507202148e-01,3.489637414752507105e+00
-6.264905929565429688e-01,3.489499583202009703e+00
-6.258503794670104980e-01,3.489358469335691826e+00
-6.252101063728332520e-01,3.489213868425570020e+00
-6.245698332786560059e-01,3.489065639263542185e+00
-6.239295601844787598e-01,3.488913611978529783e+00
-6.232893466949462891e-01,3.488757663884004323e+00
-6.226490736007690430e-01,3.488597584102370419e+00
-6.220088005065917969e-01,3.488433253511651344e+00
-6.213685870170593262e-01,3.488264505856629505e+00
-6.207283139228820801e-01,3.488091206718231696e+00
-6.200880408287048340e-01,3.487913225544504670e+00
-6.194477677345275879e-01,3.487730413573048693e+00
-6.188075542449951172e-01,3.487542662403924965e+00
-6.181672811508178711e-01,3.487349821983823261e+00
-6.175270080566406250e-01,3.487151776115321233e+00
-6.168867945671081543e-01,3.486948439475180628e+00
-6.162465214729309082e-01,3.486739677278486660e+00
-6.156062483787536621e-01,3.486525409091556504e+00
-6.149659752845764160e-01,3.486305519264489838e+00
-6.143257617950439453e-01,3.486079983601391596e+00
-6.136854887008666992e-01,3.485848662280296661e+00
-6.130452156066894531e-01,3.485611532534337975e+00
-6.124050021171569824e-01,3.485368533264162849e+00
-6.117647290229797363e-01,3.485119565083421911e+00
-6.111244559288024902e-01,3.484864642315159244e+00
-6.104841828346252441e-01,3.484603710782168129e+00
-6.098439693450927734e-01,3.484336786703911226e+00
-6.092036962509155273e-01,3.484063810629306701e+00
-6.085634231567382812e-01,3.483784805206179058e+00
-6.079232096672058105e-01,3.483499795564519275e+00
-6.072829365730285645e-01,3.483208752217681337e+00
-6.066426634788513184e-01,3.482911740061236827e+00
-6.060023903846740723e-01,3.482608812736616599e+00
-6.053621768951416016e-01,3.482300006648764601e+00
-6.047219038009643555e-01,3.481985334338372873e+00
-6.040816307067871094e-01,3.481664910379751454e+00
-6.034414172172546387e-01,3.481338842000349487e+00
-6.028011441230773926e-01,3.481007142211192118e+00
-6.021608710289001465e-01,3.480669955531348947e+00
-6.015205979347229004e-01,3.480327364187064454e+00
-6.008803844451904297e-01,3.479979501259105490e+00
-6.002401113510131836e-01,3.479626474061497277e+00
-5.995998382568359375e-01,3.479268368717092663e+00
-5.989596247673034668e-01,3.478905401568032296e+00
-5.983193516731262207e-01,3.478537620149731779e+00
-5.976790785789489746e-01,3.478165215579664515e+00
-5.970388054847717285e-01,3.477788333133165821e+00
-5.963985919952392578e-01,3.477407124780908632e+00
-5.957583189010620117e-01,3.477021719781697939e+00
-5.951180458068847656e-01,3.476632287638908192e+00
-5.944778323173522949e-01,3.476239040953895909e+00
-5.938375592231750488e-01,3.475842048725722222e+00
-5.931972861289978027e-01,3.475441509746723501e+00
-5.925570130348205566e-01,3.475037582149021809e+00
-5.919167995452880859e-01,3.474630478626846930e+00
-5.912765264511108398e-01,3.474220262810913784e+00
-5.906362533569335938e-01,3.473807151099451929e+00
-5.899960398674011230e-01,3.473391300009242677e+00
-5.893557667732238770e-01,3.472972796275766605e+00
-5.887154936790466309e-01,3.472551861423353703e+00
-5.880752205848693848e-01,3.472128582388330109e+00
-5.874350070953369141e-01,3.471703160205443783e+00
-5.867947340011596680e-01,3.471275653991502619e+00
-5.861544609069824219e-01,3.470846213743187914e+00
-5.855142474174499512e-01,3.470415000655282967e+00
-5.848739743232727051e-01,3.469982055522361719e+00
-5.842337012290954590e-01,3.469547505283437694e+00
-5.835934281349182129e-01,3.469111479775024875e+00
-5.829532146453857422e-01,3.468674065661964345e+00
-5.823129415512084961e-01,3.468235312670517878e+00
-5.816726684570312500e-01,3.467795339338172411e+00
-5.810324549674987793e-01,3.467354196631673879e+00
-5.803921818733215332e-01,3.466911952743445102e+00
-5.797519087791442871e-01,3.466468626550330612e+00
-5.791116356849670410e-01,3.466024325497058189e+00
-5.784714221954345703e-01,3.465579103900592983e+00
-5.778311491012573242e-01,3.465132924081864463e+00
-5.771908760070800781e-01,3.464685874240460706e+00
-5.765506625175476074e-01,3.464237994990826408e+00
-5.759103894233703613e-01,3.463789244103105514e+00
-5.752701163291931152e-01,3.463339700241784946e+00
-5.746298432350158691e-01,3.462889331731344278e+00
-5.739896297454833984e-01,3.462438213386849650e+00
-5.733493566513061523e-01,3.461986277476306828e+00
-5.727090835571289062e-01,3.461533569194160442e+00
-5.720688700675964355e-01,3.461080118086559132e+00
-5.714285969734191895e-01,3.460625838104342211e+00
-5.707883238792419434e-01,3.460170812931387729e+00
-5.701480507850646973e-01,3.459715004259744209e+00
-5.695078372955322266e-01,3.459258482982495941e+00
-5.688675642013549805e-01,3.458801133908419256e+00
-5.682272911071777344e-01,3.458343023205198374e+00
-5.675870776176452637e-01,3.457884231782920814e+00
-5.669468045234680176e-01,3.457424638022784436e+00
-5.663065314292907715e-01,3.456964317941526588e+00
-5.656662583351135254e-01,3.456503282068456695e+00
-5.650260448455810547e-01,3.456041608890567218e+00
-5.643857717514038086e-01,3.455579227677169296e+00
-5.637454986572265625e-01,3.455116209303625396e+00
-5.631052851676940918e-01,3.454652644356325020e+00
-5.624650120735168457e-01,3.454188473990801533e+00
-5.618247389793395996e-01,3.453723796460402617e+00
-5.611844658851623535e-01,3.453258638989738838e+00
-5.605442523956298828e-01,3.452793142632949674e+00
-5.599039793014526367e-01,3.452327227784222963e+00
-5.592637062072753906e-01,3.451861073684643788e+00
-5.586234927177429199e-01,3.451394750351723495e+00
-5.579832196235656738e-01,3.450928248340781046e+00
-5.573429465293884277e-01,3.450461722918276575e+00
-5.567026734352111816e-01,3.449995234701481284e+00
-5.560624599456787109e-01,3.449528936471196516e+00
-5.554221868515014648e-01,3.449062819001041724e+00
-5.547819137573242188e-01,3.448597049645631962e+00
-5.541416406631469727e-01,3.448131687648323229e+00
-5.535014271736145020e-01,3.447666911710571380e+00
-5.528611540794372559e-01,3.447202761908815027e+00
-5.522208809852600098e-01,3.446739326592383357e+00
-5.515806674957275391e-01,3.446276813638009529e+00
-5.509403944015502930e-01,3.445815224932893273e+00
-5.503001213073730469e-01,3.445354702098095689e+00
-5.496598482131958008e-01,3.444895368910579236e+00
-5.490196347236633301e-01,3.444437346503655295e+00
-5.483793616294860840e-01,3.443980669640691161e+00
-5.477390885353088379e-01,3.443525466675543711e+00
-5.470988750457763672e-01,3.443071897297521389e+00
-5.464586019515991211e-01,3.442619925745750820e+00
-5.458183288574218750e-01,3.442169720568320379e+00
-5.451780557632446289e-01,3.441721336385968222e+00
-5.445378422737121582e-01,3.441274882957087833e+00
-5.438975691795349121e-01,3.440830360148002143e+00
-5.432572960853576660e-01,3.440387828576076501e+00
-5.426170825958251953e-01,3.439947416202552510e+00
-5.419768095016479492e-01,3.439509054565198287e+00
-5.413365364074707031e-01,3.439072812263261003e+00
-5.406962633132934570e-01,3.438638762669924187e+00
-5.400560498237609863e-01,3.438206876204191964e+00
-5.394157767295837402e-01,3.437777123316932748e+00
-5.387755036354064941e-01,3.437349520731118879e+00
-5.381352901458740234e-01,3.436924082343176146e+00
-5.374950170516967773e-01,3.436500716766628827e+00
-5.368547439575195312e-01,3.436079394989757674e+00
-5.362144708633422852e-01,3.435660075737092534e+00
-5.355742573738098145e-01,3.435242750551538826e+00
-5.349339842796325684e-01,3.434827241085820049e+00
-5.342937111854553223e-01,3.434413530813626103e+00
-5.336534976959228516e-01,3.434001524225415380e+00
-5.330132246017456055e-01,3.433591080827960607e+00
-5.323729515075683594e-01,3.433182082481284425e+00
-5.317326784133911133e-01,3.432774454338136216e+00
-5.310924649238586426e-01,3.432368061945339832e+00
-5.304521918296813965e-01,3.431962701869871069e+00
-5.298119187355041504e-01,3.431558269423391039e+00
-5.291717052459716797e-01,3.431154628903598347e+00
-5.285314321517944336e-01,3.430751561334277611e+00
-5.278911590576171875e-01,3.430348934404653605e+00
-5.272508859634399414e-01,3.429946566148275089e+00
-5.266106724739074707e-01,3.429544287913944611e+00
-5.259703993797302246e-01,3.429141897522111293e+00
-5.253301262855529785e-01,3.428739217393547811e+00
-5.246899127960205078e-01,3.428336090363514721e+00
-5.240496397018432617e-01,3.427932241872437391e+00
-5.234093666076660156e-01,3.427527566256144631e+00
-5.227690935134887695e-01,3.427121821817056269e+00
-5.221288800239562988e-01,3.426714866584615216e+00
-5.214886069297790527e-01,3.426306441988352880e+00
-5.208483338356018066e-01,3.425896417588103926e+00
-5.202081203460693359e-01,3.425484621193591206e+00
-5.195678472518920898e-01,3.425070812280793575e+00
-5.189275741577148438e-01,3.424654845714641738e+00
-5.182873010635375977e-01,3.424236564869392208e+00
-5.176470875740051270e-01,3.423815835271928343e+00
-5.170068144798278809e-01,3.423392467106956438e+00
-5.163665413856506348e-01,3.422966291880305434e+00
-5.157263278961181641e-01,3.422537255532267952e+00
-5.150860548019409180e-01,3.422105152451507593e+00
-5.144457817077636719e-01,3.421669881742677166e+00
-5.138055086135864258e-01,3.421231376606060248e+00
-5.131652951240539551e-01,3.420789586891660239e+00
-5.125250220298767090e-01,3.420344317212761887e+00
-5.118847489356994629e-01,3.419895577607408477e+00
-5.112445354461669922e-01,3.419443351507690299e+00
-5.106042623519897461e-01,3.418987527625918510e+00
-5.099639892578125000e-01,3.418528131952114357e+00
-5.093237161636352539e-01,3.418065151707417648e+00
-5.086835026741027832e-01,3.417598647545713852e+00
-5.080432295799255371e-01,3.417128597360494346e+00
-5.074029564857482910e-01,3.416655051694570844e+00
-5.067627429962158203e-01,3.416178141327376405e+00
-5.061224699020385742e-01,3.415697867089622086e+00
-5.054821968078613281e-01,3.415214375764676902e+00
-5.048419237136840820e-01,3.414727801940099283e+00
-5.042017102241516113e-01,3.414238310820985944e+00
-5.035614371299743652e-01,3.413745981890290437e+00
-5.029211640357971191e-01,3.413251061872975001e+00
-5.022809505462646484e-01,3.412753768862392789e+00
-5.016406774520874023e-01,3.412254233992856989e+00
-5.010004043579101562e-01,3.411752760027202847e+00
-5.003601312637329102e-01,3.411249588849515124e+00
-4.997198879718780518e-01,3.410745036131214825e+00
-4.990796446800231934e-01,3.410239347448091429e+00
-4.984394013881683350e-01,3.409732834919610323e+00
-4.977991282939910889e-01,3.409225818130620311e+00
-4.971588850021362305e-01,3.408718696970477247e+00
-4.965186119079589844e-01,3.408211750079794378e+00
-4.958783686161041260e-01,3.407705429108351503e+00
-4.952380955219268799e-01,3.407200057280103778e+00
-4.945978522300720215e-01,3.406696121107199104e+00
-4.939576089382171631e-01,3.406193984373197203e+00
-4.933173358440399170e-01,3.405694053921139997e+00
-4.926770925521850586e-01,3.405196844364970943e+00
-4.920368194580078125e-01,3.404702736898562065e+00
-4.913965761661529541e-01,3.404212244319927194e+00
-4.907563030719757080e-01,3.403725793253388865e+00
-4.901160597801208496e-01,3.403243888426638719e+00
-4.894758164882659912e-01,3.402767021270954650e+00
-4.888355433940887451e-01,3.402295620433496648e+00
-4.881953001022338867e-01,3.401830219334458505e+00
-4.875550270080566406e-01,3.401371310512550927e+00
-4.869147837162017822e-01,3.400919363111041260e+00
-4.862745106220245361e-01,3.400474874002669345e+00
-4.856342673301696777e-01,3.400038342553923343e+00
-4.849940240383148193e-01,3.399610246643620659e+00
-4.843537509441375732e-01,3.399191030169697925e+00
-4.837135076522827148e-01,3.398781198726799513e+00
-4.830732345581054688e-01,3.398381177356533112e+00
-4.824329912662506104e-01,3.397991463000101575e+00
-4.817927181720733643e-01,3.397612449263287537e+00
-4.811524748802185059e-01,3.397244578855226571e+00
-4.805122315883636475e-01,3.396888292241306839e+00
-4.798719584941864014e-01,3.396543931127047777e+00
-4.792317152023315430e-01,3.396211910930744260e+00
-4.785914421081542969e-01,3.395892565722256506e+00
-4.779511988162994385e-01,3.395586252754304368e+00
-4.773109257221221924e-01,3.395293286424046819e+00
-4.766706824302673340e-01,3.395013967479425077e+00
-4.760304391384124756e-01,3.394748576084347214e+00
-4.753901660442352295e-01,3.394497322438136955e+00
-4.747499227523803711e-01,3.394260484626241858e+00
-4.741096496582031250e-01,3.394038203626950967e+00
-4.734694063663482666e-01,3.393830706563640831e+00
-4.728291332721710205e-01,3.393638107590938091e+00
-4.721888899803161621e-01,3.393460527285417250e+00
-4.715486466884613037e-01,3.393298070189366911e+00
-4.709083735942840576e-01,3.393150767524311107e+00
-4.702681303024291992e-01,3.393018676631710306e+00
-4.696278572082519531e-01,3.392901780047889559e+00
-4.689876139163970947e-01,3.392800064723750619e+00
-4.683473408222198486e-01,3.392713458402252247e+00
-4.677070975303649902e-01,3.392641906114737260e+00
-4.670668542385101318e-01,3.392585249730676988e+00
-4.664265811443328857e-01,3.392543393116202566e+00
-4.657863378524780273e-01,3.392516154028835551e+00
-4.651460647583007812e-01,3.392503334986637142e+00
-4.645058214664459229e-01,3.392504710444011806e+00
-4.638655483722686768e-01,3.392520062574512885e+00
-4.632253050804138184e-01,3.392549101517518206e+00
-4.625850617885589600e-01,3.392591531787842563e+00
-4.619447886943817139e-01,3.392647061295098077e+00
-4.613045454025268555e-01,3.392715354646438364e+00
-4.606642723083496094e-01,3.392796033816536827e+00
-4.600240290164947510e-01,3.392888778810007722e+00
-4.593837559223175049e-01,3.392993168807200810e+00
-4.587435126304626465e-01,3.393108841500380279e+00
-4.581032693386077881e-01,3.393235336433090055e+00
-4.574629962444305420e-01,3.393372287047466962e+00
-4.568227529525756836e-01,3.393519232604485847e+00
-4.561824798583984375e-01,3.393675756478852890e+00
-4.555422365665435791e-01,3.393841400864435087e+00
-4.549019634723663330e-01,3.394015738251371594e+00
-4.542617201805114746e-01,3.394198307657799063e+00
-4.536214768886566162e-01,3.394388675041970505e+00
-4.529812037944793701e-01,3.394586386552333579e+00
-4.523409605026245117e-01,3.394791027129018701e+00
-4.517006874084472656e-01,3.395002133098543595e+00
-4.510604441165924072e-01,3.395219265997870384e+00
-4.504201710224151611e-01,3.395442054833015977e+00
-4.497799277305603027e-01,3.395670037502572569e+00
-4.491396844387054443e-01,3.395902863164277807e+00
-4.484994113445281982e-01,3.396140111491936509e+00
-4.478591680526733398e-01,3.396381433749258161e+00
-4.472188949584960938e-01,3.396626479799043974e+00
-4.465786516666412354e-01,3.396874878866475100e+00
-4.459383785724639893e-01,3.397126370517037586e+00
-4.452981352806091309e-01,3.397380577300062043e+00
-4.446578919887542725e-01,3.397637254624590319e+00
-4.440176188945770264e-01,3.397896156075361773e+00
-4.433773756027221680e-01,3.398157031858922927e+00
-4.427371025085449219e-01,3.398419615852041886e+00
-4.420968592166900635e-01,3.398683744511747928e+00
-4.414565861225128174e-01,3.398949248453408956e+00
-4.408163428306579590e-01,3.399215924442692049e+00
-4.401760995388031006e-01,3.399483675183217368e+00
-4.395358264446258545e-01,3.399752355206976606e+00
-4.388955831527709961e-01,3.400021870444156491e+00
-4.382553100585937500e-01,3.400292134427650659e+00
-4.376150667667388916e-01,3.400563127569552258e+00
-4.369747936725616455e-01,3.400834762139167911e+00
-4.363345503807067871e-01,3.401107016105028080e+00
-4.356943070888519287e-01,3.401379871349053730e+00
-4.350540339946746826e-01,3.401653371504639978e+00
-4.344137907028198242e-01,3.401927497304861880e+00
-4.337735176086425781e-01,3.402202320420169901e+00
-4.331332743167877197e-01,3.402477825683304591e+00
-4.324930012226104736e-01,3.402754132205386917e+00
-4.318527579307556152e-01,3.403031272666746432e+00
-4.312124848365783691e-01,3.403309317029846071e+00
-4.305722415447235107e-01,3.403588348596299884e+00
-4.299319982528686523e-01,3.403868421865650529e+00
-4.292917251586914062e-01,3.404149671616650608e+00
-4.286514818668365479e-01,3.404432168503319645e+00
-4.280112087726593018e-01,3.404715995179298016e+00
-4.273709654808044434e-01,3.405001217470251973e+00
-4.267306923866271973e-01,3.405287976803017536e+00
-4.260904490947723389e-01,3.405576284580411617e+00
-4.254502058029174805e-01,3.405866273644312159e+00
-4.248099327087402344e-01,3.406158007928469011e+00
-4.241696894168853760e-01,3.406451532364148882e+00
-4.235294163227081299e-01,3.406746936005327520e+00
-4.228891730308532715e-01,3.407044239784991824e+00
-4.222488999366760254e-01,3.407343504561616498e+00
-4.216086566448211670e-01,3.407644740333573008e+00
-4.209684133529663086e-01,3.407947953771520488e+00
-4.203281402587890625e-01,3.408253206635393440e+00
-4.196878969669342041e-01,3.408560405907786528e+00
-4.190476238727569580e-01,3.408869624401369869e+00
-4.184073805809020996e-01,3.409180758557844193e+00
-4.177671074867248535e-01,3.409493800876559622e+00
-4.171268641948699951e-01,3.409808660619139786e+00
-4.164866209030151367e-01,3.410125274962026332e+00
-4.158463478088378906e-01,3.410443569036234024e+00
-4.152061045169830322e-01,3.410763435942838484e+00
-4.145658314228057861e-01,3.411084766605843477e+00
-4.139255881309509277e-01,3.411407391883950702e+00
-4.132853150367736816e-01,3.411731248568349084e+00
-4.126450717449188232e-01,3.412056113107054145e+00
-4.120048284530639648e-01,3.412381838142263035e+00
-4.113645553588867188e-01,3.412708274140779707e+00
-4.107243120670318604e-01,3.413035199429064193e+00
-4.100840389728546143e-01,3.413362472399676051e+00
-4.094437956809997559e-01,3.413689841536303060e+00
-4.088035225868225098e-01,3.414017141153982138e+00
-4.081632792949676514e-01,3.414344107560875585e+00
-4.075230360031127930e-01,3.414670528095768098e+00
-4.068827629089355469e-01,3.414996223413062193e+00
-4.062425196170806885e-01,3.415320911321440889e+00
-4.056022465229034424e-01,3.415644402420314307e+00
-4.049620032310485840e-01,3.415966428376827402e+00
-4.043217301368713379e-01,3.416286773852745373e+00
-4.036814868450164795e-01,3.416605184281341856e+00
-4.030412435531616211e-01,3.416921465443693684e+00
-4.024009704589843750e-01,3.417235367887083264e+00
-4.017607271671295166e-01,3.417546640267788760e+00
-4.011204540729522705e-01,3.417855113491759411e+00
-4.004802107810974121e-01,3.418160534113552806e+00
-3.998399376869201660e-01,3.418462740612813189e+00
-3.991996943950653076e-01,3.418761486470294209e+00
-3.985594511032104492e-01,3.419056601641479176e+00
-3.979191780090332031e-01,3.419347929879611225e+00
-3.972789347171783447e-01,3.419635246630141179e+00
-3.966386616230010986e-01,3.419918461683739253e+00
-3.959984183311462402e-01,3.420197361351548615e+00
-3.953581452369689941e-01,3.420471865014189650e+00
-3.947179019451141357e-01,3.420741815950108400e+00
-3.940776586532592773e-01,3.421007104240495700e+00
-3.934373855590820312e-01,3.421267671714655734e+00
-3.927971422672271729e-01,3.421523391163082906e+00
-3.921568691730499268e-01,3.421774224675990794e+00
-3.915166258811950684e-01,3.422020101423798533e+00
-3.908763527870178223e-01,3.422260990124680990e+00
-3.902361094951629639e-01,3.422496886859502929e+00
-3.895958662033081055e-01,3.422727719697067350e+00
-3.889555931091308594e-01,3.422953572473277362e+00
-3.883153498172760010e-01,3.423174418312369127e+00
-3.876750767230987549e-01,3.423390317406228789e+00
-3.870348334312438965e-01,3.423601271386213618e+00
-3.863945603370666504e-01,3.423807387653651446e+00
-3.857543170452117920e-01,3.424008684004724579e+00
-3.851140737533569336e-01,3.424205303930096367e+00
-3.844738006591796875e-01,3.424397325979835482e+00
-3.838335573673248291e-01,3.424584829696403432e+00
-3.831932842731475830e-01,3.424767984714121027e+00
-3.825530409812927246e-01,3.424946876792867911e+00
-3.819127678871154785e-01,3.425121659049366940e+00
-3.812725245952606201e-01,3.425292496164154876e+00
-3.806322813034057617e-01,3.425459516669643545e+00
-3.799920082092285156e-01,3.425622923619537019e+00
-3.793517649173736572e-01,3.425782839036425997e+00
-3.787114918231964111e-01,3.425939466210410345e+00
-3.780712485313415527e-01,3.426092969427113388e+00
-3.774309754371643066e-01,3.426243560450954462e+00
-3.767907321453094482e-01,3.426391401507888901e+00
-3.761504888534545898e-01,3.426536711505932864e+00
-3.755102157592773438e-01,3.426679656194622225e+00
-3.748699724674224854e-01,3.426820416696410909e+00
-3.742296993732452393e-01,3.426959242636597125e+00
-3.735894560813903809e-01,3.427096267937797869e+00
-3.729491829872131348e-01,3.427231721588023916e+00
-3.723089396953582764e-01,3.427365797022201122e+00
-3.716686964035034180e-01,3.427498642020503361e+00
-3.710284233093261719e-01,3.427630485823196516e+00
-3.703881800174713135e-01,3.427761476366914195e+00
-3.697479069232940674e-01,3.427891807234166421e+00
-3.691076636314392090e-01,3.428021634014670305e+00
-3.684673905372619629e-01,3.428151141212854469e+00
-3.678271472454071045e-01,3.428280466343026855e+00
-3.671869039535522461e-01,3.428409773251809511e+00
-3.665466308593750000e-01,3.428539205647330945e+00
-3.659063875675201416e-01,3.428668890559680271e+00
-3.652661144733428955e-01,3.428798976546296728e+00
-3.646258711814880371e-01,3.428929575371030936e+00
-3.639855980873107910e-01,3.429060793708570642e+00
-3.633453547954559326e-01,3.429192748582850392e+00
-3.627051115036010742e-01,3.429325520829351603e+00
-3.620648384094238281e-01,3.429459225860561844e+00
-3.614245951175689697e-01,3.429593913973075114e+00
-3.607843220233917236e-01,3.429729669700837924e+00
-3.601440787315368652e-01,3.429866555597180344e+00
-3.595038056373596191e-01,3.430004637868156792e+00
-3.588635623455047607e-01,3.430143945648676418e+00
-3.582233190536499023e-01,3.430284496810973582e+00
-3.575830459594726562e-01,3.430426346974093654e+00
-3.569428026676177979e-01,3.430569530739639106e+00
-3.563025295734405518e-01,3.430714035775331183e+00
-3.556622862815856934e-01,3.430859882709349939e+00
-3.550220131874084473e-01,3.431007057488674405e+00
-3.543817698955535889e-01,3.431155563447829682e+00
-3.537415266036987305e-01,3.431305380639621205e+00
-3.531012535095214844e-01,3.431456508370825276e+00
-3.524610102176666260e-01,3.431608907981216650e+00
-3.518207371234893799e-01,3.431762537432089033e+00
-3.511804938316345215e-01,3.431917374808298504e+00
-3.505402207374572754e-01,3.432073402530868123e+00
-3.498999774456024170e-01,3.432230526701096629e+00
-3.492597341537475586e-01,3.432388753082378230e+00
-3.486194610595703125e-01,3.432548006769804871e+00
-3.479792177677154541e-01,3.432708249517732568e+00
-3.473389446735382080e-01,3.432869436354291537e+00
-3.466987013816833496e-01,3.433031470486365144e+00
-3.460584282875061035e-01,3.433194324878260595e+00
-3.454181849956512451e-01,3.433357965588369254e+00
-3.447779119014739990e-01,3.433522307616432734e+00
-3.441376686096191406e-01,3.433687284403246665e+00
-3.434974253177642822e-01,3.433852865501496154e+00
-3.428571522235870361e-01,3.434019003645554236e+00
-3.422169089317321777e-01,3.434185611043580444e+00
-3.415766358375549316e-01,3.434352655801531817e+00
-3.409363925457000732e-01,3.434520101286370419e+00
-3.402961194515228271e-01,3.434687869874696098e+00
-3.396558761596679688e-01,3.434855934611033668e+00
-3.390156328678131104e-01,3.435024241574342163e+00
-3.383753597736358643e-01,3.435192753208696104e+00
-3.377351164817810059e-01,3.435361443927224645e+00
-3.370948433876037598e-01,3.435530274630679948e+00
-3.364546000957489014e-01,3.435699210524500558e+00
-3.358143270015716553e-01,3.435868215489130684e+00
-3.351740837097167969e-01,3.436037276501805238e+00
-3.345338404178619385e-01,3.436206344344742369e+00
-3.338935673236846924e-01,3.436375468704688352e+00
-3.332533240318298340e-01,3.436544574134329899e+00
-3.326130509376525879e-01,3.436713663152408671e+00
-3.319728076457977295e-01,3.436882742190394691e+00
-3.313325345516204834e-01,3.437051782106965270e+00
-3.306922912597656250e-01,3.437220805755333064e+00
-3.300520479679107666e-01,3.437389808148126669e+00
-3.294117748737335205e-01,3.437558814923493244e+00
-3.287715315818786621e-01,3.437727803733680698e+00
-3.281312584877014160e-01,3.437896794175987925e+00
-3.274910151958465576e-01,3.438065787799562401e+00
-3.268507421016693115e-01,3.438234831236609779e+00
-3.262104988098144531e-01,3.438403914531507510e+00
-3.255702555179595947e-01,3.438573056226011282e+00
-3.249299824237823486e-01,3.438742308595033048e+00
-3.242897391319274902e-01,3.438911645671033135e+00
-3.236494660377502441e-01,3.439081116644601366e+00
-3.230092227458953857e-01,3.439250742786044590e+00
-3.223689496517181396e-01,3.439420578198809864e+00
-3.217287063598632812e-01,3.439590600880061189e+00
-3.210884630680084229e-01,3.439760845979447978e+00
-3.204481899738311768e-01,3.439931340563380679e+00
-3.198079466819763184e-01,3.440102134212991380e+00
-3.191676735877990723e-01,3.440273225602563656e+00
-3.185274302959442139e-01,3.440444639848156072e+00
-3.178871572017669678e-01,3.440616400757023463e+00
-3.172469139099121094e-01,3.440788530229204945e+00
-3.166066706180572510e-01,3.440961054345015313e+00
-3.159663975238800049e-01,3.441133982232118527e+00
-3.153261542320251465e-01,3.441307318159311457e+00
-3.146858811378479004e-01,3.441481129017073481e+00
-3.140456378459930420e-01,3.441655346541409699e+00
-3.134053647518157959e-01,3.441830066015469924e+00
-3.127651214599609375e-01,3.442005224124657481e+00
-3.121248781681060791e-01,3.442180871561719258e+00
-3.114846050739288330e-01,3.442356997251930117e+00
-3.108443617820739746e-01,3.442533602152967553e+00
-3.102040886878967285e-01,3.442710697107317586e+00
-3.095638453960418701e-01,3.442888287876595399e+00
-3.089235723018646240e-01,3.443066334908216675e+00
-3.082833290100097656e-01,3.443244840627848635e+00
-3.076430857181549072e-01,3.443423827196618880e+00
-3.070028126239776611e-01,3.443603254085690679e+00
-3.063625693321228027e-01,3.443783123535103297e+00
-3.057222962379455566e-01,3.443963425786735755e+00
-3.050820529460906982e-01,3.444144137628093461e+00
-3.044417798519134521e-01,3.444325228165127761e+00
-3.038015365600585938e-01,3.444506691367988260e+00
-3.031612932682037354e-01,3.444688520745384785e+00
-3.025210201740264893e-01,3.444870683699487124e+00
-3.018807768821716309e-01,3.445053170733663794e+00
-3.012405037879943848e-01,3.445235957761573431e+00
-3.006002604961395264e-01,3.445419015093984960e+00
-2.999599874019622803e-01,3.445602334613661277e+00
-2.993197441101074219e-01,3.445785874244928770e+00
-2.986795008182525635e-01,3.445969648645167638e+00
-2.980392277240753174e-01,3.446153618718195588e+00
-2.973989844322204590e-01,3.446337760065433908e+00
-2.967587113380432129e-01,3.446522073419685306e+00
-2.961184680461883545e-01,3.446706544854814869e+00
-2.954781949520111084e-01,3.446891143428596926e+00
-2.948379516601562500e-01,3.447075885610644264e+00
-2.941977083683013916e-01,3.447260716219651577e+00
-2.935574352741241455e-01,3.447445693275261291e+00
-2.929171919822692871e-01,3.447630767273687447e+00
-2.922769188880920410e-01,3.447815971108464606e+00
-2.916366755962371826e-01,3.448001272758204117e+00
-2.909964025020599365e-01,3.448186695095588394e+00
-2.903561592102050781e-01,3.448372225012792391e+00
-2.897159159183502197e-01,3.448557921652848801e+00
-2.890756428241729736e-01,3.448743757003458921e+00
-2.884353995323181152e-01,3.448929753030444800e+00
-2.877951264381408691e-01,3.449115976725294797e+00
-2.871548831462860107e-01,3.449302384674261646e+00
-2.865146100521087646e-01,3.449489044932832815e+00
-2.858743667602539062e-01,3.449675964428924768e+00
-2.852341234683990479e-01,3.449863221909649447e+00
-2.845938503742218018e-01,3.450050783390309572e+00
-2.839536070823669434e-01,3.450238751426223160e+00
-2.833133339881896973e-01,3.450427132158802479e+00
-2.826730906963348389e-01,3.450615958673614259e+00
-2.820328176021575928e-01,3.450805308483482214e+00
-2.813925743103027344e-01,3.450995202153809061e+00
-2.807523310184478760e-01,3.451185680198580297e+00
-2.801120579242706299e-01,3.451376814618551947e+00
-2.794718146324157715e-01,3.451568657001108154e+00
-2.788315415382385254e-01,3.451761217661131198e+00
-2.781912982463836670e-01,3.451954556791854145e+00
-2.775510251522064209e-01,3.452148732987375901e+00
-2.769107818603515625e-01,3.452343781727333472e+00
-2.762705385684967041e-01,3.452539726577868784e+00
-2.756302654743194580e-01,3.452736641879220691e+00
-2.749900221824645996e-01,3.452934532432986092e+00
-2.743497490882873535e-01,3.453133438861044624e+00
-2.737095057964324951e-01,3.453333377842968233e+00
-2.730692327022552490e-01,3.453534405616036196e+00
-2.724289894104003906e-01,3.453736516833608938e+00
-2.717887461185455322e-01,3.453939716341743349e+00
-2.711484730243682861e-01,3.454143990061929514e+00
-2.705082297325134277e-01,3.454349379057109815e+00
-2.698679566383361816e-01,3.454555862814924438e+00
-2.692277133464813232e-01,3.454763429441201072e+00
-2.685874402523040771e-01,3.454972029360673602e+00
-2.679471969604492188e-01,3.455181641373194168e+00
-2.673069238662719727e-01,3.455392233505167887e+00
-2.666666805744171143e-01,3.455603757348230776e+00
-2.660264372825622559e-01,3.455816132236851246e+00
-2.653861641883850098e-01,3.456029301540712417e+00
-2.647459208965301514e-01,3.456243177014057366e+00
-2.641056478023529053e-01,3.456457686397552465e+00
-2.634654045104980469e-01,3.456672700642849705e+00
-2.628251314163208008e-01,3.456888146684238272e+00
-2.621848881244659424e-01,3.457103874935354870e+00
-2.615446448326110840e-01,3.457319769094316264e+00
-2.609043717384338379e-01,3.457535694724006348e+00
-2.602641284465789795e-01,3.457751492985981834e+00
-2.596238553524017334e-01,3.457967026609661154e+00
-2.589836120605468750e-01,3.458182101981073231e+00
-2.583433389663696289e-01,3.458396568887324829e+00
-2.577030956745147705e-01,3.458610224509017783e+00
-2.570628523826599121e-01,3.458822908042905375e+00
-2.564225792884826660e-01,3.459034416342703366e+00
-2.557823359966278076e-01,3.459244518126070034e+00
-2.551420629024505615e-01,3.459453057459549452e+00
-2.545018196105957031e-01,3.459659793471125511e+00
-2.538615465164184570e-01,3.459864525298164573e+00
-2.532213032245635986e-01,3.460067026747730257e+00
-2.525810599327087402e-01,3.460267062880094002e+00
-2.519407868385314941e-01,3.460464466975237574e+00
-2.513005435466766357e-01,3.460658969251994677e+00
-2.506602704524993896e-01,3.460850389638961744e+00
-2.500200271606445312e-01,3.461038491151414043e+00
-2.493797689676284790e-01,3.461223074719304904e+00
-2.487395107746124268e-01,3.461403919021424080e+00
-2.480992525815963745e-01,3.461580844429579695e+00
-2.474589943885803223e-01,3.461753653558147015e+00
-2.468187510967254639e-01,3.461922117372888685e+00
-2.461784929037094116e-01,3.462086107503741239e+00
-2.455382347106933594e-01,3.462245438960479760e+00
-2.448979765176773071e-01,3.462399951583387647e+00
-2.442577183246612549e-01,3.462549504780949583e+00
-2.436174601316452026e-01,3.462693931529145175e+00
-2.429772019386291504e-01,3.462833168905737669e+00
-2.423369437456130981e-01,3.462967056894651119e+00
-2.416967004537582397e-01,3.463095548717468830e+00
-2.410564422607421875e-01,3.463218525444100582e+00
-2.404161840677261353e-01,3.463335952501000570e+00
-2.397759258747100830e-01,3.463447754384290533e+00
-2.391356676816940308e-01,3.463553966614979718e+00
-2.384954094886779785e-01,3.463654508679268496e+00
-2.378551512956619263e-01,3.463749458151604621e+00
-2.372149080038070679e-01,3.463838778093910165e+00
-2.365746498107910156e-01,3.463922555258569957e+00
-2.359343916177749634e-01,3.464000837335940552e+00
-2.352941334247589111e-01,3.464073700905123232e+00
-2.346538752317428589e-01,3.464141250722496679e+00
-2.340136170387268066e-01,3.464203621235840913e+00
-2.333733588457107544e-01,3.464260917671242446e+00
-2.327331155538558960e-01,3.464313278385933614e+00
-2.320928573608398438e-01,3.464360930924400783e+00
-2.314525991678237915e-01,3.464403995208744647e+00
-2.308123409748077393e-01,3.464442708543987059e+00
-2.301720827817916870e-01,3.464477275574823434e+00
-2.295318245887756348e-01,3.464507915793993753e+00
-2.288915663957595825e-01,3.464534861752073258e+00
-2.282513231039047241e-01,3.464558392085478999e+00
-2.276110649108886719e-01,3.464578746108550433e+00
-2.269708067178726196e-01,3.464596191512291146e+00
-2.263305485248565674e-01,3.464611029575676238e+00
-2.256902903318405151e-01,3.464623501950597984e+00
-2.250500321388244629e-01,3.464633966185051150e+00
-2.244097739458084106e-01,3.464642670514441747e+00
-2.237695306539535522e-01,3.464649951040415843e+00
-2.231292724609375000e-01,3.464656078349331203e+00
-2.224890142679214478e-01,3.464661376641541946e+00
-2.218487560749053955e-01,3.464666147162715149e+00
-2.212084978818893433e-01,3.464670677112067665e+00
-2.205682396888732910e-01,3.464675300462980445e+00
-2.199279814958572388e-01,3.464680289378881728e+00
-2.192877382040023804e-01,3.464685941352185772e+00
-2.186474800109863281e-01,3.464692541899919931e+00
-2.180072218179702759e-01,3.464700354690379402e+00
-2.173669636249542236e-01,3.464709681397118324e+00
-2.167267054319381714e-01,3.464720766210819480e+00
-2.160864472389221191e-01,3.464733829765023199e+00
-2.154461890459060669e-01,3.464749129324418142e+00
-2.148059457540512085e-01,3.464766895938105939e+00
-2.141656875610351562e-01,3.464787344944158409e+00
-2.135254293680191040e-01,3.464810641985537565e+00
-2.128851711750030518e-01,3.464837003325824227e+00
-2.122449129819869995e-01,3.464866566858720631e+00
-2.116046547889709473e-01,3.464899508253558746e+00
-2.109643965959548950e-01,3.464935957720698845e+00
-2.103241533041000366e-01,3.464976021965629371e+00
-2.096838951110839844e-01,3.465019805031466227e+00
-2.090436369180679321e-01,3.465067384534286532e+00
-2.084033787250518799e-01,3.465118856434567185e+00
-2.077631205320358276e-01,3.465174246618296650e+00
-2.071228623390197754e-01,3.465233589060194852e+00
-2.064826041460037231e-01,3.465296915168842418e+00
-2.058423459529876709e-01,3.465364192081987760e+00
-2.052021026611328125e-01,3.465435442143522504e+00
-2.045618444681167603e-01,3.465510612793706535e+00
-2.039215862751007080e-01,3.465589656335669844e+00
-2.032813280820846558e-01,3.465672519753221881e+00
-2.026410698890686035e-01,3.465759126909927268e+00
-2.020008116960525513e-01,3.465849362697583480e+00
-2.013605535030364990e-01,3.465943185571785268e+00
-2.007203102111816406e-01,3.466040410567691410e+00
-2.000800520181655884e-01,3.466140946635331233e+00
-1.994397938251495361e-01,3.466244660753387663e+00
-1.987995356321334839e-01,3.466351388463277949e+00
-1.981592774391174316e-01,3.466460991095083877e+00
-1.975190192461013794e-01,3.466573294726504439e+00
-1.968787610530853271e-01,3.466688146329675035e+00
-1.962385177612304688e-01,3.466805354807550366e+00
-1.955982595682144165e-01,3.466924756878829950e+00
-1.949580013751983643e-01,3.467046164303687394e+00
-1.943177431821823120e-01,3.467169394217854528e+00
-1.936774849891662598e-01,3.467294256092779747e+00
-1.930372267961502075e-01,3.467420545982375923e+00
-1.923969686031341553e-01,3.467548124345725125e+00
-1.917567253112792969e-01,3.467676756434112217e+00
-1.911164671182632446e-01,3.467806281512865851e+00
-1.904762089252471924e-01,3.467936514471841036e+00
-1.898359507322311401e-01,3.468067285922322718e+00
-1.891956925392150879e-01,3.468198414965398158e+00
-1.885554343461990356e-01,3.468329747387997486e+00
-1.879151761531829834e-01,3.468461095682070283e+00
-1.872749328613281250e-01,3.468592346477989530e+00
-1.866346746683120728e-01,3.468723320414146993e+00
-1.859944164752960205e-01,3.468853895784511199e+00
-1.853541582822799683e-01,3.468983942749006566e+00
-1.847139000892639160e-01,3.469113338837744198e+00
-1.840736418962478638e-01,3.469241955921873455e+00
-1.834333837032318115e-01,3.469369720608742824e+00
-1.827931404113769531e-01,3.469496526122197722e+00
-1.821528822183609009e-01,3.469622305017603381e+00
-1.815126240253448486e-01,3.469746948385469487e+00
-1.808723658323287964e-01,3.469870409929268096e+00
-1.802321076393127441e-01,3.469992663955663303e+00
-1.795918494462966919e-01,3.470113633796260810e+00
-1.789515912532806396e-01,3.470233308111633441e+00
-1.783113479614257812e-01,3.470351646196994988e+00
-1.776710897684097290e-01,3.470468645338416813e+00
-1.770308315753936768e-01,3.470584276690702907e+00
-1.763905733823776245e-01,3.470698568278193008e+00
-1.757503151893615723e-01,3.470811544066616960e+00
-1.751100569963455200e-01,3.470923141461102812e+00
-1.744697988033294678e-01,3.471033455019081337e+00
-1.738295555114746094e-01,3.471142489511890084e+00
-1.731892973184585571e-01,3.471250286643885019e+00
-1.725490391254425049e-01,3.471356855335515412e+00
-1.719087809324264526e-01,3.471462281307272413e+00
-1.712685227394104004e-01,3.471566560867068496e+00
-1.706282645463943481e-01,3.471669783242008922e+00
-1.699880063533782959e-01,3.471771958811292969e+00
-1.693477630615234375e-01,3.471873120093590614e+00
-1.687075048685073853e-01,3.471973347883925420e+00
-1.680672466754913330e-01,3.472072699658627748e+00
-1.674269884824752808e-01,3.472171170007122054e+00
-1.667867302894592285e-01,3.472268810415457096e+00
-1.661464720964431763e-01,3.472365693858384894e+00
-1.655062139034271240e-01,3.472461777009045569e+00
-1.648659706115722656e-01,3.472557137540521310e+00
-1.642257124185562134e-01,3.472651757078457191e+00
-1.635854542255401611e-01,3.472745689743459430e+00
-1.629451960325241089e-01,3.472838896113576990e+00
-1.623049378395080566e-01,3.472931378745758302e+00
-1.616646796464920044e-01,3.473023133209627744e+00
-1.610244214534759521e-01,3.473114120305455188e+00
-1.603841632604598999e-01,3.473204306969482236e+00
-1.597439199686050415e-01,3.473293641256957720e+00
-1.591036617755889893e-01,3.473382096112517026e+00
-1.584634035825729370e-01,3.473469547559465020e+00
-1.578231453895568848e-01,3.473555973693692955e+00
-1.571828871965408325e-01,3.473641235990704068e+00
-1.565426290035247803e-01,3.473725263443959044e+00
-1.559023708105087280e-01,3.473807955643703593e+00
-1.552621275186538696e-01,3.473889149936553622e+00
-1.546218693256378174e-01,3.473968736446535921e+00
-1.539816111326217651e-01,3.474046561575339531e+00
-1.533413529396057129e-01,3.474122483524135774e+00
-1.527010947465896606e-01,3.474196327499776249e+00
-1.520608365535736084e-01,3.474267954337423081e+00
-1.514205783605575562e-01,3.474337145530640214e+00
-1.507803350687026978e-01,3.474403736303148804e+00
-1.501400768756866455e-01,3.474467532086179311e+00
-1.494998186826705933e-01,3.474528316842653730e+00
-1.488595604896545410e-01,3.474585910912251663e+00
-1.482193022966384888e-01,3.474640123947021486e+00
-1.475790441036224365e-01,3.474690725546532022e+00
-1.469387859106063843e-01,3.474737520877501762e+00
-1.462985426187515259e-01,3.474780306016596043e+00
-1.456582844257354736e-01,3.474818878412633261e+00
-1.450180262327194214e-01,3.474853027527722293e+00
-1.443777680397033691e-01,3.474882566366864545e+00
-1.437375098466873169e-01,3.474907315130269403e+00
-1.430972516536712646e-01,3.474927075680684485e+00
-1.424569934606552124e-01,3.474941709516343735e+00
-1.418167501688003540e-01,3.474951004885773020e+00
-1.411764919757843018e-01,3.474954860725089745e+00
-1.405362337827682495e-01,3.474953094211050697e+00
-1.398959755897521973e-01,3.474945631314009020e+00
-1.392557173967361450e-01,3.474932321728169349e+00
-1.386154592037200928e-01,3.474913092202157827e+00
-1.379752010107040405e-01,3.474887891834889331e+00
-1.373349577188491821e-01,3.474856667528239740e+00
-1.366946995258331299e-01,3.474819344883326444e+00
-1.360544413328170776e-01,3.474775943455420624e+00
-1.354141831398010254e-01,3.474726468739037344e+00
-1.347739249467849731e-01,3.474670958227302542e+00
-1.341336667537689209e-01,3.474609465937320341e+00
-1.334934085607528687e-01,3.474542088997440548e+00
-1.328531652688980103e-01,3.474468886848667282e+00
-1.322129070758819580e-01,3.474390022892635432e+00
-1.315726488828659058e-01,3.474305661043484594e+00
-1.309323906898498535e-01,3.474215940409217662e+00
-1.302921324968338013e-01,3.474121113943912320e+00
-1.296518743038177490e-01,3.474021346910945773e+00
-1.290116161108016968e-01,3.473916940773469797e+00
-1.283713728189468384e-01,3.473808141873934829e+00
-1.277311146259307861e-01,3.473695240954066676e+00
-1.270908564329147339e-01,3.473578552492062599e+00
-1.264505982398986816e-01,3.473458430491588977e+00
-1.258103400468826294e-01,3.473335190256348959e+00
-1.251700818538665771e-01,3.473209239014876104e+00
-1.245298311114311218e-01,3.473080936874654689e+00
-1.238895729184150696e-01,3.472950713938271150e+00
-1.232493147253990173e-01,3.472818949715062331e+00
-1.226090639829635620e-01,3.472686090469574438e+00
-1.219688057899475098e-01,3.472552562555908828e+00
-1.213285475969314575e-01,3.472418766942271695e+00
-1.206882894039154053e-01,3.472285209951136320e+00
-1.200480386614799500e-01,3.472152304598860262e+00
-1.194077804684638977e-01,3.472020493147602416e+00
-1.187675222754478455e-01,3.471890206168892323e+00
-1.181272715330123901e-01,3.471761919163663723e+00
-1.174870133399963379e-01,3.471636040489391117e+00
-1.168467551469802856e-01,3.471512997255263855e+00
-1.162064969539642334e-01,3.471393210270178109e+00
-1.155662462115287781e-01,3.471277050867185743e+00
-1.149259880185127258e-01,3.471164916209539264e+00
-1.142857298254966736e-01,3.471057172606156982e+00
-1.136454790830612183e-01,3.470954160928439336e+00
-1.130052208900451660e-01,3.470856188757120542e+00
-1.123649626970291138e-01,3.470763552455522039e+00
-1.117247045040130615e-01,3.470676517532572447e+00
-1.110844537615776062e-01,3.470595330704104420e+00
-1.104441955685615540e-01,3.470520181789621184e+00
-1.098039373755455017e-01,3.470451274628167937e+00
-1.091636791825294495e-01,3.470388734595486468e+00
-1.085234284400939941e-01,3.470332652635137904e+00
-1.078831702470779419e-01,3.470283135117897100e+00
-1.072429120540618896e-01,3.470240191406128716e+00
-1.066026613116264343e-01,3.470203833670972848e+00
-1.059624031186103821e-01,3.470173996645339543e+00
-1.053221449255943298e-01,3.470150641310264295e+00
-1.046818867325782776e-01,3.470133614130348931e+00
-1.040416359901428223e-01,3.470122776318586233e+00
-1.034013777971267700e-01,3.470117954766017032e+00
-1.027611196041107178e-01,3.470118881326793137e+00
-1.021208688616752625e-01,3.470125314953855344e+00
-1.014806106686592102e-01,3.470136940852380114e+00
-1.008403524756431580e-01,3.470153442445873537e+00
-1.002000942826271057e-01,3.470174438048737819e+00
-9.955984354019165039e-02,3.470199544446915141e+00
-9.891958534717559814e-02,3.470228274951455028e+00
-9.827932715415954590e-02,3.470260253676424878e+00
-9.763907641172409058e-02,3.470294952412773526e+00
-9.699881821870803833e-02,3.470331886704982605e+00
-9.635856002569198608e-02,3.470370538064454280e+00
-9.571830183267593384e-02,3.470410338800541172e+00
-9.507805109024047852e-02,3.470450767460875330e+00
-9.443779289722442627e-02,3.470491257720683009e+00
-9.379753470420837402e-02,3.470531222191150178e+00
-9.315727651119232178e-02,3.470570077811774290e+00
-9.251702576875686646e-02,3.470607289794774619e+00
-9.187676757574081421e-02,3.470642228351397574e+00
-9.123650938272476196e-02,3.470674368206117411e+00
-9.059625864028930664e-02,3.470703130844592366e+00
-8.995600044727325439e-02,3.470727961857322796e+00
-8.931574225425720215e-02,3.470748361978738483e+00
-8.867548406124114990e-02,3.470763767606181993e+00
-8.803523331880569458e-02,3.470773735294989226e+00
-8.739497512578964233e-02,3.470777778919169165e+00
-8.675471693277359009e-02,3.470775483895366609e+00
-8.611446619033813477e-02,3.470766435792415727e+00
-8.547420799732208252e-02,3.470750265613421259e+00
-8.483394980430603027e-02,3.470726666002118321e+00
-8.419369161128997803e-02,3.470695333795718263e+00
-8.355344086885452271e-02,3.470656039921515834e+00
-8.291318267583847046e-02,3.470608552731921037e+00
-8.227292448282241821e-02,3.470552783242077055e+00
-8.163267374038696289e-02,3.470488573358530893e+00
-8.099241554737091064e-02,3.470415867461253079e+00
-8.035215735435485840e-02,3.470334705936029884e+00
-7.971189916133880615e-02,3.470245074028639021e+00
-7.907164841890335083e-02,3.470147140876452596e+00
-7.843139022588729858e-02,3.470041010027568706e+00
-7.779113203287124634e-02,3.469926926112886889e+00
-7.715088129043579102e-02,3.469805102568273902e+00
-7.651062309741973877e-02,3.469675855637958328e+00
-7.587036490440368652e-02,3.469539567655309131e+00
-7.523010671138763428e-02,3.469396606556605533e+00
-7.458985596895217896e-02,3.469247454145280685e+00
-7.394959777593612671e-02,3.469092580599447029e+00
-7.330933958292007446e-02,3.468932523265768175e+00
-7.266908884048461914e-02,3.468767863585396682e+00
-7.202883064746856689e-02,3.468599205734741453e+00
-7.138857245445251465e-02,3.468427187925906097e+00
-7.074831426143646240e-02,3.468252492966777289e+00
-7.010806351900100708e-02,3.468075794361815234e+00
-6.946780532598495483e-02,3.467897831128714081e+00
-6.882754713296890259e-02,3.467719334506220719e+00
-6.818728893995285034e-02,3.467541035886369194e+00
-6.754703819751739502e-02,3.467363731742572064e+00
-6.690678000450134277e-02,3.467188136667697762e+00
-6.626652181148529053e-02,3.467015021744545678e+00
-6.562627106904983521e-02,3.466845167866599020e+00
-6.498601287603378296e-02,3.466679289364681615e+00
-6.434575468301773071e-02,3.466518140074097420e+00
-6.370549649000167847e-02,3.466362426753620163e+00
-6.306524574756622314e-02,3.466212818020187214e+00
-6.242498755455017090e-02,3.466069972060554782e+00
-6.178473308682441711e-02,3.465934521068962493e+00
-6.114447489380836487e-02,3.465807084598004018e+00
-6.050422042608261108e-02,3.465688170849890781e+00
-5.986396223306655884e-02,3.465578260506498420e+00
-5.922370776534080505e-02,3.465477842478927428e+00
-5.858344957232475281e-02,3.465387259551739874e+00
-5.794319510459899902e-02,3.465306923570757647e+00
-5.730293691158294678e-02,3.465237032422818775e+00
-5.666268244385719299e-02,3.465177821434850536e+00
-5.602242797613143921e-02,3.465129465584035451e+00
-5.538216978311538696e-02,3.465091994296023437e+00
-5.474191531538963318e-02,3.465065456562550494e+00
-5.410165712237358093e-02,3.465049784235110231e+00
-5.346140265464782715e-02,3.465044804676775669e+00
-5.282114446163177490e-02,3.465050349858553869e+00
-5.218088999390602112e-02,3.465066128176311544e+00
-5.154063552618026733e-02,3.465091752919823520e+00
-5.090037733316421509e-02,3.465126826758748280e+00
-5.026012286543846130e-02,3.465170820238010041e+00
-4.961986467242240906e-02,3.465223187751346856e+00
-4.897961020469665527e-02,3.465283294668005443e+00
-4.833935201168060303e-02,3.465350401042302408e+00
-4.769909754395484924e-02,3.465423750401198433e+00
-4.705884307622909546e-02,3.465502517102523328e+00
-4.641858488321304321e-02,3.465585814054568559e+00
-4.577833041548728943e-02,3.465672697702466998e+00
-4.513807222247123718e-02,3.465762190476878057e+00
-4.449781775474548340e-02,3.465853230756255066e+00
-4.385755956172943115e-02,3.465944796599718103e+00
-4.321730509400367737e-02,3.466035747341898343e+00
-4.257704690098762512e-02,3.466124981159810492e+00
-4.193679243326187134e-02,3.466211312709671866e+00
-4.129653796553611755e-02,3.466293596144123690e+00
-4.065627977252006531e-02,3.466370662649248757e+00
-4.001602530479431152e-02,3.466441339369154662e+00
-3.937576711177825928e-02,3.466504448932365534e+00
-3.873551264405250549e-02,3.466558847562576595e+00
-3.809525445103645325e-02,3.466603377448070233e+00
-3.745499998331069946e-02,3.466636938115057021e+00
-3.681474179029464722e-02,3.466658468879068700e+00
-3.617448732256889343e-02,3.466666913268940498e+00
-3.553423285484313965e-02,3.466661288661796902e+00
-3.489397466182708740e-02,3.466640656150538735e+00
-3.425372019410133362e-02,3.466604143792083370e+00
-3.361346200108528137e-02,3.466550943292252107e+00
-3.297320753335952759e-02,3.466480332922944996e+00
-3.233294934034347534e-02,3.466391651639986193e+00
-3.169269487261772156e-02,3.466284319903277122e+00
-3.105243854224681854e-02,3.466157866676430110e+00
-3.041218221187591553e-02,3.466011882306601954e+00
-2.977192588150501251e-02,3.465846105723824344e+00
-2.913166955113410950e-02,3.465660317756416475e+00
-2.849141508340835571e-02,3.465454464059432027e+00
-2.785115875303745270e-02,3.465228544400138944e+00
-2.721090242266654968e-02,3.464982677599399263e+00
-2.657064609229564667e-02,3.464717109481497914e+00
-2.593038976192474365e-02,3.464432201351366203e+00
-2.529013343155384064e-02,3.464128382923306049e+00
-2.464987710118293762e-02,3.463806219823626797e+00
-2.400962263345718384e-02,3.463466422674916778e+00
-2.336936630308628082e-02,3.463109748820029310e+00
-2.272910997271537781e-02,3.462737059524810590e+00
-2.208885364234447479e-02,3.462349352616421960e+00
-2.144859731197357178e-02,3.461947708778025490e+00
-2.080834098160266876e-02,3.461533279393949059e+00
-2.016808465123176575e-02,3.461107365386686396e+00
-1.952782832086086273e-02,3.460671268994893524e+00
-1.888757199048995972e-02,3.460226354295943718e+00
-1.824731752276420593e-02,3.459774187202602658e+00
-1.760706119239330292e-02,3.459316246610095291e+00
-1.696680486202239990e-02,3.458854146808847396e+00
-1.632654853165149689e-02,3.458389536556318866e+00
-1.568629220128059387e-02,3.457924074220472654e+00
-1.504603587090969086e-02,3.457459499789925061e+00
-1.440578047186136246e-02,3.456997504433928725e+00
-1.376552414149045944e-02,3.456539854275584744e+00
-1.312526781111955643e-02,3.456088280208803987e+00
-1.248501241207122803e-02,3.455644566842484444e+00
-1.184475608170032501e-02,3.455210369560304251e+00
-1.120449975132942200e-02,3.454787465919859635e+00
-1.056424342095851898e-02,3.454377493273209865e+00
-9.923987090587615967e-03,3.453982108188092592e+00
-9.283731691539287567e-03,3.453602872618193764e+00
-8.643475361168384552e-03,3.453241368934435229e+00
-8.003219030797481537e-03,3.452899018603453385e+00
-7.362963166087865829e-03,3.452577259534876930e+00
-6.722707301378250122e-03,3.452277384779470104e+00
-6.082450971007347107e-03,3.452000629429686995e+00
-5.442194640636444092e-03,3.451748163778399547e+00
-4.801938775926828384e-03,3.451521014922262154e+00
-4.161682911217212677e-03,3.451320145081228308e+00
-3.521426580846309662e-03,3.451146380762915911e+00
-2.881170483306050301e-03,3.451000447565431450e+00
-2.240914385765790939e-03,3.450882950682493622e+00
-1.600658288225531578e-03,3.450794398675218311e+00
-9.604021906852722168e-04,3.450735148365671634e+00
-3.201460931450128555e-04,3.450705447821570182e+00
3.201460931450128555e-04,3.450705442590551009e+00
9.604021906852722168e-04,3.450735132676430172e+00
1.600658288225531578e-03,3.450794372547450806e+00
2.240914385765790939e-03,3.450882914425872805e+00
2.881170483306050301e-03,3.451000401160039921e+00
3.521426580846309662e-03,3.451146323702580787e+00
4.161682911217212677e-03,3.451320078577408079e+00
4.801938775926828384e-03,3.451520938659919047e+00
5.442194640636444092e-03,3.451748077482299504e+00
6.082450971007347107e-03,3.452000534877968096e+00
6.722707301378250122e-03,3.452277280247118441e+00
7.362963166087865829e-03,3.452577147323697027e+00
8.003219030797481537e-03,3.452898898052044085e+00
8.643475361168384552e-03,3.453241240398772671e+00
9.283731691539287567e-03,3.453602738365282754e+00
9.923987090587615967e-03,3.453981962968851516e+00
1.056424342095851898e-02,3.454377343113099297e+00
1.120449975132942200e-02,3.454787311181975351e+00
1.184475608170032501e-02,3.455210210616440847e+00
1.248501241207122803e-02,3.455644400608271383e+00
1.312526781111955643e-02,3.456088110602801855e+00
1.376552414149045944e-02,3.456539678368839574e+00
1.440578047186136246e-02,3.456997322768344816e+00
1.504603587090969086e-02,3.457459316080050193e+00
1.568629220128059387e-02,3.457923888860173989e+00
1.632654853165149689e-02,3.458389343916192793e+00
1.696680486202239990e-02,3.458853959314729387e+00
1.760706119239330292e-02,3.459316052924925167e+00
1.824731752276420593e-02,3.459773988026193514e+00
1.888757199048995972e-02,3.460226155689854366e+00
1.952782832086086273e-02,3.460671076515265732e+00
2.016808465123176575e-02,3.461107174007364229e+00
2.080834098160266876e-02,3.461533084573159336e+00
2.144859731197357178e-02,3.461947520571717618e+00
2.208885364234447479e-02,3.462349161913757634e+00
2.272910997271537781e-02,3.462736866937635938e+00
2.336936630308628082e-02,3.463109554939959533e+00
2.400962263345718384e-02,3.463466228071607755e+00
2.464987710118293762e-02,3.463806048416834926e+00
2.529013343155384064e-02,3.464128195965340495e+00
2.593038976192474365e-02,3.464432022095008001e+00
2.657064609229564667e-02,3.464716924059743075e+00
2.721090242266654968e-02,3.464982506769374027e+00
2.785115875303745270e-02,3.465228368577728535e+00
2.849141508340835571e-02,3.465454296205752183e+00
2.913166955113410950e-02,3.465660157683135623e+00
2.977192588150501251e-02,3.465845942342952402e+00
3.041218221187591553e-02,3.466011737199591103e+00
3.105243854224681854e-02,3.466157718890383599e+00
3.169269487261772156e-02,3.466284170219255500e+00
3.233294934034347534e-02,3.466391509662180237e+00
3.297320753335952759e-02,3.466480198399748858e+00
3.361346200108528137e-02,3.466550823927126324e+00
3.425372019410133362e-02,3.466604015890363044e+00
3.489397466182708740e-02,3.466640535355105079e+00
3.553423285484313965e-02,3.466661174700442771e+00
3.617448732256889343e-02,3.466666805870437962e+00
3.681474179029464722e-02,3.466658367774042571e+00
3.745499998331069946e-02,3.466636843036762450e+00
3.809525445103645325e-02,3.466603282879131775e+00
3.873551264405250549e-02,3.466558758821014052e+00
3.937576711177825928e-02,3.466504356505336837e+00
4.001602530479431152e-02,3.466441244168019686e+00
4.065627977252006531e-02,3.466370581695536579e+00
4.129653796553611755e-02,3.466293520502470304e+00
4.193679243326187134e-02,3.466211242106655099e+00
4.257704690098762512e-02,3.466124915329849898e+00
4.321730509400367737e-02,3.466035679896044108e+00
4.385755956172943115e-02,3.465944733846845871e+00
4.449781775474548340e-02,3.465853177733938750e+00
4.513807222247123718e-02,3.465762136325483578e+00
4.577833041548728943e-02,3.465672652044597069e+00
4.641858488321304321e-02,3.465585767522934013e+00
4.705884307622909546e-02,3.465502474037018388e+00
4.769909754395484924e-02,3.465423706966029194e+00
4.833935201168060303e-02,3.465350364270172179e+00
4.897961020469665527e-02,3.465283257658308802e+00
4.961986467242240906e-02,3.465223153642506215e+00
5.026012286543846130e-02,3.465170788835706617e+00
5.090037733316421509e-02,3.465126795471886734e+00
5.154063552618026733e-02,3.465091728598158838e+00
5.218088999390602112e-02,3.465066103825791721e+00
5.282114446163177490e-02,3.465050325673851184e+00
5.346140265464782715e-02,3.465044782527704648e+00
5.410165712237358093e-02,3.465049762412855561e+00
5.474191531538963318e-02,3.465065438043493540e+00
5.538216978311538696e-02,3.465091978689521568e+00
5.602242797613143921e-02,3.465129448978781390e+00
5.666268244385719299e-02,3.465177806306772190e+00
5.730293691158294678e-02,3.465237018654948375e+00
5.794319510459899902e-02,3.465306911053941619e+00
5.858344957232475281e-02,3.465387246560283963e+00
5.922370776534080505e-02,3.465477832166000027e+00
5.986396223306655884e-02,3.465578251160134293e+00
6.050422042608261108e-02,3.465688162388393501e+00
6.114447489380836487e-02,3.465807075852442409e+00
6.178473308682441711e-02,3.465934513168004827e+00
6.242498755455017090e-02,3.466069964930128755e+00
6.306524574756622314e-02,3.466212809984849486e+00
6.370549649000167847e-02,3.466362423135391335e+00
6.434575468301773071e-02,3.466518136819026985e+00
6.498601287603378296e-02,3.466679286439404706e+00
6.562627106904983521e-02,3.466845164715247840e+00
6.626652181148529053e-02,3.467015016563363083e+00
6.690678000450134277e-02,3.467188132026175929e+00
6.754703819751739502e-02,3.467363727966498832e+00
6.818728893995285034e-02,3.467541034198556638e+00
6.882754713296890259e-02,3.467719332697551060e+00
6.946780532598495483e-02,3.467897829784180264e+00
7.010806351900100708e-02,3.468075793163681642e+00
7.074831426143646240e-02,3.468252490620380435e+00
7.138857245445251465e-02,3.468427185649749056e+00
7.202883064746856689e-02,3.468599203881362225e+00
7.266908884048461914e-02,3.468767861791314466e+00
7.330933958292007446e-02,3.468932522603156876e+00
7.394959777593612671e-02,3.469092579895392880e+00
7.458985596895217896e-02,3.469247453522537494e+00
7.523010671138763428e-02,3.469396605456129823e+00
7.587036490440368652e-02,3.469539566764940020e+00
7.651062309741973877e-02,3.469675854781564261e+00
7.715088129043579102e-02,3.469805101814006143e+00
7.779113203287124634e-02,3.469926925781080307e+00
7.843139022588729858e-02,3.470041009735953530e+00
7.907164841890335083e-02,3.470147140620433390e+00
7.971189916133880615e-02,3.470245073504739430e+00
8.035215735435485840e-02,3.470334705542629017e+00
8.099241554737091064e-02,3.470415867116976916e+00
8.163267374038696289e-02,3.470488573057567194e+00
8.227292448282241821e-02,3.470552783110666617e+00
8.291318267583847046e-02,3.470608552617288289e+00
8.355344086885452271e-02,3.470656039821625516e+00
8.419369161128997803e-02,3.470695333592830778e+00
8.483394980430603027e-02,3.470726665825700330e+00
8.547420799732208252e-02,3.470750265460182504e+00
8.611446619033813477e-02,3.470766435659452753e+00
8.675471693277359009e-02,3.470775483829510843e+00
8.739497512578964233e-02,3.470777778862148999e+00
8.803523331880569458e-02,3.470773735245671787e+00
8.867548406124114990e-02,3.470763767542266010e+00
8.931574225425720215e-02,3.470748361923574610e+00
8.995600044727325439e-02,3.470727961793909522e+00
9.059625864028930664e-02,3.470703130803632241e+00
9.123650938272476196e-02,3.470674368194370807e+00
9.187676757574081421e-02,3.470642228336255020e+00
9.251702576875686646e-02,3.470607289777441373e+00
9.315727651119232178e-02,3.470570077782044294e+00
9.379753470420837402e-02,3.470531222168865337e+00
9.443779289722442627e-02,3.470491257701612042e+00
9.507805109024047852e-02,3.470450767442243567e+00
9.571830183267593384e-02,3.470410338792585314e+00
9.635856002569198608e-02,3.470370538057667709e+00
9.699881821870803833e-02,3.470331886699199231e+00
9.763907641172409058e-02,3.470294952407850353e+00
9.827932715415954590e-02,3.470260253667005745e+00
9.891958534717559814e-02,3.470228274945231561e+00
9.955984354019165039e-02,3.470199544440880857e+00
1.002000942826271057e-01,3.470174438046179866e+00
1.008403524756431580e-01,3.470153442443708158e+00
1.014806106686592102e-01,3.470136940850548246e+00
1.021208688616752625e-01,3.470125314952307249e+00
1.027611196041107178e-01,3.470118881324506077e+00
1.034013777971267700e-01,3.470117954763813017e+00
1.040416359901428223e-01,3.470122776316498125e+00
1.046818867325782776e-01,3.470133614129763622e+00
1.053221449255943298e-01,3.470150641309444062e+00
1.059624031186103821e-01,3.470173996644925651e+00
1.066026613116264343e-01,3.470203833670395088e+00
1.072429120540618896e-01,3.470240191405353780e+00
1.078831702470779419e-01,3.470283135117167461e+00
1.085234284400939941e-01,3.470332652634527726e+00
1.091636791825294495e-01,3.470388734595316826e+00
1.098039373755455017e-01,3.470451274627931681e+00
1.104441955685615540e-01,3.470520181789424452e+00
1.110844537615776062e-01,3.470595330703940995e+00
1.117247045040130615e-01,3.470676517532354399e+00
1.123649626970291138e-01,3.470763552455340850e+00
1.130052208900451660e-01,3.470856188756969996e+00
1.136454790830612183e-01,3.470954160928314991e+00
1.142857298254966736e-01,3.471057172606079710e+00
1.149259880185127258e-01,3.471164916209496631e+00
1.155662462115287781e-01,3.471277050867150216e+00
1.162064969539642334e-01,3.471393210270105278e+00
1.168467551469802856e-01,3.471512997255203903e+00
1.174870133399963379e-01,3.471636040489351593e+00
1.181272715330123901e-01,3.471761919163631305e+00
1.187675222754478455e-01,3.471890206168878557e+00
1.194077804684638977e-01,3.472020493147590869e+00
1.200480386614799500e-01,3.472152304598851380e+00
1.206882894039154053e-01,3.472285209951117668e+00
1.213285475969314575e-01,3.472418766942260149e+00
1.219688057899475098e-01,3.472552562555896394e+00
1.226090639829635620e-01,3.472686090469564668e+00
1.232493147253990173e-01,3.472818949715057002e+00
1.238895729184150696e-01,3.472950713938268041e+00
1.245298311114311218e-01,3.473080936874652025e+00
1.251700818538665771e-01,3.473209239014871219e+00
1.258103400468826294e-01,3.473335190256345406e+00
1.264505982398986816e-01,3.473458430491585425e+00
1.270908564329147339e-01,3.473578552492059934e+00
1.277311146259307861e-01,3.473695240954064012e+00
1.283713728189468384e-01,3.473808141873933497e+00
1.290116161108016968e-01,3.473916940773468021e+00
1.296518743038177490e-01,3.474021346910944441e+00
1.302921324968338013e-01,3.474121113943911432e+00
1.309323906898498535e-01,3.474215940409217218e+00
1.315726488828659058e-01,3.474305661043484150e+00
1.322129070758819580e-01,3.474390022892634988e+00
1.328531652688980103e-01,3.474468886848666838e+00
1.334934085607528687e-01,3.474542088997440104e+00
1.341336667537689209e-01,3.474609465937320341e+00
1.347739249467849731e-01,3.474670958227302542e+00
1.354141831398010254e-01,3.474726468739037344e+00
1.360544413328170776e-01,3.474775943455420180e+00
1.366946995258331299e-01,3.474819344883326444e+00
1.373349577188491821e-01,3.474856667528239740e+00
1.379752010107040405e-01,3.474887891834889331e+00
1.386154592037200928e-01,3.474913092202157827e+00
1.392557173967361450e-01,3.474932321728169349e+00
1.398959755897521973e-01,3.474945631314009020e+00
1.405362337827682495e-01,3.474953094211050697e+00
1.411764919757843018e-01,3.474954860725089745e+00
1.418167501688003540e-01,3.474951004885773465e+00
1.424569934606552124e-01,3.474941709516343735e+00
1.430972516536712646e-01,3.474927075680684041e+00
1.437375098466873169e-01,3.474907315130269403e+00
1.443777680397033691e-01,3.474882566366864545e+00
1.450180262327194214e-01,3.474853027527722293e+00
1.456582844257354736e-01,3.474818878412633261e+00
1.462985426187515259e-01,3.474780306016596043e+00
1.469387859106063843e-01,3.474737520877501762e+00
1.475790441036224365e-01,3.474690725546532022e+00
1.482193022966384888e-01,3.474640123947021486e+00
1.488595604896545410e-01,3.474585910912251663e+00
1.494998186826705933e-01,3.474528316842653730e+00
1.501400768756866455e-01,3.474467532086178867e+00
1.507803350687026978e-01,3.474403736303148804e+00
1.514205783605575562e-01,3.474337145530640214e+00
1.520608365535736084e-01,3.474267954337423081e+00
1.527010947465896606e-01,3.474196327499776249e+00
1.533413529396057129e-01,3.474122483524136218e+00
1.539816111326217651e-01,3.474046561575339531e+00
1.546218693256378174e-01,3.473968736446535921e+00
1.552621275186538696e-01,3.473889149936554066e+00
1.559023708105087280e-01,3.473807955643703593e+00
1.565426290035247803e-01,3.473725263443959044e+00
1.571828871965408325e-01,3.473641235990704068e+00
1.578231453895568848e-01,3.473555973693692955e+00
1.584634035825729370e-01,3.473469547559465020e+00
1.591036617755889893e-01,3.473382096112517026e+00
1.597439199686050415e-01,3.473293641256957720e+00
1.603841632604598999e-01,3.473204306969481792e+00
1.610244214534759521e-01,3.473114120305454744e+00
1.616646796464920044e-01,3.473023133209627744e+00
1.623049378395080566e-01,3.472931378745757858e+00
1.629451960325241089e-01,3.472838896113576990e+00
1.635854542255401611e-01,3.472745689743459430e+00
1.642257124185562134e-01,3.472651757078457191e+00
1.648659706115722656e-01,3.472557137540521310e+00
1.655062139034271240e-01,3.472461777009045569e+00
1.661464720964431763e-01,3.472365693858384894e+00
1.667867302894592285e-01,3.472268810415457541e+00
1.674269884824752808e-01,3.472171170007122498e+00
1.680672466754913330e-01,3.472072699658627748e+00
1.687075048685073853e-01,3.471973347883925420e+00
1.693477630615234375e-01,3.471873120093590614e+00
1.699880063533782959e-01,3.471771958811292969e+00
1.706282645463943481e-01,3.471669783242008922e+00
1.712685227394104004e-01,3.471566560867068496e+00
1.719087809324264526e-01,3.471462281307271969e+00
1.725490391254425049e-01,3.471356855335515412e+00
1.731892973184585571e-01,3.471250286643885463e+00
1.738295555114746094e-01,3.471142489511890084e+00
1.744697988033294678e-01,3.471033455019081337e+00
1.751100569963455200e-01,3.470923141461103256e+00
1.757503151893615723e-01,3.470811544066616516e+00
1.763905733823776245e-01,3.470698568278193452e+00
1.770308315753936768e-01,3.470584276690702907e+00
1.776710897684097290e-01,3.470468645338416813e+00
1.783113479614257812e-01,3.470351646196994988e+00
1.789515912532806396e-01,3.470233308111633441e+00
1.795918494462966919e-01,3.470113633796260810e+00
1.802321076393127441e-01,3.469992663955663303e+00
1.808723658323287964e-01,3.469870409929268096e+00
1.815126240253448486e-01,3.469746948385469487e+00
1.821528822183609009e-01,3.469622305017603381e+00
1.827931404113769531e-01,3.469496526122197722e+00
1.834333837032318115e-01,3.469369720608743268e+00
1.840736418962478638e-01,3.469241955921873455e+00
1.847139000892639160e-01,3.469113338837744642e+00
1.853541582822799683e-01,3.468983942749006122e+00
1.859944164752960205e-01,3.468853895784511199e+00
1.866346746683120728e-01,3.468723320414146993e+00
1.872749328613281250e-01,3.468592346477989530e+00
1.879151761531829834e-01,3.468461095682069839e+00
1.885554343461990356e-01,3.468329747387997486e+00
1.891956925392150879e-01,3.468198414965398158e+00
1.898359507322311401e-01,3.468067285922322718e+00
1.904762089252471924e-01,3.467936514471841036e+00
1.911164671182632446e-01,3.467806281512865851e+00
1.917567253112792969e-01,3.467676756434112662e+00
1.923969686031341553e-01,3.467548124345725125e+00
1.930372267961502075e-01,3.467420545982375923e+00
1.936774849891662598e-01,3.467294256092779747e+00
1.943177431821823120e-01,3.467169394217854528e+00
1.949580013751983643e-01,3.467046164303687839e+00
1.955982595682144165e-01,3.466924756878829950e+00
1.962385177612304688e-01,3.466805354807550366e+00
1.968787610530853271e-01,3.466688146329675480e+00
1.975190192461013794e-01,3.466573294726504439e+00
1.981592774391174316e-01,3.466460991095083877e+00
1.987995356321334839e-01,3.466351388463277949e+00
1.994397938251495361e-01,3.466244660753387663e+00
2.000800520181655884e-01,3.466140946635331233e+00
2.007203102111816406e-01,3.466040410567691410e+00
2.013605535030364990e-01,3.465943185571785712e+00
2.020008116960525513e-01,3.465849362697583480e+00
2.026410698890686035e-01,3.465759126909927268e+00
2.032813280820846558e-01,3.465672519753222325e+00
2.039215862751007080e-01,3.465589656335669844e+00
2.045618444681167603e-01,3.465510612793706535e+00
2.052021026611328125e-01,3.465435442143522504e+00
2.058423459529876709e-01,3.465364192081987760e+00
2.064826041460037231e-01,3.465296915168841974e+00
2.071228623390197754e-01,3.465233589060194852e+00
2.077631205320358276e-01,3.465174246618296650e+00
2.084033787250518799e-01,3.465118856434567185e+00
2.090436369180679321e-01,3.465067384534286532e+00
2.096838951110839844e-01,3.465019805031466227e+00
2.103241533041000366e-01,3.464976021965629371e+00
2.109643965959548950e-01,3.464935957720698845e+00
2.116046547889709473e-01,3.464899508253558302e+00
2.122449129819869995e-01,3.464866566858720631e+00
2.128851711750030518e-01,3.464837003325824227e+00
2.135254293680191040e-01,3.464810641985537565e+00
2.141656875610351562e-01,3.464787344944158409e+00
2.148059457540512085e-01,3.464766895938105939e+00
2.154461890459060669e-01,3.464749129324418142e+00
2.160864472389221191e-01,3.464733829765023199e+00
2.167267054319381714e-01,3.464720766210819480e+00
2.173669636249542236e-01,3.464709681397118324e+00
2.180072218179702759e-01,3.464700354690379847e+00
2.186474800109863281e-01,3.464692541899919931e+00
2.192877382040023804e-01,3.464685941352185772e+00
2.199279814958572388e-01,3.464680289378882172e+00
2.205682396888732910e-01,3.464675300462980445e+00
2.212084978818893433e-01,3.464670677112067665e+00
2.218487560749053955e-01,3.464666147162715149e+00
2.224890142679214478e-01,3.464661376641542390e+00
2.231292724609375000e-01,3.464656078349331647e+00
2.237695306539535522e-01,3.464649951040415843e+00
2.244097739458084106e-01,3.464642670514441747e+00
2.250500321388244629e-01,3.464633966185051150e+00
2.256902903318405151e-01,3.464623501950597984e+00
2.263305485248565674e-01,3.464611029575676682e+00
2.269708067178726196e-01,3.464596191512291146e+00
2.276110649108886719e-01,3.464578746108549989e+00
2.282513231039047241e-01,3.464558392085478999e+00
2.288915663957595825e-01,3.464534861752073258e+00
2.295318245887756348e-01,3.464507915793993753e+00
2.301720827817916870e-01,3.464477275574823434e+00
2.308123409748077393e-01,3.464442708543987059e+00
2.314525991678237915e-01,3.464403995208744647e+00
2.320928573608398438e-01,3.464360930924400783e+00
2.327331155538558960e-01,3.464313278385933614e+00
2.333733588457107544e-01,3.464260917671242890e+00
2.340136170387268066e-01,3.464203621235840913e+00
2.346538752317428589e-01,3.464141250722496679e+00
2.352941334247589111e-01,3.464073700905123232e+00
2.359343916177749634e-01,3.464000837335940552e+00
2.365746498107910156e-01,3.463922555258569957e+00
2.372149080038070679e-01,3.463838778093910165e+00
2.378551512956619263e-01,3.463749458151604621e+00
2.384954094886779785e-01,3.463654508679268496e+00
2.391356676816940308e-01,3.463553966614979718e+00
2.397759258747100830e-01,3.463447754384290533e+00
2.404161840677261353e-01,3.463335952501000570e+00
2.410564422607421875e-01,3.463218525444100138e+00
2.416967004537582397e-01,3.463095548717468830e+00
2.423369437456130981e-01,3.462967056894651119e+00
2.429772019386291504e-01,3.462833168905737224e+00
2.436174601316452026e-01,3.462693931529145175e+00
2.442577183246612549e-01,3.462549504780949583e+00
2.448979765176773071e-01,3.462399951583387647e+00
2.455382347106933594e-01,3.462245438960479760e+00
2.461784929037094116e-01,3.462086107503740795e+00
2.468187510967254639e-01,3.461922117372888685e+00
2.474589943885803223e-01,3.461753653558147015e+00
2.480992525815963745e-01,3.461580844429579251e+00
2.487395107746124268e-01,3.461403919021424080e+00
2.493797689676284790e-01,3.461223074719304904e+00
2.500200271606445312e-01,3.461038491151414043e+00
2.506602704524993896e-01,3.460850389638961744e+00
2.513005435466766357e-01,3.460658969251994677e+00
2.519407868385314941e-01,3.460464466975237574e+00
2.525810599327087402e-01,3.460267062880094002e+00
2.532213032245635986e-01,3.460067026747729813e+00
2.538615465164184570e-01,3.459864525298164573e+00
2.545018196105957031e-01,3.459659793471125511e+00
2.551420629024505615e-01,3.459453057459549008e+00
2.557823359966278076e-01,3.459244518126070034e+00
2.564225792884826660e-01,3.459034416342702922e+00
2.570628523826599121e-01,3.458822908042905375e+00
2.577030956745147705e-01,3.458610224509017783e+00
2.583433389663696289e-01,3.458396568887324385e+00
2.589836120605468750e-01,3.458182101981073231e+00
2.596238553524017334e-01,3.457967026609661154e+00
2.602641284465789795e-01,3.457751492985981834e+00
2.609043717384338379e-01,3.457535694724006792e+00
2.615446448326110840e-01,3.457319769094316264e+00
2.621848881244659424e-01,3.457103874935354870e+00
2.628251314163208008e-01,3.456888146684238272e+00
2.634654045104980469e-01,3.456672700642850593e+00
2.641056478023529053e-01,3.456457686397552020e+00
2.647459208965301514e-01,3.456243177014057366e+00
2.653861641883850098e-01,3.456029301540712417e+00
2.660264372825622559e-01,3.455816132236851246e+00
2.666666805744171143e-01,3.455603757348230776e+00
2.673069238662719727e-01,3.455392233505167443e+00
2.679471969604492188e-01,3.455181641373194168e+00
2.685874402523040771e-01,3.454972029360673602e+00
2.692277133464813232e-01,3.454763429441201072e+00
2.698679566383361816e-01,3.454555862814924438e+00
2.705082297325134277e-01,3.454349379057109815e+00
2.711484730243682861e-01,3.454143990061929959e+00
2.717887461185455322e-01,3.453939716341742905e+00
2.724289894104003906e-01,3.453736516833608938e+00
2.730692327022552490e-01,3.453534405616036196e+00
2.737095057964324951e-01,3.453333377842968233e+00
2.743497490882873535e-01,3.453133438861044624e+00
2.749900221824645996e-01,3.452934532432986092e+00
2.756302654743194580e-01,3.452736641879220691e+00
2.762705385684967041e-01,3.452539726577869228e+00
2.769107818603515625e-01,3.452343781727333027e+00
2.775510251522064209e-01,3.452148732987375901e+00
2.781912982463836670e-01,3.451954556791853701e+00
2.788315415382385254e-01,3.451761217661131198e+00
2.794718146324157715e-01,3.451568657001107709e+00
2.801120579242706299e-01,3.451376814618551947e+00
2.807523310184478760e-01,3.451185680198580297e+00
2.813925743103027344e-01,3.450995202153809061e+00
2.820328176021575928e-01,3.450805308483481770e+00
2.826730906963348389e-01,3.450615958673614259e+00
2.833133339881896973e-01,3.450427132158802479e+00
2.839536070823669434e-01,3.450238751426223160e+00
2.845938503742218018e-01,3.450050783390309572e+00
2.852341234683990479e-01,3.449863221909649447e+00
2.858743667602539062e-01,3.449675964428924768e+00
2.865146100521087646e-01,3.449489044932832371e+00
2.871548831462860107e-01,3.449302384674261646e+00
2.877951264381408691e-01,3.449115976725294797e+00
2.884353995323181152e-01,3.448929753030444800e+00
2.890756428241729736e-01,3.448743757003458921e+00
2.897159159183502197e-01,3.448557921652848801e+00
2.903561592102050781e-01,3.448372225012792391e+00
2.909964025020599365e-01,3.448186695095588394e+00
2.916366755962371826e-01,3.448001272758204117e+00
2.922769188880920410e-01,3.447815971108464161e+00
2.929171919822692871e-01,3.447630767273687002e+00
2.935574352741241455e-01,3.447445693275261291e+00
2.941977083683013916e-01,3.447260716219651577e+00
2.948379516601562500e-01,3.447075885610644264e+00
2.954781949520111084e-01,3.446891143428596926e+00
2.961184680461883545e-01,3.446706544854814869e+00
2.967587113380432129e-01,3.446522073419684862e+00
2.973989844322204590e-01,3.446337760065433908e+00
2.980392277240753174e-01,3.446153618718195588e+00
2.986795008182525635e-01,3.445969648645167638e+00
2.993197441101074219e-01,3.445785874244928770e+00
2.999599874019622803e-01,3.445602334613661277e+00
3.006002604961395264e-01,3.445419015093984960e+00
3.012405037879943848e-01,3.445235957761573431e+00
3.018807768821716309e-01,3.445053170733663794e+00
3.025210201740264893e-01,3.444870683699487124e+00
3.031612932682037354e-01,3.444688520745384341e+00
3.038015365600585938e-01,3.444506691367988704e+00
3.044417798519134521e-01,3.444325228165127761e+00
3.050820529460906982e-01,3.444144137628093461e+00
3.057222962379455566e-01,3.443963425786735755e+00
3.063625693321228027e-01,3.443783123535102852e+00
3.070028126239776611e-01,3.443603254085690679e+00
3.076430857181549072e-01,3.443423827196618880e+00
3.082833290100097656e-01,3.443244840627848635e+00
3.089235723018646240e-01,3.443066334908216675e+00
3.095638453960418701e-01,3.442888287876595399e+00
3.102040886878967285e-01,3.442710697107317586e+00
3.108443617820739746e-01,3.442533602152967553e+00
3.114846050739288330e-01,3.442356997251930117e+00
3.121248781681060791e-01,3.442180871561719258e+00
3.127651214599609375e-01,3.442005224124657481e+00
3.134053647518157959e-01,3.441830066015469924e+00
3.140456378459930420e-01,3.441655346541409699e+00
3.146858811378479004e-01,3.441481129017073481e+00
3.153261542320251465e-01,3.441307318159311013e+00
3.159663975238800049e-01,3.441133982232118971e+00
3.166066706180572510e-01,3.440961054345015313e+00
3.172469139099121094e-01,3.440788530229205389e+00
3.178871572017669678e-01,3.440616400757023463e+00
3.185274302959442139e-01,3.440444639848156072e+00
3.191676735877990723e-01,3.440273225602563656e+00
3.198079466819763184e-01,3.440102134212990492e+00
3.204481899738311768e-01,3.439931340563381124e+00
3.210884630680084229e-01,3.439760845979447978e+00
3.217287063598632812e-01,3.439590600880061189e+00
3.223689496517181396e-01,3.439420578198809419e+00
3.230092227458953857e-01,3.439250742786044590e+00
3.236494660377502441e-01,3.439081116644601366e+00
3.242897391319274902e-01,3.438911645671033135e+00
3.249299824237823486e-01,3.438742308595032604e+00
3.255702555179595947e-01,3.438573056226011282e+00
3.262104988098144531e-01,3.438403914531507510e+00
3.268507421016693115e-01,3.438234831236609779e+00
3.274910151958465576e-01,3.438065787799561956e+00
3.281312584877014160e-01,3.437896794175987925e+00
3.287715315818786621e-01,3.437727803733680254e+00
3.294117748737335205e-01,3.437558814923493244e+00
3.300520479679107666e-01,3.437389808148126225e+00
3.306922912597656250e-01,3.437220805755333064e+00
3.313325345516204834e-01,3.437051782106965270e+00
3.319728076457977295e-01,3.436882742190394691e+00
3.326130509376525879e-01,3.436713663152408671e+00
3.332533240318298340e-01,3.436544574134329899e+00
3.338935673236846924e-01,3.436375468704688352e+00
3.345338404178619385e-01,3.436206344344742369e+00
3.351740837097167969e-01,3.436037276501805238e+00
3.358143270015716553e-01,3.435868215489130684e+00
3.364546000957489014e-01,3.435699210524500558e+00
3.370948433876037598e-01,3.435530274630679948e+00
3.377351164817810059e-01,3.435361443927225089e+00
3.383753597736358643e-01,3.435192753208696104e+00
3.390156328678131104e-01,3.435024241574342163e+00
3.396558761596679688e-01,3.434855934611033668e+00
3.402961194515228271e-01,3.434687869874696098e+00
3.409363925457000732e-01,3.434520101286370863e+00
3.415766358375549316e-01,3.434352655801531817e+00
3.422169089317321777e-01,3.434185611043580444e+00
3.428571522235870361e-01,3.434019003645554236e+00
3.434974253177642822e-01,3.433852865501496154e+00
3.441376686096191406e-01,3.433687284403246665e+00
3.447779119014739990e-01,3.433522307616432734e+00
3.454181849956512451e-01,3.433357965588369254e+00
3.460584282875061035e-01,3.433194324878261039e+00
3.466987013816833496e-01,3.433031470486365588e+00
3.473389446735382080e-01,3.432869436354291537e+00
3.479792177677154541e-01,3.432708249517732568e+00
3.486194610595703125e-01,3.432548006769804871e+00
3.492597341537475586e-01,3.432388753082377342e+00
3.498999774456024170e-01,3.432230526701096629e+00
3.505402207374572754e-01,3.432073402530868123e+00
3.511804938316345215e-01,3.431917374808297616e+00
3.518207371234893799e-01,3.431762537432089033e+00
3.524610102176666260e-01,3.431608907981217094e+00
3.531012535095214844e-01,3.431456508370825276e+00
3.537415266036987305e-01,3.431305380639621205e+00
3.543817698955535889e-01,3.431155563447829682e+00
3.550220131874084473e-01,3.431007057488674405e+00
3.556622862815856934e-01,3.430859882709350384e+00
3.563025295734405518e-01,3.430714035775331183e+00
3.569428026676177979e-01,3.430569530739639106e+00
3.575830459594726562e-01,3.430426346974093654e+00
3.582233190536499023e-01,3.430284496810973138e+00
3.588635623455047607e-01,3.430143945648676418e+00
3.595038056373596191e-01,3.430004637868156792e+00
3.601440787315368652e-01,3.429866555597180344e+00
3.607843220233917236e-01,3.429729669700837480e+00
3.614245951175689697e-01,3.429593913973075558e+00
3.620648384094238281e-01,3.429459225860561844e+00
3.627051115036010742e-01,3.429325520829351603e+00
3.633453547954559326e-01,3.429192748582850392e+00
3.639855980873107910e-01,3.429060793708570642e+00
3.646258711814880371e-01,3.428929575371030936e+00
3.652661144733428955e-01,3.428798976546296728e+00
3.659063875675201416e-01,3.428668890559679827e+00
3.665466308593750000e-01,3.428539205647330945e+00
3.671869039535522461e-01,3.428409773251809511e+00
3.678271472454071045e-01,3.428280466343027300e+00
3.684673905372619629e-01,3.428151141212854913e+00
3.691076636314392090e-01,3.428021634014670305e+00
3.697479069232940674e-01,3.427891807234166421e+00
3.703881800174713135e-01,3.427761476366914195e+00
3.710284233093261719e-01,3.427630485823196516e+00
3.716686964035034180e-01,3.427498642020503361e+00
3.723089396953582764e-01,3.427365797022201122e+00
3.729491829872131348e-01,3.427231721588023916e+00
3.735894560813903809e-01,3.427096267937797869e+00
3.742296993732452393e-01,3.426959242636597125e+00
3.748699724674224854e-01,3.426820416696410909e+00
3.755102157592773438e-01,3.426679656194622225e+00
3.761504888534545898e-01,3.426536711505932864e+00
3.767907321453094482e-01,3.426391401507888901e+00
3.774309754371643066e-01,3.426243560450954018e+00
3.780712485313415527e-01,3.426092969427113388e+00
3.787114918231964111e-01,3.425939466210410345e+00
3.793517649173736572e-01,3.425782839036425997e+00
3.799920082092285156e-01,3.425622923619537019e+00
3.806322813034057617e-01,3.425459516669643989e+00
3.812725245952606201e-01,3.425292496164154876e+00
3.819127678871154785e-01,3.425121659049366940e+00
3.825530409812927246e-01,3.424946876792867911e+00
3.831932842731475830e-01,3.424767984714121027e+00
3.838335573673248291e-01,3.424584829696403432e+00
3.844738006591796875e-01,3.424397325979835482e+00
3.851140737533569336e-01,3.424205303930096367e+00
3.857543170452117920e-01,3.424008684004724579e+00
3.863945603370666504e-01,3.423807387653651890e+00
3.870348334312438965e-01,3.423601271386214062e+00
3.876750767230987549e-01,3.423390317406228789e+00
3.883153498172760010e-01,3.423174418312369127e+00
3.889555931091308594e-01,3.422953572473277362e+00
3.895958662033081055e-01,3.422727719697067350e+00
3.902361094951629639e-01,3.422496886859502929e+00
3.908763527870178223e-01,3.422260990124680990e+00
3.915166258811950684e-01,3.422020101423798533e+00
3.921568691730499268e-01,3.421774224675990794e+00
3.927971422672271729e-01,3.421523391163082906e+00
3.934373855590820312e-01,3.421267671714655734e+00
3.940776586532592773e-01,3.421007104240495700e+00
3.947179019451141357e-01,3.420741815950108844e+00
3.953581452369689941e-01,3.420471865014190094e+00
3.959984183311462402e-01,3.420197361351548615e+00
3.966386616230010986e-01,3.419918461683739253e+00
3.972789347171783447e-01,3.419635246630141179e+00
3.979191780090332031e-01,3.419347929879611225e+00
3.985594511032104492e-01,3.419056601641479176e+00
3.991996943950653076e-01,3.418761486470294209e+00
3.998399376869201660e-01,3.418462740612813189e+00
4.004802107810974121e-01,3.418160534113552806e+00
4.011204540729522705e-01,3.417855113491759411e+00
4.017607271671295166e-01,3.417546640267788760e+00
4.024009704589843750e-01,3.417235367887083264e+00
4.030412435531616211e-01,3.416921465443693684e+00
4.036814868450164795e-01,3.416605184281341856e+00
4.043217301368713379e-01,3.416286773852745817e+00
4.049620032310485840e-01,3.415966428376827402e+00
4.056022465229034424e-01,3.415644402420314307e+00
4.062425196170806885e-01,3.415320911321440889e+00
4.068827629089355469e-01,3.414996223413062193e+00
4.075230360031127930e-01,3.414670528095768098e+00
4.081632792949676514e-01,3.414344107560875585e+00
4.088035225868225098e-01,3.414017141153982138e+00
4.094437956809997559e-01,3.413689841536303060e+00
4.100840389728546143e-01,3.413362472399676051e+00
4.107243120670318604e-01,3.413035199429064193e+00
4.113645553588867188e-01,3.412708274140779263e+00
4.120048284530639648e-01,3.412381838142263035e+00
4.126450717449188232e-01,3.412056113107053701e+00
4.132853150367736816e-01,3.411731248568349084e+00
4.139255881309509277e-01,3.411407391883950702e+00
4.145658314228057861e-01,3.411084766605843033e+00
4.152061045169830322e-01,3.410763435942838040e+00
4.158463478088378906e-01,3.410443569036234024e+00
4.164866209030151367e-01,3.410125274962026332e+00
4.171268641948699951e-01,3.409808660619139786e+00
4.177671074867248535e-01,3.409493800876560066e+00
4.184073805809020996e-01,3.409180758557844193e+00
4.190476238727569580e-01,3.408869624401369869e+00
4.196878969669342041e-01,3.408560405907786528e+00
4.203281402587890625e-01,3.408253206635393440e+00
4.209684133529663086e-01,3.407947953771520488e+00
4.216086566448211670e-01,3.407644740333573452e+00
4.222488999366760254e-01,3.407343504561616498e+00
4.228891730308532715e-01,3.407044239784991824e+00
4.235294163227081299e-01,3.406746936005327520e+00
4.241696894168853760e-01,3.406451532364148882e+00
4.248099327087402344e-01,3.406158007928469011e+00
4.254502058029174805e-01,3.405866273644312159e+00
4.260904490947723389e-01,3.405576284580411617e+00
4.267306923866271973e-01,3.405287976803017980e+00
4.273709654808044434e-01,3.405001217470251973e+00
4.280112087726593018e-01,3.404715995179298016e+00
4.286514818668365479e-01,3.404432168503319645e+00
4.292917251586914062e-01,3.404149671616650608e+00
4.299319982528686523e-01,3.403868421865650529e+00
4.305722415447235107e-01,3.403588348596299884e+00
4.312124848365783691e-01,3.403309317029846071e+00
4.318527579307556152e-01,3.403031272666746432e+00
4.324930012226104736e-01,3.402754132205386917e+00
4.331332743167877197e-01,3.402477825683304147e+00
4.337735176086425781e-01,3.402202320420169901e+00
4.344137907028198242e-01,3.401927497304861880e+00
4.350540339946746826e-01,3.401653371504639978e+00
4.356943070888519287e-01,3.401379871349053730e+00
4.363345503807067871e-01,3.401107016105028080e+00
4.369747936725616455e-01,3.400834762139167466e+00
4.376150667667388916e-01,3.400563127569552258e+00
4.382553100585937500e-01,3.400292134427650659e+00
4.388955831527709961e-01,3.400021870444156491e+00
4.395358264446258545e-01,3.399752355206976606e+00
4.401760995388031006e-01,3.399483675183217812e+00
4.408163428306579590e-01,3.399215924442692049e+00
4.414565861225128174e-01,3.398949248453408956e+00
4.420968592166900635e-01,3.398683744511747928e+00
4.427371025085449219e-01,3.398419615852041886e+00
4.433773756027221680e-01,3.398157031858922927e+00
4.440176188945770264e-01,3.397896156075361773e+00
4.446578919887542725e-01,3.397637254624589875e+00
4.452981352806091309e-01,3.397380577300062043e+00
4.459383785724639893e-01,3.397126370517038030e+00
4.465786516666412354e-01,3.396874878866475100e+00
4.472188949584960938e-01,3.396626479799043530e+00
4.478591680526733398e-01,3.396381433749258605e+00
4.484994113445281982e-01,3.396140111491936509e+00
4.491396844387054443e-01,3.395902863164278251e+00
4.497799277305603027e-01,3.395670037502572569e+00
4.504201710224151611e-01,3.395442054833016421e+00
4.510604441165924072e-01,3.395219265997869940e+00
4.517006874084472656e-01,3.395002133098543595e+00
4.523409605026245117e-01,3.394791027129019145e+00
4.529812037944793701e-01,3.394586386552333579e+00
4.536214768886566162e-01,3.394388675041970949e+00
4.542617201805114746e-01,3.394198307657799063e+00
4.549019634723663330e-01,3.394015738251371594e+00
4.555422365665435791e-01,3.393841400864435087e+00
4.561824798583984375e-01,3.393675756478852890e+00
4.568227529525756836e-01,3.393519232604485403e+00
4.574629962444305420e-01,3.393372287047466962e+00
4.581032693386077881e-01,3.393235336433090055e+00
4.587435126304626465e-01,3.393108841500380279e+00
4.593837559223175049e-01,3.392993168807200810e+00
4.600240290164947510e-01,3.392888778810007722e+00
4.606642723083496094e-01,3.392796033816536827e+00
4.613045454025268555e-01,3.392715354646438364e+00
4.619447886943817139e-01,3.392647061295098077e+00
4.625850617885589600e-01,3.392591531787842563e+00
4.632253050804138184e-01,3.392549101517518206e+00
4.638655483722686768e-01,3.392520062574512885e+00
4.645058214664459229e-01,3.392504710444011806e+00
4.651460647583007812e-01,3.392503334986637142e+00
4.657863378524780273e-01,3.392516154028835551e+00
4.664265811443328857e-01,3.392543393116202566e+00
4.670668542385101318e-01,3.392585249730677432e+00
4.677070975303649902e-01,3.392641906114737260e+00
4.683473408222198486e-01,3.392713458402251803e+00
4.689876139163970947e-01,3.392800064723750619e+00
4.696278572082519531e-01,3.392901780047889115e+00
4.702681303024291992e-01,3.393018676631710306e+00
4.709083735942840576e-01,3.393150767524311107e+00
4.715486466884613037e-01,3.393298070189366911e+00
4.721888899803161621e-01,3.393460527285417694e+00
4.728291332721710205e-01,3.393638107590938535e+00
4.734694063663482666e-01,3.393830706563640831e+00
4.741096496582031250e-01,3.394038203626950967e+00
4.747499227523803711e-01,3.394260484626241414e+00
4.753901660442352295e-01,3.394497322438136955e+00
4.760304391384124756e-01,3.394748576084347214e+00
4.766706824302673340e-01,3.395013967479425077e+00
4.773109257221221924e-01,3.395293286424046819e+00
4.779511988162994385e-01,3.395586252754304368e+00
4.785914421081542969e-01,3.395892565722256506e+00
4.792317152023315430e-01,3.396211910930744260e+00
4.798719584941864014e-01,3.396543931127047777e+00
4.805122315883636475e-01,3.396888292241306395e+00
4.811524748802185059e-01,3.397244578855226571e+00
4.817927181720733643e-01,3.397612449263287537e+00
4.824329912662506104e-01,3.397991463000101575e+00
4.830732345581054688e-01,3.398381177356532667e+00
4.837135076522827148e-01,3.398781198726799957e+00
4.843537509441375732e-01,3.399191030169697925e+00
4.849940240383148193e-01,3.399610246643620659e+00
4.856342673301696777e-01,3.400038342553923343e+00
4.862745106220245361e-01,3.400474874002669345e+00
4.869147837162017822e-01,3.400919363111041260e+00
4.875550270080566406e-01,3.401371310512550927e+00
4.881953001022338867e-01,3.401830219334458505e+00
4.888355433940887451e-01,3.402295620433497092e+00
4.894758164882659912e-01,3.402767021270954650e+00
4.901160597801208496e-01,3.403243888426638719e+00
4.907563030719757080e-01,3.403725793253388865e+00
4.913965761661529541e-01,3.404212244319926750e+00
4.920368194580078125e-01,3.404702736898562065e+00
4.926770925521850586e-01,3.405196844364970943e+00
4.933173358440399170e-01,3.405694053921140441e+00
4.939576089382171631e-01,3.406193984373197203e+00
4.945978522300720215e-01,3.406696121107198660e+00
4.952380955219268799e-01,3.407200057280103778e+00
4.958783686161041260e-01,3.407705429108351947e+00
4.965186119079589844e-01,3.408211750079794378e+00
4.971588850021362305e-01,3.408718696970477247e+00
4.977991282939910889e-01,3.409225818130620311e+00
4.984394013881683350e-01,3.409732834919609878e+00
4.990796446800231934e-01,3.410239347448091429e+00
4.997198879718780518e-01,3.410745036131214825e+00
5.003601312637329102e-01,3.411249588849514680e+00
5.010004043579101562e-01,3.411752760027202402e+00
5.016406774520874023e-01,3.412254233992857433e+00
5.022809505462646484e-01,3.412753768862392789e+00
5.029211640357971191e-01,3.413251061872975001e+00
5.035614371299743652e-01,3.413745981890290437e+00
5.042017102241516113e-01,3.414238310820985944e+00
5.048419237136840820e-01,3.414727801940099283e+00
5.054821968078613281e-01,3.415214375764676902e+00
5.061224699020385742e-01,3.415697867089622086e+00
5.067627429962158203e-01,3.416178141327376405e+00
5.074029564857482910e-01,3.416655051694570844e+00
5.080432295799255371e-01,3.417128597360494346e+00
5.086835026741027832e-01,3.417598647545713852e+00
5.093237161636352539e-01,3.418065151707417648e+00
5.099639892578125000e-01,3.418528131952114357e+00
5.106042623519897461e-01,3.418987527625918510e+00
5.112445354461669922e-01,3.419443351507689854e+00
5.118847489356994629e-01,3.419895577607408477e+00
5.125250220298767090e-01,3.420344317212761887e+00
5.131652951240539551e-01,3.420789586891660683e+00
5.138055086135864258e-01,3.421231376606060692e+00
5.144457817077636719e-01,3.421669881742677166e+00
5.150860548019409180e-01,3.422105152451507593e+00
5.157263278961181641e-01,3.422537255532267952e+00
5.163665413856506348e-01,3.422966291880305434e+00
5.170068144798278809e-01,3.423392467106956438e+00
5.176470875740051270e-01,3.423815835271928343e+00
5.182873010635375977e-01,3.424236564869392208e+00
5.189275741577148438e-01,3.424654845714641738e+00
5.195678472518920898e-01,3.425070812280793575e+00
5.202081203460693359e-01,3.425484621193591206e+00
5.208483338356018066e-01,3.425896417588103926e+00
5.214886069297790527e-01,3.426306441988352880e+00
5.221288800239562988e-01,3.426714866584615216e+00
5.227690935134887695e-01,3.427121821817055825e+00
5.234093666076660156e-01,3.427527566256144631e+00
5.240496397018432617e-01,3.427932241872437835e+00
5.246899127960205078e-01,3.428336090363514277e+00
5.253301262855529785e-01,3.428739217393547811e+00
5.259703993797302246e-01,3.429141897522110849e+00
5.266106724739074707e-01,3.429544287913944167e+00
5.272508859634399414e-01,3.429946566148275089e+00
5.278911590576171875e-01,3.430348934404654049e+00
5.285314321517944336e-01,3.430751561334277611e+00
5.291717052459716797e-01,3.431154628903598791e+00
5.298119187355041504e-01,3.431558269423391039e+00
5.304521918296813965e-01,3.431962701869871069e+00
5.310924649238586426e-01,3.432368061945339832e+00
5.317326784133911133e-01,3.432774454338136216e+00
5.323729515075683594e-01,3.433182082481284869e+00
5.330132246017456055e-01,3.433591080827960607e+00
5.336534976959228516e-01,3.434001524225415380e+00
5.342937111854553223e-01,3.434413530813626103e+00
5.349339842796325684e-01,3.434827241085820049e+00
5.355742573738098145e-01,3.435242750551538826e+00
5.362144708633422852e-01,3.435660075737092534e+00
5.368547439575195312e-01,3.436079394989757674e+00
5.374950170516967773e-01,3.436500716766628827e+00
5.381352901458740234e-01,3.436924082343176146e+00
5.387755036354064941e-01,3.437349520731118879e+00
5.394157767295837402e-01,3.437777123316933192e+00
5.400560498237609863e-01,3.438206876204191964e+00
5.406962633132934570e-01,3.438638762669924631e+00
5.413365364074707031e-01,3.439072812263261447e+00
5.419768095016479492e-01,3.439509054565197843e+00
5.426170825958251953e-01,3.439947416202552954e+00
5.432572960853576660e-01,3.440387828576076501e+00
5.438975691795349121e-01,3.440830360148002143e+00
5.445378422737121582e-01,3.441274882957087833e+00
5.451780557632446289e-01,3.441721336385968222e+00
5.458183288574218750e-01,3.442169720568320379e+00
5.464586019515991211e-01,3.442619925745750820e+00
5.470988750457763672e-01,3.443071897297521389e+00
5.477390885353088379e-01,3.443525466675543711e+00
5.483793616294860840e-01,3.443980669640691161e+00
5.490196347236633301e-01,3.444437346503655295e+00
5.496598482131958008e-01,3.444895368910579236e+00
5.503001213073730469e-01,3.445354702098096134e+00
5.509403944015502930e-01,3.445815224932893273e+00
5.515806674957275391e-01,3.446276813638009529e+00
5.522208809852600098e-01,3.446739326592383357e+00
5.528611540794372559e-01,3.447202761908815027e+00
5.535014271736145020e-01,3.447666911710571380e+00
5.541416406631469727e-01,3.448131687648323229e+00
5.547819137573242188e-01,3.448597049645631962e+00
5.554221868515014648e-01,3.449062819001041724e+00
5.560624599456787109e-01,3.449528936471196516e+00
5.567026734352111816e-01,3.449995234701481284e+00
5.573429465293884277e-01,3.450461722918276131e+00
5.579832196235656738e-01,3.450928248340781046e+00
5.586234927177429199e-01,3.451394750351723495e+00
5.592637062072753906e-01,3.451861073684643344e+00
5.599039793014526367e-01,3.452327227784222963e+00
5.605442523956298828e-01,3.452793142632949674e+00
5.611844658851623535e-01,3.453258638989739282e+00
5.618247389793395996e-01,3.453723796460402617e+00
5.624650120735168457e-01,3.454188473990801533e+00
5.631052851676940918e-01,3.454652644356325020e+00
5.637454986572265625e-01,3.455116209303625396e+00
5.643857717514038086e-01,3.455579227677169296e+00
5.650260448455810547e-01,3.456041608890566774e+00
5.656662583351135254e-01,3.456503282068456251e+00
5.663065314292907715e-01,3.456964317941526588e+00
5.669468045234680176e-01,3.457424638022784436e+00
5.675870776176452637e-01,3.457884231782920370e+00
5.682272911071777344e-01,3.458343023205197930e+00
5.688675642013549805e-01,3.458801133908419256e+00
5.695078372955322266e-01,3.459258482982495941e+00
5.701480507850646973e-01,3.459715004259744209e+00
5.707883238792419434e-01,3.460170812931388173e+00
5.714285969734191895e-01,3.460625838104342211e+00
5.720688700675964355e-01,3.461080118086559132e+00
5.727090835571289062e-01,3.461533569194160442e+00
5.733493566513061523e-01,3.461986277476306828e+00
5.739896297454833984e-01,3.462438213386849650e+00
5.746298432350158691e-01,3.462889331731344278e+00
5.752701163291931152e-01,3.463339700241784502e+00
5.759103894233703613e-01,3.463789244103105069e+00
5.765506625175476074e-01,3.464237994990826408e+00
5.771908760070800781e-01,3.464685874240461150e+00
5.778311491012573242e-01,3.465132924081864019e+00
5.784714221954345703e-01,3.465579103900592983e+00
5.791116356849670410e-01,3.466024325497058189e+00
5.797519087791442871e-01,3.466468626550330168e+00
5.803921818733215332e-01,3.466911952743445102e+00
5.810324549674987793e-01,3.467354196631673879e+00
5.816726684570312500e-01,3.467795339338172411e+00
5.823129415512084961e-01,3.468235312670517878e+00
5.829532146453857422e-01,3.468674065661964345e+00
5.835934281349182129e-01,3.469111479775024875e+00
5.842337012290954590e-01,3.469547505283437694e+00
5.848739743232727051e-01,3.469982055522361719e+00
5.855142474174499512e-01,3.470415000655282967e+00
5.861544609069824219e-01,3.470846213743187469e+00
5.867947340011596680e-01,3.471275653991502619e+00
5.874350070953369141e-01,3.471703160205443339e+00
5.880752205848693848e-01,3.472128582388330109e+00
5.887154936790466309e-01,3.472551861423353259e+00
5.893557667732238770e-01,3.472972796275767049e+00
5.899960398674011230e-01,3.473391300009242233e+00
5.906362533569335938e-01,3.473807151099451929e+00
5.912765264511108398e-01,3.474220262810913340e+00
5.919167995452880859e-01,3.474630478626847374e+00
5.925570130348205566e-01,3.475037582149021809e+00
5.931972861289978027e-01,3.475441509746723501e+00
5.938375592231750488e-01,3.475842048725722222e+00
5.944778323173522949e-01,3.476239040953895909e+00
5.951180458068847656e-01,3.476632287638908192e+00
5.957583189010620117e-01,3.477021719781697939e+00
5.963985919952392578e-01,3.477407124780908632e+00
5.970388054847717285e-01,3.477788333133165377e+00
5.976790785789489746e-01,3.478165215579664515e+00
5.983193516731262207e-01,3.478537620149731779e+00
5.989596247673034668e-01,3.478905401568032296e+00
5.995998382568359375e-01,3.479268368717092663e+00
6.002401113510131836e-01,3.479626474061497277e+00
6.008803844451904297e-01,3.479979501259105490e+00
6.015205979347229004e-01,3.480327364187064454e+00
6.021608710289001465e-01,3.480669955531348947e+00
6.028011441230773926e-01,3.481007142211192118e+00
6.034414172172546387e-01,3.481338842000349487e+00
6.040816307067871094e-01,3.481664910379751898e+00
6.047219038009643555e-01,3.481985334338372429e+00
6.053621768951416016e-01,3.482300006648764601e+00
6.060023903846740723e-01,3.482608812736616599e+00
6.066426634788513184e-01,3.482911740061236827e+00
6.072829365730285645e-01,3.483208752217681337e+00
6.079232096672058105e-01,3.483499795564519275e+00
6.085634231567382812e-01,3.483784805206179058e+00
6.092036962509155273e-01,3.484063810629306701e+00
6.098439693450927734e-01,3.484336786703911226e+00
6.104841828346252441e-01,3.484603710782168129e+00
6.111244559288024902e-01,3.484864642315159244e+00
6.117647290229797363e-01,3.485119565083421911e+00
6.124050021171569824e-01,3.485368533264162849e+00
6.130452156066894531e-01,3.485611532534337975e+00
6.136854887008666992e-01,3.485848662280296661e+00
6.143257617950439453e-01,3.486079983601391596e+00
6.149659752845764160e-01,3.486305519264489838e+00
6.156062483787536621e-01,3.486525409091556948e+00
6.162465214729309082e-01,3.486739677278486660e+00
6.168867945671081543e-01,3.486948439475180184e+00
6.175270080566406250e-01,3.487151776115321233e+00
6.181672811508178711e-01,3.487349821983823261e+00
6.188075542449951172e-01,3.487542662403924965e+00
6.194477677345275879e-01,3.487730413573048693e+00
6.200880408287048340e-01,3.487913225544504670e+00
6.207283139228820801e-01,3.488091206718231696e+00
6.213685870170593262e-01,3.488264505856629061e+00
6.220088005065917969e-01,3.488433253511651344e+00
6.226490736007690430e-01,3.488597584102370419e+00
6.232893466949462891e-01,3.488757663884004323e+00
6.239295601844787598e-01,3.488913611978529339e+00
6.245698332786560059e-01,3.489065639263541740e+00
6.252101063728332520e-01,3.489213868425570020e+00
6.258503794670104980e-01,3.489358469335691826e+00
6.264905929565429688e-01,3.489499583202009703e+00
6.271308660507202148e-01,3.489637414752507105e+00
6.277711391448974609e-01,3.489772130591604515e+00
6.284113526344299316e-01,3.489903841052712785e+00
6.290516257286071777e-01,3.490032824645316722e+00
6.296918988227844238e-01,3.490159183054016623e+00
6.303321719169616699e-01,3.490283090219642226e+00
6.309723854064941406e-01,3.490404763316289127e+00
6.316126585006713867e-01,3.490524335785413879e+00
6.322529315948486328e-01,3.490642026809271936e+00
6.328931450843811035e-01,3.490758005956512200e+00
6.335334181785583496e-01,3.490872446273417307e+00
6.341736912727355957e-01,3.490985530561933281e+00
6.348139643669128418e-01,3.491097459689798566e+00
6.354541778564453125e-01,3.491208378974367754e+00
6.360944509506225586e-01,3.491318508178881341e+00
6.367347240447998047e-01,3.491428040182538162e+00
6.373749375343322754e-01,3.491537101267949250e+00
6.380152106285095215e-01,3.491645912983566191e+00
6.386554837226867676e-01,3.491754650416767358e+00
6.392957568168640137e-01,3.491863492903713784e+00
6.399359703063964844e-01,3.491972602491770772e+00
6.405762434005737305e-01,3.492082195433193981e+00
6.412165164947509766e-01,3.492192414984069071e+00
6.418567299842834473e-01,3.492303433460290485e+00
6.424970030784606934e-01,3.492415433980506467e+00
6.431372761726379395e-01,3.492528584235537359e+00
6.437775492668151855e-01,3.492643031673059006e+00
6.444177627563476562e-01,3.492758935401955256e+00
6.450580358505249023e-01,3.492876460349569889e+00
6.456983089447021484e-01,3.492995780851729570e+00
6.463385224342346191e-01,3.493116996561129284e+00
6.469787955284118652e-01,3.493240271341249148e+00
6.476190686225891113e-01,3.493365745793405086e+00
6.482593417167663574e-01,3.493493514882299422e+00
6.488995552062988281e-01,3.493623708650163806e+00
6.495398283004760742e-01,3.493756443913103027e+00
6.501801013946533203e-01,3.493891841004212573e+00
6.508203148841857910e-01,3.494029912349844391e+00
6.514605879783630371e-01,3.494170818465264894e+00
6.521008610725402832e-01,3.494314602119436231e+00
6.527411341667175293e-01,3.494461328799404409e+00
6.533813476562500000e-01,3.494611014284469963e+00
6.540216207504272461e-01,3.494763737852375929e+00
6.546618938446044922e-01,3.494919489923619338e+00
6.553021073341369629e-01,3.495078278295236984e+00
6.559423804283142090e-01,3.495240126394118185e+00
6.565826535224914551e-01,3.495404992265732425e+00
6.572229266166687012e-01,3.495572833064010343e+00
6.578631401062011719e-01,3.495743629010377607e+00
6.585034132003784180e-01,3.495917311049702825e+00
6.591436862945556641e-01,3.496093772796887933e+00
6.597838997840881348e-01,3.496272959112437739e+00
6.604241728782653809e-01,3.496454746382292811e+00
6.610644459724426270e-01,3.496639014085388020e+00
6.617047190666198730e-01,3.496825622676271283e+00
6.623449325561523438e-01,3.497014393535837762e+00
6.629852056503295898e-01,3.497205217946672384e+00
6.636254787445068359e-01,3.497397846092487939e+00
6.642656922340393066e-01,3.497592133290075012e+00
6.649059653282165527e-01,3.497787865107144789e+00
6.655462384223937988e-01,3.497984795245772993e+00
6.661865115165710449e-01,3.498182696703665773e+00
6.668267250061035156e-01,3.498381314348822269e+00
6.674669981002807617e-01,3.498580414288180229e+00
6.681072711944580078e-01,3.498779713838259919e+00
6.687474846839904785e-01,3.498978911062681441e+00
6.693877577781677246e-01,3.499177769612382249e+00
6.700280308723449707e-01,3.499375968582302932e+00
6.706683039665222168e-01,3.499573194122361564e+00
6.713085174560546875e-01,3.499769157378739504e+00
6.719487905502319336e-01,3.499963532037940972e+00
6.725890636444091797e-01,3.500156057736616866e+00
6.732292771339416504e-01,3.500346310260062044e+00
6.738695502281188965e-01,3.500534072299563704e+00
6.745098233222961426e-01,3.500719001377691875e+00
6.751500964164733887e-01,3.500900760512779542e+00
6.757903099060058594e-01,3.501079035660011662e+00
6.764305830001831055e-01,3.501253535633741087e+00
6.770708560943603516e-01,3.501423974223004887e+00
6.777110695838928223e-01,3.501589994525833749e+00
6.783513426780700684e-01,3.501751373082560015e+00
6.789916157722473145e-01,3.501907783781783579e+00
6.796318888664245605e-01,3.502058984104879258e+00
6.802721023559570312e-01,3.502204680027738881e+00
6.809123754501342773e-01,3.502344660461942816e+00
6.815526485443115234e-01,3.502478660077144035e+00
6.821928620338439941e-01,3.502606484432069678e+00
6.828331351280212402e-01,3.502727930364530451e+00
6.834734082221984863e-01,3.502842777276319985e+00
6.841136813163757324e-01,3.502950872955668427e+00
6.847538948059082031e-01,3.503052060816153279e+00
6.853941679000854492e-01,3.503146223688155203e+00
6.860344409942626953e-01,3.503233214089895853e+00
6.866746544837951660e-01,3.503312936084251206e+00
6.873149275779724121e-01,3.503385332876348457e+00
6.879552006721496582e-01,3.503450342047562671e+00
6.885954737663269043e-01,3.503507895955944473e+00
6.892356872558593750e-01,3.503558006470568920e+00
6.898759603500366211e-01,3.503600684835787682e+00
6.905162334442138672e-01,3.503635934465348711e+00
6.911564469337463379e-01,3.503663810921328281e+00
6.917967200279235840e-01,3.503684383551711079e+00
6.924369931221008301e-01,3.503697747466040013e+00
6.930772662162780762e-01,3.503703983718397197e+00
6.937174797058105469e-01,3.503703246487181566e+00
6.943577527999877930e-01,3.503695694718369058e+00
6.949980258941650391e-01,3.503681454839032927e+00
6.956382393836975098e-01,3.503660720826957675e+00
6.962785124778747559e-01,3.503633726930516890e+00
6.969187855720520020e-01,3.503600673030991430e+00
6.975590586662292480e-01,3.503561816525626149e+00
6.981992721557617188e-01,3.503517378338564470e+00
6.988395452499389648e-01,3.503467650266484767e+00
6.994798183441162109e-01,3.503412899014011650e+00
7.001200318336486816e-01,3.503353442901320225e+00
7.007603049278259277e-01,3.503289550943383901e+00
7.014005780220031738e-01,3.503221544320997971e+00
7.020408511161804199e-01,3.503149805883090551e+00
7.026810646057128906e-01,3.503074646365277545e+00
7.033213376998901367e-01,3.502996401941132820e+00
7.039616107940673828e-01,3.502915398523345214e+00
7.046018242835998535e-01,3.502832049757786503e+00
7.052420973777770996e-01,3.502746680302687210e+00
7.058823704719543457e-01,3.502659658065697901e+00
7.065226435661315918e-01,3.502571358949990277e+00
7.071628570556640625e-01,3.502482173662218035e+00
7.078031301498413086e-01,3.502392416863990832e+00
7.084434032440185547e-01,3.502302520169644051e+00
7.090836167335510254e-01,3.502212800898424128e+00
7.097238898277282715e-01,3.502123636334436352e+00
7.103641629219055176e-01,3.502035387574068181e+00
7.110044360160827637e-01,3.501948414914302532e+00
7.116446495056152344e-01,3.501863063186270608e+00
7.122849225997924805e-01,3.501779649090543511e+00
7.129251956939697266e-01,3.501698531701481265e+00
7.135654091835021973e-01,3.501620008893576497e+00
7.142056822776794434e-01,3.501544403430076446e+00
7.148459553718566895e-01,3.501472015300294505e+00
7.154862284660339355e-01,3.501403106868982817e+00
7.161264419555664062e-01,3.501338019216124309e+00
7.167667150497436523e-01,3.501276957463432815e+00
7.174069881439208984e-01,3.501220164382810029e+00
7.180472612380981445e-01,3.501167905262669855e+00
7.186874747276306152e-01,3.501120388356325996e+00
7.193277478218078613e-01,3.501077800048040256e+00
7.199680209159851074e-01,3.501040357366126621e+00
7.206082344055175781e-01,3.501008216309418941e+00
7.212485074996948242e-01,3.500981524830803160e+00
7.218887805938720703e-01,3.500960436481551863e+00
7.225290536880493164e-01,3.500945032197579021e+00
7.231692671775817871e-01,3.500935493240239449e+00
7.238095402717590332e-01,3.500931841177684412e+00
7.244498133659362793e-01,3.500934142311169950e+00
7.250900268554687500e-01,3.500942499164304778e+00
7.257302999496459961e-01,3.500956921970344027e+00
7.263705730438232422e-01,3.500977443936102329e+00
7.270108461380004883e-01,3.501004055434940643e+00
7.276510596275329590e-01,3.501036765382536942e+00
7.282913327217102051e-01,3.501075556188238291e+00
7.289316058158874512e-01,3.501120406939249197e+00
7.295718193054199219e-01,3.501171240982602573e+00
7.302120923995971680e-01,3.501228051305808719e+00
7.308523654937744141e-01,3.501290729429440418e+00
7.314926385879516602e-01,3.501359229476105561e+00
7.321328520774841309e-01,3.501433471230156247e+00
7.327731251716613770e-01,3.501513374854344995e+00
7.334133982658386230e-01,3.501598847048369656e+00
7.340536117553710938e-01,3.501689805339648132e+00
7.346938848495483398e-01,3.501786199642104691e+00
7.353341579437255859e-01,3.501887935436299948e+00
7.359744310379028320e-01,3.501994908383467386e+00
7.366146445274353027e-01,3.502107104426677608e+00
7.372549176216125488e-01,3.502224450317203086e+00
7.378951907157897949e-01,3.502346924561911656e+00
7.385354042053222656e-01,3.502474504488422014e+00
7.391756772994995117e-01,3.502607205185102046e+00
7.398159503936767578e-01,3.502745070062498911e+00
7.404562234878540039e-01,3.502888143633281715e+00
7.410964369773864746e-01,3.503036523583182849e+00
7.417367100715637207e-01,3.503190391371330925e+00
7.423769831657409668e-01,3.503349876215657410e+00
7.430171966552734375e-01,3.503515213610599588e+00
7.436574697494506836e-01,3.503686706191047939e+00
7.442977428436279297e-01,3.503864700966638601e+00
7.449380159378051758e-01,3.504049554841057290e+00
7.455782294273376465e-01,3.504241744695923533e+00
7.462185025215148926e-01,3.504441829496495853e+00
7.468587756156921387e-01,3.504650468216852666e+00
7.474989891052246094e-01,3.504868286878462413e+00
7.481392621994018555e-01,3.505096146872200613e+00
7.487795352935791016e-01,3.505334934203119701e+00
7.494198083877563477e-01,3.505585650675325127e+00
7.500600218772888184e-01,3.505849381798519460e+00
7.507002949714660645e-01,3.506127410011651069e+00
7.513405680656433105e-01,3.506421053721794578e+00
7.519807815551757812e-01,3.506731772157998250e+00
7.526210546493530273e-01,3.507061257417205091e+00
7.532613277435302734e-01,3.507411255969650643e+00
7.539016008377075195e-01,3.507783688576975756e+00
7.545418143272399902e-01,3.508180559617417593e+00
7.551820874214172363e-01,3.508604244385452819e+00
7.558223605155944824e-01,3.509057083083901851e+00
7.564625740051269531e-01,3.509541613138305483e+00
7.571028470993041992e-01,3.510060727906370026e+00
7.577431201934814453e-01,3.510617327037775404e+00
7.583833932876586914e-01,3.511214589435213362e+00
7.590236067771911621e-01,3.511855792040294855e+00
7.596638798713684082e-01,3.512544653811688455e+00
7.603041529655456543e-01,3.513284880677019828e+00
7.609443664550781250e-01,3.514080386122630184e+00
7.615846395492553711e-01,3.514935573478429109e+00
7.622249126434326172e-01,3.515854778024793514e+00
7.628651857376098633e-01,3.516842699902646530e+00
7.635053992271423340e-01,3.517904107553148307e+00
7.641456723213195801e-01,3.519044359722180548e+00
7.647859454154968262e-01,3.520268741526632716e+00
7.654261589050292969e-01,3.521582717259305273e+00
7.660664319992065430e-01,3.522992393452331505e+00
7.667067050933837891e-01,3.524503729870111179e+00
7.673469781875610352e-01,3.526123064378320571e+00
7.679871916770935059e-01,3.527856791981744955e+00
7.686274647712707520e-01,3.529712048425197146e+00
7.692677378654479980e-01,3.531695683162955568e+00
7.699079513549804688e-01,3.533814803232867785e+00
7.705482244491577148e-01,3.536077243440030493e+00
7.711884975433349609e-01,3.538490603368081633e+00
7.718287706375122070e-01,3.541062784858526324e+00
7.724689841270446777e-01,3.543801690739669219e+00
7.731092572212219238e-01,3.546716201501535437e+00
7.737495303153991699e-01,3.549814657434552156e+00
7.743897438049316406e-01,3.553105520992883015e+00
7.750300168991088867e-01,3.556598345368038316e+00
7.756702899932861328e-01,3.560302014815000859e+00
7.763105630874633789e-01,3.564225837935450336e+00
7.769507765769958496e-01,3.568378901393378211e+00
7.775910496711730957e-01,3.572771636528346839e+00
7.782313227653503418e-01,3.577413500518894729e+00
7.788715362548828125e-01,3.582313970378095291e+00
7.795118093490600586e-01,3.587483984017177718e+00
7.801520824432373047e-01,3.592933349652068120e+00
7.807923555374145508e-01,3.598672370122877773e+00
7.814325690269470215e-01,3.604710877607896435e+00
7.820728421211242676e-01,3.611060500175021559e+00
7.827131152153015137e-01,3.617731293660979563e+00
7.833533287048339844e-01,3.624733242226453989e+00
7.839936017990112305e-01,3.632078389973706578e+00
7.846338748931884766e-01,3.639776838629213973e+00
7.852741479873657227e-01,3.647839459040475241e+00
7.859143614768981934e-01,3.656276242078739358e+00
7.865546345710754395e-01,3.665099674570194477e+00
7.871949076652526855e-01,3.674319838505565095e+00
7.878351211547851562e-01,3.683946721283325676e+00
7.884753942489624023e-01,3.693992990454219694e+00
7.891156673431396484e-01,3.704468597891106718e+00
7.897559404373168945e-01,3.715384431491036921e+00
7.903961539268493652e-01,3.726750189034875760e+00
7.910364270210266113e-01,3.738578745159430561e+00
7.916767001152038574e-01,3.750879768963035765e+00
7.923169136047363281e-01,3.763662723210743799e+00
7.929571866989135742e-01,3.776940549914165057e+00
7.935974597930908203e-01,3.790722631388476760e+00
7.942377328872680664e-01,3.805019397778376167e+00
7.948779463768005371e-01,3.819839779316397621e+00
7.955182194709777832e-01,3.835196830359355324e+00
7.961584925651550293e-01,3.851099330948610344e+00
7.967987060546875000e-01,3.867555839697575326e+00
7.974389791488647461e-01,3.884579357041603842e+00
7.980792522430419922e-01,3.902178234088965691e+00
7.987195253372192383e-01,3.920362184464361022e+00
7.993597388267517090e-01,3.939139105804227992e+00
8.000000119209289551e-01,3.958521952693009993e+00


==> code/potentials/bilevel/potentials_10.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307415e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339650739e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431342703e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605052e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023709567e+00
-7.078031301498413086e-01,3.498548728121950724e+00
-7.071628570556640625e-01,3.498537483491953815e+00
-7.065226435661315918e-01,3.498526208459154851e+00
-7.058823704719543457e-01,3.498514937932495350e+00
-7.052420973777770996e-01,3.498503659278144884e+00
-7.046018242835998535e-01,3.498492364128261478e+00
-7.039616107940673828e-01,3.498481058825822387e+00
-7.033213376998901367e-01,3.498469762854591991e+00
-7.026810646057128906e-01,3.498458429261368963e+00
-7.020408511161804199e-01,3.498447091840009016e+00
-7.014005780220031738e-01,3.498435743471039139e+00
-7.007603049278259277e-01,3.498424418695166072e+00
-7.001200318336486816e-01,3.498413063498415632e+00
-6.994798183441162109e-01,3.498401681062717650e+00
-6.988395452499389648e-01,3.498390296560504265e+00
-6.981992721557617188e-01,3.498378893636754583e+00
-6.975590586662292480e-01,3.498367492364381270e+00
-6.969187855720520020e-01,3.498356059036286325e+00
-6.962785124778747559e-01,3.498344630973169611e+00
-6.956382393836975098e-01,3.498333188338763833e+00
-6.949980258941650391e-01,3.498321754750599588e+00
-6.943577527999877930e-01,3.498310293714520292e+00
-6.937174797058105469e-01,3.498298800204432624e+00
-6.930772662162780762e-01,3.498287315433438849e+00
-6.924369931221008301e-01,3.498275826109924491e+00
-6.917967200279235840e-01,3.498264308014777946e+00
-6.911564469337463379e-01,3.498252788112560907e+00
-6.905162334442138672e-01,3.498241257171445628e+00
-6.898759603500366211e-01,3.498229716335483186e+00
-6.892356872558593750e-01,3.498218155107863048e+00
-6.885954737663269043e-01,3.498206591509114283e+00
-6.879552006721496582e-01,3.498195025725260976e+00
-6.873149275779724121e-01,3.498183426645267602e+00
-6.866746544837951660e-01,3.498171824240166927e+00
-6.860344409942626953e-01,3.498160216596974958e+00
-6.853941679000854492e-01,3.498148594882064089e+00
-6.847538948059082031e-01,3.498136951341569212e+00
-6.841136813163757324e-01,3.498125307176302545e+00
-6.834734082221984863e-01,3.498113659729739311e+00
-6.828331351280212402e-01,3.498102003222578471e+00
-6.821928620338439941e-01,3.498090317607273292e+00
-6.815526485443115234e-01,3.498078623293237044e+00
-6.809123754501342773e-01,3.498066939697738853e+00
-6.802721023559570312e-01,3.498055230730217957e+00
-6.796318888664245605e-01,3.498043514462056081e+00
-6.789916157722473145e-01,3.498031779127508401e+00
-6.783513426780700684e-01,3.498020046501638891e+00
-6.777110695838928223e-01,3.498008288504205865e+00
-6.770708560943603516e-01,3.497996535131452589e+00
-6.764305830001831055e-01,3.497984749292392337e+00
-6.757903099060058594e-01,3.497972976064375850e+00
-6.751500964164733887e-01,3.497961182138427993e+00
-6.745098233222961426e-01,3.497949380875672531e+00
-6.738695502281188965e-01,3.497937557988112456e+00
-6.732292771339416504e-01,3.497925734576759815e+00
-6.725890636444091797e-01,3.497913919418549344e+00
-6.719487905502319336e-01,3.497902045570261187e+00
-6.713085174560546875e-01,3.497890204536029390e+00
-6.706683039665222168e-01,3.497878325011713585e+00
-6.700280308723449707e-01,3.497866456481403485e+00
-6.693877577781677246e-01,3.497854564450222803e+00
-6.687474846839904785e-01,3.497842661949801091e+00
-6.681072711944580078e-01,3.497830757897173459e+00
-6.674669981002807617e-01,3.497818836969033285e+00
-6.668267250061035156e-01,3.497806905502240049e+00
-6.661865115165710449e-01,3.497794960371904960e+00
-6.655462384223937988e-01,3.497783011837351630e+00
-6.649059653282165527e-01,3.497771050570026574e+00
-6.642656922340393066e-01,3.497759068265706262e+00
-6.636254787445068359e-01,3.497747071406636099e+00
-6.629852056503295898e-01,3.497735098912103435e+00
-6.623449325561523438e-01,3.497723081936867651e+00
-6.617047190666198730e-01,3.497711072010291744e+00
-6.610644459724426270e-01,3.497699042930418223e+00
-6.604241728782653809e-01,3.497687003735921341e+00
-6.597838997840881348e-01,3.497674956188465689e+00
-6.591436862945556641e-01,3.497662881542452862e+00
-6.585034132003784180e-01,3.497650827308511623e+00
-6.578631401062011719e-01,3.497638739718797574e+00
-6.572229266166687012e-01,3.497626633028878551e+00
-6.565826535224914551e-01,3.497614543430515699e+00
-6.559423804283142090e-01,3.497602427390684277e+00
-6.553021073341369629e-01,3.497590294906677499e+00
-6.546618938446044922e-01,3.497578155315779203e+00
-6.540216207504272461e-01,3.497566007471062832e+00
-6.533813476562500000e-01,3.497553838502771129e+00
-6.527411341667175293e-01,3.497541667308714075e+00
-6.521008610725402832e-01,3.497529474629773816e+00
-6.514605879783630371e-01,3.497517278351287118e+00
-6.508203148841857910e-01,3.497505071686249245e+00
-6.501801013946533203e-01,3.497492869890479028e+00
-6.495398283004760742e-01,3.497480615976326312e+00
-6.488995552062988281e-01,3.497468376335783002e+00
-6.482593417167663574e-01,3.497456119162304589e+00
-6.476190686225891113e-01,3.497443858777669945e+00
-6.469787955284118652e-01,3.497431570721249994e+00
-6.463385224342346191e-01,3.497419284876749135e+00
-6.456983089447021484e-01,3.497406982364097416e+00
-6.450580358505249023e-01,3.497394658018578628e+00
-6.444177627563476562e-01,3.497382346392152286e+00
-6.437775492668151855e-01,3.497370013612341566e+00
-6.431372761726379395e-01,3.497357668767619110e+00
-6.424970030784606934e-01,3.497345302184545091e+00
-6.418567299842834473e-01,3.497332929890922593e+00
-6.412165164947509766e-01,3.497320541894273660e+00
-6.405762434005737305e-01,3.497308143174010731e+00
-6.399359703063964844e-01,3.497295725064859973e+00
-6.392957568168640137e-01,3.497283309943040486e+00
-6.386554837226867676e-01,3.497270876398926198e+00
-6.380152106285095215e-01,3.497258432161840513e+00
-6.373749375343322754e-01,3.497245977616437074e+00
-6.367347240447998047e-01,3.497233509428008702e+00
-6.360944509506225586e-01,3.497221005858921039e+00
-6.354541778564453125e-01,3.497208513749521686e+00
-6.348139643669128418e-01,3.497196013671006298e+00
-6.341736912727355957e-01,3.497183486813404851e+00
-6.335334181785583496e-01,3.497170961686153490e+00
-6.328931450843811035e-01,3.497158419561280152e+00
-6.322529315948486328e-01,3.497145850207843409e+00
-6.316126585006713867e-01,3.497133281199827248e+00
-6.309723854064941406e-01,3.497120714106267680e+00
-6.303321719169616699e-01,3.497108099959880256e+00
-6.296918988227844238e-01,3.497095503965108598e+00
-6.290516257286071777e-01,3.497082877050722072e+00
-6.284113526344299316e-01,3.497070221785144373e+00
-6.277711391448974609e-01,3.497057600011448386e+00
-6.271308660507202148e-01,3.497044928998182201e+00
-6.264905929565429688e-01,3.497032258586840747e+00
-6.258503794670104980e-01,3.497019579746163842e+00
-6.252101063728332520e-01,3.497006878703947663e+00
-6.245698332786560059e-01,3.496994167071803439e+00
-6.239295601844787598e-01,3.496981436924316178e+00
-6.232893466949462891e-01,3.496968710981810169e+00
-6.226490736007690430e-01,3.496955960601184188e+00
-6.220088005065917969e-01,3.496943205358518547e+00
-6.213685870170593262e-01,3.496930413062917076e+00
-6.207283139228820801e-01,3.496917621599696879e+00
-6.200880408287048340e-01,3.496904825903553338e+00
-6.194477677345275879e-01,3.496892011830614599e+00
-6.188075542449951172e-01,3.496879184076679081e+00
-6.181672811508178711e-01,3.496866348587749584e+00
-6.175270080566406250e-01,3.496853490921210117e+00
-6.168867945671081543e-01,3.496840619518836846e+00
-6.162465214729309082e-01,3.496827739657668577e+00
-6.156062483787536621e-01,3.496814851710011496e+00
-6.149659752845764160e-01,3.496801930046911089e+00
-6.143257617950439453e-01,3.496789013300091398e+00
-6.136854887008666992e-01,3.496776076086719698e+00
-6.130452156066894531e-01,3.496763141588024038e+00
-6.124050021171569824e-01,3.496750185135596212e+00
-6.117647290229797363e-01,3.496737198755577314e+00
-6.111244559288024902e-01,3.496724214403907016e+00
-6.104841828346252441e-01,3.496711208828836348e+00
-6.098439693450927734e-01,3.496698194079700173e+00
-6.092036962509155273e-01,3.496685168184801462e+00
-6.085634231567382812e-01,3.496672131898304947e+00
-6.079232096672058105e-01,3.496659074942416456e+00
-6.072829365730285645e-01,3.496645999296528640e+00
-6.066426634788513184e-01,3.496632915550309306e+00
-6.060023903846740723e-01,3.496619838288831161e+00
-6.053621768951416016e-01,3.496606726840517876e+00
-6.047219038009643555e-01,3.496593590672295360e+00
-6.040816307067871094e-01,3.496580448390788298e+00
-6.034414172172546387e-01,3.496567300659654265e+00
-6.028011441230773926e-01,3.496554132244976021e+00
-6.021608710289001465e-01,3.496540964055268930e+00
-6.015205979347229004e-01,3.496527775231344837e+00
-6.008803844451904297e-01,3.496514555741867092e+00
-6.002401113510131836e-01,3.496501357057374193e+00
-5.995998382568359375e-01,3.496488109574418246e+00
-5.989596247673034668e-01,3.496474864762005641e+00
-5.983193516731262207e-01,3.496461598201528354e+00
-5.976790785789489746e-01,3.496448325781712718e+00
-5.970388054847717285e-01,3.496435045782429363e+00
-5.963985919952392578e-01,3.496421724739480652e+00
-5.957583189010620117e-01,3.496408406262811575e+00
-5.951180458068847656e-01,3.496395068696339425e+00
-5.944778323173522949e-01,3.496381731014182037e+00
-5.938375592231750488e-01,3.496368372439401018e+00
-5.931972861289978027e-01,3.496354996348694399e+00
-5.925570130348205566e-01,3.496341600951520689e+00
-5.919167995452880859e-01,3.496328202381333128e+00
-5.912765264511108398e-01,3.496314780180362902e+00
-5.906362533569335938e-01,3.496301358185842645e+00
-5.899960398674011230e-01,3.496287902615474508e+00
-5.893557667732238770e-01,3.496274425511137096e+00
-5.887154936790466309e-01,3.496260965465284087e+00
-5.880752205848693848e-01,3.496247468762999411e+00
-5.874350070953369141e-01,3.496233960844867816e+00
-5.867947340011596680e-01,3.496220447467702996e+00
-5.861544609069824219e-01,3.496206915075593002e+00
-5.855142474174499512e-01,3.496193366831998439e+00
-5.848739743232727051e-01,3.496179808768024699e+00
-5.842337012290954590e-01,3.496166223234330239e+00
-5.835934281349182129e-01,3.496152641137417305e+00
-5.829532146453857422e-01,3.496139017756654255e+00
-5.823129415512084961e-01,3.496125396446684519e+00
-5.816726684570312500e-01,3.496111778261544956e+00
-5.810324549674987793e-01,3.496098103850667549e+00
-5.803921818733215332e-01,3.496084457539766266e+00
-5.797519087791442871e-01,3.496070760500325836e+00
-5.791116356849670410e-01,3.496057069963819597e+00
-5.784714221954345703e-01,3.496043356365062582e+00
-5.778311491012573242e-01,3.496029624443250938e+00
-5.771908760070800781e-01,3.496015889187664705e+00
-5.765506625175476074e-01,3.496002123951923668e+00
-5.759103894233703613e-01,3.495988345722242485e+00
-5.752701163291931152e-01,3.495974574754247222e+00
-5.746298432350158691e-01,3.495960765942707216e+00
-5.739896297454833984e-01,3.495946942914471389e+00
-5.733493566513061523e-01,3.495933111782638214e+00
-5.727090835571289062e-01,3.495919271922109051e+00
-5.720688700675964355e-01,3.495905408691542426e+00
-5.714285969734191895e-01,3.495891515655017212e+00
-5.707883238792419434e-01,3.495877633627795245e+00
-5.701480507850646973e-01,3.495863723013933999e+00
-5.695078372955322266e-01,3.495849810631040278e+00
-5.688675642013549805e-01,3.495835860805849737e+00
-5.682272911071777344e-01,3.495821892315996493e+00
-5.675870776176452637e-01,3.495807937900541784e+00
-5.669468045234680176e-01,3.495793947989140893e+00
-5.663065314292907715e-01,3.495779944940299089e+00
-5.656662583351135254e-01,3.495765920774965174e+00
-5.650260448455810547e-01,3.495751891380251219e+00
-5.643857717514038086e-01,3.495737843657590993e+00
-5.637454986572265625e-01,3.495723777006544353e+00
-5.631052851676940918e-01,3.495709704192530687e+00
-5.624650120735168457e-01,3.495695610209277326e+00
-5.618247389793395996e-01,3.495681505689911095e+00
-5.611844658851623535e-01,3.495667366182767299e+00
-5.605442523956298828e-01,3.495653233697520346e+00
-5.599039793014526367e-01,3.495639050996122599e+00
-5.592637062072753906e-01,3.495624887482637888e+00
-5.586234927177429199e-01,3.495610698156675689e+00
-5.579832196235656738e-01,3.495596480095511716e+00
-5.573429465293884277e-01,3.495582263406872947e+00
-5.567026734352111816e-01,3.495568021899011057e+00
-5.560624599456787109e-01,3.495553773727064772e+00
-5.554221868515014648e-01,3.495539499389318294e+00
-5.547819137573242188e-01,3.495525224521747187e+00
-5.541416406631469727e-01,3.495510907730513317e+00
-5.535014271736145020e-01,3.495496580860892433e+00
-5.528611540794372559e-01,3.495482262167288745e+00
-5.522208809852600098e-01,3.495467891699809648e+00
-5.515806674957275391e-01,3.495453527053695719e+00
-5.509403944015502930e-01,3.495439146120041585e+00
-5.503001213073730469e-01,3.495424741661234513e+00
-5.496598482131958008e-01,3.495410331997896414e+00
-5.490196347236633301e-01,3.495395892875708288e+00
-5.483793616294860840e-01,3.495381440887107338e+00
-5.477390885353088379e-01,3.495366965681776961e+00
-5.470988750457763672e-01,3.495352492522222576e+00
-5.464586019515991211e-01,3.495337978333853179e+00
-5.458183288574218750e-01,3.495323467225819769e+00
-5.451780557632446289e-01,3.495308936998219096e+00
-5.445378422737121582e-01,3.495294385887015132e+00
-5.438975691795349121e-01,3.495279830494030904e+00
-5.432572960853576660e-01,3.495265235557095451e+00
-5.426170825958251953e-01,3.495250641599235486e+00
-5.419768095016479492e-01,3.495236020769591612e+00
-5.413365364074707031e-01,3.495221371670740318e+00
-5.406962633132934570e-01,3.495206747958447213e+00
-5.400560498237609863e-01,3.495192070342713286e+00
-5.394157767295837402e-01,3.495177387184509765e+00
-5.387755036354064941e-01,3.495162685857423401e+00
-5.381352901458740234e-01,3.495147963138953706e+00
-5.374950170516967773e-01,3.495133235190095444e+00
-5.368547439575195312e-01,3.495118476900380244e+00
-5.362144708633422852e-01,3.495103699381714613e+00
-5.355742573738098145e-01,3.495088920740413219e+00
-5.349339842796325684e-01,3.495074111228777092e+00
-5.342937111854553223e-01,3.495059301916968231e+00
-5.336534976959228516e-01,3.495044454642523668e+00
-5.330132246017456055e-01,3.495029608152543155e+00
-5.323729515075683594e-01,3.495014720654050500e+00
-5.317326784133911133e-01,3.494999842090894315e+00
-5.310924649238586426e-01,3.494984933596307464e+00
-5.304521918296813965e-01,3.494970005140948466e+00
-5.298119187355041504e-01,3.494955065576851982e+00
-5.291717052459716797e-01,3.494940097866169992e+00
-5.285314321517944336e-01,3.494925119180038120e+00
-5.278911590576171875e-01,3.494910129014211719e+00
-5.272508859634399414e-01,3.494895120792997467e+00
-5.266106724739074707e-01,3.494880068235936221e+00
-5.259703993797302246e-01,3.494865024649566720e+00
-5.253301262855529785e-01,3.494849962240598629e+00
-5.246899127960205078e-01,3.494834877281957297e+00
-5.240496397018432617e-01,3.494819757214593814e+00
-5.234093666076660156e-01,3.494804651808939511e+00
-5.227690935134887695e-01,3.494789510539566990e+00
-5.221288800239562988e-01,3.494774345212232181e+00
-5.214886069297790527e-01,3.494759159472654808e+00
-5.208483338356018066e-01,3.494743971531540705e+00
-5.202081203460693359e-01,3.494728755555029487e+00
-5.195678472518920898e-01,3.494713523137368050e+00
-5.189275741577148438e-01,3.494698265280033578e+00
-5.182873010635375977e-01,3.494682992496443319e+00
-5.176470875740051270e-01,3.494667693373941120e+00
-5.170068144798278809e-01,3.494652405261828854e+00
-5.163665413856506348e-01,3.494637065987028279e+00
-5.157263278961181641e-01,3.494621718480448003e+00
-5.150860548019409180e-01,3.494606357673978092e+00
-5.144457817077636719e-01,3.494590957619984728e+00
-5.138055086135864258e-01,3.494575554317474797e+00
-5.131652951240539551e-01,3.494560145948359953e+00
-5.125250220298767090e-01,3.494544692915302342e+00
-5.118847489356994629e-01,3.494529227954291883e+00
-5.112445354461669922e-01,3.494513742220981101e+00
-5.106042623519897461e-01,3.494498237834628540e+00
-5.099639892578125000e-01,3.494482717785885484e+00
-5.093237161636352539e-01,3.494467169551670693e+00
-5.086835026741027832e-01,3.494451596531615856e+00
-5.080432295799255371e-01,3.494436027268524647e+00
-5.074029564857482910e-01,3.494420419563440738e+00
-5.067627429962158203e-01,3.494404793424269684e+00
-5.061224699020385742e-01,3.494389148678547219e+00
-5.054821968078613281e-01,3.494373482773983852e+00
-5.048419237136840820e-01,3.494357808158868650e+00
-5.042017102241516113e-01,3.494342100965111442e+00
-5.035614371299743652e-01,3.494326368608359878e+00
-5.029211640357971191e-01,3.494310631763865693e+00
-5.022809505462646484e-01,3.494294863556552500e+00
-5.016406774520874023e-01,3.494279066592991256e+00
-5.010004043579101562e-01,3.494263259667773625e+00
-5.003601312637329102e-01,3.494247429695915397e+00
-4.997198879718780518e-01,3.494231592781680718e+00
-4.990796446800231934e-01,3.494215725458206023e+00
-4.984394013881683350e-01,3.494199828549631182e+00
-4.977991282939910889e-01,3.494183916999310746e+00
-4.971588850021362305e-01,3.494167999230961108e+00
-4.965186119079589844e-01,3.494152040145348082e+00
-4.958783686161041260e-01,3.494136068727588196e+00
-4.952380955219268799e-01,3.494120063020773159e+00
-4.945978522300720215e-01,3.494104058508892940e+00
-4.939576089382171631e-01,3.494088024831092376e+00
-4.933173358440399170e-01,3.494071959786714032e+00
-4.926770925521850586e-01,3.494055892370635963e+00
-4.920368194580078125e-01,3.494039796575623136e+00
-4.913965761661529541e-01,3.494023680180371905e+00
-4.907563030719757080e-01,3.494007544244058572e+00
-4.901160597801208496e-01,3.493991375980614045e+00
-4.894758164882659912e-01,3.493975206104199316e+00
-4.888355433940887451e-01,3.493958999934828391e+00
-4.881953001022338867e-01,3.493942760457610319e+00
-4.875550270080566406e-01,3.493926532082994640e+00
-4.869147837162017822e-01,3.493910252824935725e+00
-4.862745106220245361e-01,3.493893971987114710e+00
-4.856342673301696777e-01,3.493877663288201152e+00
-4.849940240383148193e-01,3.493861342883165300e+00
-4.843537509441375732e-01,3.493844997192766755e+00
-4.837135076522827148e-01,3.493828626160928152e+00
-4.830732345581054688e-01,3.493812230541374575e+00
-4.824329912662506104e-01,3.493795822523059869e+00
-4.817927181720733643e-01,3.493779391711979709e+00
-4.811524748802185059e-01,3.493762921113203745e+00
-4.805122315883636475e-01,3.493746458236090646e+00
-4.798719584941864014e-01,3.493729964337375371e+00
-4.792317152023315430e-01,3.493713446537254352e+00
-4.785914421081542969e-01,3.493696908372771581e+00
-4.779511988162994385e-01,3.493680339919481348e+00
-4.773109257221221924e-01,3.493663763466313021e+00
-4.766706824302673340e-01,3.493647157610643816e+00
-4.760304391384124756e-01,3.493630542273955530e+00
-4.753901660442352295e-01,3.493613889183356136e+00
-4.747499227523803711e-01,3.493597229759689782e+00
-4.741096496582031250e-01,3.493580527509410505e+00
-4.734694063663482666e-01,3.493563818855368375e+00
-4.728291332721710205e-01,3.493547091207876765e+00
-4.721888899803161621e-01,3.493530332144838990e+00
-4.715486466884613037e-01,3.493513566521436964e+00
-4.709083735942840576e-01,3.493496771500801401e+00
-4.702681303024291992e-01,3.493479961446432469e+00
-4.696278572082519531e-01,3.493463127327541606e+00
-4.689876139163970947e-01,3.493446273996707596e+00
-4.683473408222198486e-01,3.493429392458502036e+00
-4.677070975303649902e-01,3.493412506155246344e+00
-4.670668542385101318e-01,3.493395571923939791e+00
-4.664265811443328857e-01,3.493378635954075051e+00
-4.657863378524780273e-01,3.493361680270671066e+00
-4.651460647583007812e-01,3.493344702494372456e+00
-4.645058214664459229e-01,3.493327696445581942e+00
-4.638655483722686768e-01,3.493310687727809061e+00
-4.632253050804138184e-01,3.493293656664109292e+00
-4.625850617885589600e-01,3.493276597286646634e+00
-4.619447886943817139e-01,3.493259525682650857e+00
-4.613045454025268555e-01,3.493242445392275464e+00
-4.606642723083496094e-01,3.493225320767419984e+00
-4.600240290164947510e-01,3.493208208870095977e+00
-4.593837559223175049e-01,3.493191062202749109e+00
-4.587435126304626465e-01,3.493173927493139708e+00
-4.581032693386077881e-01,3.493156748146370560e+00
-4.574629962444305420e-01,3.493139571895785167e+00
-4.568227529525756836e-01,3.493122381106156027e+00
-4.561824798583984375e-01,3.493105181286515037e+00
-4.555422365665435791e-01,3.493087972956649523e+00
-4.549019634723663330e-01,3.493070757509540769e+00
-4.542617201805114746e-01,3.493053539247502393e+00
-4.536214768886566162e-01,3.493036323747643834e+00
-4.529812037944793701e-01,3.493019092670888170e+00
-4.523409605026245117e-01,3.493001893798504121e+00
-4.517006874084472656e-01,3.492984680740536696e+00
-4.510604441165924072e-01,3.492967466636404339e+00
-4.504201710224151611e-01,3.492950281101849797e+00
-4.497799277305603027e-01,3.492933097558669431e+00
-4.491396844387054443e-01,3.492915955448776977e+00
-4.484994113445281982e-01,3.492898811271006654e+00
-4.478591680526733398e-01,3.492881714755518452e+00
-4.472188949584960938e-01,3.492864652248039548e+00
-4.465786516666412354e-01,3.492847620854012902e+00
-4.459383785724639893e-01,3.492830662578801260e+00
-4.452981352806091309e-01,3.492813734705158435e+00
-4.446578919887542725e-01,3.492796870409277332e+00
-4.440176188945770264e-01,3.492780082562711108e+00
-4.433773756027221680e-01,3.492763398635715610e+00
-4.427371025085449219e-01,3.492746760246074444e+00
-4.420968592166900635e-01,3.492730241974047356e+00
-4.414565861225128174e-01,3.492713840501446398e+00
-4.408163428306579590e-01,3.492697552164876207e+00
-4.401760995388031006e-01,3.492681419660125020e+00
-4.395358264446258545e-01,3.492665417703344488e+00
-4.388955831527709961e-01,3.492649593648330608e+00
-4.382553100585937500e-01,3.492633931258692925e+00
-4.376150667667388916e-01,3.492618516418860786e+00
-4.369747936725616455e-01,3.492603297154474706e+00
-4.363345503807067871e-01,3.492588324212869466e+00
-4.356943070888519287e-01,3.492573597622895765e+00
-4.350540339946746826e-01,3.492559165543207556e+00
-4.344137907028198242e-01,3.492545040627621944e+00
-4.337735176086425781e-01,3.492531261184097069e+00
-4.331332743167877197e-01,3.492517822564802366e+00
-4.324930012226104736e-01,3.492504792110261214e+00
-4.318527579307556152e-01,3.492492196808837157e+00
-4.312124848365783691e-01,3.492480040840392874e+00
-4.305722415447235107e-01,3.492468392292146007e+00
-4.299319982528686523e-01,3.492457246055909792e+00
-4.292917251586914062e-01,3.492446675437705483e+00
-4.286514818668365479e-01,3.492436731697311725e+00
-4.280112087726593018e-01,3.492427422628130440e+00
-4.273709654808044434e-01,3.492418799028667031e+00
-4.267306923866271973e-01,3.492410934611642759e+00
-4.260904490947723389e-01,3.492403834849177269e+00
-4.254502058029174805e-01,3.492397590991648482e+00
-4.248099327087402344e-01,3.492392233671517410e+00
-4.241696894168853760e-01,3.492387825296066950e+00
-4.235294163227081299e-01,3.492384426420974464e+00
-4.228891730308532715e-01,3.492382096631667210e+00
-4.222488999366760254e-01,3.492380891382808272e+00
-4.216086566448211670e-01,3.492380883738523956e+00
-4.209684133529663086e-01,3.492382115299567324e+00
-4.203281402587890625e-01,3.492384696403723510e+00
-4.196878969669342041e-01,3.492388638947603319e+00
-4.190476238727569580e-01,3.492394080002699575e+00
-4.184073805809020996e-01,3.492401051036913451e+00
-4.177671074867248535e-01,3.492409638717738574e+00
-4.171268641948699951e-01,3.492419917821635522e+00
-4.164866209030151367e-01,3.492431964620418938e+00
-4.158463478088378906e-01,3.492445857290114475e+00
-4.152061045169830322e-01,3.492461700282844639e+00
-4.145658314228057861e-01,3.492479552852698177e+00
-4.139255881309509277e-01,3.492499484520702246e+00
-4.132853150367736816e-01,3.492521627907461568e+00
-4.126450717449188232e-01,3.492546023413746870e+00
-4.120048284530639648e-01,3.492572757800292749e+00
-4.113645553588867188e-01,3.492601926295915149e+00
-4.107243120670318604e-01,3.492633603216476423e+00
-4.100840389728546143e-01,3.492667897098028273e+00
-4.094437956809997559e-01,3.492704868156780940e+00
-4.088035225868225098e-01,3.492744615201691438e+00
-4.081632792949676514e-01,3.492787197821216161e+00
-4.075230360031127930e-01,3.492832690616368474e+00
-4.068827629089355469e-01,3.492881204515531302e+00
-4.062425196170806885e-01,3.492932787607159639e+00
-4.056022465229034424e-01,3.492987529680651626e+00
-4.049620032310485840e-01,3.493045490390164431e+00
-4.043217301368713379e-01,3.493106729804988486e+00
-4.036814868450164795e-01,3.493171313171713699e+00
-4.030412435531616211e-01,3.493239324521859146e+00
-4.024009704589843750e-01,3.493310786105623400e+00
-4.017607271671295166e-01,3.493385744316810815e+00
-4.011204540729522705e-01,3.493464272711936047e+00
-4.004802107810974121e-01,3.493546393376616876e+00
-3.998399376869201660e-01,3.493632165392172695e+00
-3.991996943950653076e-01,3.493721591192219478e+00
-3.985594511032104492e-01,3.493814703829947632e+00
-3.979191780090332031e-01,3.493911536228133663e+00
-3.972789347171783447e-01,3.494012063546449554e+00
-3.966386616230010986e-01,3.494116341405221426e+00
-3.959984183311462402e-01,3.494224318421718323e+00
-3.953581452369689941e-01,3.494336024248144490e+00
-3.947179019451141357e-01,3.494451423305477533e+00
-3.940776586532592773e-01,3.494570483689729556e+00
-3.934373855590820312e-01,3.494693205550654103e+00
-3.927971422672271729e-01,3.494819518212501919e+00
-3.921568691730499268e-01,3.494949393263215853e+00
-3.915166258811950684e-01,3.495082770736772648e+00
-3.908763527870178223e-01,3.495219586937492018e+00
-3.902361094951629639e-01,3.495359803201394389e+00
-3.895958662033081055e-01,3.495503277217395066e+00
-3.889555931091308594e-01,3.495650000899433341e+00
-3.883153498172760010e-01,3.495799846050521076e+00
-3.876750767230987549e-01,3.495952736240493852e+00
-3.870348334312438965e-01,3.496108528462918752e+00
-3.863945603370666504e-01,3.496267154440374725e+00
-3.857543170452117920e-01,3.496428447029364506e+00
-3.851140737533569336e-01,3.496592339288805640e+00
-3.844738006591796875e-01,3.496758682888272851e+00
-3.838335573673248291e-01,3.496927317431614668e+00
-3.831932842731475830e-01,3.497098152577330588e+00
-3.825530409812927246e-01,3.497271002477811308e+00
-3.819127678871154785e-01,3.497445733219609831e+00
-3.812725245952606201e-01,3.497622210707266532e+00
-3.806322813034057617e-01,3.497800253338068543e+00
-3.799920082092285156e-01,3.497979745033371390e+00
-3.793517649173736572e-01,3.498160477900889909e+00
-3.787114918231964111e-01,3.498342321035825542e+00
-3.780712485313415527e-01,3.498525094720335016e+00
-3.774309754371643066e-01,3.498708666552607482e+00
-3.767907321453094482e-01,3.498892845893736503e+00
-3.761504888534545898e-01,3.499077501562521064e+00
-3.755102157592773438e-01,3.499262449002290776e+00
-3.748699724674224854e-01,3.499447513956277511e+00
-3.742296993732452393e-01,3.499632600705593788e+00
-3.735894560813903809e-01,3.499817492907108196e+00
-3.729491829872131348e-01,3.500002082789217539e+00
-3.723089396953582764e-01,3.500186223903062555e+00
-3.716686964035034180e-01,3.500369738225620253e+00
-3.710284233093261719e-01,3.500552537405600351e+00
-3.703881800174713135e-01,3.500734453961007464e+00
-3.697479069232940674e-01,3.500915386161215004e+00
-3.691076636314392090e-01,3.501095196040922009e+00
-3.684673905372619629e-01,3.501273796274464445e+00
-3.678271472454071045e-01,3.501451056108301430e+00
-3.671869039535522461e-01,3.501626892107575273e+00
-3.665466308593750000e-01,3.501801214963270681e+00
-3.659063875675201416e-01,3.501973927535019016e+00
-3.652661144733428955e-01,3.502144977882661436e+00
-3.646258711814880371e-01,3.502314285704579255e+00
-3.639855980873107910e-01,3.502481789471111995e+00
-3.633453547954559326e-01,3.502647447576224593e+00
-3.627051115036010742e-01,3.502811204433472270e+00
-3.620648384094238281e-01,3.502973055507797362e+00
-3.614245951175689697e-01,3.503132944274828020e+00
-3.607843220233917236e-01,3.503290870564855553e+00
-3.601440787315368652e-01,3.503446824486091238e+00
-3.595038056373596191e-01,3.503600820659948489e+00
-3.588635623455047607e-01,3.503752849571904804e+00
-3.582233190536499023e-01,3.503902908662316129e+00
-3.575830459594726562e-01,3.504051048648489264e+00
-3.569428026676177979e-01,3.504197313495158284e+00
-3.563025295734405518e-01,3.504341715698215509e+00
-3.556622862815856934e-01,3.504484314689674918e+00
-3.550220131874084473e-01,3.504625148347856545e+00
-3.543817698955535889e-01,3.504764285830088255e+00
-3.537415266036987305e-01,3.504901784258709352e+00
-3.531012535095214844e-01,3.505037730935896434e+00
-3.524610102176666260e-01,3.505172187799826311e+00
-3.518207371234893799e-01,3.505305220645194897e+00
-3.511804938316345215e-01,3.505436927576277562e+00
-3.505402207374572754e-01,3.505567415441769530e+00
-3.498999774456024170e-01,3.505696726667245855e+00
-3.492597341537475586e-01,3.505825006137679445e+00
-3.486194610595703125e-01,3.505952323647894886e+00
-3.479792177677154541e-01,3.506078794936305698e+00
-3.473389446735382080e-01,3.506204526754536754e+00
-3.466987013816833496e-01,3.506329583913217363e+00
-3.460584282875061035e-01,3.506454096500046802e+00
-3.454181849956512451e-01,3.506578196248329782e+00
-3.447779119014739990e-01,3.506701957540430570e+00
-3.441376686096191406e-01,3.506825480643787962e+00
-3.434974253177642822e-01,3.506948895693466461e+00
-3.428571522235870361e-01,3.507072314744314134e+00
-3.422169089317321777e-01,3.507195813015459684e+00
-3.415766358375549316e-01,3.507319511225385433e+00
-3.409363925457000732e-01,3.507443530340278670e+00
-3.402961194515228271e-01,3.507567938434298149e+00
-3.396558761596679688e-01,3.507692858194281449e+00
-3.390156328678131104e-01,3.507818374427273955e+00
-3.383753597736358643e-01,3.507944583413046047e+00
-3.377351164817810059e-01,3.508071593861619597e+00
-3.370948433876037598e-01,3.508199487103132341e+00
-3.364546000957489014e-01,3.508328350390508277e+00
-3.358143270015716553e-01,3.508458255828012629e+00
-3.351740837097167969e-01,3.508589299020342445e+00
-3.345338404178619385e-01,3.508721527159755382e+00
-3.338935673236846924e-01,3.508855079575536884e+00
-3.332533240318298340e-01,3.508989967969166734e+00
-3.326130509376525879e-01,3.509126268553222516e+00
-3.319728076457977295e-01,3.509264060022899034e+00
-3.313325345516204834e-01,3.509403372333747662e+00
-3.306922912597656250e-01,3.509544285525846519e+00
-3.300520479679107666e-01,3.509686840169633726e+00
-3.294117748737335205e-01,3.509831100475480525e+00
-3.287715315818786621e-01,3.509977078638796044e+00
-3.281312584877014160e-01,3.510124817092039606e+00
-3.274910151958465576e-01,3.510274337080334206e+00
-3.268507421016693115e-01,3.510425693854553053e+00
-3.262104988098144531e-01,3.510578882635528863e+00
-3.255702555179595947e-01,3.510733917764626177e+00
-3.249299824237823486e-01,3.510890840620985998e+00
-3.242897391319274902e-01,3.511049609562868490e+00
-3.236494660377502441e-01,3.511210249115983117e+00
-3.230092227458953857e-01,3.511372751423352589e+00
-3.223689496517181396e-01,3.511537133533265909e+00
-3.217287063598632812e-01,3.511703331515620974e+00
-3.210884630680084229e-01,3.511871331537290253e+00
-3.204481899738311768e-01,3.512041106218234177e+00
-3.198079466819763184e-01,3.512212644637648928e+00
-3.191676735877990723e-01,3.512385879433622904e+00
-3.185274302959442139e-01,3.512560763706654043e+00
-3.178871572017669678e-01,3.512737244270287995e+00
-3.172469139099121094e-01,3.512915259753937480e+00
-3.166066706180572510e-01,3.513094748234072640e+00
-3.159663975238800049e-01,3.513275625746884678e+00
-3.153261542320251465e-01,3.513457797197640176e+00
-3.146858811378479004e-01,3.513641226299505593e+00
-3.140456378459930420e-01,3.513825734915542398e+00
-3.134053647518157959e-01,3.514011305229140625e+00
-3.127651214599609375e-01,3.514197753863598450e+00
-3.121248781681060791e-01,3.514385007743218381e+00
-3.114846050739288330e-01,3.514572927410846592e+00
-3.108443617820739746e-01,3.514761378719727603e+00
-3.102040886878967285e-01,3.514950234666112561e+00
-3.095638453960418701e-01,3.515139356205192911e+00
-3.089235723018646240e-01,3.515328556271485994e+00
-3.082833290100097656e-01,3.515517682788485310e+00
-3.076430857181549072e-01,3.515706600360064993e+00
-3.070028126239776611e-01,3.515895105876181592e+00
-3.063625693321228027e-01,3.516083033221566900e+00
-3.057222962379455566e-01,3.516270201079427338e+00
-3.050820529460906982e-01,3.516456409001121663e+00
-3.044417798519134521e-01,3.516641445074112582e+00
-3.038015365600585938e-01,3.516825117374815513e+00
-3.031612932682037354e-01,3.517007229647081346e+00
-3.025210201740264893e-01,3.517187554905749636e+00
-3.018807768821716309e-01,3.517365885570988837e+00
-3.012405037879943848e-01,3.517541995159734647e+00
-3.006002604961395264e-01,3.517715648358708869e+00
-2.999599874019622803e-01,3.517886626789463733e+00
-2.993197441101074219e-01,3.518054676513218570e+00
-2.986795008182525635e-01,3.518219595647988029e+00
-2.980392277240753174e-01,3.518381124737108401e+00
-2.973989844322204590e-01,3.518539019783128552e+00
-2.967587113380432129e-01,3.518693054994779246e+00
-2.961184680461883545e-01,3.518842992924284374e+00
-2.954781949520111084e-01,3.518988571244783703e+00
-2.948379516601562500e-01,3.519129580542458058e+00
-2.941977083683013916e-01,3.519265733505847926e+00
-2.935574352741241455e-01,3.519396854003320474e+00
-2.929171919822692871e-01,3.519522666022123047e+00
-2.922769188880920410e-01,3.519642965104024412e+00
-2.916366755962371826e-01,3.519757494799854669e+00
-2.909964025020599365e-01,3.519866040790986084e+00
-2.903561592102050781e-01,3.519968369033144917e+00
-2.897159159183502197e-01,3.520064308631303263e+00
-2.890756428241729736e-01,3.520153602479545896e+00
-2.884353995323181152e-01,3.520236060953828350e+00
-2.877951264381408691e-01,3.520311523481858273e+00
-2.871548831462860107e-01,3.520379743354724145e+00
-2.865146100521087646e-01,3.520440568574061846e+00
-2.858743667602539062e-01,3.520493814173957681e+00
-2.852341234683990479e-01,3.520539355035285478e+00
-2.845938503742218018e-01,3.520576957595818790e+00
-2.839536070823669434e-01,3.520606553986337151e+00
-2.833133339881896973e-01,3.520627957136925446e+00
-2.826730906963348389e-01,3.520641046295587273e+00
-2.820328176021575928e-01,3.520645720882573215e+00
-2.813925743103027344e-01,3.520641866668433817e+00
-2.807523310184478760e-01,3.520629372381592681e+00
-2.801120579242706299e-01,3.520608167545819178e+00
-2.794718146324157715e-01,3.520578201499191096e+00
-2.788315415382385254e-01,3.520539352056550442e+00
-2.781912982463836670e-01,3.520491601633736867e+00
-2.775510251522064209e-01,3.520434898876375840e+00
-2.769107818603515625e-01,3.520369226879338953e+00
-2.762705385684967041e-01,3.520294535722375606e+00
-2.756302654743194580e-01,3.520210837083225464e+00
-2.749900221824645996e-01,3.520118126067923292e+00
-2.743497490882873535e-01,3.520016394472099464e+00
-2.737095057964324951e-01,3.519905679236959628e+00
-2.730692327022552490e-01,3.519786014472409796e+00
-2.724289894104003906e-01,3.519657445928795259e+00
-2.717887461185455322e-01,3.519519999806273614e+00
-2.711484730243682861e-01,3.519373696672145613e+00
-2.705082297325134277e-01,3.519218676283561109e+00
-2.698679566383361816e-01,3.519054966299789644e+00
-2.692277133464813232e-01,3.518882685313814207e+00
-2.685874402523040771e-01,3.518701859917323205e+00
-2.679471969604492188e-01,3.518512631487603404e+00
-2.673069238662719727e-01,3.518315072752641104e+00
-2.666666805744171143e-01,3.518109329783808636e+00
-2.660264372825622559e-01,3.517895472750978136e+00
-2.653861641883850098e-01,3.517673610453721622e+00
-2.647459208965301514e-01,3.517443893981630154e+00
-2.641056478023529053e-01,3.517206422359444140e+00
-2.634654045104980469e-01,3.516961333896210462e+00
-2.628251314163208008e-01,3.516708751286658607e+00
-2.621848881244659424e-01,3.516448819861641706e+00
-2.615446448326110840e-01,3.516181663452072392e+00
-2.609043717384338379e-01,3.515907398276750584e+00
-2.602641284465789795e-01,3.515626194366351598e+00
-2.596238553524017334e-01,3.515338162853414161e+00
-2.589836120605468750e-01,3.515043459012855642e+00
-2.583433389663696289e-01,3.514742195682145187e+00
-2.577030956745147705e-01,3.514434537082204102e+00
-2.570628523826599121e-01,3.514120622736842225e+00
-2.564225792884826660e-01,3.513800554965744283e+00
-2.557823359966278076e-01,3.513474488548545160e+00
-2.551420629024505615e-01,3.513142554886392155e+00
-2.545018196105957031e-01,3.512804906923383097e+00
-2.538615465164184570e-01,3.512461636668596565e+00
-2.532213032245635986e-01,3.512112912953211818e+00
-2.525810599327087402e-01,3.511758820211849486e+00
-2.519407868385314941e-01,3.511399509375729533e+00
-2.513005435466766357e-01,3.511035103692605297e+00
-2.506602704524993896e-01,3.510665708908039750e+00
-2.500200271606445312e-01,3.510291473596040657e+00
-2.493797689676284790e-01,3.509912487783847901e+00
-2.487395107746124268e-01,3.509528864926378056e+00
-2.480992525815963745e-01,3.509140740335956465e+00
-2.474589943885803223e-01,3.508748222530258865e+00
-2.468187510967254639e-01,3.508351392263181712e+00
-2.461784929037094116e-01,3.507950382357884145e+00
-2.455382347106933594e-01,3.507545295709583399e+00
-2.448979765176773071e-01,3.507136236112493144e+00
-2.442577183246612549e-01,3.506723314266960045e+00
-2.436174601316452026e-01,3.506306600206594126e+00
-2.429772019386291504e-01,3.505886254837995430e+00
-2.423369437456130981e-01,3.505462325958130343e+00
-2.416967004537582397e-01,3.505034973525634534e+00
-2.410564422607421875e-01,3.504604229411560468e+00
-2.404161840677261353e-01,3.504170233405975665e+00
-2.397759258747100830e-01,3.503733054362509591e+00
-2.391356676816940308e-01,3.503292855454248844e+00
-2.384954094886779785e-01,3.502849666144700169e+00
-2.378551512956619263e-01,3.502403657055216613e+00
-2.372149080038070679e-01,3.501954879999354286e+00
-2.365746498107910156e-01,3.501503454322030251e+00
-2.359343916177749634e-01,3.501049482705897553e+00
-2.352941334247589111e-01,3.500593065204514076e+00
-2.346538752317428589e-01,3.500134314840137151e+00
-2.340136170387268066e-01,3.499673357364446957e+00
-2.333733588457107544e-01,3.499210274292362310e+00
-2.327331155538558960e-01,3.498745175776608818e+00
-2.320928573608398438e-01,3.498278211153047934e+00
-2.314525991678237915e-01,3.497809444450405092e+00
-2.308123409748077393e-01,3.497339031057868475e+00
-2.301720827817916870e-01,3.496867080749616719e+00
-2.295318245887756348e-01,3.496393709737110722e+00
-2.288915663957595825e-01,3.495919032472798449e+00
-2.282513231039047241e-01,3.495443213257509285e+00
-2.276110649108886719e-01,3.494966335250428102e+00
-2.269708067178726196e-01,3.494488533575375477e+00
-2.263305485248565674e-01,3.494009962205693043e+00
-2.256902903318405151e-01,3.493530708753950886e+00
-2.250500321388244629e-01,3.493050972596770887e+00
-2.244097739458084106e-01,3.492570840619221961e+00
-2.237695306539535522e-01,3.492090498206628091e+00
-2.231292724609375000e-01,3.491610028740275151e+00
-2.224890142679214478e-01,3.491129606441030653e+00
-2.218487560749053955e-01,3.490649370237958848e+00
-2.212084978818893433e-01,3.490169450408766583e+00
-2.205682396888732910e-01,3.489690025974748977e+00
-2.199279814958572388e-01,3.489211220312230299e+00
-2.192877382040023804e-01,3.488733200323806294e+00
-2.186474800109863281e-01,3.488256093378259592e+00
-2.180072218179702759e-01,3.487780047558989072e+00
-2.173669636249542236e-01,3.487305247467524794e+00
-2.167267054319381714e-01,3.486831829022665197e+00
-2.160864472389221191e-01,3.486359916629012901e+00
-2.154461890459060669e-01,3.485889682909480314e+00
-2.148059457540512085e-01,3.485421298228366993e+00
-2.141656875610351562e-01,3.484954896125367796e+00
-2.135254293680191040e-01,3.484490607034175014e+00
-2.128851711750030518e-01,3.484028616784437205e+00
-2.122449129819869995e-01,3.483569045618187143e+00
-2.116046547889709473e-01,3.483112067111092447e+00
-2.109643965959548950e-01,3.482657823795530128e+00
-2.103241533041000366e-01,3.482206462150878146e+00
-2.096838951110839844e-01,3.481758105818178350e+00
-2.090436369180679321e-01,3.481312902820794086e+00
-2.084033787250518799e-01,3.480871021711370084e+00
-2.077631205320358276e-01,3.480432576350411367e+00
-2.071228623390197754e-01,3.479997703821913646e+00
-2.064826041460037231e-01,3.479566552396743617e+00
-2.058423459529876709e-01,3.479139219963863106e+00
-2.052021026611328125e-01,3.478715884613198916e+00
-2.045618444681167603e-01,3.478296627883287861e+00
-2.039215862751007080e-01,3.477881582179942477e+00
-2.032813280820846558e-01,3.477470875527695071e+00
-2.026410698890686035e-01,3.477064622501308655e+00
-2.020008116960525513e-01,3.476662910185049249e+00
-2.013605535030364990e-01,3.476265906555805696e+00
-2.007203102111816406e-01,3.475873656890149377e+00
-2.000800520181655884e-01,3.475486272789051867e+00
-1.994397938251495361e-01,3.475103865153914562e+00
-1.987995356321334839e-01,3.474726507361667771e+00
-1.981592774391174316e-01,3.474354301955939306e+00
-1.975190192461013794e-01,3.473987320553920455e+00
-1.968787610530853271e-01,3.473625658361178203e+00
-1.962385177612304688e-01,3.473269382869699662e+00
-1.955982595682144165e-01,3.472918559127815108e+00
-1.949580013751983643e-01,3.472573258010470898e+00
-1.943177431821823120e-01,3.472233543186748150e+00
-1.936774849891662598e-01,3.471899468121168120e+00
-1.930372267961502075e-01,3.471571069800310383e+00
-1.923969686031341553e-01,3.471248444314897874e+00
-1.917567253112792969e-01,3.470931596795545637e+00
-1.911164671182632446e-01,3.470620570463594845e+00
-1.904762089252471924e-01,3.470315407453959722e+00
-1.898359507322311401e-01,3.470016146454415917e+00
-1.891956925392150879e-01,3.469722807536927078e+00
-1.885554343461990356e-01,3.469435426524033694e+00
-1.879151761531829834e-01,3.469153997394653910e+00
-1.872749328613281250e-01,3.468878586296443522e+00
-1.866346746683120728e-01,3.468609154320330124e+00
-1.859944164752960205e-01,3.468345737444508803e+00
-1.853541582822799683e-01,3.468088340976362538e+00
-1.847139000892639160e-01,3.467836967624634781e+00
-1.840736418962478638e-01,3.467591600356881187e+00
-1.834333837032318115e-01,3.467352264936631290e+00
-1.827931404113769531e-01,3.467118949869561373e+00
-1.821528822183609009e-01,3.466891644603636635e+00
-1.815126240253448486e-01,3.466670310041078729e+00
-1.808723658323287964e-01,3.466454948180268669e+00
-1.802321076393127441e-01,3.466245570779896479e+00
-1.795918494462966919e-01,3.466042124712042316e+00
-1.789515912532806396e-01,3.465844611576061496e+00
-1.783113479614257812e-01,3.465652999218495456e+00
-1.776710897684097290e-01,3.465467259227784425e+00
-1.770308315753936768e-01,3.465287350928525356e+00
-1.763905733823776245e-01,3.465113270544732060e+00
-1.757503151893615723e-01,3.464945001943538827e+00
-1.751100569963455200e-01,3.464782433955385432e+00
-1.744697988033294678e-01,3.464625602943725013e+00
-1.738295555114746094e-01,3.464474455113943030e+00
-1.731892973184585571e-01,3.464328947617284715e+00
-1.725490391254425049e-01,3.464189017092862422e+00
-1.719087809324264526e-01,3.464054666543745498e+00
-1.712685227394104004e-01,3.463925803794942304e+00
-1.706282645463943481e-01,3.463802426209430685e+00
-1.699880063533782959e-01,3.463684449375151075e+00
-1.693477630615234375e-01,3.463571813799198651e+00
-1.687075048685073853e-01,3.463464492194557209e+00
-1.680672466754913330e-01,3.463362448050499420e+00
-1.674269884824752808e-01,3.463265578042417303e+00
-1.667867302894592285e-01,3.463173836452928089e+00
-1.661464720964431763e-01,3.463087201049055430e+00
-1.655062139034271240e-01,3.463005536134901696e+00
-1.648659706115722656e-01,3.462928834390379684e+00
-1.642257124185562134e-01,3.462856984933663895e+00
-1.635854542255401611e-01,3.462789966191538227e+00
-1.629451960325241089e-01,3.462727664415091944e+00
-1.623049378395080566e-01,3.462670014518173467e+00
-1.616646796464920044e-01,3.462616950416393724e+00
-1.610244214534759521e-01,3.462568379279786335e+00
-1.603841632604598999e-01,3.462524221857586681e+00
-1.597439199686050415e-01,3.462484391371049686e+00
-1.591036617755889893e-01,3.462448824801101832e+00
-1.584634035825729370e-01,3.462417380811533718e+00
-1.578231453895568848e-01,3.462390025689349393e+00
-1.571828871965408325e-01,3.462366618457700440e+00
-1.565426290035247803e-01,3.462347094939417058e+00
-1.559023708105087280e-01,3.462331370846977396e+00
-1.552621275186538696e-01,3.462319310967983732e+00
-1.546218693256378174e-01,3.462310835503062734e+00
-1.539816111326217651e-01,3.462305836836931050e+00
-1.533413529396057129e-01,3.462304225131988211e+00
-1.527010947465896606e-01,3.462305886331580318e+00
-1.520608365535736084e-01,3.462310749441006585e+00
-1.514205783605575562e-01,3.462318672163788413e+00
-1.507803350687026978e-01,3.462329573663788018e+00
-1.501400768756866455e-01,3.462343346026516500e+00
-1.494998186826705933e-01,3.462359869533981893e+00
-1.488595604896545410e-01,3.462379064296976061e+00
-1.482193022966384888e-01,3.462400843320464716e+00
-1.475790441036224365e-01,3.462425083803962078e+00
-1.469387859106063843e-01,3.462451700006775823e+00
-1.462985426187515259e-01,3.462480598591553882e+00
-1.456582844257354736e-01,3.462511688131998167e+00
-1.450180262327194214e-01,3.462544868396207676e+00
-1.443777680397033691e-01,3.462580060904381085e+00
-1.437375098466873169e-01,3.462617191903400116e+00
-1.430972516536712646e-01,3.462656164614269727e+00
-1.424569934606552124e-01,3.462696937365180361e+00
-1.418167501688003540e-01,3.462739387850872319e+00
-1.411764919757843018e-01,3.462783499265482234e+00
-1.405362337827682495e-01,3.462829162546912531e+00
-1.398959755897521973e-01,3.462876368350457312e+00
-1.392557173967361450e-01,3.462925019998310372e+00
-1.386154592037200928e-01,3.462975086454044948e+00
-1.379752010107040405e-01,3.463026545200022621e+00
-1.373349577188491821e-01,3.463079356246926199e+00
-1.366946995258331299e-01,3.463133449634411054e+00
-1.360544413328170776e-01,3.463188827006110415e+00
-1.354141831398010254e-01,3.463245461669783865e+00
-1.347739249467849731e-01,3.463303341190198559e+00
-1.341336667537689209e-01,3.463362451504094608e+00
-1.334934085607528687e-01,3.463422803159443841e+00
-1.328531652688980103e-01,3.463484347237447025e+00
-1.322129070758819580e-01,3.463547127064975584e+00
-1.315726488828659058e-01,3.463611158269507939e+00
-1.309323906898498535e-01,3.463676414594751840e+00
-1.302921324968338013e-01,3.463742962361493483e+00
-1.296518743038177490e-01,3.463810761124415105e+00
-1.290116161108016968e-01,3.463879884993754654e+00
-1.283713728189468384e-01,3.463950330261948984e+00
-1.277311146259307861e-01,3.464022129165647002e+00
-1.270908564329147339e-01,3.464095306776417527e+00
-1.264505982398986816e-01,3.464169912844905053e+00
-1.258103400468826294e-01,3.464245940439877103e+00
-1.251700818538665771e-01,3.464323457640451132e+00
-1.245298311114311218e-01,3.464402466291175209e+00
-1.238895729184150696e-01,3.464483030813794162e+00
-1.232493147253990173e-01,3.464565143286028270e+00
-1.226090639829635620e-01,3.464648849663413799e+00
-1.219688057899475098e-01,3.464734171921223904e+00
-1.213285475969314575e-01,3.464821088847204855e+00
-1.206882894039154053e-01,3.464909678609096488e+00
-1.200480386614799500e-01,3.464999916671095193e+00
-1.194077804684638977e-01,3.465091809722628646e+00
-1.187675222754478455e-01,3.465185341294114707e+00
-1.181272715330123901e-01,3.465280537951291873e+00
-1.174870133399963379e-01,3.465377366871934317e+00
-1.168467551469802856e-01,3.465475807733292335e+00
-1.162064969539642334e-01,3.465575840217721915e+00
-1.155662462115287781e-01,3.465677397119290681e+00
-1.149259880185127258e-01,3.465780452663715927e+00
-1.142857298254966736e-01,3.465884951363856992e+00
-1.136454790830612183e-01,3.465990823274409216e+00
-1.130052208900451660e-01,3.466097985915841839e+00
-1.123649626970291138e-01,3.466206352683594005e+00
-1.117247045040130615e-01,3.466315825255666283e+00
-1.110844537615776062e-01,3.466426302501934842e+00
-1.104441955685615540e-01,3.466537652741875863e+00
-1.098039373755455017e-01,3.466649773472703977e+00
-1.091636791825294495e-01,3.466762508138639731e+00
-1.085234284400939941e-01,3.466875688592556237e+00
-1.078831702470779419e-01,3.466989193659437696e+00
-1.072429120540618896e-01,3.467102825438775682e+00
-1.066026613116264343e-01,3.467216417356893565e+00
-1.059624031186103821e-01,3.467329758844440946e+00
-1.053221449255943298e-01,3.467442689953555757e+00
-1.046818867325782776e-01,3.467554967743864403e+00
-1.040416359901428223e-01,3.467666394024221610e+00
-1.034013777971267700e-01,3.467776770582000623e+00
-1.027611196041107178e-01,3.467885831244169381e+00
-1.021208688616752625e-01,3.467993368322257908e+00
-1.014806106686592102e-01,3.468099134773438674e+00
-1.008403524756431580e-01,3.468202909158846658e+00
-1.002000942826271057e-01,3.468304435872906932e+00
-9.955984354019165039e-02,3.468403487078735026e+00
-9.891958534717559814e-02,3.468499762294912081e+00
-9.827932715415954590e-02,3.468593097474155673e+00
-9.763907641172409058e-02,3.468683203521706115e+00
-9.699881821870803833e-02,3.468769861997086146e+00
-9.635856002569198608e-02,3.468852843131656094e+00
-9.571830183267593384e-02,3.468931890957809294e+00
-9.507805109024047852e-02,3.469006816712522756e+00
-9.443779289722442627e-02,3.469077406794346174e+00
-9.379753470420837402e-02,3.469143443375445557e+00
-9.315727651119232178e-02,3.469204728149498429e+00
-9.251702576875686646e-02,3.469261124386420647e+00
-9.187676757574081421e-02,3.469312412650262356e+00
-9.123650938272476196e-02,3.469358485706491635e+00
-9.059625864028930664e-02,3.469399190204588201e+00
-8.995600044727325439e-02,3.469434401626073416e+00
-8.931574225425720215e-02,3.469464052521279207e+00
-8.867548406124114990e-02,3.469488010481915907e+00
-8.803523331880569458e-02,3.469506261108394884e+00
-8.739497512578964233e-02,3.469518741985814003e+00
-8.675471693277359009e-02,3.469525455187685736e+00
-8.611446619033813477e-02,3.469526392747870336e+00
-8.547420799732208252e-02,3.469521581787609499e+00
-8.483394980430603027e-02,3.469511095671939493e+00
-8.419369161128997803e-02,3.469494996377743945e+00
-8.355344086885452271e-02,3.469473402369320780e+00
-8.291318267583847046e-02,3.469446409815192922e+00
-8.227292448282241821e-02,3.469414234914680151e+00
-8.163267374038696289e-02,3.469377003095264200e+00
-8.099241554737091064e-02,3.469334917211229552e+00
-8.035215735435485840e-02,3.469288249367392218e+00
-7.971189916133880615e-02,3.469237190719141495e+00
-7.907164841890335083e-02,3.469182086405988130e+00
-7.843139022588729858e-02,3.469123189603215529e+00
-7.779113203287124634e-02,3.469060862828012404e+00
-7.715088129043579102e-02,3.468995408229168298e+00
-7.651062309741973877e-02,3.468927201342086875e+00
-7.587036490440368652e-02,3.468856651840326766e+00
-7.523010671138763428e-02,3.468784125697201848e+00
-7.458985596895217896e-02,3.468710071168567666e+00
-7.394959777593612671e-02,3.468634898053530868e+00
-7.330933958292007446e-02,3.468559052003048038e+00
-7.266908884048461914e-02,3.468482993778629009e+00
-7.202883064746856689e-02,3.468407183003355598e+00
-7.138857245445251465e-02,3.468332083617732486e+00
-7.074831426143646240e-02,3.468258180508406063e+00
-7.010806351900100708e-02,3.468185924229659101e+00
-6.946780532598495483e-02,3.468115811985046371e+00
-6.882754713296890259e-02,3.468048309059469592e+00
-6.818728893995285034e-02,3.467983863587487114e+00
-6.754703819751739502e-02,3.467922969819796197e+00
-6.690678000450134277e-02,3.467866029283621643e+00
-6.626652181148529053e-02,3.467813482644786838e+00
-6.562627106904983521e-02,3.467765768729102582e+00
-6.498601287603378296e-02,3.467723255191166754e+00
-6.434575468301773071e-02,3.467686337390757600e+00
-6.370549649000167847e-02,3.467655360685334642e+00
-6.306524574756622314e-02,3.467630626854969034e+00
-6.242498755455017090e-02,3.467612431580842980e+00
-6.178473308682441711e-02,3.467601040264827628e+00
-6.114447489380836487e-02,3.467596712713185703e+00
-6.050422042608261108e-02,3.467599599658934384e+00
-5.986396223306655884e-02,3.467609834200076513e+00
-5.922370776534080505e-02,3.467627564051737554e+00
-5.858344957232475281e-02,3.467652804418376977e+00
-5.794319510459899902e-02,3.467685649665711800e+00
-5.730293691158294678e-02,3.467725996254879206e+00
-5.666268244385719299e-02,3.467773792255798959e+00
-5.602242797613143921e-02,3.467828943731237068e+00
-5.538216978311538696e-02,3.467891229932786423e+00
-5.474191531538963318e-02,3.467960467715688111e+00
-5.410165712237358093e-02,3.468036379482264842e+00
-5.346140265464782715e-02,3.468118602592935140e+00
-5.282114446163177490e-02,3.468206804230150375e+00
-5.218088999390602112e-02,3.468300548668667105e+00
-5.154063552618026733e-02,3.468399329968977263e+00
-5.090037733316421509e-02,3.468502656422841834e+00
-5.026012286543846130e-02,3.468609926650878528e+00
-4.961986467242240906e-02,3.468720549699149558e+00
-4.897961020469665527e-02,3.468833868580966318e+00
-4.833935201168060303e-02,3.468949146418647711e+00
-4.769909754395484924e-02,3.469065652704424352e+00
-4.705884307622909546e-02,3.469182612834496027e+00
-4.641858488321304321e-02,3.469299213356181077e+00
-4.577833041548728943e-02,3.469414606412328794e+00
-4.513807222247123718e-02,3.469527932349854460e+00
-4.449781775474548340e-02,3.469638267889513017e+00
-4.385755956172943115e-02,3.469744750015743229e+00
-4.321730509400367737e-02,3.469846414631009068e+00
-4.257704690098762512e-02,3.469942354936749851e+00
-4.193679243326187134e-02,3.470031595983434691e+00
-4.129653796553611755e-02,3.470113217481086920e+00
-4.065627977252006531e-02,3.470186290029138476e+00
-4.001602530479431152e-02,3.470249891025469324e+00
-3.937576711177825928e-02,3.470303104371944336e+00
-3.873551264405250549e-02,3.470345055976802762e+00
-3.809525445103645325e-02,3.470374863969927670e+00
-3.745499998331069946e-02,3.470391710304795208e+00
-3.681474179029464722e-02,3.470394819296911848e+00
-3.617448732256889343e-02,3.470383421447277517e+00
-3.553423285484313965e-02,3.470356821512413426e+00
-3.489397466182708740e-02,3.470314365554075131e+00
-3.425372019410133362e-02,3.470255464079434748e+00
-3.361346200108528137e-02,3.470179585679675327e+00
-3.297320753335952759e-02,3.470086279123744344e+00
-3.233294934034347534e-02,3.469975145535293848e+00
-3.169269487261772156e-02,3.469845857444047610e+00
-3.105243854224681854e-02,3.469698185452663175e+00
-3.041218221187591553e-02,3.469531948372349905e+00
-2.977192588150501251e-02,3.469347100320533173e+00
-2.913166955113410950e-02,3.469143621708527636e+00
-2.849141508340835571e-02,3.468921642279706674e+00
-2.785115875303745270e-02,3.468681328806949793e+00
-2.721090242266654968e-02,3.468422949278551215e+00
-2.657064609229564667e-02,3.468146879937481941e+00
-2.593038976192474365e-02,3.467853593980972704e+00
-2.529013343155384064e-02,3.467543612616710291e+00
-2.464987710118293762e-02,3.467217573869764813e+00
-2.400962263345718384e-02,3.466876239883220912e+00
-2.336936630308628082e-02,3.466520400512763889e+00
-2.272910997271537781e-02,3.466150928601534176e+00
-2.208885364234447479e-02,3.465768813840987228e+00
-2.144859731197357178e-02,3.465375109666217313e+00
-2.080834098160266876e-02,3.464970921094663758e+00
-2.016808465123176575e-02,3.464557483834269647e+00
-1.952782832086086273e-02,3.464136017755460539e+00
-1.888757199048995972e-02,3.463707787872523536e+00
-1.824731752276420593e-02,3.463274244389232592e+00
-1.760706119239330292e-02,3.462836736251817094e+00
-1.696680486202239990e-02,3.462396733939040683e+00
-1.632654853165149689e-02,3.461955729559137218e+00
-1.568629220128059387e-02,3.461515213513698619e+00
-1.504603587090969086e-02,3.461076748190366814e+00
-1.440578047186136246e-02,3.460641838856688857e+00
-1.376552414149045944e-02,3.460212058216528774e+00
-1.312526781111955643e-02,3.459788937676388620e+00
-1.248501241207122803e-02,3.459374059183282224e+00
-1.184475608170032501e-02,3.458968872604951006e+00
-1.120449975132942200e-02,3.458574947843851888e+00
-1.056424342095851898e-02,3.458193716481723357e+00
-9.923987090587615967e-03,3.457826630593983985e+00
-9.283731691539287567e-03,3.457475050552013318e+00
-8.643475361168384552e-03,3.457140362409655943e+00
-8.003219030797481537e-03,3.456823797796639397e+00
-7.362963166087865829e-03,3.456526611399365123e+00
-6.722707301378250122e-03,3.456249922639314853e+00
-6.082450971007347107e-03,3.455994802472933891e+00
-5.442194640636444092e-03,3.455762268535524484e+00
-4.801938775926828384e-03,3.455553207048440267e+00
-4.161682911217212677e-03,3.455368452612138430e+00
-3.521426580846309662e-03,3.455208718518897548e+00
-2.881170483306050301e-03,3.455074631209236635e+00
-2.240914385765790939e-03,3.454966712634724324e+00
-1.600658288225531578e-03,3.454885403949558675e+00
-9.604021906852722168e-04,3.454831011013807629e+00
-3.201460931450128555e-04,3.454803747793886437e+00
3.201460931450128555e-04,3.454803742633592023e+00
9.604021906852722168e-04,3.454830995536725347e+00
1.600658288225531578e-03,3.454885378175231558e+00
2.240914385765790939e-03,3.454966676868818976e+00
2.881170483306050301e-03,3.455074585432358347e+00
3.521426580846309662e-03,3.455208662232052141e+00
4.161682911217212677e-03,3.455368387010741671e+00
4.801938775926828384e-03,3.455553131822151069e+00
5.442194640636444092e-03,3.455762183413330302e+00
6.082450971007347107e-03,3.455994709209282867e+00
6.722707301378250122e-03,3.456249819533227630e+00
7.362963166087865829e-03,3.456526500721786022e+00
8.003219030797481537e-03,3.456823678895739604e+00
8.643475361168384552e-03,3.457140235637087500e+00
9.283731691539287567e-03,3.457474918144169074e+00
9.923987090587615967e-03,3.457826487374482838e+00
1.056424342095851898e-02,3.458193568393581607e+00
1.120449975132942200e-02,3.458574795245488609e+00
1.184475608170032501e-02,3.458968715863306009e+00
1.248501241207122803e-02,3.459373895257053633e+00
1.312526781111955643e-02,3.459788770430007432e+00
1.376552414149045944e-02,3.460211884761998036e+00
1.440578047186136246e-02,3.460641659728591613e+00
1.504603587090969086e-02,3.461076567051440289e+00
1.568629220128059387e-02,3.461515030752216671e+00
1.632654853165149689e-02,3.461955539624632650e+00
1.696680486202239990e-02,3.462396549082631836e+00
1.760706119239330292e-02,3.462836545295673307e+00
1.824731752276420593e-02,3.463274048023233576e+00
1.888757199048995972e-02,3.463707592072443830e+00
1.952782832086086273e-02,3.464135827998449990e+00
2.016808465123176575e-02,3.464557295164761630e+00
2.080834098160266876e-02,3.464970729034813068e+00
2.144859731197357178e-02,3.465374924129010381e+00
2.208885364234447479e-02,3.465768625844319217e+00
2.272910997271537781e-02,3.466150738748157600e+00
2.336936630308628082e-02,3.466520209385461015e+00
2.400962263345718384e-02,3.466876048043107783e+00
2.464987710118293762e-02,3.467217404896538291e+00
2.529013343155384064e-02,3.467543428312386489e+00
2.593038976192474365e-02,3.467853417267851235e+00
2.657064609229564667e-02,3.468146697144904422e+00
2.721090242266654968e-02,3.468422780869032884e+00
2.785115875303745270e-02,3.468681155473614552e+00
2.849141508340835571e-02,3.468921476799908810e+00
2.913166955113410950e-02,3.469143463896549484e+00
2.977192588150501251e-02,3.469346939244839056e+00
3.041218221187591553e-02,3.469531805309959083e+00
3.105243854224681854e-02,3.469698039746033302e+00
3.169269487261772156e-02,3.469845709863017547e+00
3.233294934034347534e-02,3.469975005549137848e+00
3.297320753335952759e-02,3.470086146484647305e+00
3.361346200108528137e-02,3.470179467983677490e+00
3.425372019410133362e-02,3.470255337963352282e+00
3.489397466182708740e-02,3.470314246442401718e+00
3.553423285484313965e-02,3.470356709137107476e+00
3.617448732256889343e-02,3.470383315541263336e+00
3.681474179029464722e-02,3.470394719594937172e+00
3.745499998331069946e-02,3.470391616544191038e+00
3.809525445103645325e-02,3.470374770710061618e+00
3.873551264405250549e-02,3.470344968462359070e+00
3.937576711177825928e-02,3.470303013221861299e+00
4.001602530479431152e-02,3.470249797138677650e+00
4.065627977252006531e-02,3.470186210192506060e+00
4.129653796553611755e-02,3.470113142882913948e+00
4.193679243326187134e-02,3.470031526354343754e+00
4.257704690098762512e-02,3.469942290015063158e+00
4.321730509400367737e-02,3.469846348116169210e+00
4.385755956172943115e-02,3.469744688129767773e+00
4.449781775474548340e-02,3.469638215600451048e+00
4.513807222247123718e-02,3.469527878948358790e+00
4.577833041548728943e-02,3.469414561387810458e+00
4.641858488321304321e-02,3.469299167471326939e+00
4.705884307622909546e-02,3.469182570369007124e+00
4.769909754395484924e-02,3.469065609876057721e+00
4.833935201168060303e-02,3.468949110161800853e+00
4.897961020469665527e-02,3.468833832091638758e+00
4.961986467242240906e-02,3.468720516071680748e+00
5.026012286543846130e-02,3.468609895693553824e+00
5.090037733316421509e-02,3.468502625581274312e+00
5.154063552618026733e-02,3.468399305995109927e+00
5.218088999390602112e-02,3.468300524668113116e+00
5.282114446163177490e-02,3.468206780394889499e+00
5.346140265464782715e-02,3.468118580765698233e+00
5.410165712237358093e-02,3.468036357978969253e+00
5.474191531538963318e-02,3.467960449468980855e+00
5.538216978311538696e-02,3.467891214557274004e+00
5.602242797613143921e-02,3.467828927373387327e+00
5.666268244385719299e-02,3.467773777354658193e+00
5.730293691158294678e-02,3.467725982694991771e+00
5.794319510459899902e-02,3.467685637339339877e+00
5.858344957232475281e-02,3.467652791626035125e+00
5.922370776534080505e-02,3.467627553898047665e+00
5.986396223306655884e-02,3.467609824999112078e+00
6.050422042608261108e-02,3.467599591330072784e+00
6.114447489380836487e-02,3.467596704105760264e+00
6.178473308682441711e-02,3.467601032489622703e+00
6.242498755455017090e-02,3.467612424564776141e+00
6.306524574756622314e-02,3.467630618949489651e+00
6.370549649000167847e-02,3.467655357126023574e+00
6.434575468301773071e-02,3.467686334189091113e+00
6.498601287603378296e-02,3.467723252314240945e+00
6.562627106904983521e-02,3.467765765630222319e+00
6.626652181148529053e-02,3.467813477550492518e+00
6.690678000450134277e-02,3.467866024720488660e+00
6.754703819751739502e-02,3.467922966107935601e+00
6.818728893995285034e-02,3.467983861928569222e+00
6.882754713296890259e-02,3.468048307281966558e+00
6.946780532598495483e-02,3.468115810663827681e+00
7.010806351900100708e-02,3.468185923052429231e+00
7.074831426143646240e-02,3.468258178203186048e+00
7.138857245445251465e-02,3.468332081381745979e+00
7.202883064746856689e-02,3.468407181182861621e+00
7.266908884048461914e-02,3.468482992016544308e+00
7.330933958292007446e-02,3.468559051352311684e+00
7.394959777593612671e-02,3.468634897362152358e+00
7.458985596895217896e-02,3.468710070557085245e+00
7.523010671138763428e-02,3.468784124616706599e+00
7.587036490440368652e-02,3.468856650966185118e+00
7.651062309741973877e-02,3.468927200501356278e+00
7.715088129043579102e-02,3.468995407488741023e+00
7.779113203287124634e-02,3.469060862502312492e+00
7.843139022588729858e-02,3.469123189316982270e+00
7.907164841890335083e-02,3.469182086154706024e+00
7.971189916133880615e-02,3.469237190204958132e+00
8.035215735435485840e-02,3.469288248981301059e+00
8.099241554737091064e-02,3.469334916873362928e+00
8.163267374038696289e-02,3.469377002799912013e+00
8.227292448282241821e-02,3.469414234785723750e+00
8.291318267583847046e-02,3.469446409702703349e+00
8.355344086885452271e-02,3.469473402271300522e+00
8.419369161128997803e-02,3.469494996178657864e+00
8.483394980430603027e-02,3.469511095498829079e+00
8.547420799732208252e-02,3.469521581637245777e+00
8.611446619033813477e-02,3.469526392617403587e+00
8.675471693277359009e-02,3.469525455123067204e+00
8.739497512578964233e-02,3.469518741929865868e+00
8.803523331880569458e-02,3.469506261060004260e+00
8.867548406124114990e-02,3.469488010419202517e+00
8.931574225425720215e-02,3.469464052467152726e+00
8.995600044727325439e-02,3.469434401563854298e+00
9.059625864028930664e-02,3.469399190164399460e+00
9.123650938272476196e-02,3.469358485694966632e+00
9.187676757574081421e-02,3.469312412635405352e+00
9.251702576875686646e-02,3.469261124369414695e+00
9.315727651119232178e-02,3.469204728120331094e+00
9.379753470420837402e-02,3.469143443353582157e+00
9.443779289722442627e-02,3.469077406775636696e+00
9.507805109024047852e-02,3.469006816694244488e+00
9.571830183267593384e-02,3.468931890950004870e+00
9.635856002569198608e-02,3.468852843124999197e+00
9.699881821870803833e-02,3.468769861991413350e+00
9.763907641172409058e-02,3.468683203516877533e+00
9.827932715415954590e-02,3.468593097464917285e+00
9.891958534717559814e-02,3.468499762288809407e+00
9.955984354019165039e-02,3.468403487072816205e+00
1.002000942826271057e-01,3.468304435870398716e+00
1.008403524756431580e-01,3.468202909156723024e+00
1.014806106686592102e-01,3.468099134771642333e+00
1.021208688616752625e-01,3.467993368320740455e+00
1.027611196041107178e-01,3.467885831241928063e+00
1.034013777971267700e-01,3.467776770579840573e+00
1.040416359901428223e-01,3.467666394022175247e+00
1.046818867325782776e-01,3.467554967743290639e+00
1.053221449255943298e-01,3.467442689952751955e+00
1.059624031186103821e-01,3.467329758844035936e+00
1.066026613116264343e-01,3.467216417356327351e+00
1.072429120540618896e-01,3.467102825438017177e+00
1.078831702470779419e-01,3.466989193658723600e+00
1.085234284400939941e-01,3.466875688591959381e+00
1.091636791825294495e-01,3.466762508138473198e+00
1.098039373755455017e-01,3.466649773472473051e+00
1.104441955685615540e-01,3.466537652741683573e+00
1.110844537615776062e-01,3.466426302501774526e+00
1.117247045040130615e-01,3.466315825255453120e+00
1.123649626970291138e-01,3.466206352683416370e+00
1.130052208900451660e-01,3.466097985915694846e+00
1.136454790830612183e-01,3.465990823274287536e+00
1.142857298254966736e-01,3.465884951363781497e+00
1.149259880185127258e-01,3.465780452663674183e+00
1.155662462115287781e-01,3.465677397119256486e+00
1.162064969539642334e-01,3.465575840217650416e+00
1.168467551469802856e-01,3.465475807733233715e+00
1.174870133399963379e-01,3.465377366871895681e+00
1.181272715330123901e-01,3.465280537951259898e+00
1.187675222754478455e-01,3.465185341294101384e+00
1.194077804684638977e-01,3.465091809722617988e+00
1.200480386614799500e-01,3.464999916671086311e+00
1.206882894039154053e-01,3.464909678609078725e+00
1.213285475969314575e-01,3.464821088847193309e+00
1.219688057899475098e-01,3.464734171921211470e+00
1.226090639829635620e-01,3.464648849663404029e+00
1.232493147253990173e-01,3.464565143286023385e+00
1.238895729184150696e-01,3.464483030813791942e+00
1.245298311114311218e-01,3.464402466291172988e+00
1.251700818538665771e-01,3.464323457640446691e+00
1.258103400468826294e-01,3.464245940439873550e+00
1.264505982398986816e-01,3.464169912844901944e+00
1.270908564329147339e-01,3.464095306776415306e+00
1.277311146259307861e-01,3.464022129165644337e+00
1.283713728189468384e-01,3.463950330261947208e+00
1.290116161108016968e-01,3.463879884993753322e+00
1.296518743038177490e-01,3.463810761124413773e+00
1.302921324968338013e-01,3.463742962361492150e+00
1.309323906898498535e-01,3.463676414594750952e+00
1.315726488828659058e-01,3.463611158269507939e+00
1.322129070758819580e-01,3.463547127064975140e+00
1.328531652688980103e-01,3.463484347237447025e+00
1.334934085607528687e-01,3.463422803159443397e+00
1.341336667537689209e-01,3.463362451504094164e+00
1.347739249467849731e-01,3.463303341190198115e+00
1.354141831398010254e-01,3.463245461669783865e+00
1.360544413328170776e-01,3.463188827006109971e+00
1.366946995258331299e-01,3.463133449634410610e+00
1.373349577188491821e-01,3.463079356246926199e+00
1.379752010107040405e-01,3.463026545200022621e+00
1.386154592037200928e-01,3.462975086454044504e+00
1.392557173967361450e-01,3.462925019998310372e+00
1.398959755897521973e-01,3.462876368350457312e+00
1.405362337827682495e-01,3.462829162546912976e+00
1.411764919757843018e-01,3.462783499265482234e+00
1.418167501688003540e-01,3.462739387850871875e+00
1.424569934606552124e-01,3.462696937365180361e+00
1.430972516536712646e-01,3.462656164614269727e+00
1.437375098466873169e-01,3.462617191903400560e+00
1.443777680397033691e-01,3.462580060904381085e+00
1.450180262327194214e-01,3.462544868396207232e+00
1.456582844257354736e-01,3.462511688131998167e+00
1.462985426187515259e-01,3.462480598591553882e+00
1.469387859106063843e-01,3.462451700006776267e+00
1.475790441036224365e-01,3.462425083803962078e+00
1.482193022966384888e-01,3.462400843320465160e+00
1.488595604896545410e-01,3.462379064296976505e+00
1.494998186826705933e-01,3.462359869533981893e+00
1.501400768756866455e-01,3.462343346026516500e+00
1.507803350687026978e-01,3.462329573663788018e+00
1.514205783605575562e-01,3.462318672163787969e+00
1.520608365535736084e-01,3.462310749441006585e+00
1.527010947465896606e-01,3.462305886331580318e+00
1.533413529396057129e-01,3.462304225131988211e+00
1.539816111326217651e-01,3.462305836836931050e+00
1.546218693256378174e-01,3.462310835503062290e+00
1.552621275186538696e-01,3.462319310967983732e+00
1.559023708105087280e-01,3.462331370846977840e+00
1.565426290035247803e-01,3.462347094939417502e+00
1.571828871965408325e-01,3.462366618457700440e+00
1.578231453895568848e-01,3.462390025689349393e+00
1.584634035825729370e-01,3.462417380811533718e+00
1.591036617755889893e-01,3.462448824801101832e+00
1.597439199686050415e-01,3.462484391371049686e+00
1.603841632604598999e-01,3.462524221857586681e+00
1.610244214534759521e-01,3.462568379279786335e+00
1.616646796464920044e-01,3.462616950416393724e+00
1.623049378395080566e-01,3.462670014518173467e+00
1.629451960325241089e-01,3.462727664415092388e+00
1.635854542255401611e-01,3.462789966191538227e+00
1.642257124185562134e-01,3.462856984933663895e+00
1.648659706115722656e-01,3.462928834390379684e+00
1.655062139034271240e-01,3.463005536134901696e+00
1.661464720964431763e-01,3.463087201049055430e+00
1.667867302894592285e-01,3.463173836452928089e+00
1.674269884824752808e-01,3.463265578042417303e+00
1.680672466754913330e-01,3.463362448050499420e+00
1.687075048685073853e-01,3.463464492194557209e+00
1.693477630615234375e-01,3.463571813799198651e+00
1.699880063533782959e-01,3.463684449375151075e+00
1.706282645463943481e-01,3.463802426209430685e+00
1.712685227394104004e-01,3.463925803794942304e+00
1.719087809324264526e-01,3.464054666543745498e+00
1.725490391254425049e-01,3.464189017092862422e+00
1.731892973184585571e-01,3.464328947617285159e+00
1.738295555114746094e-01,3.464474455113942586e+00
1.744697988033294678e-01,3.464625602943725013e+00
1.751100569963455200e-01,3.464782433955385432e+00
1.757503151893615723e-01,3.464945001943539271e+00
1.763905733823776245e-01,3.465113270544731616e+00
1.770308315753936768e-01,3.465287350928525356e+00
1.776710897684097290e-01,3.465467259227783980e+00
1.783113479614257812e-01,3.465652999218495456e+00
1.789515912532806396e-01,3.465844611576061496e+00
1.795918494462966919e-01,3.466042124712042316e+00
1.802321076393127441e-01,3.466245570779896479e+00
1.808723658323287964e-01,3.466454948180269113e+00
1.815126240253448486e-01,3.466670310041078729e+00
1.821528822183609009e-01,3.466891644603636635e+00
1.827931404113769531e-01,3.467118949869560929e+00
1.834333837032318115e-01,3.467352264936631290e+00
1.840736418962478638e-01,3.467591600356881187e+00
1.847139000892639160e-01,3.467836967624634781e+00
1.853541582822799683e-01,3.468088340976362538e+00
1.859944164752960205e-01,3.468345737444508803e+00
1.866346746683120728e-01,3.468609154320330124e+00
1.872749328613281250e-01,3.468878586296443522e+00
1.879151761531829834e-01,3.469153997394653910e+00
1.885554343461990356e-01,3.469435426524033694e+00
1.891956925392150879e-01,3.469722807536927078e+00
1.898359507322311401e-01,3.470016146454415917e+00
1.904762089252471924e-01,3.470315407453959722e+00
1.911164671182632446e-01,3.470620570463594845e+00
1.917567253112792969e-01,3.470931596795545193e+00
1.923969686031341553e-01,3.471248444314897874e+00
1.930372267961502075e-01,3.471571069800309939e+00
1.936774849891662598e-01,3.471899468121168120e+00
1.943177431821823120e-01,3.472233543186749039e+00
1.949580013751983643e-01,3.472573258010470898e+00
1.955982595682144165e-01,3.472918559127815108e+00
1.962385177612304688e-01,3.473269382869699662e+00
1.968787610530853271e-01,3.473625658361178203e+00
1.975190192461013794e-01,3.473987320553920455e+00
1.981592774391174316e-01,3.474354301955939306e+00
1.987995356321334839e-01,3.474726507361667771e+00
1.994397938251495361e-01,3.475103865153914562e+00
2.000800520181655884e-01,3.475486272789051867e+00
2.007203102111816406e-01,3.475873656890149377e+00
2.013605535030364990e-01,3.476265906555805696e+00
2.020008116960525513e-01,3.476662910185049249e+00
2.026410698890686035e-01,3.477064622501308655e+00
2.032813280820846558e-01,3.477470875527695071e+00
2.039215862751007080e-01,3.477881582179942477e+00
2.045618444681167603e-01,3.478296627883287861e+00
2.052021026611328125e-01,3.478715884613198916e+00
2.058423459529876709e-01,3.479139219963863106e+00
2.064826041460037231e-01,3.479566552396743173e+00
2.071228623390197754e-01,3.479997703821913646e+00
2.077631205320358276e-01,3.480432576350411367e+00
2.084033787250518799e-01,3.480871021711370084e+00
2.090436369180679321e-01,3.481312902820794086e+00
2.096838951110839844e-01,3.481758105818178350e+00
2.103241533041000366e-01,3.482206462150878146e+00
2.109643965959548950e-01,3.482657823795530128e+00
2.116046547889709473e-01,3.483112067111092447e+00
2.122449129819869995e-01,3.483569045618186699e+00
2.128851711750030518e-01,3.484028616784437205e+00
2.135254293680191040e-01,3.484490607034175014e+00
2.141656875610351562e-01,3.484954896125367796e+00
2.148059457540512085e-01,3.485421298228366993e+00
2.154461890459060669e-01,3.485889682909480314e+00
2.160864472389221191e-01,3.486359916629012901e+00
2.167267054319381714e-01,3.486831829022665197e+00
2.173669636249542236e-01,3.487305247467524794e+00
2.180072218179702759e-01,3.487780047558989072e+00
2.186474800109863281e-01,3.488256093378259592e+00
2.192877382040023804e-01,3.488733200323806294e+00
2.199279814958572388e-01,3.489211220312230299e+00
2.205682396888732910e-01,3.489690025974748977e+00
2.212084978818893433e-01,3.490169450408766139e+00
2.218487560749053955e-01,3.490649370237958848e+00
2.224890142679214478e-01,3.491129606441030653e+00
2.231292724609375000e-01,3.491610028740275595e+00
2.237695306539535522e-01,3.492090498206628091e+00
2.244097739458084106e-01,3.492570840619221961e+00
2.250500321388244629e-01,3.493050972596770887e+00
2.256902903318405151e-01,3.493530708753950886e+00
2.263305485248565674e-01,3.494009962205693043e+00
2.269708067178726196e-01,3.494488533575375477e+00
2.276110649108886719e-01,3.494966335250428102e+00
2.282513231039047241e-01,3.495443213257509285e+00
2.288915663957595825e-01,3.495919032472798449e+00
2.295318245887756348e-01,3.496393709737110722e+00
2.301720827817916870e-01,3.496867080749617163e+00
2.308123409748077393e-01,3.497339031057868475e+00
2.314525991678237915e-01,3.497809444450405536e+00
2.320928573608398438e-01,3.498278211153047934e+00
2.327331155538558960e-01,3.498745175776608818e+00
2.333733588457107544e-01,3.499210274292362310e+00
2.340136170387268066e-01,3.499673357364446957e+00
2.346538752317428589e-01,3.500134314840137151e+00
2.352941334247589111e-01,3.500593065204514076e+00
2.359343916177749634e-01,3.501049482705897553e+00
2.365746498107910156e-01,3.501503454322030251e+00
2.372149080038070679e-01,3.501954879999354731e+00
2.378551512956619263e-01,3.502403657055216613e+00
2.384954094886779785e-01,3.502849666144700169e+00
2.391356676816940308e-01,3.503292855454248844e+00
2.397759258747100830e-01,3.503733054362509591e+00
2.404161840677261353e-01,3.504170233405975665e+00
2.410564422607421875e-01,3.504604229411560468e+00
2.416967004537582397e-01,3.505034973525634534e+00
2.423369437456130981e-01,3.505462325958130343e+00
2.429772019386291504e-01,3.505886254837995430e+00
2.436174601316452026e-01,3.506306600206594126e+00
2.442577183246612549e-01,3.506723314266960045e+00
2.448979765176773071e-01,3.507136236112493144e+00
2.455382347106933594e-01,3.507545295709583399e+00
2.461784929037094116e-01,3.507950382357884145e+00
2.468187510967254639e-01,3.508351392263181712e+00
2.474589943885803223e-01,3.508748222530258865e+00
2.480992525815963745e-01,3.509140740335956465e+00
2.487395107746124268e-01,3.509528864926378056e+00
2.493797689676284790e-01,3.509912487783847901e+00
2.500200271606445312e-01,3.510291473596040657e+00
2.506602704524993896e-01,3.510665708908039750e+00
2.513005435466766357e-01,3.511035103692605297e+00
2.519407868385314941e-01,3.511399509375729089e+00
2.525810599327087402e-01,3.511758820211849486e+00
2.532213032245635986e-01,3.512112912953211818e+00
2.538615465164184570e-01,3.512461636668596565e+00
2.545018196105957031e-01,3.512804906923383541e+00
2.551420629024505615e-01,3.513142554886392599e+00
2.557823359966278076e-01,3.513474488548545160e+00
2.564225792884826660e-01,3.513800554965744283e+00
2.570628523826599121e-01,3.514120622736842225e+00
2.577030956745147705e-01,3.514434537082204102e+00
2.583433389663696289e-01,3.514742195682145187e+00
2.589836120605468750e-01,3.515043459012855198e+00
2.596238553524017334e-01,3.515338162853414161e+00
2.602641284465789795e-01,3.515626194366351598e+00
2.609043717384338379e-01,3.515907398276750584e+00
2.615446448326110840e-01,3.516181663452072392e+00
2.621848881244659424e-01,3.516448819861641262e+00
2.628251314163208008e-01,3.516708751286659052e+00
2.634654045104980469e-01,3.516961333896210462e+00
2.641056478023529053e-01,3.517206422359444140e+00
2.647459208965301514e-01,3.517443893981630154e+00
2.653861641883850098e-01,3.517673610453721622e+00
2.660264372825622559e-01,3.517895472750978136e+00
2.666666805744171143e-01,3.518109329783808636e+00
2.673069238662719727e-01,3.518315072752640660e+00
2.679471969604492188e-01,3.518512631487602960e+00
2.685874402523040771e-01,3.518701859917323649e+00
2.692277133464813232e-01,3.518882685313814651e+00
2.698679566383361816e-01,3.519054966299790088e+00
2.705082297325134277e-01,3.519218676283561109e+00
2.711484730243682861e-01,3.519373696672145613e+00
2.717887461185455322e-01,3.519519999806273169e+00
2.724289894104003906e-01,3.519657445928794814e+00
2.730692327022552490e-01,3.519786014472409796e+00
2.737095057964324951e-01,3.519905679236959628e+00
2.743497490882873535e-01,3.520016394472099464e+00
2.749900221824645996e-01,3.520118126067923292e+00
2.756302654743194580e-01,3.520210837083225464e+00
2.762705385684967041e-01,3.520294535722375606e+00
2.769107818603515625e-01,3.520369226879338953e+00
2.775510251522064209e-01,3.520434898876376284e+00
2.781912982463836670e-01,3.520491601633736867e+00
2.788315415382385254e-01,3.520539352056550442e+00
2.794718146324157715e-01,3.520578201499191096e+00
2.801120579242706299e-01,3.520608167545819178e+00
2.807523310184478760e-01,3.520629372381592681e+00
2.813925743103027344e-01,3.520641866668433817e+00
2.820328176021575928e-01,3.520645720882573215e+00
2.826730906963348389e-01,3.520641046295587273e+00
2.833133339881896973e-01,3.520627957136925446e+00
2.839536070823669434e-01,3.520606553986337151e+00
2.845938503742218018e-01,3.520576957595818790e+00
2.852341234683990479e-01,3.520539355035285922e+00
2.858743667602539062e-01,3.520493814173957681e+00
2.865146100521087646e-01,3.520440568574061846e+00
2.871548831462860107e-01,3.520379743354724589e+00
2.877951264381408691e-01,3.520311523481858273e+00
2.884353995323181152e-01,3.520236060953829238e+00
2.890756428241729736e-01,3.520153602479545896e+00
2.897159159183502197e-01,3.520064308631303263e+00
2.903561592102050781e-01,3.519968369033145361e+00
2.909964025020599365e-01,3.519866040790986084e+00
2.916366755962371826e-01,3.519757494799854669e+00
2.922769188880920410e-01,3.519642965104024412e+00
2.929171919822692871e-01,3.519522666022123047e+00
2.935574352741241455e-01,3.519396854003320030e+00
2.941977083683013916e-01,3.519265733505847926e+00
2.948379516601562500e-01,3.519129580542458058e+00
2.954781949520111084e-01,3.518988571244783703e+00
2.961184680461883545e-01,3.518842992924284374e+00
2.967587113380432129e-01,3.518693054994778358e+00
2.973989844322204590e-01,3.518539019783128552e+00
2.980392277240753174e-01,3.518381124737108401e+00
2.986795008182525635e-01,3.518219595647987585e+00
2.993197441101074219e-01,3.518054676513218570e+00
2.999599874019622803e-01,3.517886626789463289e+00
3.006002604961395264e-01,3.517715648358708869e+00
3.012405037879943848e-01,3.517541995159734647e+00
3.018807768821716309e-01,3.517365885570988837e+00
3.025210201740264893e-01,3.517187554905749636e+00
3.031612932682037354e-01,3.517007229647081346e+00
3.038015365600585938e-01,3.516825117374815068e+00
3.044417798519134521e-01,3.516641445074113026e+00
3.050820529460906982e-01,3.516456409001121663e+00
3.057222962379455566e-01,3.516270201079427782e+00
3.063625693321228027e-01,3.516083033221566900e+00
3.070028126239776611e-01,3.515895105876182036e+00
3.076430857181549072e-01,3.515706600360064549e+00
3.082833290100097656e-01,3.515517682788485310e+00
3.089235723018646240e-01,3.515328556271485994e+00
3.095638453960418701e-01,3.515139356205192911e+00
3.102040886878967285e-01,3.514950234666112117e+00
3.108443617820739746e-01,3.514761378719727603e+00
3.114846050739288330e-01,3.514572927410847036e+00
3.121248781681060791e-01,3.514385007743218825e+00
3.127651214599609375e-01,3.514197753863598450e+00
3.134053647518157959e-01,3.514011305229140625e+00
3.140456378459930420e-01,3.513825734915542398e+00
3.146858811378479004e-01,3.513641226299505149e+00
3.153261542320251465e-01,3.513457797197640176e+00
3.159663975238800049e-01,3.513275625746884678e+00
3.166066706180572510e-01,3.513094748234072195e+00
3.172469139099121094e-01,3.512915259753937924e+00
3.178871572017669678e-01,3.512737244270287995e+00
3.185274302959442139e-01,3.512560763706654043e+00
3.191676735877990723e-01,3.512385879433623792e+00
3.198079466819763184e-01,3.512212644637648928e+00
3.204481899738311768e-01,3.512041106218234177e+00
3.210884630680084229e-01,3.511871331537290253e+00
3.217287063598632812e-01,3.511703331515620974e+00
3.223689496517181396e-01,3.511537133533265909e+00
3.230092227458953857e-01,3.511372751423352589e+00
3.236494660377502441e-01,3.511210249115983117e+00
3.242897391319274902e-01,3.511049609562868490e+00
3.249299824237823486e-01,3.510890840620986442e+00
3.255702555179595947e-01,3.510733917764626177e+00
3.262104988098144531e-01,3.510578882635528863e+00
3.268507421016693115e-01,3.510425693854553053e+00
3.274910151958465576e-01,3.510274337080334206e+00
3.281312584877014160e-01,3.510124817092039606e+00
3.287715315818786621e-01,3.509977078638795600e+00
3.294117748737335205e-01,3.509831100475480969e+00
3.300520479679107666e-01,3.509686840169632838e+00
3.306922912597656250e-01,3.509544285525846519e+00
3.313325345516204834e-01,3.509403372333747662e+00
3.319728076457977295e-01,3.509264060022899034e+00
3.326130509376525879e-01,3.509126268553222960e+00
3.332533240318298340e-01,3.508989967969166734e+00
3.338935673236846924e-01,3.508855079575536884e+00
3.345338404178619385e-01,3.508721527159755382e+00
3.351740837097167969e-01,3.508589299020342445e+00
3.358143270015716553e-01,3.508458255828013073e+00
3.364546000957489014e-01,3.508328350390508277e+00
3.370948433876037598e-01,3.508199487103132341e+00
3.377351164817810059e-01,3.508071593861619597e+00
3.383753597736358643e-01,3.507944583413045603e+00
3.390156328678131104e-01,3.507818374427273955e+00
3.396558761596679688e-01,3.507692858194281449e+00
3.402961194515228271e-01,3.507567938434298149e+00
3.409363925457000732e-01,3.507443530340278670e+00
3.415766358375549316e-01,3.507319511225385433e+00
3.422169089317321777e-01,3.507195813015459684e+00
3.428571522235870361e-01,3.507072314744314134e+00
3.434974253177642822e-01,3.506948895693466461e+00
3.441376686096191406e-01,3.506825480643787962e+00
3.447779119014739990e-01,3.506701957540430126e+00
3.454181849956512451e-01,3.506578196248329782e+00
3.460584282875061035e-01,3.506454096500046802e+00
3.466987013816833496e-01,3.506329583913217363e+00
3.473389446735382080e-01,3.506204526754536310e+00
3.479792177677154541e-01,3.506078794936305698e+00
3.486194610595703125e-01,3.505952323647894886e+00
3.492597341537475586e-01,3.505825006137679445e+00
3.498999774456024170e-01,3.505696726667245855e+00
3.505402207374572754e-01,3.505567415441769530e+00
3.511804938316345215e-01,3.505436927576277562e+00
3.518207371234893799e-01,3.505305220645194897e+00
3.524610102176666260e-01,3.505172187799826311e+00
3.531012535095214844e-01,3.505037730935896434e+00
3.537415266036987305e-01,3.504901784258709796e+00
3.543817698955535889e-01,3.504764285830088255e+00
3.550220131874084473e-01,3.504625148347856545e+00
3.556622862815856934e-01,3.504484314689675806e+00
3.563025295734405518e-01,3.504341715698215509e+00
3.569428026676177979e-01,3.504197313495157839e+00
3.575830459594726562e-01,3.504051048648489264e+00
3.582233190536499023e-01,3.503902908662316573e+00
3.588635623455047607e-01,3.503752849571904804e+00
3.595038056373596191e-01,3.503600820659948489e+00
3.601440787315368652e-01,3.503446824486091238e+00
3.607843220233917236e-01,3.503290870564855553e+00
3.614245951175689697e-01,3.503132944274828020e+00
3.620648384094238281e-01,3.502973055507797362e+00
3.627051115036010742e-01,3.502811204433471826e+00
3.633453547954559326e-01,3.502647447576225037e+00
3.639855980873107910e-01,3.502481789471111995e+00
3.646258711814880371e-01,3.502314285704579255e+00
3.652661144733428955e-01,3.502144977882661436e+00
3.659063875675201416e-01,3.501973927535019016e+00
3.665466308593750000e-01,3.501801214963270681e+00
3.671869039535522461e-01,3.501626892107575273e+00
3.678271472454071045e-01,3.501451056108301430e+00
3.684673905372619629e-01,3.501273796274464445e+00
3.691076636314392090e-01,3.501095196040922453e+00
3.697479069232940674e-01,3.500915386161215004e+00
3.703881800174713135e-01,3.500734453961007464e+00
3.710284233093261719e-01,3.500552537405599907e+00
3.716686964035034180e-01,3.500369738225620253e+00
3.723089396953582764e-01,3.500186223903062555e+00
3.729491829872131348e-01,3.500002082789217539e+00
3.735894560813903809e-01,3.499817492907107752e+00
3.742296993732452393e-01,3.499632600705593788e+00
3.748699724674224854e-01,3.499447513956277511e+00
3.755102157592773438e-01,3.499262449002290776e+00
3.761504888534545898e-01,3.499077501562521064e+00
3.767907321453094482e-01,3.498892845893736503e+00
3.774309754371643066e-01,3.498708666552607927e+00
3.780712485313415527e-01,3.498525094720334572e+00
3.787114918231964111e-01,3.498342321035825542e+00
3.793517649173736572e-01,3.498160477900889909e+00
3.799920082092285156e-01,3.497979745033371390e+00
3.806322813034057617e-01,3.497800253338068543e+00
3.812725245952606201e-01,3.497622210707266976e+00
3.819127678871154785e-01,3.497445733219609831e+00
3.825530409812927246e-01,3.497271002477811308e+00
3.831932842731475830e-01,3.497098152577330588e+00
3.838335573673248291e-01,3.496927317431615112e+00
3.844738006591796875e-01,3.496758682888272851e+00
3.851140737533569336e-01,3.496592339288805640e+00
3.857543170452117920e-01,3.496428447029364506e+00
3.863945603370666504e-01,3.496267154440374725e+00
3.870348334312438965e-01,3.496108528462918752e+00
3.876750767230987549e-01,3.495952736240493408e+00
3.883153498172760010e-01,3.495799846050521076e+00
3.889555931091308594e-01,3.495650000899433341e+00
3.895958662033081055e-01,3.495503277217395066e+00
3.902361094951629639e-01,3.495359803201394389e+00
3.908763527870178223e-01,3.495219586937492018e+00
3.915166258811950684e-01,3.495082770736772648e+00
3.921568691730499268e-01,3.494949393263215853e+00
3.927971422672271729e-01,3.494819518212501475e+00
3.934373855590820312e-01,3.494693205550654103e+00
3.940776586532592773e-01,3.494570483689729556e+00
3.947179019451141357e-01,3.494451423305477533e+00
3.953581452369689941e-01,3.494336024248144490e+00
3.959984183311462402e-01,3.494224318421718323e+00
3.966386616230010986e-01,3.494116341405220982e+00
3.972789347171783447e-01,3.494012063546449554e+00
3.979191780090332031e-01,3.493911536228133663e+00
3.985594511032104492e-01,3.493814703829947632e+00
3.991996943950653076e-01,3.493721591192219034e+00
3.998399376869201660e-01,3.493632165392172695e+00
4.004802107810974121e-01,3.493546393376616876e+00
4.011204540729522705e-01,3.493464272711936047e+00
4.017607271671295166e-01,3.493385744316810815e+00
4.024009704589843750e-01,3.493310786105623400e+00
4.030412435531616211e-01,3.493239324521859146e+00
4.036814868450164795e-01,3.493171313171714143e+00
4.043217301368713379e-01,3.493106729804988486e+00
4.049620032310485840e-01,3.493045490390164431e+00
4.056022465229034424e-01,3.492987529680652070e+00
4.062425196170806885e-01,3.492932787607159639e+00
4.068827629089355469e-01,3.492881204515531302e+00
4.075230360031127930e-01,3.492832690616368474e+00
4.081632792949676514e-01,3.492787197821216161e+00
4.088035225868225098e-01,3.492744615201691438e+00
4.094437956809997559e-01,3.492704868156780940e+00
4.100840389728546143e-01,3.492667897098028718e+00
4.107243120670318604e-01,3.492633603216476423e+00
4.113645553588867188e-01,3.492601926295915149e+00
4.120048284530639648e-01,3.492572757800292305e+00
4.126450717449188232e-01,3.492546023413746870e+00
4.132853150367736816e-01,3.492521627907461124e+00
4.139255881309509277e-01,3.492499484520702246e+00
4.145658314228057861e-01,3.492479552852698621e+00
4.152061045169830322e-01,3.492461700282844639e+00
4.158463478088378906e-01,3.492445857290114475e+00
4.164866209030151367e-01,3.492431964620418938e+00
4.171268641948699951e-01,3.492419917821635522e+00
4.177671074867248535e-01,3.492409638717738574e+00
4.184073805809020996e-01,3.492401051036913451e+00
4.190476238727569580e-01,3.492394080002699575e+00
4.196878969669342041e-01,3.492388638947603319e+00
4.203281402587890625e-01,3.492384696403723510e+00
4.209684133529663086e-01,3.492382115299567324e+00
4.216086566448211670e-01,3.492380883738523956e+00
4.222488999366760254e-01,3.492380891382807828e+00
4.228891730308532715e-01,3.492382096631667210e+00
4.235294163227081299e-01,3.492384426420974464e+00
4.241696894168853760e-01,3.492387825296066950e+00
4.248099327087402344e-01,3.492392233671517410e+00
4.254502058029174805e-01,3.492397590991648482e+00
4.260904490947723389e-01,3.492403834849177269e+00
4.267306923866271973e-01,3.492410934611642759e+00
4.273709654808044434e-01,3.492418799028667031e+00
4.280112087726593018e-01,3.492427422628130440e+00
4.286514818668365479e-01,3.492436731697311725e+00
4.292917251586914062e-01,3.492446675437705927e+00
4.299319982528686523e-01,3.492457246055909792e+00
4.305722415447235107e-01,3.492468392292146007e+00
4.312124848365783691e-01,3.492480040840392874e+00
4.318527579307556152e-01,3.492492196808837157e+00
4.324930012226104736e-01,3.492504792110261214e+00
4.331332743167877197e-01,3.492517822564802366e+00
4.337735176086425781e-01,3.492531261184097069e+00
4.344137907028198242e-01,3.492545040627621944e+00
4.350540339946746826e-01,3.492559165543207556e+00
4.356943070888519287e-01,3.492573597622895765e+00
4.363345503807067871e-01,3.492588324212869910e+00
4.369747936725616455e-01,3.492603297154474706e+00
4.376150667667388916e-01,3.492618516418860786e+00
4.382553100585937500e-01,3.492633931258692925e+00
4.388955831527709961e-01,3.492649593648330608e+00
4.395358264446258545e-01,3.492665417703344488e+00
4.401760995388031006e-01,3.492681419660125020e+00
4.408163428306579590e-01,3.492697552164876207e+00
4.414565861225128174e-01,3.492713840501446398e+00
4.420968592166900635e-01,3.492730241974047356e+00
4.427371025085449219e-01,3.492746760246074444e+00
4.433773756027221680e-01,3.492763398635715166e+00
4.440176188945770264e-01,3.492780082562711108e+00
4.446578919887542725e-01,3.492796870409276888e+00
4.452981352806091309e-01,3.492813734705157991e+00
4.459383785724639893e-01,3.492830662578801260e+00
4.465786516666412354e-01,3.492847620854012902e+00
4.472188949584960938e-01,3.492864652248039992e+00
4.478591680526733398e-01,3.492881714755518008e+00
4.484994113445281982e-01,3.492898811271006654e+00
4.491396844387054443e-01,3.492915955448777421e+00
4.497799277305603027e-01,3.492933097558669431e+00
4.504201710224151611e-01,3.492950281101849797e+00
4.510604441165924072e-01,3.492967466636403895e+00
4.517006874084472656e-01,3.492984680740536696e+00
4.523409605026245117e-01,3.493001893798504121e+00
4.529812037944793701e-01,3.493019092670888170e+00
4.536214768886566162e-01,3.493036323747643834e+00
4.542617201805114746e-01,3.493053539247502393e+00
4.549019634723663330e-01,3.493070757509540769e+00
4.555422365665435791e-01,3.493087972956649967e+00
4.561824798583984375e-01,3.493105181286514593e+00
4.568227529525756836e-01,3.493122381106156027e+00
4.574629962444305420e-01,3.493139571895785167e+00
4.581032693386077881e-01,3.493156748146370560e+00
4.587435126304626465e-01,3.493173927493139708e+00
4.593837559223175049e-01,3.493191062202749997e+00
4.600240290164947510e-01,3.493208208870095977e+00
4.606642723083496094e-01,3.493225320767419984e+00
4.613045454025268555e-01,3.493242445392275464e+00
4.619447886943817139e-01,3.493259525682651301e+00
4.625850617885589600e-01,3.493276597286646634e+00
4.632253050804138184e-01,3.493293656664108848e+00
4.638655483722686768e-01,3.493310687727809061e+00
4.645058214664459229e-01,3.493327696445581942e+00
4.651460647583007812e-01,3.493344702494372456e+00
4.657863378524780273e-01,3.493361680270671066e+00
4.664265811443328857e-01,3.493378635954075051e+00
4.670668542385101318e-01,3.493395571923939791e+00
4.677070975303649902e-01,3.493412506155246344e+00
4.683473408222198486e-01,3.493429392458502036e+00
4.689876139163970947e-01,3.493446273996707596e+00
4.696278572082519531e-01,3.493463127327541606e+00
4.702681303024291992e-01,3.493479961446432469e+00
4.709083735942840576e-01,3.493496771500801401e+00
4.715486466884613037e-01,3.493513566521436964e+00
4.721888899803161621e-01,3.493530332144838990e+00
4.728291332721710205e-01,3.493547091207876765e+00
4.734694063663482666e-01,3.493563818855368375e+00
4.741096496582031250e-01,3.493580527509410061e+00
4.747499227523803711e-01,3.493597229759689782e+00
4.753901660442352295e-01,3.493613889183356136e+00
4.760304391384124756e-01,3.493630542273955086e+00
4.766706824302673340e-01,3.493647157610643816e+00
4.773109257221221924e-01,3.493663763466312577e+00
4.779511988162994385e-01,3.493680339919481348e+00
4.785914421081542969e-01,3.493696908372771581e+00
4.792317152023315430e-01,3.493713446537254796e+00
4.798719584941864014e-01,3.493729964337374927e+00
4.805122315883636475e-01,3.493746458236090646e+00
4.811524748802185059e-01,3.493762921113203745e+00
4.817927181720733643e-01,3.493779391711980153e+00
4.824329912662506104e-01,3.493795822523059869e+00
4.830732345581054688e-01,3.493812230541374575e+00
4.837135076522827148e-01,3.493828626160928152e+00
4.843537509441375732e-01,3.493844997192767199e+00
4.849940240383148193e-01,3.493861342883165300e+00
4.856342673301696777e-01,3.493877663288201152e+00
4.862745106220245361e-01,3.493893971987114710e+00
4.869147837162017822e-01,3.493910252824935281e+00
4.875550270080566406e-01,3.493926532082994640e+00
4.881953001022338867e-01,3.493942760457610319e+00
4.888355433940887451e-01,3.493958999934828391e+00
4.894758164882659912e-01,3.493975206104198428e+00
4.901160597801208496e-01,3.493991375980614045e+00
4.907563030719757080e-01,3.494007544244058572e+00
4.913965761661529541e-01,3.494023680180371461e+00
4.920368194580078125e-01,3.494039796575623136e+00
4.926770925521850586e-01,3.494055892370635963e+00
4.933173358440399170e-01,3.494071959786714032e+00
4.939576089382171631e-01,3.494088024831092376e+00
4.945978522300720215e-01,3.494104058508892940e+00
4.952380955219268799e-01,3.494120063020773159e+00
4.958783686161041260e-01,3.494136068727588196e+00
4.965186119079589844e-01,3.494152040145348082e+00
4.971588850021362305e-01,3.494167999230961552e+00
4.977991282939910889e-01,3.494183916999311190e+00
4.984394013881683350e-01,3.494199828549631626e+00
4.990796446800231934e-01,3.494215725458206023e+00
4.997198879718780518e-01,3.494231592781681162e+00
5.003601312637329102e-01,3.494247429695915841e+00
5.010004043579101562e-01,3.494263259667773625e+00
5.016406774520874023e-01,3.494279066592991256e+00
5.022809505462646484e-01,3.494294863556552500e+00
5.029211640357971191e-01,3.494310631763865693e+00
5.035614371299743652e-01,3.494326368608359878e+00
5.042017102241516113e-01,3.494342100965111442e+00
5.048419237136840820e-01,3.494357808158868650e+00
5.054821968078613281e-01,3.494373482773983852e+00
5.061224699020385742e-01,3.494389148678547219e+00
5.067627429962158203e-01,3.494404793424268796e+00
5.074029564857482910e-01,3.494420419563440738e+00
5.080432295799255371e-01,3.494436027268524647e+00
5.086835026741027832e-01,3.494451596531615856e+00
5.093237161636352539e-01,3.494467169551670693e+00
5.099639892578125000e-01,3.494482717785885928e+00
5.106042623519897461e-01,3.494498237834628984e+00
5.112445354461669922e-01,3.494513742220981101e+00
5.118847489356994629e-01,3.494529227954291883e+00
5.125250220298767090e-01,3.494544692915301898e+00
5.131652951240539551e-01,3.494560145948359953e+00
5.138055086135864258e-01,3.494575554317474797e+00
5.144457817077636719e-01,3.494590957619984728e+00
5.150860548019409180e-01,3.494606357673978536e+00
5.157263278961181641e-01,3.494621718480448003e+00
5.163665413856506348e-01,3.494637065987027835e+00
5.170068144798278809e-01,3.494652405261828854e+00
5.176470875740051270e-01,3.494667693373941120e+00
5.182873010635375977e-01,3.494682992496443319e+00
5.189275741577148438e-01,3.494698265280033578e+00
5.195678472518920898e-01,3.494713523137368050e+00
5.202081203460693359e-01,3.494728755555030375e+00
5.208483338356018066e-01,3.494743971531540261e+00
5.214886069297790527e-01,3.494759159472654808e+00
5.221288800239562988e-01,3.494774345212232181e+00
5.227690935134887695e-01,3.494789510539566990e+00
5.234093666076660156e-01,3.494804651808939511e+00
5.240496397018432617e-01,3.494819757214593814e+00
5.246899127960205078e-01,3.494834877281957297e+00
5.253301262855529785e-01,3.494849962240598629e+00
5.259703993797302246e-01,3.494865024649567609e+00
5.266106724739074707e-01,3.494880068235936221e+00
5.272508859634399414e-01,3.494895120792997467e+00
5.278911590576171875e-01,3.494910129014211719e+00
5.285314321517944336e-01,3.494925119180038120e+00
5.291717052459716797e-01,3.494940097866169992e+00
5.298119187355041504e-01,3.494955065576851982e+00
5.304521918296813965e-01,3.494970005140948910e+00
5.310924649238586426e-01,3.494984933596307464e+00
5.317326784133911133e-01,3.494999842090894315e+00
5.323729515075683594e-01,3.495014720654050500e+00
5.330132246017456055e-01,3.495029608152544043e+00
5.336534976959228516e-01,3.495044454642523668e+00
5.342937111854553223e-01,3.495059301916968231e+00
5.349339842796325684e-01,3.495074111228777092e+00
5.355742573738098145e-01,3.495088920740413219e+00
5.362144708633422852e-01,3.495103699381714613e+00
5.368547439575195312e-01,3.495118476900379800e+00
5.374950170516967773e-01,3.495133235190095888e+00
5.381352901458740234e-01,3.495147963138953706e+00
5.387755036354064941e-01,3.495162685857423845e+00
5.394157767295837402e-01,3.495177387184509765e+00
5.400560498237609863e-01,3.495192070342713286e+00
5.406962633132934570e-01,3.495206747958447213e+00
5.413365364074707031e-01,3.495221371670740762e+00
5.419768095016479492e-01,3.495236020769591612e+00
5.426170825958251953e-01,3.495250641599235486e+00
5.432572960853576660e-01,3.495265235557095451e+00
5.438975691795349121e-01,3.495279830494030904e+00
5.445378422737121582e-01,3.495294385887015576e+00
5.451780557632446289e-01,3.495308936998219096e+00
5.458183288574218750e-01,3.495323467225819769e+00
5.464586019515991211e-01,3.495337978333853179e+00
5.470988750457763672e-01,3.495352492522222132e+00
5.477390885353088379e-01,3.495366965681776961e+00
5.483793616294860840e-01,3.495381440887107338e+00
5.490196347236633301e-01,3.495395892875708288e+00
5.496598482131958008e-01,3.495410331997896414e+00
5.503001213073730469e-01,3.495424741661234513e+00
5.509403944015502930e-01,3.495439146120041585e+00
5.515806674957275391e-01,3.495453527053695275e+00
5.522208809852600098e-01,3.495467891699809648e+00
5.528611540794372559e-01,3.495482262167288745e+00
5.535014271736145020e-01,3.495496580860892877e+00
5.541416406631469727e-01,3.495510907730513317e+00
5.547819137573242188e-01,3.495525224521747187e+00
5.554221868515014648e-01,3.495539499389318294e+00
5.560624599456787109e-01,3.495553773727064328e+00
5.567026734352111816e-01,3.495568021899010613e+00
5.573429465293884277e-01,3.495582263406873391e+00
5.579832196235656738e-01,3.495596480095511716e+00
5.586234927177429199e-01,3.495610698156675689e+00
5.592637062072753906e-01,3.495624887482637444e+00
5.599039793014526367e-01,3.495639050996122599e+00
5.605442523956298828e-01,3.495653233697520346e+00
5.611844658851623535e-01,3.495667366182767299e+00
5.618247389793395996e-01,3.495681505689911539e+00
5.624650120735168457e-01,3.495695610209277771e+00
5.631052851676940918e-01,3.495709704192531131e+00
5.637454986572265625e-01,3.495723777006544353e+00
5.643857717514038086e-01,3.495737843657590993e+00
5.650260448455810547e-01,3.495751891380250775e+00
5.656662583351135254e-01,3.495765920774965174e+00
5.663065314292907715e-01,3.495779944940299089e+00
5.669468045234680176e-01,3.495793947989140893e+00
5.675870776176452637e-01,3.495807937900541784e+00
5.682272911071777344e-01,3.495821892315996049e+00
5.688675642013549805e-01,3.495835860805849737e+00
5.695078372955322266e-01,3.495849810631040278e+00
5.701480507850646973e-01,3.495863723013933555e+00
5.707883238792419434e-01,3.495877633627795245e+00
5.714285969734191895e-01,3.495891515655017212e+00
5.720688700675964355e-01,3.495905408691542426e+00
5.727090835571289062e-01,3.495919271922109495e+00
5.733493566513061523e-01,3.495933111782637770e+00
5.739896297454833984e-01,3.495946942914471389e+00
5.746298432350158691e-01,3.495960765942707660e+00
5.752701163291931152e-01,3.495974574754247222e+00
5.759103894233703613e-01,3.495988345722242485e+00
5.765506625175476074e-01,3.496002123951923224e+00
5.771908760070800781e-01,3.496015889187664705e+00
5.778311491012573242e-01,3.496029624443250938e+00
5.784714221954345703e-01,3.496043356365062138e+00
5.791116356849670410e-01,3.496057069963820041e+00
5.797519087791442871e-01,3.496070760500326280e+00
5.803921818733215332e-01,3.496084457539766266e+00
5.810324549674987793e-01,3.496098103850667549e+00
5.816726684570312500e-01,3.496111778261544512e+00
5.823129415512084961e-01,3.496125396446684519e+00
5.829532146453857422e-01,3.496139017756654255e+00
5.835934281349182129e-01,3.496152641137417305e+00
5.842337012290954590e-01,3.496166223234329795e+00
5.848739743232727051e-01,3.496179808768024699e+00
5.855142474174499512e-01,3.496193366831998883e+00
5.861544609069824219e-01,3.496206915075593002e+00
5.867947340011596680e-01,3.496220447467702996e+00
5.874350070953369141e-01,3.496233960844867816e+00
5.880752205848693848e-01,3.496247468762999411e+00
5.887154936790466309e-01,3.496260965465283643e+00
5.893557667732238770e-01,3.496274425511137540e+00
5.899960398674011230e-01,3.496287902615474508e+00
5.906362533569335938e-01,3.496301358185842645e+00
5.912765264511108398e-01,3.496314780180362902e+00
5.919167995452880859e-01,3.496328202381333128e+00
5.925570130348205566e-01,3.496341600951520689e+00
5.931972861289978027e-01,3.496354996348694399e+00
5.938375592231750488e-01,3.496368372439400574e+00
5.944778323173522949e-01,3.496381731014182037e+00
5.951180458068847656e-01,3.496395068696339425e+00
5.957583189010620117e-01,3.496408406262811575e+00
5.963985919952392578e-01,3.496421724739480652e+00
5.970388054847717285e-01,3.496435045782429363e+00
5.976790785789489746e-01,3.496448325781712718e+00
5.983193516731262207e-01,3.496461598201528354e+00
5.989596247673034668e-01,3.496474864762005641e+00
5.995998382568359375e-01,3.496488109574418246e+00
6.002401113510131836e-01,3.496501357057374637e+00
6.008803844451904297e-01,3.496514555741867092e+00
6.015205979347229004e-01,3.496527775231344393e+00
6.021608710289001465e-01,3.496540964055268930e+00
6.028011441230773926e-01,3.496554132244976021e+00
6.034414172172546387e-01,3.496567300659654265e+00
6.040816307067871094e-01,3.496580448390788298e+00
6.047219038009643555e-01,3.496593590672295360e+00
6.053621768951416016e-01,3.496606726840517876e+00
6.060023903846740723e-01,3.496619838288831161e+00
6.066426634788513184e-01,3.496632915550309306e+00
6.072829365730285645e-01,3.496645999296528196e+00
6.079232096672058105e-01,3.496659074942416456e+00
6.085634231567382812e-01,3.496672131898304947e+00
6.092036962509155273e-01,3.496685168184801462e+00
6.098439693450927734e-01,3.496698194079700173e+00
6.104841828346252441e-01,3.496711208828836348e+00
6.111244559288024902e-01,3.496724214403907016e+00
6.117647290229797363e-01,3.496737198755577314e+00
6.124050021171569824e-01,3.496750185135596212e+00
6.130452156066894531e-01,3.496763141588024482e+00
6.136854887008666992e-01,3.496776076086719698e+00
6.143257617950439453e-01,3.496789013300091842e+00
6.149659752845764160e-01,3.496801930046911533e+00
6.156062483787536621e-01,3.496814851710011496e+00
6.162465214729309082e-01,3.496827739657668577e+00
6.168867945671081543e-01,3.496840619518836846e+00
6.175270080566406250e-01,3.496853490921210117e+00
6.181672811508178711e-01,3.496866348587749584e+00
6.188075542449951172e-01,3.496879184076678637e+00
6.194477677345275879e-01,3.496892011830614599e+00
6.200880408287048340e-01,3.496904825903553338e+00
6.207283139228820801e-01,3.496917621599696879e+00
6.213685870170593262e-01,3.496930413062917076e+00
6.220088005065917969e-01,3.496943205358518103e+00
6.226490736007690430e-01,3.496955960601184188e+00
6.232893466949462891e-01,3.496968710981810169e+00
6.239295601844787598e-01,3.496981436924316178e+00
6.245698332786560059e-01,3.496994167071803439e+00
6.252101063728332520e-01,3.497006878703947663e+00
6.258503794670104980e-01,3.497019579746163842e+00
6.264905929565429688e-01,3.497032258586840747e+00
6.271308660507202148e-01,3.497044928998182201e+00
6.277711391448974609e-01,3.497057600011448386e+00
6.284113526344299316e-01,3.497070221785144817e+00
6.290516257286071777e-01,3.497082877050722072e+00
6.296918988227844238e-01,3.497095503965108598e+00
6.303321719169616699e-01,3.497108099959880256e+00
6.309723854064941406e-01,3.497120714106267680e+00
6.316126585006713867e-01,3.497133281199827248e+00
6.322529315948486328e-01,3.497145850207843409e+00
6.328931450843811035e-01,3.497158419561280152e+00
6.335334181785583496e-01,3.497170961686153490e+00
6.341736912727355957e-01,3.497183486813404851e+00
6.348139643669128418e-01,3.497196013671006298e+00
6.354541778564453125e-01,3.497208513749521686e+00
6.360944509506225586e-01,3.497221005858921039e+00
6.367347240447998047e-01,3.497233509428008702e+00
6.373749375343322754e-01,3.497245977616437074e+00
6.380152106285095215e-01,3.497258432161840513e+00
6.386554837226867676e-01,3.497270876398926198e+00
6.392957568168640137e-01,3.497283309943040486e+00
6.399359703063964844e-01,3.497295725064859973e+00
6.405762434005737305e-01,3.497308143174011175e+00
6.412165164947509766e-01,3.497320541894273660e+00
6.418567299842834473e-01,3.497332929890922593e+00
6.424970030784606934e-01,3.497345302184545091e+00
6.431372761726379395e-01,3.497357668767619110e+00
6.437775492668151855e-01,3.497370013612341566e+00
6.444177627563476562e-01,3.497382346392152286e+00
6.450580358505249023e-01,3.497394658018579072e+00
6.456983089447021484e-01,3.497406982364097416e+00
6.463385224342346191e-01,3.497419284876749135e+00
6.469787955284118652e-01,3.497431570721249994e+00
6.476190686225891113e-01,3.497443858777669945e+00
6.482593417167663574e-01,3.497456119162304145e+00
6.488995552062988281e-01,3.497468376335783002e+00
6.495398283004760742e-01,3.497480615976326312e+00
6.501801013946533203e-01,3.497492869890479028e+00
6.508203148841857910e-01,3.497505071686249245e+00
6.514605879783630371e-01,3.497517278351287118e+00
6.521008610725402832e-01,3.497529474629773816e+00
6.527411341667175293e-01,3.497541667308714075e+00
6.533813476562500000e-01,3.497553838502771129e+00
6.540216207504272461e-01,3.497566007471062832e+00
6.546618938446044922e-01,3.497578155315778758e+00
6.553021073341369629e-01,3.497590294906677499e+00
6.559423804283142090e-01,3.497602427390684277e+00
6.565826535224914551e-01,3.497614543430515255e+00
6.572229266166687012e-01,3.497626633028878107e+00
6.578631401062011719e-01,3.497638739718797574e+00
6.585034132003784180e-01,3.497650827308511179e+00
6.591436862945556641e-01,3.497662881542452862e+00
6.597838997840881348e-01,3.497674956188465689e+00
6.604241728782653809e-01,3.497687003735920896e+00
6.610644459724426270e-01,3.497699042930418223e+00
6.617047190666198730e-01,3.497711072010291744e+00
6.623449325561523438e-01,3.497723081936867651e+00
6.629852056503295898e-01,3.497735098912103435e+00
6.636254787445068359e-01,3.497747071406636099e+00
6.642656922340393066e-01,3.497759068265706262e+00
6.649059653282165527e-01,3.497771050570026574e+00
6.655462384223937988e-01,3.497783011837351630e+00
6.661865115165710449e-01,3.497794960371904960e+00
6.668267250061035156e-01,3.497806905502240049e+00
6.674669981002807617e-01,3.497818836969033285e+00
6.681072711944580078e-01,3.497830757897173903e+00
6.687474846839904785e-01,3.497842661949801091e+00
6.693877577781677246e-01,3.497854564450222803e+00
6.700280308723449707e-01,3.497866456481403930e+00
6.706683039665222168e-01,3.497878325011713585e+00
6.713085174560546875e-01,3.497890204536028946e+00
6.719487905502319336e-01,3.497902045570261187e+00
6.725890636444091797e-01,3.497913919418549344e+00
6.732292771339416504e-01,3.497925734576759815e+00
6.738695502281188965e-01,3.497937557988112456e+00
6.745098233222961426e-01,3.497949380875672531e+00
6.751500964164733887e-01,3.497961182138427993e+00
6.757903099060058594e-01,3.497972976064375850e+00
6.764305830001831055e-01,3.497984749292392337e+00
6.770708560943603516e-01,3.497996535131452145e+00
6.777110695838928223e-01,3.498008288504205865e+00
6.783513426780700684e-01,3.498020046501639335e+00
6.789916157722473145e-01,3.498031779127508401e+00
6.796318888664245605e-01,3.498043514462056081e+00
6.802721023559570312e-01,3.498055230730217957e+00
6.809123754501342773e-01,3.498066939697738853e+00
6.815526485443115234e-01,3.498078623293237044e+00
6.821928620338439941e-01,3.498090317607273736e+00
6.828331351280212402e-01,3.498102003222578915e+00
6.834734082221984863e-01,3.498113659729739755e+00
6.841136813163757324e-01,3.498125307176302545e+00
6.847538948059082031e-01,3.498136951341569212e+00
6.853941679000854492e-01,3.498148594882064089e+00
6.860344409942626953e-01,3.498160216596975403e+00
6.866746544837951660e-01,3.498171824240166927e+00
6.873149275779724121e-01,3.498183426645267602e+00
6.879552006721496582e-01,3.498195025725260976e+00
6.885954737663269043e-01,3.498206591509114283e+00
6.892356872558593750e-01,3.498218155107863048e+00
6.898759603500366211e-01,3.498229716335482742e+00
6.905162334442138672e-01,3.498241257171446073e+00
6.911564469337463379e-01,3.498252788112560907e+00
6.917967200279235840e-01,3.498264308014778390e+00
6.924369931221008301e-01,3.498275826109924491e+00
6.930772662162780762e-01,3.498287315433438849e+00
6.937174797058105469e-01,3.498298800204433512e+00
6.943577527999877930e-01,3.498310293714520736e+00
6.949980258941650391e-01,3.498321754750599588e+00
6.956382393836975098e-01,3.498333188338763833e+00
6.962785124778747559e-01,3.498344630973169611e+00
6.969187855720520020e-01,3.498356059036286325e+00
6.975590586662292480e-01,3.498367492364381270e+00
6.981992721557617188e-01,3.498378893636754583e+00
6.988395452499389648e-01,3.498390296560503820e+00
6.994798183441162109e-01,3.498401681062717650e+00
7.001200318336486816e-01,3.498413063498415632e+00
7.007603049278259277e-01,3.498424418695166516e+00
7.014005780220031738e-01,3.498435743471039139e+00
7.020408511161804199e-01,3.498447091840009016e+00
7.026810646057128906e-01,3.498458429261368963e+00
7.033213376998901367e-01,3.498469762854591991e+00
7.039616107940673828e-01,3.498481058825822387e+00
7.046018242835998535e-01,3.498492364128260590e+00
7.052420973777770996e-01,3.498503659278144440e+00
7.058823704719543457e-01,3.498514937932495350e+00
7.065226435661315918e-01,3.498526208459154851e+00
7.071628570556640625e-01,3.498537483491953815e+00
7.078031301498413086e-01,3.498548728121950724e+00
7.084434032440185547e-01,3.498559997023709567e+00
7.090836167335510254e-01,3.498571233547453030e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431342703e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827010868e+00
7.154862284660339355e-01,3.498683712834538273e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_11.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307860e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037951120e+00
-7.161264419555664062e-01,3.498695036546734638e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782569745e+00
-7.135654091835021973e-01,3.498649912793514005e+00
-7.129251956939697266e-01,3.498638673462627580e+00
-7.122849225997924805e-01,3.498627422339652071e+00
-7.116446495056152344e-01,3.498616188183163445e+00
-7.110044360160827637e-01,3.498604949431344480e+00
-7.103641629219055176e-01,3.498593707749846793e+00
-7.097238898277282715e-01,3.498582472184607273e+00
-7.090836167335510254e-01,3.498571233547456139e+00
-7.084434032440185547e-01,3.498559997023713120e+00
-7.078031301498413086e-01,3.498548728121955165e+00
-7.071628570556640625e-01,3.498537483491959144e+00
-7.065226435661315918e-01,3.498526208459161513e+00
-7.058823704719543457e-01,3.498514937932503344e+00
-7.052420973777770996e-01,3.498503659278155098e+00
-7.046018242835998535e-01,3.498492364128273469e+00
-7.039616107940673828e-01,3.498481058825838375e+00
-7.033213376998901367e-01,3.498469762854611087e+00
-7.026810646057128906e-01,3.498458429261392055e+00
-7.020408511161804199e-01,3.498447091840038325e+00
-7.014005780220031738e-01,3.498435743471075110e+00
-7.007603049278259277e-01,3.498424418695210036e+00
-7.001200318336486816e-01,3.498413063498469810e+00
-6.994798183441162109e-01,3.498401681062784263e+00
-6.988395452499389648e-01,3.498390296560586865e+00
-6.981992721557617188e-01,3.498378893636855835e+00
-6.975590586662292480e-01,3.498367492364505615e+00
-6.969187855720520020e-01,3.498356059036439092e+00
-6.962785124778747559e-01,3.498344630973357017e+00
-6.956382393836975098e-01,3.498333188338993871e+00
-6.949980258941650391e-01,3.498321754750881141e+00
-6.943577527999877930e-01,3.498310293714864905e+00
-6.937174797058105469e-01,3.498298800204854508e+00
-6.930772662162780762e-01,3.498287315433953548e+00
-6.924369931221008301e-01,3.498275826110552877e+00
-6.917967200279235840e-01,3.498264308015545332e+00
-6.911564469337463379e-01,3.498252788113495715e+00
-6.905162334442138672e-01,3.498241257172584273e+00
-6.898759603500366211e-01,3.498229716336869188e+00
-6.892356872558593750e-01,3.498218155109548810e+00
-6.885954737663269043e-01,3.498206591511163310e+00
-6.879552006721496582e-01,3.498195025727749652e+00
-6.873149275779724121e-01,3.498183426648287409e+00
-6.866746544837951660e-01,3.498171824243827999e+00
-6.860344409942626953e-01,3.498160216601410966e+00
-6.853941679000854492e-01,3.498148594887434015e+00
-6.847538948059082031e-01,3.498136951348065349e+00
-6.841136813163757324e-01,3.498125307184154487e+00
-6.834734082221984863e-01,3.498113659739222392e+00
-6.828331351280212402e-01,3.498102003234022206e+00
-6.821928620338439941e-01,3.498090317621072032e+00
-6.815526485443115234e-01,3.498078623309862412e+00
-6.809123754501342773e-01,3.498066939717753066e+00
-6.802721023559570312e-01,3.498055230754293365e+00
-6.796318888664245605e-01,3.498043514490992933e+00
-6.789916157722473145e-01,3.498031779162260158e+00
-6.783513426780700684e-01,3.498020046543340200e+00
-6.777110695838928223e-01,3.498008288554205869e+00
-6.770708560943603516e-01,3.497996535191352230e+00
-6.764305830001831055e-01,3.497984749364094981e+00
-6.757903099060058594e-01,3.497972976150136137e+00
-6.751500964164733887e-01,3.497961182240915790e+00
-6.745098233222961426e-01,3.497949380998051971e+00
-6.738695502281188965e-01,3.497937558134122771e+00
-6.732292771339416504e-01,3.497925734750819693e+00
-6.725890636444091797e-01,3.497913919625871948e+00
-6.719487905502319336e-01,3.497902045817000705e+00
-6.713085174560546875e-01,3.497890204829435135e+00
-6.706683039665222168e-01,3.497878325360314733e+00
-6.700280308723449707e-01,3.497866456895242671e+00
-6.693877577781677246e-01,3.497854564941096811e+00
-6.687474846839904785e-01,3.497842662531560620e+00
-6.681072711944580078e-01,3.497830758586054856e+00
-6.674669981002807617e-01,3.497818837784085755e+00
-6.668267250061035156e-01,3.497806906465755983e+00
-6.661865115165710449e-01,3.497794961509947953e+00
-6.655462384223937988e-01,3.497783013180416845e+00
-6.649059653282165527e-01,3.497771052153703764e+00
-6.642656922340393066e-01,3.497759070131514214e+00
-6.636254787445068359e-01,3.497747073602932133e+00
-6.629852056503295898e-01,3.497735101495266008e+00
-6.623449325561523438e-01,3.497723084972445662e+00
-6.617047190666198730e-01,3.497711075574423845e+00
-6.610644459724426270e-01,3.497699047111618054e+00
-6.604241728782653809e-01,3.497687008636826356e+00
-6.597838997840881348e-01,3.497674961928036730e+00
-6.591436862945556641e-01,3.497662888258347813e+00
-6.585034132003784180e-01,3.497650835160166061e+00
-6.578631401062011719e-01,3.497638748890403271e+00
-6.572229266166687012e-01,3.497626643732957952e+00
-6.565826535224914551e-01,3.497614555912569312e+00
-6.559423804283142090e-01,3.497602441933482353e+00
-6.553021073341369629e-01,3.497590311835865329e+00
-6.546618938446044922e-01,3.497578175005651602e+00
-6.540216207504272461e-01,3.497566030352391220e+00
-6.533813476562500000e-01,3.497553865069883194e+00
-6.527411341667175293e-01,3.497541698128260101e+00
-6.521008610725402832e-01,3.497529510351965243e+00
-6.514605879783630371e-01,3.497517319720230500e+00
-6.508203148841857910e-01,3.497505119553137920e+00
-6.501801013946533203e-01,3.497492925227281280e+00
-6.495398283004760742e-01,3.497480679894232836e+00
-6.488995552062988281e-01,3.497468450101550275e+00
-6.482593417167663574e-01,3.497456204218356568e+00
-6.476190686225891113e-01,3.497443956768403250e+00
-6.469787955284118652e-01,3.497431683515809020e+00
-6.463385224342346191e-01,3.497419414599141518e+00
-6.456983089447021484e-01,3.497407131423556859e+00
-6.450580358505249023e-01,3.497394829151444728e+00
-6.444177627563476562e-01,3.497382542696840346e+00
-6.437775492668151855e-01,3.497370238593321190e+00
-6.431372761726379395e-01,3.497357926393947380e+00
-6.424970030784606934e-01,3.497345596937431189e+00
-6.418567299842834473e-01,3.497333266828460907e+00
-6.412165164947509766e-01,3.497320926715445921e+00
-6.405762434005737305e-01,3.497308582308488401e+00
-6.399359703063964844e-01,3.497296225744614517e+00
-6.392957568168640137e-01,3.497283880292574310e+00
-6.386554837226867676e-01,3.497271525558085514e+00
-6.380152106285095215e-01,3.497259170381249671e+00
-6.373749375343322754e-01,3.497246816388478230e+00
-6.367347240447998047e-01,3.497234461613495160e+00
-6.360944509506225586e-01,3.497222085870920871e+00
-6.354541778564453125e-01,3.497209737690075038e+00
-6.348139643669128418e-01,3.497197399506652093e+00
-6.341736912727355957e-01,3.497185054621873235e+00
-6.335334181785583496e-01,3.497172733832082159e+00
-6.328931450843811035e-01,3.497160420947294845e+00
-6.322529315948486328e-01,3.497148108515418130e+00
-6.316126585006713867e-01,3.497135827243227801e+00
-6.309723854064941406e-01,3.497123582074078918e+00
-6.303321719169616699e-01,3.497111327739821807e+00
-6.296918988227844238e-01,3.497099133614668176e+00
-6.290516257286071777e-01,3.497086955094486083e+00
-6.284113526344299316e-01,3.497074799677661883e+00
-6.277711391448974609e-01,3.497062734554953423e+00
-6.271308660507202148e-01,3.497050682998662730e+00
-6.264905929565429688e-01,3.497038701249559622e+00
-6.258503794670104980e-01,3.497026787234504219e+00
-6.252101063728332520e-01,3.497014934995851032e+00
-6.245698332786560059e-01,3.497003164420632970e+00
-6.239295601844787598e-01,3.496991476663035670e+00
-6.232893466949462891e-01,3.496979904194653432e+00
-6.226490736007690430e-01,3.496968429283044077e+00
-6.220088005065917969e-01,3.496957083005233002e+00
-6.213685870170593262e-01,3.496945845569782829e+00
-6.207283139228820801e-01,3.496934768731639220e+00
-6.200880408287048340e-01,3.496923861951288792e+00
-6.194477677345275879e-01,3.496913126913886671e+00
-6.188075542449951172e-01,3.496902585143820907e+00
-6.181672811508178711e-01,3.496892261371590038e+00
-6.175270080566406250e-01,3.496882160686434204e+00
-6.168867945671081543e-01,3.496872312443582764e+00
-6.162465214729309082e-01,3.496862745205779888e+00
-6.156062483787536621e-01,3.496853483459613443e+00
-6.149659752845764160e-01,3.496844527638870659e+00
-6.143257617950439453e-01,3.496835943802973024e+00
-6.136854887008666992e-01,3.496827737183074269e+00
-6.130452156066894531e-01,3.496819962231993983e+00
-6.124050021171569824e-01,3.496812627568182563e+00
-6.117647290229797363e-01,3.496805762184722610e+00
-6.111244559288024902e-01,3.496799435704734726e+00
-6.104841828346252441e-01,3.496793665414618779e+00
-6.098439693450927734e-01,3.496788505515853185e+00
-6.092036962509155273e-01,3.496784000953673477e+00
-6.085634231567382812e-01,3.496780199808465106e+00
-6.079232096672058105e-01,3.496777141505517772e+00
-6.072829365730285645e-01,3.496774883347264939e+00
-6.066426634788513184e-01,3.496773491397822120e+00
-6.060023903846740723e-01,3.496773039293643137e+00
-6.053621768951416016e-01,3.496773547319378395e+00
-6.047219038009643555e-01,3.496775092598215728e+00
-6.040816307067871094e-01,3.496777760844882899e+00
-6.034414172172546387e-01,3.496781622374298237e+00
-6.028011441230773926e-01,3.496786739778036779e+00
-6.021608710289001465e-01,3.496793210137434826e+00
-6.015205979347229004e-01,3.496801093659060555e+00
-6.008803844451904297e-01,3.496810462321151114e+00
-6.002401113510131836e-01,3.496821459166678636e+00
-5.995998382568359375e-01,3.496834103392698179e+00
-5.989596247673034668e-01,3.496848537629654530e+00
-5.983193516731262207e-01,3.496864839584620022e+00
-5.976790785789489746e-01,3.496883122905293462e+00
-5.970388054847717285e-01,3.496903488963104767e+00
-5.963985919952392578e-01,3.496926007242016077e+00
-5.957583189010620117e-01,3.496950836901095983e+00
-5.951180458068847656e-01,3.496978064906917538e+00
-5.944778323173522949e-01,3.497007820645039011e+00
-5.938375592231750488e-01,3.497040208214069246e+00
-5.931972861289978027e-01,3.497075346490533754e+00
-5.925570130348205566e-01,3.497113355225220044e+00
-5.919167995452880859e-01,3.497154368650405409e+00
-5.912765264511108398e-01,3.497198501834083650e+00
-5.906362533569335938e-01,3.497245900217750059e+00
-5.899960398674011230e-01,3.497296652122186877e+00
-5.893557667732238770e-01,3.497350910493901566e+00
-5.887154936790466309e-01,3.497408837803457793e+00
-5.880752205848693848e-01,3.497470510995142945e+00
-5.874350070953369141e-01,3.497536077926754139e+00
-5.867947340011596680e-01,3.497605689630761461e+00
-5.861544609069824219e-01,3.497679454985907377e+00
-5.855142474174499512e-01,3.497757497420371564e+00
-5.848739743232727051e-01,3.497839967441463749e+00
-5.842337012290954590e-01,3.497926965400041333e+00
-5.835934281349182129e-01,3.498018646107866836e+00
-5.829532146453857422e-01,3.498115076389980427e+00
-5.823129415512084961e-01,3.498216438861979860e+00
-5.816726684570312500e-01,3.498322840168710535e+00
-5.810324549674987793e-01,3.498434321842212924e+00
-5.803921818733215332e-01,3.498551099614201298e+00
-5.797519087791442871e-01,3.498673187184332178e+00
-5.791116356849670410e-01,3.498800740785403818e+00
-5.784714221954345703e-01,3.498933811261495386e+00
-5.778311491012573242e-01,3.499072519182931718e+00
-5.771908760070800781e-01,3.499216948154593165e+00
-5.765506625175476074e-01,3.499367132529006774e+00
-5.759103894233703613e-01,3.499523189250323352e+00
-5.752701163291931152e-01,3.499685185855210268e+00
-5.746298432350158691e-01,3.499853132535633904e+00
-5.739896297454833984e-01,3.500027082378585952e+00
-5.733493566513061523e-01,3.500207115535225011e+00
-5.727090835571289062e-01,3.500393245225382977e+00
-5.720688700675964355e-01,3.500585459846571545e+00
-5.714285969734191895e-01,3.500783804937125598e+00
-5.707883238792419434e-01,3.500988306618360912e+00
-5.701480507850646973e-01,3.501198921016550170e+00
-5.695078372955322266e-01,3.501415638619990389e+00
-5.688675642013549805e-01,3.501638443584321969e+00
-5.682272911071777344e-01,3.501867299501659314e+00
-5.675870776176452637e-01,3.502102172800257041e+00
-5.669468045234680176e-01,3.502343007258307495e+00
-5.663065314292907715e-01,3.502589740047024947e+00
-5.656662583351135254e-01,3.502842290059892782e+00
-5.650260448455810547e-01,3.503100565052127635e+00
-5.643857717514038086e-01,3.503364510420392541e+00
-5.637454986572265625e-01,3.503633998813464601e+00
-5.631052851676940918e-01,3.503908904106180611e+00
-5.624650120735168457e-01,3.504189144558805147e+00
-5.618247389793395996e-01,3.504474573933609172e+00
-5.611844658851623535e-01,3.504765028606307453e+00
-5.605442523956298828e-01,3.505060373171574373e+00
-5.599039793014526367e-01,3.505360451837411517e+00
-5.592637062072753906e-01,3.505665140318720674e+00
-5.586234927177429199e-01,3.505974190636649279e+00
-5.579832196235656738e-01,3.506287479271424701e+00
-5.573429465293884277e-01,3.506604818621861686e+00
-5.567026734352111816e-01,3.506925987700054925e+00
-5.560624599456787109e-01,3.507250770844470456e+00
-5.554221868515014648e-01,3.507579004288185587e+00
-5.547819137573242188e-01,3.507910468127831916e+00
-5.541416406631469727e-01,3.508244902656914910e+00
-5.535014271736145020e-01,3.508582081891367999e+00
-5.528611540794372559e-01,3.508921861037798351e+00
-5.522208809852600098e-01,3.509263915270551593e+00
-5.515806674957275391e-01,3.509608031504832582e+00
-5.509403944015502930e-01,3.509954014905200204e+00
-5.503001213073730469e-01,3.510301582270101584e+00
-5.496598482131958008e-01,3.510650507255564712e+00
-5.490196347236633301e-01,3.511000484526483501e+00
-5.483793616294860840e-01,3.511351350514089198e+00
-5.477390885353088379e-01,3.511702812118610240e+00
-5.470988750457763672e-01,3.512054610761234485e+00
-5.464586019515991211e-01,3.512406521734328102e+00
-5.458183288574218750e-01,3.512758305806178427e+00
-5.451780557632446289e-01,3.513109692806316353e+00
-5.445378422737121582e-01,3.513460399351564512e+00
-5.438975691795349121e-01,3.513810264617075241e+00
-5.432572960853576660e-01,3.514158976348698005e+00
-5.426170825958251953e-01,3.514506300218976698e+00
-5.419768095016479492e-01,3.514852038422401126e+00
-5.413365364074707031e-01,3.515195920743733993e+00
-5.406962633132934570e-01,3.515537770549216567e+00
-5.400560498237609863e-01,3.515877248571011471e+00
-5.394157767295837402e-01,3.516214247130216464e+00
-5.387755036354064941e-01,3.516548502832970158e+00
-5.381352901458740234e-01,3.516879768252171523e+00
-5.374950170516967773e-01,3.517207917026395236e+00
-5.368547439575195312e-01,3.517532690748227608e+00
-5.362144708633422852e-01,3.517853905266151493e+00
-5.355742573738098145e-01,3.518171359783820229e+00
-5.349339842796325684e-01,3.518484904040358074e+00
-5.342937111854553223e-01,3.518794363673121595e+00
-5.336534976959228516e-01,3.519099502551973124e+00
-5.330132246017456055e-01,3.519400259169329193e+00
-5.323729515075683594e-01,3.519696408171369750e+00
-5.317326784133911133e-01,3.519987855676177890e+00
-5.310924649238586426e-01,3.520274397610888339e+00
-5.304521918296813965e-01,3.520555971252431249e+00
-5.298119187355041504e-01,3.520832437825444750e+00
-5.291717052459716797e-01,3.521103641422434372e+00
-5.285314321517944336e-01,3.521369550175320384e+00
-5.278911590576171875e-01,3.521630041942650280e+00
-5.272508859634399414e-01,3.521885025582760953e+00
-5.266106724739074707e-01,3.522134373662787254e+00
-5.259703993797302246e-01,3.522378121936810214e+00
-5.253301262855529785e-01,3.522616159237176081e+00
-5.246899127960205078e-01,3.522848410577231526e+00
-5.240496397018432617e-01,3.523074869298417511e+00
-5.234093666076660156e-01,3.523295531587801399e+00
-5.227690935134887695e-01,3.523510325212814820e+00
-5.221288800239562988e-01,3.523719228927374214e+00
-5.214886069297790527e-01,3.523922285262067966e+00
-5.208483338356018066e-01,3.524119496371290072e+00
-5.202081203460693359e-01,3.524310832360110890e+00
-5.195678472518920898e-01,3.524496366736162400e+00
-5.189275741577148438e-01,3.524676102891667551e+00
-5.182873010635375977e-01,3.524850092064554019e+00
-5.176470875740051270e-01,3.525018355282472982e+00
-5.170068144798278809e-01,3.525181021419689920e+00
-5.163665413856506348e-01,3.525338075793917003e+00
-5.157263278961181641e-01,3.525489620186042394e+00
-5.150860548019409180e-01,3.525635761167521309e+00
-5.144457817077636719e-01,3.525776545404843532e+00
-5.138055086135864258e-01,3.525912105218818482e+00
-5.131652951240539551e-01,3.526042527789817083e+00
-5.125250220298767090e-01,3.526167910244803139e+00
-5.118847489356994629e-01,3.526288387934089386e+00
-5.112445354461669922e-01,3.526404062496493630e+00
-5.106042623519897461e-01,3.526515088825068478e+00
-5.099639892578125000e-01,3.526621591860360283e+00
-5.093237161636352539e-01,3.526723698497297832e+00
-5.086835026741027832e-01,3.526821546999522994e+00
-5.080432295799255371e-01,3.526915336712137972e+00
-5.074029564857482910e-01,3.527005168874997931e+00
-5.067627429962158203e-01,3.527091213213692455e+00
-5.061224699020385742e-01,3.527173651250086639e+00
-5.054821968078613281e-01,3.527252636794688812e+00
-5.048419237136840820e-01,3.527328352634022224e+00
-5.042017102241516113e-01,3.527400939387150380e+00
-5.035614371299743652e-01,3.527470596754415766e+00
-5.029211640357971191e-01,3.527537515153003067e+00
-5.022809505462646484e-01,3.527601840843938241e+00
-5.016406774520874023e-01,3.527663773153545623e+00
-5.010004043579101562e-01,3.527723507164052030e+00
-5.003601312637329102e-01,3.527781214463391546e+00
-4.997198879718780518e-01,3.527837093425017390e+00
-4.990796446800231934e-01,3.527891310077356124e+00
-4.984394013881683350e-01,3.527944051524042557e+00
-4.977991282939910889e-01,3.527995521711687843e+00
-4.971588850021362305e-01,3.528045908032077627e+00
-4.965186119079589844e-01,3.528095366204506256e+00
-4.958783686161041260e-01,3.528144102221523859e+00
-4.952380955219268799e-01,3.528192281379496364e+00
-4.945978522300720215e-01,3.528240112628500569e+00
-4.939576089382171631e-01,3.528287745296503797e+00
-4.933173358440399170e-01,3.528335353949865638e+00
-4.926770925521850586e-01,3.528383132137513201e+00
-4.920368194580078125e-01,3.528431226416653743e+00
-4.913965761661529541e-01,3.528479801022275986e+00
-4.907563030719757080e-01,3.528529020504806546e+00
-4.901160597801208496e-01,3.528579018451510230e+00
-4.894758164882659912e-01,3.528629975224706339e+00
-4.888355433940887451e-01,3.528681999720606477e+00
-4.881953001022338867e-01,3.528735222370801061e+00
-4.875550270080566406e-01,3.528789819993594090e+00
-4.869147837162017822e-01,3.528845843016628514e+00
-4.862745106220245361e-01,3.528903457059703541e+00
-4.856342673301696777e-01,3.528962730155610572e+00
-4.849940240383148193e-01,3.529023773201958036e+00
-4.843537509441375732e-01,3.529086657838671925e+00
-4.837135076522827148e-01,3.529151446927748736e+00
-4.830732345581054688e-01,3.529218207902629523e+00
-4.824329912662506104e-01,3.529286992399004674e+00
-4.817927181720733643e-01,3.529357832289212293e+00
-4.811524748802185059e-01,3.529430723814844129e+00
-4.805122315883636475e-01,3.529505726142337263e+00
-4.798719584941864014e-01,3.529582797876034128e+00
-4.792317152023315430e-01,3.529661915875557110e+00
-4.785914421081542969e-01,3.529743054567985538e+00
-4.779511988162994385e-01,3.529826142309935300e+00
-4.773109257221221924e-01,3.529911139859111202e+00
-4.766706824302673340e-01,3.529997929389161015e+00
-4.760304391384124756e-01,3.530086430941852704e+00
-4.753901660442352295e-01,3.530176498478556191e+00
-4.747499227523803711e-01,3.530268011993886290e+00
-4.741096496582031250e-01,3.530360785584319316e+00
-4.734694063663482666e-01,3.530454666359819527e+00
-4.728291332721710205e-01,3.530549453628290202e+00
-4.721888899803161621e-01,3.530644906915838988e+00
-4.715486466884613037e-01,3.530740818863190356e+00
-4.709083735942840576e-01,3.530836914748181954e+00
-4.702681303024291992e-01,3.530932921346520370e+00
-4.696278572082519531e-01,3.531028543761252969e+00
-4.689876139163970947e-01,3.531123460187313157e+00
-4.683473408222198486e-01,3.531217336364033788e+00
-4.677070975303649902e-01,3.531309830994503240e+00
-4.670668542385101318e-01,3.531400532962895689e+00
-4.664265811443328857e-01,3.531489101906517547e+00
-4.657863378524780273e-01,3.531575100991714677e+00
-4.651460647583007812e-01,3.531658111261346100e+00
-4.645058214664459229e-01,3.531737674618656619e+00
-4.638655483722686768e-01,3.531813367730279651e+00
-4.632253050804138184e-01,3.531884690077108147e+00
-4.625850617885589600e-01,3.531951153573413382e+00
-4.619447886943817139e-01,3.532012279185074988e+00
-4.613045454025268555e-01,3.532067553726840892e+00
-4.606642723083496094e-01,3.532116427511649004e+00
-4.600240290164947510e-01,3.532158422913981521e+00
-4.593837559223175049e-01,3.532192961696737576e+00
-4.587435126304626465e-01,3.532219543957943575e+00
-4.581032693386077881e-01,3.532237569361826424e+00
-4.574629962444305420e-01,3.532246538175525252e+00
-4.568227529525756836e-01,3.532245880486995393e+00
-4.561824798583984375e-01,3.532235054702129062e+00
-4.555422365665435791e-01,3.532213514800639942e+00
-4.549019634723663330e-01,3.532180720474054070e+00
-4.542617201805114746e-01,3.532136142043678539e+00
-4.536214768886566162e-01,3.532079259441417207e+00
-4.529812037944793701e-01,3.532009534987083033e+00
-4.523409605026245117e-01,3.531926518356014011e+00
-4.517006874084472656e-01,3.531829668698581060e+00
-4.510604441165924072e-01,3.531718533173094254e+00
-4.504201710224151611e-01,3.531592679370960219e+00
-4.497799277305603027e-01,3.531451657978160519e+00
-4.491396844387054443e-01,3.531295092994560569e+00
-4.484994113445281982e-01,3.531122546200068157e+00
-4.478591680526733398e-01,3.530933722799638907e+00
-4.472188949584960938e-01,3.530728261397471091e+00
-4.465786516666412354e-01,3.530505874030888336e+00
-4.459383785724639893e-01,3.530266314849338727e+00
-4.452981352806091309e-01,3.530009324439920881e+00
-4.446578919887542725e-01,3.529734724422269654e+00
-4.440176188945770264e-01,3.529442349323082873e+00
-4.433773756027221680e-01,3.529132124631118472e+00
-4.427371025085449219e-01,3.528803876293177932e+00
-4.420968592166900635e-01,3.528457659535923163e+00
-4.414565861225128174e-01,3.528093432727731127e+00
-4.408163428306579590e-01,3.527711259748072870e+00
-4.401760995388031006e-01,3.527311246059818828e+00
-4.395358264446258545e-01,3.526893467048100028e+00
-4.388955831527709961e-01,3.526458173240072824e+00
-4.382553100585937500e-01,3.526005517856101612e+00
-4.376150667667388916e-01,3.525535882439062796e+00
-4.369747936725616455e-01,3.525049469494621945e+00
-4.363345503807067871e-01,3.524546715535323393e+00
-4.356943070888519287e-01,3.524027984504900957e+00
-4.350540339946746826e-01,3.523493729835434962e+00
-4.344137907028198242e-01,3.522944483843282626e+00
-4.337735176086425781e-01,3.522380748987631982e+00
-4.331332743167877197e-01,3.521803125674124679e+00
-4.324930012226104736e-01,3.521212223703986233e+00
-4.318527579307556152e-01,3.520608755976035731e+00
-4.312124848365783691e-01,3.519993340407959082e+00
-4.305722415447235107e-01,3.519366807284414644e+00
-4.299319982528686523e-01,3.518729861351145516e+00
-4.292917251586914062e-01,3.518083316197952115e+00
-4.286514818668365479e-01,3.517428083066397981e+00
-4.280112087726593018e-01,3.516764935340595422e+00
-4.273709654808044434e-01,3.516094838925393429e+00
-4.267306923866271973e-01,3.515418681005159307e+00
-4.260904490947723389e-01,3.514737425074688115e+00
-4.254502058029174805e-01,3.514052045867535945e+00
-4.248099327087402344e-01,3.513363470744495398e+00
-4.241696894168853760e-01,3.512672767769356330e+00
-4.235294163227081299e-01,3.511980885858142720e+00
-4.228891730308532715e-01,3.511288907057488196e+00
-4.222488999366760254e-01,3.510597785080959099e+00
-4.216086566448211670e-01,3.509908622206517670e+00
-4.209684133529663086e-01,3.509222390369166611e+00
-4.203281402587890625e-01,3.508540126214658272e+00
-4.196878969669342041e-01,3.507862856975102694e+00
-4.190476238727569580e-01,3.507191596891735763e+00
-4.184073805809020996e-01,3.506527369180249210e+00
-4.177671074867248535e-01,3.505871110901898291e+00
-4.171268641948699951e-01,3.505223852659316464e+00
-4.164866209030151367e-01,3.504586514347675319e+00
-4.158463478088378906e-01,3.503959994061415895e+00
-4.152061045169830322e-01,3.503345281652218368e+00
-4.145658314228057861e-01,3.502743174254933312e+00
-4.139255881309509277e-01,3.502154566005654335e+00
-4.132853150367736816e-01,3.501580267690790116e+00
-4.126450717449188232e-01,3.501021076277317512e+00
-4.120048284530639648e-01,3.500477715684233715e+00
-4.113645553588867188e-01,3.499950882661723384e+00
-4.107243120670318604e-01,3.499441292561812133e+00
-4.100840389728546143e-01,3.498949552778696237e+00
-4.094437956809997559e-01,3.498476279166819580e+00
-4.088035225868225098e-01,3.498021989046295133e+00
-4.081632792949676514e-01,3.497587211108491800e+00
-4.075230360031127930e-01,3.497172376603058019e+00
-4.068827629089355469e-01,3.496777910898487107e+00
-4.062425196170806885e-01,3.496404195434842155e+00
-4.056022465229034424e-01,3.496051528728094659e+00
-4.049620032310485840e-01,3.495720211871335970e+00
-4.043217301368713379e-01,3.495410429933154539e+00
-4.036814868450164795e-01,3.495122399445488526e+00
-4.030412435531616211e-01,3.494856262289496307e+00
-4.024009704589843750e-01,3.494612060815126764e+00
-4.017607271671295166e-01,3.494389864438568694e+00
-4.011204540729522705e-01,3.494189672598094543e+00
-4.004802107810974121e-01,3.494011449843706707e+00
-3.998399376869201660e-01,3.493855109761946132e+00
-3.991996943950653076e-01,3.493720522659355954e+00
-3.985594511032104492e-01,3.493607520976050651e+00
-3.979191780090332031e-01,3.493515907933579356e+00
-3.972789347171783447e-01,3.493445426460999759e+00
-3.966386616230010986e-01,3.493395836450340131e+00
-3.959984183311462402e-01,3.493366797912774047e+00
-3.953581452369689941e-01,3.493357998938813935e+00
-3.947179019451141357e-01,3.493369064700691418e+00
-3.940776586532592773e-01,3.493399587751610191e+00
-3.934373855590820312e-01,3.493449177422574881e+00
-3.927971422672271729e-01,3.493517367702275500e+00
-3.921568691730499268e-01,3.493603707681876891e+00
-3.915166258811950684e-01,3.493707714178746038e+00
-3.908763527870178223e-01,3.493828884319274408e+00
-3.902361094951629639e-01,3.493966736698635334e+00
-3.895958662033081055e-01,3.494120680358498987e+00
-3.889555931091308594e-01,3.494290255157879166e+00
-3.883153498172760010e-01,3.494474877995775941e+00
-3.876750767230987549e-01,3.494674022996994367e+00
-3.870348334312438965e-01,3.494887092047449073e+00
-3.863945603370666504e-01,3.495113574813532686e+00
-3.857543170452117920e-01,3.495352856618874959e+00
-3.851140737533569336e-01,3.495604438600063091e+00
-3.844738006591796875e-01,3.495867749074022868e+00
-3.838335573673248291e-01,3.496142201295206142e+00
-3.831932842731475830e-01,3.496427306429339854e+00
-3.825530409812927246e-01,3.496722470854014553e+00
-3.819127678871154785e-01,3.497027187252472302e+00
-3.812725245952606201e-01,3.497340936702747705e+00
-3.806322813034057617e-01,3.497663184039920381e+00
-3.799920082092285156e-01,3.497993473834434042e+00
-3.793517649173736572e-01,3.498331252632589816e+00
-3.787114918231964111e-01,3.498676085339125663e+00
-3.780712485313415527e-01,3.499027473467438032e+00
-3.774309754371643066e-01,3.499385009291598347e+00
-3.767907321453094482e-01,3.499748210663242709e+00
-3.761504888534545898e-01,3.500116691408212688e+00
-3.755102157592773438e-01,3.500490026808918298e+00
-3.748699724674224854e-01,3.500867788289762750e+00
-3.742296993732452393e-01,3.501249674893303077e+00
-3.735894560813903809e-01,3.501635239731144100e+00
-3.729491829872131348e-01,3.502024192632798627e+00
-3.723089396953582764e-01,3.502416177517331253e+00
-3.716686964035034180e-01,3.502810845551907359e+00
-3.710284233093261719e-01,3.503207946535949802e+00
-3.703881800174713135e-01,3.503607129020284816e+00
-3.697479069232940674e-01,3.504008154762930261e+00
-3.691076636314392090e-01,3.504410714647784086e+00
-3.684673905372619629e-01,3.504814597701829904e+00
-3.678271472454071045e-01,3.505219510553444273e+00
-3.671869039535522461e-01,3.505625243490835707e+00
-3.665466308593750000e-01,3.506031582209760966e+00
-3.659063875675201416e-01,3.506438274747502248e+00
-3.652661144733428955e-01,3.506845158170541765e+00
-3.646258711814880371e-01,3.507251996196169674e+00
-3.639855980873107910e-01,3.507658614996354896e+00
-3.633453547954559326e-01,3.508064813348653832e+00
-3.627051115036010742e-01,3.508470407301103489e+00
-3.620648384094238281e-01,3.508875259801770952e+00
-3.614245951175689697e-01,3.509279142757468772e+00
-3.607843220233917236e-01,3.509681925319535711e+00
-3.601440787315368652e-01,3.510083414359133513e+00
-3.595038056373596191e-01,3.510483480911937626e+00
-3.588635623455047607e-01,3.510881918417084080e+00
-3.582233190536499023e-01,3.511278553433762717e+00
-3.575830459594726562e-01,3.511673257895188804e+00
-3.569428026676177979e-01,3.512065852821804945e+00
-3.563025295734405518e-01,3.512456164892697075e+00
-3.556622862815856934e-01,3.512844011558534874e+00
-3.550220131874084473e-01,3.513229224685520791e+00
-3.543817698955535889e-01,3.513611610898030868e+00
-3.537415266036987305e-01,3.513990988678010297e+00
-3.531012535095214844e-01,3.514367195173386804e+00
-3.524610102176666260e-01,3.514739997602551291e+00
-3.518207371234893799e-01,3.515109200378884857e+00
-3.511804938316345215e-01,3.515474585058381507e+00
-3.505402207374572754e-01,3.515835973697453820e+00
-3.498999774456024170e-01,3.516193069887689315e+00
-3.492597341537475586e-01,3.516545700511885642e+00
-3.486194610595703125e-01,3.516893605888312457e+00
-3.479792177677154541e-01,3.517236530218016188e+00
-3.473389446735382080e-01,3.517574238550398302e+00
-3.466987013816833496e-01,3.517906404115420660e+00
-3.460584282875061035e-01,3.518232793073177156e+00
-3.454181849956512451e-01,3.518553126493646488e+00
-3.447779119014739990e-01,3.518867094263001150e+00
-3.441376686096191406e-01,3.519174368275868936e+00
-3.434974253177642822e-01,3.519474667262912693e+00
-3.428571522235870361e-01,3.519767682763034866e+00
-3.422169089317321777e-01,3.520053038220723796e+00
-3.415766358375549316e-01,3.520330426808982338e+00
-3.409363925457000732e-01,3.520599505606841539e+00
-3.402961194515228271e-01,3.520859900807380427e+00
-3.396558761596679688e-01,3.521111262476491977e+00
-3.390156328678131104e-01,3.521353218008895780e+00
-3.383753597736358643e-01,3.521585400574386071e+00
-3.377351164817810059e-01,3.521807438963854509e+00
-3.370948433876037598e-01,3.522018951920306229e+00
-3.364546000957489014e-01,3.522219547284851870e+00
-3.358143270015716553e-01,3.522408832012521529e+00
-3.351740837097167969e-01,3.522586426440249774e+00
-3.345338404178619385e-01,3.522751914259224293e+00
-3.338935673236846924e-01,3.522904972719151040e+00
-3.332533240318298340e-01,3.523045153136966867e+00
-3.326130509376525879e-01,3.523172081116764165e+00
-3.319728076457977295e-01,3.523285393645570363e+00
-3.313325345516204834e-01,3.523384683445037524e+00
-3.306922912597656250e-01,3.523469610529752494e+00
-3.300520479679107666e-01,3.523539802752536421e+00
-3.294117748737335205e-01,3.523594921450358797e+00
-3.287715315818786621e-01,3.523634603241239560e+00
-3.281312584877014160e-01,3.523658513481590759e+00
-3.274910151958465576e-01,3.523666335355849277e+00
-3.268507421016693115e-01,3.523657781640999520e+00
-3.262104988098144531e-01,3.523632552226273695e+00
-3.255702555179595947e-01,3.523590367993518768e+00
-3.249299824237823486e-01,3.523530996661065284e+00
-3.242897391319274902e-01,3.523454177830017464e+00
-3.236494660377502441e-01,3.523359702803630533e+00
-3.230092227458953857e-01,3.523247404402773952e+00
-3.223689496517181396e-01,3.523117119912418715e+00
-3.217287063598632812e-01,3.522968688460088149e+00
-3.210884630680084229e-01,3.522801991680448275e+00
-3.204481899738311768e-01,3.522616925823197409e+00
-3.198079466819763184e-01,3.522413490047227924e+00
-3.191676735877990723e-01,3.522191590252003568e+00
-3.185274302959442139e-01,3.521951265264263498e+00
-3.178871572017669678e-01,3.521692505006623453e+00
-3.172469139099121094e-01,3.521415411016209251e+00
-3.166066706180572510e-01,3.521120060719161504e+00
-3.159663975238800049e-01,3.520806545133677190e+00
-3.153261542320251465e-01,3.520475053060044157e+00
-3.146858811378479004e-01,3.520125778465584165e+00
-3.140456378459930420e-01,3.519758909043297468e+00
-3.134053647518157959e-01,3.519374733411916090e+00
-3.127651214599609375e-01,3.518973517461380318e+00
-3.121248781681060791e-01,3.518555599445096771e+00
-3.114846050739288330e-01,3.518121286092461553e+00
-3.108443617820739746e-01,3.517671014425946208e+00
-3.102040886878967285e-01,3.517205152440439520e+00
-3.095638453960418701e-01,3.516724211434962832e+00
-3.089235723018646240e-01,3.516228567863362908e+00
-3.082833290100097656e-01,3.515718796746607921e+00
-3.076430857181549072e-01,3.515195427704305153e+00
-3.070028126239776611e-01,3.514658953124100815e+00
-3.063625693321228027e-01,3.514110035631389906e+00
-3.057222962379455566e-01,3.513549218168677157e+00
-3.050820529460906982e-01,3.512977190171937991e+00
-3.044417798519134521e-01,3.512394516140039613e+00
-3.038015365600585938e-01,3.511801948938937379e+00
-3.031612932682037354e-01,3.511200151617916543e+00
-3.025210201740264893e-01,3.510589777319063742e+00
-3.018807768821716309e-01,3.509971628235290186e+00
-3.012405037879943848e-01,3.509346356647176535e+00
-3.006002604961395264e-01,3.508714768944677154e+00
-2.999599874019622803e-01,3.508077550334727235e+00
-2.993197441101074219e-01,3.507435513466716337e+00
-2.986795008182525635e-01,3.506789414396990878e+00
-2.980392277240753174e-01,3.506139958722251038e+00
-2.973989844322204590e-01,3.505487982967239624e+00
-2.967587113380432129e-01,3.504834189927459320e+00
-2.961184680461883545e-01,3.504179420426085656e+00
-2.954781949520111084e-01,3.503524334710160559e+00
-2.948379516601562500e-01,3.502869788118750716e+00
-2.941977083683013916e-01,3.502216437447497555e+00
-2.935574352741241455e-01,3.501565037461423557e+00
-2.929171919822692871e-01,3.500916339936691379e+00
-2.922769188880920410e-01,3.500271003936500591e+00
-2.916366755962371826e-01,3.499629763715516262e+00
-2.909964025020599365e-01,3.498993229517282977e+00
-2.903561592102050781e-01,3.498362109993590430e+00
-2.897159159183502197e-01,3.497737045403109590e+00
-2.890756428241729736e-01,3.497118566826337371e+00
-2.884353995323181152e-01,3.496507339220868094e+00
-2.877951264381408691e-01,3.495903895607781031e+00
-2.871548831462860107e-01,3.495308778373065195e+00
-2.865146100521087646e-01,3.494722464693577280e+00
-2.858743667602539062e-01,3.494145483397175234e+00
-2.852341234683990479e-01,3.493578295439998094e+00
-2.845938503742218018e-01,3.493021218988388021e+00
-2.839536070823669434e-01,3.492474778074341479e+00
-2.833133339881896973e-01,3.491939229547674106e+00
-2.826730906963348389e-01,3.491414960188592431e+00
-2.820328176021575928e-01,3.490902230889642688e+00
-2.813925743103027344e-01,3.490401344414109097e+00
-2.807523310184478760e-01,3.489912491159217645e+00
-2.801120579242706299e-01,3.489435860669213518e+00
-2.794718146324157715e-01,3.488971680787322782e+00
-2.788315415382385254e-01,3.488519982382833895e+00
-2.781912982463836670e-01,3.488080933182676535e+00
-2.775510251522064209e-01,3.487654550075626414e+00
-2.769107818603515625e-01,3.487240908765492975e+00
-2.762705385684967041e-01,3.486839958342469181e+00
-2.756302654743194580e-01,3.486451669125025798e+00
-2.749900221824645996e-01,3.486075994996277405e+00
-2.743497490882873535e-01,3.485712790405680384e+00
-2.737095057964324951e-01,3.485361963997191559e+00
-2.730692327022552490e-01,3.485023334264247374e+00
-2.724289894104003906e-01,3.484696737150536627e+00
-2.717887461185455322e-01,3.484381918959608804e+00
-2.711484730243682861e-01,3.484078588655820763e+00
-2.705082297325134277e-01,3.483786558412869994e+00
-2.698679566383361816e-01,3.483505469750200589e+00
-2.692277133464813232e-01,3.483235044026144145e+00
-2.685874402523040771e-01,3.482974862552778994e+00
-2.679471969604492188e-01,3.482724606188877026e+00
-2.673069238662719727e-01,3.482483847246432340e+00
-2.666666805744171143e-01,3.482252215297318543e+00
-2.660264372825622559e-01,3.482029233347756936e+00
-2.653861641883850098e-01,3.481814443737576426e+00
-2.647459208965301514e-01,3.481607408023221772e+00
-2.641056478023529053e-01,3.481407620819459314e+00
-2.634654045104980469e-01,3.481214592641077132e+00
-2.628251314163208008e-01,3.481027811049935750e+00
-2.621848881244659424e-01,3.480846762190539234e+00
-2.615446448326110840e-01,3.480670907682528181e+00
-2.609043717384338379e-01,3.480499693976693898e+00
-2.602641284465789795e-01,3.480332598401398414e+00
-2.596238553524017334e-01,3.480169053181862093e+00
-2.589836120605468750e-01,3.480008507598899126e+00
-2.583433389663696289e-01,3.479850390095084567e+00
-2.577030956745147705e-01,3.479694152168566035e+00
-2.570628523826599121e-01,3.479539242177124958e+00
-2.564225792884826660e-01,3.479385073858784594e+00
-2.557823359966278076e-01,3.479231093156991861e+00
-2.551420629024505615e-01,3.479076759854163647e+00
-2.545018196105957031e-01,3.478921527717223405e+00
-2.538615465164184570e-01,3.478764831884101572e+00
-2.532213032245635986e-01,3.478606159417287458e+00
-2.525810599327087402e-01,3.478444947878121418e+00
-2.519407868385314941e-01,3.478280714256245076e+00
-2.513005435466766357e-01,3.478112933268167062e+00
-2.506602704524993896e-01,3.477941112048988703e+00
-2.500200271606445312e-01,3.477764778786680111e+00
-2.493797689676284790e-01,3.477583451378041257e+00
-2.487395107746124268e-01,3.477396668921825640e+00
-2.480992525815963745e-01,3.477204015142504989e+00
-2.474589943885803223e-01,3.477005064537984858e+00
-2.468187510967254639e-01,3.476799379132992307e+00
-2.461784929037094116e-01,3.476586605703529731e+00
-2.455382347106933594e-01,3.476366368233612114e+00
-2.448979765176773071e-01,3.476138316753096813e+00
-2.442577183246612549e-01,3.475902129852970646e+00
-2.436174601316452026e-01,3.475657466440694510e+00
-2.429772019386291504e-01,3.475404099700405869e+00
-2.423369437456130981e-01,3.475141711141867873e+00
-2.416967004537582397e-01,3.474870114309841274e+00
-2.410564422607421875e-01,3.474589027750392578e+00
-2.404161840677261353e-01,3.474298290537155776e+00
-2.397759258747100830e-01,3.473997697670385243e+00
-2.391356676816940308e-01,3.473687161915208321e+00
-2.384954094886779785e-01,3.473366485232209921e+00
-2.378551512956619263e-01,3.473035634585845521e+00
-2.372149080038070679e-01,3.472694478283941510e+00
-2.365746498107910156e-01,3.472342983326980104e+00
-2.359343916177749634e-01,3.471981114962416015e+00
-2.352941334247589111e-01,3.471608861399675838e+00
-2.346538752317428589e-01,3.471226246348379618e+00
-2.340136170387268066e-01,3.470833328401901063e+00
-2.333733588457107544e-01,3.470430143689390512e+00
-2.327331155538558960e-01,3.470016777734501900e+00
-2.320928573608398438e-01,3.469593380082963030e+00
-2.314525991678237915e-01,3.469160031435321478e+00
-2.308123409748077393e-01,3.468716926338963447e+00
-2.301720827817916870e-01,3.468264232876700603e+00
-2.295318245887756348e-01,3.467802145040614015e+00
-2.288915663957595825e-01,3.467330874063486057e+00
-2.282513231039047241e-01,3.466850699384956158e+00
-2.276110649108886719e-01,3.466361836169964405e+00
-2.269708067178726196e-01,3.465864568928834544e+00
-2.263305485248565674e-01,3.465359217473132247e+00
-2.256902903318405151e-01,3.464846050412389911e+00
-2.250500321388244629e-01,3.464325463496233493e+00
-2.244097739458084106e-01,3.463797753519289202e+00
-2.237695306539535522e-01,3.463263331162450775e+00
-2.231292724609375000e-01,3.462722513302844085e+00
-2.224890142679214478e-01,3.462175723342375555e+00
-2.218487560749053955e-01,3.461623359215783680e+00
-2.212084978818893433e-01,3.461065820180777131e+00
-2.205682396888732910e-01,3.460503563756391010e+00
-2.199279814958572388e-01,3.459937000161334986e+00
-2.192877382040023804e-01,3.459366592726660361e+00
-2.186474800109863281e-01,3.458792765604763009e+00
-2.180072218179702759e-01,3.458215975620999139e+00
-2.173669636249542236e-01,3.457636719280384519e+00
-2.167267054319381714e-01,3.457055448005908804e+00
-2.160864472389221191e-01,3.456472605111974961e+00
-2.154461890459060669e-01,3.455888683990103960e+00
-2.148059457540512085e-01,3.455304180293990335e+00
-2.141656875610351562e-01,3.454719544819550237e+00
-2.135254293680191040e-01,3.454135232935654720e+00
-2.128851711750030518e-01,3.453551751576778628e+00
-2.122449129819869995e-01,3.452969539990121461e+00
-2.116046547889709473e-01,3.452389087631023479e+00
-2.109643965959548950e-01,3.451810849249134172e+00
-2.103241533041000366e-01,3.451235281948759059e+00
-2.096838951110839844e-01,3.450662805845726488e+00
-2.090436369180679321e-01,3.450093868211564718e+00
-2.084033787250518799e-01,3.449528927110496745e+00
-2.077631205320358276e-01,3.448968378434656756e+00
-2.071228623390197754e-01,3.448412633303716390e+00
-2.064826041460037231e-01,3.447862105137450506e+00
-2.058423459529876709e-01,3.447317147850345709e+00
-2.052021026611328125e-01,3.446778188200246174e+00
-2.045618444681167603e-01,3.446245538023640087e+00
-2.039215862751007080e-01,3.445719557079041984e+00
-2.032813280820846558e-01,3.445200587032602790e+00
-2.026410698890686035e-01,3.444688943989028473e+00
-2.020008116960525513e-01,3.444184905089681781e+00
-2.013605535030364990e-01,3.443688815047556417e+00
-2.007203102111816406e-01,3.443200886232501645e+00
-2.000800520181655884e-01,3.442721377239730707e+00
-1.994397938251495361e-01,3.442250539718645364e+00
-1.987995356321334839e-01,3.441788572365076071e+00
-1.981592774391174316e-01,3.441335689209124027e+00
-1.975190192461013794e-01,3.440892060308967881e+00
-1.968787610530853271e-01,3.440457865429122464e+00
-1.962385177612304688e-01,3.440033244678458502e+00
-1.955982595682144165e-01,3.439618317631425448e+00
-1.949580013751983643e-01,3.439213200751490618e+00
-1.943177431821823120e-01,3.438817988577227425e+00
-1.936774849891662598e-01,3.438432752078472099e+00
-1.930372267961502075e-01,3.438057532981081632e+00
-1.923969686031341553e-01,3.437692419034342528e+00
-1.917567253112792969e-01,3.437337395275362084e+00
-1.911164671182632446e-01,3.436992470243717346e+00
-1.904762089252471924e-01,3.436657641864788282e+00
-1.898359507322311401e-01,3.436332891976243253e+00
-1.891956925392150879e-01,3.436018172866918352e+00
-1.885554343461990356e-01,3.435713441327997941e+00
-1.879151761531829834e-01,3.435418602183800019e+00
-1.872749328613281250e-01,3.435133622040100754e+00
-1.866346746683120728e-01,3.434858352872860454e+00
-1.859944164752960205e-01,3.434592712824714678e+00
-1.853541582822799683e-01,3.434336580522368898e+00
-1.847139000892639160e-01,3.434089824074877839e+00
-1.840736418962478638e-01,3.433852284265864530e+00
-1.834333837032318115e-01,3.433623837448197769e+00
-1.827931404113769531e-01,3.433404316371849951e+00
-1.821528822183609009e-01,3.433193549635574549e+00
-1.815126240253448486e-01,3.432991331126167722e+00
-1.808723658323287964e-01,3.432797491507051824e+00
-1.802321076393127441e-01,3.432611867110287651e+00
-1.795918494462966919e-01,3.432434225976523923e+00
-1.789515912532806396e-01,3.432264387905687109e+00
-1.783113479614257812e-01,3.432102136332226383e+00
-1.776710897684097290e-01,3.431947258522729527e+00
-1.770308315753936768e-01,3.431799526674997658e+00
-1.763905733823776245e-01,3.431658750214697129e+00
-1.757503151893615723e-01,3.431524726205259501e+00
-1.751100569963455200e-01,3.431397157640535767e+00
-1.744697988033294678e-01,3.431275896428218619e+00
-1.738295555114746094e-01,3.431160705503311092e+00
-1.731892973184585571e-01,3.431051363712792845e+00
-1.725490391254425049e-01,3.430947630217494826e+00
-1.719087809324264526e-01,3.430849334769304981e+00
-1.712685227394104004e-01,3.430756216298042283e+00
-1.706282645463943481e-01,3.430668107898517061e+00
-1.699880063533782959e-01,3.430584765933030411e+00
-1.693477630615234375e-01,3.430505976607009622e+00
-1.687075048685073853e-01,3.430431566861673609e+00
-1.680672466754913330e-01,3.430361358403031247e+00
-1.674269884824752808e-01,3.430295113668107909e+00
-1.667867302894592285e-01,3.430232659984778110e+00
-1.661464720964431763e-01,3.430173855772571390e+00
-1.655062139034271240e-01,3.430118453559215297e+00
-1.648659706115722656e-01,3.430066341966380161e+00
-1.642257124185562134e-01,3.430017315933539201e+00
-1.635854542255401611e-01,3.429971266568644594e+00
-1.629451960325241089e-01,3.429928001818520755e+00
-1.623049378395080566e-01,3.429887387198046866e+00
-1.616646796464920044e-01,3.429849296030543560e+00
-1.610244214534759521e-01,3.429813583631696083e+00
-1.603841632604598999e-01,3.429780127877405604e+00
-1.597439199686050415e-01,3.429748807763862040e+00
-1.591036617755889893e-01,3.429719535375938655e+00
-1.584634035825729370e-01,3.429692152392463278e+00
-1.578231453895568848e-01,3.429666617092885339e+00
-1.571828871965408325e-01,3.429642788596424019e+00
-1.565426290035247803e-01,3.429620611091637628e+00
-1.559023708105087280e-01,3.429600016595481193e+00
-1.552621275186538696e-01,3.429580893714702761e+00
-1.546218693256378174e-01,3.429563193558671230e+00
-1.539816111326217651e-01,3.429546846771842183e+00
-1.533413529396057129e-01,3.429531808235439794e+00
-1.527010947465896606e-01,3.429518014823988104e+00
-1.520608365535736084e-01,3.429505452470315241e+00
-1.514205783605575562e-01,3.429494041011694083e+00
-1.507803350687026978e-01,3.429483767456290355e+00
-1.501400768756866455e-01,3.429474594728177728e+00
-1.494998186826705933e-01,3.429466479415863578e+00
-1.488595604896545410e-01,3.429459421262210039e+00
-1.482193022966384888e-01,3.429453415980894260e+00
-1.475790441036224365e-01,3.429448426239283698e+00
-1.469387859106063843e-01,3.429444454000087461e+00
-1.462985426187515259e-01,3.429441496191215855e+00
-1.456582844257354736e-01,3.429439550829256333e+00
-1.450180262327194214e-01,3.429438610172436785e+00
-1.443777680397033691e-01,3.429438688015571834e+00
-1.437375098466873169e-01,3.429439803023607070e+00
-1.430972516536712646e-01,3.429441950572666542e+00
-1.424569934606552124e-01,3.429445180411025973e+00
-1.418167501688003540e-01,3.429449461634552776e+00
-1.411764919757843018e-01,3.429454864972861117e+00
-1.405362337827682495e-01,3.429461369815813399e+00
-1.398959755897521973e-01,3.429469052587437616e+00
-1.392557173967361450e-01,3.429477900647061261e+00
-1.386154592037200928e-01,3.429487964355320440e+00
-1.379752010107040405e-01,3.429499300635161063e+00
-1.373349577188491821e-01,3.429511947126019145e+00
-1.366946995258331299e-01,3.429525906249588640e+00
-1.360544413328170776e-01,3.429541252255185135e+00
-1.354141831398010254e-01,3.429558027516877772e+00
-1.347739249467849731e-01,3.429576286025155074e+00
-1.341336667537689209e-01,3.429596077820889377e+00
-1.334934085607528687e-01,3.429617474931174748e+00
-1.328531652688980103e-01,3.429640488577540225e+00
-1.322129070758819580e-01,3.429665217513524045e+00
-1.315726488828659058e-01,3.429691733413106292e+00
-1.309323906898498535e-01,3.429720063425308663e+00
-1.302921324968338013e-01,3.429750325862155336e+00
-1.296518743038177490e-01,3.429782530898980664e+00
-1.290116161108016968e-01,3.429816802507588136e+00
-1.283713728189468384e-01,3.429853186461032877e+00
-1.277311146259307861e-01,3.429891762180059089e+00
-1.270908564329147339e-01,3.429932604070497160e+00
-1.264505982398986816e-01,3.429975810462520425e+00
-1.258103400468826294e-01,3.430021423813219617e+00
-1.251700818538665771e-01,3.430069562217944679e+00
-1.245298311114311218e-01,3.430120279246848369e+00
-1.238895729184150696e-01,3.430173691132567093e+00
-1.232493147253990173e-01,3.430229844941612427e+00
-1.226090639829635620e-01,3.430288843344003524e+00
-1.219688057899475098e-01,3.430350766549671526e+00
-1.213285475969314575e-01,3.430415655076960668e+00
-1.206882894039154053e-01,3.430483651010820534e+00
-1.200480386614799500e-01,3.430554797067627781e+00
-1.194077804684638977e-01,3.430629169498033981e+00
-1.187675222754478455e-01,3.430706825507386704e+00
-1.181272715330123901e-01,3.430787868306286903e+00
-1.174870133399963379e-01,3.430872344680351738e+00
-1.168467551469802856e-01,3.430960317827769224e+00
-1.162064969539642334e-01,3.431051854192733952e+00
-1.155662462115287781e-01,3.431146976646108904e+00
-1.149259880185127258e-01,3.431245752596317811e+00
-1.142857298254966736e-01,3.431348222703463513e+00
-1.136454790830612183e-01,3.431454416627949477e+00
-1.130052208900451660e-01,3.431564353633891340e+00
-1.123649626970291138e-01,3.431678051561376730e+00
-1.117247045040130615e-01,3.431795518630899267e+00
-1.110844537615776062e-01,3.431916761877997768e+00
-1.104441955685615540e-01,3.432041759844887796e+00
-1.098039373755455017e-01,3.432170520779977529e+00
-1.091636791825294495e-01,3.432302999736651650e+00
-1.085234284400939941e-01,3.432439140173472403e+00
-1.078831702470779419e-01,3.432578932645723668e+00
-1.072429120540618896e-01,3.432722290081172023e+00
-1.066026613116264343e-01,3.432869154821843072e+00
-1.059624031186103821e-01,3.433019424711079459e+00
-1.053221449255943298e-01,3.433173044735348789e+00
-1.046818867325782776e-01,3.433329874475256283e+00
-1.040416359901428223e-01,3.433489814227120185e+00
-1.034013777971267700e-01,3.433652761560749944e+00
-1.027611196041107178e-01,3.433818540763250660e+00
-1.021208688616752625e-01,3.433987028582703438e+00
-1.014806106686592102e-01,3.434158059328964452e+00
-1.008403524756431580e-01,3.434331484849153071e+00
-1.002000942826271057e-01,3.434507116767569812e+00
-9.955984354019165039e-02,3.434684786755738628e+00
-9.891958534717559814e-02,3.434864249639733913e+00
-9.827932715415954590e-02,3.435045385053979494e+00
-9.763907641172409058e-02,3.435227940853677442e+00
-9.699881821870803833e-02,3.435411729368317513e+00
-9.635856002569198608e-02,3.435596540160641865e+00
-9.571830183267593384e-02,3.435782128977740157e+00
-9.507805109024047852e-02,3.435968308455803477e+00
-9.443779289722442627e-02,3.436154861251359272e+00
-9.379753470420837402e-02,3.436341553402305848e+00
-9.315727651119232178e-02,3.436528162089305560e+00
-9.251702576875686646e-02,3.436714516053195112e+00
-9.187676757574081421e-02,3.436900357376849513e+00
-9.123650938272476196e-02,3.437085526915513611e+00
-9.059625864028930664e-02,3.437269811230776462e+00
-8.995600044727325439e-02,3.437453023030355048e+00
-8.931574225425720215e-02,3.437635019286004123e+00
-8.867548406124114990e-02,3.437815587425006481e+00
-8.803523331880569458e-02,3.437994623570782338e+00
-8.739497512578964233e-02,3.438171976444059030e+00
-8.675471693277359009e-02,3.438347547722792719e+00
-8.611446619033813477e-02,3.438521224874933946e+00
-8.547420799732208252e-02,3.438692932259733048e+00
-8.483394980430603027e-02,3.438862631706109951e+00
-8.419369161128997803e-02,3.439030273056274289e+00
-8.355344086885452271e-02,3.439195859669882616e+00
-8.291318267583847046e-02,3.439359377849551258e+00
-8.227292448282241821e-02,3.439520928160042956e+00
-8.163267374038696289e-02,3.439680521544937974e+00
-8.099241554737091064e-02,3.439838255664732891e+00
-8.035215735435485840e-02,3.439994292908948204e+00
-7.971189916133880615e-02,3.440148722197838183e+00
-7.907164841890335083e-02,3.440301788069349165e+00
-7.843139022588729858e-02,3.440453656899948420e+00
-7.779113203287124634e-02,3.440604603683818041e+00
-7.715088129043579102e-02,3.440754851087494792e+00
-7.651062309741973877e-02,3.440904710718228898e+00
-7.587036490440368652e-02,3.441054530724814153e+00
-7.523010671138763428e-02,3.441204628037813684e+00
-7.458985596895217896e-02,3.441355410491436562e+00
-7.394959777593612671e-02,3.441507266662586773e+00
-7.330933958292007446e-02,3.441660625824736641e+00
-7.266908884048461914e-02,3.441815944750229672e+00
-7.202883064746856689e-02,3.441973701040562439e+00
-7.138857245445251465e-02,3.442134382383362556e+00
-7.074831426143646240e-02,3.442298514222912331e+00
-7.010806351900100708e-02,3.442466599489975465e+00
-6.946780532598495483e-02,3.442639211306715907e+00
-6.882754713296890259e-02,3.442816897217922723e+00
-6.818728893995285034e-02,3.443000205844372719e+00
-6.754703819751739502e-02,3.443189743721941198e+00
-6.690678000450134277e-02,3.443386048752155482e+00
-6.626652181148529053e-02,3.443589704007739449e+00
-6.562627106904983521e-02,3.443801305525249212e+00
-6.498601287603378296e-02,3.444021401108092295e+00
-6.434575468301773071e-02,3.444250571063613542e+00
-6.370549649000167847e-02,3.444489362454570713e+00
-6.306524574756622314e-02,3.444738288100614554e+00
-6.242498755455017090e-02,3.444997876673063786e+00
-6.178473308682441711e-02,3.445268626085643326e+00
-6.114447489380836487e-02,3.445551048014925399e+00
-6.050422042608261108e-02,3.445845547360523398e+00
-5.986396223306655884e-02,3.446152527541608279e+00
-5.922370776534080505e-02,3.446472406684200518e+00
-5.858344957232475281e-02,3.446805483591340646e+00
-5.794319510459899902e-02,3.447152135634485859e+00
-5.730293691158294678e-02,3.447512551969728278e+00
-5.666268244385719299e-02,3.447886969239261745e+00
-5.602242797613143921e-02,3.448275589483013270e+00
-5.538216978311538696e-02,3.448678488077334237e+00
-5.474191531538963318e-02,3.449095769212780382e+00
-5.410165712237358093e-02,3.449527448128880458e+00
-5.346140265464782715e-02,3.449973443287831731e+00
-5.282114446163177490e-02,3.450433703941326424e+00
-5.218088999390602112e-02,3.450908061013406858e+00
-5.154063552618026733e-02,3.451396271759100465e+00
-5.090037733316421509e-02,3.451898096546205608e+00
-5.026012286543846130e-02,3.452413167765678637e+00
-4.961986467242240906e-02,3.452941122684393793e+00
-4.897961020469665527e-02,3.453481506584239469e+00
-4.833935201168060303e-02,3.454033778748661021e+00
-4.769909754395484924e-02,3.454597374128246301e+00
-4.705884307622909546e-02,3.455171672263090521e+00
-4.641858488321304321e-02,3.455755989994045763e+00
-4.577833041548728943e-02,3.456349580161337975e+00
-4.513807222247123718e-02,3.456951668793641907e+00
-4.449781775474548340e-02,3.457561380953571017e+00
-4.385755956172943115e-02,3.458177885888015446e+00
-4.321730509400367737e-02,3.458800211625130849e+00
-4.257704690098762512e-02,3.459427424535268969e+00
-4.193679243326187134e-02,3.460058480981849982e+00
-4.129653796553611755e-02,3.460692368294244758e+00
-4.065627977252006531e-02,3.461328033623159328e+00
-4.001602530479431152e-02,3.461964385066347738e+00
-3.937576711177825928e-02,3.462600319232731039e+00
-3.873551264405250549e-02,3.463234724995184699e+00
-3.809525445103645325e-02,3.463866462656156830e+00
-3.745499998331069946e-02,3.464494407872583448e+00
-3.681474179029464722e-02,3.465117455739045838e+00
-3.617448732256889343e-02,3.465734461347177664e+00
-3.553423285484313965e-02,3.466344327059814656e+00
-3.489397466182708740e-02,3.466945962550439742e+00
-3.425372019410133362e-02,3.467538298213649561e+00
-3.361346200108528137e-02,3.468120302611218619e+00
-3.297320753335952759e-02,3.468690976792354164e+00
-3.233294934034347534e-02,3.469249358321629284e+00
-3.169269487261772156e-02,3.469794509928028958e+00
-3.105243854224681854e-02,3.470325575863708600e+00
-3.041218221187591553e-02,3.470841714763630570e+00
-2.977192588150501251e-02,3.471342193434539425e+00
-2.913166955113410950e-02,3.471826280382868557e+00
-2.849141508340835571e-02,3.472293369125387219e+00
-2.785115875303745270e-02,3.472742875298966858e+00
-2.721090242266654968e-02,3.473174286816689271e+00
-2.657064609229564667e-02,3.473587187646145047e+00
-2.593038976192474365e-02,3.473981243300639399e+00
-2.529013343155384064e-02,3.474356150626483508e+00
-2.464987710118293762e-02,3.474711713545673764e+00
-2.400962263345718384e-02,3.475047849419244272e+00
-2.336936630308628082e-02,3.475364503365799607e+00
-2.272910997271537781e-02,3.475661689234490481e+00
-2.208885364234447479e-02,3.475939540344009426e+00
-2.144859731197357178e-02,3.476198254818105848e+00
-2.080834098160266876e-02,3.476438079460892894e+00
-2.016808465123176575e-02,3.476659400191192795e+00
-1.952782832086086273e-02,3.476862591337471997e+00
-1.888757199048995972e-02,3.477048081866816354e+00
-1.824731752276420593e-02,3.477216493985691770e+00
-1.760706119239330292e-02,3.477368365663177752e+00
-1.696680486202239990e-02,3.477504366556726012e+00
-1.632654853165149689e-02,3.477625205077580883e+00
-1.568629220128059387e-02,3.477731605121960001e+00
-1.504603587090969086e-02,3.477824382588066143e+00
-1.440578047186136246e-02,3.477904315785907308e+00
-1.376552414149045944e-02,3.477972274127089758e+00
-1.312526781111955643e-02,3.478029110138669999e+00
-1.248501241207122803e-02,3.478075747886610891e+00
-1.184475608170032501e-02,3.478113007791613143e+00
-1.120449975132942200e-02,3.478141858872384695e+00
-1.056424342095851898e-02,3.478163154429724013e+00
-9.923987090587615967e-03,3.478177801421673987e+00
-9.283731691539287567e-03,3.478186641574511295e+00
-8.643475361168384552e-03,3.478190575829254616e+00
-8.003219030797481537e-03,3.478190375329556883e+00
-7.362963166087865829e-03,3.478186872222083892e+00
-6.722707301378250122e-03,3.478180789111875448e+00
-6.082450971007347107e-03,3.478172834919917022e+00
-5.442194640636444092e-03,3.478163696984410969e+00
-4.801938775926828384e-03,3.478153963118060688e+00
-4.161682911217212677e-03,3.478144203505224574e+00
-3.521426580846309662e-03,3.478134897022056471e+00
-2.881170483306050301e-03,3.478126472047708528e+00
-2.240914385765790939e-03,3.478119283511007076e+00
-1.600658288225531578e-03,3.478113639465883367e+00
-9.604021906852722168e-04,3.478109745118604046e+00
-3.201460931450128555e-04,3.478107748158000945e+00
3.201460931450128555e-04,3.478107743045670830e+00
9.604021906852722168e-04,3.478109729785765936e+00
1.600658288225531578e-03,3.478113613933058623e+00
2.240914385765790939e-03,3.478119248082904846e+00
2.881170483306050301e-03,3.478126426707752739e+00
3.521426580846309662e-03,3.478134841279453049e+00
4.161682911217212677e-03,3.478144138547904163e+00
4.801938775926828384e-03,3.478153888643379155e+00
5.442194640636444092e-03,3.478163612729494147e+00
6.082450971007347107e-03,3.478172742627112957e+00
6.722707301378250122e-03,3.478180687104307722e+00
7.362963166087865829e-03,3.478186762753320949e+00
8.003219030797481537e-03,3.478190257761820448e+00
8.643475361168384552e-03,3.478190450517759658e+00
9.283731691539287567e-03,3.478186510737000248e+00
9.923987090587615967e-03,3.478177659951728451e+00
1.056424342095851898e-02,3.478163008206441198e+00
1.120449975132942200e-02,3.478141708256316189e+00
1.184475608170032501e-02,3.478112853151476891e+00
1.248501241207122803e-02,3.478075586229758986e+00
1.312526781111955643e-02,3.478028945283729190e+00
1.376552414149045944e-02,3.477972103234810319e+00
1.440578047186136246e-02,3.477904139391691185e+00
1.504603587090969086e-02,3.477824204305520972e+00
1.568629220128059387e-02,3.477731425337980298e+00
1.632654853165149689e-02,3.477625018339596696e+00
1.696680486202239990e-02,3.477504184913459362e+00
1.760706119239330292e-02,3.477368178134248922e+00
1.824731752276420593e-02,3.477216301257625375e+00
1.888757199048995972e-02,3.477047889809829151e+00
1.952782832086086273e-02,3.476862405322225236e+00
2.016808465123176575e-02,3.476659215357498667e+00
2.080834098160266876e-02,3.476437891425179672e+00
2.144859731197357178e-02,3.476198073285318380e+00
2.208885364234447479e-02,3.475939356524808677e+00
2.272910997271537781e-02,3.475661503722311529e+00
2.336936630308628082e-02,3.475364316733284831e+00
2.400962263345718384e-02,3.475047662216617539e+00
2.464987710118293762e-02,3.474711548768825153e+00
2.529013343155384064e-02,3.474355971021739098e+00
2.593038976192474365e-02,3.473981071211431626e+00
2.657064609229564667e-02,3.473587009758870359e+00
2.721090242266654968e-02,3.473174123039374894e+00
2.785115875303745270e-02,3.472742706849503591e+00
2.849141508340835571e-02,3.472293208419074961e+00
2.913166955113410950e-02,3.471826127228757386e+00
2.977192588150501251e-02,3.471342037220487065e+00
3.041218221187591553e-02,3.470841576114250149e+00
3.105243854224681854e-02,3.470325434747982829e+00
3.169269487261772156e-02,3.469794367093940402e+00
3.233294934034347534e-02,3.469249222929470022e+00
3.297320753335952759e-02,3.468690848592002940e+00
3.361346200108528137e-02,3.468120188929405323e+00
3.425372019410133362e-02,3.467538176479044054e+00
3.489397466182708740e-02,3.466945847651749624e+00
3.553423285484313965e-02,3.466344218729023652e+00
3.617448732256889343e-02,3.465734359317800717e+00
3.681474179029464722e-02,3.465117359746952896e+00
3.745499998331069946e-02,3.464494317656729994e+00
3.809525445103645325e-02,3.463866372976929675e+00
3.873551264405250549e-02,3.463234640891428739e+00
3.937576711177825928e-02,3.462600231686909780e+00
4.001602530479431152e-02,3.461964294944564369e+00
4.065627977252006531e-02,3.461327957031981484e+00
4.129653796553611755e-02,3.460692296768827170e+00
4.193679243326187134e-02,3.460058414257694892e+00
4.257704690098762512e-02,3.459427362355822488e+00
4.321730509400367737e-02,3.458800147953661419e+00
4.385755956172943115e-02,3.458177826678372035e+00
4.449781775474548340e-02,3.457561330951320233e+00
4.513807222247123718e-02,3.456951617753103001e+00
4.577833041548728943e-02,3.456349537148446949e+00
4.641858488321304321e-02,3.455755946180213201e+00
4.705884307622909546e-02,3.455171631733250592e+00
4.769909754395484924e-02,3.454597333270758686e+00
4.833935201168060303e-02,3.454033744175745824e+00
4.897961020469665527e-02,3.453481471804843217e+00
4.961986467242240906e-02,3.452941090646430844e+00
5.026012286543846130e-02,3.452413138283953575e+00
5.090037733316421509e-02,3.451898067186695673e+00
5.154063552618026733e-02,3.451396248946363876e+00
5.218088999390602112e-02,3.450908038184167470e+00
5.282114446163177490e-02,3.450433681277941034e+00
5.346140265464782715e-02,3.449973422541463997e+00
5.410165712237358093e-02,3.449527427697847592e+00
5.474191531538963318e-02,3.449095751882112815e+00
5.538216978311538696e-02,3.448678473478800299e+00
5.602242797613143921e-02,3.448275573957071849e+00
5.666268244385719299e-02,3.447886955100661233e+00
5.730293691158294678e-02,3.447512539107947305e+00
5.794319510459899902e-02,3.447152123946456204e+00
5.858344957232475281e-02,3.446805471465277382e+00
5.922370776534080505e-02,3.446472397062319892e+00
5.986396223306655884e-02,3.446152518825187805e+00
6.050422042608261108e-02,3.445845539472619734e+00
6.114447489380836487e-02,3.445551039865581977e+00
6.178473308682441711e-02,3.445268618726341714e+00
6.242498755455017090e-02,3.444997870034166354e+00
6.306524574756622314e-02,3.444738280622194893e+00
6.370549649000167847e-02,3.444489359088457547e+00
6.434575468301773071e-02,3.444250568036549165e+00
6.498601287603378296e-02,3.444021398388782629e+00
6.562627106904983521e-02,3.443801302596913860e+00
6.626652181148529053e-02,3.443589699195055420e+00
6.690678000450134277e-02,3.443386044442373617e+00
6.754703819751739502e-02,3.443189740217056816e+00
6.818728893995285034e-02,3.443000204278349408e+00
6.882754713296890259e-02,3.442816895540369515e+00
6.946780532598495483e-02,3.442639210060096211e+00
7.010806351900100708e-02,3.442466598379484211e+00
7.074831426143646240e-02,3.442298512048901138e+00
7.138857245445251465e-02,3.442134380275145844e+00
7.202883064746856689e-02,3.441973699324500480e+00
7.266908884048461914e-02,3.441815943089614027e+00
7.330933958292007446e-02,3.441660625211613755e+00
7.394959777593612671e-02,3.441507266011321953e+00
7.458985596895217896e-02,3.441355409915562547e+00
7.523010671138763428e-02,3.441204627020467033e+00
7.587036490440368652e-02,3.441054529901943937e+00
7.651062309741973877e-02,3.440904709926984939e+00
7.715088129043579102e-02,3.440754850390801867e+00
7.779113203287124634e-02,3.440604603377422244e+00
7.843139022588729858e-02,3.440453656630737544e+00
7.907164841890335083e-02,3.440301787833060843e+00
7.971189916133880615e-02,3.440148721714435531e+00
8.035215735435485840e-02,3.439994292546044719e+00
8.099241554737091064e-02,3.439838255347221985e+00
8.163267374038696289e-02,3.439680521267436397e+00
8.227292448282241821e-02,3.439520928038903858e+00
8.291318267583847046e-02,3.439359377743901547e+00
8.355344086885452271e-02,3.439195859577838910e+00
8.419369161128997803e-02,3.439030272869363802e+00
8.483394980430603027e-02,3.438862631543616377e+00
8.547420799732208252e-02,3.438692932118616152e+00
8.611446619033813477e-02,3.438521224752512317e+00
8.675471693277359009e-02,3.438347547662169212e+00
8.739497512578964233e-02,3.438171976391578344e+00
8.803523331880569458e-02,3.437994623525399085e+00
8.867548406124114990e-02,3.437815587366199743e+00
8.931574225425720215e-02,3.437635019235257605e+00
8.995600044727325439e-02,3.437453022972029260e+00
9.059625864028930664e-02,3.437269811193107927e+00
9.123650938272476196e-02,3.437085526904712474e+00
9.187676757574081421e-02,3.436900357362928204e+00
9.251702576875686646e-02,3.436714516037262079e+00
9.315727651119232178e-02,3.436528162061981639e+00
9.379753470420837402e-02,3.436341553381827563e+00
9.443779289722442627e-02,3.436154861233836844e+00
9.507805109024047852e-02,3.435968308438686947e+00
9.571830183267593384e-02,3.435782128970432225e+00
9.635856002569198608e-02,3.435596540154409073e+00
9.699881821870803833e-02,3.435411729363006650e+00
9.763907641172409058e-02,3.435227940849157502e+00
9.827932715415954590e-02,3.435045385045333077e+00
9.891958534717559814e-02,3.434864249634022038e+00
9.955984354019165039e-02,3.434684786750199947e+00
1.002000942826271057e-01,3.434507116765222801e+00
1.008403524756431580e-01,3.434331484847166216e+00
1.014806106686592102e-01,3.434158059327284018e+00
1.021208688616752625e-01,3.433987028581283241e+00
1.027611196041107178e-01,3.433818540761153670e+00
1.034013777971267700e-01,3.433652761558729338e+00
1.040416359901428223e-01,3.433489814225206160e+00
1.046818867325782776e-01,3.433329874474719823e+00
1.053221449255943298e-01,3.433173044734596946e+00
1.059624031186103821e-01,3.433019424710701095e+00
1.066026613116264343e-01,3.432869154821313273e+00
1.072429120540618896e-01,3.432722290080462368e+00
1.078831702470779419e-01,3.432578932645055314e+00
1.085234284400939941e-01,3.432439140172913739e+00
1.091636791825294495e-01,3.432302999736496218e+00
1.098039373755455017e-01,3.432170520779760814e+00
1.104441955685615540e-01,3.432041759844707496e+00
1.110844537615776062e-01,3.431916761877848110e+00
1.117247045040130615e-01,3.431795518630700315e+00
1.123649626970291138e-01,3.431678051561211085e+00
1.130052208900451660e-01,3.431564353633754116e+00
1.136454790830612183e-01,3.431454416627835347e+00
1.142857298254966736e-01,3.431348222703393347e+00
1.149259880185127258e-01,3.431245752596278731e+00
1.155662462115287781e-01,3.431146976646076929e+00
1.162064969539642334e-01,3.431051854192667339e+00
1.168467551469802856e-01,3.430960317827714157e+00
1.174870133399963379e-01,3.430872344680315766e+00
1.181272715330123901e-01,3.430787868306257593e+00
1.187675222754478455e-01,3.430706825507374269e+00
1.194077804684638977e-01,3.430629169498024211e+00
1.200480386614799500e-01,3.430554797067619788e+00
1.206882894039154053e-01,3.430483651010803658e+00
1.213285475969314575e-01,3.430415655076950010e+00
1.219688057899475098e-01,3.430350766549659980e+00
1.226090639829635620e-01,3.430288843343994643e+00
1.232493147253990173e-01,3.430229844941607986e+00
1.238895729184150696e-01,3.430173691132564873e+00
1.245298311114311218e-01,3.430120279246846593e+00
1.251700818538665771e-01,3.430069562217941126e+00
1.258103400468826294e-01,3.430021423813216508e+00
1.264505982398986816e-01,3.429975810462517760e+00
1.270908564329147339e-01,3.429932604070494939e+00
1.277311146259307861e-01,3.429891762180056425e+00
1.283713728189468384e-01,3.429853186461031989e+00
1.290116161108016968e-01,3.429816802507587248e+00
1.296518743038177490e-01,3.429782530898979331e+00
1.302921324968338013e-01,3.429750325862154892e+00
1.309323906898498535e-01,3.429720063425307330e+00
1.315726488828659058e-01,3.429691733413105847e+00
1.322129070758819580e-01,3.429665217513523601e+00
1.328531652688980103e-01,3.429640488577540225e+00
1.334934085607528687e-01,3.429617474931174748e+00
1.341336667537689209e-01,3.429596077820888933e+00
1.347739249467849731e-01,3.429576286025154630e+00
1.354141831398010254e-01,3.429558027516877328e+00
1.360544413328170776e-01,3.429541252255185135e+00
1.366946995258331299e-01,3.429525906249588640e+00
1.373349577188491821e-01,3.429511947126019145e+00
1.379752010107040405e-01,3.429499300635160619e+00
1.386154592037200928e-01,3.429487964355319995e+00
1.392557173967361450e-01,3.429477900647062150e+00
1.398959755897521973e-01,3.429469052587437616e+00
1.405362337827682495e-01,3.429461369815812954e+00
1.411764919757843018e-01,3.429454864972861117e+00
1.418167501688003540e-01,3.429449461634552332e+00
1.424569934606552124e-01,3.429445180411025529e+00
1.430972516536712646e-01,3.429441950572666986e+00
1.437375098466873169e-01,3.429439803023607070e+00
1.443777680397033691e-01,3.429438688015571834e+00
1.450180262327194214e-01,3.429438610172436785e+00
1.456582844257354736e-01,3.429439550829256333e+00
1.462985426187515259e-01,3.429441496191216299e+00
1.469387859106063843e-01,3.429444454000087461e+00
1.475790441036224365e-01,3.429448426239283698e+00
1.482193022966384888e-01,3.429453415980894260e+00
1.488595604896545410e-01,3.429459421262210039e+00
1.494998186826705933e-01,3.429466479415863134e+00
1.501400768756866455e-01,3.429474594728177728e+00
1.507803350687026978e-01,3.429483767456290355e+00
1.514205783605575562e-01,3.429494041011693639e+00
1.520608365535736084e-01,3.429505452470315241e+00
1.527010947465896606e-01,3.429518014823987659e+00
1.533413529396057129e-01,3.429531808235440238e+00
1.539816111326217651e-01,3.429546846771842183e+00
1.546218693256378174e-01,3.429563193558671230e+00
1.552621275186538696e-01,3.429580893714703649e+00
1.559023708105087280e-01,3.429600016595481193e+00
1.565426290035247803e-01,3.429620611091637628e+00
1.571828871965408325e-01,3.429642788596424019e+00
1.578231453895568848e-01,3.429666617092885339e+00
1.584634035825729370e-01,3.429692152392463278e+00
1.591036617755889893e-01,3.429719535375938655e+00
1.597439199686050415e-01,3.429748807763862040e+00
1.603841632604598999e-01,3.429780127877405604e+00
1.610244214534759521e-01,3.429813583631695639e+00
1.616646796464920044e-01,3.429849296030543560e+00
1.623049378395080566e-01,3.429887387198046866e+00
1.629451960325241089e-01,3.429928001818520755e+00
1.635854542255401611e-01,3.429971266568644594e+00
1.642257124185562134e-01,3.430017315933540090e+00
1.648659706115722656e-01,3.430066341966380161e+00
1.655062139034271240e-01,3.430118453559215297e+00
1.661464720964431763e-01,3.430173855772571390e+00
1.667867302894592285e-01,3.430232659984778110e+00
1.674269884824752808e-01,3.430295113668107909e+00
1.680672466754913330e-01,3.430361358403031247e+00
1.687075048685073853e-01,3.430431566861673609e+00
1.693477630615234375e-01,3.430505976607009622e+00
1.699880063533782959e-01,3.430584765933030411e+00
1.706282645463943481e-01,3.430668107898517061e+00
1.712685227394104004e-01,3.430756216298042283e+00
1.719087809324264526e-01,3.430849334769304537e+00
1.725490391254425049e-01,3.430947630217494826e+00
1.731892973184585571e-01,3.431051363712792401e+00
1.738295555114746094e-01,3.431160705503311092e+00
1.744697988033294678e-01,3.431275896428218175e+00
1.751100569963455200e-01,3.431397157640535767e+00
1.757503151893615723e-01,3.431524726205259501e+00
1.763905733823776245e-01,3.431658750214697129e+00
1.770308315753936768e-01,3.431799526674997658e+00
1.776710897684097290e-01,3.431947258522729527e+00
1.783113479614257812e-01,3.432102136332226383e+00
1.789515912532806396e-01,3.432264387905687109e+00
1.795918494462966919e-01,3.432434225976523923e+00
1.802321076393127441e-01,3.432611867110287207e+00
1.808723658323287964e-01,3.432797491507051824e+00
1.815126240253448486e-01,3.432991331126167722e+00
1.821528822183609009e-01,3.433193549635574549e+00
1.827931404113769531e-01,3.433404316371849951e+00
1.834333837032318115e-01,3.433623837448197769e+00
1.840736418962478638e-01,3.433852284265864085e+00
1.847139000892639160e-01,3.434089824074877839e+00
1.853541582822799683e-01,3.434336580522368898e+00
1.859944164752960205e-01,3.434592712824714678e+00
1.866346746683120728e-01,3.434858352872860010e+00
1.872749328613281250e-01,3.435133622040100310e+00
1.879151761531829834e-01,3.435418602183800019e+00
1.885554343461990356e-01,3.435713441327997941e+00
1.891956925392150879e-01,3.436018172866917908e+00
1.898359507322311401e-01,3.436332891976243253e+00
1.904762089252471924e-01,3.436657641864788282e+00
1.911164671182632446e-01,3.436992470243717346e+00
1.917567253112792969e-01,3.437337395275362084e+00
1.923969686031341553e-01,3.437692419034342528e+00
1.930372267961502075e-01,3.438057532981081632e+00
1.936774849891662598e-01,3.438432752078472099e+00
1.943177431821823120e-01,3.438817988577226981e+00
1.949580013751983643e-01,3.439213200751490618e+00
1.955982595682144165e-01,3.439618317631425448e+00
1.962385177612304688e-01,3.440033244678458946e+00
1.968787610530853271e-01,3.440457865429122464e+00
1.975190192461013794e-01,3.440892060308967881e+00
1.981592774391174316e-01,3.441335689209124027e+00
1.987995356321334839e-01,3.441788572365076071e+00
1.994397938251495361e-01,3.442250539718645364e+00
2.000800520181655884e-01,3.442721377239730707e+00
2.007203102111816406e-01,3.443200886232501645e+00
2.013605535030364990e-01,3.443688815047556417e+00
2.020008116960525513e-01,3.444184905089681337e+00
2.026410698890686035e-01,3.444688943989028473e+00
2.032813280820846558e-01,3.445200587032602790e+00
2.039215862751007080e-01,3.445719557079041984e+00
2.045618444681167603e-01,3.446245538023640087e+00
2.052021026611328125e-01,3.446778188200246174e+00
2.058423459529876709e-01,3.447317147850345709e+00
2.064826041460037231e-01,3.447862105137450506e+00
2.071228623390197754e-01,3.448412633303716390e+00
2.077631205320358276e-01,3.448968378434656756e+00
2.084033787250518799e-01,3.449528927110496745e+00
2.090436369180679321e-01,3.450093868211564718e+00
2.096838951110839844e-01,3.450662805845726488e+00
2.103241533041000366e-01,3.451235281948759059e+00
2.109643965959548950e-01,3.451810849249134172e+00
2.116046547889709473e-01,3.452389087631023479e+00
2.122449129819869995e-01,3.452969539990121461e+00
2.128851711750030518e-01,3.453551751576778628e+00
2.135254293680191040e-01,3.454135232935654720e+00
2.141656875610351562e-01,3.454719544819550237e+00
2.148059457540512085e-01,3.455304180293990335e+00
2.154461890459060669e-01,3.455888683990104404e+00
2.160864472389221191e-01,3.456472605111975405e+00
2.167267054319381714e-01,3.457055448005909248e+00
2.173669636249542236e-01,3.457636719280384519e+00
2.180072218179702759e-01,3.458215975620999139e+00
2.186474800109863281e-01,3.458792765604763009e+00
2.192877382040023804e-01,3.459366592726660361e+00
2.199279814958572388e-01,3.459937000161335430e+00
2.205682396888732910e-01,3.460503563756390566e+00
2.212084978818893433e-01,3.461065820180776686e+00
2.218487560749053955e-01,3.461623359215783680e+00
2.224890142679214478e-01,3.462175723342375555e+00
2.231292724609375000e-01,3.462722513302844085e+00
2.237695306539535522e-01,3.463263331162450775e+00
2.244097739458084106e-01,3.463797753519289202e+00
2.250500321388244629e-01,3.464325463496233493e+00
2.256902903318405151e-01,3.464846050412389911e+00
2.263305485248565674e-01,3.465359217473132247e+00
2.269708067178726196e-01,3.465864568928834544e+00
2.276110649108886719e-01,3.466361836169964405e+00
2.282513231039047241e-01,3.466850699384956158e+00
2.288915663957595825e-01,3.467330874063486057e+00
2.295318245887756348e-01,3.467802145040614015e+00
2.301720827817916870e-01,3.468264232876700603e+00
2.308123409748077393e-01,3.468716926338963447e+00
2.314525991678237915e-01,3.469160031435321478e+00
2.320928573608398438e-01,3.469593380082963474e+00
2.327331155538558960e-01,3.470016777734501900e+00
2.333733588457107544e-01,3.470430143689390512e+00
2.340136170387268066e-01,3.470833328401901063e+00
2.346538752317428589e-01,3.471226246348379618e+00
2.352941334247589111e-01,3.471608861399675394e+00
2.359343916177749634e-01,3.471981114962416015e+00
2.365746498107910156e-01,3.472342983326979660e+00
2.372149080038070679e-01,3.472694478283941955e+00
2.378551512956619263e-01,3.473035634585845077e+00
2.384954094886779785e-01,3.473366485232209921e+00
2.391356676816940308e-01,3.473687161915208321e+00
2.397759258747100830e-01,3.473997697670385243e+00
2.404161840677261353e-01,3.474298290537155776e+00
2.410564422607421875e-01,3.474589027750392578e+00
2.416967004537582397e-01,3.474870114309841274e+00
2.423369437456130981e-01,3.475141711141867429e+00
2.429772019386291504e-01,3.475404099700405869e+00
2.436174601316452026e-01,3.475657466440694510e+00
2.442577183246612549e-01,3.475902129852970646e+00
2.448979765176773071e-01,3.476138316753096369e+00
2.455382347106933594e-01,3.476366368233613002e+00
2.461784929037094116e-01,3.476586605703529731e+00
2.468187510967254639e-01,3.476799379132992307e+00
2.474589943885803223e-01,3.477005064537984413e+00
2.480992525815963745e-01,3.477204015142504545e+00
2.487395107746124268e-01,3.477396668921826084e+00
2.493797689676284790e-01,3.477583451378041257e+00
2.500200271606445312e-01,3.477764778786680555e+00
2.506602704524993896e-01,3.477941112048988259e+00
2.513005435466766357e-01,3.478112933268167062e+00
2.519407868385314941e-01,3.478280714256245076e+00
2.525810599327087402e-01,3.478444947878121418e+00
2.532213032245635986e-01,3.478606159417287458e+00
2.538615465164184570e-01,3.478764831884101127e+00
2.545018196105957031e-01,3.478921527717223405e+00
2.551420629024505615e-01,3.479076759854163647e+00
2.557823359966278076e-01,3.479231093156991861e+00
2.564225792884826660e-01,3.479385073858784594e+00
2.570628523826599121e-01,3.479539242177124514e+00
2.577030956745147705e-01,3.479694152168566479e+00
2.583433389663696289e-01,3.479850390095085011e+00
2.589836120605468750e-01,3.480008507598899570e+00
2.596238553524017334e-01,3.480169053181862537e+00
2.602641284465789795e-01,3.480332598401398414e+00
2.609043717384338379e-01,3.480499693976693898e+00
2.615446448326110840e-01,3.480670907682528181e+00
2.621848881244659424e-01,3.480846762190539678e+00
2.628251314163208008e-01,3.481027811049935750e+00
2.634654045104980469e-01,3.481214592641077132e+00
2.641056478023529053e-01,3.481407620819459314e+00
2.647459208965301514e-01,3.481607408023222217e+00
2.653861641883850098e-01,3.481814443737576426e+00
2.660264372825622559e-01,3.482029233347756936e+00
2.666666805744171143e-01,3.482252215297318543e+00
2.673069238662719727e-01,3.482483847246432340e+00
2.679471969604492188e-01,3.482724606188877470e+00
2.685874402523040771e-01,3.482974862552778994e+00
2.692277133464813232e-01,3.483235044026144145e+00
2.698679566383361816e-01,3.483505469750200589e+00
2.705082297325134277e-01,3.483786558412869994e+00
2.711484730243682861e-01,3.484078588655820319e+00
2.717887461185455322e-01,3.484381918959608804e+00
2.724289894104003906e-01,3.484696737150536627e+00
2.730692327022552490e-01,3.485023334264247818e+00
2.737095057964324951e-01,3.485361963997191115e+00
2.743497490882873535e-01,3.485712790405680828e+00
2.749900221824645996e-01,3.486075994996277405e+00
2.756302654743194580e-01,3.486451669125025798e+00
2.762705385684967041e-01,3.486839958342469181e+00
2.769107818603515625e-01,3.487240908765492975e+00
2.775510251522064209e-01,3.487654550075626858e+00
2.781912982463836670e-01,3.488080933182676979e+00
2.788315415382385254e-01,3.488519982382834339e+00
2.794718146324157715e-01,3.488971680787322782e+00
2.801120579242706299e-01,3.489435860669213518e+00
2.807523310184478760e-01,3.489912491159217645e+00
2.813925743103027344e-01,3.490401344414108209e+00
2.820328176021575928e-01,3.490902230889643132e+00
2.826730906963348389e-01,3.491414960188592431e+00
2.833133339881896973e-01,3.491939229547673662e+00
2.839536070823669434e-01,3.492474778074341479e+00
2.845938503742218018e-01,3.493021218988388021e+00
2.852341234683990479e-01,3.493578295439998094e+00
2.858743667602539062e-01,3.494145483397175234e+00
2.865146100521087646e-01,3.494722464693577280e+00
2.871548831462860107e-01,3.495308778373065195e+00
2.877951264381408691e-01,3.495903895607781031e+00
2.884353995323181152e-01,3.496507339220868094e+00
2.890756428241729736e-01,3.497118566826337371e+00
2.897159159183502197e-01,3.497737045403109590e+00
2.903561592102050781e-01,3.498362109993590874e+00
2.909964025020599365e-01,3.498993229517283421e+00
2.916366755962371826e-01,3.499629763715516262e+00
2.922769188880920410e-01,3.500271003936500591e+00
2.929171919822692871e-01,3.500916339936690935e+00
2.935574352741241455e-01,3.501565037461423557e+00
2.941977083683013916e-01,3.502216437447497555e+00
2.948379516601562500e-01,3.502869788118750716e+00
2.954781949520111084e-01,3.503524334710160559e+00
2.961184680461883545e-01,3.504179420426085656e+00
2.967587113380432129e-01,3.504834189927459320e+00
2.973989844322204590e-01,3.505487982967239624e+00
2.980392277240753174e-01,3.506139958722251038e+00
2.986795008182525635e-01,3.506789414396990878e+00
2.993197441101074219e-01,3.507435513466716337e+00
2.999599874019622803e-01,3.508077550334727235e+00
3.006002604961395264e-01,3.508714768944677154e+00
3.012405037879943848e-01,3.509346356647176535e+00
3.018807768821716309e-01,3.509971628235290186e+00
3.025210201740264893e-01,3.510589777319063298e+00
3.031612932682037354e-01,3.511200151617916987e+00
3.038015365600585938e-01,3.511801948938937379e+00
3.044417798519134521e-01,3.512394516140039613e+00
3.050820529460906982e-01,3.512977190171937991e+00
3.057222962379455566e-01,3.513549218168677157e+00
3.063625693321228027e-01,3.514110035631389906e+00
3.070028126239776611e-01,3.514658953124100371e+00
3.076430857181549072e-01,3.515195427704305153e+00
3.082833290100097656e-01,3.515718796746607921e+00
3.089235723018646240e-01,3.516228567863363352e+00
3.095638453960418701e-01,3.516724211434962832e+00
3.102040886878967285e-01,3.517205152440439520e+00
3.108443617820739746e-01,3.517671014425946208e+00
3.114846050739288330e-01,3.518121286092461553e+00
3.121248781681060791e-01,3.518555599445096771e+00
3.127651214599609375e-01,3.518973517461380318e+00
3.134053647518157959e-01,3.519374733411916090e+00
3.140456378459930420e-01,3.519758909043297468e+00
3.146858811378479004e-01,3.520125778465584165e+00
3.153261542320251465e-01,3.520475053060043713e+00
3.159663975238800049e-01,3.520806545133677190e+00
3.166066706180572510e-01,3.521120060719161948e+00
3.172469139099121094e-01,3.521415411016209251e+00
3.178871572017669678e-01,3.521692505006623009e+00
3.185274302959442139e-01,3.521951265264263053e+00
3.191676735877990723e-01,3.522191590252003568e+00
3.198079466819763184e-01,3.522413490047227924e+00
3.204481899738311768e-01,3.522616925823196965e+00
3.210884630680084229e-01,3.522801991680448275e+00
3.217287063598632812e-01,3.522968688460088149e+00
3.223689496517181396e-01,3.523117119912418715e+00
3.230092227458953857e-01,3.523247404402773952e+00
3.236494660377502441e-01,3.523359702803630977e+00
3.242897391319274902e-01,3.523454177830017464e+00
3.249299824237823486e-01,3.523530996661065284e+00
3.255702555179595947e-01,3.523590367993518768e+00
3.262104988098144531e-01,3.523632552226273695e+00
3.268507421016693115e-01,3.523657781640999520e+00
3.274910151958465576e-01,3.523666335355849277e+00
3.281312584877014160e-01,3.523658513481590759e+00
3.287715315818786621e-01,3.523634603241239560e+00
3.294117748737335205e-01,3.523594921450358797e+00
3.300520479679107666e-01,3.523539802752535977e+00
3.306922912597656250e-01,3.523469610529752494e+00
3.313325345516204834e-01,3.523384683445037968e+00
3.319728076457977295e-01,3.523285393645569918e+00
3.326130509376525879e-01,3.523172081116764165e+00
3.332533240318298340e-01,3.523045153136966867e+00
3.338935673236846924e-01,3.522904972719151040e+00
3.345338404178619385e-01,3.522751914259224293e+00
3.351740837097167969e-01,3.522586426440249774e+00
3.358143270015716553e-01,3.522408832012521529e+00
3.364546000957489014e-01,3.522219547284851870e+00
3.370948433876037598e-01,3.522018951920306229e+00
3.377351164817810059e-01,3.521807438963854509e+00
3.383753597736358643e-01,3.521585400574386071e+00
3.390156328678131104e-01,3.521353218008895780e+00
3.396558761596679688e-01,3.521111262476491977e+00
3.402961194515228271e-01,3.520859900807380427e+00
3.409363925457000732e-01,3.520599505606841539e+00
3.415766358375549316e-01,3.520330426808982338e+00
3.422169089317321777e-01,3.520053038220724240e+00
3.428571522235870361e-01,3.519767682763034866e+00
3.434974253177642822e-01,3.519474667262913137e+00
3.441376686096191406e-01,3.519174368275869824e+00
3.447779119014739990e-01,3.518867094263001150e+00
3.454181849956512451e-01,3.518553126493646488e+00
3.460584282875061035e-01,3.518232793073177156e+00
3.466987013816833496e-01,3.517906404115421104e+00
3.473389446735382080e-01,3.517574238550398302e+00
3.479792177677154541e-01,3.517236530218016632e+00
3.486194610595703125e-01,3.516893605888312457e+00
3.492597341537475586e-01,3.516545700511885642e+00
3.498999774456024170e-01,3.516193069887689315e+00
3.505402207374572754e-01,3.515835973697453820e+00
3.511804938316345215e-01,3.515474585058381507e+00
3.518207371234893799e-01,3.515109200378884857e+00
3.524610102176666260e-01,3.514739997602550847e+00
3.531012535095214844e-01,3.514367195173386804e+00
3.537415266036987305e-01,3.513990988678010297e+00
3.543817698955535889e-01,3.513611610898030868e+00
3.550220131874084473e-01,3.513229224685520791e+00
3.556622862815856934e-01,3.512844011558534429e+00
3.563025295734405518e-01,3.512456164892697519e+00
3.569428026676177979e-01,3.512065852821804945e+00
3.575830459594726562e-01,3.511673257895188804e+00
3.582233190536499023e-01,3.511278553433762717e+00
3.588635623455047607e-01,3.510881918417084080e+00
3.595038056373596191e-01,3.510483480911937626e+00
3.601440787315368652e-01,3.510083414359133513e+00
3.607843220233917236e-01,3.509681925319535711e+00
3.614245951175689697e-01,3.509279142757469216e+00
3.620648384094238281e-01,3.508875259801770952e+00
3.627051115036010742e-01,3.508470407301103045e+00
3.633453547954559326e-01,3.508064813348653832e+00
3.639855980873107910e-01,3.507658614996354451e+00
3.646258711814880371e-01,3.507251996196169230e+00
3.652661144733428955e-01,3.506845158170541765e+00
3.659063875675201416e-01,3.506438274747502248e+00
3.665466308593750000e-01,3.506031582209760522e+00
3.671869039535522461e-01,3.505625243490835707e+00
3.678271472454071045e-01,3.505219510553444717e+00
3.684673905372619629e-01,3.504814597701829904e+00
3.691076636314392090e-01,3.504410714647783642e+00
3.697479069232940674e-01,3.504008154762930261e+00
3.703881800174713135e-01,3.503607129020284816e+00
3.710284233093261719e-01,3.503207946535949802e+00
3.716686964035034180e-01,3.502810845551907359e+00
3.723089396953582764e-01,3.502416177517330809e+00
3.729491829872131348e-01,3.502024192632798627e+00
3.735894560813903809e-01,3.501635239731144100e+00
3.742296993732452393e-01,3.501249674893302632e+00
3.748699724674224854e-01,3.500867788289762750e+00
3.755102157592773438e-01,3.500490026808918298e+00
3.761504888534545898e-01,3.500116691408212688e+00
3.767907321453094482e-01,3.499748210663242709e+00
3.774309754371643066e-01,3.499385009291597903e+00
3.780712485313415527e-01,3.499027473467438032e+00
3.787114918231964111e-01,3.498676085339125663e+00
3.793517649173736572e-01,3.498331252632589816e+00
3.799920082092285156e-01,3.497993473834434486e+00
3.806322813034057617e-01,3.497663184039920381e+00
3.812725245952606201e-01,3.497340936702747705e+00
3.819127678871154785e-01,3.497027187252472302e+00
3.825530409812927246e-01,3.496722470854014109e+00
3.831932842731475830e-01,3.496427306429339854e+00
3.838335573673248291e-01,3.496142201295206142e+00
3.844738006591796875e-01,3.495867749074022868e+00
3.851140737533569336e-01,3.495604438600063091e+00
3.857543170452117920e-01,3.495352856618874959e+00
3.863945603370666504e-01,3.495113574813532686e+00
3.870348334312438965e-01,3.494887092047449517e+00
3.876750767230987549e-01,3.494674022996994811e+00
3.883153498172760010e-01,3.494474877995775941e+00
3.889555931091308594e-01,3.494290255157879166e+00
3.895958662033081055e-01,3.494120680358498987e+00
3.902361094951629639e-01,3.493966736698635334e+00
3.908763527870178223e-01,3.493828884319274408e+00
3.915166258811950684e-01,3.493707714178746038e+00
3.921568691730499268e-01,3.493603707681876891e+00
3.927971422672271729e-01,3.493517367702275500e+00
3.934373855590820312e-01,3.493449177422574881e+00
3.940776586532592773e-01,3.493399587751610191e+00
3.947179019451141357e-01,3.493369064700691418e+00
3.953581452369689941e-01,3.493357998938813935e+00
3.959984183311462402e-01,3.493366797912774047e+00
3.966386616230010986e-01,3.493395836450339687e+00
3.972789347171783447e-01,3.493445426461000203e+00
3.979191780090332031e-01,3.493515907933579356e+00
3.985594511032104492e-01,3.493607520976050651e+00
3.991996943950653076e-01,3.493720522659355954e+00
3.998399376869201660e-01,3.493855109761945688e+00
4.004802107810974121e-01,3.494011449843706707e+00
4.011204540729522705e-01,3.494189672598094987e+00
4.017607271671295166e-01,3.494389864438568694e+00
4.024009704589843750e-01,3.494612060815126764e+00
4.030412435531616211e-01,3.494856262289496307e+00
4.036814868450164795e-01,3.495122399445488526e+00
4.043217301368713379e-01,3.495410429933154539e+00
4.049620032310485840e-01,3.495720211871336414e+00
4.056022465229034424e-01,3.496051528728094659e+00
4.062425196170806885e-01,3.496404195434842155e+00
4.068827629089355469e-01,3.496777910898487107e+00
4.075230360031127930e-01,3.497172376603058019e+00
4.081632792949676514e-01,3.497587211108491800e+00
4.088035225868225098e-01,3.498021989046295133e+00
4.094437956809997559e-01,3.498476279166819580e+00
4.100840389728546143e-01,3.498949552778696237e+00
4.107243120670318604e-01,3.499441292561812133e+00
4.113645553588867188e-01,3.499950882661723384e+00
4.120048284530639648e-01,3.500477715684233715e+00
4.126450717449188232e-01,3.501021076277317512e+00
4.132853150367736816e-01,3.501580267690789672e+00
4.139255881309509277e-01,3.502154566005654335e+00
4.145658314228057861e-01,3.502743174254933312e+00
4.152061045169830322e-01,3.503345281652218368e+00
4.158463478088378906e-01,3.503959994061415895e+00
4.164866209030151367e-01,3.504586514347675319e+00
4.171268641948699951e-01,3.505223852659316464e+00
4.177671074867248535e-01,3.505871110901898291e+00
4.184073805809020996e-01,3.506527369180249210e+00
4.190476238727569580e-01,3.507191596891735763e+00
4.196878969669342041e-01,3.507862856975102694e+00
4.203281402587890625e-01,3.508540126214658272e+00
4.209684133529663086e-01,3.509222390369166611e+00
4.216086566448211670e-01,3.509908622206517670e+00
4.222488999366760254e-01,3.510597785080959099e+00
4.228891730308532715e-01,3.511288907057488196e+00
4.235294163227081299e-01,3.511980885858142720e+00
4.241696894168853760e-01,3.512672767769356330e+00
4.248099327087402344e-01,3.513363470744495398e+00
4.254502058029174805e-01,3.514052045867535945e+00
4.260904490947723389e-01,3.514737425074688115e+00
4.267306923866271973e-01,3.515418681005159307e+00
4.273709654808044434e-01,3.516094838925393429e+00
4.280112087726593018e-01,3.516764935340595422e+00
4.286514818668365479e-01,3.517428083066397981e+00
4.292917251586914062e-01,3.518083316197952115e+00
4.299319982528686523e-01,3.518729861351145516e+00
4.305722415447235107e-01,3.519366807284414644e+00
4.312124848365783691e-01,3.519993340407959082e+00
4.318527579307556152e-01,3.520608755976035731e+00
4.324930012226104736e-01,3.521212223703986233e+00
4.331332743167877197e-01,3.521803125674124679e+00
4.337735176086425781e-01,3.522380748987631982e+00
4.344137907028198242e-01,3.522944483843282626e+00
4.350540339946746826e-01,3.523493729835434962e+00
4.356943070888519287e-01,3.524027984504900957e+00
4.363345503807067871e-01,3.524546715535323393e+00
4.369747936725616455e-01,3.525049469494621945e+00
4.376150667667388916e-01,3.525535882439062796e+00
4.382553100585937500e-01,3.526005517856101168e+00
4.388955831527709961e-01,3.526458173240072380e+00
4.395358264446258545e-01,3.526893467048100028e+00
4.401760995388031006e-01,3.527311246059818828e+00
4.408163428306579590e-01,3.527711259748072870e+00
4.414565861225128174e-01,3.528093432727731127e+00
4.420968592166900635e-01,3.528457659535923163e+00
4.427371025085449219e-01,3.528803876293178376e+00
4.433773756027221680e-01,3.529132124631118472e+00
4.440176188945770264e-01,3.529442349323082428e+00
4.446578919887542725e-01,3.529734724422269654e+00
4.452981352806091309e-01,3.530009324439920881e+00
4.459383785724639893e-01,3.530266314849339171e+00
4.465786516666412354e-01,3.530505874030888780e+00
4.472188949584960938e-01,3.530728261397470646e+00
4.478591680526733398e-01,3.530933722799638907e+00
4.484994113445281982e-01,3.531122546200068157e+00
4.491396844387054443e-01,3.531295092994560569e+00
4.497799277305603027e-01,3.531451657978160519e+00
4.504201710224151611e-01,3.531592679370960219e+00
4.510604441165924072e-01,3.531718533173094698e+00
4.517006874084472656e-01,3.531829668698581060e+00
4.523409605026245117e-01,3.531926518356014011e+00
4.529812037944793701e-01,3.532009534987083033e+00
4.536214768886566162e-01,3.532079259441417207e+00
4.542617201805114746e-01,3.532136142043678539e+00
4.549019634723663330e-01,3.532180720474054070e+00
4.555422365665435791e-01,3.532213514800639942e+00
4.561824798583984375e-01,3.532235054702129062e+00
4.568227529525756836e-01,3.532245880486994949e+00
4.574629962444305420e-01,3.532246538175525252e+00
4.581032693386077881e-01,3.532237569361826424e+00
4.587435126304626465e-01,3.532219543957944019e+00
4.593837559223175049e-01,3.532192961696738021e+00
4.600240290164947510e-01,3.532158422913981966e+00
4.606642723083496094e-01,3.532116427511649004e+00
4.613045454025268555e-01,3.532067553726841336e+00
4.619447886943817139e-01,3.532012279185074988e+00
4.625850617885589600e-01,3.531951153573412938e+00
4.632253050804138184e-01,3.531884690077108147e+00
4.638655483722686768e-01,3.531813367730280095e+00
4.645058214664459229e-01,3.531737674618656619e+00
4.651460647583007812e-01,3.531658111261346100e+00
4.657863378524780273e-01,3.531575100991714677e+00
4.664265811443328857e-01,3.531489101906517547e+00
4.670668542385101318e-01,3.531400532962895689e+00
4.677070975303649902e-01,3.531309830994503240e+00
4.683473408222198486e-01,3.531217336364033788e+00
4.689876139163970947e-01,3.531123460187313601e+00
4.696278572082519531e-01,3.531028543761253413e+00
4.702681303024291992e-01,3.530932921346520370e+00
4.709083735942840576e-01,3.530836914748181954e+00
4.715486466884613037e-01,3.530740818863190356e+00
4.721888899803161621e-01,3.530644906915838988e+00
4.728291332721710205e-01,3.530549453628290202e+00
4.734694063663482666e-01,3.530454666359819971e+00
4.741096496582031250e-01,3.530360785584319316e+00
4.747499227523803711e-01,3.530268011993885846e+00
4.753901660442352295e-01,3.530176498478556191e+00
4.760304391384124756e-01,3.530086430941852704e+00
4.766706824302673340e-01,3.529997929389161015e+00
4.773109257221221924e-01,3.529911139859111202e+00
4.779511988162994385e-01,3.529826142309935300e+00
4.785914421081542969e-01,3.529743054567985538e+00
4.792317152023315430e-01,3.529661915875557110e+00
4.798719584941864014e-01,3.529582797876034128e+00
4.805122315883636475e-01,3.529505726142337707e+00
4.811524748802185059e-01,3.529430723814844129e+00
4.817927181720733643e-01,3.529357832289212293e+00
4.824329912662506104e-01,3.529286992399004674e+00
4.830732345581054688e-01,3.529218207902629523e+00
4.837135076522827148e-01,3.529151446927749181e+00
4.843537509441375732e-01,3.529086657838671925e+00
4.849940240383148193e-01,3.529023773201958036e+00
4.856342673301696777e-01,3.528962730155611016e+00
4.862745106220245361e-01,3.528903457059703985e+00
4.869147837162017822e-01,3.528845843016628514e+00
4.875550270080566406e-01,3.528789819993594090e+00
4.881953001022338867e-01,3.528735222370801061e+00
4.888355433940887451e-01,3.528681999720606033e+00
4.894758164882659912e-01,3.528629975224706339e+00
4.901160597801208496e-01,3.528579018451510230e+00
4.907563030719757080e-01,3.528529020504806546e+00
4.913965761661529541e-01,3.528479801022275986e+00
4.920368194580078125e-01,3.528431226416653743e+00
4.926770925521850586e-01,3.528383132137513201e+00
4.933173358440399170e-01,3.528335353949865638e+00
4.939576089382171631e-01,3.528287745296503797e+00
4.945978522300720215e-01,3.528240112628500569e+00
4.952380955219268799e-01,3.528192281379496809e+00
4.958783686161041260e-01,3.528144102221523859e+00
4.965186119079589844e-01,3.528095366204506256e+00
4.971588850021362305e-01,3.528045908032078071e+00
4.977991282939910889e-01,3.527995521711687843e+00
4.984394013881683350e-01,3.527944051524042557e+00
4.990796446800231934e-01,3.527891310077356124e+00
4.997198879718780518e-01,3.527837093425017390e+00
5.003601312637329102e-01,3.527781214463391990e+00
5.010004043579101562e-01,3.527723507164052030e+00
5.016406774520874023e-01,3.527663773153546067e+00
5.022809505462646484e-01,3.527601840843938241e+00
5.029211640357971191e-01,3.527537515153002623e+00
5.035614371299743652e-01,3.527470596754415322e+00
5.042017102241516113e-01,3.527400939387150380e+00
5.048419237136840820e-01,3.527328352634022224e+00
5.054821968078613281e-01,3.527252636794688812e+00
5.061224699020385742e-01,3.527173651250087083e+00
5.067627429962158203e-01,3.527091213213692455e+00
5.074029564857482910e-01,3.527005168874998375e+00
5.080432295799255371e-01,3.526915336712137972e+00
5.086835026741027832e-01,3.526821546999522994e+00
5.093237161636352539e-01,3.526723698497298276e+00
5.099639892578125000e-01,3.526621591860360283e+00
5.106042623519897461e-01,3.526515088825068478e+00
5.112445354461669922e-01,3.526404062496493186e+00
5.118847489356994629e-01,3.526288387934088941e+00
5.125250220298767090e-01,3.526167910244803139e+00
5.131652951240539551e-01,3.526042527789816639e+00
5.138055086135864258e-01,3.525912105218818482e+00
5.144457817077636719e-01,3.525776545404843532e+00
5.150860548019409180e-01,3.525635761167521309e+00
5.157263278961181641e-01,3.525489620186042394e+00
5.163665413856506348e-01,3.525338075793916559e+00
5.170068144798278809e-01,3.525181021419689920e+00
5.176470875740051270e-01,3.525018355282472982e+00
5.182873010635375977e-01,3.524850092064553575e+00
5.189275741577148438e-01,3.524676102891667551e+00
5.195678472518920898e-01,3.524496366736162400e+00
5.202081203460693359e-01,3.524310832360110446e+00
5.208483338356018066e-01,3.524119496371290072e+00
5.214886069297790527e-01,3.523922285262067966e+00
5.221288800239562988e-01,3.523719228927373770e+00
5.227690935134887695e-01,3.523510325212814820e+00
5.234093666076660156e-01,3.523295531587801399e+00
5.240496397018432617e-01,3.523074869298417511e+00
5.246899127960205078e-01,3.522848410577231526e+00
5.253301262855529785e-01,3.522616159237176525e+00
5.259703993797302246e-01,3.522378121936810658e+00
5.266106724739074707e-01,3.522134373662786366e+00
5.272508859634399414e-01,3.521885025582760953e+00
5.278911590576171875e-01,3.521630041942650280e+00
5.285314321517944336e-01,3.521369550175320384e+00
5.291717052459716797e-01,3.521103641422434372e+00
5.298119187355041504e-01,3.520832437825444750e+00
5.304521918296813965e-01,3.520555971252430805e+00
5.310924649238586426e-01,3.520274397610888339e+00
5.317326784133911133e-01,3.519987855676177890e+00
5.323729515075683594e-01,3.519696408171369306e+00
5.330132246017456055e-01,3.519400259169329193e+00
5.336534976959228516e-01,3.519099502551973124e+00
5.342937111854553223e-01,3.518794363673121595e+00
5.349339842796325684e-01,3.518484904040358074e+00
5.355742573738098145e-01,3.518171359783820229e+00
5.362144708633422852e-01,3.517853905266151493e+00
5.368547439575195312e-01,3.517532690748228053e+00
5.374950170516967773e-01,3.517207917026395236e+00
5.381352901458740234e-01,3.516879768252171523e+00
5.387755036354064941e-01,3.516548502832970158e+00
5.394157767295837402e-01,3.516214247130216464e+00
5.400560498237609863e-01,3.515877248571011471e+00
5.406962633132934570e-01,3.515537770549216567e+00
5.413365364074707031e-01,3.515195920743733993e+00
5.419768095016479492e-01,3.514852038422401570e+00
5.426170825958251953e-01,3.514506300218976698e+00
5.432572960853576660e-01,3.514158976348698005e+00
5.438975691795349121e-01,3.513810264617075241e+00
5.445378422737121582e-01,3.513460399351564512e+00
5.451780557632446289e-01,3.513109692806316353e+00
5.458183288574218750e-01,3.512758305806178427e+00
5.464586019515991211e-01,3.512406521734328102e+00
5.470988750457763672e-01,3.512054610761234485e+00
5.477390885353088379e-01,3.511702812118610240e+00
5.483793616294860840e-01,3.511351350514089198e+00
5.490196347236633301e-01,3.511000484526483501e+00
5.496598482131958008e-01,3.510650507255564268e+00
5.503001213073730469e-01,3.510301582270101584e+00
5.509403944015502930e-01,3.509954014905199760e+00
5.515806674957275391e-01,3.509608031504832582e+00
5.522208809852600098e-01,3.509263915270551593e+00
5.528611540794372559e-01,3.508921861037798351e+00
5.535014271736145020e-01,3.508582081891367555e+00
5.541416406631469727e-01,3.508244902656914910e+00
5.547819137573242188e-01,3.507910468127832360e+00
5.554221868515014648e-01,3.507579004288185587e+00
5.560624599456787109e-01,3.507250770844470011e+00
5.567026734352111816e-01,3.506925987700055369e+00
5.573429465293884277e-01,3.506604818621861686e+00
5.579832196235656738e-01,3.506287479271425145e+00
5.586234927177429199e-01,3.505974190636649723e+00
5.592637062072753906e-01,3.505665140318720674e+00
5.599039793014526367e-01,3.505360451837410629e+00
5.605442523956298828e-01,3.505060373171574817e+00
5.611844658851623535e-01,3.504765028606307453e+00
5.618247389793395996e-01,3.504474573933609172e+00
5.624650120735168457e-01,3.504189144558805147e+00
5.631052851676940918e-01,3.503908904106180611e+00
5.637454986572265625e-01,3.503633998813464601e+00
5.643857717514038086e-01,3.503364510420392541e+00
5.650260448455810547e-01,3.503100565052128079e+00
5.656662583351135254e-01,3.502842290059892782e+00
5.663065314292907715e-01,3.502589740047024947e+00
5.669468045234680176e-01,3.502343007258307495e+00
5.675870776176452637e-01,3.502102172800257041e+00
5.682272911071777344e-01,3.501867299501658870e+00
5.688675642013549805e-01,3.501638443584321969e+00
5.695078372955322266e-01,3.501415638619989945e+00
5.701480507850646973e-01,3.501198921016550170e+00
5.707883238792419434e-01,3.500988306618360468e+00
5.714285969734191895e-01,3.500783804937125154e+00
5.720688700675964355e-01,3.500585459846571545e+00
5.727090835571289062e-01,3.500393245225382977e+00
5.733493566513061523e-01,3.500207115535225455e+00
5.739896297454833984e-01,3.500027082378585508e+00
5.746298432350158691e-01,3.499853132535634348e+00
5.752701163291931152e-01,3.499685185855210712e+00
5.759103894233703613e-01,3.499523189250323352e+00
5.765506625175476074e-01,3.499367132529006774e+00
5.771908760070800781e-01,3.499216948154593609e+00
5.778311491012573242e-01,3.499072519182931718e+00
5.784714221954345703e-01,3.498933811261495386e+00
5.791116356849670410e-01,3.498800740785403818e+00
5.797519087791442871e-01,3.498673187184332178e+00
5.803921818733215332e-01,3.498551099614201298e+00
5.810324549674987793e-01,3.498434321842212924e+00
5.816726684570312500e-01,3.498322840168710979e+00
5.823129415512084961e-01,3.498216438861979416e+00
5.829532146453857422e-01,3.498115076389980427e+00
5.835934281349182129e-01,3.498018646107866836e+00
5.842337012290954590e-01,3.497926965400041333e+00
5.848739743232727051e-01,3.497839967441462861e+00
5.855142474174499512e-01,3.497757497420371564e+00
5.861544609069824219e-01,3.497679454985907377e+00
5.867947340011596680e-01,3.497605689630761461e+00
5.874350070953369141e-01,3.497536077926753251e+00
5.880752205848693848e-01,3.497470510995142945e+00
5.887154936790466309e-01,3.497408837803457793e+00
5.893557667732238770e-01,3.497350910493902010e+00
5.899960398674011230e-01,3.497296652122186433e+00
5.906362533569335938e-01,3.497245900217750059e+00
5.912765264511108398e-01,3.497198501834083650e+00
5.919167995452880859e-01,3.497154368650405409e+00
5.925570130348205566e-01,3.497113355225219600e+00
5.931972861289978027e-01,3.497075346490533754e+00
5.938375592231750488e-01,3.497040208214069246e+00
5.944778323173522949e-01,3.497007820645039011e+00
5.951180458068847656e-01,3.496978064906917538e+00
5.957583189010620117e-01,3.496950836901095983e+00
5.963985919952392578e-01,3.496926007242016077e+00
5.970388054847717285e-01,3.496903488963104767e+00
5.976790785789489746e-01,3.496883122905293906e+00
5.983193516731262207e-01,3.496864839584620022e+00
5.989596247673034668e-01,3.496848537629654530e+00
5.995998382568359375e-01,3.496834103392697735e+00
6.002401113510131836e-01,3.496821459166678636e+00
6.008803844451904297e-01,3.496810462321151114e+00
6.015205979347229004e-01,3.496801093659060555e+00
6.021608710289001465e-01,3.496793210137434826e+00
6.028011441230773926e-01,3.496786739778036335e+00
6.034414172172546387e-01,3.496781622374298237e+00
6.040816307067871094e-01,3.496777760844882899e+00
6.047219038009643555e-01,3.496775092598215728e+00
6.053621768951416016e-01,3.496773547319378395e+00
6.060023903846740723e-01,3.496773039293643137e+00
6.066426634788513184e-01,3.496773491397822120e+00
6.072829365730285645e-01,3.496774883347264939e+00
6.079232096672058105e-01,3.496777141505518216e+00
6.085634231567382812e-01,3.496780199808464662e+00
6.092036962509155273e-01,3.496784000953673033e+00
6.098439693450927734e-01,3.496788505515853185e+00
6.104841828346252441e-01,3.496793665414619223e+00
6.111244559288024902e-01,3.496799435704734726e+00
6.117647290229797363e-01,3.496805762184722610e+00
6.124050021171569824e-01,3.496812627568181675e+00
6.130452156066894531e-01,3.496819962231993983e+00
6.136854887008666992e-01,3.496827737183074269e+00
6.143257617950439453e-01,3.496835943802973468e+00
6.149659752845764160e-01,3.496844527638870659e+00
6.156062483787536621e-01,3.496853483459613443e+00
6.162465214729309082e-01,3.496862745205779888e+00
6.168867945671081543e-01,3.496872312443582764e+00
6.175270080566406250e-01,3.496882160686434204e+00
6.181672811508178711e-01,3.496892261371590038e+00
6.188075542449951172e-01,3.496902585143820907e+00
6.194477677345275879e-01,3.496913126913886671e+00
6.200880408287048340e-01,3.496923861951288792e+00
6.207283139228820801e-01,3.496934768731639220e+00
6.213685870170593262e-01,3.496945845569782829e+00
6.220088005065917969e-01,3.496957083005233002e+00
6.226490736007690430e-01,3.496968429283044077e+00
6.232893466949462891e-01,3.496979904194653432e+00
6.239295601844787598e-01,3.496991476663035670e+00
6.245698332786560059e-01,3.497003164420632970e+00
6.252101063728332520e-01,3.497014934995851032e+00
6.258503794670104980e-01,3.497026787234504219e+00
6.264905929565429688e-01,3.497038701249559622e+00
6.271308660507202148e-01,3.497050682998662285e+00
6.277711391448974609e-01,3.497062734554953423e+00
6.284113526344299316e-01,3.497074799677661883e+00
6.290516257286071777e-01,3.497086955094486083e+00
6.296918988227844238e-01,3.497099133614668176e+00
6.303321719169616699e-01,3.497111327739821807e+00
6.309723854064941406e-01,3.497123582074078918e+00
6.316126585006713867e-01,3.497135827243227801e+00
6.322529315948486328e-01,3.497148108515418130e+00
6.328931450843811035e-01,3.497160420947294845e+00
6.335334181785583496e-01,3.497172733832082159e+00
6.341736912727355957e-01,3.497185054621872791e+00
6.348139643669128418e-01,3.497197399506651649e+00
6.354541778564453125e-01,3.497209737690075038e+00
6.360944509506225586e-01,3.497222085870920871e+00
6.367347240447998047e-01,3.497234461613495160e+00
6.373749375343322754e-01,3.497246816388478230e+00
6.380152106285095215e-01,3.497259170381249227e+00
6.386554837226867676e-01,3.497271525558085514e+00
6.392957568168640137e-01,3.497283880292574310e+00
6.399359703063964844e-01,3.497296225744614517e+00
6.405762434005737305e-01,3.497308582308488401e+00
6.412165164947509766e-01,3.497320926715445477e+00
6.418567299842834473e-01,3.497333266828460907e+00
6.424970030784606934e-01,3.497345596937431189e+00
6.431372761726379395e-01,3.497357926393947380e+00
6.437775492668151855e-01,3.497370238593321190e+00
6.444177627563476562e-01,3.497382542696840346e+00
6.450580358505249023e-01,3.497394829151444728e+00
6.456983089447021484e-01,3.497407131423556859e+00
6.463385224342346191e-01,3.497419414599141518e+00
6.469787955284118652e-01,3.497431683515809020e+00
6.476190686225891113e-01,3.497443956768403694e+00
6.482593417167663574e-01,3.497456204218356124e+00
6.488995552062988281e-01,3.497468450101550275e+00
6.495398283004760742e-01,3.497480679894232836e+00
6.501801013946533203e-01,3.497492925227280836e+00
6.508203148841857910e-01,3.497505119553138364e+00
6.514605879783630371e-01,3.497517319720230944e+00
6.521008610725402832e-01,3.497529510351965687e+00
6.527411341667175293e-01,3.497541698128260101e+00
6.533813476562500000e-01,3.497553865069883194e+00
6.540216207504272461e-01,3.497566030352391664e+00
6.546618938446044922e-01,3.497578175005651602e+00
6.553021073341369629e-01,3.497590311835865329e+00
6.559423804283142090e-01,3.497602441933482353e+00
6.565826535224914551e-01,3.497614555912569312e+00
6.572229266166687012e-01,3.497626643732957952e+00
6.578631401062011719e-01,3.497638748890402827e+00
6.585034132003784180e-01,3.497650835160166061e+00
6.591436862945556641e-01,3.497662888258347813e+00
6.597838997840881348e-01,3.497674961928037174e+00
6.604241728782653809e-01,3.497687008636826356e+00
6.610644459724426270e-01,3.497699047111618498e+00
6.617047190666198730e-01,3.497711075574424289e+00
6.623449325561523438e-01,3.497723084972445662e+00
6.629852056503295898e-01,3.497735101495266008e+00
6.636254787445068359e-01,3.497747073602932133e+00
6.642656922340393066e-01,3.497759070131514214e+00
6.649059653282165527e-01,3.497771052153703764e+00
6.655462384223937988e-01,3.497783013180416845e+00
6.661865115165710449e-01,3.497794961509947953e+00
6.668267250061035156e-01,3.497806906465755983e+00
6.674669981002807617e-01,3.497818837784085755e+00
6.681072711944580078e-01,3.497830758586054856e+00
6.687474846839904785e-01,3.497842662531560620e+00
6.693877577781677246e-01,3.497854564941096811e+00
6.700280308723449707e-01,3.497866456895242671e+00
6.706683039665222168e-01,3.497878325360314733e+00
6.713085174560546875e-01,3.497890204829435135e+00
6.719487905502319336e-01,3.497902045817000705e+00
6.725890636444091797e-01,3.497913919625871948e+00
6.732292771339416504e-01,3.497925734750819693e+00
6.738695502281188965e-01,3.497937558134122771e+00
6.745098233222961426e-01,3.497949380998051971e+00
6.751500964164733887e-01,3.497961182240915790e+00
6.757903099060058594e-01,3.497972976150136581e+00
6.764305830001831055e-01,3.497984749364095425e+00
6.770708560943603516e-01,3.497996535191352230e+00
6.777110695838928223e-01,3.498008288554205869e+00
6.783513426780700684e-01,3.498020046543340200e+00
6.789916157722473145e-01,3.498031779162260158e+00
6.796318888664245605e-01,3.498043514490992933e+00
6.802721023559570312e-01,3.498055230754292921e+00
6.809123754501342773e-01,3.498066939717753066e+00
6.815526485443115234e-01,3.498078623309862412e+00
6.821928620338439941e-01,3.498090317621072476e+00
6.828331351280212402e-01,3.498102003234022206e+00
6.834734082221984863e-01,3.498113659739222392e+00
6.841136813163757324e-01,3.498125307184154043e+00
6.847538948059082031e-01,3.498136951348065349e+00
6.853941679000854492e-01,3.498148594887434015e+00
6.860344409942626953e-01,3.498160216601410966e+00
6.866746544837951660e-01,3.498171824243827999e+00
6.873149275779724121e-01,3.498183426648287409e+00
6.879552006721496582e-01,3.498195025727749652e+00
6.885954737663269043e-01,3.498206591511163310e+00
6.892356872558593750e-01,3.498218155109548810e+00
6.898759603500366211e-01,3.498229716336869188e+00
6.905162334442138672e-01,3.498241257172584717e+00
6.911564469337463379e-01,3.498252788113495715e+00
6.917967200279235840e-01,3.498264308015545332e+00
6.924369931221008301e-01,3.498275826110552877e+00
6.930772662162780762e-01,3.498287315433953548e+00
6.937174797058105469e-01,3.498298800204854508e+00
6.943577527999877930e-01,3.498310293714864905e+00
6.949980258941650391e-01,3.498321754750881141e+00
6.956382393836975098e-01,3.498333188338993871e+00
6.962785124778747559e-01,3.498344630973357017e+00
6.969187855720520020e-01,3.498356059036439092e+00
6.975590586662292480e-01,3.498367492364505615e+00
6.981992721557617188e-01,3.498378893636855835e+00
6.988395452499389648e-01,3.498390296560586421e+00
6.994798183441162109e-01,3.498401681062784263e+00
7.001200318336486816e-01,3.498413063498470255e+00
7.007603049278259277e-01,3.498424418695210480e+00
7.014005780220031738e-01,3.498435743471075110e+00
7.020408511161804199e-01,3.498447091840038325e+00
7.026810646057128906e-01,3.498458429261392055e+00
7.033213376998901367e-01,3.498469762854611087e+00
7.039616107940673828e-01,3.498481058825838375e+00
7.046018242835998535e-01,3.498492364128273469e+00
7.052420973777770996e-01,3.498503659278155098e+00
7.058823704719543457e-01,3.498514937932503344e+00
7.065226435661315918e-01,3.498526208459161513e+00
7.071628570556640625e-01,3.498537483491959144e+00
7.078031301498413086e-01,3.498548728121955165e+00
7.084434032440185547e-01,3.498559997023713120e+00
7.090836167335510254e-01,3.498571233547455694e+00
7.097238898277282715e-01,3.498582472184606829e+00
7.103641629219055176e-01,3.498593707749846793e+00
7.110044360160827637e-01,3.498604949431344480e+00
7.116446495056152344e-01,3.498616188183163889e+00
7.122849225997924805e-01,3.498627422339652071e+00
7.129251956939697266e-01,3.498638673462627580e+00
7.135654091835021973e-01,3.498649912793514005e+00
7.142056822776794434e-01,3.498661171782569745e+00
7.148459553718566895e-01,3.498672445827011757e+00
7.154862284660339355e-01,3.498683712834538717e+00
7.161264419555664062e-01,3.498695036546734638e+00
7.167667150497436523e-01,3.498706379037951120e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615157260e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_12.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307415e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339650739e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431342703e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605052e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023709567e+00
-7.078031301498413086e-01,3.498548728121950724e+00
-7.071628570556640625e-01,3.498537483491953815e+00
-7.065226435661315918e-01,3.498526208459154851e+00
-7.058823704719543457e-01,3.498514937932495350e+00
-7.052420973777770996e-01,3.498503659278144884e+00
-7.046018242835998535e-01,3.498492364128261478e+00
-7.039616107940673828e-01,3.498481058825822387e+00
-7.033213376998901367e-01,3.498469762854591991e+00
-7.026810646057128906e-01,3.498458429261368963e+00
-7.020408511161804199e-01,3.498447091840009016e+00
-7.014005780220031738e-01,3.498435743471039139e+00
-7.007603049278259277e-01,3.498424418695166072e+00
-7.001200318336486816e-01,3.498413063498415632e+00
-6.994798183441162109e-01,3.498401681062717650e+00
-6.988395452499389648e-01,3.498390296560504265e+00
-6.981992721557617188e-01,3.498378893636754583e+00
-6.975590586662292480e-01,3.498367492364381270e+00
-6.969187855720520020e-01,3.498356059036286325e+00
-6.962785124778747559e-01,3.498344630973169611e+00
-6.956382393836975098e-01,3.498333188338763833e+00
-6.949980258941650391e-01,3.498321754750599588e+00
-6.943577527999877930e-01,3.498310293714520292e+00
-6.937174797058105469e-01,3.498298800204432624e+00
-6.930772662162780762e-01,3.498287315433438849e+00
-6.924369931221008301e-01,3.498275826109924491e+00
-6.917967200279235840e-01,3.498264308014777946e+00
-6.911564469337463379e-01,3.498252788112560907e+00
-6.905162334442138672e-01,3.498241257171445628e+00
-6.898759603500366211e-01,3.498229716335483186e+00
-6.892356872558593750e-01,3.498218155107863048e+00
-6.885954737663269043e-01,3.498206591509114283e+00
-6.879552006721496582e-01,3.498195025725260976e+00
-6.873149275779724121e-01,3.498183426645267602e+00
-6.866746544837951660e-01,3.498171824240166927e+00
-6.860344409942626953e-01,3.498160216596974958e+00
-6.853941679000854492e-01,3.498148594882064089e+00
-6.847538948059082031e-01,3.498136951341569212e+00
-6.841136813163757324e-01,3.498125307176302545e+00
-6.834734082221984863e-01,3.498113659729739311e+00
-6.828331351280212402e-01,3.498102003222578471e+00
-6.821928620338439941e-01,3.498090317607273292e+00
-6.815526485443115234e-01,3.498078623293237044e+00
-6.809123754501342773e-01,3.498066939697738853e+00
-6.802721023559570312e-01,3.498055230730217957e+00
-6.796318888664245605e-01,3.498043514462056081e+00
-6.789916157722473145e-01,3.498031779127508401e+00
-6.783513426780700684e-01,3.498020046501638891e+00
-6.777110695838928223e-01,3.498008288504205865e+00
-6.770708560943603516e-01,3.497996535131452589e+00
-6.764305830001831055e-01,3.497984749292392337e+00
-6.757903099060058594e-01,3.497972976064375850e+00
-6.751500964164733887e-01,3.497961182138427993e+00
-6.745098233222961426e-01,3.497949380875672531e+00
-6.738695502281188965e-01,3.497937557988112456e+00
-6.732292771339416504e-01,3.497925734576759815e+00
-6.725890636444091797e-01,3.497913919418549344e+00
-6.719487905502319336e-01,3.497902045570261187e+00
-6.713085174560546875e-01,3.497890204536029390e+00
-6.706683039665222168e-01,3.497878325011713585e+00
-6.700280308723449707e-01,3.497866456481403485e+00
-6.693877577781677246e-01,3.497854564450222803e+00
-6.687474846839904785e-01,3.497842661949801091e+00
-6.681072711944580078e-01,3.497830757897173459e+00
-6.674669981002807617e-01,3.497818836969033285e+00
-6.668267250061035156e-01,3.497806905502240049e+00
-6.661865115165710449e-01,3.497794960371904960e+00
-6.655462384223937988e-01,3.497783011837351630e+00
-6.649059653282165527e-01,3.497771050570026574e+00
-6.642656922340393066e-01,3.497759068265706262e+00
-6.636254787445068359e-01,3.497747071406636099e+00
-6.629852056503295898e-01,3.497735098912103435e+00
-6.623449325561523438e-01,3.497723081936867651e+00
-6.617047190666198730e-01,3.497711072010291744e+00
-6.610644459724426270e-01,3.497699042930418223e+00
-6.604241728782653809e-01,3.497687003735921341e+00
-6.597838997840881348e-01,3.497674956188465689e+00
-6.591436862945556641e-01,3.497662881542452862e+00
-6.585034132003784180e-01,3.497650827308511623e+00
-6.578631401062011719e-01,3.497638739718797574e+00
-6.572229266166687012e-01,3.497626633028878551e+00
-6.565826535224914551e-01,3.497614543430515699e+00
-6.559423804283142090e-01,3.497602427390684277e+00
-6.553021073341369629e-01,3.497590294906677499e+00
-6.546618938446044922e-01,3.497578155315779203e+00
-6.540216207504272461e-01,3.497566007471062832e+00
-6.533813476562500000e-01,3.497553838502771129e+00
-6.527411341667175293e-01,3.497541667308714075e+00
-6.521008610725402832e-01,3.497529474629773816e+00
-6.514605879783630371e-01,3.497517278351287118e+00
-6.508203148841857910e-01,3.497505071686249245e+00
-6.501801013946533203e-01,3.497492869890479028e+00
-6.495398283004760742e-01,3.497480615976326312e+00
-6.488995552062988281e-01,3.497468376335783002e+00
-6.482593417167663574e-01,3.497456119162304589e+00
-6.476190686225891113e-01,3.497443858777669945e+00
-6.469787955284118652e-01,3.497431570721249994e+00
-6.463385224342346191e-01,3.497419284876749135e+00
-6.456983089447021484e-01,3.497406982364097416e+00
-6.450580358505249023e-01,3.497394658018578628e+00
-6.444177627563476562e-01,3.497382346392152286e+00
-6.437775492668151855e-01,3.497370013612341566e+00
-6.431372761726379395e-01,3.497357668767619110e+00
-6.424970030784606934e-01,3.497345302184545091e+00
-6.418567299842834473e-01,3.497332929890922593e+00
-6.412165164947509766e-01,3.497320541894273660e+00
-6.405762434005737305e-01,3.497308143174010731e+00
-6.399359703063964844e-01,3.497295725064859973e+00
-6.392957568168640137e-01,3.497283309943040486e+00
-6.386554837226867676e-01,3.497270876398926198e+00
-6.380152106285095215e-01,3.497258432161840513e+00
-6.373749375343322754e-01,3.497245977616437074e+00
-6.367347240447998047e-01,3.497233509428008702e+00
-6.360944509506225586e-01,3.497221005858921039e+00
-6.354541778564453125e-01,3.497208513749521686e+00
-6.348139643669128418e-01,3.497196013671006298e+00
-6.341736912727355957e-01,3.497183486813404851e+00
-6.335334181785583496e-01,3.497170961686153490e+00
-6.328931450843811035e-01,3.497158419561280152e+00
-6.322529315948486328e-01,3.497145850207843409e+00
-6.316126585006713867e-01,3.497133281199827248e+00
-6.309723854064941406e-01,3.497120714106267680e+00
-6.303321719169616699e-01,3.497108099959880256e+00
-6.296918988227844238e-01,3.497095503965108598e+00
-6.290516257286071777e-01,3.497082877050722072e+00
-6.284113526344299316e-01,3.497070221785144373e+00
-6.277711391448974609e-01,3.497057600011448386e+00
-6.271308660507202148e-01,3.497044928998182201e+00
-6.264905929565429688e-01,3.497032258586840747e+00
-6.258503794670104980e-01,3.497019579746163842e+00
-6.252101063728332520e-01,3.497006878703947663e+00
-6.245698332786560059e-01,3.496994167071803439e+00
-6.239295601844787598e-01,3.496981436924316178e+00
-6.232893466949462891e-01,3.496968710981810169e+00
-6.226490736007690430e-01,3.496955960601184188e+00
-6.220088005065917969e-01,3.496943205358518547e+00
-6.213685870170593262e-01,3.496930413062917076e+00
-6.207283139228820801e-01,3.496917621599696879e+00
-6.200880408287048340e-01,3.496904825903553338e+00
-6.194477677345275879e-01,3.496892011830614599e+00
-6.188075542449951172e-01,3.496879184076679081e+00
-6.181672811508178711e-01,3.496866348587749584e+00
-6.175270080566406250e-01,3.496853490921210117e+00
-6.168867945671081543e-01,3.496840619518836846e+00
-6.162465214729309082e-01,3.496827739657668577e+00
-6.156062483787536621e-01,3.496814851710011496e+00
-6.149659752845764160e-01,3.496801930046911089e+00
-6.143257617950439453e-01,3.496789013300091398e+00
-6.136854887008666992e-01,3.496776076086719698e+00
-6.130452156066894531e-01,3.496763141588024038e+00
-6.124050021171569824e-01,3.496750185135596212e+00
-6.117647290229797363e-01,3.496737198755577314e+00
-6.111244559288024902e-01,3.496724214403907016e+00
-6.104841828346252441e-01,3.496711208828836348e+00
-6.098439693450927734e-01,3.496698194079700173e+00
-6.092036962509155273e-01,3.496685168184801462e+00
-6.085634231567382812e-01,3.496672131898304947e+00
-6.079232096672058105e-01,3.496659074942416456e+00
-6.072829365730285645e-01,3.496645999296528640e+00
-6.066426634788513184e-01,3.496632915550309306e+00
-6.060023903846740723e-01,3.496619838288831161e+00
-6.053621768951416016e-01,3.496606726840517876e+00
-6.047219038009643555e-01,3.496593590672295360e+00
-6.040816307067871094e-01,3.496580448390788298e+00
-6.034414172172546387e-01,3.496567300659654265e+00
-6.028011441230773926e-01,3.496554132244976021e+00
-6.021608710289001465e-01,3.496540964055268930e+00
-6.015205979347229004e-01,3.496527775231344837e+00
-6.008803844451904297e-01,3.496514555741867092e+00
-6.002401113510131836e-01,3.496501357057374193e+00
-5.995998382568359375e-01,3.496488109574418246e+00
-5.989596247673034668e-01,3.496474864762005641e+00
-5.983193516731262207e-01,3.496461598201528354e+00
-5.976790785789489746e-01,3.496448325781712718e+00
-5.970388054847717285e-01,3.496435045782429363e+00
-5.963985919952392578e-01,3.496421724739480652e+00
-5.957583189010620117e-01,3.496408406262811575e+00
-5.951180458068847656e-01,3.496395068696339425e+00
-5.944778323173522949e-01,3.496381731014182037e+00
-5.938375592231750488e-01,3.496368372439401018e+00
-5.931972861289978027e-01,3.496354996348694399e+00
-5.925570130348205566e-01,3.496341600951520689e+00
-5.919167995452880859e-01,3.496328202381333128e+00
-5.912765264511108398e-01,3.496314780180362902e+00
-5.906362533569335938e-01,3.496301358185842645e+00
-5.899960398674011230e-01,3.496287902615474508e+00
-5.893557667732238770e-01,3.496274425511137096e+00
-5.887154936790466309e-01,3.496260965465284087e+00
-5.880752205848693848e-01,3.496247468762999411e+00
-5.874350070953369141e-01,3.496233960844867816e+00
-5.867947340011596680e-01,3.496220447467702996e+00
-5.861544609069824219e-01,3.496206915075593002e+00
-5.855142474174499512e-01,3.496193366831998439e+00
-5.848739743232727051e-01,3.496179808768024699e+00
-5.842337012290954590e-01,3.496166223234330239e+00
-5.835934281349182129e-01,3.496152641137417305e+00
-5.829532146453857422e-01,3.496139017756654255e+00
-5.823129415512084961e-01,3.496125396446684519e+00
-5.816726684570312500e-01,3.496111778261544956e+00
-5.810324549674987793e-01,3.496098103850667993e+00
-5.803921818733215332e-01,3.496084457539766710e+00
-5.797519087791442871e-01,3.496070760500326280e+00
-5.791116356849670410e-01,3.496057069963820929e+00
-5.784714221954345703e-01,3.496043356365063470e+00
-5.778311491012573242e-01,3.496029624443252271e+00
-5.771908760070800781e-01,3.496015889187666481e+00
-5.765506625175476074e-01,3.496002123951925444e+00
-5.759103894233703613e-01,3.495988345722245150e+00
-5.752701163291931152e-01,3.495974574754249886e+00
-5.746298432350158691e-01,3.495960765942711213e+00
-5.739896297454833984e-01,3.495946942914475830e+00
-5.733493566513061523e-01,3.495933111782643543e+00
-5.727090835571289062e-01,3.495919271922115712e+00
-5.720688700675964355e-01,3.495905408691550420e+00
-5.714285969734191895e-01,3.495891515655027426e+00
-5.707883238792419434e-01,3.495877633627808123e+00
-5.701480507850646973e-01,3.495863723013949542e+00
-5.695078372955322266e-01,3.495849810631059817e+00
-5.688675642013549805e-01,3.495835860805873274e+00
-5.682272911071777344e-01,3.495821892316025803e+00
-5.675870776176452637e-01,3.495807937900578199e+00
-5.669468045234680176e-01,3.495793947989185746e+00
-5.663065314292907715e-01,3.495779944940354156e+00
-5.656662583351135254e-01,3.495765920775032676e+00
-5.650260448455810547e-01,3.495751891380334264e+00
-5.643857717514038086e-01,3.495737843657692689e+00
-5.637454986572265625e-01,3.495723777006668698e+00
-5.631052851676940918e-01,3.495709704192683898e+00
-5.624650120735168457e-01,3.495695610209464288e+00
-5.618247389793395996e-01,3.495681505690139801e+00
-5.611844658851623535e-01,3.495667366183046632e+00
-5.605442523956298828e-01,3.495653233697861850e+00
-5.599039793014526367e-01,3.495639050996539154e+00
-5.592637062072753906e-01,3.495624887483145482e+00
-5.586234927177429199e-01,3.495610698157294305e+00
-5.579832196235656738e-01,3.495596480096265335e+00
-5.573429465293884277e-01,3.495582263407789991e+00
-5.567026734352111816e-01,3.495568021900125721e+00
-5.560624599456787109e-01,3.495553773728418800e+00
-5.554221868515014648e-01,3.495539499390963201e+00
-5.547819137573242188e-01,3.495525224523742924e+00
-5.541416406631469727e-01,3.495510907732932715e+00
-5.535014271736145020e-01,3.495496580863823866e+00
-5.528611540794372559e-01,3.495482262170837462e+00
-5.522208809852600098e-01,3.495467891704102215e+00
-5.515806674957275391e-01,3.495453527058884013e+00
-5.509403944015502930e-01,3.495439146126309016e+00
-5.503001213073730469e-01,3.495424741668799129e+00
-5.496598482131958008e-01,3.495410332007019338e+00
-5.490196347236633301e-01,3.495395892886702605e+00
-5.483793616294860840e-01,3.495381440900346526e+00
-5.477390885353088379e-01,3.495366965697707773e+00
-5.470988750457763672e-01,3.495352492541377032e+00
-5.464586019515991211e-01,3.495337978356866770e+00
-5.458183288574218750e-01,3.495323467253447891e+00
-5.451780557632446289e-01,3.495308937031362362e+00
-5.445378422737121582e-01,3.495294385926742908e+00
-5.438975691795349121e-01,3.495279830541615063e+00
-5.432572960853576660e-01,3.495265235614045451e+00
-5.426170825958251953e-01,3.495250641667340119e+00
-5.419768095016479492e-01,3.495236020850974512e+00
-5.413365364074707031e-01,3.495221371767914142e+00
-5.406962633132934570e-01,3.495206748074384251e+00
-5.400560498237609863e-01,3.495192070480926283e+00
-5.394157767295837402e-01,3.495177387349151843e+00
-5.387755036354064941e-01,3.495162686053394641e+00
-5.381352901458740234e-01,3.495147963372027267e+00
-5.374950170516967773e-01,3.495133235467080990e+00
-5.368547439575195312e-01,3.495118477229289589e+00
-5.362144708633422852e-01,3.495103699771973105e+00
-5.355742573738098145e-01,3.495088921203086674e+00
-5.349339842796325684e-01,3.495074111776874659e+00
-5.342937111854553223e-01,3.495059302565744375e+00
-5.336534976959228516e-01,3.495044455409845874e+00
-5.330132246017456055e-01,3.495029609059359998e+00
-5.323729515075683594e-01,3.495014721724861051e+00
-5.317326784133911133e-01,3.494999843354340996e+00
-5.310924649238586426e-01,3.494984935085821753e+00
-5.304521918296813965e-01,3.494970006895594672e+00
-5.298119187355041504e-01,3.494955067642153246e+00
-5.291717052459716797e-01,3.494940100295128360e+00
-5.285314321517944336e-01,3.494925122034414411e+00
-5.278911590576171875e-01,3.494910132365800060e+00
-5.272508859634399414e-01,3.494895124725216462e+00
-5.266106724739074707e-01,3.494880072845553354e+00
-5.259703993797302246e-01,3.494865030048959653e+00
-5.253301262855529785e-01,3.494849968559932574e+00
-5.246899127960205078e-01,3.494834884671828235e+00
-5.240496397018432617e-01,3.494819765849426219e+00
-5.234093666076660156e-01,3.494804661890226427e+00
-5.227690935134887695e-01,3.494789522299973861e+00
-5.221288800239562988e-01,3.494774358919984003e+00
-5.214886069297790527e-01,3.494759175437333720e+00
-5.208483338356018066e-01,3.494743990109450138e+00
-5.202081203460693359e-01,3.494728777155863497e+00
-5.195678472518920898e-01,3.494713548232678768e+00
-5.189275741577148438e-01,3.494698294411097805e+00
-5.182873010635375977e-01,3.494683026284437055e+00
-5.176470875740051270e-01,3.494667732530376547e+00
-5.170068144798278809e-01,3.494652450602827809e+00
-5.163665413856506348e-01,3.494637118445993451e+00
-5.157263278961181641e-01,3.494621779123752159e+00
-5.150860548019409180e-01,3.494606427721299369e+00
-5.144457817077636719e-01,3.494591038462507182e+00
-5.138055086135864258e-01,3.494575647541455332e+00
-5.131652951240539551e-01,3.494560253359320079e+00
-5.125250220298767090e-01,3.494544816570901880e+00
-5.118847489356994629e-01,3.494529370192890561e+00
-5.112445354461669922e-01,3.494513905696797984e+00
-5.106042623519897461e-01,3.494498425564470878e+00
-5.099639892578125000e-01,3.494482933188087781e+00
-5.093237161636352539e-01,3.494467416499069223e+00
-5.086835026741027832e-01,3.494451879403820627e+00
-5.080432295799255371e-01,3.494436351024732268e+00
-5.074029564857482910e-01,3.494420789802592964e+00
-5.067627429962158203e-01,3.494405216460296337e+00
-5.061224699020385742e-01,3.494389631641181992e+00
-5.054821968078613281e-01,3.494374033690061943e+00
-5.048419237136840820e-01,3.494358436062297901e+00
-5.042017102241516113e-01,3.494342816004911256e+00
-5.035614371299743652e-01,3.494327182202294768e+00
-5.029211640357971191e-01,3.494311556716964251e+00
-5.022809505462646484e-01,3.494295914214085030e+00
-5.016406774520874023e-01,3.494280259048375026e+00
-5.010004043579101562e-01,3.494264611918262098e+00
-5.003601312637329102e-01,3.494248961861222469e+00
-4.997198879718780518e-01,3.494233327326972116e+00
-4.990796446800231934e-01,3.494217687459399091e+00
-4.984394013881683350e-01,3.494202045958807012e+00
-4.977991282939910889e-01,3.494186420963929063e+00
-4.971588850021362305e-01,3.494170824377830442e+00
-4.965186119079589844e-01,3.494155224997584241e+00
-4.958783686161041260e-01,3.494139656027756224e+00
-4.952380955219268799e-01,3.494124100226019713e+00
-4.945978522300720215e-01,3.494108598176278502e+00
-4.939576089382171631e-01,3.494093125174673631e+00
-4.933173358440399170e-01,3.494077685232851671e+00
-4.926770925521850586e-01,3.494062314053876683e+00
-4.920368194580078125e-01,3.494046993098663290e+00
-4.913965761661529541e-01,3.494031738158485112e+00
-4.907563030719757080e-01,3.494016559193658278e+00
-4.901160597801208496e-01,3.494001452955319387e+00
-4.894758164882659912e-01,3.493986460659484372e+00
-4.888355433940887451e-01,3.493971559088151491e+00
-4.881953001022338867e-01,3.493956763479721950e+00
-4.875550270080566406e-01,3.493942131798647210e+00
-4.869147837162017822e-01,3.493927616472155773e+00
-4.862745106220245361e-01,3.493913282725622516e+00
-4.856342673301696777e-01,3.493899121122713503e+00
-4.849940240383148193e-01,3.493885166324442793e+00
-4.843537509441375732e-01,3.493871424729330766e+00
-4.837135076522827148e-01,3.493857917435935434e+00
-4.830732345581054688e-01,3.493844668501673301e+00
-4.824329912662506104e-01,3.493831714582332992e+00
-4.817927181720733643e-01,3.493819072198756537e+00
-4.811524748802185059e-01,3.493806752513229696e+00
-4.805122315883636475e-01,3.493794833761956653e+00
-4.798719584941864014e-01,3.493783310108745432e+00
-4.792317152023315430e-01,3.493772223177602498e+00
-4.785914421081542969e-01,3.493761614233085844e+00
-4.779511988162994385e-01,3.493751512555729022e+00
-4.773109257221221924e-01,3.493741983354862413e+00
-4.766706824302673340e-01,3.493733049548812808e+00
-4.760304391384124756e-01,3.493724779114727674e+00
-4.753901660442352295e-01,3.493717194877575594e+00
-4.747499227523803711e-01,3.493710381087252514e+00
-4.741096496582031250e-01,3.493704358911075225e+00
-4.734694063663482666e-01,3.493699223686853816e+00
-4.728291332721710205e-01,3.493695027232695871e+00
-4.721888899803161621e-01,3.493691822580994533e+00
-4.715486466884613037e-01,3.493689705248665067e+00
-4.709083735942840576e-01,3.493688726799720534e+00
-4.702681303024291992e-01,3.493688977510575722e+00
-4.696278572082519531e-01,3.493690530827661345e+00
-4.689876139163970947e-01,3.493693474703271740e+00
-4.683473408222198486e-01,3.493697890558888020e+00
-4.677070975303649902e-01,3.493703892138452005e+00
-4.670668542385101318e-01,3.493711533514350265e+00
-4.664265811443328857e-01,3.493720962169024613e+00
-4.657863378524780273e-01,3.493732261574972853e+00
-4.651460647583007812e-01,3.493745539837025404e+00
-4.645058214664459229e-01,3.493760899486308524e+00
-4.638655483722686768e-01,3.493778484563107689e+00
-4.632253050804138184e-01,3.493798390976812662e+00
-4.625850617885589600e-01,3.493820737109302854e+00
-4.619447886943817139e-01,3.493845667099566121e+00
-4.613045454025268555e-01,3.493873309844593322e+00
-4.606642723083496094e-01,3.493903766760701579e+00
-4.600240290164947510e-01,3.493937226150624298e+00
-4.593837559223175049e-01,3.493973783659405363e+00
-4.587435126304626465e-01,3.494013622174839462e+00
-4.581032693386077881e-01,3.494056831196926005e+00
-4.574629962444305420e-01,3.494103607008404833e+00
-4.568227529525756836e-01,3.494154073719959896e+00
-4.561824798583984375e-01,3.494208392111996631e+00
-4.555422365665435791e-01,3.494266706301461856e+00
-4.549019634723663330e-01,3.494329175737039606e+00
-4.542617201805114746e-01,3.494395949277912194e+00
-4.536214768886566162e-01,3.494467187132312525e+00
-4.529812037944793701e-01,3.494543026906481664e+00
-4.523409605026245117e-01,3.494623658153116708e+00
-4.517006874084472656e-01,3.494709192365229811e+00
-4.510604441165924072e-01,3.494799780984763959e+00
-4.504201710224151611e-01,3.494895608547068377e+00
-4.497799277305603027e-01,3.494996779957390665e+00
-4.491396844387054443e-01,3.495103478771049765e+00
-4.484994113445281982e-01,3.495215802849163111e+00
-4.478591680526733398e-01,3.495333920147063012e+00
-4.472188949584960938e-01,3.495457954894646946e+00
-4.465786516666412354e-01,3.495588011340117873e+00
-4.459383785724639893e-01,3.495724258197001166e+00
-4.452981352806091309e-01,3.495866745438713785e+00
-4.446578919887542725e-01,3.496015612510659842e+00
-4.440176188945770264e-01,3.496170971549269257e+00
-4.433773756027221680e-01,3.496332916756585973e+00
-4.427371025085449219e-01,3.496501479453661076e+00
-4.420968592166900635e-01,3.496676780619535130e+00
-4.414565861225128174e-01,3.496858888125152554e+00
-4.408163428306579590e-01,3.497047821775308041e+00
-4.401760995388031006e-01,3.497243663754692200e+00
-4.395358264446258545e-01,3.497446418212152075e+00
-4.388955831527709961e-01,3.497656117930415753e+00
-4.382553100585937500e-01,3.497872760967239536e+00
-4.376150667667388916e-01,3.498096390726576743e+00
-4.369747936725616455e-01,3.498326943591991700e+00
-4.363345503807067871e-01,3.498564398920509966e+00
-4.356943070888519287e-01,3.498808705067046887e+00
-4.350540339946746826e-01,3.499059844242226269e+00
-4.344137907028198242e-01,3.499317711257066588e+00
-4.337735176086425781e-01,3.499582261084008827e+00
-4.331332743167877197e-01,3.499853339031768762e+00
-4.324930012226104736e-01,3.500130898459403728e+00
-4.318527579307556152e-01,3.500414783651645934e+00
-4.312124848365783691e-01,3.500704855141290039e+00
-4.305722415447235107e-01,3.501000964566190810e+00
-4.299319982528686523e-01,3.501302917974958628e+00
-4.292917251586914062e-01,3.501610584653239933e+00
-4.286514818668365479e-01,3.501923751141965191e+00
-4.280112087726593018e-01,3.502242206784609735e+00
-4.273709654808044434e-01,3.502565706469410678e+00
-4.267306923866271973e-01,3.502894076153828529e+00
-4.260904490947723389e-01,3.503226996685175898e+00
-4.254502058029174805e-01,3.503564268145066052e+00
-4.248099327087402344e-01,3.503905617409756701e+00
-4.241696894168853760e-01,3.504250742021254084e+00
-4.235294163227081299e-01,3.504599390534772763e+00
-4.228891730308532715e-01,3.504951234228406598e+00
-4.222488999366760254e-01,3.505305995499555571e+00
-4.216086566448211670e-01,3.505663338372358773e+00
-4.209684133529663086e-01,3.506022936490089670e+00
-4.203281402587890625e-01,3.506384524434973393e+00
-4.196878969669342041e-01,3.506747681328156396e+00
-4.190476238727569580e-01,3.507112172081663815e+00
-4.184073805809020996e-01,3.507477584259597769e+00
-4.177671074867248535e-01,3.507843623422865598e+00
-4.171268641948699951e-01,3.508209914131571239e+00
-4.164866209030151367e-01,3.508576129899401597e+00
-4.158463478088378906e-01,3.508941946139239931e+00
-4.152061045169830322e-01,3.509307014839787797e+00
-4.145658314228057861e-01,3.509671010655306844e+00
-4.139255881309509277e-01,3.510033556339804406e+00
-4.132853150367736816e-01,3.510394405815832286e+00
-4.126450717449188232e-01,3.510753162678428740e+00
-4.120048284530639648e-01,3.511109530488514707e+00
-4.113645553588867188e-01,3.511463228411765947e+00
-4.107243120670318604e-01,3.511813917901327464e+00
-4.100840389728546143e-01,3.512161364052312607e+00
-4.094437956809997559e-01,3.512505236959444943e+00
-4.088035225868225098e-01,3.512845313986085127e+00
-4.081632792949676514e-01,3.513181290220208641e+00
-4.075230360031127930e-01,3.513512931732658995e+00
-4.068827629089355469e-01,3.513840055520243588e+00
-4.062425196170806885e-01,3.514162392357237152e+00
-4.056022465229034424e-01,3.514479782778912931e+00
-4.049620032310485840e-01,3.514792005593631696e+00
-4.043217301368713379e-01,3.515098906394116263e+00
-4.036814868450164795e-01,3.515400309102289178e+00
-4.030412435531616211e-01,3.515696110393473628e+00
-4.024009704589843750e-01,3.515986163813519916e+00
-4.017607271671295166e-01,3.516270337537217294e+00
-4.011204540729522705e-01,3.516548588845721746e+00
-4.004802107810974121e-01,3.516820806278626144e+00
-3.998399376869201660e-01,3.517086974371429697e+00
-3.991996943950653076e-01,3.517347007670119652e+00
-3.985594511032104492e-01,3.517600899575763496e+00
-3.979191780090332031e-01,3.517848663682792143e+00
-3.972789347171783447e-01,3.518090256732151033e+00
-3.966386616230010986e-01,3.518325765934407379e+00
-3.959984183311462402e-01,3.518555166538387624e+00
-3.953581452369689941e-01,3.518778560582076942e+00
-3.947179019451141357e-01,3.518995983969180674e+00
-3.940776586532592773e-01,3.519207512398769389e+00
-3.934373855590820312e-01,3.519413271952782196e+00
-3.927971422672271729e-01,3.519613324988601022e+00
-3.921568691730499268e-01,3.519807810045066709e+00
-3.915166258811950684e-01,3.519996838440908604e+00
-3.908763527870178223e-01,3.520180545607773936e+00
-3.902361094951629639e-01,3.520359098600958525e+00
-3.895958662033081055e-01,3.520532581484994594e+00
-3.889555931091308594e-01,3.520701226054028687e+00
-3.883153498172760010e-01,3.520865152555404443e+00
-3.876750767230987549e-01,3.521024548089527695e+00
-3.870348334312438965e-01,3.521179541525806034e+00
-3.863945603370666504e-01,3.521330345904172709e+00
-3.857543170452117920e-01,3.521477083612346792e+00
-3.851140737533569336e-01,3.521619982464721410e+00
-3.844738006591796875e-01,3.521759193052235837e+00
-3.838335573673248291e-01,3.521894861079680972e+00
-3.831932842731475830e-01,3.522027198960544503e+00
-3.825530409812927246e-01,3.522156331100506854e+00
-3.819127678871154785e-01,3.522282425527275773e+00
-3.812725245952606201e-01,3.522405656671453666e+00
-3.806322813034057617e-01,3.522526141726925353e+00
-3.799920082092285156e-01,3.522644057661911354e+00
-3.793517649173736572e-01,3.522759492379556434e+00
-3.787114918231964111e-01,3.522872592034349548e+00
-3.780712485313415527e-01,3.522983457413717545e+00
-3.774309754371643066e-01,3.523092214470424643e+00
-3.767907321453094482e-01,3.523198933213188333e+00
-3.761504888534545898e-01,3.523303720959221952e+00
-3.755102157592773438e-01,3.523406618005735957e+00
-3.748699724674224854e-01,3.523507672790298084e+00
-3.742296993732452393e-01,3.523606981515578163e+00
-3.735894560813903809e-01,3.523704520059927514e+00
-3.729491829872131348e-01,3.523800340071867598e+00
-3.723089396953582764e-01,3.523894453614516920e+00
-3.716686964035034180e-01,3.523986810781700729e+00
-3.710284233093261719e-01,3.524077432833847112e+00
-3.703881800174713135e-01,3.524166255856505892e+00
-3.697479069232940674e-01,3.524253244983286848e+00
-3.691076636314392090e-01,3.524338327015465122e+00
-3.684673905372619629e-01,3.524421441487888718e+00
-3.678271472454071045e-01,3.524502482860693231e+00
-3.671869039535522461e-01,3.524581359019737015e+00
-3.665466308593750000e-01,3.524657952225404678e+00
-3.659063875675201416e-01,3.524732130151982279e+00
-3.652661144733428955e-01,3.524803768047282126e+00
-3.646258711814880371e-01,3.524872711578546092e+00
-3.639855980873107910e-01,3.524938787305575083e+00
-3.633453547954559326e-01,3.525001842354280157e+00
-3.627051115036010742e-01,3.525061676722932802e+00
-3.620648384094238281e-01,3.525118123983662421e+00
-3.614245951175689697e-01,3.525170963681610647e+00
-3.607843220233917236e-01,3.525219995020841157e+00
-3.601440787315368652e-01,3.525265012640421247e+00
-3.595038056373596191e-01,3.525305799658774220e+00
-3.588635623455047607e-01,3.525342122646685006e+00
-3.582233190536499023e-01,3.525373726264543262e+00
-3.575830459594726562e-01,3.525400395472136239e+00
-3.569428026676177979e-01,3.525421914871361029e+00
-3.563025295734405518e-01,3.525438004173793161e+00
-3.556622862815856934e-01,3.525448444624931454e+00
-3.550220131874084473e-01,3.525452963961837050e+00
-3.543817698955535889e-01,3.525451339068808920e+00
-3.537415266036987305e-01,3.525443310138466124e+00
-3.531012535095214844e-01,3.525428642150890912e+00
-3.524610102176666260e-01,3.525407092091650263e+00
-3.518207371234893799e-01,3.525378390018346408e+00
-3.511804938316345215e-01,3.525342326787511027e+00
-3.505402207374572754e-01,3.525298671115846272e+00
-3.498999774456024170e-01,3.525247159994478796e+00
-3.492597341537475586e-01,3.525187611583394443e+00
-3.486194610595703125e-01,3.525119769821526639e+00
-3.479792177677154541e-01,3.525043457708996630e+00
-3.473389446735382080e-01,3.524958456914735194e+00
-3.466987013816833496e-01,3.524864551837733284e+00
-3.460584282875061035e-01,3.524761560938127758e+00
-3.454181849956512451e-01,3.524649353974794508e+00
-3.447779119014739990e-01,3.524527709571011247e+00
-3.441376686096191406e-01,3.524396488071910305e+00
-3.434974253177642822e-01,3.524255557952021167e+00
-3.428571522235870361e-01,3.524104778807573890e+00
-3.422169089317321777e-01,3.523944027364080078e+00
-3.415766358375549316e-01,3.523773186098127397e+00
-3.409363925457000732e-01,3.523592209081771287e+00
-3.402961194515228271e-01,3.523400955656814659e+00
-3.396558761596679688e-01,3.523199416045384336e+00
-3.390156328678131104e-01,3.522987515541155634e+00
-3.383753597736358643e-01,3.522765207091550721e+00
-3.377351164817810059e-01,3.522532524675198840e+00
-3.370948433876037598e-01,3.522289428748830886e+00
-3.364546000957489014e-01,3.522035973511031148e+00
-3.358143270015716553e-01,3.521772149289636999e+00
-3.351740837097167969e-01,3.521498063354456143e+00
-3.345338404178619385e-01,3.521213742430561844e+00
-3.338935673236846924e-01,3.520919326670948202e+00
-3.332533240318298340e-01,3.520614909102943724e+00
-3.326130509376525879e-01,3.520300592548389673e+00
-3.319728076457977295e-01,3.519976589291034408e+00
-3.313325345516204834e-01,3.519643000310026526e+00
-3.306922912597656250e-01,3.519300090401596304e+00
-3.300520479679107666e-01,3.518948043055368124e+00
-3.294117748737335205e-01,3.518587089169452842e+00
-3.287715315818786621e-01,3.518217503662616430e+00
-3.281312584877014160e-01,3.517839522524010221e+00
-3.274910151958465576e-01,3.517453482929733255e+00
-3.268507421016693115e-01,3.517059684357467297e+00
-3.262104988098144531e-01,3.516658490892575983e+00
-3.255702555179595947e-01,3.516250238412130358e+00
-3.249299824237823486e-01,3.515835312271748059e+00
-3.242897391319274902e-01,3.515414121222228960e+00
-3.236494660377502441e-01,3.514987057986163066e+00
-3.230092227458953857e-01,3.514554619221473608e+00
-3.223689496517181396e-01,3.514117239807110771e+00
-3.217287063598632812e-01,3.513675410100871588e+00
-3.210884630680084229e-01,3.513229611863239121e+00
-3.204481899738311768e-01,3.512780336270369119e+00
-3.198079466819763184e-01,3.512328202173967018e+00
-3.191676735877990723e-01,3.511873676076288753e+00
-3.185274302959442139e-01,3.511417389224355645e+00
-3.178871572017669678e-01,3.510959865968944715e+00
-3.172469139099121094e-01,3.510501764836717165e+00
-3.166066706180572510e-01,3.510043673993189284e+00
-3.159663975238800049e-01,3.509586179351222857e+00
-3.153261542320251465e-01,3.509129962985327644e+00
-3.146858811378479004e-01,3.508675664736143673e+00
-3.140456378459930420e-01,3.508223918003580799e+00
-3.134053647518157959e-01,3.507775412380053304e+00
-3.127651214599609375e-01,3.507330804913705968e+00
-3.121248781681060791e-01,3.506890787516244057e+00
-3.114846050739288330e-01,3.506455997784549972e+00
-3.108443617820739746e-01,3.506027174586165529e+00
-3.102040886878967285e-01,3.505604959807412158e+00
-3.095638453960418701e-01,3.505190102791274853e+00
-3.089235723018646240e-01,3.504783198611294281e+00
-3.082833290100097656e-01,3.504384994082140992e+00
-3.076430857181549072e-01,3.503996170353981476e+00
-3.070028126239776611e-01,3.503617345856111065e+00
-3.063625693321228027e-01,3.503249252267452984e+00
-3.057222962379455566e-01,3.502892501932501457e+00
-3.050820529460906982e-01,3.502547784378996720e+00
-3.044417798519134521e-01,3.502215673959139686e+00
-3.038015365600585938e-01,3.501896853758931449e+00
-3.031612932682037354e-01,3.501591921439392241e+00
-3.025210201740264893e-01,3.501301436694074898e+00
-3.018807768821716309e-01,3.501026030671151368e+00
-3.012405037879943848e-01,3.500766215557447048e+00
-3.006002604961395264e-01,3.500522562216033862e+00
-2.999599874019622803e-01,3.500295559876478446e+00
-2.993197441101074219e-01,3.500085720838734815e+00
-2.986795008182525635e-01,3.499893529830220729e+00
-2.980392277240753174e-01,3.499719397644377672e+00
-2.973989844322204590e-01,3.499563771387103284e+00
-2.967587113380432129e-01,3.499427029648005671e+00
-2.961184680461883545e-01,3.499309568818625316e+00
-2.954781949520111084e-01,3.499211680441753458e+00
-2.948379516601562500e-01,3.499133724754744712e+00
-2.941977083683013916e-01,3.499075919540794999e+00
-2.935574352741241455e-01,3.499038563578561245e+00
-2.929171919822692871e-01,3.499021846651362289e+00
-2.922769188880920410e-01,3.499025964747480621e+00
-2.916366755962371826e-01,3.499051049608850938e+00
-2.909964025020599365e-01,3.499097219685484372e+00
-2.903561592102050781e-01,3.499164548300311317e+00
-2.897159159183502197e-01,3.499253123598211612e+00
-2.890756428241729736e-01,3.499362914819521997e+00
-2.884353995323181152e-01,3.499493911942666902e+00
-2.877951264381408691e-01,3.499646100843388119e+00
-2.871548831462860107e-01,3.499819329042088256e+00
-2.865146100521087646e-01,3.500013512534020599e+00
-2.858743667602539062e-01,3.500228469851069057e+00
-2.852341234683990479e-01,3.500464055431189880e+00
-2.845938503742218018e-01,3.500719980088319083e+00
-2.839536070823669434e-01,3.500996042836273414e+00
-2.833133339881896973e-01,3.501291928816171239e+00
-2.826730906963348389e-01,3.501607296167599692e+00
-2.820328176021575928e-01,3.501941836805609221e+00
-2.813925743103027344e-01,3.502295127236417116e+00
-2.807523310184478760e-01,3.502666754624707224e+00
-2.801120579242706299e-01,3.503056308788845108e+00
-2.794718146324157715e-01,3.503463302934519241e+00
-2.788315415382385254e-01,3.503887220961467541e+00
-2.781912982463836670e-01,3.504327527902256989e+00
-2.775510251522064209e-01,3.504783707364415690e+00
-2.769107818603515625e-01,3.505255149305190443e+00
-2.762705385684967041e-01,3.505741246667624100e+00
-2.756302654743194580e-01,3.506241425768159559e+00
-2.749900221824645996e-01,3.506754982319044256e+00
-2.743497490882873535e-01,3.507281288753903326e+00
-2.737095057964324951e-01,3.507819619452536841e+00
-2.730692327022552490e-01,3.508369336566504515e+00
-2.724289894104003906e-01,3.508929666135184533e+00
-2.717887461185455322e-01,3.509499883381615781e+00
-2.711484730243682861e-01,3.510079238748217811e+00
-2.705082297325134277e-01,3.510666979479497130e+00
-2.698679566383361816e-01,3.511262358051879584e+00
-2.692277133464813232e-01,3.511864562147611668e+00
-2.685874402523040771e-01,3.512472814414811850e+00
-2.679471969604492188e-01,3.513086294002838450e+00
-2.673069238662719727e-01,3.513704247660498936e+00
-2.666666805744171143e-01,3.514325835038918378e+00
-2.660264372825622559e-01,3.514950249083899525e+00
-2.653861641883850098e-01,3.515576714783802181e+00
-2.647459208965301514e-01,3.516204378649546491e+00
-2.641056478023529053e-01,3.516832492988274605e+00
-2.634654045104980469e-01,3.517460190529547504e+00
-2.628251314163208008e-01,3.518086751492364606e+00
-2.621848881244659424e-01,3.518711319886205224e+00
-2.615446448326110840e-01,3.519333149817170714e+00
-2.609043717384338379e-01,3.519951495495376115e+00
-2.602641284465789795e-01,3.520565552776743878e+00
-2.596238553524017334e-01,3.521174634535856107e+00
-2.589836120605468750e-01,3.521777947621556937e+00
-2.583433389663696289e-01,3.522374839966734950e+00
-2.577030956745147705e-01,3.522964559350374891e+00
-2.570628523826599121e-01,3.523546476819430229e+00
-2.564225792884826660e-01,3.524119945947632004e+00
-2.557823359966278076e-01,3.524684269054838559e+00
-2.551420629024505615e-01,3.525238920859335323e+00
-2.545018196105957031e-01,3.525783252600615647e+00
-2.538615465164184570e-01,3.526316749317557342e+00
-2.532213032245635986e-01,3.526838839229772038e+00
-2.525810599327087402e-01,3.527349016385961544e+00
-2.519407868385314941e-01,3.527846872550662205e+00
-2.513005435466766357e-01,3.528331883673927916e+00
-2.506602704524993896e-01,3.528803701496190826e+00
-2.500200271606445312e-01,3.529261897258920921e+00
-2.493797689676284790e-01,3.529706155176604021e+00
-2.487395107746124268e-01,3.530136141166644759e+00
-2.480992525815963745e-01,3.530551598360010868e+00
-2.474589943885803223e-01,3.530952280925778730e+00
-2.468187510967254639e-01,3.531337934182269933e+00
-2.461784929037094116e-01,3.531708447186287625e+00
-2.455382347106933594e-01,3.532063664169186268e+00
-2.448979765176773071e-01,3.532403485117291186e+00
-2.442577183246612549e-01,3.532727854920740374e+00
-2.436174601316452026e-01,3.533036716843445113e+00
-2.429772019386291504e-01,3.533330142221166259e+00
-2.423369437456130981e-01,3.533608127705458291e+00
-2.416967004537582397e-01,3.533870802080166129e+00
-2.410564422607421875e-01,3.534118251602982763e+00
-2.404161840677261353e-01,3.534350657447090427e+00
-2.397759258747100830e-01,3.534568181388735297e+00
-2.391356676816940308e-01,3.534771114164509953e+00
-2.384954094886779785e-01,3.534959645944382611e+00
-2.378551512956619263e-01,3.535134141132164842e+00
-2.372149080038070679e-01,3.535294860730169297e+00
-2.365746498107910156e-01,3.535442208261865726e+00
-2.359343916177749634e-01,3.535576553737292294e+00
-2.352941334247589111e-01,3.535698308627064801e+00
-2.346538752317428589e-01,3.535807921533836939e+00
-2.340136170387268066e-01,3.535905878502643596e+00
-2.333733588457107544e-01,3.535992642991790724e+00
-2.327331155538558960e-01,3.536068716870408579e+00
-2.320928573608398438e-01,3.536134696638963959e+00
-2.314525991678237915e-01,3.536191072576893912e+00
-2.308123409748077393e-01,3.536238455346393472e+00
-2.301720827817916870e-01,3.536277423138068254e+00
-2.295318245887756348e-01,3.536308568394927132e+00
-2.288915663957595825e-01,3.536332495830703415e+00
-2.282513231039047241e-01,3.536349853140841049e+00
-2.276110649108886719e-01,3.536361244660873204e+00
-2.269708067178726196e-01,3.536367298656045932e+00
-2.263305485248565674e-01,3.536368671402285280e+00
-2.256902903318405151e-01,3.536365952126441670e+00
-2.250500321388244629e-01,3.536359838246646348e+00
-2.244097739458084106e-01,3.536350909099923001e+00
-2.237695306539535522e-01,3.536339822628976837e+00
-2.231292724609375000e-01,3.536327159163522360e+00
-2.224890142679214478e-01,3.536313542124870590e+00
-2.218487560749053955e-01,3.536299559391489211e+00
-2.212084978818893433e-01,3.536285771167134495e+00
-2.205682396888732910e-01,3.536272770547580713e+00
-2.199279814958572388e-01,3.536261073557958934e+00
-2.192877382040023804e-01,3.536251206418318027e+00
-2.186474800109863281e-01,3.536243665828050720e+00
-2.180072218179702759e-01,3.536238910355241849e+00
-2.173669636249542236e-01,3.536237418662027565e+00
-2.167267054319381714e-01,3.536239593104625989e+00
-2.160864472389221191e-01,3.536245794054003078e+00
-2.154461890459060669e-01,3.536256397882227454e+00
-2.148059457540512085e-01,3.536271735224866042e+00
-2.141656875610351562e-01,3.536292100008580963e+00
-2.135254293680191040e-01,3.536317715543946250e+00
-2.128851711750030518e-01,3.536348833855987195e+00
-2.122449129819869995e-01,3.536385606771677015e+00
-2.116046547889709473e-01,3.536428201338192245e+00
-2.109643965959548950e-01,3.536476716985267110e+00
-2.103241533041000366e-01,3.536531206033673769e+00
-2.096838951110839844e-01,3.536591696293061915e+00
-2.090436369180679321e-01,3.536658164999093579e+00
-2.084033787250518799e-01,3.536730584542862488e+00
-2.077631205320358276e-01,3.536808834412540570e+00
-2.071228623390197754e-01,3.536892778540733140e+00
-2.064826041460037231e-01,3.536982255398725794e+00
-2.058423459529876709e-01,3.537077016182419875e+00
-2.052021026611328125e-01,3.537176843717909858e+00
-2.045618444681167603e-01,3.537281425790906209e+00
-2.039215862751007080e-01,3.537390430999380442e+00
-2.032813280820846558e-01,3.537503501288545849e+00
-2.026410698890686035e-01,3.537620235051956108e+00
-2.020008116960525513e-01,3.537740170427233544e+00
-2.013605535030364990e-01,3.537862899952351370e+00
-2.007203102111816406e-01,3.537987852740597461e+00
-2.000800520181655884e-01,3.538114535547009609e+00
-1.994397938251495361e-01,3.538242393565922850e+00
-1.987995356321334839e-01,3.538370825131256225e+00
-1.981592774391174316e-01,3.538499238616513054e+00
-1.975190192461013794e-01,3.538626992862991649e+00
-1.968787610530853271e-01,3.538753454609803839e+00
-1.962385177612304688e-01,3.538877940317965098e+00
-1.955982595682144165e-01,3.538999784109719826e+00
-1.949580013751983643e-01,3.539118284801090031e+00
-1.943177431821823120e-01,3.539232739617737877e+00
-1.936774849891662598e-01,3.539342430850928700e+00
-1.930372267961502075e-01,3.539446622607041792e+00
-1.923969686031341553e-01,3.539544640340224646e+00
-1.917567253112792969e-01,3.539635712026498293e+00
-1.911164671182632446e-01,3.539719137759029355e+00
-1.904762089252471924e-01,3.539794196282437078e+00
-1.898359507322311401e-01,3.539860184280249733e+00
-1.891956925392150879e-01,3.539916391476575885e+00
-1.885554343461990356e-01,3.539962139969852650e+00
-1.879151761531829834e-01,3.539996726118834758e+00
-1.872749328613281250e-01,3.540019533134447727e+00
-1.866346746683120728e-01,3.540029880000401086e+00
-1.859944164752960205e-01,3.540027165220140937e+00
-1.853541582822799683e-01,3.540010788414527099e+00
-1.847139000892639160e-01,3.539980173734990743e+00
-1.840736418962478638e-01,3.539934755814400980e+00
-1.834333837032318115e-01,3.539874042759221240e+00
-1.827931404113769531e-01,3.539797533800066454e+00
-1.821528822183609009e-01,3.539704774175842061e+00
-1.815126240253448486e-01,3.539595303136732873e+00
-1.808723658323287964e-01,3.539468742341590257e+00
-1.802321076393127441e-01,3.539324758963137363e+00
-1.795918494462966919e-01,3.539162993872757568e+00
-1.789515912532806396e-01,3.538983180311039867e+00
-1.783113479614257812e-01,3.538785056975361165e+00
-1.776710897684097290e-01,3.538568405998163691e+00
-1.770308315753936768e-01,3.538333034798022858e+00
-1.763905733823776245e-01,3.538078830284155707e+00
-1.757503151893615723e-01,3.537805704823689279e+00
-1.751100569963455200e-01,3.537513514122653469e+00
-1.744697988033294678e-01,3.537202303320612806e+00
-1.738295555114746094e-01,3.536872069151003384e+00
-1.731892973184585571e-01,3.536522845014859584e+00
-1.725490391254425049e-01,3.536154692444386072e+00
-1.719087809324264526e-01,3.535767774494965821e+00
-1.712685227394104004e-01,3.535362192842461226e+00
-1.706282645463943481e-01,3.534938175562814866e+00
-1.699880063533782959e-01,3.534495902060963868e+00
-1.693477630615234375e-01,3.534035616876660679e+00
-1.687075048685073853e-01,3.533557606165945497e+00
-1.680672466754913330e-01,3.533062200056363622e+00
-1.674269884824752808e-01,3.532549682331921126e+00
-1.667867302894592285e-01,3.532020423426589950e+00
-1.661464720964431763e-01,3.531474843901641236e+00
-1.655062139034271240e-01,3.530913272916806456e+00
-1.648659706115722656e-01,3.530336206837365598e+00
-1.642257124185562134e-01,3.529744022419776250e+00
-1.635854542255401611e-01,3.529137242264791752e+00
-1.629451960325241089e-01,3.528516303543141497e+00
-1.623049378395080566e-01,3.527881708955440843e+00
-1.616646796464920044e-01,3.527233975679927802e+00
-1.610244214534759521e-01,3.526573609707277512e+00
-1.603841632604598999e-01,3.525901141329969235e+00
-1.597439199686050415e-01,3.525217120749198241e+00
-1.591036617755889893e-01,3.524522086066646409e+00
-1.584634035825729370e-01,3.523816549412781107e+00
-1.578231453895568848e-01,3.523101123371098709e+00
-1.571828871965408325e-01,3.522376317291180392e+00
-1.565426290035247803e-01,3.521642722694138250e+00
-1.559023708105087280e-01,3.520900912416465189e+00
-1.552621275186538696e-01,3.520151427880211514e+00
-1.546218693256378174e-01,3.519394813088560170e+00
-1.539816111326217651e-01,3.518631637356021802e+00
-1.533413529396057129e-01,3.517862464219682295e+00
-1.527010947465896606e-01,3.517087833619581883e+00
-1.520608365535736084e-01,3.516308323047769413e+00
-1.514205783605575562e-01,3.515524431502226044e+00
-1.507803350687026978e-01,3.514736734248015360e+00
-1.501400768756866455e-01,3.513945715697641248e+00
-1.494998186826705933e-01,3.513151897411339597e+00
-1.488595604896545410e-01,3.512355809586661159e+00
-1.482193022966384888e-01,3.511557971264027245e+00
-1.475790441036224365e-01,3.510758850015389676e+00
-1.469387859106063843e-01,3.509958945356880911e+00
-1.462985426187515259e-01,3.509158753062358471e+00
-1.456582844257354736e-01,3.508358700416468245e+00
-1.450180262327194214e-01,3.507559255343593030e+00
-1.443777680397033691e-01,3.506760871874605279e+00
-1.437375098466873169e-01,3.505963997324580195e+00
-1.430972516536712646e-01,3.505169040260592617e+00
-1.424569934606552124e-01,3.504376451847672769e+00
-1.418167501688003540e-01,3.503586607486913529e+00
-1.411764919757843018e-01,3.502799915668465047e+00
-1.405362337827682495e-01,3.502016734484424632e+00
-1.398959755897521973e-01,3.501237487829786499e+00
-1.392557173967361450e-01,3.500462498285991764e+00
-1.386154592037200928e-01,3.499692136415227139e+00
-1.379752010107040405e-01,3.498926767657847492e+00
-1.373349577188491821e-01,3.498166743581622384e+00
-1.366946995258331299e-01,3.497412311807429397e+00
-1.360544413328170776e-01,3.496663833820225165e+00
-1.354141831398010254e-01,3.495921606952438143e+00
-1.347739249467849731e-01,3.495185928446795209e+00
-1.341336667537689209e-01,3.494457079195159466e+00
-1.334934085607528687e-01,3.493735347704301830e+00
-1.328531652688980103e-01,3.493020965027402891e+00
-1.322129070758819580e-01,3.492314187314397245e+00
-1.315726488828659058e-01,3.491615280889845074e+00
-1.309323906898498535e-01,3.490924436520184138e+00
-1.302921324968338013e-01,3.490241924274894991e+00
-1.296518743038177490e-01,3.489567891852931147e+00
-1.290116161108016968e-01,3.488902589000149490e+00
-1.283713728189468384e-01,3.488246186651327463e+00
-1.277311146259307861e-01,3.487598832514037461e+00
-1.270908564329147339e-01,3.486960700096138677e+00
-1.264505982398986816e-01,3.486331959037006101e+00
-1.258103400468826294e-01,3.485712710575058715e+00
-1.251700818538665771e-01,3.485103115970435539e+00
-1.245298311114311218e-01,3.484503268218800187e+00
-1.238895729184150696e-01,3.483913285247079106e+00
-1.232493147253990173e-01,3.483333226646027292e+00
-1.226090639829635620e-01,3.482763194091846870e+00
-1.219688057899475098e-01,3.482203230189850451e+00
-1.213285475969314575e-01,3.481653349776279160e+00
-1.206882894039154053e-01,3.481113646994069555e+00
-1.200480386614799500e-01,3.480584112504036653e+00
-1.194077804684638977e-01,3.480064734882567734e+00
-1.187675222754478455e-01,3.479555496069808740e+00
-1.181272715330123901e-01,3.479056410174979241e+00
-1.174870133399963379e-01,3.478567403126130664e+00
-1.168467551469802856e-01,3.478088427764340018e+00
-1.162064969539642334e-01,3.477619422815585004e+00
-1.155662462115287781e-01,3.477160279603284110e+00
-1.149259880185127258e-01,3.476710904304312955e+00
-1.142857298254966736e-01,3.476271187295084886e+00
-1.136454790830612183e-01,3.475841000429809924e+00
-1.130052208900451660e-01,3.475420177508791397e+00
-1.123649626970291138e-01,3.475008561666362183e+00
-1.117247045040130615e-01,3.474605975811112302e+00
-1.110844537615776062e-01,3.474212239831133253e+00
-1.104441955685615540e-01,3.473827122320360061e+00
-1.098039373755455017e-01,3.473450435759808386e+00
-1.091636791825294495e-01,3.473081928757239645e+00
-1.085234284400939941e-01,3.472721340883054175e+00
-1.078831702470779419e-01,3.472368440829170400e+00
-1.072429120540618896e-01,3.472022932980886711e+00
-1.066026613116264343e-01,3.471684551683047459e+00
-1.059624031186103821e-01,3.471352969381710452e+00
-1.053221449255943298e-01,3.471027922890382200e+00
-1.046818867325782776e-01,3.470709059952083564e+00
-1.040416359901428223e-01,3.470396074903672634e+00
-1.034013777971267700e-01,3.470088647832259454e+00
-1.027611196041107178e-01,3.469786402495389055e+00
-1.021208688616752625e-01,3.469489021934698325e+00
-1.014806106686592102e-01,3.469196133683026151e+00
-1.008403524756431580e-01,3.468907402755100122e+00
-1.002000942826271057e-01,3.468622456826055078e+00
-9.955984354019165039e-02,3.468340952835537117e+00
-9.891958534717559814e-02,3.468062462132453394e+00
-9.827932715415954590e-02,3.467786705114166423e+00
-9.763907641172409058e-02,3.467513274439552262e+00
-9.699881821870803833e-02,3.467241821793400902e+00
-9.635856002569198608e-02,3.466971998605828276e+00
-9.571830183267593384e-02,3.466703425662294613e+00
-9.507805109024047852e-02,3.466435793278111799e+00
-9.443779289722442627e-02,3.466168754856409073e+00
-9.379753470420837402e-02,3.465901970039890756e+00
-9.315727651119232178e-02,3.465635114470834388e+00
-9.251702576875686646e-02,3.465367927450146546e+00
-9.187676757574081421e-02,3.465100053543912928e+00
-9.123650938272476196e-02,3.464831260820017800e+00
-9.059625864028930664e-02,3.464561270347883415e+00
-8.995600044727325439e-02,3.464289820540382259e+00
-8.931574225425720215e-02,3.464016717343671115e+00
-8.867548406124114990e-02,3.463741698004017433e+00
-8.803523331880569458e-02,3.463464621283130818e+00
-8.739497512578964233e-02,3.463185287460604833e+00
-8.675471693277359009e-02,3.462903572531471408e+00
-8.611446619033813477e-02,3.462619342506939368e+00
-8.547420799732208252e-02,3.462332489375845146e+00
-8.483394980430603027e-02,3.462042962687569947e+00
-8.419369161128997803e-02,3.461750699203096637e+00
-8.355344086885452271e-02,3.461455695982964542e+00
-8.291318267583847046e-02,3.461157922197276804e+00
-8.227292448282241821e-02,3.460857478626551575e+00
-8.163267374038696289e-02,3.460554378169044210e+00
-8.099241554737091064e-02,3.460248705814094716e+00
-8.035215735435485840e-02,3.459940630415417218e+00
-7.971189916133880615e-02,3.459630239628398218e+00
-7.907164841890335083e-02,3.459317785838008419e+00
-7.843139022588729858e-02,3.459003425012897814e+00
-7.779113203287124634e-02,3.458687439248822493e+00
-7.715088129043579102e-02,3.458370056874348286e+00
-7.651062309741973877e-02,3.458051579936935127e+00
-7.587036490440368652e-02,3.457732361651551400e+00
-7.523010671138763428e-02,3.457412718970957144e+00
-7.458985596895217896e-02,3.457093063717211034e+00
-7.394959777593612671e-02,3.456773772505767894e+00
-7.330933958292007446e-02,3.456455278013834231e+00
-7.266908884048461914e-02,3.456138040903347530e+00
-7.202883064746856689e-02,3.455822526090046587e+00
-7.138857245445251465e-02,3.455509224724512052e+00
-7.074831426143646240e-02,3.455198662023547307e+00
-7.010806351900100708e-02,3.454891346451937295e+00
-6.946780532598495483e-02,3.454587842139387632e+00
-6.882754713296890259e-02,3.454288706166720679e+00
-6.818728893995285034e-02,3.453994493269766597e+00
-6.754703819751739502e-02,3.453705825867458223e+00
-6.690678000450134277e-02,3.453423243907567830e+00
-6.626652181148529053e-02,3.453147354350316167e+00
-6.562627106904983521e-02,3.452878781031230027e+00
-6.498601287603378296e-02,3.452618089775566723e+00
-6.434575468301773071e-02,3.452365902180215329e+00
-6.370549649000167847e-02,3.452122807104192947e+00
-6.306524574756622314e-02,3.451889373602624822e+00
-6.242498755455017090e-02,3.451666177747391817e+00
-6.178473308682441711e-02,3.451453794622104443e+00
-6.114447489380836487e-02,3.451252808182499798e+00
-6.050422042608261108e-02,3.451063718148238646e+00
-5.986396223306655884e-02,3.450887022188372288e+00
-5.922370776534080505e-02,3.450723255897608865e+00
-5.858344957232475281e-02,3.450572837205442944e+00
-5.794319510459899902e-02,3.450436286136765673e+00
-5.730293691158294678e-02,3.450313936716868923e+00
-5.666268244385719299e-02,3.450206195592649294e+00
-5.602242797613143921e-02,3.450113439781881564e+00
-5.538216978311538696e-02,3.450035934291391992e+00
-5.474191531538963318e-02,3.449973995685933215e+00
-5.410165712237358093e-02,3.449927855083106287e+00
-5.346140265464782715e-02,3.449897671963037205e+00
-5.282114446163177490e-02,3.449883639778216438e+00
-5.218088999390602112e-02,3.449885858414374340e+00
-5.154063552618026733e-02,3.449904360440257278e+00
-5.090037733316421509e-02,3.449939194692760225e+00
-5.026012286543846130e-02,3.449990302256614960e+00
-4.961986467242240906e-02,3.450057631524932056e+00
-4.897961020469665527e-02,3.450141060801627635e+00
-4.833935201168060303e-02,3.450240382193022093e+00
-4.769909754395484924e-02,3.450355384428020145e+00
-4.705884307622909546e-02,3.450485800982699747e+00
-4.641858488321304321e-02,3.450631311833391557e+00
-4.577833041548728943e-02,3.450791545503943070e+00
-4.513807222247123718e-02,3.450966099528614883e+00
-4.449781775474548340e-02,3.451154485139774408e+00
-4.385755956172943115e-02,3.451356248752199818e+00
-4.321730509400367737e-02,3.451570807507938099e+00
-4.257704690098762512e-02,3.451797605994803675e+00
-4.193679243326187134e-02,3.452035986885246821e+00
-4.129653796553611755e-02,3.452285310985255151e+00
-4.065627977252006531e-02,3.452544894974693523e+00
-4.001602530479431152e-02,3.452814015205837528e+00
-3.937576711177825928e-02,3.453091918420603257e+00
-3.873551264405250549e-02,3.453377840959491962e+00
-3.809525445103645325e-02,3.453670970139237628e+00
-3.745499998331069946e-02,3.453970500578460445e+00
-3.681474179029464722e-02,3.454275623966812425e+00
-3.617448732256889343e-02,3.454585479686458349e+00
-3.553423285484313965e-02,3.454899229891142731e+00
-3.489397466182708740e-02,3.455216023154433547e+00
-3.425372019410133362e-02,3.455535009466195184e+00
-3.361346200108528137e-02,3.455855346787322091e+00
-3.297320753335952759e-02,3.456176205491398257e+00
-3.233294934034347534e-02,3.456496759272509323e+00
-3.169269487261772156e-02,3.456816184368880052e+00
-3.105243854224681854e-02,3.457133704059376811e+00
-3.041218221187591553e-02,3.457448527974227748e+00
-2.977192588150501251e-02,3.457759942030857570e+00
-2.913166955113410950e-02,3.458067202923769123e+00
-2.849141508340835571e-02,3.458369658501181831e+00
-2.785115875303745270e-02,3.458666645766783176e+00
-2.721090242266654968e-02,3.458957542844191213e+00
-2.657064609229564667e-02,3.459241789288215685e+00
-2.593038976192474365e-02,3.459518873383202298e+00
-2.529013343155384064e-02,3.459788283804722031e+00
-2.464987710118293762e-02,3.460049583445234944e+00
-2.400962263345718384e-02,3.460302416552626159e+00
-2.336936630308628082e-02,3.460546425725298469e+00
-2.272910997271537781e-02,3.460781293472009246e+00
-2.208885364234447479e-02,3.461006792653634534e+00
-2.144859731197357178e-02,3.461222734160479320e+00
-2.080834098160266876e-02,3.461428953321837643e+00
-2.016808465123176575e-02,3.461625399758913701e+00
-1.952782832086086273e-02,3.461811990729500632e+00
-1.888757199048995972e-02,3.461988678393790764e+00
-1.824731752276420593e-02,3.462155588990480481e+00
-1.760706119239330292e-02,3.462312750443326426e+00
-1.696680486202239990e-02,3.462460308662487662e+00
-1.632654853165149689e-02,3.462598436700195847e+00
-1.568629220128059387e-02,3.462727314526658162e+00
-1.504603587090969086e-02,3.462847208764120666e+00
-1.440578047186136246e-02,3.462958344209128292e+00
-1.376552414149045944e-02,3.463061036201736442e+00
-1.312526781111955643e-02,3.463155583338187959e+00
-1.248501241207122803e-02,3.463242361146079862e+00
-1.184475608170032501e-02,3.463321647747878984e+00
-1.120449975132942200e-02,3.463393877796131726e+00
-1.056424342095851898e-02,3.463459383392637925e+00
-9.923987090587615967e-03,3.463518563626009517e+00
-9.283731691539287567e-03,3.463571767833129034e+00
-8.643475361168384552e-03,3.463619424334749120e+00
-8.003219030797481537e-03,3.463661852069327196e+00
-7.362963166087865829e-03,3.463699453502753656e+00
-6.722707301378250122e-03,3.463732547354454461e+00
-6.082450971007347107e-03,3.463761464056438477e+00
-5.442194640636444092e-03,3.463786542440637550e+00
-4.801938775926828384e-03,3.463808050827004603e+00
-4.161682911217212677e-03,3.463826271892875397e+00
-3.521426580846309662e-03,3.463841430687003786e+00
-2.881170483306050301e-03,3.463853734618469904e+00
-2.240914385765790939e-03,3.463863353991782024e+00
-1.600658288225531578e-03,3.463870447402873864e+00
-9.604021906852722168e-04,3.463875107229201777e+00
-3.201460931450128555e-04,3.463877406437387840e+00
3.201460931450128555e-04,3.463877401389947153e+00
9.604021906852722168e-04,3.463875092091044827e+00
1.600658288225531578e-03,3.463870422194456289e+00
2.240914385765790939e-03,3.463863319014256703e+00
2.881170483306050301e-03,3.463853689855902473e+00
3.521426580846309662e-03,3.463841375655403176e+00
4.161682911217212677e-03,3.463826207765661636e+00
4.801938775926828384e-03,3.463807977306111674e+00
5.442194640636444092e-03,3.463786459267361728e+00
6.082450971007347107e-03,3.463761372951581485e+00
6.722707301378250122e-03,3.463732446663589482e+00
7.362963166087865829e-03,3.463699345451235256e+00
8.003219030797481537e-03,3.463661736028458726e+00
8.643475361168384552e-03,3.463619300655963684e+00
9.283731691539287567e-03,3.463571638705973399e+00
9.923987090587615967e-03,3.463518424011603258e+00
1.056424342095851898e-02,3.463459239093666930e+00
1.120449975132942200e-02,3.463393729168755097e+00
1.184475608170032501e-02,3.463321495156186813e+00
1.248501241207122803e-02,3.463242201637322992e+00
1.312526781111955643e-02,3.463155420680367413e+00
1.376552414149045944e-02,3.463060867593399372e+00
1.440578047186136246e-02,3.462958170178431772e+00
1.504603587090969086e-02,3.462847032875885134e+00
1.568629220128059387e-02,3.462727137161961455e+00
1.632654853165149689e-02,3.462598252479213823e+00
1.696680486202239990e-02,3.462460129470649406e+00
1.760706119239330292e-02,3.462312565447396295e+00
1.824731752276420593e-02,3.462155398866645140e+00
1.888757199048995972e-02,3.461988488931682539e+00
1.952782832086086273e-02,3.461811807225887883e+00
2.016808465123176575e-02,3.461625217417871880e+00
2.080834098160266876e-02,3.461428767817345431e+00
2.144859731197357178e-02,3.461222555065355699e+00
2.208885364234447479e-02,3.461006611295042390e+00
2.272910997271537781e-02,3.460781110433519103e+00
2.336936630308628082e-02,3.460546241569936399e+00
2.400962263345718384e-02,3.460302231821299479e+00
2.464987710118293762e-02,3.460049420830094036e+00
2.529013343155384064e-02,3.459788106539503083e+00
2.593038976192474365e-02,3.459518703517703742e+00
2.657064609229564667e-02,3.459241613679031602e+00
2.721090242266654968e-02,3.458957381143467735e+00
2.785115875303745270e-02,3.458666479429779450e+00
2.849141508340835571e-02,3.458369499786020818e+00
2.913166955113410950e-02,3.458067051642332856e+00
2.977192588150501251e-02,3.457759787699607568e+00
3.041218221187591553e-02,3.457448390970048191e+00
3.105243854224681854e-02,3.457133564590042063e+00
3.169269487261772156e-02,3.456816043171082597e+00
3.233294934034347534e-02,3.456496625401172196e+00
3.297320753335952759e-02,3.456176078700934795e+00
3.361346200108528137e-02,3.455855234327637859e+00
3.425372019410133362e-02,3.455534889008774257e+00
3.489397466182708740e-02,3.455215909430126686e+00
3.553423285484313965e-02,3.454899122637058007e+00
3.617448732256889343e-02,3.454585378641240823e+00
3.681474179029464722e-02,3.454275528871439516e+00
3.745499998331069946e-02,3.453970411176949362e+00
3.809525445103645325e-02,3.453670881240318735e+00
3.873551264405250549e-02,3.453377757559295436e+00
3.937576711177825928e-02,3.453091831576878157e+00
4.001602530479431152e-02,3.452813925774794512e+00
4.065627977252006531e-02,3.452544818942634652e+00
4.129653796553611755e-02,3.452285239955269258e+00
4.193679243326187134e-02,3.452035920597778862e+00
4.257704690098762512e-02,3.451797544198039525e+00
4.321730509400367737e-02,3.451570744202990149e+00
4.385755956172943115e-02,3.451356189859383861e+00
4.449781775474548340e-02,3.451154435384451880e+00
4.513807222247123718e-02,3.450966048718728807e+00
4.577833041548728943e-02,3.450791502667117427e+00
4.641858488321304321e-02,3.450631268179990219e+00
4.705884307622909546e-02,3.450485760583542394e+00
4.769909754395484924e-02,3.450355343684190501e+00
4.833935201168060303e-02,3.450240347700811228e+00
4.897961020469665527e-02,3.450141026087698570e+00
4.961986467242240906e-02,3.450057599532660113e+00
5.026012286543846130e-02,3.449990272803371560e+00
5.090037733316421509e-02,3.449939165348002490e+00
5.154063552618026733e-02,3.449904337628332485e+00
5.218088999390602112e-02,3.449885835575222881e+00
5.282114446163177490e-02,3.449883617094282595e+00
5.346140265464782715e-02,3.449897651188008840e+00
5.410165712237358093e-02,3.449927834614102906e+00
5.474191531538963318e-02,3.449973978314758938e+00
5.538216978311538696e-02,3.450035919651723404e+00
5.602242797613143921e-02,3.450113424204710899e+00
5.666268244385719299e-02,3.450206181400567118e+00
5.730293691158294678e-02,3.450313923800209626e+00
5.794319510459899902e-02,3.450436274393197333e+00
5.858344957232475281e-02,3.450572825015871814e+00
5.922370776534080505e-02,3.450723246220657181e+00
5.986396223306655884e-02,3.450887013417823113e+00
6.050422042608261108e-02,3.451063710207511015e+00
6.114447489380836487e-02,3.451252799974613872e+00
6.178473308682441711e-02,3.451453787206351098e+00
6.242498755455017090e-02,3.451666171054336374e+00
6.306524574756622314e-02,3.451889366059557762e+00
6.370549649000167847e-02,3.452122803707343479e+00
6.434575468301773071e-02,3.452365899124037796e+00
6.498601287603378296e-02,3.452618087028782146e+00
6.562627106904983521e-02,3.452878778071884813e+00
6.626652181148529053e-02,3.453147349484332107e+00
6.690678000450134277e-02,3.453423239547966261e+00
6.754703819751739502e-02,3.453705822320359609e+00
6.818728893995285034e-02,3.453994491684123425e+00
6.882754713296890259e-02,3.454288704467339155e+00
6.946780532598495483e-02,3.454587840875944504e+00
7.010806351900100708e-02,3.454891345325923346e+00
7.074831426143646240e-02,3.455198659818099927e+00
7.138857245445251465e-02,3.455509222584795204e+00
7.202883064746856689e-02,3.455822524347517799e+00
7.266908884048461914e-02,3.456138039216321900e+00
7.330933958292007446e-02,3.456455277390666936e+00
7.394959777593612671e-02,3.456773771843519860e+00
7.458985596895217896e-02,3.457093063131349897e+00
7.523010671138763428e-02,3.457412717935479662e+00
7.587036490440368652e-02,3.457732360813623895e+00
7.651062309741973877e-02,3.458051579130833275e+00
7.715088129043579102e-02,3.458370056164241202e+00
7.779113203287124634e-02,3.458687438936380865e+00
7.843139022588729858e-02,3.459003424738247290e+00
7.907164841890335083e-02,3.459317785596832895e+00
7.971189916133880615e-02,3.459630239134767749e+00
8.035215735435485840e-02,3.459940630044662679e+00
8.099241554737091064e-02,3.460248705489564092e+00
8.163267374038696289e-02,3.460554377885276089e+00
8.227292448282241821e-02,3.460857478502619600e+00
8.291318267583847046e-02,3.461157922089141081e+00
8.355344086885452271e-02,3.461455695888711936e+00
8.419369161128997803e-02,3.461750699011612475e+00
8.483394980430603027e-02,3.462042962521023171e+00
8.547420799732208252e-02,3.462332489231142230e+00
8.611446619033813477e-02,3.462619342381348275e+00
8.675471693277359009e-02,3.462903572469250069e+00
8.739497512578964233e-02,3.463185287406715940e+00
8.803523331880569458e-02,3.463464621236508556e+00
8.867548406124114990e-02,3.463741697943578224e+00
8.931574225425720215e-02,3.464016717291491965e+00
8.995600044727325439e-02,3.464289820480383142e+00
9.059625864028930664e-02,3.464561270309117091e+00
9.123650938272476196e-02,3.464831260808896918e+00
9.187676757574081421e-02,3.465100053529572399e+00
9.251702576875686646e-02,3.465367927433726791e+00
9.315727651119232178e-02,3.465635114442662701e+00
9.379753470420837402e-02,3.465901970018767209e+00
9.443779289722442627e-02,3.466168754838326205e+00
9.507805109024047852e-02,3.466435793260440157e+00
9.571830183267593384e-02,3.466703425654746873e+00
9.635856002569198608e-02,3.466971998599388094e+00
9.699881821870803833e-02,3.467241821787910627e+00
9.763907641172409058e-02,3.467513274434877779e+00
9.827932715415954590e-02,3.467786705105218914e+00
9.891958534717559814e-02,3.468062462126540346e+00
9.955984354019165039e-02,3.468340952829801260e+00
1.002000942826271057e-01,3.468622456823622802e+00
1.008403524756431580e-01,3.468907402753040436e+00
1.014806106686592102e-01,3.469196133681283101e+00
1.021208688616752625e-01,3.469489021933225281e+00
1.027611196041107178e-01,3.469786402493212130e+00
1.034013777971267700e-01,3.470088647830161577e+00
1.040416359901428223e-01,3.470396074901683114e+00
1.046818867325782776e-01,3.470709059951525788e+00
1.053221449255943298e-01,3.471027922889599715e+00
1.059624031186103821e-01,3.471352969381316100e+00
1.066026613116264343e-01,3.471684551682496345e+00
1.072429120540618896e-01,3.472022932980147747e+00
1.078831702470779419e-01,3.472368440828474512e+00
1.085234284400939941e-01,3.472721340882472418e+00
1.091636791825294495e-01,3.473081928757077108e+00
1.098039373755455017e-01,3.473450435759582788e+00
1.104441955685615540e-01,3.473827122320172212e+00
1.110844537615776062e-01,3.474212239830976046e+00
1.117247045040130615e-01,3.474605975810903580e+00
1.123649626970291138e-01,3.475008561666189433e+00
1.130052208900451660e-01,3.475420177508647512e+00
1.136454790830612183e-01,3.475841000429690464e+00
1.142857298254966736e-01,3.476271187295010723e+00
1.149259880185127258e-01,3.476710904304272098e+00
1.155662462115287781e-01,3.477160279603250359e+00
1.162064969539642334e-01,3.477619422815514838e+00
1.168467551469802856e-01,3.478088427764282287e+00
1.174870133399963379e-01,3.478567403126092472e+00
1.181272715330123901e-01,3.479056410174948155e+00
1.187675222754478455e-01,3.479555496069795861e+00
1.194077804684638977e-01,3.480064734882557076e+00
1.200480386614799500e-01,3.480584112504027772e+00
1.206882894039154053e-01,3.481113646994051791e+00
1.213285475969314575e-01,3.481653349776267614e+00
1.219688057899475098e-01,3.482203230189838905e+00
1.226090639829635620e-01,3.482763194091837100e+00
1.232493147253990173e-01,3.483333226646022851e+00
1.238895729184150696e-01,3.483913285247076885e+00
1.245298311114311218e-01,3.484503268218797967e+00
1.251700818538665771e-01,3.485103115970431098e+00
1.258103400468826294e-01,3.485712710575055162e+00
1.264505982398986816e-01,3.486331959037002992e+00
1.270908564329147339e-01,3.486960700096136456e+00
1.277311146259307861e-01,3.487598832514034797e+00
1.283713728189468384e-01,3.488246186651325687e+00
1.290116161108016968e-01,3.488902589000148602e+00
1.296518743038177490e-01,3.489567891852930259e+00
1.302921324968338013e-01,3.490241924274894103e+00
1.309323906898498535e-01,3.490924436520183249e+00
1.315726488828659058e-01,3.491615280889844186e+00
1.322129070758819580e-01,3.492314187314397245e+00
1.328531652688980103e-01,3.493020965027402447e+00
1.334934085607528687e-01,3.493735347704301830e+00
1.341336667537689209e-01,3.494457079195159466e+00
1.347739249467849731e-01,3.495185928446795209e+00
1.354141831398010254e-01,3.495921606952437699e+00
1.360544413328170776e-01,3.496663833820225165e+00
1.366946995258331299e-01,3.497412311807429397e+00
1.373349577188491821e-01,3.498166743581621496e+00
1.379752010107040405e-01,3.498926767657847492e+00
1.386154592037200928e-01,3.499692136415227584e+00
1.392557173967361450e-01,3.500462498285991320e+00
1.398959755897521973e-01,3.501237487829786499e+00
1.405362337827682495e-01,3.502016734484424632e+00
1.411764919757843018e-01,3.502799915668464603e+00
1.418167501688003540e-01,3.503586607486913529e+00
1.424569934606552124e-01,3.504376451847672325e+00
1.430972516536712646e-01,3.505169040260592617e+00
1.437375098466873169e-01,3.505963997324580195e+00
1.443777680397033691e-01,3.506760871874605279e+00
1.450180262327194214e-01,3.507559255343593030e+00
1.456582844257354736e-01,3.508358700416468245e+00
1.462985426187515259e-01,3.509158753062358471e+00
1.469387859106063843e-01,3.509958945356880911e+00
1.475790441036224365e-01,3.510758850015389676e+00
1.482193022966384888e-01,3.511557971264027245e+00
1.488595604896545410e-01,3.512355809586662048e+00
1.494998186826705933e-01,3.513151897411339597e+00
1.501400768756866455e-01,3.513945715697641248e+00
1.507803350687026978e-01,3.514736734248015360e+00
1.514205783605575562e-01,3.515524431502225600e+00
1.520608365535736084e-01,3.516308323047769413e+00
1.527010947465896606e-01,3.517087833619581438e+00
1.533413529396057129e-01,3.517862464219682295e+00
1.539816111326217651e-01,3.518631637356021802e+00
1.546218693256378174e-01,3.519394813088560170e+00
1.552621275186538696e-01,3.520151427880211514e+00
1.559023708105087280e-01,3.520900912416465189e+00
1.565426290035247803e-01,3.521642722694138250e+00
1.571828871965408325e-01,3.522376317291180392e+00
1.578231453895568848e-01,3.523101123371098709e+00
1.584634035825729370e-01,3.523816549412781107e+00
1.591036617755889893e-01,3.524522086066646409e+00
1.597439199686050415e-01,3.525217120749197797e+00
1.603841632604598999e-01,3.525901141329968791e+00
1.610244214534759521e-01,3.526573609707277068e+00
1.616646796464920044e-01,3.527233975679927802e+00
1.623049378395080566e-01,3.527881708955440399e+00
1.629451960325241089e-01,3.528516303543141053e+00
1.635854542255401611e-01,3.529137242264791752e+00
1.642257124185562134e-01,3.529744022419776250e+00
1.648659706115722656e-01,3.530336206837366042e+00
1.655062139034271240e-01,3.530913272916806456e+00
1.661464720964431763e-01,3.531474843901641236e+00
1.667867302894592285e-01,3.532020423426590394e+00
1.674269884824752808e-01,3.532549682331921126e+00
1.680672466754913330e-01,3.533062200056363622e+00
1.687075048685073853e-01,3.533557606165945497e+00
1.693477630615234375e-01,3.534035616876661123e+00
1.699880063533782959e-01,3.534495902060963868e+00
1.706282645463943481e-01,3.534938175562814866e+00
1.712685227394104004e-01,3.535362192842461226e+00
1.719087809324264526e-01,3.535767774494965821e+00
1.725490391254425049e-01,3.536154692444386072e+00
1.731892973184585571e-01,3.536522845014859584e+00
1.738295555114746094e-01,3.536872069151003384e+00
1.744697988033294678e-01,3.537202303320612806e+00
1.751100569963455200e-01,3.537513514122653469e+00
1.757503151893615723e-01,3.537805704823689723e+00
1.763905733823776245e-01,3.538078830284155707e+00
1.770308315753936768e-01,3.538333034798022858e+00
1.776710897684097290e-01,3.538568405998163691e+00
1.783113479614257812e-01,3.538785056975361165e+00
1.789515912532806396e-01,3.538983180311039867e+00
1.795918494462966919e-01,3.539162993872757124e+00
1.802321076393127441e-01,3.539324758963137363e+00
1.808723658323287964e-01,3.539468742341590257e+00
1.815126240253448486e-01,3.539595303136733317e+00
1.821528822183609009e-01,3.539704774175842061e+00
1.827931404113769531e-01,3.539797533800066454e+00
1.834333837032318115e-01,3.539874042759220796e+00
1.840736418962478638e-01,3.539934755814400980e+00
1.847139000892639160e-01,3.539980173734990743e+00
1.853541582822799683e-01,3.540010788414527099e+00
1.859944164752960205e-01,3.540027165220140937e+00
1.866346746683120728e-01,3.540029880000401086e+00
1.872749328613281250e-01,3.540019533134447727e+00
1.879151761531829834e-01,3.539996726118834314e+00
1.885554343461990356e-01,3.539962139969852650e+00
1.891956925392150879e-01,3.539916391476576329e+00
1.898359507322311401e-01,3.539860184280249733e+00
1.904762089252471924e-01,3.539794196282437078e+00
1.911164671182632446e-01,3.539719137759029799e+00
1.917567253112792969e-01,3.539635712026498293e+00
1.923969686031341553e-01,3.539544640340224646e+00
1.930372267961502075e-01,3.539446622607041792e+00
1.936774849891662598e-01,3.539342430850928700e+00
1.943177431821823120e-01,3.539232739617737877e+00
1.949580013751983643e-01,3.539118284801090031e+00
1.955982595682144165e-01,3.538999784109719382e+00
1.962385177612304688e-01,3.538877940317965098e+00
1.968787610530853271e-01,3.538753454609803839e+00
1.975190192461013794e-01,3.538626992862992093e+00
1.981592774391174316e-01,3.538499238616513054e+00
1.987995356321334839e-01,3.538370825131256225e+00
1.994397938251495361e-01,3.538242393565923294e+00
2.000800520181655884e-01,3.538114535547009609e+00
2.007203102111816406e-01,3.537987852740597461e+00
2.013605535030364990e-01,3.537862899952351370e+00
2.020008116960525513e-01,3.537740170427233544e+00
2.026410698890686035e-01,3.537620235051956108e+00
2.032813280820846558e-01,3.537503501288545849e+00
2.039215862751007080e-01,3.537390430999380442e+00
2.045618444681167603e-01,3.537281425790906209e+00
2.052021026611328125e-01,3.537176843717909858e+00
2.058423459529876709e-01,3.537077016182419875e+00
2.064826041460037231e-01,3.536982255398725794e+00
2.071228623390197754e-01,3.536892778540733140e+00
2.077631205320358276e-01,3.536808834412540570e+00
2.084033787250518799e-01,3.536730584542862488e+00
2.090436369180679321e-01,3.536658164999093579e+00
2.096838951110839844e-01,3.536591696293061915e+00
2.103241533041000366e-01,3.536531206033673769e+00
2.109643965959548950e-01,3.536476716985267110e+00
2.116046547889709473e-01,3.536428201338192245e+00
2.122449129819869995e-01,3.536385606771677459e+00
2.128851711750030518e-01,3.536348833855987195e+00
2.135254293680191040e-01,3.536317715543946250e+00
2.141656875610351562e-01,3.536292100008580963e+00
2.148059457540512085e-01,3.536271735224866042e+00
2.154461890459060669e-01,3.536256397882227454e+00
2.160864472389221191e-01,3.536245794054003078e+00
2.167267054319381714e-01,3.536239593104625545e+00
2.173669636249542236e-01,3.536237418662027565e+00
2.180072218179702759e-01,3.536238910355241849e+00
2.186474800109863281e-01,3.536243665828050720e+00
2.192877382040023804e-01,3.536251206418317583e+00
2.199279814958572388e-01,3.536261073557958934e+00
2.205682396888732910e-01,3.536272770547580713e+00
2.212084978818893433e-01,3.536285771167134051e+00
2.218487560749053955e-01,3.536299559391489211e+00
2.224890142679214478e-01,3.536313542124870590e+00
2.231292724609375000e-01,3.536327159163522360e+00
2.237695306539535522e-01,3.536339822628976837e+00
2.244097739458084106e-01,3.536350909099923001e+00
2.250500321388244629e-01,3.536359838246646348e+00
2.256902903318405151e-01,3.536365952126441226e+00
2.263305485248565674e-01,3.536368671402285280e+00
2.269708067178726196e-01,3.536367298656045932e+00
2.276110649108886719e-01,3.536361244660873648e+00
2.282513231039047241e-01,3.536349853140841049e+00
2.288915663957595825e-01,3.536332495830703415e+00
2.295318245887756348e-01,3.536308568394927132e+00
2.301720827817916870e-01,3.536277423138068698e+00
2.308123409748077393e-01,3.536238455346393472e+00
2.314525991678237915e-01,3.536191072576893912e+00
2.320928573608398438e-01,3.536134696638964403e+00
2.327331155538558960e-01,3.536068716870408579e+00
2.333733588457107544e-01,3.535992642991790724e+00
2.340136170387268066e-01,3.535905878502643596e+00
2.346538752317428589e-01,3.535807921533836495e+00
2.352941334247589111e-01,3.535698308627064357e+00
2.359343916177749634e-01,3.535576553737291849e+00
2.365746498107910156e-01,3.535442208261865726e+00
2.372149080038070679e-01,3.535294860730169297e+00
2.378551512956619263e-01,3.535134141132164842e+00
2.384954094886779785e-01,3.534959645944382167e+00
2.391356676816940308e-01,3.534771114164509953e+00
2.397759258747100830e-01,3.534568181388735297e+00
2.404161840677261353e-01,3.534350657447090427e+00
2.410564422607421875e-01,3.534118251602983207e+00
2.416967004537582397e-01,3.533870802080166129e+00
2.423369437456130981e-01,3.533608127705458291e+00
2.429772019386291504e-01,3.533330142221165815e+00
2.436174601316452026e-01,3.533036716843445113e+00
2.442577183246612549e-01,3.532727854920740818e+00
2.448979765176773071e-01,3.532403485117291186e+00
2.455382347106933594e-01,3.532063664169186268e+00
2.461784929037094116e-01,3.531708447186287181e+00
2.468187510967254639e-01,3.531337934182270377e+00
2.474589943885803223e-01,3.530952280925778730e+00
2.480992525815963745e-01,3.530551598360010868e+00
2.487395107746124268e-01,3.530136141166644759e+00
2.493797689676284790e-01,3.529706155176604021e+00
2.500200271606445312e-01,3.529261897258921366e+00
2.506602704524993896e-01,3.528803701496190826e+00
2.513005435466766357e-01,3.528331883673927916e+00
2.519407868385314941e-01,3.527846872550662205e+00
2.525810599327087402e-01,3.527349016385961100e+00
2.532213032245635986e-01,3.526838839229771594e+00
2.538615465164184570e-01,3.526316749317556898e+00
2.545018196105957031e-01,3.525783252600615647e+00
2.551420629024505615e-01,3.525238920859335767e+00
2.557823359966278076e-01,3.524684269054838559e+00
2.564225792884826660e-01,3.524119945947632448e+00
2.570628523826599121e-01,3.523546476819430229e+00
2.577030956745147705e-01,3.522964559350374891e+00
2.583433389663696289e-01,3.522374839966734505e+00
2.589836120605468750e-01,3.521777947621556937e+00
2.596238553524017334e-01,3.521174634535856107e+00
2.602641284465789795e-01,3.520565552776743878e+00
2.609043717384338379e-01,3.519951495495376115e+00
2.615446448326110840e-01,3.519333149817170714e+00
2.621848881244659424e-01,3.518711319886205224e+00
2.628251314163208008e-01,3.518086751492365050e+00
2.634654045104980469e-01,3.517460190529547059e+00
2.641056478023529053e-01,3.516832492988275050e+00
2.647459208965301514e-01,3.516204378649546491e+00
2.653861641883850098e-01,3.515576714783802625e+00
2.660264372825622559e-01,3.514950249083899525e+00
2.666666805744171143e-01,3.514325835038918378e+00
2.673069238662719727e-01,3.513704247660498936e+00
2.679471969604492188e-01,3.513086294002838894e+00
2.685874402523040771e-01,3.512472814414811850e+00
2.692277133464813232e-01,3.511864562147611668e+00
2.698679566383361816e-01,3.511262358051879140e+00
2.705082297325134277e-01,3.510666979479497130e+00
2.711484730243682861e-01,3.510079238748217811e+00
2.717887461185455322e-01,3.509499883381615781e+00
2.724289894104003906e-01,3.508929666135184533e+00
2.730692327022552490e-01,3.508369336566504515e+00
2.737095057964324951e-01,3.507819619452536841e+00
2.743497490882873535e-01,3.507281288753903326e+00
2.749900221824645996e-01,3.506754982319044256e+00
2.756302654743194580e-01,3.506241425768159559e+00
2.762705385684967041e-01,3.505741246667624100e+00
2.769107818603515625e-01,3.505255149305190443e+00
2.775510251522064209e-01,3.504783707364415690e+00
2.781912982463836670e-01,3.504327527902256989e+00
2.788315415382385254e-01,3.503887220961467541e+00
2.794718146324157715e-01,3.503463302934519241e+00
2.801120579242706299e-01,3.503056308788845108e+00
2.807523310184478760e-01,3.502666754624707224e+00
2.813925743103027344e-01,3.502295127236417116e+00
2.820328176021575928e-01,3.501941836805609221e+00
2.826730906963348389e-01,3.501607296167599692e+00
2.833133339881896973e-01,3.501291928816171239e+00
2.839536070823669434e-01,3.500996042836273414e+00
2.845938503742218018e-01,3.500719980088319083e+00
2.852341234683990479e-01,3.500464055431189880e+00
2.858743667602539062e-01,3.500228469851069057e+00
2.865146100521087646e-01,3.500013512534020599e+00
2.871548831462860107e-01,3.499819329042088256e+00
2.877951264381408691e-01,3.499646100843388119e+00
2.884353995323181152e-01,3.499493911942666902e+00
2.890756428241729736e-01,3.499362914819521997e+00
2.897159159183502197e-01,3.499253123598211168e+00
2.903561592102050781e-01,3.499164548300311317e+00
2.909964025020599365e-01,3.499097219685484816e+00
2.916366755962371826e-01,3.499051049608850938e+00
2.922769188880920410e-01,3.499025964747480621e+00
2.929171919822692871e-01,3.499021846651362733e+00
2.935574352741241455e-01,3.499038563578560801e+00
2.941977083683013916e-01,3.499075919540794555e+00
2.948379516601562500e-01,3.499133724754744268e+00
2.954781949520111084e-01,3.499211680441753458e+00
2.961184680461883545e-01,3.499309568818625316e+00
2.967587113380432129e-01,3.499427029648005671e+00
2.973989844322204590e-01,3.499563771387102840e+00
2.980392277240753174e-01,3.499719397644377672e+00
2.986795008182525635e-01,3.499893529830220729e+00
2.993197441101074219e-01,3.500085720838734815e+00
2.999599874019622803e-01,3.500295559876478002e+00
3.006002604961395264e-01,3.500522562216033862e+00
3.012405037879943848e-01,3.500766215557447048e+00
3.018807768821716309e-01,3.501026030671151368e+00
3.025210201740264893e-01,3.501301436694074454e+00
3.031612932682037354e-01,3.501591921439391797e+00
3.038015365600585938e-01,3.501896853758931449e+00
3.044417798519134521e-01,3.502215673959139686e+00
3.050820529460906982e-01,3.502547784378996720e+00
3.057222962379455566e-01,3.502892501932501013e+00
3.063625693321228027e-01,3.503249252267453429e+00
3.070028126239776611e-01,3.503617345856111065e+00
3.076430857181549072e-01,3.503996170353981476e+00
3.082833290100097656e-01,3.504384994082140992e+00
3.089235723018646240e-01,3.504783198611294281e+00
3.095638453960418701e-01,3.505190102791274853e+00
3.102040886878967285e-01,3.505604959807412158e+00
3.108443617820739746e-01,3.506027174586165529e+00
3.114846050739288330e-01,3.506455997784549972e+00
3.121248781681060791e-01,3.506890787516244057e+00
3.127651214599609375e-01,3.507330804913705968e+00
3.134053647518157959e-01,3.507775412380053304e+00
3.140456378459930420e-01,3.508223918003580799e+00
3.146858811378479004e-01,3.508675664736143673e+00
3.153261542320251465e-01,3.509129962985327644e+00
3.159663975238800049e-01,3.509586179351223301e+00
3.166066706180572510e-01,3.510043673993188840e+00
3.172469139099121094e-01,3.510501764836717165e+00
3.178871572017669678e-01,3.510959865968944715e+00
3.185274302959442139e-01,3.511417389224356089e+00
3.191676735877990723e-01,3.511873676076288309e+00
3.198079466819763184e-01,3.512328202173967018e+00
3.204481899738311768e-01,3.512780336270369119e+00
3.210884630680084229e-01,3.513229611863239121e+00
3.217287063598632812e-01,3.513675410100871588e+00
3.223689496517181396e-01,3.514117239807110771e+00
3.230092227458953857e-01,3.514554619221473608e+00
3.236494660377502441e-01,3.514987057986163066e+00
3.242897391319274902e-01,3.515414121222228960e+00
3.249299824237823486e-01,3.515835312271748059e+00
3.255702555179595947e-01,3.516250238412130358e+00
3.262104988098144531e-01,3.516658490892575983e+00
3.268507421016693115e-01,3.517059684357467297e+00
3.274910151958465576e-01,3.517453482929732811e+00
3.281312584877014160e-01,3.517839522524010221e+00
3.287715315818786621e-01,3.518217503662616430e+00
3.294117748737335205e-01,3.518587089169452842e+00
3.300520479679107666e-01,3.518948043055367680e+00
3.306922912597656250e-01,3.519300090401596304e+00
3.313325345516204834e-01,3.519643000310026082e+00
3.319728076457977295e-01,3.519976589291033964e+00
3.326130509376525879e-01,3.520300592548389673e+00
3.332533240318298340e-01,3.520614909102943724e+00
3.338935673236846924e-01,3.520919326670948202e+00
3.345338404178619385e-01,3.521213742430561844e+00
3.351740837097167969e-01,3.521498063354456143e+00
3.358143270015716553e-01,3.521772149289636999e+00
3.364546000957489014e-01,3.522035973511031592e+00
3.370948433876037598e-01,3.522289428748830442e+00
3.377351164817810059e-01,3.522532524675198395e+00
3.383753597736358643e-01,3.522765207091550721e+00
3.390156328678131104e-01,3.522987515541155634e+00
3.396558761596679688e-01,3.523199416045384780e+00
3.402961194515228271e-01,3.523400955656815103e+00
3.409363925457000732e-01,3.523592209081771287e+00
3.415766358375549316e-01,3.523773186098127397e+00
3.422169089317321777e-01,3.523944027364079634e+00
3.428571522235870361e-01,3.524104778807574334e+00
3.434974253177642822e-01,3.524255557952021167e+00
3.441376686096191406e-01,3.524396488071910305e+00
3.447779119014739990e-01,3.524527709571011247e+00
3.454181849956512451e-01,3.524649353974794508e+00
3.460584282875061035e-01,3.524761560938127758e+00
3.466987013816833496e-01,3.524864551837733728e+00
3.473389446735382080e-01,3.524958456914735638e+00
3.479792177677154541e-01,3.525043457708997074e+00
3.486194610595703125e-01,3.525119769821526194e+00
3.492597341537475586e-01,3.525187611583394443e+00
3.498999774456024170e-01,3.525247159994478352e+00
3.505402207374572754e-01,3.525298671115846716e+00
3.511804938316345215e-01,3.525342326787511027e+00
3.518207371234893799e-01,3.525378390018346408e+00
3.524610102176666260e-01,3.525407092091649819e+00
3.531012535095214844e-01,3.525428642150891356e+00
3.537415266036987305e-01,3.525443310138466124e+00
3.543817698955535889e-01,3.525451339068809808e+00
3.550220131874084473e-01,3.525452963961837050e+00
3.556622862815856934e-01,3.525448444624931454e+00
3.563025295734405518e-01,3.525438004173793161e+00
3.569428026676177979e-01,3.525421914871361029e+00
3.575830459594726562e-01,3.525400395472136683e+00
3.582233190536499023e-01,3.525373726264543262e+00
3.588635623455047607e-01,3.525342122646685006e+00
3.595038056373596191e-01,3.525305799658774220e+00
3.601440787315368652e-01,3.525265012640421247e+00
3.607843220233917236e-01,3.525219995020841157e+00
3.614245951175689697e-01,3.525170963681611092e+00
3.620648384094238281e-01,3.525118123983662421e+00
3.627051115036010742e-01,3.525061676722932802e+00
3.633453547954559326e-01,3.525001842354280157e+00
3.639855980873107910e-01,3.524938787305575083e+00
3.646258711814880371e-01,3.524872711578546536e+00
3.652661144733428955e-01,3.524803768047282126e+00
3.659063875675201416e-01,3.524732130151982723e+00
3.665466308593750000e-01,3.524657952225403790e+00
3.671869039535522461e-01,3.524581359019737459e+00
3.678271472454071045e-01,3.524502482860693231e+00
3.684673905372619629e-01,3.524421441487889162e+00
3.691076636314392090e-01,3.524338327015465122e+00
3.697479069232940674e-01,3.524253244983286848e+00
3.703881800174713135e-01,3.524166255856505892e+00
3.710284233093261719e-01,3.524077432833847112e+00
3.716686964035034180e-01,3.523986810781701173e+00
3.723089396953582764e-01,3.523894453614516920e+00
3.729491829872131348e-01,3.523800340071867154e+00
3.735894560813903809e-01,3.523704520059927514e+00
3.742296993732452393e-01,3.523606981515578163e+00
3.748699724674224854e-01,3.523507672790298528e+00
3.755102157592773438e-01,3.523406618005735957e+00
3.761504888534545898e-01,3.523303720959221952e+00
3.767907321453094482e-01,3.523198933213188333e+00
3.774309754371643066e-01,3.523092214470424643e+00
3.780712485313415527e-01,3.522983457413717545e+00
3.787114918231964111e-01,3.522872592034349104e+00
3.793517649173736572e-01,3.522759492379556434e+00
3.799920082092285156e-01,3.522644057661911354e+00
3.806322813034057617e-01,3.522526141726925353e+00
3.812725245952606201e-01,3.522405656671453222e+00
3.819127678871154785e-01,3.522282425527275773e+00
3.825530409812927246e-01,3.522156331100506854e+00
3.831932842731475830e-01,3.522027198960544503e+00
3.838335573673248291e-01,3.521894861079680528e+00
3.844738006591796875e-01,3.521759193052235837e+00
3.851140737533569336e-01,3.521619982464721410e+00
3.857543170452117920e-01,3.521477083612347236e+00
3.863945603370666504e-01,3.521330345904172709e+00
3.870348334312438965e-01,3.521179541525806034e+00
3.876750767230987549e-01,3.521024548089527251e+00
3.883153498172760010e-01,3.520865152555404443e+00
3.889555931091308594e-01,3.520701226054028687e+00
3.895958662033081055e-01,3.520532581484994594e+00
3.902361094951629639e-01,3.520359098600958525e+00
3.908763527870178223e-01,3.520180545607773936e+00
3.915166258811950684e-01,3.519996838440908160e+00
3.921568691730499268e-01,3.519807810045066709e+00
3.927971422672271729e-01,3.519613324988601022e+00
3.934373855590820312e-01,3.519413271952782196e+00
3.940776586532592773e-01,3.519207512398769389e+00
3.947179019451141357e-01,3.518995983969180674e+00
3.953581452369689941e-01,3.518778560582076942e+00
3.959984183311462402e-01,3.518555166538387624e+00
3.966386616230010986e-01,3.518325765934407379e+00
3.972789347171783447e-01,3.518090256732151033e+00
3.979191780090332031e-01,3.517848663682792143e+00
3.985594511032104492e-01,3.517600899575763496e+00
3.991996943950653076e-01,3.517347007670119652e+00
3.998399376869201660e-01,3.517086974371429697e+00
4.004802107810974121e-01,3.516820806278626144e+00
4.011204540729522705e-01,3.516548588845721746e+00
4.017607271671295166e-01,3.516270337537217294e+00
4.024009704589843750e-01,3.515986163813519916e+00
4.030412435531616211e-01,3.515696110393473184e+00
4.036814868450164795e-01,3.515400309102289178e+00
4.043217301368713379e-01,3.515098906394116263e+00
4.049620032310485840e-01,3.514792005593631696e+00
4.056022465229034424e-01,3.514479782778912931e+00
4.062425196170806885e-01,3.514162392357237596e+00
4.068827629089355469e-01,3.513840055520243588e+00
4.075230360031127930e-01,3.513512931732658995e+00
4.081632792949676514e-01,3.513181290220209085e+00
4.088035225868225098e-01,3.512845313986085127e+00
4.094437956809997559e-01,3.512505236959444943e+00
4.100840389728546143e-01,3.512161364052312607e+00
4.107243120670318604e-01,3.511813917901327464e+00
4.113645553588867188e-01,3.511463228411765947e+00
4.120048284530639648e-01,3.511109530488514707e+00
4.126450717449188232e-01,3.510753162678428740e+00
4.132853150367736816e-01,3.510394405815832286e+00
4.139255881309509277e-01,3.510033556339804406e+00
4.145658314228057861e-01,3.509671010655306844e+00
4.152061045169830322e-01,3.509307014839788241e+00
4.158463478088378906e-01,3.508941946139239931e+00
4.164866209030151367e-01,3.508576129899401597e+00
4.171268641948699951e-01,3.508209914131571239e+00
4.177671074867248535e-01,3.507843623422865598e+00
4.184073805809020996e-01,3.507477584259597769e+00
4.190476238727569580e-01,3.507112172081663815e+00
4.196878969669342041e-01,3.506747681328156396e+00
4.203281402587890625e-01,3.506384524434973393e+00
4.209684133529663086e-01,3.506022936490089670e+00
4.216086566448211670e-01,3.505663338372358773e+00
4.222488999366760254e-01,3.505305995499555571e+00
4.228891730308532715e-01,3.504951234228406598e+00
4.235294163227081299e-01,3.504599390534772763e+00
4.241696894168853760e-01,3.504250742021254084e+00
4.248099327087402344e-01,3.503905617409756257e+00
4.254502058029174805e-01,3.503564268145066052e+00
4.260904490947723389e-01,3.503226996685175898e+00
4.267306923866271973e-01,3.502894076153828085e+00
4.273709654808044434e-01,3.502565706469410678e+00
4.280112087726593018e-01,3.502242206784609735e+00
4.286514818668365479e-01,3.501923751141965191e+00
4.292917251586914062e-01,3.501610584653239933e+00
4.299319982528686523e-01,3.501302917974958628e+00
4.305722415447235107e-01,3.501000964566190810e+00
4.312124848365783691e-01,3.500704855141290039e+00
4.318527579307556152e-01,3.500414783651645934e+00
4.324930012226104736e-01,3.500130898459403728e+00
4.331332743167877197e-01,3.499853339031768762e+00
4.337735176086425781e-01,3.499582261084008383e+00
4.344137907028198242e-01,3.499317711257067032e+00
4.350540339946746826e-01,3.499059844242226269e+00
4.356943070888519287e-01,3.498808705067046887e+00
4.363345503807067871e-01,3.498564398920510410e+00
4.369747936725616455e-01,3.498326943591991700e+00
4.376150667667388916e-01,3.498096390726577187e+00
4.382553100585937500e-01,3.497872760967239536e+00
4.388955831527709961e-01,3.497656117930415753e+00
4.395358264446258545e-01,3.497446418212152075e+00
4.401760995388031006e-01,3.497243663754692644e+00
4.408163428306579590e-01,3.497047821775308485e+00
4.414565861225128174e-01,3.496858888125152554e+00
4.420968592166900635e-01,3.496676780619535130e+00
4.427371025085449219e-01,3.496501479453661076e+00
4.433773756027221680e-01,3.496332916756585973e+00
4.440176188945770264e-01,3.496170971549269257e+00
4.446578919887542725e-01,3.496015612510659398e+00
4.452981352806091309e-01,3.495866745438713785e+00
4.459383785724639893e-01,3.495724258197001166e+00
4.465786516666412354e-01,3.495588011340117873e+00
4.472188949584960938e-01,3.495457954894647390e+00
4.478591680526733398e-01,3.495333920147063012e+00
4.484994113445281982e-01,3.495215802849163111e+00
4.491396844387054443e-01,3.495103478771049765e+00
4.497799277305603027e-01,3.494996779957390665e+00
4.504201710224151611e-01,3.494895608547068377e+00
4.510604441165924072e-01,3.494799780984763959e+00
4.517006874084472656e-01,3.494709192365229811e+00
4.523409605026245117e-01,3.494623658153116708e+00
4.529812037944793701e-01,3.494543026906481664e+00
4.536214768886566162e-01,3.494467187132312525e+00
4.542617201805114746e-01,3.494395949277912194e+00
4.549019634723663330e-01,3.494329175737039161e+00
4.555422365665435791e-01,3.494266706301461856e+00
4.561824798583984375e-01,3.494208392111996631e+00
4.568227529525756836e-01,3.494154073719959896e+00
4.574629962444305420e-01,3.494103607008405277e+00
4.581032693386077881e-01,3.494056831196926005e+00
4.587435126304626465e-01,3.494013622174839906e+00
4.593837559223175049e-01,3.493973783659405363e+00
4.600240290164947510e-01,3.493937226150624298e+00
4.606642723083496094e-01,3.493903766760701579e+00
4.613045454025268555e-01,3.493873309844593766e+00
4.619447886943817139e-01,3.493845667099566121e+00
4.625850617885589600e-01,3.493820737109302854e+00
4.632253050804138184e-01,3.493798390976812218e+00
4.638655483722686768e-01,3.493778484563108133e+00
4.645058214664459229e-01,3.493760899486308524e+00
4.651460647583007812e-01,3.493745539837025404e+00
4.657863378524780273e-01,3.493732261574972853e+00
4.664265811443328857e-01,3.493720962169024613e+00
4.670668542385101318e-01,3.493711533514350265e+00
4.677070975303649902e-01,3.493703892138452005e+00
4.683473408222198486e-01,3.493697890558888020e+00
4.689876139163970947e-01,3.493693474703271740e+00
4.696278572082519531e-01,3.493690530827661345e+00
4.702681303024291992e-01,3.493688977510575722e+00
4.709083735942840576e-01,3.493688726799720534e+00
4.715486466884613037e-01,3.493689705248665511e+00
4.721888899803161621e-01,3.493691822580994533e+00
4.728291332721710205e-01,3.493695027232695871e+00
4.734694063663482666e-01,3.493699223686853372e+00
4.741096496582031250e-01,3.493704358911075225e+00
4.747499227523803711e-01,3.493710381087252514e+00
4.753901660442352295e-01,3.493717194877575150e+00
4.760304391384124756e-01,3.493724779114727674e+00
4.766706824302673340e-01,3.493733049548812364e+00
4.773109257221221924e-01,3.493741983354862413e+00
4.779511988162994385e-01,3.493751512555729022e+00
4.785914421081542969e-01,3.493761614233085844e+00
4.792317152023315430e-01,3.493772223177602498e+00
4.798719584941864014e-01,3.493783310108745432e+00
4.805122315883636475e-01,3.493794833761956653e+00
4.811524748802185059e-01,3.493806752513229696e+00
4.817927181720733643e-01,3.493819072198756537e+00
4.824329912662506104e-01,3.493831714582332104e+00
4.830732345581054688e-01,3.493844668501672857e+00
4.837135076522827148e-01,3.493857917435935434e+00
4.843537509441375732e-01,3.493871424729330322e+00
4.849940240383148193e-01,3.493885166324442793e+00
4.856342673301696777e-01,3.493899121122713058e+00
4.862745106220245361e-01,3.493913282725622516e+00
4.869147837162017822e-01,3.493927616472155329e+00
4.875550270080566406e-01,3.493942131798647210e+00
4.881953001022338867e-01,3.493956763479721950e+00
4.888355433940887451e-01,3.493971559088151491e+00
4.894758164882659912e-01,3.493986460659484372e+00
4.901160597801208496e-01,3.494001452955318499e+00
4.907563030719757080e-01,3.494016559193658278e+00
4.913965761661529541e-01,3.494031738158485112e+00
4.920368194580078125e-01,3.494046993098663290e+00
4.926770925521850586e-01,3.494062314053876683e+00
4.933173358440399170e-01,3.494077685232851671e+00
4.939576089382171631e-01,3.494093125174673631e+00
4.945978522300720215e-01,3.494108598176278502e+00
4.952380955219268799e-01,3.494124100226019713e+00
4.958783686161041260e-01,3.494139656027756224e+00
4.965186119079589844e-01,3.494155224997583353e+00
4.971588850021362305e-01,3.494170824377830442e+00
4.977991282939910889e-01,3.494186420963929063e+00
4.984394013881683350e-01,3.494202045958807012e+00
4.990796446800231934e-01,3.494217687459399091e+00
4.997198879718780518e-01,3.494233327326972116e+00
5.003601312637329102e-01,3.494248961861222469e+00
5.010004043579101562e-01,3.494264611918262098e+00
5.016406774520874023e-01,3.494280259048374582e+00
5.022809505462646484e-01,3.494295914214085030e+00
5.029211640357971191e-01,3.494311556716964251e+00
5.035614371299743652e-01,3.494327182202294324e+00
5.042017102241516113e-01,3.494342816004911256e+00
5.048419237136840820e-01,3.494358436062297901e+00
5.054821968078613281e-01,3.494374033690061943e+00
5.061224699020385742e-01,3.494389631641181992e+00
5.067627429962158203e-01,3.494405216460296337e+00
5.074029564857482910e-01,3.494420789802592520e+00
5.080432295799255371e-01,3.494436351024732268e+00
5.086835026741027832e-01,3.494451879403820627e+00
5.093237161636352539e-01,3.494467416499069223e+00
5.099639892578125000e-01,3.494482933188087337e+00
5.106042623519897461e-01,3.494498425564470878e+00
5.112445354461669922e-01,3.494513905696798428e+00
5.118847489356994629e-01,3.494529370192890561e+00
5.125250220298767090e-01,3.494544816570901880e+00
5.131652951240539551e-01,3.494560253359320079e+00
5.138055086135864258e-01,3.494575647541455332e+00
5.144457817077636719e-01,3.494591038462506738e+00
5.150860548019409180e-01,3.494606427721299369e+00
5.157263278961181641e-01,3.494621779123752159e+00
5.163665413856506348e-01,3.494637118445993007e+00
5.170068144798278809e-01,3.494652450602827365e+00
5.176470875740051270e-01,3.494667732530376547e+00
5.182873010635375977e-01,3.494683026284437055e+00
5.189275741577148438e-01,3.494698294411098249e+00
5.195678472518920898e-01,3.494713548232678768e+00
5.202081203460693359e-01,3.494728777155863497e+00
5.208483338356018066e-01,3.494743990109450138e+00
5.214886069297790527e-01,3.494759175437333720e+00
5.221288800239562988e-01,3.494774358919983559e+00
5.227690935134887695e-01,3.494789522299974305e+00
5.234093666076660156e-01,3.494804661890226427e+00
5.240496397018432617e-01,3.494819765849426219e+00
5.246899127960205078e-01,3.494834884671827790e+00
5.253301262855529785e-01,3.494849968559932574e+00
5.259703993797302246e-01,3.494865030048959653e+00
5.266106724739074707e-01,3.494880072845553354e+00
5.272508859634399414e-01,3.494895124725216462e+00
5.278911590576171875e-01,3.494910132365800060e+00
5.285314321517944336e-01,3.494925122034414411e+00
5.291717052459716797e-01,3.494940100295128360e+00
5.298119187355041504e-01,3.494955067642153246e+00
5.304521918296813965e-01,3.494970006895594672e+00
5.310924649238586426e-01,3.494984935085821753e+00
5.317326784133911133e-01,3.494999843354340996e+00
5.323729515075683594e-01,3.495014721724861051e+00
5.330132246017456055e-01,3.495029609059359998e+00
5.336534976959228516e-01,3.495044455409845874e+00
5.342937111854553223e-01,3.495059302565743931e+00
5.349339842796325684e-01,3.495074111776874659e+00
5.355742573738098145e-01,3.495088921203087118e+00
5.362144708633422852e-01,3.495103699771973105e+00
5.368547439575195312e-01,3.495118477229289589e+00
5.374950170516967773e-01,3.495133235467080990e+00
5.381352901458740234e-01,3.495147963372027267e+00
5.387755036354064941e-01,3.495162686053395085e+00
5.394157767295837402e-01,3.495177387349152287e+00
5.400560498237609863e-01,3.495192070480926283e+00
5.406962633132934570e-01,3.495206748074384251e+00
5.413365364074707031e-01,3.495221371767914142e+00
5.419768095016479492e-01,3.495236020850974512e+00
5.426170825958251953e-01,3.495250641667340119e+00
5.432572960853576660e-01,3.495265235614045007e+00
5.438975691795349121e-01,3.495279830541615063e+00
5.445378422737121582e-01,3.495294385926743352e+00
5.451780557632446289e-01,3.495308937031362362e+00
5.458183288574218750e-01,3.495323467253447891e+00
5.464586019515991211e-01,3.495337978356866770e+00
5.470988750457763672e-01,3.495352492541377032e+00
5.477390885353088379e-01,3.495366965697707773e+00
5.483793616294860840e-01,3.495381440900346526e+00
5.490196347236633301e-01,3.495395892886702605e+00
5.496598482131958008e-01,3.495410332007019338e+00
5.503001213073730469e-01,3.495424741668799129e+00
5.509403944015502930e-01,3.495439146126308572e+00
5.515806674957275391e-01,3.495453527058884013e+00
5.522208809852600098e-01,3.495467891704102215e+00
5.528611540794372559e-01,3.495482262170837462e+00
5.535014271736145020e-01,3.495496580863823866e+00
5.541416406631469727e-01,3.495510907732932715e+00
5.547819137573242188e-01,3.495525224523742924e+00
5.554221868515014648e-01,3.495539499390963201e+00
5.560624599456787109e-01,3.495553773728418800e+00
5.567026734352111816e-01,3.495568021900125721e+00
5.573429465293884277e-01,3.495582263407790435e+00
5.579832196235656738e-01,3.495596480096264891e+00
5.586234927177429199e-01,3.495610698157294305e+00
5.592637062072753906e-01,3.495624887483145038e+00
5.599039793014526367e-01,3.495639050996539154e+00
5.605442523956298828e-01,3.495653233697861406e+00
5.611844658851623535e-01,3.495667366183046632e+00
5.618247389793395996e-01,3.495681505690139801e+00
5.624650120735168457e-01,3.495695610209464732e+00
5.631052851676940918e-01,3.495709704192683898e+00
5.637454986572265625e-01,3.495723777006668698e+00
5.643857717514038086e-01,3.495737843657692689e+00
5.650260448455810547e-01,3.495751891380334264e+00
5.656662583351135254e-01,3.495765920775032676e+00
5.663065314292907715e-01,3.495779944940354156e+00
5.669468045234680176e-01,3.495793947989185746e+00
5.675870776176452637e-01,3.495807937900577755e+00
5.682272911071777344e-01,3.495821892316025803e+00
5.688675642013549805e-01,3.495835860805873274e+00
5.695078372955322266e-01,3.495849810631059817e+00
5.701480507850646973e-01,3.495863723013949098e+00
5.707883238792419434e-01,3.495877633627808123e+00
5.714285969734191895e-01,3.495891515655027426e+00
5.720688700675964355e-01,3.495905408691550420e+00
5.727090835571289062e-01,3.495919271922115712e+00
5.733493566513061523e-01,3.495933111782643543e+00
5.739896297454833984e-01,3.495946942914475830e+00
5.746298432350158691e-01,3.495960765942711213e+00
5.752701163291931152e-01,3.495974574754249886e+00
5.759103894233703613e-01,3.495988345722244706e+00
5.765506625175476074e-01,3.496002123951925444e+00
5.771908760070800781e-01,3.496015889187666481e+00
5.778311491012573242e-01,3.496029624443252271e+00
5.784714221954345703e-01,3.496043356365063470e+00
5.791116356849670410e-01,3.496057069963820929e+00
5.797519087791442871e-01,3.496070760500326280e+00
5.803921818733215332e-01,3.496084457539766710e+00
5.810324549674987793e-01,3.496098103850667549e+00
5.816726684570312500e-01,3.496111778261544956e+00
5.823129415512084961e-01,3.496125396446684519e+00
5.829532146453857422e-01,3.496139017756654255e+00
5.835934281349182129e-01,3.496152641137417305e+00
5.842337012290954590e-01,3.496166223234330239e+00
5.848739743232727051e-01,3.496179808768024699e+00
5.855142474174499512e-01,3.496193366831998883e+00
5.861544609069824219e-01,3.496206915075593002e+00
5.867947340011596680e-01,3.496220447467702996e+00
5.874350070953369141e-01,3.496233960844868260e+00
5.880752205848693848e-01,3.496247468762999411e+00
5.887154936790466309e-01,3.496260965465284087e+00
5.893557667732238770e-01,3.496274425511137540e+00
5.899960398674011230e-01,3.496287902615474508e+00
5.906362533569335938e-01,3.496301358185842645e+00
5.912765264511108398e-01,3.496314780180362902e+00
5.919167995452880859e-01,3.496328202381333128e+00
5.925570130348205566e-01,3.496341600951520689e+00
5.931972861289978027e-01,3.496354996348694399e+00
5.938375592231750488e-01,3.496368372439400574e+00
5.944778323173522949e-01,3.496381731014182037e+00
5.951180458068847656e-01,3.496395068696339425e+00
5.957583189010620117e-01,3.496408406262811575e+00
5.963985919952392578e-01,3.496421724739480652e+00
5.970388054847717285e-01,3.496435045782429363e+00
5.976790785789489746e-01,3.496448325781712718e+00
5.983193516731262207e-01,3.496461598201528354e+00
5.989596247673034668e-01,3.496474864762005641e+00
5.995998382568359375e-01,3.496488109574418246e+00
6.002401113510131836e-01,3.496501357057374637e+00
6.008803844451904297e-01,3.496514555741867092e+00
6.015205979347229004e-01,3.496527775231344393e+00
6.021608710289001465e-01,3.496540964055268930e+00
6.028011441230773926e-01,3.496554132244976021e+00
6.034414172172546387e-01,3.496567300659654265e+00
6.040816307067871094e-01,3.496580448390788298e+00
6.047219038009643555e-01,3.496593590672295360e+00
6.053621768951416016e-01,3.496606726840517876e+00
6.060023903846740723e-01,3.496619838288831161e+00
6.066426634788513184e-01,3.496632915550309306e+00
6.072829365730285645e-01,3.496645999296528196e+00
6.079232096672058105e-01,3.496659074942416456e+00
6.085634231567382812e-01,3.496672131898304947e+00
6.092036962509155273e-01,3.496685168184801462e+00
6.098439693450927734e-01,3.496698194079700173e+00
6.104841828346252441e-01,3.496711208828836348e+00
6.111244559288024902e-01,3.496724214403907016e+00
6.117647290229797363e-01,3.496737198755577314e+00
6.124050021171569824e-01,3.496750185135596212e+00
6.130452156066894531e-01,3.496763141588024482e+00
6.136854887008666992e-01,3.496776076086719698e+00
6.143257617950439453e-01,3.496789013300091842e+00
6.149659752845764160e-01,3.496801930046911533e+00
6.156062483787536621e-01,3.496814851710011496e+00
6.162465214729309082e-01,3.496827739657668577e+00
6.168867945671081543e-01,3.496840619518836846e+00
6.175270080566406250e-01,3.496853490921210117e+00
6.181672811508178711e-01,3.496866348587749584e+00
6.188075542449951172e-01,3.496879184076678637e+00
6.194477677345275879e-01,3.496892011830614599e+00
6.200880408287048340e-01,3.496904825903553338e+00
6.207283139228820801e-01,3.496917621599696879e+00
6.213685870170593262e-01,3.496930413062917076e+00
6.220088005065917969e-01,3.496943205358518103e+00
6.226490736007690430e-01,3.496955960601184188e+00
6.232893466949462891e-01,3.496968710981810169e+00
6.239295601844787598e-01,3.496981436924316178e+00
6.245698332786560059e-01,3.496994167071803439e+00
6.252101063728332520e-01,3.497006878703947663e+00
6.258503794670104980e-01,3.497019579746163842e+00
6.264905929565429688e-01,3.497032258586840747e+00
6.271308660507202148e-01,3.497044928998182201e+00
6.277711391448974609e-01,3.497057600011448386e+00
6.284113526344299316e-01,3.497070221785144817e+00
6.290516257286071777e-01,3.497082877050722072e+00
6.296918988227844238e-01,3.497095503965108598e+00
6.303321719169616699e-01,3.497108099959880256e+00
6.309723854064941406e-01,3.497120714106267680e+00
6.316126585006713867e-01,3.497133281199827248e+00
6.322529315948486328e-01,3.497145850207843409e+00
6.328931450843811035e-01,3.497158419561280152e+00
6.335334181785583496e-01,3.497170961686153490e+00
6.341736912727355957e-01,3.497183486813404851e+00
6.348139643669128418e-01,3.497196013671006298e+00
6.354541778564453125e-01,3.497208513749521686e+00
6.360944509506225586e-01,3.497221005858921039e+00
6.367347240447998047e-01,3.497233509428008702e+00
6.373749375343322754e-01,3.497245977616437074e+00
6.380152106285095215e-01,3.497258432161840513e+00
6.386554837226867676e-01,3.497270876398926198e+00
6.392957568168640137e-01,3.497283309943040486e+00
6.399359703063964844e-01,3.497295725064859973e+00
6.405762434005737305e-01,3.497308143174011175e+00
6.412165164947509766e-01,3.497320541894273660e+00
6.418567299842834473e-01,3.497332929890922593e+00
6.424970030784606934e-01,3.497345302184545091e+00
6.431372761726379395e-01,3.497357668767619110e+00
6.437775492668151855e-01,3.497370013612341566e+00
6.444177627563476562e-01,3.497382346392152286e+00
6.450580358505249023e-01,3.497394658018579072e+00
6.456983089447021484e-01,3.497406982364097416e+00
6.463385224342346191e-01,3.497419284876749135e+00
6.469787955284118652e-01,3.497431570721249994e+00
6.476190686225891113e-01,3.497443858777669945e+00
6.482593417167663574e-01,3.497456119162304145e+00
6.488995552062988281e-01,3.497468376335783002e+00
6.495398283004760742e-01,3.497480615976326312e+00
6.501801013946533203e-01,3.497492869890479028e+00
6.508203148841857910e-01,3.497505071686249245e+00
6.514605879783630371e-01,3.497517278351287118e+00
6.521008610725402832e-01,3.497529474629773816e+00
6.527411341667175293e-01,3.497541667308714075e+00
6.533813476562500000e-01,3.497553838502771129e+00
6.540216207504272461e-01,3.497566007471062832e+00
6.546618938446044922e-01,3.497578155315778758e+00
6.553021073341369629e-01,3.497590294906677499e+00
6.559423804283142090e-01,3.497602427390684277e+00
6.565826535224914551e-01,3.497614543430515255e+00
6.572229266166687012e-01,3.497626633028878107e+00
6.578631401062011719e-01,3.497638739718797574e+00
6.585034132003784180e-01,3.497650827308511179e+00
6.591436862945556641e-01,3.497662881542452862e+00
6.597838997840881348e-01,3.497674956188465689e+00
6.604241728782653809e-01,3.497687003735920896e+00
6.610644459724426270e-01,3.497699042930418223e+00
6.617047190666198730e-01,3.497711072010291744e+00
6.623449325561523438e-01,3.497723081936867651e+00
6.629852056503295898e-01,3.497735098912103435e+00
6.636254787445068359e-01,3.497747071406636099e+00
6.642656922340393066e-01,3.497759068265706262e+00
6.649059653282165527e-01,3.497771050570026574e+00
6.655462384223937988e-01,3.497783011837351630e+00
6.661865115165710449e-01,3.497794960371904960e+00
6.668267250061035156e-01,3.497806905502240049e+00
6.674669981002807617e-01,3.497818836969033285e+00
6.681072711944580078e-01,3.497830757897173903e+00
6.687474846839904785e-01,3.497842661949801091e+00
6.693877577781677246e-01,3.497854564450222803e+00
6.700280308723449707e-01,3.497866456481403930e+00
6.706683039665222168e-01,3.497878325011713585e+00
6.713085174560546875e-01,3.497890204536028946e+00
6.719487905502319336e-01,3.497902045570261187e+00
6.725890636444091797e-01,3.497913919418549344e+00
6.732292771339416504e-01,3.497925734576759815e+00
6.738695502281188965e-01,3.497937557988112456e+00
6.745098233222961426e-01,3.497949380875672531e+00
6.751500964164733887e-01,3.497961182138427993e+00
6.757903099060058594e-01,3.497972976064375850e+00
6.764305830001831055e-01,3.497984749292392337e+00
6.770708560943603516e-01,3.497996535131452145e+00
6.777110695838928223e-01,3.498008288504205865e+00
6.783513426780700684e-01,3.498020046501639335e+00
6.789916157722473145e-01,3.498031779127508401e+00
6.796318888664245605e-01,3.498043514462056081e+00
6.802721023559570312e-01,3.498055230730217957e+00
6.809123754501342773e-01,3.498066939697738853e+00
6.815526485443115234e-01,3.498078623293237044e+00
6.821928620338439941e-01,3.498090317607273736e+00
6.828331351280212402e-01,3.498102003222578915e+00
6.834734082221984863e-01,3.498113659729739755e+00
6.841136813163757324e-01,3.498125307176302545e+00
6.847538948059082031e-01,3.498136951341569212e+00
6.853941679000854492e-01,3.498148594882064089e+00
6.860344409942626953e-01,3.498160216596975403e+00
6.866746544837951660e-01,3.498171824240166927e+00
6.873149275779724121e-01,3.498183426645267602e+00
6.879552006721496582e-01,3.498195025725260976e+00
6.885954737663269043e-01,3.498206591509114283e+00
6.892356872558593750e-01,3.498218155107863048e+00
6.898759603500366211e-01,3.498229716335482742e+00
6.905162334442138672e-01,3.498241257171446073e+00
6.911564469337463379e-01,3.498252788112560907e+00
6.917967200279235840e-01,3.498264308014778390e+00
6.924369931221008301e-01,3.498275826109924491e+00
6.930772662162780762e-01,3.498287315433438849e+00
6.937174797058105469e-01,3.498298800204433512e+00
6.943577527999877930e-01,3.498310293714520736e+00
6.949980258941650391e-01,3.498321754750599588e+00
6.956382393836975098e-01,3.498333188338763833e+00
6.962785124778747559e-01,3.498344630973169611e+00
6.969187855720520020e-01,3.498356059036286325e+00
6.975590586662292480e-01,3.498367492364381270e+00
6.981992721557617188e-01,3.498378893636754583e+00
6.988395452499389648e-01,3.498390296560503820e+00
6.994798183441162109e-01,3.498401681062717650e+00
7.001200318336486816e-01,3.498413063498415632e+00
7.007603049278259277e-01,3.498424418695166516e+00
7.014005780220031738e-01,3.498435743471039139e+00
7.020408511161804199e-01,3.498447091840009016e+00
7.026810646057128906e-01,3.498458429261368963e+00
7.033213376998901367e-01,3.498469762854591991e+00
7.039616107940673828e-01,3.498481058825822387e+00
7.046018242835998535e-01,3.498492364128260590e+00
7.052420973777770996e-01,3.498503659278144440e+00
7.058823704719543457e-01,3.498514937932495350e+00
7.065226435661315918e-01,3.498526208459154851e+00
7.071628570556640625e-01,3.498537483491953815e+00
7.078031301498413086e-01,3.498548728121950724e+00
7.084434032440185547e-01,3.498559997023709567e+00
7.090836167335510254e-01,3.498571233547453030e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431342703e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827010868e+00
7.154862284660339355e-01,3.498683712834538273e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_13.csv <==
x,f
-8.000000119209289551e-01,3.957200560321765259e+00
-7.993597388267517090e-01,3.937765074233810836e+00
-7.987195253372192383e-01,3.918933849726742302e+00
-7.980792522430419922e-01,3.900693904416193458e+00
-7.974389791488647461e-01,3.883037330581516233e+00
-7.967987060546875000e-01,3.865954402729077088e+00
-7.961584925651550293e-01,3.849436767159652106e+00
-7.955182194709777832e-01,3.833471407411242371e+00
-7.948779463768005371e-01,3.818049769363256907e+00
-7.942377328872680664e-01,3.803163082639037462e+00
-7.935974597930908203e-01,3.788798288298521832e+00
-7.929571866989135742e-01,3.774946474846545996e+00
-7.923169136047363281e-01,3.761597230033208117e+00
-7.916767001152038574e-01,3.748741201312538074e+00
-7.910364270210266113e-01,3.736365462077662514e+00
-7.903961539268493652e-01,3.724460590601703203e+00
-7.897559404373168945e-01,3.713016966301118771e+00
-7.891156673431396484e-01,3.702021747470801927e+00
-7.884753942489624023e-01,3.691465297738524498e+00
-7.878351211547851562e-01,3.681336789902186268e+00
-7.871949076652526855e-01,3.671626348596387590e+00
-7.865546345710754395e-01,3.662321366144301926e+00
-7.859143614768981934e-01,3.653411946031257962e+00
-7.852741479873657227e-01,3.644888105181566917e+00
-7.846338748931884766e-01,3.636737439194902777e+00
-7.839936017990112305e-01,3.628950071840291614e+00
-7.833533287048339844e-01,3.621515246122678722e+00
-7.827131152153015137e-01,3.614422991380026318e+00
-7.820728421211242676e-01,3.607661376457540925e+00
-7.814325690269470215e-01,3.601220563570104893e+00
-7.807923555374145508e-01,3.595090650720345948e+00
-7.801520824432373047e-01,3.589260145479909347e+00
-7.795118093490600586e-01,3.583719384438028399e+00
-7.788715362548828125e-01,3.578458231774828135e+00
-7.782313227653503418e-01,3.573467061175637394e+00
-7.775910496711730957e-01,3.568735097686058566e+00
-7.769507765769958496e-01,3.564253058176368061e+00
-7.763105630874633789e-01,3.560011684673291654e+00
-7.756702899932861328e-01,3.556000724707583771e+00
-7.750300168991088867e-01,3.552211299668857514e+00
-7.743897438049316406e-01,3.548634304025929609e+00
-7.737495303153991699e-01,3.545261067047118964e+00
-7.731092572212219238e-01,3.542082227937595196e+00
-7.724689841270446777e-01,3.539089541099919245e+00
-7.718287706375122070e-01,3.536274882728190683e+00
-7.711884975433349609e-01,3.533629567201659327e+00
-7.705482244491577148e-01,3.531145906425752212e+00
-7.699079513549804688e-01,3.528816203583883926e+00
-7.692677378654479980e-01,3.526633067302593183e+00
-7.686274647712707520e-01,3.524588848267580676e+00
-7.679871916770935059e-01,3.522676638179772723e+00
-7.673469781875610352e-01,3.520889778663942593e+00
-7.667067050933837891e-01,3.519221303085202202e+00
-7.660664319992065430e-01,3.517664992353160436e+00
-7.654261589050292969e-01,3.516214670593843294e+00
-7.647859454154968262e-01,3.514864532678982023e+00
-7.641456723213195801e-01,3.513608606033851611e+00
-7.635053992271423340e-01,3.512441558641052008e+00
-7.628651857376098633e-01,3.511358223032515102e+00
-7.622249126434326172e-01,3.510353338977842519e+00
-7.615846395492553711e-01,3.509422228303859193e+00
-7.609443664550781250e-01,3.508560264094287007e+00
-7.603041529655456543e-01,3.507763168111887264e+00
-7.596638798713684082e-01,3.507026578252192994e+00
-7.590236067771911621e-01,3.506346605897136648e+00
-7.583833932876586914e-01,3.505719550914632610e+00
-7.577431201934814453e-01,3.505141687008872964e+00
-7.571028470993041992e-01,3.504609708257826917e+00
-7.564625740051269531e-01,3.504120390228271376e+00
-7.558223605155944824e-01,3.503670765784305363e+00
-7.551820874214172363e-01,3.503257866535805842e+00
-7.545418143272399902e-01,3.502879052322257714e+00
-7.539016008377075195e-01,3.502531860295798438e+00
-7.532613277435302734e-01,3.502213789740699745e+00
-7.526210546493530273e-01,3.501922679414653850e+00
-7.519807815551757812e-01,3.501656439429112311e+00
-7.513405680656433105e-01,3.501413131511382559e+00
-7.507002949714660645e-01,3.501190875018322046e+00
-7.500600218772888184e-01,3.500987988557975328e+00
-7.494198083877563477e-01,3.500802915434872098e+00
-7.487795352935791016e-01,3.500634143796742315e+00
-7.481392621994018555e-01,3.500480324013484523e+00
-7.474989891052246094e-01,3.500340185537429427e+00
-7.468587756156921387e-01,3.500212554436597845e+00
-7.462185025215148926e-01,3.500096296610198721e+00
-7.455782294273376465e-01,3.499990479373912500e+00
-7.449380159378051758e-01,3.499894129114155206e+00
-7.442977428436279297e-01,3.499806392075421879e+00
-7.436574697494506836e-01,3.499726464990435382e+00
-7.430171966552734375e-01,3.499653668807106044e+00
-7.423769831657409668e-01,3.499587322115863319e+00
-7.417367100715637207e-01,3.499526814074645387e+00
-7.410964369773864746e-01,3.499471572657702367e+00
-7.404562234878540039e-01,3.499421132967656334e+00
-7.398159503936767578e-01,3.499375006927631482e+00
-7.391756772994995117e-01,3.499332766301123776e+00
-7.385354042053222656e-01,3.499294049260782913e+00
-7.378951907157897949e-01,3.499258492039118096e+00
-7.372549176216125488e-01,3.499225791990104639e+00
-7.366146445274353027e-01,3.499195665963739543e+00
-7.359744310379028320e-01,3.499167839451899908e+00
-7.353341579437255859e-01,3.499142123546128857e+00
-7.346938848495483398e-01,3.499118257236988327e+00
-7.340536117553710938e-01,3.499096090301427875e+00
-7.334133982658386230e-01,3.499075469278307260e+00
-7.327731251716613770e-01,3.499056229807779861e+00
-7.321328520774841309e-01,3.499038235080083492e+00
-7.314926385879516602e-01,3.499021376454395593e+00
-7.308523654937744141e-01,3.499005564633135279e+00
-7.302120923995971680e-01,3.498990711360654871e+00
-7.295718193054199219e-01,3.498976717768861988e+00
-7.289316058158874512e-01,3.498963563255720111e+00
-7.282913327217102051e-01,3.498951154997921087e+00
-7.276510596275329590e-01,3.498939479288632359e+00
-7.270108461380004883e-01,3.498928488536884096e+00
-7.263705730438232422e-01,3.498918158604715778e+00
-7.257302999496459961e-01,3.498908453474911973e+00
-7.250900268554687500e-01,3.498899379370455698e+00
-7.244498133659362793e-01,3.498890921994961545e+00
-7.238095402717590332e-01,3.498883111191809281e+00
-7.231692671775817871e-01,3.498875906255528800e+00
-7.225290536880493164e-01,3.498869326851094641e+00
-7.218887805938720703e-01,3.498863455240284637e+00
-7.212485074996948242e-01,3.498858239499376133e+00
-7.206082344055175781e-01,3.498853749533690660e+00
-7.199680209159851074e-01,3.498850007701937770e+00
-7.193277478218078613e-01,3.498847053558611808e+00
-7.186874747276306152e-01,3.498844949948875183e+00
-7.180472612380981445e-01,3.498843721179670130e+00
-7.174069881439208984e-01,3.498843429632001012e+00
-7.167667150497436523e-01,3.498844149539011461e+00
-7.161264419555664062e-01,3.498845913535301388e+00
-7.154862284660339355e-01,3.498848802490125198e+00
-7.148459553718566895e-01,3.498852936596418495e+00
-7.142056822776794434e-01,3.498858334996675090e+00
-7.135654091835021973e-01,3.498865108434420890e+00
-7.129251956939697266e-01,3.498873352969705142e+00
-7.122849225997924805e-01,3.498883138946132121e+00
-7.116446495056152344e-01,3.498894596665554246e+00
-7.110044360160827637e-01,3.498907810454424450e+00
-7.103641629219055176e-01,3.498922899800705366e+00
-7.097238898277282715e-01,3.498939990384709375e+00
-7.090836167335510254e-01,3.498959196842228891e+00
-7.084434032440185547e-01,3.498980650689258454e+00
-7.078031301498413086e-01,3.499004458462252831e+00
-7.071628570556640625e-01,3.499030814117200627e+00
-7.065226435661315918e-01,3.499059805097720854e+00
-7.058823704719543457e-01,3.499091625170896336e+00
-7.052420973777770996e-01,3.499126414892215209e+00
-7.046018242835998535e-01,3.499164328378989719e+00
-7.039616107940673828e-01,3.499205534756735236e+00
-7.033213376998901367e-01,3.499250236344360943e+00
-7.026810646057128906e-01,3.499298559956542043e+00
-7.020408511161804199e-01,3.499350716944334749e+00
-7.014005780220031738e-01,3.499406900083139149e+00
-7.007603049278259277e-01,3.499467331542086779e+00
-7.001200318336486816e-01,3.499532155747023143e+00
-6.994798183441162109e-01,3.499601569606944906e+00
-6.988395452499389648e-01,3.499675820192055475e+00
-6.981992721557617188e-01,3.499755093838452513e+00
-6.975590586662292480e-01,3.499839614918492714e+00
-6.969187855720520020e-01,3.499929584743874944e+00
-6.962785124778747559e-01,3.500025251170932883e+00
-6.956382393836975098e-01,3.500126816646401018e+00
-6.949980258941650391e-01,3.500234517135141665e+00
-6.943577527999877930e-01,3.500348563670639734e+00
-6.937174797058105469e-01,3.500469167039097051e+00
-6.930772662162780762e-01,3.500596581959927178e+00
-6.924369931221008301e-01,3.500731047459280987e+00
-6.917967200279235840e-01,3.500872753467949572e+00
-6.911564469337463379e-01,3.501021951422716771e+00
-6.905162334442138672e-01,3.501178839043151747e+00
-6.898759603500366211e-01,3.501343669294102678e+00
-6.892356872558593750e-01,3.501516634313451615e+00
-6.885954737663269043e-01,3.501697946630141889e+00
-6.879552006721496582e-01,3.501887851499204451e+00
-6.873149275779724121e-01,3.502086504019360724e+00
-6.866746544837951660e-01,3.502294131924299947e+00
-6.860344409942626953e-01,3.502510902532519843e+00
-6.853941679000854492e-01,3.502737033180232551e+00
-6.847538948059082031e-01,3.502972670864010318e+00
-6.841136813163757324e-01,3.503217978324050463e+00
-6.834734082221984863e-01,3.503473157916428438e+00
-6.828331351280212402e-01,3.503738326195496633e+00
-6.821928620338439941e-01,3.504013599379941724e+00
-6.815526485443115234e-01,3.504299092790490455e+00
-6.809123754501342773e-01,3.504594991470812104e+00
-6.802721023559570312e-01,3.504901330388676239e+00
-6.796318888664245605e-01,3.505218180113841342e+00
-6.789916157722473145e-01,3.505545659412880433e+00
-6.783513426780700684e-01,3.505883814083358807e+00
-6.777110695838928223e-01,3.506232655202925486e+00
-6.770708560943603516e-01,3.506592199078268912e+00
-6.764305830001831055e-01,3.506962484123115509e+00
-6.757903099060058594e-01,3.507343509894608857e+00
-6.751500964164733887e-01,3.507735175560680929e+00
-6.745098233222961426e-01,3.508137523621377429e+00
-6.738695502281188965e-01,3.508550437342005779e+00
-6.732292771339416504e-01,3.508973854004825199e+00
-6.725890636444091797e-01,3.509407638617022762e+00
-6.719487905502319336e-01,3.509851686759374978e+00
-6.713085174560546875e-01,3.510305908882505044e+00
-6.706683039665222168e-01,3.510770031202271824e+00
-6.700280308723449707e-01,3.511244012961293404e+00
-6.693877577781677246e-01,3.511727581323222047e+00
-6.687474846839904785e-01,3.512220534495106072e+00
-6.681072711944580078e-01,3.512722600406194218e+00
-6.674669981002807617e-01,3.513233608595635715e+00
-6.668267250061035156e-01,3.513753249065747042e+00
-6.661865115165710449e-01,3.514281183918443574e+00
-6.655462384223937988e-01,3.514817220637420192e+00
-6.649059653282165527e-01,3.515360982073044038e+00
-6.642656922340393066e-01,3.515912126465171372e+00
-6.636254787445068359e-01,3.516470257419662016e+00
-6.629852056503295898e-01,3.517035157364781561e+00
-6.623449325561523438e-01,3.517606328725748632e+00
-6.617047190666198730e-01,3.518183378544676998e+00
-6.610644459724426270e-01,3.518765990101519137e+00
-6.604241728782653809e-01,3.519353706345713206e+00
-6.597838997840881348e-01,3.519946108804513862e+00
-6.591436862945556641e-01,3.520542689786743118e+00
-6.585034132003784180e-01,3.521143173432826234e+00
-6.578631401062011719e-01,3.521747004009893267e+00
-6.572229266166687012e-01,3.522353687463833261e+00
-6.565826535224914551e-01,3.522962920220132688e+00
-6.559423804283142090e-01,3.523574140374631014e+00
-6.553021073341369629e-01,3.524186897366089699e+00
-6.546618938446044922e-01,3.524800677780097757e+00
-6.540216207504272461e-01,3.525415132815762576e+00
-6.533813476562500000e-01,3.526029727944752779e+00
-6.527411341667175293e-01,3.526643962068535032e+00
-6.521008610725402832e-01,3.527257472946269345e+00
-6.514605879783630371e-01,3.527869763517098356e+00
-6.508203148841857910e-01,3.528480375573966654e+00
-6.501801013946533203e-01,3.529088820988778963e+00
-6.495398283004760742e-01,3.529694717740725629e+00
-6.488995552062988281e-01,3.530297642586220253e+00
-6.482593417167663574e-01,3.530897080777882113e+00
-6.476190686225891113e-01,3.531492745441926928e+00
-6.469787955284118652e-01,3.532084147640759397e+00
-6.463385224342346191e-01,3.532670920881494148e+00
-6.456983089447021484e-01,3.533252604350601622e+00
-6.450580358505249023e-01,3.533828928607361419e+00
-6.444177627563476562e-01,3.534399508861455708e+00
-6.437775492668151855e-01,3.534963906434726688e+00
-6.431372761726379395e-01,3.535521897760462551e+00
-6.424970030784606934e-01,3.536073091949284652e+00
-6.418567299842834473e-01,3.536617190966694579e+00
-6.412165164947509766e-01,3.537153832878752624e+00
-6.405762434005737305e-01,3.537682835483122901e+00
-6.399359703063964844e-01,3.538203863866000276e+00
-6.392957568168640137e-01,3.538716628469450676e+00
-6.386554837226867676e-01,3.539220955559756909e+00
-6.380152106285095215e-01,3.539716567336282260e+00
-6.373749375343322754e-01,3.540203238353346382e+00
-6.367347240447998047e-01,3.540680706673520195e+00
-6.360944509506225586e-01,3.541148841542096193e+00
-6.354541778564453125e-01,3.541607454056413751e+00
-6.348139643669128418e-01,3.542056303854981714e+00
-6.341736912727355957e-01,3.542495289792575885e+00
-6.335334181785583496e-01,3.542924240629403698e+00
-6.328931450843811035e-01,3.543342987490195384e+00
-6.322529315948486328e-01,3.543751344087833655e+00
-6.316126585006713867e-01,3.544149285322713894e+00
-6.309723854064941406e-01,3.544536651044249087e+00
-6.303321719169616699e-01,3.544913241545006422e+00
-6.296918988227844238e-01,3.545279086797939350e+00
-6.290516257286071777e-01,3.545633998358783678e+00
-6.284113526344299316e-01,3.545977883023985200e+00
-6.277711391448974609e-01,3.546310680097574330e+00
-6.271308660507202148e-01,3.546632283632953797e+00
-6.264905929565429688e-01,3.546942627923433289e+00
-6.258503794670104980e-01,3.547241595347392362e+00
-6.252101063728332520e-01,3.547529153361534959e+00
-6.245698332786560059e-01,3.547805208204667160e+00
-6.239295601844787598e-01,3.548069678822047823e+00
-6.232893466949462891e-01,3.548322490475020352e+00
-6.226490736007690430e-01,3.548563591511139315e+00
-6.220088005065917969e-01,3.548792903641090568e+00
-6.213685870170593262e-01,3.549010301115850918e+00
-6.207283139228820801e-01,3.549215790915611457e+00
-6.200880408287048340e-01,3.549409269897846997e+00
-6.194477677345275879e-01,3.549590647447738778e+00
-6.188075542449951172e-01,3.549759832250616309e+00
-6.181672811508178711e-01,3.549916782319005648e+00
-6.175270080566406250e-01,3.550061381114858694e+00
-6.168867945671081543e-01,3.550193536224454327e+00
-6.162465214729309082e-01,3.550313189130872793e+00
-6.156062483787536621e-01,3.550420231078347477e+00
-6.149659752845764160e-01,3.550514538454735636e+00
-6.143257617950439453e-01,3.550596039277538196e+00
-6.136854887008666992e-01,3.550664618836484543e+00
-6.130452156066894531e-01,3.550720180597580544e+00
-6.124050021171569824e-01,3.550762579890796022e+00
-6.117647290229797363e-01,3.550791699725790895e+00
-6.111244559288024902e-01,3.550807442459043450e+00
-6.104841828346252441e-01,3.550809656309833695e+00
-6.098439693450927734e-01,3.550798221069797478e+00
-6.092036962509155273e-01,3.550772997163710087e+00
-6.085634231567382812e-01,3.550733843168750958e+00
-6.079232096672058105e-01,3.550680606652417026e+00
-6.072829365730285645e-01,3.550613131827401681e+00
-6.066426634788513184e-01,3.550531276916193413e+00
-6.060023903846740723e-01,3.550434898443654674e+00
-6.053621768951416016e-01,3.550323801650386191e+00
-6.047219038009643555e-01,3.550197811084185417e+00
-6.040816307067871094e-01,3.550056783461394971e+00
-6.034414172172546387e-01,3.549900559327652694e+00
-6.028011441230773926e-01,3.549728919432880048e+00
-6.021608710289001465e-01,3.549541716617216736e+00
-6.015205979347229004e-01,3.549338746201272876e+00
-6.008803844451904297e-01,3.549119831901529132e+00
-6.002401113510131836e-01,3.548884799195877626e+00
-5.995998382568359375e-01,3.548633404688495752e+00
-5.989596247673034668e-01,3.548365532386354992e+00
-5.983193516731262207e-01,3.548080916379054983e+00
-5.976790785789489746e-01,3.547779399896094255e+00
-5.970388054847717285e-01,3.547460785038124786e+00
-5.963985919952392578e-01,3.547124871657442391e+00
-5.957583189010620117e-01,3.546771446827768237e+00
-5.951180458068847656e-01,3.546400321502303221e+00
-5.944778323173522949e-01,3.546011353464646909e+00
-5.938375592231750488e-01,3.545604257625813549e+00
-5.931972861289978027e-01,3.545178877560302144e+00
-5.925570130348205566e-01,3.544735019592067715e+00
-5.919167995452880859e-01,3.544272553887798161e+00
-5.912765264511108398e-01,3.543791189281494614e+00
-5.906362533569335938e-01,3.543290809132319197e+00
-5.899960398674011230e-01,3.542771247798601308e+00
-5.893557667732238770e-01,3.542232249727189863e+00
-5.887154936790466309e-01,3.541673731409079373e+00
-5.880752205848693848e-01,3.541095474359469364e+00
-5.874350070953369141e-01,3.540497404932119174e+00
-5.867947340011596680e-01,3.539879269169583509e+00
-5.861544609069824219e-01,3.539240965505112690e+00
-5.855142474174499512e-01,3.538582424713422547e+00
-5.848739743232727051e-01,3.537903408962966179e+00
-5.842337012290954590e-01,3.537203844358286275e+00
-5.835934281349182129e-01,3.536483658235209049e+00
-5.829532146453857422e-01,3.535742780557178833e+00
-5.823129415512084961e-01,3.534981039317493856e+00
-5.816726684570312500e-01,3.534198434844838310e+00
-5.810324549674987793e-01,3.533394925277099308e+00
-5.803921818733215332e-01,3.532570407504609378e+00
-5.797519087791442871e-01,3.531724849708020031e+00
-5.791116356849670410e-01,3.530858299157355162e+00
-5.784714221954345703e-01,3.529970812921088275e+00
-5.778311491012573242e-01,3.529062255536220327e+00
-5.771908760070800781e-01,3.528132764895590689e+00
-5.765506625175476074e-01,3.527182459862486130e+00
-5.759103894233703613e-01,3.526211260779552603e+00
-5.752701163291931152e-01,3.525219372051425548e+00
-5.746298432350158691e-01,3.524206865253798782e+00
-5.739896297454833984e-01,3.523173998931598661e+00
-5.733493566513061523e-01,3.522120750043747694e+00
-5.727090835571289062e-01,3.521047393546949067e+00
-5.720688700675964355e-01,3.519954219786320948e+00
-5.714285969734191895e-01,3.518841248439695146e+00
-5.707883238792419434e-01,3.517708871297894113e+00
-5.701480507850646973e-01,3.516557321017468762e+00
-5.695078372955322266e-01,3.515387031969658960e+00
-5.688675642013549805e-01,3.514198072788120797e+00
-5.682272911071777344e-01,3.512990917739100993e+00
-5.675870776176452637e-01,3.511766081747357937e+00
-5.669468045234680176e-01,3.510523685088895007e+00
-5.663065314292907715e-01,3.509264278236595480e+00
-5.656662583351135254e-01,3.507988299175538671e+00
-5.650260448455810547e-01,3.506696350659306738e+00
-5.643857717514038086e-01,3.505388672736029054e+00
-5.637454986572265625e-01,3.504065896552511994e+00
-5.631052851676940918e-01,3.502728698059873746e+00
-5.624650120735168457e-01,3.501377374711600154e+00
-5.618247389793395996e-01,3.500012642699249277e+00
-5.611844658851623535e-01,3.498635082292379295e+00
-5.605442523956298828e-01,3.497245490895183551e+00
-5.599039793014526367e-01,3.495844198604198372e+00
-5.592637062072753906e-01,3.494432067957950139e+00
-5.586234927177429199e-01,3.493009868194965062e+00
-5.579832196235656738e-01,3.491578035061503549e+00
-5.573429465293884277e-01,3.490137446298033019e+00
-5.567026734352111816e-01,3.488688807025285499e+00
-5.560624599456787109e-01,3.487233018920319338e+00
-5.554221868515014648e-01,3.485770551517439753e+00
-5.547819137573242188e-01,3.484302337536715921e+00
-5.541416406631469727e-01,3.482829113829899015e+00
-5.535014271736145020e-01,3.481351842356397164e+00
-5.528611540794372559e-01,3.479871066352011599e+00
-5.522208809852600098e-01,3.478387663587601430e+00
-5.515806674957275391e-01,3.476902640095986818e+00
-5.509403944015502930e-01,3.475416510552659322e+00
-5.503001213073730469e-01,3.473930218374671419e+00
-5.496598482131958008e-01,3.472444594154559638e+00
-5.490196347236633301e-01,3.470960563574651658e+00
-5.483793616294860840e-01,3.469478677326472749e+00
-5.477390885353088379e-01,3.467999864562574697e+00
-5.470988750457763672e-01,3.466525084003052370e+00
-5.464586019515991211e-01,3.465054810417848685e+00
-5.458183288574218750e-01,3.463590004082342411e+00
-5.451780557632446289e-01,3.462131409243816904e+00
-5.445378422737121582e-01,3.460679915723602562e+00
-5.438975691795349121e-01,3.459236014374516444e+00
-5.432572960853576660e-01,3.457800529028702385e+00
-5.426170825958251953e-01,3.456374342091868890e+00
-5.419768095016479492e-01,3.454957852153224263e+00
-5.413365364074707031e-01,3.453551862889536750e+00
-5.406962633132934570e-01,3.452157076661862334e+00
-5.400560498237609863e-01,3.450774170815198882e+00
-5.394157767295837402e-01,3.449403542840932424e+00
-5.387755036354064941e-01,3.448045889868121439e+00
-5.381352901458740234e-01,3.446701886516707170e+00
-5.374950170516967773e-01,3.445371831156801790e+00
-5.368547439575195312e-01,3.444056324753821396e+00
-5.362144708633422852e-01,3.442755853978656244e+00
-5.355742573738098145e-01,3.441470998660753011e+00
-5.349339842796325684e-01,3.440201910940090979e+00
-5.342937111854553223e-01,3.438949125799332762e+00
-5.336534976959228516e-01,3.437713076927847666e+00
-5.330132246017456055e-01,3.436493900431587090e+00
-5.323729515075683594e-01,3.435291968347821800e+00
-5.317326784133911133e-01,3.434107592100811512e+00
-5.310924649238586426e-01,3.432941075667851116e+00
-5.304521918296813965e-01,3.431792419299372732e+00
-5.298119187355041504e-01,3.430661909705173596e+00
-5.291717052459716797e-01,3.429549777144297096e+00
-5.285314321517944336e-01,3.428455944359704688e+00
-5.278911590576171875e-01,3.427380599180004594e+00
-5.272508859634399414e-01,3.426323785675352340e+00
-5.266106724739074707e-01,3.425285598700509304e+00
-5.259703993797302246e-01,3.424265896481204052e+00
-5.253301262855529785e-01,3.423264717948875546e+00
-5.246899127960205078e-01,3.422282089656644821e+00
-5.240496397018432617e-01,3.421317737353313237e+00
-5.234093666076660156e-01,3.420371693008980252e+00
-5.227690935134887695e-01,3.419443775314597644e+00
-5.221288800239562988e-01,3.418533924615238639e+00
-5.214886069297790527e-01,3.417641800610943470e+00
-5.208483338356018066e-01,3.416767311969888254e+00
-5.202081203460693359e-01,3.415910293946696541e+00
-5.195678472518920898e-01,3.415070368103918952e+00
-5.189275741577148438e-01,3.414247355788460947e+00
-5.182873010635375977e-01,3.413441002557887849e+00
-5.176470875740051270e-01,3.412651088388438225e+00
-5.170068144798278809e-01,3.411877216281099301e+00
-5.163665413856506348e-01,3.411119096098405912e+00
-5.157263278961181641e-01,3.410376523291255069e+00
-5.150860548019409180e-01,3.409649039428217954e+00
-5.144457817077636719e-01,3.408936360728794579e+00
-5.138055086135864258e-01,3.408238189502442061e+00
-5.131652951240539551e-01,3.407554251851482974e+00
-5.125250220298767090e-01,3.406884045872583755e+00
-5.118847489356994629e-01,3.406227327353871459e+00
-5.112445354461669922e-01,3.405583806614950859e+00
-5.106042623519897461e-01,3.404953032677566327e+00
-5.099639892578125000e-01,3.404334732971797006e+00
-5.093237161636352539e-01,3.403728566743464690e+00
-5.086835026741027832e-01,3.403134265338315867e+00
-5.080432295799255371e-01,3.402551432812560783e+00
-5.074029564857482910e-01,3.401979772568939353e+00
-5.067627429962158203e-01,3.401419052487834271e+00
-5.061224699020385742e-01,3.400868880299188213e+00
-5.054821968078613281e-01,3.400329026030751489e+00
-5.048419237136840820e-01,3.399799230739752431e+00
-5.042017102241516113e-01,3.399279262905400500e+00
-5.035614371299743652e-01,3.398768791041387960e+00
-5.029211640357971191e-01,3.398267653810291389e+00
-5.022809505462646484e-01,3.397775651893917725e+00
-5.016406774520874023e-01,3.397292498230193747e+00
-5.010004043579101562e-01,3.396818069823999586e+00
-5.003601312637329102e-01,3.396352181217809907e+00
-4.997198879718780518e-01,3.395894713988475644e+00
-4.990796446800231934e-01,3.395445481728969650e+00
-4.984394013881683350e-01,3.395004360273945032e+00
-4.977991282939910889e-01,3.394571234663439352e+00
-4.971588850021362305e-01,3.394146057929375182e+00
-4.965186119079589844e-01,3.393728675601638933e+00
-4.958783686161041260e-01,3.393319088650000204e+00
-4.952380955219268799e-01,3.392917187020423775e+00
-4.945978522300720215e-01,3.392523004210361570e+00
-4.939576089382171631e-01,3.392136466004297191e+00
-4.933173358440399170e-01,3.391757541975097823e+00
-4.926770925521850586e-01,3.391386293770942029e+00
-4.920368194580078125e-01,3.391022672912928915e+00
-4.913965761661529541e-01,3.390666740222629372e+00
-4.907563030719757080e-01,3.390318496230009249e+00
-4.901160597801208496e-01,3.389977996785185077e+00
-4.894758164882659912e-01,3.389645304785657842e+00
-4.888355433940887451e-01,3.389320424597428882e+00
-4.881953001022338867e-01,3.389003447474763675e+00
-4.875550270080566406e-01,3.388694454411927737e+00
-4.869147837162017822e-01,3.388393479286830878e+00
-4.862745106220245361e-01,3.388100616236560114e+00
-4.856342673301696777e-01,3.387815938420523310e+00
-4.849940240383148193e-01,3.387539523953115861e+00
-4.843537509441375732e-01,3.387271422538799648e+00
-4.837135076522827148e-01,3.387011731689108629e+00
-4.830732345581054688e-01,3.386760502378399096e+00
-4.824329912662506104e-01,3.386517838289590632e+00
-4.817927181720733643e-01,3.386283774799115687e+00
-4.811524748802185059e-01,3.386058378184590545e+00
-4.805122315883636475e-01,3.385841742521451980e+00
-4.798719584941864014e-01,3.385633872728116778e+00
-4.792317152023315430e-01,3.385434839368908655e+00
-4.785914421081542969e-01,3.385244668043581040e+00
-4.779511988162994385e-01,3.385063395737845315e+00
-4.773109257221221924e-01,3.384891052989080773e+00
-4.766706824302673340e-01,3.384727647709543596e+00
-4.760304391384124756e-01,3.384573198201057842e+00
-4.753901660442352295e-01,3.384427667211633128e+00
-4.747499227523803711e-01,3.384291085841006463e+00
-4.741096496582031250e-01,3.384163383947587533e+00
-4.734694063663482666e-01,3.384044576053608644e+00
-4.728291332721710205e-01,3.383934598192570142e+00
-4.721888899803161621e-01,3.383833394684531370e+00
-4.715486466884613037e-01,3.383740923885671936e+00
-4.709083735942840576e-01,3.383657088451363926e+00
-4.702681303024291992e-01,3.383581827499808625e+00
-4.696278572082519531e-01,3.383515035763863033e+00
-4.689876139163970947e-01,3.383456622330790253e+00
-4.683473408222198486e-01,3.383406465350794257e+00
-4.677070975303649902e-01,3.383364473081180712e+00
-4.670668542385101318e-01,3.383330475035761786e+00
-4.664265811443328857e-01,3.383304382154162404e+00
-4.657863378524780273e-01,3.383286036165378263e+00
-4.651460647583007812e-01,3.383275285595683357e+00
-4.645058214664459229e-01,3.383271968825422693e+00
-4.638655483722686768e-01,3.383275950831490686e+00
-4.632253050804138184e-01,3.383287043634191971e+00
-4.625850617885589600e-01,3.383305070318137098e+00
-4.619447886943817139e-01,3.383329872979810027e+00
-4.613045454025268555e-01,3.383361271070962850e+00
-4.606642723083496094e-01,3.383399050585939705e+00
-4.600240290164947510e-01,3.383443077720900583e+00
-4.593837559223175049e-01,3.383493122630667038e+00
-4.587435126304626465e-01,3.383549036285042000e+00
-4.581032693386077881e-01,3.383610575258860109e+00
-4.574629962444305420e-01,3.383677599971634642e+00
-4.568227529525756836e-01,3.383749895037408084e+00
-4.561824798583984375e-01,3.383827284110424216e+00
-4.555422365665435791e-01,3.383909570336308015e+00
-4.549019634723663330e-01,3.383996577379180692e+00
-4.542617201805114746e-01,3.384088115474132241e+00
-4.536214768886566162e-01,3.384184012288132593e+00
-4.529812037944793701e-01,3.384284076196699242e+00
-4.523409605026245117e-01,3.384388168452924006e+00
-4.517006874084472656e-01,3.384496081678318724e+00
-4.510604441165924072e-01,3.384607650063200524e+00
-4.504201710224151611e-01,3.384722751810715913e+00
-4.497799277305603027e-01,3.384841189211298840e+00
-4.491396844387054443e-01,3.384962854154335510e+00
-4.484994113445281982e-01,3.385087561454925620e+00
-4.478591680526733398e-01,3.385215204543785106e+00
-4.472188949584960938e-01,3.385345645355606337e+00
-4.465786516666412354e-01,3.385478735647698745e+00
-4.459383785724639893e-01,3.385614404975036074e+00
-4.452981352806091309e-01,3.385752475706728326e+00
-4.446578919887542725e-01,3.385892873708227668e+00
-4.440176188945770264e-01,3.386035510269620463e+00
-4.433773756027221680e-01,3.386180295220473369e+00
-4.427371025085449219e-01,3.386327087501595834e+00
-4.420968592166900635e-01,3.386475854884682946e+00
-4.414565861225128174e-01,3.386626523641763420e+00
-4.408163428306579590e-01,3.386778993406202254e+00
-4.401760995388031006e-01,3.386933239260016215e+00
-4.395358264446258545e-01,3.387089173651920859e+00
-4.388955831527709961e-01,3.387246762394090283e+00
-4.382553100585937500e-01,3.387405944535426539e+00
-4.376150667667388916e-01,3.387566733332436630e+00
-4.369747936725616455e-01,3.387729041024421406e+00
-4.363345503807067871e-01,3.387892853551559558e+00
-4.356943070888519287e-01,3.388058134732458093e+00
-4.350540339946746826e-01,3.388224899623866193e+00
-4.344137907028198242e-01,3.388393105767236957e+00
-4.337735176086425781e-01,3.388562773125508798e+00
-4.331332743167877197e-01,3.388733846667555838e+00
-4.324930012226104736e-01,3.388906379736293495e+00
-4.318527579307556152e-01,3.389080352667813933e+00
-4.312124848365783691e-01,3.389255759222638886e+00
-4.305722415447235107e-01,3.389432622605487389e+00
-4.299319982528686523e-01,3.389610920201879818e+00
-4.292917251586914062e-01,3.389790708155449472e+00
-4.286514818668365479e-01,3.389971993254345062e+00
-4.280112087726593018e-01,3.390154775216781324e+00
-4.273709654808044434e-01,3.390339058780808212e+00
-4.267306923866271973e-01,3.390524907327169490e+00
-4.260904490947723389e-01,3.390712277913941808e+00
-4.254502058029174805e-01,3.390901238979656451e+00
-4.248099327087402344e-01,3.391091795984956470e+00
-4.241696894168853760e-01,3.391283956215668027e+00
-4.235294163227081299e-01,3.391477758994968283e+00
-4.228891730308532715e-01,3.391673202685715705e+00
-4.222488999366760254e-01,3.391870314817046150e+00
-4.216086566448211670e-01,3.392069100104150525e+00
-4.209684133529663086e-01,3.392269555102291001e+00
-4.203281402587890625e-01,3.392471741254998285e+00
-4.196878969669342041e-01,3.392675589072594367e+00
-4.190476238727569580e-01,3.392881186546797601e+00
-4.184073805809020996e-01,3.393088474223504125e+00
-4.177671074867248535e-01,3.393297479747889867e+00
-4.171268641948699951e-01,3.393508176865793757e+00
-4.164866209030151367e-01,3.393720562914346317e+00
-4.158463478088378906e-01,3.393934632320993572e+00
-4.152061045169830322e-01,3.394150371695854318e+00
-4.145658314228057861e-01,3.394367754874071608e+00
-4.139255881309509277e-01,3.394586723268104400e+00
-4.132853150367736816e-01,3.394807312584658288e+00
-4.126450717449188232e-01,3.395029424690307440e+00
-4.120048284530639648e-01,3.395253029879816253e+00
-4.113645553588867188e-01,3.395478101949452210e+00
-4.107243120670318604e-01,3.395704561712345804e+00
-4.100840389728546143e-01,3.395932395529357439e+00
-4.094437956809997559e-01,3.396161501736555177e+00
-4.088035225868225098e-01,3.396391848564903171e+00
-4.081632792949676514e-01,3.396623326043600510e+00
-4.075230360031127930e-01,3.396855862426833017e+00
-4.068827629089355469e-01,3.397089419306521307e+00
-4.062425196170806885e-01,3.397323867230498173e+00
-4.056022465229034424e-01,3.397559150692983643e+00
-4.049620032310485840e-01,3.397795149177192719e+00
-4.043217301368713379e-01,3.398031775059240367e+00
-4.036814868450164795e-01,3.398268913131582636e+00
-4.030412435531616211e-01,3.398506491509087013e+00
-4.024009704589843750e-01,3.398744377632525904e+00
-4.017607271671295166e-01,3.398982441221189976e+00
-4.011204540729522705e-01,3.399220612949540588e+00
-4.004802107810974121e-01,3.399458744739277449e+00
-3.998399376869201660e-01,3.399696759369901677e+00
-3.991996943950653076e-01,3.399934498327966459e+00
-3.985594511032104492e-01,3.400171861178146848e+00
-3.979191780090332031e-01,3.400408752348345942e+00
-3.972789347171783447e-01,3.400645006227076550e+00
-3.966386616230010986e-01,3.400880571282374198e+00
-3.959984183311462402e-01,3.401115271977273480e+00
-3.953581452369689941e-01,3.401349047213582999e+00
-3.947179019451141357e-01,3.401581757464490430e+00
-3.940776586532592773e-01,3.401813294408579047e+00
-3.934373855590820312e-01,3.402043592094603053e+00
-3.927971422672271729e-01,3.402272510192145827e+00
-3.921568691730499268e-01,3.402499982883655960e+00
-3.915166258811950684e-01,3.402725906797132271e+00
-3.908763527870178223e-01,3.402950205786907212e+00
-3.902361094951629639e-01,3.403172825722645012e+00
-3.895958662033081055e-01,3.403393634805984114e+00
-3.889555931091308594e-01,3.403612649517938848e+00
-3.883153498172760010e-01,3.403829770261159737e+00
-3.876750767230987549e-01,3.404044977165574082e+00
-3.870348334312438965e-01,3.404258186510589645e+00
-3.863945603370666504e-01,3.404469415427651580e+00
-3.857543170452117920e-01,3.404678586593828271e+00
-3.851140737533569336e-01,3.404885745330525459e+00
-3.844738006591796875e-01,3.405090869068534865e+00
-3.838335573673248291e-01,3.405293932347923658e+00
-3.831932842731475830e-01,3.405495000565665897e+00
-3.825530409812927246e-01,3.405694051083312246e+00
-3.819127678871154785e-01,3.405891131750928391e+00
-3.812725245952606201e-01,3.406086298245793564e+00
-3.806322813034057617e-01,3.406279574055357529e+00
-3.799920082092285156e-01,3.406471058783669292e+00
-3.793517649173736572e-01,3.406660769379163956e+00
-3.787114918231964111e-01,3.406848811661900456e+00
-3.780712485313415527e-01,3.407035250130273862e+00
-3.774309754371643066e-01,3.407220205921124290e+00
-3.767907321453094482e-01,3.407403748712337865e+00
-3.761504888534545898e-01,3.407586013967283556e+00
-3.755102157592773438e-01,3.407767088993929328e+00
-3.748699724674224854e-01,3.407947076205623205e+00
-3.742296993732452393e-01,3.408126159295135515e+00
-3.735894560813903809e-01,3.408304404423672551e+00
-3.729491829872131348e-01,3.408481986370333061e+00
-3.723089396953582764e-01,3.408659042675258100e+00
-3.716686964035034180e-01,3.408835677428650790e+00
-3.710284233093261719e-01,3.409012082583359415e+00
-3.703881800174713135e-01,3.409188368858435680e+00
-3.697479069232940674e-01,3.409364707541244321e+00
-3.691076636314392090e-01,3.409541229699139642e+00
-3.684673905372619629e-01,3.409718110664369028e+00
-3.678271472454071045e-01,3.409895475807494858e+00
-3.671869039535522461e-01,3.410073489992524465e+00
-3.665466308593750000e-01,3.410252303809949481e+00
-3.659063875675201416e-01,3.410432050349712085e+00
-3.652661144733428955e-01,3.410612899043408142e+00
-3.646258711814880371e-01,3.410794978523754573e+00
-3.639855980873107910e-01,3.410978427264669044e+00
-3.633453547954559326e-01,3.411163388994468804e+00
-3.627051115036010742e-01,3.411349983625921123e+00
-3.620648384094238281e-01,3.411538369886370603e+00
-3.614245951175689697e-01,3.411728637724288582e+00
-3.607843220233917236e-01,3.411920925520884218e+00
-3.601440787315368652e-01,3.412115342314666400e+00
-3.595038056373596191e-01,3.412312014815315209e+00
-3.588635623455047607e-01,3.412511024250838965e+00
-3.582233190536499023e-01,3.412712451074729092e+00
-3.575830459594726562e-01,3.412916415844561513e+00
-3.569428026676177979e-01,3.413123010749811392e+00
-3.563025295734405518e-01,3.413332294104013620e+00
-3.556622862815856934e-01,3.413544346119875783e+00
-3.550220131874084473e-01,3.413759224872046083e+00
-3.543817698955535889e-01,3.413976993531315340e+00
-3.537415266036987305e-01,3.414197701223285808e+00
-3.531012535095214844e-01,3.414421415877288091e+00
-3.524610102176666260e-01,3.414648156508104826e+00
-3.518207371234893799e-01,3.414877950986527910e+00
-3.511804938316345215e-01,3.415110831665020275e+00
-3.505402207374572754e-01,3.415346847591417045e+00
-3.498999774456024170e-01,3.415585954474604335e+00
-3.492597341537475586e-01,3.415828216067913203e+00
-3.486194610595703125e-01,3.416073613105087503e+00
-3.479792177677154541e-01,3.416322147278989974e+00
-3.473389446735382080e-01,3.416573826490505006e+00
-3.466987013816833496e-01,3.416828586449274674e+00
-3.460584282875061035e-01,3.417086445034091202e+00
-3.454181849956512451e-01,3.417347391758264408e+00
-3.447779119014739990e-01,3.417611378134187472e+00
-3.441376686096191406e-01,3.417878351089691513e+00
-3.434974253177642822e-01,3.418148301857126814e+00
-3.428571522235870361e-01,3.418421200539230487e+00
-3.422169089317321777e-01,3.418696955562250395e+00
-3.415766358375549316e-01,3.418975546253345765e+00
-3.409363925457000732e-01,3.419256919907741388e+00
-3.402961194515228271e-01,3.419540998336040083e+00
-3.396558761596679688e-01,3.419827725818374908e+00
-3.390156328678131104e-01,3.420117029725039615e+00
-3.383753597736358643e-01,3.420408847619393455e+00
-3.377351164817810059e-01,3.420703104921718918e+00
-3.370948433876037598e-01,3.420999730002547423e+00
-3.364546000957489014e-01,3.421298625325859710e+00
-3.358143270015716553e-01,3.421599708939386808e+00
-3.351740837097167969e-01,3.421902890842487110e+00
-3.345338404178619385e-01,3.422208056335083182e+00
-3.338935673236846924e-01,3.422515182750780482e+00
-3.332533240318298340e-01,3.422824096870352051e+00
-3.326130509376525879e-01,3.423134721859654839e+00
-3.319728076457977295e-01,3.423446952007612509e+00
-3.313325345516204834e-01,3.423760666345815995e+00
-3.306922912597656250e-01,3.424075762079654695e+00
-3.300520479679107666e-01,3.424392122963956453e+00
-3.294117748737335205e-01,3.424709657241988836e+00
-3.287715315818786621e-01,3.425028198573744742e+00
-3.281312584877014160e-01,3.425347644684419102e+00
-3.274910151958465576e-01,3.425667842013115472e+00
-3.268507421016693115e-01,3.425988704997503742e+00
-3.262104988098144531e-01,3.426310058747319864e+00
-3.255702555179595947e-01,3.426631773160698113e+00
-3.249299824237823486e-01,3.426953748363098740e+00
-3.242897391319274902e-01,3.427275781019411660e+00
-3.236494660377502441e-01,3.427597768565576075e+00
-3.230092227458953857e-01,3.427919548650614878e+00
-3.223689496517181396e-01,3.428241018363434200e+00
-3.217287063598632812e-01,3.428561968463304410e+00
-3.210884630680084229e-01,3.428882266750711505e+00
-3.204481899738311768e-01,3.429201771792008024e+00
-3.198079466819763184e-01,3.429520343807453298e+00
-3.191676735877990723e-01,3.429837820337033882e+00
-3.185274302959442139e-01,3.430154038032591224e+00
-3.178871572017669678e-01,3.430468861719112361e+00
-3.172469139099121094e-01,3.430782128910691675e+00
-3.166066706180572510e-01,3.431093704237279773e+00
-3.159663975238800049e-01,3.431403438005969253e+00
-3.153261542320251465e-01,3.431711160486115908e+00
-3.146858811378479004e-01,3.432016794209367561e+00
-3.140456378459930420e-01,3.432320106429843420e+00
-3.134053647518157959e-01,3.432621058096273270e+00
-3.127651214599609375e-01,3.432919433582004132e+00
-3.121248781681060791e-01,3.433215155707065591e+00
-3.114846050739288330e-01,3.433508091739791546e+00
-3.108443617820739746e-01,3.433798112808321257e+00
-3.102040886878967285e-01,3.434085128855144831e+00
-3.095638453960418701e-01,3.434369032957494738e+00
-3.089235723018646240e-01,3.434649701470439354e+00
-3.082833290100097656e-01,3.434927042695959276e+00
-3.076430857181549072e-01,3.435201008938093992e+00
-3.070028126239776611e-01,3.435471498626749831e+00
-3.063625693321228027e-01,3.435738450901217877e+00
-3.057222962379455566e-01,3.436001819496978804e+00
-3.050820529460906982e-01,3.436261539647309959e+00
-3.044417798519134521e-01,3.436517564540604752e+00
-3.038015365600585938e-01,3.436769868843660980e+00
-3.031612932682037354e-01,3.437018447997152837e+00
-3.025210201740264893e-01,3.437263281302435303e+00
-3.018807768821716309e-01,3.437504373401639945e+00
-3.012405037879943848e-01,3.437741735896480133e+00
-3.006002604961395264e-01,3.437975374974707510e+00
-2.999599874019622803e-01,3.438205338145918777e+00
-2.993197441101074219e-01,3.438431639874198531e+00
-2.986795008182525635e-01,3.438654367661498235e+00
-2.980392277240753174e-01,3.438873563559614599e+00
-2.973989844322204590e-01,3.439089288310221981e+00
-2.967587113380432129e-01,3.439301642569525086e+00
-2.961184680461883545e-01,3.439510714368163136e+00
-2.954781949520111084e-01,3.439716587045601237e+00
-2.948379516601562500e-01,3.439919393868388298e+00
-2.941977083683013916e-01,3.440119205227193611e+00
-2.935574352741241455e-01,3.440316210184584556e+00
-2.929171919822692871e-01,3.440510493100814138e+00
-2.922769188880920410e-01,3.440702227031851024e+00
-2.916366755962371826e-01,3.440891521975331102e+00
-2.909964025020599365e-01,3.441078546645630176e+00
-2.903561592102050781e-01,3.441263435208222088e+00
-2.897159159183502197e-01,3.441446395585943563e+00
-2.890756428241729736e-01,3.441627548947963078e+00
-2.884353995323181152e-01,3.441807066600177656e+00
-2.877951264381408691e-01,3.441985163445999696e+00
-2.871548831462860107e-01,3.442161943453926121e+00
-2.865146100521087646e-01,3.442337618485505679e+00
-2.858743667602539062e-01,3.442512338113045356e+00
-2.852341234683990479e-01,3.442686318890552322e+00
-2.845938503742218018e-01,3.442859660488376328e+00
-2.839536070823669434e-01,3.443032596418952984e+00
-2.833133339881896973e-01,3.443205256071346643e+00
-2.826730906963348389e-01,3.443377793136349396e+00
-2.820328176021575928e-01,3.443550396756248855e+00
-2.813925743103027344e-01,3.443723196171417644e+00
-2.807523310184478760e-01,3.443896331369012742e+00
-2.801120579242706299e-01,3.444069967281766509e+00
-2.794718146324157715e-01,3.444244243760434365e+00
-2.788315415382385254e-01,3.444419249148939155e+00
-2.781912982463836670e-01,3.444595117744663426e+00
-2.775510251522064209e-01,3.444771971801177557e+00
-2.769107818603515625e-01,3.444949906821695773e+00
-2.762705385684967041e-01,3.445128997039113905e+00
-2.756302654743194580e-01,3.445309360648443509e+00
-2.749900221824645996e-01,3.445491042331754628e+00
-2.743497490882873535e-01,3.445674113307787501e+00
-2.737095057964324951e-01,3.445858618036671928e+00
-2.730692327022552490e-01,3.446044632377090355e+00
-2.724289894104003906e-01,3.446232168441504484e+00
-2.717887461185455322e-01,3.446421242222595716e+00
-2.711484730243682861e-01,3.446611846959696468e+00
-2.705082297325134277e-01,3.446804029703614880e+00
-2.698679566383361816e-01,3.446997771032987323e+00
-2.692277133464813232e-01,3.447193060400290499e+00
-2.685874402523040771e-01,3.447389846194567120e+00
-2.679471969604492188e-01,3.447588106882069958e+00
-2.673069238662719727e-01,3.447787807945018379e+00
-2.666666805744171143e-01,3.447988901737113032e+00
-2.660264372825622559e-01,3.448191307985169374e+00
-2.653861641883850098e-01,3.448394973218895210e+00
-2.647459208965301514e-01,3.448599816466034085e+00
-2.641056478023529053e-01,3.448805774584358552e+00
-2.634654045104980469e-01,3.449012733568943112e+00
-2.628251314163208008e-01,3.449220638937126271e+00
-2.621848881244659424e-01,3.449429366412533948e+00
-2.615446448326110840e-01,3.449638829750722557e+00
-2.609043717384338379e-01,3.449848931602011781e+00
-2.602641284465789795e-01,3.450059557214770312e+00
-2.596238553524017334e-01,3.450270620266386867e+00
-2.589836120605468750e-01,3.450481986075476737e+00
-2.583433389663696289e-01,3.450693570495301010e+00
-2.577030956745147705e-01,3.450905245115039488e+00
-2.570628523826599121e-01,3.451116931565174184e+00
-2.564225792884826660e-01,3.451328516807493418e+00
-2.557823359966278076e-01,3.451539867399471717e+00
-2.551420629024505615e-01,3.451750934075870525e+00
-2.545018196105957031e-01,3.451961588654055557e+00
-2.538615465164184570e-01,3.452171751691935686e+00
-2.532213032245635986e-01,3.452381323973177984e+00
-2.525810599327087402e-01,3.452590204669388818e+00
-2.519407868385314941e-01,3.452798367180898609e+00
-2.513005435466766357e-01,3.453005685929386281e+00
-2.506602704524993896e-01,3.453212131298840859e+00
-2.500200271606445312e-01,3.453417618247571319e+00
-2.493797689676284790e-01,3.453622105168681511e+00
-2.487395107746124268e-01,3.453825528644524301e+00
-2.480992525815963745e-01,3.454027868420750380e+00
-2.474589943885803223e-01,3.454229086931251302e+00
-2.468187510967254639e-01,3.454429113295369724e+00
-2.461784929037094116e-01,3.454627977508724523e+00
-2.455382347106933594e-01,3.454825648293315510e+00
-2.448979765176773071e-01,3.455022115582194964e+00
-2.442577183246612549e-01,3.455217383609575421e+00
-2.436174601316452026e-01,3.455411424766543504e+00
-2.429772019386291504e-01,3.455604306998830033e+00
-2.423369437456130981e-01,3.455795994255771664e+00
-2.416967004537582397e-01,3.455986551442480348e+00
-2.410564422607421875e-01,3.456175966452902593e+00
-2.404161840677261353e-01,3.456364294740219556e+00
-2.397759258747100830e-01,3.456551540619958729e+00
-2.391356676816940308e-01,3.456737805124533658e+00
-2.384954094886779785e-01,3.456923060274699200e+00
-2.378551512956619263e-01,3.457107420152250477e+00
-2.372149080038070679e-01,3.457290866941452823e+00
-2.365746498107910156e-01,3.457473496788911582e+00
-2.359343916177749634e-01,3.457655342906624352e+00
-2.352941334247589111e-01,3.457836452739195821e+00
-2.346538752317428589e-01,3.458016883807961683e+00
-2.340136170387268066e-01,3.458196704987805958e+00
-2.333733588457107544e-01,3.458375938321756937e+00
-2.327331155538558960e-01,3.458554617105811690e+00
-2.320928573608398438e-01,3.458732854248562028e+00
-2.314525991678237915e-01,3.458910628329681991e+00
-2.308123409748077393e-01,3.459088019904171141e+00
-2.301720827817916870e-01,3.459265059164324363e+00
-2.295318245887756348e-01,3.459441773414164700e+00
-2.288915663957595825e-01,3.459618186654894068e+00
-2.282513231039047241e-01,3.459794348554208199e+00
-2.276110649108886719e-01,3.459970264878921675e+00
-2.269708067178726196e-01,3.460145944445179644e+00
-2.263305485248565674e-01,3.460321418556119966e+00
-2.256902903318405151e-01,3.460496646471533655e+00
-2.250500321388244629e-01,3.460671690836829129e+00
-2.244097739458084106e-01,3.460846494617754399e+00
-2.237695306539535522e-01,3.461021074453568769e+00
-2.231292724609375000e-01,3.461195384699971456e+00
-2.224890142679214478e-01,3.461369414562835090e+00
-2.218487560749053955e-01,3.461543127961947519e+00
-2.212084978818893433e-01,3.461716470279511348e+00
-2.205682396888732910e-01,3.461889430289249336e+00
-2.199279814958572388e-01,3.462061933144029435e+00
-2.192877382040023804e-01,3.462233924938834306e+00
-2.186474800109863281e-01,3.462405352565435912e+00
-2.180072218179702759e-01,3.462576131707850280e+00
-2.173669636249542236e-01,3.462746223770748699e+00
-2.167267054319381714e-01,3.462915537920173925e+00
-2.160864472389221191e-01,3.463083966267349822e+00
-2.154461890459060669e-01,3.463251445562187669e+00
-2.148059457540512085e-01,3.463417892326194458e+00
-2.141656875610351562e-01,3.463583228070422848e+00
-2.135254293680191040e-01,3.463747326085776734e+00
-2.128851711750030518e-01,3.463910126642351539e+00
-2.122449129819869995e-01,3.464071505440229792e+00
-2.116046547889709473e-01,3.464231391551001238e+00
-2.109643965959548950e-01,3.464389684345550169e+00
-2.103241533041000366e-01,3.464546273588109848e+00
-2.096838951110839844e-01,3.464701072777558011e+00
-2.090436369180679321e-01,3.464853978879501195e+00
-2.084033787250518799e-01,3.465004929201803474e+00
-2.077631205320358276e-01,3.465153810437881177e+00
-2.071228623390197754e-01,3.465300537664284697e+00
-2.064826041460037231e-01,3.465445043534552738e+00
-2.058423459529876709e-01,3.465587217249547436e+00
-2.052021026611328125e-01,3.465727022702454363e+00
-2.045618444681167603e-01,3.465864374144523197e+00
-2.039215862751007080e-01,3.465999206978574776e+00
-2.032813280820846558e-01,3.466131473679666897e+00
-2.026410698890686035e-01,3.466261124003899408e+00
-2.020008116960525513e-01,3.466388088652784916e+00
-2.013605535030364990e-01,3.466512392627724815e+00
-2.007203102111816406e-01,3.466633935009767242e+00
-2.000800520181655884e-01,3.466752730080065348e+00
-1.994397938251495361e-01,3.466868766078085251e+00
-1.987995356321334839e-01,3.466982017603806643e+00
-1.981592774391174316e-01,3.467092501723836762e+00
-1.975190192461013794e-01,3.467200215686415454e+00
-1.968787610530853271e-01,3.467305192297061911e+00
-1.962385177612304688e-01,3.467407440194538282e+00
-1.955982595682144165e-01,3.467507007327968793e+00
-1.949580013751983643e-01,3.467603929263459062e+00
-1.943177431821823120e-01,3.467698256389498468e+00
-1.936774849891662598e-01,3.467790040927734463e+00
-1.930372267961502075e-01,3.467879329190420634e+00
-1.923969686031341553e-01,3.467966238249572619e+00
-1.917567253112792969e-01,3.468050796920704393e+00
-1.911164671182632446e-01,3.468133108098066408e+00
-1.904762089252471924e-01,3.468213256603092098e+00
-1.898359507322311401e-01,3.468291342996179694e+00
-1.891956925392150879e-01,3.468367456265297744e+00
-1.885554343461990356e-01,3.468441711225496604e+00
-1.879151761531829834e-01,3.468514186508378394e+00
-1.872749328613281250e-01,3.468585033183572364e+00
-1.866346746683120728e-01,3.468654326436380941e+00
-1.859944164752960205e-01,3.468722197556533438e+00
-1.853541582822799683e-01,3.468788761074511839e+00
-1.847139000892639160e-01,3.468854130661639612e+00
-1.840736418962478638e-01,3.468918404713286385e+00
-1.834333837032318115e-01,3.468981726523212572e+00
-1.827931404113769531e-01,3.469044195777495343e+00
-1.821528822183609009e-01,3.469105935282208897e+00
-1.815126240253448486e-01,3.469167018128639146e+00
-1.808723658323287964e-01,3.469227564799499675e+00
-1.802321076393127441e-01,3.469287702411034680e+00
-1.795918494462966919e-01,3.469347492365016716e+00
-1.789515912532806396e-01,3.469407046525406102e+00
-1.783113479614257812e-01,3.469466433050067522e+00
-1.776710897684097290e-01,3.469525738357079447e+00
-1.770308315753936768e-01,3.469585011082544579e+00
-1.763905733823776245e-01,3.469644338938503658e+00
-1.757503151893615723e-01,3.469703789858829879e+00
-1.751100569963455200e-01,3.469763329604579560e+00
-1.744697988033294678e-01,3.469823064436916127e+00
-1.738295555114746094e-01,3.469882997229496002e+00
-1.731892973184585571e-01,3.469943148698235280e+00
-1.725490391254425049e-01,3.470003495504255131e+00
-1.719087809324264526e-01,3.470064076010769938e+00
-1.712685227394104004e-01,3.470124825155719073e+00
-1.706282645463943481e-01,3.470185757792315862e+00
-1.699880063533782959e-01,3.470246797919981141e+00
-1.693477630615234375e-01,3.470307880861575711e+00
-1.687075048685073853e-01,3.470368976801327943e+00
-1.680672466754913330e-01,3.470430025747011094e+00
-1.674269884824752808e-01,3.470490895156233435e+00
-1.667867302894592285e-01,3.470551501792113136e+00
-1.661464720964431763e-01,3.470611777121812125e+00
-1.655062139034271240e-01,3.470671530759799950e+00
-1.648659706115722656e-01,3.470730690011539110e+00
-1.642257124185562134e-01,3.470789080136919225e+00
-1.635854542255401611e-01,3.470846599562756207e+00
-1.629451960325241089e-01,3.470903051229207836e+00
-1.623049378395080566e-01,3.470958280819210096e+00
-1.616646796464920044e-01,3.471012127933553071e+00
-1.610244214534759521e-01,3.471064400773730796e+00
-1.603841632604598999e-01,3.471114917373043340e+00
-1.597439199686050415e-01,3.471163482853632409e+00
-1.591036617755889893e-01,3.471209930580898551e+00
-1.584634035825729370e-01,3.471254006863714103e+00
-1.578231453895568848e-01,3.471295568012751076e+00
-1.571828871965408325e-01,3.471334362313021948e+00
-1.565426290035247803e-01,3.471370216490640814e+00
-1.559023708105087280e-01,3.471402938585145037e+00
-1.552621275186538696e-01,3.471432287692391760e+00
-1.546218693256378174e-01,3.471458084557089485e+00
-1.539816111326217651e-01,3.471480123413541286e+00
-1.533413529396057129e-01,3.471498222765618369e+00
-1.527010947465896606e-01,3.471512182842343197e+00
-1.520608365535736084e-01,3.471521854104936189e+00
-1.514205783605575562e-01,3.471527022819633324e+00
-1.507803350687026978e-01,3.471527546018711607e+00
-1.501400768756866455e-01,3.471523261747811784e+00
-1.494998186826705933e-01,3.471514006925243478e+00
-1.488595604896545410e-01,3.471499668473532196e+00
-1.482193022966384888e-01,3.471480138215229161e+00
-1.475790441036224365e-01,3.471455282770137707e+00
-1.469387859106063843e-01,3.471425019249451793e+00
-1.462985426187515259e-01,3.471389271291767997e+00
-1.456582844257354736e-01,3.471347972694975859e+00
-1.450180262327194214e-01,3.471301067262350770e+00
-1.443777680397033691e-01,3.471248533009037018e+00
-1.437375098466873169e-01,3.471190366951036665e+00
-1.430972516536712646e-01,3.471126557698823056e+00
-1.424569934606552124e-01,3.471057163839178727e+00
-1.418167501688003540e-01,3.470982180733781952e+00
-1.411764919757843018e-01,3.470901716544354088e+00
-1.405362337827682495e-01,3.470815809454689038e+00
-1.398959755897521973e-01,3.470724610096347806e+00
-1.392557173967361450e-01,3.470628196425288969e+00
-1.386154592037200928e-01,3.470526726271479845e+00
-1.379752010107040405e-01,3.470420381081973815e+00
-1.373349577188491821e-01,3.470309342109636930e+00
-1.366946995258331299e-01,3.470193762511025959e+00
-1.360544413328170776e-01,3.470073892212244715e+00
-1.354141831398010254e-01,3.469949961499674274e+00
-1.347739249467849731e-01,3.469822227137724369e+00
-1.341336667537689209e-01,3.469690956374218427e+00
-1.334934085607528687e-01,3.469556451315436441e+00
-1.328531652688980103e-01,3.469418969552035215e+00
-1.322129070758819580e-01,3.469278857420455608e+00
-1.315726488828659058e-01,3.469136455501628191e+00
-1.309323906898498535e-01,3.468992065883877984e+00
-1.302921324968338013e-01,3.468846090803958226e+00
-1.296518743038177490e-01,3.468698831536733085e+00
-1.290116161108016968e-01,3.468550709889298478e+00
-1.283713728189468384e-01,3.468402078300273139e+00
-1.277311146259307861e-01,3.468253314478558558e+00
-1.270908564329147339e-01,3.468104805865428020e+00
-1.264505982398986816e-01,3.467956961311096542e+00
-1.258103400468826294e-01,3.467810133471570744e+00
-1.251700818538665771e-01,3.467664749052279838e+00
-1.245298311114311218e-01,3.467521169839324902e+00
-1.238895729184150696e-01,3.467379809259008905e+00
-1.232493147253990173e-01,3.467241012778804254e+00
-1.226090639829635620e-01,3.467105174937289203e+00
-1.219688057899475098e-01,3.466972652492278151e+00
-1.213285475969314575e-01,3.466843760572663413e+00
-1.206882894039154053e-01,3.466718902388199464e+00
-1.200480386614799500e-01,3.466598372385974791e+00
-1.194077804684638977e-01,3.466482479034881159e+00
-1.187675222754478455e-01,3.466371504460614261e+00
-1.181272715330123901e-01,3.466265761744384832e+00
-1.174870133399963379e-01,3.466165484980872513e+00
-1.168467551469802856e-01,3.466070914482756393e+00
-1.162064969539642334e-01,3.465982274069852487e+00
-1.155662462115287781e-01,3.465899727726619695e+00
-1.149259880185127258e-01,3.465823458311071192e+00
-1.142857298254966736e-01,3.465753609266124080e+00
-1.136454790830612183e-01,3.465690292657087390e+00
-1.130052208900451660e-01,3.465633584090470620e+00
-1.123649626970291138e-01,3.465583542758900126e+00
-1.117247045040130615e-01,3.465540195909239785e+00
-1.110844537615776062e-01,3.465503550358700835e+00
-1.104441955685615540e-01,3.465473557998516974e+00
-1.098039373755455017e-01,3.465450185466147914e+00
-1.091636791825294495e-01,3.465433323939069332e+00
-1.085234284400939941e-01,3.465422834349305425e+00
-1.078831702470779419e-01,3.465418600372324853e+00
-1.072429120540618896e-01,3.465420413453287551e+00
-1.066026613116264343e-01,3.465428076115512290e+00
-1.059624031186103821e-01,3.465441323779740568e+00
-1.053221449255943298e-01,3.465459926582071581e+00
-1.046818867325782776e-01,3.465483551764574344e+00
-1.040416359901428223e-01,3.465511892924051374e+00
-1.034013777971267700e-01,3.465544623086715514e+00
-1.027611196041107178e-01,3.465581332567652328e+00
-1.021208688616752625e-01,3.465621653075499520e+00
-1.014806106686592102e-01,3.465665158430252468e+00
-1.008403524756431580e-01,3.465711434803075974e+00
-1.002000942826271057e-01,3.465760019190401220e+00
-9.955984354019165039e-02,3.465810463037049871e+00
-9.891958534717559814e-02,3.465862231233084678e+00
-9.827932715415954590e-02,3.465914915292590770e+00
-9.763907641172409058e-02,3.465967970712474866e+00
-9.699881821870803833e-02,3.466020913988177909e+00
-9.635856002569198608e-02,3.466073243199865317e+00
-9.571830183267593384e-02,3.466124423485262174e+00
-9.507805109024047852e-02,3.466173982329016745e+00
-9.443779289722442627e-02,3.466221417630383606e+00
-9.379753470420837402e-02,3.466266221463086161e+00
-9.315727651119232178e-02,3.466307904204577905e+00
-9.251702576875686646e-02,3.466346039026384052e+00
-9.187676757574081421e-02,3.466380117020992913e+00
-9.123650938272476196e-02,3.466409746322415941e+00
-9.059625864028930664e-02,3.466434493724889432e+00
-8.995600044727325439e-02,3.466453960551220348e+00
-8.931574225425720215e-02,3.466467814140685721e+00
-8.867548406124114990e-02,3.466475665631115088e+00
-8.803523331880569458e-02,3.466477255285584924e+00
-8.739497512578964233e-02,3.466472287217646553e+00
-8.675471693277359009e-02,3.466460543513766090e+00
-8.611446619033813477e-02,3.466441811664050743e+00
-8.547420799732208252e-02,3.466415928242546407e+00
-8.483394980430603027e-02,3.466382795128610361e+00
-8.419369161128997803e-02,3.466342319964481167e+00
-8.355344086885452271e-02,3.466294485644803025e+00
-8.291318267583847046e-02,3.466239272357775292e+00
-8.227292448282241821e-02,3.466176801940083152e+00
-8.163267374038696289e-02,3.466107125576789905e+00
-8.099241554737091064e-02,3.466030393393858766e+00
-8.035215735435485840e-02,3.465946847935289732e+00
-7.971189916133880615e-02,3.465856672297422669e+00
-7.907164841890335083e-02,3.465760227401706750e+00
-7.843139022588729858e-02,3.465657802675942811e+00
-7.779113203287124634e-02,3.465549821179227941e+00
-7.715088129043579102e-02,3.465436667660962478e+00
-7.651062309741973877e-02,3.465318821399959504e+00
-7.587036490440368652e-02,3.465196818182134653e+00
-7.523010671138763428e-02,3.465071170835395620e+00
-7.458985596895217896e-02,3.464942495393747102e+00
-7.394959777593612671e-02,3.464811387257125119e+00
-7.330933958292007446e-02,3.464678497557612147e+00
-7.266908884048461914e-02,3.464544510701979441e+00
-7.202883064746856689e-02,3.464410123702660549e+00
-7.138857245445251465e-02,3.464276055906819529e+00
-7.074831426143646240e-02,3.464143059851396700e+00
-7.010806351900100708e-02,3.464011867659797073e+00
-6.946780532598495483e-02,3.463883266738606359e+00
-6.882754713296890259e-02,3.463758024434249183e+00
-6.818728893995285034e-02,3.463636897786269486e+00
-6.754703819751739502e-02,3.463520697177743468e+00
-6.690678000450134277e-02,3.463410142968129435e+00
-6.626652181148529053e-02,3.463305999676311142e+00
-6.562627106904983521e-02,3.463209031333744914e+00
-6.498601287603378296e-02,3.463119928623851873e+00
-6.434575468301773071e-02,3.463039409569792504e+00
-6.370549649000167847e-02,3.462968138117134220e+00
-6.306524574756622314e-02,3.462906729901397362e+00
-6.242498755455017090e-02,3.462855786227339472e+00
-6.178473308682441711e-02,3.462815870735405532e+00
-6.114447489380836487e-02,3.462787530932316393e+00
-6.050422042608261108e-02,3.462771194674684416e+00
-5.986396223306655884e-02,3.462767258720212737e+00
-5.922370776534080505e-02,3.462776120834792692e+00
-5.858344957232475281e-02,3.462798030979226560e+00
-5.794319510459899902e-02,3.462833301617718185e+00
-5.730293691158294678e-02,3.462882030660604293e+00
-5.666268244385719299e-02,3.462944348514879866e+00
-5.602242797613143921e-02,3.463020324960997431e+00
-5.538216978311538696e-02,3.463109883520675503e+00
-5.474191531538963318e-02,3.463212963734749739e+00
-5.410165712237358093e-02,3.463329391004297264e+00
-5.346140265464782715e-02,3.463458883630321949e+00
-5.282114446163177490e-02,3.463601168719320444e+00
-5.218088999390602112e-02,3.463755847828854595e+00
-5.154063552618026733e-02,3.463922431620040321e+00
-5.090037733316421509e-02,3.464100422877248509e+00
-5.026012286543846130e-02,3.464289192426526220e+00
-4.961986467242240906e-02,3.464488101668749209e+00
-4.897961020469665527e-02,3.464696422947327825e+00
-4.833935201168060303e-02,3.464913330856732365e+00
-4.769909754395484924e-02,3.465137983703602487e+00
-4.705884307622909546e-02,3.465369478366591593e+00
-4.641858488321304321e-02,3.465606854197208264e+00
-4.577833041548728943e-02,3.465849096506942839e+00
-4.513807222247123718e-02,3.466095164685986774e+00
-4.449781775474548340e-02,3.466343935490468375e+00
-4.385755956172943115e-02,3.466594333807344164e+00
-4.321730509400367737e-02,3.466845166552114055e+00
-4.257704690098762512e-02,3.467095287870679776e+00
-4.193679243326187134e-02,3.467343469031628267e+00
-4.129653796553611755e-02,3.467588527369026785e+00
-4.065627977252006531e-02,3.467829261834226351e+00
-4.001602530479431152e-02,3.468064466612547303e+00
-3.937576711177825928e-02,3.468292939512902073e+00
-3.873551264405250549e-02,3.468513509751676160e+00
-3.809525445103645325e-02,3.468724998351399691e+00
-3.745499998331069946e-02,3.468926281694343139e+00
-3.681474179029464722e-02,3.469116280089941995e+00
-3.617448732256889343e-02,3.469293914980847493e+00
-3.553423285484313965e-02,3.469458183737610391e+00
-3.489397466182708740e-02,3.469608125931579856e+00
-3.425372019410133362e-02,3.469742844115224933e+00
-3.361346200108528137e-02,3.469861505305663840e+00
-3.297320753335952759e-02,3.469963355505458757e+00
-3.233294934034347534e-02,3.470047702028307590e+00
-3.169269487261772156e-02,3.470113924233014568e+00
-3.105243854224681854e-02,3.470161508381708337e+00
-3.041218221187591553e-02,3.470189993916264370e+00
-2.977192588150501251e-02,3.470199062379709432e+00
-2.913166955113410950e-02,3.470188429683121356e+00
-2.849141508340835571e-02,3.470157968019947248e+00
-2.785115875303745270e-02,3.470107597169529878e+00
-2.721090242266654968e-02,3.470037344479015573e+00
-2.657064609229564667e-02,3.469947355895598662e+00
-2.593038976192474365e-02,3.469837883730354289e+00
-2.529013343155384064e-02,3.469709237211145769e+00
-2.464987710118293762e-02,3.469561851864614965e+00
-2.400962263345718384e-02,3.469396297520902728e+00
-2.336936630308628082e-02,3.469213182260962647e+00
-2.272910997271537781e-02,3.469013204934503936e+00
-2.208885364234447479e-02,3.468797192188926459e+00
-2.144859731197357178e-02,3.468566043994248727e+00
-2.080834098160266876e-02,3.468320720045466210e+00
-2.016808465123176575e-02,3.468062321668840653e+00
-1.952782832086086273e-02,3.467791941727383254e+00
-1.888757199048995972e-02,3.467510727481552202e+00
-1.824731752276420593e-02,3.467220020068075836e+00
-1.760706119239330292e-02,3.466921067790718958e+00
-1.696680486202239990e-02,3.466615247299343672e+00
-1.632654853165149689e-02,3.466303965020813393e+00
-1.568629220128059387e-02,3.465988632911005674e+00
-1.504603587090969086e-02,3.465670741229732954e+00
-1.440578047186136246e-02,3.465351729415306004e+00
-1.376552414149045944e-02,3.465033111113442477e+00
-1.312526781111955643e-02,3.464716364234923240e+00
-1.248501241207122803e-02,3.464403021950672290e+00
-1.184475608170032501e-02,3.464094490317163100e+00
-1.120449975132942200e-02,3.463792301662254935e+00
-1.056424342095851898e-02,3.463497851822601614e+00
-9.923987090587615967e-03,3.463212562643299464e+00
-9.283731691539287567e-03,3.462937767377762377e+00
-8.643475361168384552e-03,3.462674828775796243e+00
-8.003219030797481537e-03,3.462424956906289264e+00
-7.362963166087865829e-03,3.462189389188830457e+00
-6.722707301378250122e-03,3.461969229279605820e+00
-6.082450971007347107e-03,3.461765534419946277e+00
-5.442194640636444092e-03,3.461579311154219241e+00
-4.801938775926828384e-03,3.461411435871185827e+00
-4.161682911217212677e-03,3.461262735256844358e+00
-3.521426580846309662e-03,3.461133915695152385e+00
-2.881170483306050301e-03,3.461025598260256686e+00
-2.240914385765790939e-03,3.460938300629655906e+00
-1.600658288225531578e-03,3.460872460528485739e+00
-9.604021906852722168e-04,3.460828381249554830e+00
-3.201460931450128555e-04,3.460806275328797366e+00
3.201460931450128555e-04,3.460806270167109844e+00
9.604021906852722168e-04,3.460828365768373160e+00
1.600658288225531578e-03,3.460872434747599424e+00
2.240914385765790939e-03,3.460938264855201396e+00
2.881170483306050301e-03,3.461025552473380174e+00
3.521426580846309662e-03,3.461133859397464985e+00
4.161682911217212677e-03,3.461262669644838752e+00
4.801938775926828384e-03,3.461411360635444190e+00
5.442194640636444092e-03,3.461579226024835698e+00
6.082450971007347107e-03,3.461765441152737655e+00
6.722707301378250122e-03,3.461969126174887279e+00
7.362963166087865829e-03,3.462189278518978064e+00
8.003219030797481537e-03,3.462424838021015638e+00
8.643475361168384552e-03,3.462674702028341045e+00
9.283731691539287567e-03,3.462937635005645998e+00
9.923987090587615967e-03,3.463212419473436832e+00
1.056424342095851898e-02,3.463497703797894900e+00
1.120449975132942200e-02,3.463792149142495003e+00
1.184475608170032501e-02,3.464094333670626469e+00
1.248501241207122803e-02,3.464402858139745245e+00
1.312526781111955643e-02,3.464716197123147268e+00
1.376552414149045944e-02,3.465032937816949321e+00
1.440578047186136246e-02,3.465351550470308517e+00
1.504603587090969086e-02,3.465670560296932212e+00
1.568629220128059387e-02,3.465988450379505537e+00
1.632654853165149689e-02,3.466303775349062199e+00
1.696680486202239990e-02,3.466615062722608887e+00
1.760706119239330292e-02,3.466920877149059166e+00
1.824731752276420593e-02,3.467219824052632404e+00
1.888757199048995972e-02,3.467510532058932782e+00
1.952782832086086273e-02,3.467791752364024482e+00
2.016808465123176575e-02,3.468062133419172355e+00
2.080834098160266876e-02,3.468320528442708550e+00
2.144859731197357178e-02,3.468565858928013945e+00
2.208885364234447479e-02,3.468797004699953668e+00
2.272910997271537781e-02,3.469013015625283636e+00
2.336936630308628082e-02,3.469212991713766847e+00
2.400962263345718384e-02,3.469396106296091631e+00
2.464987710118293762e-02,3.469561683462952573e+00
2.529013343155384064e-02,3.469709053563056145e+00
2.593038976192474365e-02,3.469837707678365302e+00
2.657064609229564667e-02,3.469947173820370878e+00
2.721090242266654968e-02,3.470037176761613384e+00
2.785115875303745270e-02,3.470107424581017952e+00
2.849141508340835571e-02,3.470157803282519549e+00
2.913166955113410950e-02,3.470188272609198599e+00
2.977192588150501251e-02,3.470198902088250215e+00
3.041218221187591553e-02,3.470189851578010298e+00
3.105243854224681854e-02,3.470161363440825930e+00
3.169269487261772156e-02,3.470113777456244719e+00
3.233294934034347534e-02,3.470047562832238697e+00
3.297320753335952759e-02,3.469963223640761818e+00
3.361346200108528137e-02,3.469861388319655404e+00
3.425372019410133362e-02,3.469742718784309066e+00
3.489397466182708740e-02,3.469608007584382037e+00
3.553423285484313965e-02,3.469458072105024549e+00
3.617448732256889343e-02,3.469293809794875116e+00
3.681474179029464722e-02,3.469116181084545669e+00
3.745499998331069946e-02,3.468926188606205940e+00
3.809525445103645325e-02,3.468724905777484935e+00
3.873551264405250549e-02,3.468513422896705833e+00
3.937576711177825928e-02,3.468292849065846895e+00
4.001602530479431152e-02,3.468064373466217098e+00
4.065627977252006531e-02,3.467829182640835839e+00
4.129653796553611755e-02,3.467588453384295555e+00
4.193679243326187134e-02,3.467343399986402286e+00
4.257704690098762512e-02,3.467095223503615209e+00
4.321730509400367737e-02,3.466845100615674191e+00
4.385755956172943115e-02,3.466594272468667803e+00
4.449781775474548340e-02,3.466343883671291870e+00
4.513807222247123718e-02,3.466095111771698267e+00
4.577833041548728943e-02,3.465849051899127176e+00
4.641858488321304321e-02,3.465606808742784928e+00
4.705884307622909546e-02,3.465369436304538198e+00
4.769909754395484924e-02,3.465137941286976719e+00
4.833935201168060303e-02,3.464913294952332468e+00
4.897961020469665527e-02,3.464696386816379814e+00
4.961986467242240906e-02,3.464488068374715013e+00
5.026012286543846130e-02,3.464289161778865811e+00
5.090037733316421509e-02,3.464100392346676216e+00
5.154063552618026733e-02,3.463922407889688859e+00
5.218088999390602112e-02,3.463755824073697642e+00
5.282114446163177490e-02,3.463601145129203918e+00
5.346140265464782715e-02,3.463458862028744534e+00
5.410165712237358093e-02,3.463329369724319484e+00
5.474191531538963318e-02,3.463212945678271648e+00
5.538216978311538696e-02,3.463109868305973116e+00
5.602242797613143921e-02,3.463020308774673595e+00
5.666268244385719299e-02,3.462944333770297423e+00
5.730293691158294678e-02,3.462882017243378741e+00
5.794319510459899902e-02,3.462833289421132221e+00
5.858344957232475281e-02,3.462798018321607607e+00
5.922370776534080505e-02,3.462776110788002626e+00
5.986396223306655884e-02,3.462767249616037546e+00
6.050422042608261108e-02,3.462771186433320825e+00
6.114447489380836487e-02,3.462787522415151642e+00
6.178473308682441711e-02,3.462815863041549758e+00
6.242498755455017090e-02,3.462855779284481628e+00
6.306524574756622314e-02,3.462906722078150423e+00
6.370549649000167847e-02,3.462968134594718528e+00
6.434575468301773071e-02,3.463039406401186238e+00
6.498601287603378296e-02,3.463119925776508623e+00
6.562627106904983521e-02,3.463209028266586387e+00
6.626652181148529053e-02,3.463305994633917084e+00
6.690678000450134277e-02,3.463410138451252340e+00
6.754703819751739502e-02,3.463520693503312042e+00
6.818728893995285034e-02,3.463636896143988952e+00
6.882754713296890259e-02,3.463758022674472858e+00
6.946780532598495483e-02,3.463883265430488301e+00
7.010806351900100708e-02,3.464011866494171699e+00
7.074831426143646240e-02,3.464143057568766615e+00
7.138857245445251465e-02,3.464276053692613822e+00
7.202883064746856689e-02,3.464410121899793360e+00
7.266908884048461914e-02,3.464544508956853619e+00
7.330933958292007446e-02,3.464678496913101036e+00
7.394959777593612671e-02,3.464811386572322682e+00
7.458985596895217896e-02,3.464942494788045835e+00
7.523010671138763428e-02,3.465071169765058023e+00
7.587036490440368652e-02,3.465196817316164690e+00
7.651062309741973877e-02,3.465318820567045321e+00
7.715088129043579102e-02,3.465436666927383058e+00
7.779113203287124634e-02,3.465549820856525187e+00
7.843139022588729858e-02,3.465657802392330122e+00
7.907164841890335083e-02,3.465760227152714812e+00
7.971189916133880615e-02,3.465856671787903132e+00
8.035215735435485840e-02,3.465946847552686449e+00
8.099241554737091064e-02,3.466030393059031489e+00
8.163267374038696289e-02,3.466107125284085377e+00
8.227292448282241821e-02,3.466176801812278718e+00
8.291318267583847046e-02,3.466239272246286696e+00
8.355344086885452271e-02,3.466294485547652293e+00
8.419369161128997803e-02,3.466342319767155900e+00
8.483394980430603027e-02,3.466382794957026725e+00
8.547420799732208252e-02,3.466415928093505627e+00
8.611446619033813477e-02,3.466441811534728856e+00
8.675471693277359009e-02,3.466460543449713327e+00
8.739497512578964233e-02,3.466472287162186916e+00
8.803523331880569458e-02,3.466477255237616628e+00
8.867548406124114990e-02,3.466475665568947484e+00
8.931574225425720215e-02,3.466467814087030419e+00
8.995600044727325439e-02,3.466453960489540798e+00
9.059625864028930664e-02,3.466434493685048412e+00
9.123650938272476196e-02,3.466409746310990414e+00
9.187676757574081421e-02,3.466380117006264250e+00
9.251702576875686646e-02,3.466346039009524205e+00
9.315727651119232178e-02,3.466307904175661037e+00
9.379753470420837402e-02,3.466266221441410167e+00
9.443779289722442627e-02,3.466221417611833999e+00
9.507805109024047852e-02,3.466173982310893908e+00
9.571830183267593384e-02,3.466124423477523919e+00
9.635856002569198608e-02,3.466073243193264819e+00
9.699881821870803833e-02,3.466020913982553076e+00
9.763907641172409058e-02,3.465967970707686696e+00
9.827932715415954590e-02,3.465914915283429210e+00
9.891958534717559814e-02,3.465862231227031742e+00
9.955984354019165039e-02,3.465810463031180344e+00
1.002000942826271057e-01,3.465760019187913876e+00
1.008403524756431580e-01,3.465711434800969215e+00
1.014806106686592102e-01,3.465665158428470782e+00
1.021208688616752625e-01,3.465621653073994501e+00
1.027611196041107178e-01,3.465581332565428774e+00
1.034013777971267700e-01,3.465544623084572784e+00
1.040416359901428223e-01,3.465511892922020998e+00
1.046818867325782776e-01,3.465483551764005021e+00
1.053221449255943298e-01,3.465459926581273997e+00
1.059624031186103821e-01,3.465441323779338667e+00
1.066026613116264343e-01,3.465428076114950073e+00
1.072429120540618896e-01,3.465420413452533932e+00
1.078831702470779419e-01,3.465418600371616087e+00
1.085234284400939941e-01,3.465422834348712566e+00
1.091636791825294495e-01,3.465433323938904131e+00
1.098039373755455017e-01,3.465450185465917876e+00
1.104441955685615540e-01,3.465473557998326015e+00
1.110844537615776062e-01,3.465503550358541851e+00
1.117247045040130615e-01,3.465540195909027954e+00
1.123649626970291138e-01,3.465583542758723823e+00
1.130052208900451660e-01,3.465633584090324071e+00
1.136454790830612183e-01,3.465690292656965710e+00
1.142857298254966736e-01,3.465753609266049473e+00
1.149259880185127258e-01,3.465823458311029892e+00
1.155662462115287781e-01,3.465899727726585500e+00
1.162064969539642334e-01,3.465982274069781877e+00
1.168467551469802856e-01,3.466070914482697773e+00
1.174870133399963379e-01,3.466165484980833433e+00
1.181272715330123901e-01,3.466265761744352858e+00
1.187675222754478455e-01,3.466371504460600939e+00
1.194077804684638977e-01,3.466482479034870501e+00
1.200480386614799500e-01,3.466598372385965909e+00
1.206882894039154053e-01,3.466718902388181256e+00
1.213285475969314575e-01,3.466843760572650979e+00
1.219688057899475098e-01,3.466972652492266604e+00
1.226090639829635620e-01,3.467105174937278989e+00
1.232493147253990173e-01,3.467241012778799369e+00
1.238895729184150696e-01,3.467379809259006240e+00
1.245298311114311218e-01,3.467521169839322681e+00
1.251700818538665771e-01,3.467664749052275397e+00
1.258103400468826294e-01,3.467810133471567191e+00
1.264505982398986816e-01,3.467956961311093877e+00
1.270908564329147339e-01,3.468104805865426243e+00
1.277311146259307861e-01,3.468253314478555893e+00
1.283713728189468384e-01,3.468402078300271363e+00
1.290116161108016968e-01,3.468550709889297146e+00
1.296518743038177490e-01,3.468698831536732197e+00
1.302921324968338013e-01,3.468846090803957338e+00
1.309323906898498535e-01,3.468992065883877096e+00
1.315726488828659058e-01,3.469136455501627747e+00
1.322129070758819580e-01,3.469278857420455608e+00
1.328531652688980103e-01,3.469418969552035215e+00
1.334934085607528687e-01,3.469556451315435996e+00
1.341336667537689209e-01,3.469690956374218427e+00
1.347739249467849731e-01,3.469822227137724369e+00
1.354141831398010254e-01,3.469949961499674274e+00
1.360544413328170776e-01,3.470073892212244715e+00
1.366946995258331299e-01,3.470193762511025959e+00
1.373349577188491821e-01,3.470309342109637374e+00
1.379752010107040405e-01,3.470420381081973815e+00
1.386154592037200928e-01,3.470526726271479401e+00
1.392557173967361450e-01,3.470628196425288969e+00
1.398959755897521973e-01,3.470724610096348250e+00
1.405362337827682495e-01,3.470815809454689038e+00
1.411764919757843018e-01,3.470901716544354088e+00
1.418167501688003540e-01,3.470982180733781952e+00
1.424569934606552124e-01,3.471057163839178283e+00
1.430972516536712646e-01,3.471126557698823056e+00
1.437375098466873169e-01,3.471190366951036665e+00
1.443777680397033691e-01,3.471248533009037018e+00
1.450180262327194214e-01,3.471301067262350770e+00
1.456582844257354736e-01,3.471347972694975859e+00
1.462985426187515259e-01,3.471389271291767997e+00
1.469387859106063843e-01,3.471425019249451793e+00
1.475790441036224365e-01,3.471455282770137707e+00
1.482193022966384888e-01,3.471480138215229161e+00
1.488595604896545410e-01,3.471499668473532196e+00
1.494998186826705933e-01,3.471514006925243478e+00
1.501400768756866455e-01,3.471523261747811784e+00
1.507803350687026978e-01,3.471527546018712052e+00
1.514205783605575562e-01,3.471527022819633324e+00
1.520608365535736084e-01,3.471521854104936189e+00
1.527010947465896606e-01,3.471512182842343197e+00
1.533413529396057129e-01,3.471498222765618369e+00
1.539816111326217651e-01,3.471480123413541286e+00
1.546218693256378174e-01,3.471458084557089485e+00
1.552621275186538696e-01,3.471432287692391760e+00
1.559023708105087280e-01,3.471402938585145037e+00
1.565426290035247803e-01,3.471370216490640814e+00
1.571828871965408325e-01,3.471334362313021948e+00
1.578231453895568848e-01,3.471295568012751520e+00
1.584634035825729370e-01,3.471254006863713659e+00
1.591036617755889893e-01,3.471209930580898551e+00
1.597439199686050415e-01,3.471163482853632409e+00
1.603841632604598999e-01,3.471114917373043340e+00
1.610244214534759521e-01,3.471064400773730796e+00
1.616646796464920044e-01,3.471012127933553071e+00
1.623049378395080566e-01,3.470958280819210096e+00
1.629451960325241089e-01,3.470903051229207836e+00
1.635854542255401611e-01,3.470846599562756207e+00
1.642257124185562134e-01,3.470789080136919225e+00
1.648659706115722656e-01,3.470730690011538666e+00
1.655062139034271240e-01,3.470671530759799950e+00
1.661464720964431763e-01,3.470611777121811681e+00
1.667867302894592285e-01,3.470551501792113136e+00
1.674269884824752808e-01,3.470490895156233435e+00
1.680672466754913330e-01,3.470430025747011538e+00
1.687075048685073853e-01,3.470368976801327499e+00
1.693477630615234375e-01,3.470307880861575711e+00
1.699880063533782959e-01,3.470246797919980697e+00
1.706282645463943481e-01,3.470185757792316306e+00
1.712685227394104004e-01,3.470124825155719073e+00
1.719087809324264526e-01,3.470064076010769938e+00
1.725490391254425049e-01,3.470003495504254687e+00
1.731892973184585571e-01,3.469943148698234836e+00
1.738295555114746094e-01,3.469882997229496002e+00
1.744697988033294678e-01,3.469823064436916127e+00
1.751100569963455200e-01,3.469763329604579560e+00
1.757503151893615723e-01,3.469703789858829879e+00
1.763905733823776245e-01,3.469644338938503658e+00
1.770308315753936768e-01,3.469585011082544579e+00
1.776710897684097290e-01,3.469525738357079447e+00
1.783113479614257812e-01,3.469466433050067522e+00
1.789515912532806396e-01,3.469407046525406102e+00
1.795918494462966919e-01,3.469347492365016716e+00
1.802321076393127441e-01,3.469287702411034680e+00
1.808723658323287964e-01,3.469227564799499675e+00
1.815126240253448486e-01,3.469167018128638702e+00
1.821528822183609009e-01,3.469105935282208897e+00
1.827931404113769531e-01,3.469044195777495343e+00
1.834333837032318115e-01,3.468981726523212572e+00
1.840736418962478638e-01,3.468918404713286385e+00
1.847139000892639160e-01,3.468854130661639168e+00
1.853541582822799683e-01,3.468788761074511839e+00
1.859944164752960205e-01,3.468722197556533438e+00
1.866346746683120728e-01,3.468654326436380941e+00
1.872749328613281250e-01,3.468585033183572364e+00
1.879151761531829834e-01,3.468514186508378394e+00
1.885554343461990356e-01,3.468441711225496160e+00
1.891956925392150879e-01,3.468367456265298188e+00
1.898359507322311401e-01,3.468291342996179694e+00
1.904762089252471924e-01,3.468213256603091654e+00
1.911164671182632446e-01,3.468133108098066408e+00
1.917567253112792969e-01,3.468050796920704393e+00
1.923969686031341553e-01,3.467966238249572619e+00
1.930372267961502075e-01,3.467879329190420634e+00
1.936774849891662598e-01,3.467790040927734463e+00
1.943177431821823120e-01,3.467698256389498468e+00
1.949580013751983643e-01,3.467603929263459062e+00
1.955982595682144165e-01,3.467507007327968793e+00
1.962385177612304688e-01,3.467407440194537838e+00
1.968787610530853271e-01,3.467305192297062355e+00
1.975190192461013794e-01,3.467200215686415454e+00
1.981592774391174316e-01,3.467092501723836762e+00
1.987995356321334839e-01,3.466982017603806643e+00
1.994397938251495361e-01,3.466868766078085251e+00
2.000800520181655884e-01,3.466752730080065348e+00
2.007203102111816406e-01,3.466633935009767242e+00
2.013605535030364990e-01,3.466512392627724815e+00
2.020008116960525513e-01,3.466388088652784916e+00
2.026410698890686035e-01,3.466261124003899408e+00
2.032813280820846558e-01,3.466131473679666897e+00
2.039215862751007080e-01,3.465999206978574776e+00
2.045618444681167603e-01,3.465864374144523197e+00
2.052021026611328125e-01,3.465727022702453919e+00
2.058423459529876709e-01,3.465587217249547436e+00
2.064826041460037231e-01,3.465445043534552294e+00
2.071228623390197754e-01,3.465300537664284697e+00
2.077631205320358276e-01,3.465153810437881177e+00
2.084033787250518799e-01,3.465004929201803474e+00
2.090436369180679321e-01,3.464853978879501639e+00
2.096838951110839844e-01,3.464701072777558011e+00
2.103241533041000366e-01,3.464546273588109848e+00
2.109643965959548950e-01,3.464389684345550169e+00
2.116046547889709473e-01,3.464231391551001238e+00
2.122449129819869995e-01,3.464071505440230236e+00
2.128851711750030518e-01,3.463910126642351539e+00
2.135254293680191040e-01,3.463747326085776734e+00
2.141656875610351562e-01,3.463583228070422848e+00
2.148059457540512085e-01,3.463417892326194458e+00
2.154461890459060669e-01,3.463251445562187669e+00
2.160864472389221191e-01,3.463083966267349822e+00
2.167267054319381714e-01,3.462915537920173925e+00
2.173669636249542236e-01,3.462746223770748699e+00
2.180072218179702759e-01,3.462576131707850280e+00
2.186474800109863281e-01,3.462405352565435912e+00
2.192877382040023804e-01,3.462233924938834306e+00
2.199279814958572388e-01,3.462061933144029435e+00
2.205682396888732910e-01,3.461889430289249336e+00
2.212084978818893433e-01,3.461716470279511348e+00
2.218487560749053955e-01,3.461543127961947519e+00
2.224890142679214478e-01,3.461369414562835090e+00
2.231292724609375000e-01,3.461195384699971456e+00
2.237695306539535522e-01,3.461021074453568769e+00
2.244097739458084106e-01,3.460846494617754399e+00
2.250500321388244629e-01,3.460671690836829129e+00
2.256902903318405151e-01,3.460496646471533655e+00
2.263305485248565674e-01,3.460321418556119966e+00
2.269708067178726196e-01,3.460145944445179644e+00
2.276110649108886719e-01,3.459970264878921675e+00
2.282513231039047241e-01,3.459794348554208199e+00
2.288915663957595825e-01,3.459618186654894068e+00
2.295318245887756348e-01,3.459441773414164700e+00
2.301720827817916870e-01,3.459265059164324363e+00
2.308123409748077393e-01,3.459088019904171141e+00
2.314525991678237915e-01,3.458910628329681991e+00
2.320928573608398438e-01,3.458732854248562028e+00
2.327331155538558960e-01,3.458554617105811690e+00
2.333733588457107544e-01,3.458375938321756937e+00
2.340136170387268066e-01,3.458196704987805958e+00
2.346538752317428589e-01,3.458016883807961239e+00
2.352941334247589111e-01,3.457836452739195821e+00
2.359343916177749634e-01,3.457655342906624352e+00
2.365746498107910156e-01,3.457473496788911582e+00
2.372149080038070679e-01,3.457290866941452823e+00
2.378551512956619263e-01,3.457107420152250477e+00
2.384954094886779785e-01,3.456923060274699644e+00
2.391356676816940308e-01,3.456737805124534102e+00
2.397759258747100830e-01,3.456551540619958729e+00
2.404161840677261353e-01,3.456364294740219556e+00
2.410564422607421875e-01,3.456175966452902593e+00
2.416967004537582397e-01,3.455986551442480348e+00
2.423369437456130981e-01,3.455795994255771664e+00
2.429772019386291504e-01,3.455604306998829589e+00
2.436174601316452026e-01,3.455411424766543504e+00
2.442577183246612549e-01,3.455217383609575421e+00
2.448979765176773071e-01,3.455022115582194964e+00
2.455382347106933594e-01,3.454825648293315066e+00
2.461784929037094116e-01,3.454627977508724967e+00
2.468187510967254639e-01,3.454429113295369724e+00
2.474589943885803223e-01,3.454229086931251302e+00
2.480992525815963745e-01,3.454027868420750824e+00
2.487395107746124268e-01,3.453825528644524301e+00
2.493797689676284790e-01,3.453622105168681511e+00
2.500200271606445312e-01,3.453417618247571319e+00
2.506602704524993896e-01,3.453212131298840859e+00
2.513005435466766357e-01,3.453005685929386281e+00
2.519407868385314941e-01,3.452798367180899053e+00
2.525810599327087402e-01,3.452590204669388818e+00
2.532213032245635986e-01,3.452381323973177984e+00
2.538615465164184570e-01,3.452171751691935686e+00
2.545018196105957031e-01,3.451961588654055113e+00
2.551420629024505615e-01,3.451750934075870525e+00
2.557823359966278076e-01,3.451539867399471717e+00
2.564225792884826660e-01,3.451328516807493418e+00
2.570628523826599121e-01,3.451116931565173740e+00
2.577030956745147705e-01,3.450905245115039488e+00
2.583433389663696289e-01,3.450693570495301010e+00
2.589836120605468750e-01,3.450481986075477181e+00
2.596238553524017334e-01,3.450270620266387311e+00
2.602641284465789795e-01,3.450059557214770756e+00
2.609043717384338379e-01,3.449848931602011781e+00
2.615446448326110840e-01,3.449638829750722557e+00
2.621848881244659424e-01,3.449429366412534392e+00
2.628251314163208008e-01,3.449220638937126271e+00
2.634654045104980469e-01,3.449012733568943112e+00
2.641056478023529053e-01,3.448805774584358552e+00
2.647459208965301514e-01,3.448599816466034085e+00
2.653861641883850098e-01,3.448394973218895210e+00
2.660264372825622559e-01,3.448191307985169374e+00
2.666666805744171143e-01,3.447988901737112588e+00
2.673069238662719727e-01,3.447787807945018379e+00
2.679471969604492188e-01,3.447588106882069958e+00
2.685874402523040771e-01,3.447389846194567120e+00
2.692277133464813232e-01,3.447193060400290499e+00
2.698679566383361816e-01,3.446997771032987323e+00
2.705082297325134277e-01,3.446804029703614880e+00
2.711484730243682861e-01,3.446611846959696912e+00
2.717887461185455322e-01,3.446421242222595716e+00
2.724289894104003906e-01,3.446232168441504040e+00
2.730692327022552490e-01,3.446044632377090799e+00
2.737095057964324951e-01,3.445858618036671928e+00
2.743497490882873535e-01,3.445674113307787501e+00
2.749900221824645996e-01,3.445491042331754628e+00
2.756302654743194580e-01,3.445309360648443509e+00
2.762705385684967041e-01,3.445128997039113461e+00
2.769107818603515625e-01,3.444949906821695773e+00
2.775510251522064209e-01,3.444771971801177557e+00
2.781912982463836670e-01,3.444595117744663870e+00
2.788315415382385254e-01,3.444419249148938711e+00
2.794718146324157715e-01,3.444244243760434809e+00
2.801120579242706299e-01,3.444069967281766509e+00
2.807523310184478760e-01,3.443896331369012298e+00
2.813925743103027344e-01,3.443723196171417200e+00
2.820328176021575928e-01,3.443550396756248855e+00
2.826730906963348389e-01,3.443377793136349396e+00
2.833133339881896973e-01,3.443205256071346199e+00
2.839536070823669434e-01,3.443032596418952984e+00
2.845938503742218018e-01,3.442859660488376328e+00
2.852341234683990479e-01,3.442686318890552322e+00
2.858743667602539062e-01,3.442512338113045356e+00
2.865146100521087646e-01,3.442337618485505679e+00
2.871548831462860107e-01,3.442161943453926121e+00
2.877951264381408691e-01,3.441985163445999252e+00
2.884353995323181152e-01,3.441807066600178100e+00
2.890756428241729736e-01,3.441627548947963078e+00
2.897159159183502197e-01,3.441446395585943563e+00
2.903561592102050781e-01,3.441263435208221644e+00
2.909964025020599365e-01,3.441078546645629732e+00
2.916366755962371826e-01,3.440891521975331546e+00
2.922769188880920410e-01,3.440702227031851024e+00
2.929171919822692871e-01,3.440510493100814138e+00
2.935574352741241455e-01,3.440316210184584556e+00
2.941977083683013916e-01,3.440119205227193611e+00
2.948379516601562500e-01,3.439919393868388742e+00
2.954781949520111084e-01,3.439716587045601237e+00
2.961184680461883545e-01,3.439510714368163136e+00
2.967587113380432129e-01,3.439301642569525530e+00
2.973989844322204590e-01,3.439089288310221537e+00
2.980392277240753174e-01,3.438873563559614599e+00
2.986795008182525635e-01,3.438654367661498235e+00
2.993197441101074219e-01,3.438431639874198531e+00
2.999599874019622803e-01,3.438205338145918333e+00
3.006002604961395264e-01,3.437975374974707954e+00
3.012405037879943848e-01,3.437741735896479689e+00
3.018807768821716309e-01,3.437504373401639945e+00
3.025210201740264893e-01,3.437263281302435303e+00
3.031612932682037354e-01,3.437018447997152837e+00
3.038015365600585938e-01,3.436769868843660980e+00
3.044417798519134521e-01,3.436517564540604752e+00
3.050820529460906982e-01,3.436261539647309959e+00
3.057222962379455566e-01,3.436001819496978804e+00
3.063625693321228027e-01,3.435738450901218322e+00
3.070028126239776611e-01,3.435471498626749387e+00
3.076430857181549072e-01,3.435201008938093992e+00
3.082833290100097656e-01,3.434927042695959276e+00
3.089235723018646240e-01,3.434649701470439354e+00
3.095638453960418701e-01,3.434369032957494294e+00
3.102040886878967285e-01,3.434085128855144831e+00
3.108443617820739746e-01,3.433798112808321257e+00
3.114846050739288330e-01,3.433508091739791546e+00
3.121248781681060791e-01,3.433215155707065591e+00
3.127651214599609375e-01,3.432919433582003688e+00
3.134053647518157959e-01,3.432621058096273270e+00
3.140456378459930420e-01,3.432320106429843420e+00
3.146858811378479004e-01,3.432016794209367561e+00
3.153261542320251465e-01,3.431711160486115908e+00
3.159663975238800049e-01,3.431403438005969697e+00
3.166066706180572510e-01,3.431093704237279773e+00
3.172469139099121094e-01,3.430782128910691675e+00
3.178871572017669678e-01,3.430468861719112361e+00
3.185274302959442139e-01,3.430154038032591224e+00
3.191676735877990723e-01,3.429837820337033882e+00
3.198079466819763184e-01,3.429520343807453298e+00
3.204481899738311768e-01,3.429201771792008024e+00
3.210884630680084229e-01,3.428882266750711505e+00
3.217287063598632812e-01,3.428561968463304410e+00
3.223689496517181396e-01,3.428241018363434200e+00
3.230092227458953857e-01,3.427919548650614434e+00
3.236494660377502441e-01,3.427597768565576075e+00
3.242897391319274902e-01,3.427275781019412104e+00
3.249299824237823486e-01,3.426953748363098740e+00
3.255702555179595947e-01,3.426631773160697669e+00
3.262104988098144531e-01,3.426310058747320753e+00
3.268507421016693115e-01,3.425988704997504186e+00
3.274910151958465576e-01,3.425667842013115472e+00
3.281312584877014160e-01,3.425347644684419990e+00
3.287715315818786621e-01,3.425028198573744298e+00
3.294117748737335205e-01,3.424709657241988836e+00
3.300520479679107666e-01,3.424392122963956453e+00
3.306922912597656250e-01,3.424075762079654695e+00
3.313325345516204834e-01,3.423760666345815551e+00
3.319728076457977295e-01,3.423446952007612509e+00
3.326130509376525879e-01,3.423134721859654839e+00
3.332533240318298340e-01,3.422824096870352051e+00
3.338935673236846924e-01,3.422515182750780482e+00
3.345338404178619385e-01,3.422208056335082738e+00
3.351740837097167969e-01,3.421902890842487110e+00
3.358143270015716553e-01,3.421599708939386808e+00
3.364546000957489014e-01,3.421298625325859710e+00
3.370948433876037598e-01,3.420999730002547423e+00
3.377351164817810059e-01,3.420703104921718474e+00
3.383753597736358643e-01,3.420408847619393455e+00
3.390156328678131104e-01,3.420117029725038726e+00
3.396558761596679688e-01,3.419827725818374908e+00
3.402961194515228271e-01,3.419540998336040083e+00
3.409363925457000732e-01,3.419256919907741832e+00
3.415766358375549316e-01,3.418975546253345321e+00
3.422169089317321777e-01,3.418696955562250395e+00
3.428571522235870361e-01,3.418421200539230043e+00
3.434974253177642822e-01,3.418148301857126814e+00
3.441376686096191406e-01,3.417878351089691513e+00
3.447779119014739990e-01,3.417611378134187916e+00
3.454181849956512451e-01,3.417347391758264408e+00
3.460584282875061035e-01,3.417086445034091202e+00
3.466987013816833496e-01,3.416828586449275118e+00
3.473389446735382080e-01,3.416573826490505006e+00
3.479792177677154541e-01,3.416322147278989974e+00
3.486194610595703125e-01,3.416073613105087503e+00
3.492597341537475586e-01,3.415828216067913203e+00
3.498999774456024170e-01,3.415585954474604335e+00
3.505402207374572754e-01,3.415346847591417045e+00
3.511804938316345215e-01,3.415110831665020719e+00
3.518207371234893799e-01,3.414877950986527910e+00
3.524610102176666260e-01,3.414648156508104826e+00
3.531012535095214844e-01,3.414421415877288091e+00
3.537415266036987305e-01,3.414197701223285808e+00
3.543817698955535889e-01,3.413976993531314896e+00
3.550220131874084473e-01,3.413759224872045639e+00
3.556622862815856934e-01,3.413544346119875783e+00
3.563025295734405518e-01,3.413332294104013620e+00
3.569428026676177979e-01,3.413123010749811392e+00
3.575830459594726562e-01,3.412916415844561513e+00
3.582233190536499023e-01,3.412712451074728648e+00
3.588635623455047607e-01,3.412511024250838965e+00
3.595038056373596191e-01,3.412312014815315209e+00
3.601440787315368652e-01,3.412115342314665956e+00
3.607843220233917236e-01,3.411920925520884218e+00
3.614245951175689697e-01,3.411728637724288582e+00
3.620648384094238281e-01,3.411538369886370603e+00
3.627051115036010742e-01,3.411349983625921123e+00
3.633453547954559326e-01,3.411163388994468804e+00
3.639855980873107910e-01,3.410978427264669044e+00
3.646258711814880371e-01,3.410794978523754573e+00
3.652661144733428955e-01,3.410612899043408142e+00
3.659063875675201416e-01,3.410432050349712085e+00
3.665466308593750000e-01,3.410252303809949481e+00
3.671869039535522461e-01,3.410073489992524909e+00
3.678271472454071045e-01,3.409895475807494858e+00
3.684673905372619629e-01,3.409718110664368584e+00
3.691076636314392090e-01,3.409541229699139642e+00
3.697479069232940674e-01,3.409364707541244321e+00
3.703881800174713135e-01,3.409188368858435680e+00
3.710284233093261719e-01,3.409012082583359415e+00
3.716686964035034180e-01,3.408835677428650790e+00
3.723089396953582764e-01,3.408659042675258100e+00
3.729491829872131348e-01,3.408481986370333061e+00
3.735894560813903809e-01,3.408304404423672551e+00
3.742296993732452393e-01,3.408126159295135960e+00
3.748699724674224854e-01,3.407947076205623205e+00
3.755102157592773438e-01,3.407767088993929328e+00
3.761504888534545898e-01,3.407586013967283556e+00
3.767907321453094482e-01,3.407403748712337865e+00
3.774309754371643066e-01,3.407220205921124290e+00
3.780712485313415527e-01,3.407035250130273862e+00
3.787114918231964111e-01,3.406848811661900012e+00
3.793517649173736572e-01,3.406660769379163956e+00
3.799920082092285156e-01,3.406471058783669736e+00
3.806322813034057617e-01,3.406279574055357529e+00
3.812725245952606201e-01,3.406086298245793564e+00
3.819127678871154785e-01,3.405891131750927947e+00
3.825530409812927246e-01,3.405694051083312690e+00
3.831932842731475830e-01,3.405495000565665897e+00
3.838335573673248291e-01,3.405293932347923658e+00
3.844738006591796875e-01,3.405090869068534865e+00
3.851140737533569336e-01,3.404885745330525459e+00
3.857543170452117920e-01,3.404678586593828271e+00
3.863945603370666504e-01,3.404469415427651136e+00
3.870348334312438965e-01,3.404258186510589645e+00
3.876750767230987549e-01,3.404044977165574082e+00
3.883153498172760010e-01,3.403829770261159737e+00
3.889555931091308594e-01,3.403612649517939293e+00
3.895958662033081055e-01,3.403393634805984558e+00
3.902361094951629639e-01,3.403172825722644568e+00
3.908763527870178223e-01,3.402950205786907212e+00
3.915166258811950684e-01,3.402725906797132271e+00
3.921568691730499268e-01,3.402499982883655960e+00
3.927971422672271729e-01,3.402272510192145383e+00
3.934373855590820312e-01,3.402043592094603053e+00
3.940776586532592773e-01,3.401813294408579047e+00
3.947179019451141357e-01,3.401581757464490430e+00
3.953581452369689941e-01,3.401349047213582999e+00
3.959984183311462402e-01,3.401115271977273036e+00
3.966386616230010986e-01,3.400880571282374198e+00
3.972789347171783447e-01,3.400645006227076550e+00
3.979191780090332031e-01,3.400408752348345942e+00
3.985594511032104492e-01,3.400171861178146848e+00
3.991996943950653076e-01,3.399934498327966459e+00
3.998399376869201660e-01,3.399696759369901677e+00
4.004802107810974121e-01,3.399458744739277449e+00
4.011204540729522705e-01,3.399220612949540588e+00
4.017607271671295166e-01,3.398982441221189976e+00
4.024009704589843750e-01,3.398744377632525904e+00
4.030412435531616211e-01,3.398506491509087013e+00
4.036814868450164795e-01,3.398268913131582636e+00
4.043217301368713379e-01,3.398031775059240367e+00
4.049620032310485840e-01,3.397795149177192719e+00
4.056022465229034424e-01,3.397559150692983199e+00
4.062425196170806885e-01,3.397323867230498173e+00
4.068827629089355469e-01,3.397089419306521307e+00
4.075230360031127930e-01,3.396855862426833017e+00
4.081632792949676514e-01,3.396623326043600510e+00
4.088035225868225098e-01,3.396391848564903171e+00
4.094437956809997559e-01,3.396161501736555177e+00
4.100840389728546143e-01,3.395932395529357439e+00
4.107243120670318604e-01,3.395704561712345804e+00
4.113645553588867188e-01,3.395478101949452654e+00
4.120048284530639648e-01,3.395253029879816253e+00
4.126450717449188232e-01,3.395029424690307884e+00
4.132853150367736816e-01,3.394807312584657844e+00
4.139255881309509277e-01,3.394586723268104400e+00
4.145658314228057861e-01,3.394367754874072052e+00
4.152061045169830322e-01,3.394150371695854318e+00
4.158463478088378906e-01,3.393934632320993572e+00
4.164866209030151367e-01,3.393720562914346317e+00
4.171268641948699951e-01,3.393508176865793757e+00
4.177671074867248535e-01,3.393297479747889867e+00
4.184073805809020996e-01,3.393088474223504125e+00
4.190476238727569580e-01,3.392881186546797601e+00
4.196878969669342041e-01,3.392675589072594811e+00
4.203281402587890625e-01,3.392471741254998285e+00
4.209684133529663086e-01,3.392269555102291001e+00
4.216086566448211670e-01,3.392069100104150081e+00
4.222488999366760254e-01,3.391870314817046594e+00
4.228891730308532715e-01,3.391673202685715260e+00
4.235294163227081299e-01,3.391477758994968283e+00
4.241696894168853760e-01,3.391283956215668027e+00
4.248099327087402344e-01,3.391091795984956470e+00
4.254502058029174805e-01,3.390901238979656007e+00
4.260904490947723389e-01,3.390712277913941808e+00
4.267306923866271973e-01,3.390524907327169934e+00
4.273709654808044434e-01,3.390339058780807768e+00
4.280112087726593018e-01,3.390154775216781324e+00
4.286514818668365479e-01,3.389971993254344618e+00
4.292917251586914062e-01,3.389790708155449472e+00
4.299319982528686523e-01,3.389610920201879818e+00
4.305722415447235107e-01,3.389432622605487389e+00
4.312124848365783691e-01,3.389255759222638886e+00
4.318527579307556152e-01,3.389080352667813933e+00
4.324930012226104736e-01,3.388906379736293495e+00
4.331332743167877197e-01,3.388733846667555838e+00
4.337735176086425781e-01,3.388562773125508798e+00
4.344137907028198242e-01,3.388393105767236957e+00
4.350540339946746826e-01,3.388224899623866193e+00
4.356943070888519287e-01,3.388058134732458093e+00
4.363345503807067871e-01,3.387892853551559558e+00
4.369747936725616455e-01,3.387729041024421406e+00
4.376150667667388916e-01,3.387566733332436630e+00
4.382553100585937500e-01,3.387405944535426539e+00
4.388955831527709961e-01,3.387246762394090283e+00
4.395358264446258545e-01,3.387089173651921303e+00
4.401760995388031006e-01,3.386933239260016215e+00
4.408163428306579590e-01,3.386778993406201810e+00
4.414565861225128174e-01,3.386626523641762976e+00
4.420968592166900635e-01,3.386475854884682946e+00
4.427371025085449219e-01,3.386327087501595834e+00
4.433773756027221680e-01,3.386180295220473369e+00
4.440176188945770264e-01,3.386035510269620463e+00
4.446578919887542725e-01,3.385892873708227668e+00
4.452981352806091309e-01,3.385752475706728326e+00
4.459383785724639893e-01,3.385614404975036074e+00
4.465786516666412354e-01,3.385478735647698745e+00
4.472188949584960938e-01,3.385345645355606337e+00
4.478591680526733398e-01,3.385215204543785106e+00
4.484994113445281982e-01,3.385087561454925620e+00
4.491396844387054443e-01,3.384962854154335510e+00
4.497799277305603027e-01,3.384841189211298840e+00
4.504201710224151611e-01,3.384722751810715913e+00
4.510604441165924072e-01,3.384607650063200524e+00
4.517006874084472656e-01,3.384496081678318724e+00
4.523409605026245117e-01,3.384388168452924006e+00
4.529812037944793701e-01,3.384284076196699687e+00
4.536214768886566162e-01,3.384184012288132593e+00
4.542617201805114746e-01,3.384088115474132685e+00
4.549019634723663330e-01,3.383996577379180692e+00
4.555422365665435791e-01,3.383909570336308015e+00
4.561824798583984375e-01,3.383827284110424216e+00
4.568227529525756836e-01,3.383749895037408528e+00
4.574629962444305420e-01,3.383677599971634642e+00
4.581032693386077881e-01,3.383610575258859665e+00
4.587435126304626465e-01,3.383549036285042000e+00
4.593837559223175049e-01,3.383493122630667038e+00
4.600240290164947510e-01,3.383443077720900583e+00
4.606642723083496094e-01,3.383399050585939705e+00
4.613045454025268555e-01,3.383361271070962850e+00
4.619447886943817139e-01,3.383329872979810027e+00
4.625850617885589600e-01,3.383305070318137098e+00
4.632253050804138184e-01,3.383287043634191527e+00
4.638655483722686768e-01,3.383275950831490242e+00
4.645058214664459229e-01,3.383271968825422693e+00
4.651460647583007812e-01,3.383275285595682913e+00
4.657863378524780273e-01,3.383286036165378263e+00
4.664265811443328857e-01,3.383304382154162404e+00
4.670668542385101318e-01,3.383330475035761786e+00
4.677070975303649902e-01,3.383364473081180712e+00
4.683473408222198486e-01,3.383406465350794257e+00
4.689876139163970947e-01,3.383456622330790697e+00
4.696278572082519531e-01,3.383515035763863033e+00
4.702681303024291992e-01,3.383581827499808625e+00
4.709083735942840576e-01,3.383657088451363926e+00
4.715486466884613037e-01,3.383740923885672380e+00
4.721888899803161621e-01,3.383833394684531370e+00
4.728291332721710205e-01,3.383934598192570586e+00
4.734694063663482666e-01,3.384044576053608644e+00
4.741096496582031250e-01,3.384163383947587533e+00
4.747499227523803711e-01,3.384291085841006463e+00
4.753901660442352295e-01,3.384427667211633128e+00
4.760304391384124756e-01,3.384573198201057842e+00
4.766706824302673340e-01,3.384727647709542708e+00
4.773109257221221924e-01,3.384891052989081217e+00
4.779511988162994385e-01,3.385063395737845759e+00
4.785914421081542969e-01,3.385244668043581040e+00
4.792317152023315430e-01,3.385434839368908655e+00
4.798719584941864014e-01,3.385633872728116778e+00
4.805122315883636475e-01,3.385841742521451536e+00
4.811524748802185059e-01,3.386058378184590101e+00
4.817927181720733643e-01,3.386283774799115243e+00
4.824329912662506104e-01,3.386517838289591076e+00
4.830732345581054688e-01,3.386760502378399096e+00
4.837135076522827148e-01,3.387011731689108629e+00
4.843537509441375732e-01,3.387271422538799648e+00
4.849940240383148193e-01,3.387539523953116305e+00
4.856342673301696777e-01,3.387815938420523754e+00
4.862745106220245361e-01,3.388100616236559670e+00
4.869147837162017822e-01,3.388393479286831322e+00
4.875550270080566406e-01,3.388694454411927737e+00
4.881953001022338867e-01,3.389003447474763675e+00
4.888355433940887451e-01,3.389320424597428882e+00
4.894758164882659912e-01,3.389645304785657842e+00
4.901160597801208496e-01,3.389977996785185077e+00
4.907563030719757080e-01,3.390318496230008805e+00
4.913965761661529541e-01,3.390666740222629372e+00
4.920368194580078125e-01,3.391022672912928915e+00
4.926770925521850586e-01,3.391386293770942029e+00
4.933173358440399170e-01,3.391757541975097823e+00
4.939576089382171631e-01,3.392136466004297191e+00
4.945978522300720215e-01,3.392523004210361570e+00
4.952380955219268799e-01,3.392917187020423775e+00
4.958783686161041260e-01,3.393319088650000648e+00
4.965186119079589844e-01,3.393728675601638933e+00
4.971588850021362305e-01,3.394146057929375182e+00
4.977991282939910889e-01,3.394571234663439352e+00
4.984394013881683350e-01,3.395004360273945032e+00
4.990796446800231934e-01,3.395445481728969650e+00
4.997198879718780518e-01,3.395894713988475644e+00
5.003601312637329102e-01,3.396352181217809019e+00
5.010004043579101562e-01,3.396818069823999586e+00
5.016406774520874023e-01,3.397292498230193747e+00
5.022809505462646484e-01,3.397775651893917725e+00
5.029211640357971191e-01,3.398267653810291389e+00
5.035614371299743652e-01,3.398768791041387960e+00
5.042017102241516113e-01,3.399279262905400500e+00
5.048419237136840820e-01,3.399799230739751987e+00
5.054821968078613281e-01,3.400329026030751489e+00
5.061224699020385742e-01,3.400868880299187769e+00
5.067627429962158203e-01,3.401419052487834271e+00
5.074029564857482910e-01,3.401979772568939353e+00
5.080432295799255371e-01,3.402551432812560783e+00
5.086835026741027832e-01,3.403134265338315423e+00
5.093237161636352539e-01,3.403728566743465134e+00
5.099639892578125000e-01,3.404334732971797006e+00
5.106042623519897461e-01,3.404953032677566327e+00
5.112445354461669922e-01,3.405583806614950859e+00
5.118847489356994629e-01,3.406227327353871459e+00
5.125250220298767090e-01,3.406884045872583755e+00
5.131652951240539551e-01,3.407554251851482974e+00
5.138055086135864258e-01,3.408238189502442061e+00
5.144457817077636719e-01,3.408936360728794579e+00
5.150860548019409180e-01,3.409649039428218398e+00
5.157263278961181641e-01,3.410376523291255069e+00
5.163665413856506348e-01,3.411119096098405912e+00
5.170068144798278809e-01,3.411877216281099301e+00
5.176470875740051270e-01,3.412651088388438225e+00
5.182873010635375977e-01,3.413441002557887849e+00
5.189275741577148438e-01,3.414247355788460947e+00
5.195678472518920898e-01,3.415070368103918508e+00
5.202081203460693359e-01,3.415910293946696541e+00
5.208483338356018066e-01,3.416767311969888699e+00
5.214886069297790527e-01,3.417641800610943914e+00
5.221288800239562988e-01,3.418533924615238639e+00
5.227690935134887695e-01,3.419443775314597644e+00
5.234093666076660156e-01,3.420371693008980252e+00
5.240496397018432617e-01,3.421317737353313682e+00
5.246899127960205078e-01,3.422282089656644821e+00
5.253301262855529785e-01,3.423264717948875990e+00
5.259703993797302246e-01,3.424265896481204052e+00
5.266106724739074707e-01,3.425285598700508860e+00
5.272508859634399414e-01,3.426323785675352340e+00
5.278911590576171875e-01,3.427380599180004594e+00
5.285314321517944336e-01,3.428455944359704688e+00
5.291717052459716797e-01,3.429549777144297096e+00
5.298119187355041504e-01,3.430661909705173596e+00
5.304521918296813965e-01,3.431792419299372732e+00
5.310924649238586426e-01,3.432941075667851116e+00
5.317326784133911133e-01,3.434107592100811068e+00
5.323729515075683594e-01,3.435291968347821800e+00
5.330132246017456055e-01,3.436493900431587090e+00
5.336534976959228516e-01,3.437713076927847666e+00
5.342937111854553223e-01,3.438949125799332762e+00
5.349339842796325684e-01,3.440201910940090535e+00
5.355742573738098145e-01,3.441470998660753011e+00
5.362144708633422852e-01,3.442755853978656244e+00
5.368547439575195312e-01,3.444056324753820952e+00
5.374950170516967773e-01,3.445371831156801790e+00
5.381352901458740234e-01,3.446701886516707170e+00
5.387755036354064941e-01,3.448045889868121439e+00
5.394157767295837402e-01,3.449403542840933312e+00
5.400560498237609863e-01,3.450774170815198882e+00
5.406962633132934570e-01,3.452157076661862334e+00
5.413365364074707031e-01,3.453551862889536750e+00
5.419768095016479492e-01,3.454957852153223818e+00
5.426170825958251953e-01,3.456374342091868890e+00
5.432572960853576660e-01,3.457800529028702385e+00
5.438975691795349121e-01,3.459236014374516444e+00
5.445378422737121582e-01,3.460679915723602562e+00
5.451780557632446289e-01,3.462131409243817348e+00
5.458183288574218750e-01,3.463590004082342411e+00
5.464586019515991211e-01,3.465054810417848685e+00
5.470988750457763672e-01,3.466525084003052370e+00
5.477390885353088379e-01,3.467999864562574697e+00
5.483793616294860840e-01,3.469478677326472749e+00
5.490196347236633301e-01,3.470960563574651658e+00
5.496598482131958008e-01,3.472444594154560082e+00
5.503001213073730469e-01,3.473930218374671419e+00
5.509403944015502930e-01,3.475416510552658877e+00
5.515806674957275391e-01,3.476902640095986818e+00
5.522208809852600098e-01,3.478387663587601430e+00
5.528611540794372559e-01,3.479871066352011155e+00
5.535014271736145020e-01,3.481351842356397164e+00
5.541416406631469727e-01,3.482829113829899015e+00
5.547819137573242188e-01,3.484302337536715921e+00
5.554221868515014648e-01,3.485770551517439753e+00
5.560624599456787109e-01,3.487233018920319338e+00
5.567026734352111816e-01,3.488688807025285499e+00
5.573429465293884277e-01,3.490137446298033019e+00
5.579832196235656738e-01,3.491578035061503993e+00
5.586234927177429199e-01,3.493009868194964618e+00
5.592637062072753906e-01,3.494432067957950139e+00
5.599039793014526367e-01,3.495844198604198816e+00
5.605442523956298828e-01,3.497245490895183551e+00
5.611844658851623535e-01,3.498635082292379295e+00
5.618247389793395996e-01,3.500012642699249277e+00
5.624650120735168457e-01,3.501377374711600154e+00
5.631052851676940918e-01,3.502728698059873746e+00
5.637454986572265625e-01,3.504065896552511994e+00
5.643857717514038086e-01,3.505388672736029054e+00
5.650260448455810547e-01,3.506696350659306738e+00
5.656662583351135254e-01,3.507988299175538671e+00
5.663065314292907715e-01,3.509264278236595480e+00
5.669468045234680176e-01,3.510523685088895007e+00
5.675870776176452637e-01,3.511766081747357493e+00
5.682272911071777344e-01,3.512990917739100993e+00
5.688675642013549805e-01,3.514198072788120797e+00
5.695078372955322266e-01,3.515387031969658960e+00
5.701480507850646973e-01,3.516557321017468318e+00
5.707883238792419434e-01,3.517708871297894113e+00
5.714285969734191895e-01,3.518841248439695146e+00
5.720688700675964355e-01,3.519954219786320948e+00
5.727090835571289062e-01,3.521047393546949067e+00
5.733493566513061523e-01,3.522120750043747250e+00
5.739896297454833984e-01,3.523173998931598661e+00
5.746298432350158691e-01,3.524206865253798782e+00
5.752701163291931152e-01,3.525219372051425104e+00
5.759103894233703613e-01,3.526211260779552603e+00
5.765506625175476074e-01,3.527182459862486574e+00
5.771908760070800781e-01,3.528132764895590689e+00
5.778311491012573242e-01,3.529062255536219883e+00
5.784714221954345703e-01,3.529970812921088275e+00
5.791116356849670410e-01,3.530858299157355162e+00
5.797519087791442871e-01,3.531724849708020031e+00
5.803921818733215332e-01,3.532570407504609378e+00
5.810324549674987793e-01,3.533394925277099752e+00
5.816726684570312500e-01,3.534198434844838310e+00
5.823129415512084961e-01,3.534981039317493856e+00
5.829532146453857422e-01,3.535742780557179277e+00
5.835934281349182129e-01,3.536483658235209049e+00
5.842337012290954590e-01,3.537203844358286275e+00
5.848739743232727051e-01,3.537903408962966179e+00
5.855142474174499512e-01,3.538582424713422547e+00
5.861544609069824219e-01,3.539240965505112690e+00
5.867947340011596680e-01,3.539879269169583509e+00
5.874350070953369141e-01,3.540497404932119174e+00
5.880752205848693848e-01,3.541095474359469364e+00
5.887154936790466309e-01,3.541673731409079373e+00
5.893557667732238770e-01,3.542232249727190307e+00
5.899960398674011230e-01,3.542771247798601308e+00
5.906362533569335938e-01,3.543290809132319197e+00
5.912765264511108398e-01,3.543791189281494169e+00
5.919167995452880859e-01,3.544272553887797716e+00
5.925570130348205566e-01,3.544735019592068159e+00
5.931972861289978027e-01,3.545178877560302588e+00
5.938375592231750488e-01,3.545604257625813549e+00
5.944778323173522949e-01,3.546011353464646909e+00
5.951180458068847656e-01,3.546400321502303221e+00
5.957583189010620117e-01,3.546771446827767793e+00
5.963985919952392578e-01,3.547124871657442391e+00
5.970388054847717285e-01,3.547460785038124786e+00
5.976790785789489746e-01,3.547779399896093810e+00
5.983193516731262207e-01,3.548080916379054983e+00
5.989596247673034668e-01,3.548365532386354992e+00
5.995998382568359375e-01,3.548633404688495752e+00
6.002401113510131836e-01,3.548884799195877626e+00
6.008803844451904297e-01,3.549119831901529576e+00
6.015205979347229004e-01,3.549338746201272876e+00
6.021608710289001465e-01,3.549541716617216736e+00
6.028011441230773926e-01,3.549728919432880048e+00
6.034414172172546387e-01,3.549900559327652694e+00
6.040816307067871094e-01,3.550056783461394971e+00
6.047219038009643555e-01,3.550197811084185417e+00
6.053621768951416016e-01,3.550323801650386635e+00
6.060023903846740723e-01,3.550434898443654674e+00
6.066426634788513184e-01,3.550531276916193413e+00
6.072829365730285645e-01,3.550613131827401681e+00
6.079232096672058105e-01,3.550680606652417026e+00
6.085634231567382812e-01,3.550733843168750958e+00
6.092036962509155273e-01,3.550772997163710087e+00
6.098439693450927734e-01,3.550798221069797478e+00
6.104841828346252441e-01,3.550809656309833695e+00
6.111244559288024902e-01,3.550807442459043450e+00
6.117647290229797363e-01,3.550791699725790895e+00
6.124050021171569824e-01,3.550762579890796022e+00
6.130452156066894531e-01,3.550720180597580544e+00
6.136854887008666992e-01,3.550664618836484543e+00
6.143257617950439453e-01,3.550596039277538196e+00
6.149659752845764160e-01,3.550514538454735636e+00
6.156062483787536621e-01,3.550420231078347477e+00
6.162465214729309082e-01,3.550313189130872793e+00
6.168867945671081543e-01,3.550193536224454327e+00
6.175270080566406250e-01,3.550061381114858694e+00
6.181672811508178711e-01,3.549916782319005648e+00
6.188075542449951172e-01,3.549759832250616309e+00
6.194477677345275879e-01,3.549590647447738778e+00
6.200880408287048340e-01,3.549409269897846997e+00
6.207283139228820801e-01,3.549215790915611457e+00
6.213685870170593262e-01,3.549010301115850918e+00
6.220088005065917969e-01,3.548792903641090124e+00
6.226490736007690430e-01,3.548563591511139315e+00
6.232893466949462891e-01,3.548322490475019908e+00
6.239295601844787598e-01,3.548069678822047823e+00
6.245698332786560059e-01,3.547805208204666716e+00
6.252101063728332520e-01,3.547529153361534959e+00
6.258503794670104980e-01,3.547241595347392362e+00
6.264905929565429688e-01,3.546942627923433289e+00
6.271308660507202148e-01,3.546632283632953797e+00
6.277711391448974609e-01,3.546310680097574775e+00
6.284113526344299316e-01,3.545977883023985200e+00
6.290516257286071777e-01,3.545633998358783678e+00
6.296918988227844238e-01,3.545279086797939350e+00
6.303321719169616699e-01,3.544913241545006422e+00
6.309723854064941406e-01,3.544536651044249087e+00
6.316126585006713867e-01,3.544149285322713450e+00
6.322529315948486328e-01,3.543751344087833210e+00
6.328931450843811035e-01,3.543342987490195828e+00
6.335334181785583496e-01,3.542924240629403254e+00
6.341736912727355957e-01,3.542495289792576330e+00
6.348139643669128418e-01,3.542056303854981714e+00
6.354541778564453125e-01,3.541607454056413751e+00
6.360944509506225586e-01,3.541148841542096193e+00
6.367347240447998047e-01,3.540680706673520195e+00
6.373749375343322754e-01,3.540203238353346382e+00
6.380152106285095215e-01,3.539716567336282260e+00
6.386554837226867676e-01,3.539220955559756909e+00
6.392957568168640137e-01,3.538716628469451120e+00
6.399359703063964844e-01,3.538203863866000276e+00
6.405762434005737305e-01,3.537682835483122901e+00
6.412165164947509766e-01,3.537153832878752624e+00
6.418567299842834473e-01,3.536617190966694579e+00
6.424970030784606934e-01,3.536073091949284652e+00
6.431372761726379395e-01,3.535521897760462551e+00
6.437775492668151855e-01,3.534963906434726688e+00
6.444177627563476562e-01,3.534399508861455708e+00
6.450580358505249023e-01,3.533828928607361419e+00
6.456983089447021484e-01,3.533252604350601622e+00
6.463385224342346191e-01,3.532670920881494148e+00
6.469787955284118652e-01,3.532084147640759841e+00
6.476190686225891113e-01,3.531492745441926928e+00
6.482593417167663574e-01,3.530897080777882113e+00
6.488995552062988281e-01,3.530297642586220253e+00
6.495398283004760742e-01,3.529694717740725629e+00
6.501801013946533203e-01,3.529088820988778963e+00
6.508203148841857910e-01,3.528480375573966654e+00
6.514605879783630371e-01,3.527869763517098356e+00
6.521008610725402832e-01,3.527257472946269345e+00
6.527411341667175293e-01,3.526643962068535032e+00
6.533813476562500000e-01,3.526029727944752779e+00
6.540216207504272461e-01,3.525415132815762576e+00
6.546618938446044922e-01,3.524800677780097757e+00
6.553021073341369629e-01,3.524186897366089699e+00
6.559423804283142090e-01,3.523574140374631014e+00
6.565826535224914551e-01,3.522962920220132688e+00
6.572229266166687012e-01,3.522353687463833261e+00
6.578631401062011719e-01,3.521747004009893267e+00
6.585034132003784180e-01,3.521143173432826234e+00
6.591436862945556641e-01,3.520542689786743118e+00
6.597838997840881348e-01,3.519946108804513862e+00
6.604241728782653809e-01,3.519353706345713206e+00
6.610644459724426270e-01,3.518765990101519137e+00
6.617047190666198730e-01,3.518183378544676998e+00
6.623449325561523438e-01,3.517606328725748632e+00
6.629852056503295898e-01,3.517035157364781561e+00
6.636254787445068359e-01,3.516470257419662016e+00
6.642656922340393066e-01,3.515912126465171372e+00
6.649059653282165527e-01,3.515360982073044038e+00
6.655462384223937988e-01,3.514817220637420192e+00
6.661865115165710449e-01,3.514281183918443574e+00
6.668267250061035156e-01,3.513753249065747042e+00
6.674669981002807617e-01,3.513233608595635715e+00
6.681072711944580078e-01,3.512722600406194218e+00
6.687474846839904785e-01,3.512220534495106072e+00
6.693877577781677246e-01,3.511727581323222491e+00
6.700280308723449707e-01,3.511244012961293404e+00
6.706683039665222168e-01,3.510770031202271824e+00
6.713085174560546875e-01,3.510305908882504600e+00
6.719487905502319336e-01,3.509851686759374978e+00
6.725890636444091797e-01,3.509407638617022762e+00
6.732292771339416504e-01,3.508973854004825199e+00
6.738695502281188965e-01,3.508550437342005779e+00
6.745098233222961426e-01,3.508137523621377429e+00
6.751500964164733887e-01,3.507735175560680929e+00
6.757903099060058594e-01,3.507343509894608857e+00
6.764305830001831055e-01,3.506962484123115509e+00
6.770708560943603516e-01,3.506592199078268912e+00
6.777110695838928223e-01,3.506232655202925486e+00
6.783513426780700684e-01,3.505883814083357919e+00
6.789916157722473145e-01,3.505545659412880433e+00
6.796318888664245605e-01,3.505218180113841342e+00
6.802721023559570312e-01,3.504901330388676683e+00
6.809123754501342773e-01,3.504594991470812104e+00
6.815526485443115234e-01,3.504299092790490455e+00
6.821928620338439941e-01,3.504013599379941724e+00
6.828331351280212402e-01,3.503738326195496633e+00
6.834734082221984863e-01,3.503473157916428438e+00
6.841136813163757324e-01,3.503217978324050463e+00
6.847538948059082031e-01,3.502972670864010318e+00
6.853941679000854492e-01,3.502737033180232995e+00
6.860344409942626953e-01,3.502510902532520287e+00
6.866746544837951660e-01,3.502294131924299947e+00
6.873149275779724121e-01,3.502086504019360724e+00
6.879552006721496582e-01,3.501887851499204007e+00
6.885954737663269043e-01,3.501697946630142333e+00
6.892356872558593750e-01,3.501516634313451171e+00
6.898759603500366211e-01,3.501343669294103123e+00
6.905162334442138672e-01,3.501178839043151747e+00
6.911564469337463379e-01,3.501021951422716771e+00
6.917967200279235840e-01,3.500872753467949572e+00
6.924369931221008301e-01,3.500731047459280987e+00
6.930772662162780762e-01,3.500596581959927178e+00
6.937174797058105469e-01,3.500469167039097051e+00
6.943577527999877930e-01,3.500348563670639734e+00
6.949980258941650391e-01,3.500234517135141665e+00
6.956382393836975098e-01,3.500126816646401018e+00
6.962785124778747559e-01,3.500025251170932883e+00
6.969187855720520020e-01,3.499929584743874500e+00
6.975590586662292480e-01,3.499839614918492714e+00
6.981992721557617188e-01,3.499755093838452069e+00
6.988395452499389648e-01,3.499675820192055475e+00
6.994798183441162109e-01,3.499601569606944906e+00
7.001200318336486816e-01,3.499532155747023587e+00
7.007603049278259277e-01,3.499467331542086779e+00
7.014005780220031738e-01,3.499406900083139149e+00
7.020408511161804199e-01,3.499350716944334749e+00
7.026810646057128906e-01,3.499298559956541599e+00
7.033213376998901367e-01,3.499250236344360943e+00
7.039616107940673828e-01,3.499205534756735236e+00
7.046018242835998535e-01,3.499164328378989719e+00
7.052420973777770996e-01,3.499126414892215209e+00
7.058823704719543457e-01,3.499091625170896336e+00
7.065226435661315918e-01,3.499059805097720854e+00
7.071628570556640625e-01,3.499030814117200627e+00
7.078031301498413086e-01,3.499004458462252831e+00
7.084434032440185547e-01,3.498980650689258454e+00
7.090836167335510254e-01,3.498959196842228891e+00
7.097238898277282715e-01,3.498939990384708931e+00
7.103641629219055176e-01,3.498922899800705366e+00
7.110044360160827637e-01,3.498907810454424450e+00
7.116446495056152344e-01,3.498894596665554246e+00
7.122849225997924805e-01,3.498883138946132121e+00
7.129251956939697266e-01,3.498873352969705142e+00
7.135654091835021973e-01,3.498865108434420890e+00
7.142056822776794434e-01,3.498858334996675090e+00
7.148459553718566895e-01,3.498852936596418495e+00
7.154862284660339355e-01,3.498848802490125198e+00
7.161264419555664062e-01,3.498845913535301388e+00
7.167667150497436523e-01,3.498844149539012349e+00
7.174069881439208984e-01,3.498843429632001012e+00
7.180472612380981445e-01,3.498843721179670130e+00
7.186874747276306152e-01,3.498844949948875183e+00
7.193277478218078613e-01,3.498847053558611808e+00
7.199680209159851074e-01,3.498850007701938214e+00
7.206082344055175781e-01,3.498853749533691104e+00
7.212485074996948242e-01,3.498858239499376133e+00
7.218887805938720703e-01,3.498863455240284637e+00
7.225290536880493164e-01,3.498869326851095085e+00
7.231692671775817871e-01,3.498875906255528800e+00
7.238095402717590332e-01,3.498883111191808837e+00
7.244498133659362793e-01,3.498890921994961989e+00
7.250900268554687500e-01,3.498899379370455698e+00
7.257302999496459961e-01,3.498908453474911973e+00
7.263705730438232422e-01,3.498918158604715778e+00
7.270108461380004883e-01,3.498928488536884540e+00
7.276510596275329590e-01,3.498939479288632803e+00
7.282913327217102051e-01,3.498951154997921087e+00
7.289316058158874512e-01,3.498963563255720111e+00
7.295718193054199219e-01,3.498976717768861544e+00
7.302120923995971680e-01,3.498990711360654871e+00
7.308523654937744141e-01,3.499005564633135279e+00
7.314926385879516602e-01,3.499021376454395593e+00
7.321328520774841309e-01,3.499038235080083048e+00
7.327731251716613770e-01,3.499056229807779861e+00
7.334133982658386230e-01,3.499075469278307260e+00
7.340536117553710938e-01,3.499096090301427875e+00
7.346938848495483398e-01,3.499118257236988772e+00
7.353341579437255859e-01,3.499142123546128857e+00
7.359744310379028320e-01,3.499167839451899908e+00
7.366146445274353027e-01,3.499195665963739543e+00
7.372549176216125488e-01,3.499225791990104639e+00
7.378951907157897949e-01,3.499258492039118096e+00
7.385354042053222656e-01,3.499294049260782913e+00
7.391756772994995117e-01,3.499332766301123776e+00
7.398159503936767578e-01,3.499375006927631038e+00
7.404562234878540039e-01,3.499421132967656778e+00
7.410964369773864746e-01,3.499471572657702367e+00
7.417367100715637207e-01,3.499526814074645831e+00
7.423769831657409668e-01,3.499587322115863319e+00
7.430171966552734375e-01,3.499653668807106044e+00
7.436574697494506836e-01,3.499726464990435382e+00
7.442977428436279297e-01,3.499806392075422323e+00
7.449380159378051758e-01,3.499894129114155206e+00
7.455782294273376465e-01,3.499990479373912500e+00
7.462185025215148926e-01,3.500096296610198721e+00
7.468587756156921387e-01,3.500212554436597401e+00
7.474989891052246094e-01,3.500340185537429427e+00
7.481392621994018555e-01,3.500480324013484079e+00
7.487795352935791016e-01,3.500634143796742315e+00
7.494198083877563477e-01,3.500802915434872098e+00
7.500600218772888184e-01,3.500987988557975772e+00
7.507002949714660645e-01,3.501190875018322046e+00
7.513405680656433105e-01,3.501413131511383003e+00
7.519807815551757812e-01,3.501656439429112311e+00
7.526210546493530273e-01,3.501922679414653850e+00
7.532613277435302734e-01,3.502213789740699745e+00
7.539016008377075195e-01,3.502531860295798438e+00
7.545418143272399902e-01,3.502879052322257714e+00
7.551820874214172363e-01,3.503257866535806286e+00
7.558223605155944824e-01,3.503670765784305363e+00
7.564625740051269531e-01,3.504120390228271376e+00
7.571028470993041992e-01,3.504609708257826917e+00
7.577431201934814453e-01,3.505141687008872964e+00
7.583833932876586914e-01,3.505719550914632610e+00
7.590236067771911621e-01,3.506346605897136648e+00
7.596638798713684082e-01,3.507026578252192550e+00
7.603041529655456543e-01,3.507763168111887264e+00
7.609443664550781250e-01,3.508560264094287007e+00
7.615846395492553711e-01,3.509422228303859193e+00
7.622249126434326172e-01,3.510353338977842519e+00
7.628651857376098633e-01,3.511358223032515102e+00
7.635053992271423340e-01,3.512441558641052008e+00
7.641456723213195801e-01,3.513608606033851611e+00
7.647859454154968262e-01,3.514864532678982023e+00
7.654261589050292969e-01,3.516214670593843294e+00
7.660664319992065430e-01,3.517664992353160436e+00
7.667067050933837891e-01,3.519221303085202202e+00
7.673469781875610352e-01,3.520889778663942593e+00
7.679871916770935059e-01,3.522676638179772723e+00
7.686274647712707520e-01,3.524588848267580676e+00
7.692677378654479980e-01,3.526633067302593183e+00
7.699079513549804688e-01,3.528816203583883926e+00
7.705482244491577148e-01,3.531145906425751768e+00
7.711884975433349609e-01,3.533629567201659327e+00
7.718287706375122070e-01,3.536274882728190683e+00
7.724689841270446777e-01,3.539089541099919689e+00
7.731092572212219238e-01,3.542082227937595640e+00
7.737495303153991699e-01,3.545261067047118964e+00
7.743897438049316406e-01,3.548634304025929609e+00
7.750300168991088867e-01,3.552211299668857514e+00
7.756702899932861328e-01,3.556000724707583771e+00
7.763105630874633789e-01,3.560011684673291654e+00
7.769507765769958496e-01,3.564253058176367617e+00
7.775910496711730957e-01,3.568735097686058566e+00
7.782313227653503418e-01,3.573467061175636950e+00
7.788715362548828125e-01,3.578458231774828135e+00
7.795118093490600586e-01,3.583719384438028399e+00
7.801520824432373047e-01,3.589260145479909347e+00
7.807923555374145508e-01,3.595090650720346392e+00
7.814325690269470215e-01,3.601220563570104449e+00
7.820728421211242676e-01,3.607661376457540925e+00
7.827131152153015137e-01,3.614422991380026318e+00
7.833533287048339844e-01,3.621515246122678278e+00
7.839936017990112305e-01,3.628950071840291614e+00
7.846338748931884766e-01,3.636737439194902777e+00
7.852741479873657227e-01,3.644888105181566917e+00
7.859143614768981934e-01,3.653411946031257962e+00
7.865546345710754395e-01,3.662321366144301926e+00
7.871949076652526855e-01,3.671626348596387590e+00
7.878351211547851562e-01,3.681336789902186268e+00
7.884753942489624023e-01,3.691465297738524498e+00
7.891156673431396484e-01,3.702021747470801927e+00
7.897559404373168945e-01,3.713016966301117883e+00
7.903961539268493652e-01,3.724460590601703203e+00
7.910364270210266113e-01,3.736365462077662514e+00
7.916767001152038574e-01,3.748741201312538074e+00
7.923169136047363281e-01,3.761597230033208117e+00
7.929571866989135742e-01,3.774946474846545996e+00
7.935974597930908203e-01,3.788798288298521832e+00
7.942377328872680664e-01,3.803163082639037462e+00
7.948779463768005371e-01,3.818049769363256907e+00
7.955182194709777832e-01,3.833471407411242815e+00
7.961584925651550293e-01,3.849436767159652106e+00
7.967987060546875000e-01,3.865954402729077088e+00
7.974389791488647461e-01,3.883037330581516233e+00
7.980792522430419922e-01,3.900693904416193458e+00
7.987195253372192383e-01,3.918933849726742746e+00
7.993597388267517090e-01,3.937765074233810836e+00
8.000000119209289551e-01,3.957200560321765259e+00


==> code/potentials/bilevel/potentials_14.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307415e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339650739e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431342703e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605052e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023709567e+00
-7.078031301498413086e-01,3.498548728121950724e+00
-7.071628570556640625e-01,3.498537483491953815e+00
-7.065226435661315918e-01,3.498526208459154851e+00
-7.058823704719543457e-01,3.498514937932495350e+00
-7.052420973777770996e-01,3.498503659278144884e+00
-7.046018242835998535e-01,3.498492364128261478e+00
-7.039616107940673828e-01,3.498481058825822387e+00
-7.033213376998901367e-01,3.498469762854591991e+00
-7.026810646057128906e-01,3.498458429261368963e+00
-7.020408511161804199e-01,3.498447091840009016e+00
-7.014005780220031738e-01,3.498435743471039139e+00
-7.007603049278259277e-01,3.498424418695166072e+00
-7.001200318336486816e-01,3.498413063498415632e+00
-6.994798183441162109e-01,3.498401681062717650e+00
-6.988395452499389648e-01,3.498390296560504265e+00
-6.981992721557617188e-01,3.498378893636754583e+00
-6.975590586662292480e-01,3.498367492364381270e+00
-6.969187855720520020e-01,3.498356059036286325e+00
-6.962785124778747559e-01,3.498344630973169611e+00
-6.956382393836975098e-01,3.498333188338763833e+00
-6.949980258941650391e-01,3.498321754750599588e+00
-6.943577527999877930e-01,3.498310293714520292e+00
-6.937174797058105469e-01,3.498298800204432624e+00
-6.930772662162780762e-01,3.498287315433438849e+00
-6.924369931221008301e-01,3.498275826109924491e+00
-6.917967200279235840e-01,3.498264308014777946e+00
-6.911564469337463379e-01,3.498252788112560907e+00
-6.905162334442138672e-01,3.498241257171445628e+00
-6.898759603500366211e-01,3.498229716335483186e+00
-6.892356872558593750e-01,3.498218155107863048e+00
-6.885954737663269043e-01,3.498206591509114283e+00
-6.879552006721496582e-01,3.498195025725260976e+00
-6.873149275779724121e-01,3.498183426645267602e+00
-6.866746544837951660e-01,3.498171824240166927e+00
-6.860344409942626953e-01,3.498160216596974958e+00
-6.853941679000854492e-01,3.498148594882064089e+00
-6.847538948059082031e-01,3.498136951341569212e+00
-6.841136813163757324e-01,3.498125307176302545e+00
-6.834734082221984863e-01,3.498113659729739311e+00
-6.828331351280212402e-01,3.498102003222578471e+00
-6.821928620338439941e-01,3.498090317607273292e+00
-6.815526485443115234e-01,3.498078623293237044e+00
-6.809123754501342773e-01,3.498066939697738853e+00
-6.802721023559570312e-01,3.498055230730217957e+00
-6.796318888664245605e-01,3.498043514462056081e+00
-6.789916157722473145e-01,3.498031779127508401e+00
-6.783513426780700684e-01,3.498020046501638891e+00
-6.777110695838928223e-01,3.498008288504205865e+00
-6.770708560943603516e-01,3.497996535131452589e+00
-6.764305830001831055e-01,3.497984749292392337e+00
-6.757903099060058594e-01,3.497972976064375850e+00
-6.751500964164733887e-01,3.497961182138427993e+00
-6.745098233222961426e-01,3.497949380875672531e+00
-6.738695502281188965e-01,3.497937557988112456e+00
-6.732292771339416504e-01,3.497925734576759815e+00
-6.725890636444091797e-01,3.497913919418549344e+00
-6.719487905502319336e-01,3.497902045570261187e+00
-6.713085174560546875e-01,3.497890204536029390e+00
-6.706683039665222168e-01,3.497878325011713585e+00
-6.700280308723449707e-01,3.497866456481403485e+00
-6.693877577781677246e-01,3.497854564450222803e+00
-6.687474846839904785e-01,3.497842661949801091e+00
-6.681072711944580078e-01,3.497830757897173459e+00
-6.674669981002807617e-01,3.497818836969033285e+00
-6.668267250061035156e-01,3.497806905502240049e+00
-6.661865115165710449e-01,3.497794960371904960e+00
-6.655462384223937988e-01,3.497783011837351630e+00
-6.649059653282165527e-01,3.497771050570026574e+00
-6.642656922340393066e-01,3.497759068265706262e+00
-6.636254787445068359e-01,3.497747071406636099e+00
-6.629852056503295898e-01,3.497735098912103435e+00
-6.623449325561523438e-01,3.497723081936867651e+00
-6.617047190666198730e-01,3.497711072010291744e+00
-6.610644459724426270e-01,3.497699042930418223e+00
-6.604241728782653809e-01,3.497687003735921341e+00
-6.597838997840881348e-01,3.497674956188465689e+00
-6.591436862945556641e-01,3.497662881542452862e+00
-6.585034132003784180e-01,3.497650827308511623e+00
-6.578631401062011719e-01,3.497638739718797574e+00
-6.572229266166687012e-01,3.497626633028878551e+00
-6.565826535224914551e-01,3.497614543430515699e+00
-6.559423804283142090e-01,3.497602427390684277e+00
-6.553021073341369629e-01,3.497590294906677499e+00
-6.546618938446044922e-01,3.497578155315779203e+00
-6.540216207504272461e-01,3.497566007471062832e+00
-6.533813476562500000e-01,3.497553838502771129e+00
-6.527411341667175293e-01,3.497541667308714075e+00
-6.521008610725402832e-01,3.497529474629773816e+00
-6.514605879783630371e-01,3.497517278351287118e+00
-6.508203148841857910e-01,3.497505071686249245e+00
-6.501801013946533203e-01,3.497492869890479028e+00
-6.495398283004760742e-01,3.497480615976326312e+00
-6.488995552062988281e-01,3.497468376335783002e+00
-6.482593417167663574e-01,3.497456119162304589e+00
-6.476190686225891113e-01,3.497443858777669945e+00
-6.469787955284118652e-01,3.497431570721249994e+00
-6.463385224342346191e-01,3.497419284876749135e+00
-6.456983089447021484e-01,3.497406982364097416e+00
-6.450580358505249023e-01,3.497394658018578628e+00
-6.444177627563476562e-01,3.497382346392152286e+00
-6.437775492668151855e-01,3.497370013612341566e+00
-6.431372761726379395e-01,3.497357668767619110e+00
-6.424970030784606934e-01,3.497345302184545091e+00
-6.418567299842834473e-01,3.497332929890922593e+00
-6.412165164947509766e-01,3.497320541894273660e+00
-6.405762434005737305e-01,3.497308143174010731e+00
-6.399359703063964844e-01,3.497295725064859973e+00
-6.392957568168640137e-01,3.497283309943040486e+00
-6.386554837226867676e-01,3.497270876398926198e+00
-6.380152106285095215e-01,3.497258432161840513e+00
-6.373749375343322754e-01,3.497245977616437074e+00
-6.367347240447998047e-01,3.497233509428008702e+00
-6.360944509506225586e-01,3.497221005858921039e+00
-6.354541778564453125e-01,3.497208513749521686e+00
-6.348139643669128418e-01,3.497196013671006298e+00
-6.341736912727355957e-01,3.497183486813404851e+00
-6.335334181785583496e-01,3.497170961686153490e+00
-6.328931450843811035e-01,3.497158419561280152e+00
-6.322529315948486328e-01,3.497145850207843409e+00
-6.316126585006713867e-01,3.497133281199827248e+00
-6.309723854064941406e-01,3.497120714106267680e+00
-6.303321719169616699e-01,3.497108099959880256e+00
-6.296918988227844238e-01,3.497095503965108598e+00
-6.290516257286071777e-01,3.497082877050722072e+00
-6.284113526344299316e-01,3.497070221785144373e+00
-6.277711391448974609e-01,3.497057600011448386e+00
-6.271308660507202148e-01,3.497044928998182201e+00
-6.264905929565429688e-01,3.497032258586840747e+00
-6.258503794670104980e-01,3.497019579746163842e+00
-6.252101063728332520e-01,3.497006878703947663e+00
-6.245698332786560059e-01,3.496994167071803439e+00
-6.239295601844787598e-01,3.496981436924316178e+00
-6.232893466949462891e-01,3.496968710981810169e+00
-6.226490736007690430e-01,3.496955960601184188e+00
-6.220088005065917969e-01,3.496943205358518547e+00
-6.213685870170593262e-01,3.496930413062917076e+00
-6.207283139228820801e-01,3.496917621599696879e+00
-6.200880408287048340e-01,3.496904825903553338e+00
-6.194477677345275879e-01,3.496892011830614599e+00
-6.188075542449951172e-01,3.496879184076679081e+00
-6.181672811508178711e-01,3.496866348587749584e+00
-6.175270080566406250e-01,3.496853490921210117e+00
-6.168867945671081543e-01,3.496840619518836846e+00
-6.162465214729309082e-01,3.496827739657668577e+00
-6.156062483787536621e-01,3.496814851710011496e+00
-6.149659752845764160e-01,3.496801930046911089e+00
-6.143257617950439453e-01,3.496789013300091398e+00
-6.136854887008666992e-01,3.496776076086719698e+00
-6.130452156066894531e-01,3.496763141588024038e+00
-6.124050021171569824e-01,3.496750185135596212e+00
-6.117647290229797363e-01,3.496737198755577314e+00
-6.111244559288024902e-01,3.496724214403907016e+00
-6.104841828346252441e-01,3.496711208828836348e+00
-6.098439693450927734e-01,3.496698194079700173e+00
-6.092036962509155273e-01,3.496685168184801462e+00
-6.085634231567382812e-01,3.496672131898304947e+00
-6.079232096672058105e-01,3.496659074942416456e+00
-6.072829365730285645e-01,3.496645999296528640e+00
-6.066426634788513184e-01,3.496632915550309306e+00
-6.060023903846740723e-01,3.496619838288831161e+00
-6.053621768951416016e-01,3.496606726840517876e+00
-6.047219038009643555e-01,3.496593590672295360e+00
-6.040816307067871094e-01,3.496580448390788298e+00
-6.034414172172546387e-01,3.496567300659654265e+00
-6.028011441230773926e-01,3.496554132244976021e+00
-6.021608710289001465e-01,3.496540964055268930e+00
-6.015205979347229004e-01,3.496527775231344837e+00
-6.008803844451904297e-01,3.496514555741867092e+00
-6.002401113510131836e-01,3.496501357057374193e+00
-5.995998382568359375e-01,3.496488109574418246e+00
-5.989596247673034668e-01,3.496474864762005641e+00
-5.983193516731262207e-01,3.496461598201528354e+00
-5.976790785789489746e-01,3.496448325781712718e+00
-5.970388054847717285e-01,3.496435045782429363e+00
-5.963985919952392578e-01,3.496421724739480652e+00
-5.957583189010620117e-01,3.496408406262811575e+00
-5.951180458068847656e-01,3.496395068696339425e+00
-5.944778323173522949e-01,3.496381731014182037e+00
-5.938375592231750488e-01,3.496368372439401018e+00
-5.931972861289978027e-01,3.496354996348694399e+00
-5.925570130348205566e-01,3.496341600951520689e+00
-5.919167995452880859e-01,3.496328202381333128e+00
-5.912765264511108398e-01,3.496314780180362902e+00
-5.906362533569335938e-01,3.496301358185842645e+00
-5.899960398674011230e-01,3.496287902615474508e+00
-5.893557667732238770e-01,3.496274425511137096e+00
-5.887154936790466309e-01,3.496260965465284087e+00
-5.880752205848693848e-01,3.496247468762999411e+00
-5.874350070953369141e-01,3.496233960844867816e+00
-5.867947340011596680e-01,3.496220447467702996e+00
-5.861544609069824219e-01,3.496206915075593002e+00
-5.855142474174499512e-01,3.496193366831998439e+00
-5.848739743232727051e-01,3.496179808768024699e+00
-5.842337012290954590e-01,3.496166223234330239e+00
-5.835934281349182129e-01,3.496152641137417305e+00
-5.829532146453857422e-01,3.496139017756654255e+00
-5.823129415512084961e-01,3.496125396446684519e+00
-5.816726684570312500e-01,3.496111778261544956e+00
-5.810324549674987793e-01,3.496098103850667549e+00
-5.803921818733215332e-01,3.496084457539766266e+00
-5.797519087791442871e-01,3.496070760500325836e+00
-5.791116356849670410e-01,3.496057069963819597e+00
-5.784714221954345703e-01,3.496043356365062582e+00
-5.778311491012573242e-01,3.496029624443250938e+00
-5.771908760070800781e-01,3.496015889187664705e+00
-5.765506625175476074e-01,3.496002123951923668e+00
-5.759103894233703613e-01,3.495988345722242485e+00
-5.752701163291931152e-01,3.495974574754247222e+00
-5.746298432350158691e-01,3.495960765942707660e+00
-5.739896297454833984e-01,3.495946942914471833e+00
-5.733493566513061523e-01,3.495933111782638214e+00
-5.727090835571289062e-01,3.495919271922109051e+00
-5.720688700675964355e-01,3.495905408691542426e+00
-5.714285969734191895e-01,3.495891515655017656e+00
-5.707883238792419434e-01,3.495877633627795689e+00
-5.701480507850646973e-01,3.495863723013933999e+00
-5.695078372955322266e-01,3.495849810631041166e+00
-5.688675642013549805e-01,3.495835860805850182e+00
-5.682272911071777344e-01,3.495821892315996493e+00
-5.675870776176452637e-01,3.495807937900542228e+00
-5.669468045234680176e-01,3.495793947989142225e+00
-5.663065314292907715e-01,3.495779944940300865e+00
-5.656662583351135254e-01,3.495765920774966951e+00
-5.650260448455810547e-01,3.495751891380253440e+00
-5.643857717514038086e-01,3.495737843657593658e+00
-5.637454986572265625e-01,3.495723777006547905e+00
-5.631052851676940918e-01,3.495709704192535128e+00
-5.624650120735168457e-01,3.495695610209282655e+00
-5.618247389793395996e-01,3.495681505689917756e+00
-5.611844658851623535e-01,3.495667366182775293e+00
-5.605442523956298828e-01,3.495653233697530560e+00
-5.599039793014526367e-01,3.495639050996135033e+00
-5.592637062072753906e-01,3.495624887482652987e+00
-5.586234927177429199e-01,3.495610698156694340e+00
-5.579832196235656738e-01,3.495596480095535252e+00
-5.573429465293884277e-01,3.495582263406902257e+00
-5.567026734352111816e-01,3.495568021899046585e+00
-5.560624599456787109e-01,3.495553773727108293e+00
-5.554221868515014648e-01,3.495539499389372473e+00
-5.547819137573242188e-01,3.495525224521813357e+00
-5.541416406631469727e-01,3.495510907730594585e+00
-5.535014271736145020e-01,3.495496580860992353e+00
-5.528611540794372559e-01,3.495482262167411314e+00
-5.522208809852600098e-01,3.495467891699959750e+00
-5.515806674957275391e-01,3.495453527053879572e+00
-5.509403944015502930e-01,3.495439146120267182e+00
-5.503001213073730469e-01,3.495424741661510293e+00
-5.496598482131958008e-01,3.495410331998233033e+00
-5.490196347236633301e-01,3.495395892876119071e+00
-5.483793616294860840e-01,3.495381440887609159e+00
-5.477390885353088379e-01,3.495366965682388916e+00
-5.470988750457763672e-01,3.495352492522968202e+00
-5.464586019515991211e-01,3.495337978334761786e+00
-5.458183288574218750e-01,3.495323467226925551e+00
-5.451780557632446289e-01,3.495308936999563798e+00
-5.445378422737121582e-01,3.495294385888650268e+00
-5.438975691795349121e-01,3.495279830496015983e+00
-5.432572960853576660e-01,3.495265235559504191e+00
-5.426170825958251953e-01,3.495250641602156705e+00
-5.419768095016479492e-01,3.495236020773131447e+00
-5.413365364074707031e-01,3.495221371675027555e+00
-5.406962633132934570e-01,3.495206747963633731e+00
-5.400560498237609863e-01,3.495192070348984714e+00
-5.394157767295837402e-01,3.495177387192087259e+00
-5.387755036354064941e-01,3.495162685866572083e+00
-5.381352901458740234e-01,3.495147963149991099e+00
-5.374950170516967773e-01,3.495133235203400801e+00
-5.368547439575195312e-01,3.495118476916408312e+00
-5.362144708633422852e-01,3.495103699401008512e+00
-5.355742573738098145e-01,3.495088920763619544e+00
-5.349339842796325684e-01,3.495074111256669003e+00
-5.342937111854553223e-01,3.495059301950466324e+00
-5.336534976959228516e-01,3.495044454682723956e+00
-5.330132246017456055e-01,3.495029608200750815e+00
-5.323729515075683594e-01,3.495014720711814959e+00
-5.317326784133911133e-01,3.494999842160058101e+00
-5.310924649238586426e-01,3.494984933679054606e+00
-5.304521918296813965e-01,3.494970005239872446e+00
-5.298119187355041504e-01,3.494955065695023677e+00
-5.291717052459716797e-01,3.494940098007222495e+00
-5.285314321517944336e-01,3.494925119348273768e+00
-5.278911590576171875e-01,3.494910129214713557e+00
-5.272508859634399414e-01,3.494895121031766472e+00
-5.266106724739074707e-01,3.494880068520050731e+00
-5.259703993797302246e-01,3.494865024987378277e+00
-5.253301262855529785e-01,3.494849962641938479e+00
-5.246899127960205078e-01,3.494834877758392189e+00
-5.240496397018432617e-01,3.494819757779735525e+00
-5.234093666076660156e-01,3.494804652478776141e+00
-5.227690935134887695e-01,3.494789511332864862e+00
-5.221288800239562988e-01,3.494774346150985700e+00
-5.214886069297790527e-01,3.494759160582670887e+00
-5.208483338356018066e-01,3.494743972843014745e+00
-5.202081203460693359e-01,3.494728757103266581e+00
-5.195678472518920898e-01,3.494713524963676488e+00
-5.189275741577148438e-01,3.494698267432629457e+00
-5.182873010635375977e-01,3.494682995031589634e+00
-5.176470875740051270e-01,3.494667696357176112e+00
-5.170068144798278809e-01,3.494652408769580276e+00
-5.163665413856506348e-01,3.494637070108193466e+00
-5.157263278961181641e-01,3.494621723318314110e+00
-5.150860548019409180e-01,3.494606363348675693e+00
-5.144457817077636719e-01,3.494590964270872568e+00
-5.138055086135864258e-01,3.494575562106163158e+00
-5.131652951240539551e-01,3.494560155061951612e+00
-5.125250220298767090e-01,3.494544703570647393e+00
-5.118847489356994629e-01,3.494529240402069803e+00
-5.112445354461669922e-01,3.494513756750631472e+00
-5.106042623519897461e-01,3.494498254780748603e+00
-5.099639892578125000e-01,3.494482737534184480e+00
-5.093237161636352539e-01,3.494467192546681478e+00
-5.086835026741027832e-01,3.494451623284787534e+00
-5.080432295799255371e-01,3.494436058368937559e+00
-5.074029564857482910e-01,3.494420455687777594e+00
-5.067627429962158203e-01,3.494404835349008032e+00
-5.061224699020385742e-01,3.494389197295603378e+00
-5.054821968078613281e-01,3.494373539105171567e+00
-5.048419237136840820e-01,3.494357873374312362e+00
-5.042017102241516113e-01,3.494342176402566835e+00
-5.035614371299743652e-01,3.494326455799033226e+00
-5.029211640357971191e-01,3.494310732455428337e+00
-5.022809505462646484e-01,3.494294979741606078e+00
-5.016406774520874023e-01,3.494279200546096753e+00
-5.010004043579101562e-01,3.494263413977869881e+00
-5.003601312637329102e-01,3.494247607308743397e+00
-4.997198879718780518e-01,3.494231797044939025e+00
-4.990796446800231934e-01,3.494215960175197644e+00
-4.984394013881683350e-01,3.494200098035557200e+00
-4.977991282939910889e-01,3.494184226148539629e+00
-4.971588850021362305e-01,3.494168353582639774e+00
-4.965186119079589844e-01,3.494152445971988818e+00
-4.958783686161041260e-01,3.494136533114749810e+00
-4.952380955219268799e-01,3.494120593977028122e+00
-4.945978522300720215e-01,3.494104665064546644e+00
-4.939576089382171631e-01,3.494088717168789326e+00
-4.933173358440399170e-01,3.494072749380045639e+00
-4.926770925521850586e-01,3.494056792119787147e+00
-4.920368194580078125e-01,3.494040820992333707e+00
-4.913965761661529541e-01,3.494024845551008784e+00
-4.907563030719757080e-01,3.494008868853393679e+00
-4.901160597801208496e-01,3.493992880311506788e+00
-4.894758164882659912e-01,3.493976913100098614e+00
-4.888355433940887451e-01,3.493960935276278157e+00
-4.881953001022338867e-01,3.493944952825027706e+00
-4.875550270080566406e-01,3.493929013527136362e+00
-4.869147837162017822e-01,3.493913059072509597e+00
-4.862745106220245361e-01,3.493897142887027130e+00
-4.856342673301696777e-01,3.493881243170460671e+00
-4.849940240383148193e-01,3.493865381075333953e+00
-4.843537509441375732e-01,3.493849548535078675e+00
-4.837135076522827148e-01,3.493833751483687244e+00
-4.830732345581054688e-01,3.493817997365717964e+00
-4.824329912662506104e-01,3.493802305597442981e+00
-4.817927181720733643e-01,3.493786673848227498e+00
-4.811524748802185059e-01,3.493771093802201300e+00
-4.805122315883636475e-01,3.493755622587944920e+00
-4.798719584941864014e-01,3.493740231991250944e+00
-4.792317152023315430e-01,3.493724940476157670e+00
-4.785914421081542969e-01,3.493709764161569087e+00
-4.779511988162994385e-01,3.493694706594913768e+00
-4.773109257221221924e-01,3.493679805005498462e+00
-4.766706824302673340e-01,3.493665053911694685e+00
-4.760304391384124756e-01,3.493650490766564420e+00
-4.753901660442352295e-01,3.493636106332425939e+00
-4.747499227523803711e-01,3.493621952347434778e+00
-4.741096496582031250e-01,3.493608014737974443e+00
-4.734694063663482666e-01,3.493594353629778659e+00
-4.728291332721710205e-01,3.493580982631889320e+00
-4.721888899803161621e-01,3.493567916902226678e+00
-4.715486466884613037e-01,3.493555211506692348e+00
-4.709083735942840576e-01,3.493542876119678731e+00
-4.702681303024291992e-01,3.493530959440656503e+00
-4.696278572082519531e-01,3.493519490111897330e+00
-4.689876139163970947e-01,3.493508512428038060e+00
-4.683473408222198486e-01,3.493498060665061189e+00
-4.677070975303649902e-01,3.493488203304692785e+00
-4.670668542385101318e-01,3.493478946226640680e+00
-4.664265811443328857e-01,3.493470387984889847e+00
-4.657863378524780273e-01,3.493462565170628586e+00
-4.651460647583007812e-01,3.493455535098033859e+00
-4.645058214664459229e-01,3.493449353162047633e+00
-4.638655483722686768e-01,3.493444112303922378e+00
-4.632253050804138184e-01,3.493439861864199081e+00
-4.625850617885589600e-01,3.493436670749350270e+00
-4.619447886943817139e-01,3.493434634213143042e+00
-4.613045454025268555e-01,3.493433837097138284e+00
-4.606642723083496094e-01,3.493434332486131666e+00
-4.600240290164947510e-01,3.493436267548737817e+00
-4.593837559223175049e-01,3.493439692840669686e+00
-4.587435126304626465e-01,3.493444754255544460e+00
-4.581032693386077881e-01,3.493451501949603966e+00
-4.574629962444305420e-01,3.493460095504200780e+00
-4.568227529525756836e-01,3.493470630583600745e+00
-4.561824798583984375e-01,3.493483235664117004e+00
-4.555422365665435791e-01,3.493498034065940949e+00
-4.549019634723663330e-01,3.493515160549530485e+00
-4.542617201805114746e-01,3.493534751674842731e+00
-4.536214768886566162e-01,3.493556954497718525e+00
-4.529812037944793701e-01,3.493581898006021369e+00
-4.523409605026245117e-01,3.493609775732614331e+00
-4.517006874084472656e-01,3.493640699666623828e+00
-4.510604441165924072e-01,3.493674837580918791e+00
-4.504201710224151611e-01,3.493712387194221947e+00
-4.497799277305603027e-01,3.493753483721745212e+00
-4.491396844387054443e-01,3.493798340467993757e+00
-4.484994113445281982e-01,3.493847091996909349e+00
-4.478591680526733398e-01,3.493899960088615586e+00
-4.472188949584960938e-01,3.493957118752038848e+00
-4.465786516666412354e-01,3.494018742481591389e+00
-4.459383785724639893e-01,3.494085066560454145e+00
-4.452981352806091309e-01,3.494156229130881641e+00
-4.446578919887542725e-01,3.494232456828295419e+00
-4.440176188945770264e-01,3.494313958108339335e+00
-4.433773756027221680e-01,3.494400942962273326e+00
-4.427371025085449219e-01,3.494493553774363104e+00
-4.420968592166900635e-01,3.494592046296281840e+00
-4.414565861225128174e-01,3.494696617796035909e+00
-4.408163428306579590e-01,3.494807441774122836e+00
-4.401760995388031006e-01,3.494924752145323055e+00
-4.395358264446258545e-01,3.495048713686869313e+00
-4.388955831527709961e-01,3.495179540157295595e+00
-4.382553100585937500e-01,3.495317404535890571e+00
-4.376150667667388916e-01,3.495462548310425355e+00
-4.369747936725616455e-01,3.495615099578358809e+00
-4.363345503807067871e-01,3.495775252016971812e+00
-4.356943070888519287e-01,3.495943164884614873e+00
-4.350540339946746826e-01,3.496119038740096663e+00
-4.344137907028198242e-01,3.496303003831859435e+00
-4.337735176086425781e-01,3.496495243185138602e+00
-4.331332743167877197e-01,3.496695849627677433e+00
-4.324930012226104736e-01,3.496905015532896677e+00
-4.318527579307556152e-01,3.497122842236395357e+00
-4.312124848365783691e-01,3.497349438755056994e+00
-4.305722415447235107e-01,3.497584920654746909e+00
-4.299319982528686523e-01,3.497829351928353425e+00
-4.292917251586914062e-01,3.498082862147238181e+00
-4.286514818668365479e-01,3.498345507319187142e+00
-4.280112087726593018e-01,3.498617337282161621e+00
-4.273709654808044434e-01,3.498898376255176856e+00
-4.267306923866271973e-01,3.499188710520426682e+00
-4.260904490947723389e-01,3.499488287325677849e+00
-4.254502058029174805e-01,3.499797165389551878e+00
-4.248099327087402344e-01,3.500115328366089962e+00
-4.241696894168853760e-01,3.500442729692208932e+00
-4.235294163227081299e-01,3.500779365846914182e+00
-4.228891730308532715e-01,3.501125153529442979e+00
-4.222488999366760254e-01,3.501480052840748591e+00
-4.216086566448211670e-01,3.501843959907346093e+00
-4.209684133529663086e-01,3.502216772650434962e+00
-4.203281402587890625e-01,3.502598443487376478e+00
-4.196878969669342041e-01,3.502988758099279565e+00
-4.190476238727569580e-01,3.503387682708425821e+00
-4.184073805809020996e-01,3.503794991429420858e+00
-4.177671074867248535e-01,3.504210572946744762e+00
-4.171268641948699951e-01,3.504634215712745249e+00
-4.164866209030151367e-01,3.505065752879110264e+00
-4.158463478088378906e-01,3.505505009310996734e+00
-4.152061045169830322e-01,3.505951763602120685e+00
-4.145658314228057861e-01,3.506405819859118811e+00
-4.139255881309509277e-01,3.506866901673033166e+00
-4.132853150367736816e-01,3.507334867317901672e+00
-4.126450717449188232e-01,3.507809393801414988e+00
-4.120048284530639648e-01,3.508290259052035953e+00
-4.113645553588867188e-01,3.508777244821931429e+00
-4.107243120670318604e-01,3.509270042668664935e+00
-4.100840389728546143e-01,3.509768459652026884e+00
-4.094437956809997559e-01,3.510272167447112235e+00
-4.088035225868225098e-01,3.510780960289662467e+00
-4.081632792949676514e-01,3.511294505505416552e+00
-4.075230360031127930e-01,3.511812551780483016e+00
-4.068827629089355469e-01,3.512334886844807880e+00
-4.062425196170806885e-01,3.512861171823210782e+00
-4.056022465229034424e-01,3.513391201400760888e+00
-4.049620032310485840e-01,3.513924657677217844e+00
-4.043217301368713379e-01,3.514461316993561901e+00
-4.036814868450164795e-01,3.515000880310612974e+00
-4.030412435531616211e-01,3.515543140722046545e+00
-4.024009704589843750e-01,3.516087839205819687e+00
-4.017607271671295166e-01,3.516634683849629184e+00
-4.011204540729522705e-01,3.517183509182645551e+00
-4.004802107810974121e-01,3.517734021836491642e+00
-3.998399376869201660e-01,3.518286065173198196e+00
-3.991996943950653076e-01,3.518839350122458409e+00
-3.985594511032104492e-01,3.519393698017707628e+00
-3.979191780090332031e-01,3.519948943427908539e+00
-3.972789347171783447e-01,3.520504812183441246e+00
-3.966386616230010986e-01,3.521061211703211846e+00
-3.959984183311462402e-01,3.521617871447006998e+00
-3.953581452369689941e-01,3.522174700439828499e+00
-3.947179019451141357e-01,3.522731475992850747e+00
-3.940776586532592773e-01,3.523288055026230658e+00
-3.934373855590820312e-01,3.523844341980508332e+00
-3.927971422672271729e-01,3.524400123714224620e+00
-3.921568691730499268e-01,3.524955326096150809e+00
-3.915166258811950684e-01,3.525509777638140108e+00
-3.908763527870178223e-01,3.526063396555380702e+00
-3.902361094951629639e-01,3.526616061582306116e+00
-3.895958662033081055e-01,3.527167620408461435e+00
-3.889555931091308594e-01,3.527718067003329683e+00
-3.883153498172760010e-01,3.528267231440007201e+00
-3.876750767230987549e-01,3.528815082176069318e+00
-3.870348334312438965e-01,3.529361459318017147e+00
-3.863945603370666504e-01,3.529906361191819997e+00
-3.857543170452117920e-01,3.530449624886569993e+00
-3.851140737533569336e-01,3.530991250454346364e+00
-3.844738006591796875e-01,3.531531165761456315e+00
-3.838335573673248291e-01,3.532069242302060985e+00
-3.831932842731475830e-01,3.532605496761457964e+00
-3.825530409812927246e-01,3.533139789260844488e+00
-3.819127678871154785e-01,3.533672104708331929e+00
-3.812725245952606201e-01,3.534202365459345963e+00
-3.806322813034057617e-01,3.534730500690872468e+00
-3.799920082092285156e-01,3.535256507076745436e+00
-3.793517649173736572e-01,3.535780244099229641e+00
-3.787114918231964111e-01,3.536301713545643821e+00
-3.780712485313415527e-01,3.536820805968148740e+00
-3.774309754371643066e-01,3.537337521904974302e+00
-3.767907321453094482e-01,3.537851741613364798e+00
-3.761504888534545898e-01,3.538363448780529552e+00
-3.755102157592773438e-01,3.538872572085783652e+00
-3.748699724674224854e-01,3.539379002125535578e+00
-3.742296993732452393e-01,3.539882765924972752e+00
-3.735894560813903809e-01,3.540383705767143230e+00
-3.729491829872131348e-01,3.540881827388392189e+00
-3.723089396953582764e-01,3.541377034512577460e+00
-3.716686964035034180e-01,3.541869237640007384e+00
-3.710284233093261719e-01,3.542358431571835276e+00
-3.703881800174713135e-01,3.542844482263569184e+00
-3.697479069232940674e-01,3.543327372348032966e+00
-3.691076636314392090e-01,3.543806984786725067e+00
-3.684673905372619629e-01,3.544283303144877273e+00
-3.678271472454071045e-01,3.544756203529775718e+00
-3.671869039535522461e-01,3.545225644445885393e+00
-3.665466308593750000e-01,3.545691569685196942e+00
-3.659063875675201416e-01,3.546153867475685839e+00
-3.652661144733428955e-01,3.546612517989895075e+00
-3.646258711814880371e-01,3.547067410205588356e+00
-3.639855980873107910e-01,3.547518498289162991e+00
-3.633453547954559326e-01,3.547965695229376326e+00
-3.627051115036010742e-01,3.548408932064144317e+00
-3.620648384094238281e-01,3.548848182696846543e+00
-3.614245951175689697e-01,3.549283322329954693e+00
-3.607843220233917236e-01,3.549714326959666266e+00
-3.601440787315368652e-01,3.550141103896499395e+00
-3.595038056373596191e-01,3.550563629082230666e+00
-3.588635623455047607e-01,3.550981796559766757e+00
-3.582233190536499023e-01,3.551395538112029016e+00
-3.575830459594726562e-01,3.551804832222101638e+00
-3.569428026676177979e-01,3.552209607364333444e+00
-3.563025295734405518e-01,3.552609803410263556e+00
-3.556622862815856934e-01,3.553005353028295232e+00
-3.550220131874084473e-01,3.553396209806867212e+00
-3.543817698955535889e-01,3.553782306138158820e+00
-3.537415266036987305e-01,3.554163592903436975e+00
-3.531012535095214844e-01,3.554540046059122105e+00
-3.524610102176666260e-01,3.554911578304747799e+00
-3.518207371234893799e-01,3.555278147170712444e+00
-3.511804938316345215e-01,3.555639695311963777e+00
-3.505402207374572754e-01,3.555996213741562606e+00
-3.498999774456024170e-01,3.556347584470778145e+00
-3.492597341537475586e-01,3.556693820619911683e+00
-3.486194610595703125e-01,3.557034858370846209e+00
-3.479792177677154541e-01,3.557370647639902295e+00
-3.473389446735382080e-01,3.557701167596196257e+00
-3.466987013816833496e-01,3.558026316541473832e+00
-3.460584282875061035e-01,3.558346094422304429e+00
-3.454181849956512451e-01,3.558660466448671400e+00
-3.447779119014739990e-01,3.558969375939742719e+00
-3.441376686096191406e-01,3.559272757737302229e+00
-3.434974253177642822e-01,3.559570603186283932e+00
-3.428571522235870361e-01,3.559862885760580298e+00
-3.422169089317321777e-01,3.560149519257413075e+00
-3.415766358375549316e-01,3.560430496429459080e+00
-3.409363925457000732e-01,3.560705781340879561e+00
-3.402961194515228271e-01,3.560975316194568308e+00
-3.396558761596679688e-01,3.561239072385673943e+00
-3.390156328678131104e-01,3.561497006376813435e+00
-3.383753597736358643e-01,3.561749087316819828e+00
-3.377351164817810059e-01,3.561995282134766683e+00
-3.370948433876037598e-01,3.562235555774331708e+00
-3.364546000957489014e-01,3.562469860943794586e+00
-3.358143270015716553e-01,3.562698157904123697e+00
-3.351740837097167969e-01,3.562920414963021365e+00
-3.345338404178619385e-01,3.563136568734684317e+00
-3.338935673236846924e-01,3.563346649906668606e+00
-3.332533240318298340e-01,3.563550553755492345e+00
-3.326130509376525879e-01,3.563748256738890063e+00
-3.319728076457977295e-01,3.563939728870317403e+00
-3.313325345516204834e-01,3.564124904494377688e+00
-3.306922912597656250e-01,3.564303761710200913e+00
-3.300520479679107666e-01,3.564476248520849211e+00
-3.294117748737335205e-01,3.564642337256699545e+00
-3.287715315818786621e-01,3.564801947372665314e+00
-3.281312584877014160e-01,3.564955034090720343e+00
-3.274910151958465576e-01,3.565101531373091603e+00
-3.268507421016693115e-01,3.565241409088780511e+00
-3.262104988098144531e-01,3.565374579484402062e+00
-3.255702555179595947e-01,3.565500973402527585e+00
-3.249299824237823486e-01,3.565620548248724209e+00
-3.242897391319274902e-01,3.565733183298396280e+00
-3.236494660377502441e-01,3.565838817109002079e+00
-3.230092227458953857e-01,3.565937364612902449e+00
-3.223689496517181396e-01,3.566028754170162074e+00
-3.217287063598632812e-01,3.566112844298508833e+00
-3.210884630680084229e-01,3.566189532960637454e+00
-3.204481899738311768e-01,3.566258700500221313e+00
-3.198079466819763184e-01,3.566320256872072214e+00
-3.191676735877990723e-01,3.566374032470323474e+00
-3.185274302959442139e-01,3.566419897666226468e+00
-3.178871572017669678e-01,3.566457689587501534e+00
-3.172469139099121094e-01,3.566487259319184311e+00
-3.166066706180572510e-01,3.566508433988241578e+00
-3.159663975238800049e-01,3.566521012925549350e+00
-3.153261542320251465e-01,3.566524803808247768e+00
-3.146858811378479004e-01,3.566519636382453839e+00
-3.140456378459930420e-01,3.566505226953205376e+00
-3.134053647518157959e-01,3.566481411971489823e+00
-3.127651214599609375e-01,3.566447894256342455e+00
-3.121248781681060791e-01,3.566404452821386073e+00
-3.114846050739288330e-01,3.566350792711100670e+00
-3.108443617820739746e-01,3.566286651244829020e+00
-3.102040886878967285e-01,3.566211722729535349e+00
-3.095638453960418701e-01,3.566125730127674309e+00
-3.089235723018646240e-01,3.566028292432905644e+00
-3.082833290100097656e-01,3.565919110507044465e+00
-3.076430857181549072e-01,3.565797856113286812e+00
-3.070028126239776611e-01,3.565664124129311663e+00
-3.063625693321228027e-01,3.565517587103711694e+00
-3.057222962379455566e-01,3.565357835350514204e+00
-3.050820529460906982e-01,3.565184498877433938e+00
-3.044417798519134521e-01,3.564997123259298739e+00
-3.038015365600585938e-01,3.564795340330878304e+00
-3.031612932682037354e-01,3.564578719449983168e+00
-3.025210201740264893e-01,3.564346793691806070e+00
-3.018807768821716309e-01,3.564099170192971400e+00
-3.012405037879943848e-01,3.563835357055355146e+00
-3.006002604961395264e-01,3.563554929679233041e+00
-2.999599874019622803e-01,3.563257397227164613e+00
-2.993197441101074219e-01,3.562942318662465802e+00
-2.986795008182525635e-01,3.562609238811733192e+00
-2.980392277240753174e-01,3.562257643253114558e+00
-2.973989844322204590e-01,3.561887107110478290e+00
-2.967587113380432129e-01,3.561497128742314722e+00
-2.961184680461883545e-01,3.561087298831866477e+00
-2.954781949520111084e-01,3.560657084060690369e+00
-2.948379516601562500e-01,3.560206116171867219e+00
-2.941977083683013916e-01,3.559733877040092587e+00
-2.935574352741241455e-01,3.559239962307409577e+00
-2.929171919822692871e-01,3.558723966674861572e+00
-2.922769188880920410e-01,3.558185446821747533e+00
-2.916366755962371826e-01,3.557624044676054531e+00
-2.909964025020599365e-01,3.557039327470665313e+00
-2.903561592102050781e-01,3.556430989860280611e+00
-2.897159159183502197e-01,3.555798707159389505e+00
-2.890756428241729736e-01,3.555142081897947559e+00
-2.884353995323181152e-01,3.554460910373233418e+00
-2.877951264381408691e-01,3.553754895024909377e+00
-2.871548831462860107e-01,3.553023818966861924e+00
-2.865146100521087646e-01,3.552267436290562852e+00
-2.858743667602539062e-01,3.551485643987564167e+00
-2.852341234683990479e-01,3.550678310581489416e+00
-2.845938503742218018e-01,3.549845219193544121e+00
-2.839536070823669434e-01,3.548986473359790672e+00
-2.833133339881896973e-01,3.548101919444213159e+00
-2.826730906963348389e-01,3.547191673293483838e+00
-2.820328176021575928e-01,3.546255729515589650e+00
-2.813925743103027344e-01,3.545294279876193055e+00
-2.807523310184478760e-01,3.544307420595941949e+00
-2.801120579242706299e-01,3.543295324085408815e+00
-2.794718146324157715e-01,3.542258358094854120e+00
-2.788315415382385254e-01,3.541196668665428149e+00
-2.781912982463836670e-01,3.540110736496527188e+00
-2.775510251522064209e-01,3.539000857011640022e+00
-2.769107818603515625e-01,3.537867591080548380e+00
-2.762705385684967041e-01,3.536711363640713035e+00
-2.756302654743194580e-01,3.535532697835162885e+00
-2.749900221824645996e-01,3.534332294462711133e+00
-2.743497490882873535e-01,3.533110688017512047e+00
-2.737095057964324951e-01,3.531868704784616675e+00
-2.730692327022552490e-01,3.530606999817058167e+00
-2.724289894104003906e-01,3.529326492474639920e+00
-2.717887461185455322e-01,3.528027961967083570e+00
-2.711484730243682861e-01,3.526712219741067855e+00
-2.705082297325134277e-01,3.525380397646078023e+00
-2.698679566383361816e-01,3.524033335934989797e+00
-2.692277133464813232e-01,3.522672218457072901e+00
-2.685874402523040771e-01,3.521297954670425945e+00
-2.679471969604492188e-01,3.519911820978385286e+00
-2.673069238662719727e-01,3.518514836528065182e+00
-2.666666805744171143e-01,3.517108347680303559e+00
-2.660264372825622559e-01,3.515693481701091194e+00
-2.653861641883850098e-01,3.514271435985736325e+00
-2.647459208965301514e-01,3.512843639902052395e+00
-2.641056478023529053e-01,3.511411269551907743e+00
-2.634654045104980469e-01,3.509975782351947959e+00
-2.628251314163208008e-01,3.508538417005619525e+00
-2.621848881244659424e-01,3.507100672262238206e+00
-2.615446448326110840e-01,3.505663868620128909e+00
-2.609043717384338379e-01,3.504229333792920009e+00
-2.602641284465789795e-01,3.502798614491492657e+00
-2.596238553524017334e-01,3.501372992921734539e+00
-2.589836120605468750e-01,3.499954006823375430e+00
-2.583433389663696289e-01,3.498542939399485352e+00
-2.577030956745147705e-01,3.497141331555556398e+00
-2.570628523826599121e-01,3.495750535226167521e+00
-2.564225792884826660e-01,3.494371858913293494e+00
-2.557823359966278076e-01,3.493006800545281898e+00
-2.551420629024505615e-01,3.491656619993544819e+00
-2.545018196105957031e-01,3.490322776176344455e+00
-2.538615465164184570e-01,3.489006456781567955e+00
-2.532213032245635986e-01,3.487709084705504115e+00
-2.525810599327087402e-01,3.486431837747470119e+00
-2.519407868385314941e-01,3.485175934572604994e+00
-2.513005435466766357e-01,3.483942660951223402e+00
-2.506602704524993896e-01,3.482733085198355116e+00
-2.500200271606445312e-01,3.481548442165490975e+00
-2.493797689676284790e-01,3.480389733853497702e+00
-2.487395107746124268e-01,3.479258022194565925e+00
-2.480992525815963745e-01,3.478154328113662430e+00
-2.474589943885803223e-01,3.477079602415749982e+00
-2.468187510967254639e-01,3.476034736245819268e+00
-2.461784929037094116e-01,3.475020579257488418e+00
-2.455382347106933594e-01,3.474037948051603486e+00
-2.448979765176773071e-01,3.473087593260397732e+00
-2.442577183246612549e-01,3.472170220732479606e+00
-2.436174601316452026e-01,3.471286443220352957e+00
-2.429772019386291504e-01,3.470436906740260952e+00
-2.423369437456130981e-01,3.469622092388024104e+00
-2.416967004537582397e-01,3.468842542991924738e+00
-2.410564422607421875e-01,3.468098595586527111e+00
-2.404161840677261353e-01,3.467390660874454689e+00
-2.397759258747100830e-01,3.466719013576764485e+00
-2.391356676816940308e-01,3.466083964035835407e+00
-2.384954094886779785e-01,3.465485634801901860e+00
-2.378551512956619263e-01,3.464924228519164817e+00
-2.372149080038070679e-01,3.464399776955061849e+00
-2.365746498107910156e-01,3.463912315437133849e+00
-2.359343916177749634e-01,3.463461813032950865e+00
-2.352941334247589111e-01,3.463048179121266834e+00
-2.346538752317428589e-01,3.462671280500589255e+00
-2.340136170387268066e-01,3.462330942662233735e+00
-2.333733588457107544e-01,3.462026894837644697e+00
-2.327331155538558960e-01,3.461758837821587775e+00
-2.320928573608398438e-01,3.461526473441564278e+00
-2.314525991678237915e-01,3.461329358313833371e+00
-2.308123409748077393e-01,3.461167092929141820e+00
-2.301720827817916870e-01,3.461039188848355597e+00
-2.295318245887756348e-01,3.460945116221703088e+00
-2.288915663957595825e-01,3.460884301554465026e+00
-2.282513231039047241e-01,3.460856167234238612e+00
-2.276110649108886719e-01,3.460860046245215038e+00
-2.269708067178726196e-01,3.460895255534109261e+00
-2.263305485248565674e-01,3.460961101700115172e+00
-2.256902903318405151e-01,3.461056792218346168e+00
-2.250500321388244629e-01,3.461181612067229629e+00
-2.244097739458084106e-01,3.461334705102856013e+00
-2.237695306539535522e-01,3.461515265521763585e+00
-2.231292724609375000e-01,3.461722408596638267e+00
-2.224890142679214478e-01,3.461955267149874782e+00
-2.218487560749053955e-01,3.462212933003219639e+00
-2.212084978818893433e-01,3.462494467343130378e+00
-2.205682396888732910e-01,3.462798962421645754e+00
-2.199279814958572388e-01,3.463125437600532042e+00
-2.192877382040023804e-01,3.463472922635548734e+00
-2.186474800109863281e-01,3.463840453075849535e+00
-2.180072218179702759e-01,3.464227018489574483e+00
-2.173669636249542236e-01,3.464631654140007733e+00
-2.167267054319381714e-01,3.465053343227306737e+00
-2.160864472389221191e-01,3.465491051447103565e+00
-2.154461890459060669e-01,3.465943792918071864e+00
-2.148059457540512085e-01,3.466410555411226557e+00
-2.141656875610351562e-01,3.466890359311285419e+00
-2.135254293680191040e-01,3.467382161974975396e+00
-2.128851711750030518e-01,3.467885001303356418e+00
-2.122449129819869995e-01,3.468397859190531562e+00
-2.116046547889709473e-01,3.468919781131480917e+00
-2.109643965959548950e-01,3.469449793040891628e+00
-2.103241533041000366e-01,3.469986914373541786e+00
-2.096838951110839844e-01,3.470530227518586308e+00
-2.090436369180679321e-01,3.471078785200312211e+00
-2.084033787250518799e-01,3.471631703705190031e+00
-2.077631205320358276e-01,3.472188064483820114e+00
-2.071228623390197754e-01,3.472746992290115742e+00
-2.064826041460037231e-01,3.473307646608610355e+00
-2.058423459529876709e-01,3.473869160460971717e+00
-2.052021026611328125e-01,3.474430749325923884e+00
-2.045618444681167603e-01,3.474991627028748198e+00
-2.039215862751007080e-01,3.475551018171486373e+00
-2.032813280820846558e-01,3.476108192326523572e+00
-2.026410698890686035e-01,3.476662437328700506e+00
-2.020008116960525513e-01,3.477213039306026765e+00
-2.013605535030364990e-01,3.477759402044837245e+00
-2.007203102111816406e-01,3.478300811298695727e+00
-2.000800520181655884e-01,3.478836719321374282e+00
-1.994397938251495361e-01,3.479366542892981862e+00
-1.987995356321334839e-01,3.479889715523083016e+00
-1.981592774391174316e-01,3.480405734887283664e+00
-1.975190192461013794e-01,3.480914098833429726e+00
-1.968787610530853271e-01,3.481414361279866476e+00
-1.962385177612304688e-01,3.481906065382011306e+00
-1.955982595682144165e-01,3.482388839199756614e+00
-1.949580013751983643e-01,3.482862293264198605e+00
-1.943177431821823120e-01,3.483326081901965576e+00
-1.936774849891662598e-01,3.483779881784257793e+00
-1.930372267961502075e-01,3.484223382655757817e+00
-1.923969686031341553e-01,3.484656365651433774e+00
-1.917567253112792969e-01,3.485078536251013936e+00
-1.911164671182632446e-01,3.485489714897243019e+00
-1.904762089252471924e-01,3.485889700408040248e+00
-1.898359507322311401e-01,3.486278334397906242e+00
-1.891956925392150879e-01,3.486655463852522452e+00
-1.885554343461990356e-01,3.487020981289442378e+00
-1.879151761531829834e-01,3.487374759139414415e+00
-1.872749328613281250e-01,3.487716755094289134e+00
-1.866346746683120728e-01,3.488046885306015810e+00
-1.859944164752960205e-01,3.488365120723099011e+00
-1.853541582822799683e-01,3.488671438424747251e+00
-1.847139000892639160e-01,3.488965829383500861e+00
-1.840736418962478638e-01,3.489248286126312770e+00
-1.834333837032318115e-01,3.489518861358080315e+00
-1.827931404113769531e-01,3.489777573889219386e+00
-1.821528822183609009e-01,3.490024494854442771e+00
-1.815126240253448486e-01,3.490259645726497162e+00
-1.808723658323287964e-01,3.490483114810239762e+00
-1.802321076393127441e-01,3.490695009765242496e+00
-1.795918494462966919e-01,3.490895387457152221e+00
-1.789515912532806396e-01,3.491084367642068198e+00
-1.783113479614257812e-01,3.491262036776671351e+00
-1.776710897684097290e-01,3.491428521942489205e+00
-1.770308315753936768e-01,3.491583914707771186e+00
-1.763905733823776245e-01,3.491728363261967338e+00
-1.757503151893615723e-01,3.491862007337802609e+00
-1.751100569963455200e-01,3.491984896461477028e+00
-1.744697988033294678e-01,3.492097233971329651e+00
-1.738295555114746094e-01,3.492199130318989653e+00
-1.731892973184585571e-01,3.492290729264643012e+00
-1.725490391254425049e-01,3.492372138558156980e+00
-1.719087809324264526e-01,3.492443541629559611e+00
-1.712685227394104004e-01,3.492505029751730383e+00
-1.706282645463943481e-01,3.492556786666986213e+00
-1.699880063533782959e-01,3.492598917142301751e+00
-1.693477630615234375e-01,3.492631549395039947e+00
-1.687075048685073853e-01,3.492654857295863557e+00
-1.680672466754913330e-01,3.492668998215948228e+00
-1.674269884824752808e-01,3.492674068060789949e+00
-1.667867302894592285e-01,3.492670224535530998e+00
-1.661464720964431763e-01,3.492657652792202860e+00
-1.655062139034271240e-01,3.492636426986320153e+00
-1.648659706115722656e-01,3.492606754851862672e+00
-1.642257124185562134e-01,3.492568747096693293e+00
-1.635854542255401611e-01,3.492522606380059180e+00
-1.629451960325241089e-01,3.492468450257100621e+00
-1.623049378395080566e-01,3.492406450957832753e+00
-1.616646796464920044e-01,3.492336786919127078e+00
-1.610244214534759521e-01,3.492259617726682919e+00
-1.603841632604598999e-01,3.492175124493269500e+00
-1.597439199686050415e-01,3.492083490693307812e+00
-1.591036617755889893e-01,3.491984930220040972e+00
-1.584634035825729370e-01,3.491879590833152580e+00
-1.578231453895568848e-01,3.491767739007848981e+00
-1.571828871965408325e-01,3.491649543599605998e+00
-1.565426290035247803e-01,3.491525263294124493e+00
-1.559023708105087280e-01,3.491395148292769868e+00
-1.552621275186538696e-01,3.491259413674444367e+00
-1.546218693256378174e-01,3.491118334104061027e+00
-1.539816111326217651e-01,3.490972178850287655e+00
-1.533413529396057129e-01,3.490821245333258105e+00
-1.527010947465896606e-01,3.490665821207638686e+00
-1.520608365535736084e-01,3.490506251418769246e+00
-1.514205783605575562e-01,3.490342823173593345e+00
-1.507803350687026978e-01,3.490175904193931089e+00
-1.501400768756866455e-01,3.490005836411040896e+00
-1.494998186826705933e-01,3.489832976759603689e+00
-1.488595604896545410e-01,3.489657730709461170e+00
-1.482193022966384888e-01,3.489480511395843365e+00
-1.475790441036224365e-01,3.489301707587845414e+00
-1.469387859106063843e-01,3.489121759021601044e+00
-1.462985426187515259e-01,3.488941113369062208e+00
-1.456582844257354736e-01,3.488760217121766871e+00
-1.450180262327194214e-01,3.488579533067769134e+00
-1.443777680397033691e-01,3.488399549808108624e+00
-1.437375098466873169e-01,3.488220769971913882e+00
-1.430972516536712646e-01,3.488043679190321988e+00
-1.424569934606552124e-01,3.487868825596088129e+00
-1.418167501688003540e-01,3.487696685706477062e+00
-1.411764919757843018e-01,3.487527831350317964e+00
-1.405362337827682495e-01,3.487362757965160043e+00
-1.398959755897521973e-01,3.487202057571492375e+00
-1.392557173967361450e-01,3.487046233712037591e+00
-1.386154592037200928e-01,3.486895853157019332e+00
-1.379752010107040405e-01,3.486751487630362689e+00
-1.373349577188491821e-01,3.486613690101215024e+00
-1.366946995258331299e-01,3.486482962990444356e+00
-1.360544413328170776e-01,3.486359884806034870e+00
-1.354141831398010254e-01,3.486244990318275505e+00
-1.347739249467849731e-01,3.486138815965507121e+00
-1.341336667537689209e-01,3.486041883203802705e+00
-1.334934085607528687e-01,3.485954720696880393e+00
-1.328531652688980103e-01,3.485877784235658972e+00
-1.322129070758819580e-01,3.485811592019513405e+00
-1.315726488828659058e-01,3.485756623241550223e+00
-1.309323906898498535e-01,3.485713289700429485e+00
-1.302921324968338013e-01,3.485682069999598731e+00
-1.296518743038177490e-01,3.485663311591325808e+00
-1.290116161108016968e-01,3.485657447398504694e+00
-1.283713728189468384e-01,3.485664805543749800e+00
-1.277311146259307861e-01,3.485685716021834857e+00
-1.270908564329147339e-01,3.485720473380832907e+00
-1.264505982398986816e-01,3.485769363217185557e+00
-1.258103400468826294e-01,3.485832580569851125e+00
-1.251700818538665771e-01,3.485910360126949215e+00
-1.245298311114311218e-01,3.486002834673894935e+00
-1.238895729184150696e-01,3.486110163111582061e+00
-1.232493147253990173e-01,3.486232395228602066e+00
-1.226090639829635620e-01,3.486369595297213131e+00
-1.219688057899475098e-01,3.486521768327961901e+00
-1.213285475969314575e-01,3.486688835961211819e+00
-1.206882894039154053e-01,3.486870780103708434e+00
-1.200480386614799500e-01,3.487067441289064540e+00
-1.194077804684638977e-01,3.487278656544948507e+00
-1.187675222754478455e-01,3.487504198128690724e+00
-1.181272715330123901e-01,3.487743841731744787e+00
-1.174870133399963379e-01,3.487997273679513732e+00
-1.168467551469802856e-01,3.488264150032839073e+00
-1.162064969539642334e-01,3.488544093557651493e+00
-1.155662462115287781e-01,3.488836643087145362e+00
-1.149259880185127258e-01,3.489141352494175674e+00
-1.142857298254966736e-01,3.489457706810562776e+00
-1.136454790830612183e-01,3.489785145065610994e+00
-1.130052208900451660e-01,3.490123072872934884e+00
-1.123649626970291138e-01,3.490470856284218382e+00
-1.117247045040130615e-01,3.490827825692329078e+00
-1.110844537615776062e-01,3.491193282184484659e+00
-1.104441955685615540e-01,3.491566482687672668e+00
-1.098039373755455017e-01,3.491946684426596281e+00
-1.091636791825294495e-01,3.492333075619609595e+00
-1.085234284400939941e-01,3.492724813804814588e+00
-1.078831702470779419e-01,3.493121099934527685e+00
-1.072429120540618896e-01,3.493521037082841563e+00
-1.066026613116264343e-01,3.493923750813748619e+00
-1.059624031186103821e-01,3.494328326822563113e+00
-1.053221449255943298e-01,3.494733887014837670e+00
-1.046818867325782776e-01,3.495139472515812251e+00
-1.040416359901428223e-01,3.495544167598111152e+00
-1.034013777971267700e-01,3.495947069079070602e+00
-1.027611196041107178e-01,3.496347203051857200e+00
-1.021208688616752625e-01,3.496743661949269555e+00
-1.014806106686592102e-01,3.497135520175150614e+00
-1.008403524756431580e-01,3.497521882179876584e+00
-1.002000942826271057e-01,3.497901835876438437e+00
-9.955984354019165039e-02,3.498274512786475832e+00
-9.891958534717559814e-02,3.498639001360124734e+00
-9.827932715415954590e-02,3.498994540121738162e+00
-9.763907641172409058e-02,3.499340266431102187e+00
-9.699881821870803833e-02,3.499675423973779065e+00
-9.635856002569198608e-02,3.499999264537252408e+00
-9.571830183267593384e-02,3.500311045904360263e+00
-9.507805109024047852e-02,3.500610122962410031e+00
-9.443779289722442627e-02,3.500895865708484767e+00
-9.379753470420837402e-02,3.501167666305242232e+00
-9.315727651119232178e-02,3.501424973685483000e+00
-9.251702576875686646e-02,3.501667333792692460e+00
-9.187676757574081421e-02,3.501894251328388830e+00
-9.123650938272476196e-02,3.502105375445178748e+00
-9.059625864028930664e-02,3.502300346756610061e+00
-8.995600044727325439e-02,3.502478878153405528e+00
-8.931574225425720215e-02,3.502640773016874931e+00
-8.867548406124114990e-02,3.502785808019886815e+00
-8.803523331880569458e-02,3.502913915897353903e+00
-8.739497512578964233e-02,3.503025021159738905e+00
-8.675471693277359009e-02,3.503119145861626205e+00
-8.611446619033813477e-02,3.503196337596601317e+00
-8.547420799732208252e-02,3.503256716529788317e+00
-8.483394980430603027e-02,3.503300479958188163e+00
-8.419369161128997803e-02,3.503327845621633685e+00
-8.355344086885452271e-02,3.503339118869442714e+00
-8.291318267583847046e-02,3.503334611588065250e+00
-8.227292448282241821e-02,3.503314782140360073e+00
-8.163267374038696289e-02,3.503280023087006256e+00
-8.099241554737091064e-02,3.503230826826659872e+00
-8.035215735435485840e-02,3.503167776233856667e+00
-7.971189916133880615e-02,3.503091391150225498e+00
-7.907164841890335083e-02,3.503002361683629662e+00
-7.843139022588729858e-02,3.502901298209113001e+00
-7.779113203287124634e-02,3.502788932308999570e+00
-7.715088129043579102e-02,3.502665943725192577e+00
-7.651062309741973877e-02,3.502533089179044268e+00
-7.587036490440368652e-02,3.502391164392339107e+00
-7.523010671138763428e-02,3.502240920525501178e+00
-7.458985596895217896e-02,3.502083189721695078e+00
-7.394959777593612671e-02,3.501918757113861247e+00
-7.330933958292007446e-02,3.501748438776311367e+00
-7.266908884048461914e-02,3.501573055714069405e+00
-7.202883064746856689e-02,3.501393410214324931e+00
-7.138857245445251465e-02,3.501210296964992530e+00
-7.074831426143646240e-02,3.501024511811215767e+00
-7.010806351900100708e-02,3.500836797727999716e+00
-6.946780532598495483e-02,3.500647915805359389e+00
-6.882754713296890259e-02,3.500458575175204423e+00
-6.818728893995285034e-02,3.500269438214558271e+00
-6.754703819751739502e-02,3.500081185884871715e+00
-6.690678000450134277e-02,3.499894370934322652e+00
-6.626652181148529053e-02,3.499709556329293481e+00
-6.562627106904983521e-02,3.499527269350592995e+00
-6.498601287603378296e-02,3.499347925137588522e+00
-6.434575468301773071e-02,3.499171934763169567e+00
-6.370549649000167847e-02,3.498999619209180345e+00
-6.306524574756622314e-02,3.498831219430881045e+00
-6.242498755455017090e-02,3.498666924888643059e+00
-6.178473308682441711e-02,3.498506861684753666e+00
-6.114447489380836487e-02,3.498351105198706179e+00
-6.050422042608261108e-02,3.498199585772882259e+00
-5.986396223306655884e-02,3.498052172305645691e+00
-5.922370776534080505e-02,3.497908712555815924e+00
-5.858344957232475281e-02,3.497768879742277015e+00
-5.794319510459899902e-02,3.497632390009434822e+00
-5.730293691158294678e-02,3.497498724354758171e+00
-5.666268244385719299e-02,3.497367381762655825e+00
-5.602242797613143921e-02,3.497237782135775852e+00
-5.538216978311538696e-02,3.497109186066714948e+00
-5.474191531538963318e-02,3.496980866576953950e+00
-5.410165712237358093e-02,3.496851969180319486e+00
-5.346140265464782715e-02,3.496721532314178038e+00
-5.282114446163177490e-02,3.496588597793926834e+00
-5.218088999390602112e-02,3.496452089473590874e+00
-5.154063552618026733e-02,3.496310840206303894e+00
-5.090037733316421509e-02,3.496163684078346989e+00
-5.026012286543846130e-02,3.496009338499545649e+00
-4.961986467242240906e-02,3.495846518778212619e+00
-4.897961020469665527e-02,3.495673879121873995e+00
-4.833935201168060303e-02,3.495489986560264661e+00
-4.769909754395484924e-02,3.495293428403472902e+00
-4.705884307622909546e-02,3.495082749941713196e+00
-4.641858488321304321e-02,3.494856472968785432e+00
-4.577833041548728943e-02,3.494613106732226804e+00
-4.513807222247123718e-02,3.494351163911002089e+00
-4.449781775474548340e-02,3.494069127605270886e+00
-4.385755956172943115e-02,3.493765564212894414e+00
-4.321730509400367737e-02,3.493438982264311488e+00
-4.257704690098762512e-02,3.493087979292472944e+00
-4.193679243326187134e-02,3.492711135806793266e+00
-4.129653796553611755e-02,3.492307130487322553e+00
-4.065627977252006531e-02,3.491874680031862965e+00
-4.001602530479431152e-02,3.491412577545105478e+00
-3.937576711177825928e-02,3.490919665357070656e+00
-3.873551264405250549e-02,3.490394905762062017e+00
-3.809525445103645325e-02,3.489837305401626288e+00
-3.745499998331069946e-02,3.489246017024786983e+00
-3.681474179029464722e-02,3.488620295007458516e+00
-3.617448732256889343e-02,3.487959484575100966e+00
-3.553423285484313965e-02,3.487263073846476491e+00
-3.489397466182708740e-02,3.486530668605037686e+00
-3.425372019410133362e-02,3.485762028471067531e+00
-3.361346200108528137e-02,3.484957036774718908e+00
-3.297320753335952759e-02,3.484115753774246649e+00
-3.233294934034347534e-02,3.483238355199540059e+00
-3.169269487261772156e-02,3.482325186036726361e+00
-3.105243854224681854e-02,3.481376754645169491e+00
-3.041218221187591553e-02,3.480393702221744601e+00
-2.977192588150501251e-02,3.479376884193842834e+00
-2.913166955113410950e-02,3.478327256386429589e+00
-2.849141508340835571e-02,3.477245998977333663e+00
-2.785115875303745270e-02,3.476134390590246426e+00
-2.721090242266654968e-02,3.474993890930205609e+00
-2.657064609229564667e-02,3.473826125114361840e+00
-2.593038976192474365e-02,3.472632875644810824e+00
-2.529013343155384064e-02,3.471416033297496373e+00
-2.464987710118293762e-02,3.470177656547049239e+00
-2.400962263345718384e-02,3.468919978663297154e+00
-2.336936630308628082e-02,3.467645293331435674e+00
-2.272910997271537781e-02,3.466356028944321821e+00
-2.208885364234447479e-02,3.465054757882739978e+00
-2.144859731197357178e-02,3.463744142256938829e+00
-2.080834098160266876e-02,3.462426925700116342e+00
-2.016808465123176575e-02,3.461105995337282693e+00
-1.952782832086086273e-02,3.459784236158404358e+00
-1.888757199048995972e-02,3.458464583754494726e+00
-1.824731752276420593e-02,3.457150166255231305e+00
-1.760706119239330292e-02,3.455843997741986584e+00
-1.696680486202239990e-02,3.454549211469338132e+00
-1.632654853165149689e-02,3.453268947766794383e+00
-1.568629220128059387e-02,3.452006326815477699e+00
-1.504603587090969086e-02,3.450764515068153848e+00
-1.440578047186136246e-02,3.449546595737116306e+00
-1.376552414149045944e-02,3.448355684023275636e+00
-1.312526781111955643e-02,3.447194816637747294e+00
-1.248501241207122803e-02,3.446067043030391908e+00
-1.184475608170032501e-02,3.444975231720560416e+00
-1.120449975132942200e-02,3.443922320949669214e+00
-1.056424342095851898e-02,3.442911063278163208e+00
-9.923987090587615967e-03,3.441944169793590635e+00
-9.283731691539287567e-03,3.441024206123876272e+00
-8.643475361168384552e-03,3.440153694879727553e+00
-8.003219030797481537e-03,3.439334948450960994e+00
-7.362963166087865829e-03,3.438570225781703904e+00
-6.722707301378250122e-03,3.437861587919501360e+00
-6.082450971007347107e-03,3.437210974473016378e+00
-5.442194640636444092e-03,3.436620196174573039e+00
-4.801938775926828384e-03,3.436090860334847896e+00
-4.161682911217212677e-03,3.435624443697854247e+00
-3.521426580846309662e-03,3.435222226815830560e+00
-2.881170483306050301e-03,3.434885321912630740e+00
-2.240914385765790939e-03,3.434614657898136691e+00
-1.600658288225531578e-03,3.434411002890291442e+00
-9.604021906852722168e-04,3.434274909629276173e+00
-3.201460931450128555e-04,3.434206754477821644e+00
3.201460931450128555e-04,3.434206749195358732e+00
9.604021906852722168e-04,3.434274893785130622e+00
1.600658288225531578e-03,3.434410976502531021e+00
2.240914385765790939e-03,3.434614621276516289e+00
2.881170483306050301e-03,3.434885275032891983e+00
3.521426580846309662e-03,3.435222169161225914e+00
4.161682911217212677e-03,3.435624376486059894e+00
4.801938775926828384e-03,3.436090783240175917e+00
5.442194640636444092e-03,3.436620108910268812e+00
6.082450971007347107e-03,3.437210878828116378e+00
6.722707301378250122e-03,3.437861482139036085e+00
7.362963166087865829e-03,3.438570112184300420e+00
8.003219030797481537e-03,3.439334826356224006e+00
8.643475361168384552e-03,3.440153564636487804e+00
9.283731691539287567e-03,3.441024070018174008e+00
9.923987090587615967e-03,3.441944022490585731e+00
1.056424342095851898e-02,3.442910910876317843e+00
1.120449975132942200e-02,3.443922163807249248e+00
1.184475608170032501e-02,3.444975070205078538e+00
1.248501241207122803e-02,3.446066873995484503e+00
1.312526781111955643e-02,3.447194644056227553e+00
1.376552414149045944e-02,3.448355504903471314e+00
1.440578047186136246e-02,3.449546410617592151e+00
1.504603587090969086e-02,3.450764327723907510e+00
1.568629220128059387e-02,3.452006137641180139e+00
1.632654853165149689e-02,3.453268751006092430e+00
1.696680486202239990e-02,3.454549019808451860e+00
1.760706119239330292e-02,3.455843799587529297e+00
1.824731752276420593e-02,3.457149962309906677e+00
1.888757199048995972e-02,3.458464380217721512e+00
1.952782832086086273e-02,3.459784038727565125e+00
2.016808465123176575e-02,3.461105798861118465e+00
2.080834098160266876e-02,3.462426725511739356e+00
2.144859731197357178e-02,3.463743948690611862e+00
2.208885364234447479e-02,3.465054561570600100e+00
2.272910997271537781e-02,3.466355830511040459e+00
2.336936630308628082e-02,3.467645093382829113e+00
2.400962263345718384e-02,3.468919777784489344e+00
2.464987710118293762e-02,3.470177479450311520e+00
2.529013343155384064e-02,3.471415839956295102e+00
2.593038976192474365e-02,3.472632690098838903e+00
2.657064609229564667e-02,3.473825933012251177e+00
2.721090242266654968e-02,3.474993713785786476e+00
2.785115875303745270e-02,3.476134208105725154e+00
2.849141508340835571e-02,3.477245824609119573e+00
2.913166955113410950e-02,3.478327089954947660e+00
2.977192588150501251e-02,3.479376714176585672e+00
3.041218221187591553e-02,3.480393551092054061e+00
3.105243854224681854e-02,3.481376600596353121e+00
3.169269487261772156e-02,3.482325029881200962e+00
3.233294934034347534e-02,3.483238206963998440e+00
3.297320753335952759e-02,3.484115613211059781e+00
3.361346200108528137e-02,3.484956911954030012e+00
3.425372019410133362e-02,3.485761894623031765e+00
3.489397466182708740e-02,3.486530542101085928e+00
3.553423285484313965e-02,3.487262954414589444e+00
3.617448732256889343e-02,3.487959371943326836e+00
3.681474179029464722e-02,3.488620188904841157e+00
3.745499998331069946e-02,3.489245917182197232e+00
3.809525445103645325e-02,3.489837206031845440e+00
3.873551264405250549e-02,3.490394812459323148e+00
3.937576711177825928e-02,3.490919568123139971e+00
4.001602530479431152e-02,3.491412477337092479e+00
4.065627977252006531e-02,3.491874594775171037e+00
4.129653796553611755e-02,3.492307050784445366e+00
4.193679243326187134e-02,3.492711061376892356e+00
4.257704690098762512e-02,3.493087909862190088e+00
4.321730509400367737e-02,3.493438911098437405e+00
4.385755956172943115e-02,3.493765497971195177e+00
4.449781775474548340e-02,3.494069071612990740e+00
4.513807222247123718e-02,3.494351106705061216e+00
4.577833041548728943e-02,3.494613058481955470e+00
4.641858488321304321e-02,3.494856423778895937e+00
4.705884307622909546e-02,3.495082704401870188e+00
4.769909754395484924e-02,3.495293382459429665e+00
4.833935201168060303e-02,3.495489947653627638e+00
4.897961020469665527e-02,3.495673839954050344e+00
4.961986467242240906e-02,3.495846482671998601e+00
5.026012286543846130e-02,3.496009305251206900e+00
5.090037733316421509e-02,3.496163650945665502e+00
5.154063552618026733e-02,3.496310814445048543e+00
5.218088999390602112e-02,3.496452063677467859e+00
5.282114446163177490e-02,3.496588572169562870e+00
5.346140265464782715e-02,3.496721508843372739e+00
5.410165712237358093e-02,3.496851946052931037e+00
5.474191531538963318e-02,3.496980846948097188e+00
5.538216978311538696e-02,3.497109169523271888e+00
5.602242797613143921e-02,3.497237764532016513e+00
5.666268244385719299e-02,3.497367365723593746e+00
5.730293691158294678e-02,3.497498709756760249e+00
5.794319510459899902e-02,3.497632376737076498e+00
5.858344957232475281e-02,3.497768865965855234e+00
5.922370776534080505e-02,3.497908701619225624e+00
5.986396223306655884e-02,3.498052162393643805e+00
6.050422042608261108e-02,3.498199576798962873e+00
6.114447489380836487e-02,3.498351095923216469e+00
6.178473308682441711e-02,3.498506853304808928e+00
6.242498755455017090e-02,3.498666917325755854e+00
6.306524574756622314e-02,3.498831210908017297e+00
6.370549649000167847e-02,3.498999615371351180e+00
6.434575468301773071e-02,3.499171931310482542e+00
6.498601287603378296e-02,3.499347922034671043e+00
6.562627106904983521e-02,3.499527266007828263e+00
6.626652181148529053e-02,3.499709550833335570e+00
6.690678000450134277e-02,3.499894366010754432e+00
6.754703819751739502e-02,3.500081181879297176e+00
6.818728893995285034e-02,3.500269436424145120e+00
6.882754713296890259e-02,3.500458573256565842e+00
6.946780532598495483e-02,3.500647914379060310e+00
7.010806351900100708e-02,3.500836796456991085e+00
7.074831426143646240e-02,3.501024509322073541e+00
7.138857245445251465e-02,3.501210294550337387e+00
7.202883064746856689e-02,3.501393408248150152e+00
7.266908884048461914e-02,3.501573053810780323e+00
7.330933958292007446e-02,3.501748438073358116e+00
7.394959777593612671e-02,3.501918756366935170e+00
7.458985596895217896e-02,3.502083189061024449e+00
7.523010671138763428e-02,3.502240919357992421e+00
7.587036490440368652e-02,3.502391163447728495e+00
7.651062309741973877e-02,3.502533088270473272e+00
7.715088129043579102e-02,3.502665942924967357e+00
7.779113203287124634e-02,3.502788931956975382e+00
7.843139022588729858e-02,3.502901297899729371e+00
7.907164841890335083e-02,3.503002361412013155e+00
7.971189916133880615e-02,3.503091390594413213e+00
8.035215735435485840e-02,3.503167775816496743e+00
8.099241554737091064e-02,3.503230826461424030e+00
8.163267374038696289e-02,3.503280022767727431e+00
8.227292448282241821e-02,3.503314782000956917e+00
8.291318267583847046e-02,3.503334611466464743e+00
8.355344086885452271e-02,3.503339118763485249e+00
8.419369161128997803e-02,3.503327845406433827e+00
8.483394980430603027e-02,3.503300479771074727e+00
8.547420799732208252e-02,3.503256716367270762e+00
8.611446619033813477e-02,3.503196337455597664e+00
8.675471693277359009e-02,3.503119145791793621e+00
8.739497512578964233e-02,3.503025021099281489e+00
8.803523331880569458e-02,3.502913915845068615e+00
8.867548406124114990e-02,3.502785807952133901e+00
8.931574225425720215e-02,3.502640772958406146e+00
8.995600044727325439e-02,3.502478878086203284e+00
9.059625864028930664e-02,3.502300346713208334e+00
9.123650938272476196e-02,3.502105375432734480e+00
9.187676757574081421e-02,3.501894251312349660e+00
9.251702576875686646e-02,3.501667333774336477e+00
9.315727651119232178e-02,3.501424973654005512e+00
9.379753470420837402e-02,3.501167666281651769e+00
9.443779289722442627e-02,3.500895865688301356e+00
9.507805109024047852e-02,3.500610122942695579e+00
9.571830183267593384e-02,3.500311045895944773e+00
9.635856002569198608e-02,3.499999264530075482e+00
9.699881821870803833e-02,3.499675423967665289e+00
9.763907641172409058e-02,3.499340266425899237e+00
9.827932715415954590e-02,3.498994540111786122e+00
9.891958534717559814e-02,3.498639001353551770e+00
9.955984354019165039e-02,3.498274512780103596e+00
1.002000942826271057e-01,3.497901835873738818e+00
1.008403524756431580e-01,3.497521882177591301e+00
1.014806106686592102e-01,3.497135520173218382e+00
1.021208688616752625e-01,3.496743661947637083e+00
1.027611196041107178e-01,3.496347203049446684e+00
1.034013777971267700e-01,3.495947069076748903e+00
1.040416359901428223e-01,3.495544167595912022e+00
1.046818867325782776e-01,3.495139472515195855e+00
1.053221449255943298e-01,3.494733887013974361e+00
1.059624031186103821e-01,3.494328326822128794e+00
1.066026613116264343e-01,3.493923750813141105e+00
1.072429120540618896e-01,3.493521037082027547e+00
1.078831702470779419e-01,3.493121099933761631e+00
1.085234284400939941e-01,3.492724813804174211e+00
1.091636791825294495e-01,3.492333075619431071e+00
1.098039373755455017e-01,3.491946684426348924e+00
1.104441955685615540e-01,3.491566482687466166e+00
1.110844537615776062e-01,3.491193282184312352e+00
1.117247045040130615e-01,3.490827825692100816e+00
1.123649626970291138e-01,3.490470856284028756e+00
1.130052208900451660e-01,3.490123072872777676e+00
1.136454790830612183e-01,3.489785145065479988e+00
1.142857298254966736e-01,3.489457706810481508e+00
1.149259880185127258e-01,3.489141352494131709e+00
1.155662462115287781e-01,3.488836643087108058e+00
1.162064969539642334e-01,3.488544093557575110e+00
1.168467551469802856e-01,3.488264150032776456e+00
1.174870133399963379e-01,3.487997273679471988e+00
1.181272715330123901e-01,3.487743841731710592e+00
1.187675222754478455e-01,3.487504198128676958e+00
1.194077804684638977e-01,3.487278656544936961e+00
1.200480386614799500e-01,3.487067441289055214e+00
1.206882894039154053e-01,3.486870780103688894e+00
1.213285475969314575e-01,3.486688835961199384e+00
1.219688057899475098e-01,3.486521768327949022e+00
1.226090639829635620e-01,3.486369595297202917e+00
1.232493147253990173e-01,3.486232395228596737e+00
1.238895729184150696e-01,3.486110163111579396e+00
1.245298311114311218e-01,3.486002834673892714e+00
1.251700818538665771e-01,3.485910360126944774e+00
1.258103400468826294e-01,3.485832580569847128e+00
1.264505982398986816e-01,3.485769363217182892e+00
1.270908564329147339e-01,3.485720473380830242e+00
1.277311146259307861e-01,3.485685716021832192e+00
1.283713728189468384e-01,3.485664805543748024e+00
1.290116161108016968e-01,3.485657447398502917e+00
1.296518743038177490e-01,3.485663311591324476e+00
1.302921324968338013e-01,3.485682069999597843e+00
1.309323906898498535e-01,3.485713289700428597e+00
1.315726488828659058e-01,3.485756623241549335e+00
1.322129070758819580e-01,3.485811592019512961e+00
1.328531652688980103e-01,3.485877784235658972e+00
1.334934085607528687e-01,3.485954720696879949e+00
1.341336667537689209e-01,3.486041883203802705e+00
1.347739249467849731e-01,3.486138815965507121e+00
1.354141831398010254e-01,3.486244990318275505e+00
1.360544413328170776e-01,3.486359884806034870e+00
1.366946995258331299e-01,3.486482962990444356e+00
1.373349577188491821e-01,3.486613690101214580e+00
1.379752010107040405e-01,3.486751487630362689e+00
1.386154592037200928e-01,3.486895853157018887e+00
1.392557173967361450e-01,3.487046233712037591e+00
1.398959755897521973e-01,3.487202057571492375e+00
1.405362337827682495e-01,3.487362757965160043e+00
1.411764919757843018e-01,3.487527831350317964e+00
1.418167501688003540e-01,3.487696685706477062e+00
1.424569934606552124e-01,3.487868825596088129e+00
1.430972516536712646e-01,3.488043679190321544e+00
1.437375098466873169e-01,3.488220769971913438e+00
1.443777680397033691e-01,3.488399549808108624e+00
1.450180262327194214e-01,3.488579533067769134e+00
1.456582844257354736e-01,3.488760217121766871e+00
1.462985426187515259e-01,3.488941113369062208e+00
1.469387859106063843e-01,3.489121759021601044e+00
1.475790441036224365e-01,3.489301707587845414e+00
1.482193022966384888e-01,3.489480511395842921e+00
1.488595604896545410e-01,3.489657730709461614e+00
1.494998186826705933e-01,3.489832976759603689e+00
1.501400768756866455e-01,3.490005836411040452e+00
1.507803350687026978e-01,3.490175904193931089e+00
1.514205783605575562e-01,3.490342823173593345e+00
1.520608365535736084e-01,3.490506251418769246e+00
1.527010947465896606e-01,3.490665821207638242e+00
1.533413529396057129e-01,3.490821245333257661e+00
1.539816111326217651e-01,3.490972178850287655e+00
1.546218693256378174e-01,3.491118334104061027e+00
1.552621275186538696e-01,3.491259413674444367e+00
1.559023708105087280e-01,3.491395148292769868e+00
1.565426290035247803e-01,3.491525263294124493e+00
1.571828871965408325e-01,3.491649543599605998e+00
1.578231453895568848e-01,3.491767739007848981e+00
1.584634035825729370e-01,3.491879590833152580e+00
1.591036617755889893e-01,3.491984930220040528e+00
1.597439199686050415e-01,3.492083490693307812e+00
1.603841632604598999e-01,3.492175124493269500e+00
1.610244214534759521e-01,3.492259617726682475e+00
1.616646796464920044e-01,3.492336786919127078e+00
1.623049378395080566e-01,3.492406450957832753e+00
1.629451960325241089e-01,3.492468450257100621e+00
1.635854542255401611e-01,3.492522606380059180e+00
1.642257124185562134e-01,3.492568747096693293e+00
1.648659706115722656e-01,3.492606754851863116e+00
1.655062139034271240e-01,3.492636426986320153e+00
1.661464720964431763e-01,3.492657652792202416e+00
1.667867302894592285e-01,3.492670224535531442e+00
1.674269884824752808e-01,3.492674068060789949e+00
1.680672466754913330e-01,3.492668998215948228e+00
1.687075048685073853e-01,3.492654857295863557e+00
1.693477630615234375e-01,3.492631549395039947e+00
1.699880063533782959e-01,3.492598917142301751e+00
1.706282645463943481e-01,3.492556786666986213e+00
1.712685227394104004e-01,3.492505029751730383e+00
1.719087809324264526e-01,3.492443541629559611e+00
1.725490391254425049e-01,3.492372138558156980e+00
1.731892973184585571e-01,3.492290729264643012e+00
1.738295555114746094e-01,3.492199130318989653e+00
1.744697988033294678e-01,3.492097233971329651e+00
1.751100569963455200e-01,3.491984896461477028e+00
1.757503151893615723e-01,3.491862007337802165e+00
1.763905733823776245e-01,3.491728363261967338e+00
1.770308315753936768e-01,3.491583914707770742e+00
1.776710897684097290e-01,3.491428521942489205e+00
1.783113479614257812e-01,3.491262036776671351e+00
1.789515912532806396e-01,3.491084367642067754e+00
1.795918494462966919e-01,3.490895387457152221e+00
1.802321076393127441e-01,3.490695009765242496e+00
1.808723658323287964e-01,3.490483114810239762e+00
1.815126240253448486e-01,3.490259645726497162e+00
1.821528822183609009e-01,3.490024494854442771e+00
1.827931404113769531e-01,3.489777573889219386e+00
1.834333837032318115e-01,3.489518861358080315e+00
1.840736418962478638e-01,3.489248286126312770e+00
1.847139000892639160e-01,3.488965829383500861e+00
1.853541582822799683e-01,3.488671438424747251e+00
1.859944164752960205e-01,3.488365120723099011e+00
1.866346746683120728e-01,3.488046885306015810e+00
1.872749328613281250e-01,3.487716755094289134e+00
1.879151761531829834e-01,3.487374759139414415e+00
1.885554343461990356e-01,3.487020981289442378e+00
1.891956925392150879e-01,3.486655463852522452e+00
1.898359507322311401e-01,3.486278334397906242e+00
1.904762089252471924e-01,3.485889700408040248e+00
1.911164671182632446e-01,3.485489714897243019e+00
1.917567253112792969e-01,3.485078536251013936e+00
1.923969686031341553e-01,3.484656365651433774e+00
1.930372267961502075e-01,3.484223382655757817e+00
1.936774849891662598e-01,3.483779881784257793e+00
1.943177431821823120e-01,3.483326081901966020e+00
1.949580013751983643e-01,3.482862293264198605e+00
1.955982595682144165e-01,3.482388839199756614e+00
1.962385177612304688e-01,3.481906065382011306e+00
1.968787610530853271e-01,3.481414361279866920e+00
1.975190192461013794e-01,3.480914098833429726e+00
1.981592774391174316e-01,3.480405734887283664e+00
1.987995356321334839e-01,3.479889715523083460e+00
1.994397938251495361e-01,3.479366542892981862e+00
2.000800520181655884e-01,3.478836719321374282e+00
2.007203102111816406e-01,3.478300811298695727e+00
2.013605535030364990e-01,3.477759402044837245e+00
2.020008116960525513e-01,3.477213039306026765e+00
2.026410698890686035e-01,3.476662437328700506e+00
2.032813280820846558e-01,3.476108192326523572e+00
2.039215862751007080e-01,3.475551018171486373e+00
2.045618444681167603e-01,3.474991627028748198e+00
2.052021026611328125e-01,3.474430749325923440e+00
2.058423459529876709e-01,3.473869160460971717e+00
2.064826041460037231e-01,3.473307646608610355e+00
2.071228623390197754e-01,3.472746992290115742e+00
2.077631205320358276e-01,3.472188064483820114e+00
2.084033787250518799e-01,3.471631703705190031e+00
2.090436369180679321e-01,3.471078785200312211e+00
2.096838951110839844e-01,3.470530227518586308e+00
2.103241533041000366e-01,3.469986914373541342e+00
2.109643965959548950e-01,3.469449793040891628e+00
2.116046547889709473e-01,3.468919781131480917e+00
2.122449129819869995e-01,3.468397859190531562e+00
2.128851711750030518e-01,3.467885001303356418e+00
2.135254293680191040e-01,3.467382161974975396e+00
2.141656875610351562e-01,3.466890359311285419e+00
2.148059457540512085e-01,3.466410555411226557e+00
2.154461890459060669e-01,3.465943792918071864e+00
2.160864472389221191e-01,3.465491051447103121e+00
2.167267054319381714e-01,3.465053343227307181e+00
2.173669636249542236e-01,3.464631654140007733e+00
2.180072218179702759e-01,3.464227018489574483e+00
2.186474800109863281e-01,3.463840453075849091e+00
2.192877382040023804e-01,3.463472922635548734e+00
2.199279814958572388e-01,3.463125437600532486e+00
2.205682396888732910e-01,3.462798962421645754e+00
2.212084978818893433e-01,3.462494467343130378e+00
2.218487560749053955e-01,3.462212933003220083e+00
2.224890142679214478e-01,3.461955267149875226e+00
2.231292724609375000e-01,3.461722408596638267e+00
2.237695306539535522e-01,3.461515265521763585e+00
2.244097739458084106e-01,3.461334705102856013e+00
2.250500321388244629e-01,3.461181612067229629e+00
2.256902903318405151e-01,3.461056792218346168e+00
2.263305485248565674e-01,3.460961101700114728e+00
2.269708067178726196e-01,3.460895255534109261e+00
2.276110649108886719e-01,3.460860046245215038e+00
2.282513231039047241e-01,3.460856167234238612e+00
2.288915663957595825e-01,3.460884301554465026e+00
2.295318245887756348e-01,3.460945116221703088e+00
2.301720827817916870e-01,3.461039188848355597e+00
2.308123409748077393e-01,3.461167092929141376e+00
2.314525991678237915e-01,3.461329358313833371e+00
2.320928573608398438e-01,3.461526473441564278e+00
2.327331155538558960e-01,3.461758837821587775e+00
2.333733588457107544e-01,3.462026894837644697e+00
2.340136170387268066e-01,3.462330942662233735e+00
2.346538752317428589e-01,3.462671280500589255e+00
2.352941334247589111e-01,3.463048179121266834e+00
2.359343916177749634e-01,3.463461813032950865e+00
2.365746498107910156e-01,3.463912315437133849e+00
2.372149080038070679e-01,3.464399776955061849e+00
2.378551512956619263e-01,3.464924228519164817e+00
2.384954094886779785e-01,3.465485634801901860e+00
2.391356676816940308e-01,3.466083964035835407e+00
2.397759258747100830e-01,3.466719013576764041e+00
2.404161840677261353e-01,3.467390660874454689e+00
2.410564422607421875e-01,3.468098595586527111e+00
2.416967004537582397e-01,3.468842542991924738e+00
2.423369437456130981e-01,3.469622092388024104e+00
2.429772019386291504e-01,3.470436906740260952e+00
2.436174601316452026e-01,3.471286443220352957e+00
2.442577183246612549e-01,3.472170220732479162e+00
2.448979765176773071e-01,3.473087593260397732e+00
2.455382347106933594e-01,3.474037948051603930e+00
2.461784929037094116e-01,3.475020579257488418e+00
2.468187510967254639e-01,3.476034736245819268e+00
2.474589943885803223e-01,3.477079602415749982e+00
2.480992525815963745e-01,3.478154328113662430e+00
2.487395107746124268e-01,3.479258022194566369e+00
2.493797689676284790e-01,3.480389733853497702e+00
2.500200271606445312e-01,3.481548442165491419e+00
2.506602704524993896e-01,3.482733085198355560e+00
2.513005435466766357e-01,3.483942660951223402e+00
2.519407868385314941e-01,3.485175934572604994e+00
2.525810599327087402e-01,3.486431837747470119e+00
2.532213032245635986e-01,3.487709084705504559e+00
2.538615465164184570e-01,3.489006456781567955e+00
2.545018196105957031e-01,3.490322776176344455e+00
2.551420629024505615e-01,3.491656619993544819e+00
2.557823359966278076e-01,3.493006800545281898e+00
2.564225792884826660e-01,3.494371858913293938e+00
2.570628523826599121e-01,3.495750535226167521e+00
2.577030956745147705e-01,3.497141331555555510e+00
2.583433389663696289e-01,3.498542939399484908e+00
2.589836120605468750e-01,3.499954006823375430e+00
2.596238553524017334e-01,3.501372992921734539e+00
2.602641284465789795e-01,3.502798614491492213e+00
2.609043717384338379e-01,3.504229333792919565e+00
2.615446448326110840e-01,3.505663868620128909e+00
2.621848881244659424e-01,3.507100672262238206e+00
2.628251314163208008e-01,3.508538417005619969e+00
2.634654045104980469e-01,3.509975782351948403e+00
2.641056478023529053e-01,3.511411269551907743e+00
2.647459208965301514e-01,3.512843639902052395e+00
2.653861641883850098e-01,3.514271435985736325e+00
2.660264372825622559e-01,3.515693481701091194e+00
2.666666805744171143e-01,3.517108347680303115e+00
2.673069238662719727e-01,3.518514836528065182e+00
2.679471969604492188e-01,3.519911820978385286e+00
2.685874402523040771e-01,3.521297954670425945e+00
2.692277133464813232e-01,3.522672218457072901e+00
2.698679566383361816e-01,3.524033335934989797e+00
2.705082297325134277e-01,3.525380397646078023e+00
2.711484730243682861e-01,3.526712219741067855e+00
2.717887461185455322e-01,3.528027961967083570e+00
2.724289894104003906e-01,3.529326492474639920e+00
2.730692327022552490e-01,3.530606999817057723e+00
2.737095057964324951e-01,3.531868704784616675e+00
2.743497490882873535e-01,3.533110688017512047e+00
2.749900221824645996e-01,3.534332294462711133e+00
2.756302654743194580e-01,3.535532697835162885e+00
2.762705385684967041e-01,3.536711363640713035e+00
2.769107818603515625e-01,3.537867591080548380e+00
2.775510251522064209e-01,3.539000857011640022e+00
2.781912982463836670e-01,3.540110736496527188e+00
2.788315415382385254e-01,3.541196668665428149e+00
2.794718146324157715e-01,3.542258358094853676e+00
2.801120579242706299e-01,3.543295324085408815e+00
2.807523310184478760e-01,3.544307420595941949e+00
2.813925743103027344e-01,3.545294279876193499e+00
2.820328176021575928e-01,3.546255729515589650e+00
2.826730906963348389e-01,3.547191673293483838e+00
2.833133339881896973e-01,3.548101919444213159e+00
2.839536070823669434e-01,3.548986473359790672e+00
2.845938503742218018e-01,3.549845219193544121e+00
2.852341234683990479e-01,3.550678310581488972e+00
2.858743667602539062e-01,3.551485643987564167e+00
2.865146100521087646e-01,3.552267436290563296e+00
2.871548831462860107e-01,3.553023818966861924e+00
2.877951264381408691e-01,3.553754895024909377e+00
2.884353995323181152e-01,3.554460910373233418e+00
2.890756428241729736e-01,3.555142081897947115e+00
2.897159159183502197e-01,3.555798707159389949e+00
2.903561592102050781e-01,3.556430989860280611e+00
2.909964025020599365e-01,3.557039327470665313e+00
2.916366755962371826e-01,3.557624044676054531e+00
2.922769188880920410e-01,3.558185446821747089e+00
2.929171919822692871e-01,3.558723966674861572e+00
2.935574352741241455e-01,3.559239962307409577e+00
2.941977083683013916e-01,3.559733877040093031e+00
2.948379516601562500e-01,3.560206116171866775e+00
2.954781949520111084e-01,3.560657084060689925e+00
2.961184680461883545e-01,3.561087298831866477e+00
2.967587113380432129e-01,3.561497128742314722e+00
2.973989844322204590e-01,3.561887107110478290e+00
2.980392277240753174e-01,3.562257643253114558e+00
2.986795008182525635e-01,3.562609238811733192e+00
2.993197441101074219e-01,3.562942318662466690e+00
2.999599874019622803e-01,3.563257397227164169e+00
3.006002604961395264e-01,3.563554929679233041e+00
3.012405037879943848e-01,3.563835357055355590e+00
3.018807768821716309e-01,3.564099170192971844e+00
3.025210201740264893e-01,3.564346793691806070e+00
3.031612932682037354e-01,3.564578719449983613e+00
3.038015365600585938e-01,3.564795340330878304e+00
3.044417798519134521e-01,3.564997123259298739e+00
3.050820529460906982e-01,3.565184498877433938e+00
3.057222962379455566e-01,3.565357835350513760e+00
3.063625693321228027e-01,3.565517587103712138e+00
3.070028126239776611e-01,3.565664124129312107e+00
3.076430857181549072e-01,3.565797856113286812e+00
3.082833290100097656e-01,3.565919110507044465e+00
3.089235723018646240e-01,3.566028292432905644e+00
3.095638453960418701e-01,3.566125730127674309e+00
3.102040886878967285e-01,3.566211722729535349e+00
3.108443617820739746e-01,3.566286651244828576e+00
3.114846050739288330e-01,3.566350792711100670e+00
3.121248781681060791e-01,3.566404452821386073e+00
3.127651214599609375e-01,3.566447894256342899e+00
3.134053647518157959e-01,3.566481411971489823e+00
3.140456378459930420e-01,3.566505226953205376e+00
3.146858811378479004e-01,3.566519636382453839e+00
3.153261542320251465e-01,3.566524803808247768e+00
3.159663975238800049e-01,3.566521012925549350e+00
3.166066706180572510e-01,3.566508433988241578e+00
3.172469139099121094e-01,3.566487259319184755e+00
3.178871572017669678e-01,3.566457689587501978e+00
3.185274302959442139e-01,3.566419897666226468e+00
3.191676735877990723e-01,3.566374032470323474e+00
3.198079466819763184e-01,3.566320256872072214e+00
3.204481899738311768e-01,3.566258700500221313e+00
3.210884630680084229e-01,3.566189532960637454e+00
3.217287063598632812e-01,3.566112844298508833e+00
3.223689496517181396e-01,3.566028754170162074e+00
3.230092227458953857e-01,3.565937364612902449e+00
3.236494660377502441e-01,3.565838817109001191e+00
3.242897391319274902e-01,3.565733183298396280e+00
3.249299824237823486e-01,3.565620548248724209e+00
3.255702555179595947e-01,3.565500973402527585e+00
3.262104988098144531e-01,3.565374579484402062e+00
3.268507421016693115e-01,3.565241409088780511e+00
3.274910151958465576e-01,3.565101531373092048e+00
3.281312584877014160e-01,3.564955034090720787e+00
3.287715315818786621e-01,3.564801947372665758e+00
3.294117748737335205e-01,3.564642337256699545e+00
3.300520479679107666e-01,3.564476248520849211e+00
3.306922912597656250e-01,3.564303761710201357e+00
3.313325345516204834e-01,3.564124904494377688e+00
3.319728076457977295e-01,3.563939728870317403e+00
3.326130509376525879e-01,3.563748256738890063e+00
3.332533240318298340e-01,3.563550553755491901e+00
3.338935673236846924e-01,3.563346649906668606e+00
3.345338404178619385e-01,3.563136568734684317e+00
3.351740837097167969e-01,3.562920414963021365e+00
3.358143270015716553e-01,3.562698157904123697e+00
3.364546000957489014e-01,3.562469860943794142e+00
3.370948433876037598e-01,3.562235555774331708e+00
3.377351164817810059e-01,3.561995282134766683e+00
3.383753597736358643e-01,3.561749087316819384e+00
3.390156328678131104e-01,3.561497006376812990e+00
3.396558761596679688e-01,3.561239072385673943e+00
3.402961194515228271e-01,3.560975316194568308e+00
3.409363925457000732e-01,3.560705781340879117e+00
3.415766358375549316e-01,3.560430496429459524e+00
3.422169089317321777e-01,3.560149519257413075e+00
3.428571522235870361e-01,3.559862885760580742e+00
3.434974253177642822e-01,3.559570603186283932e+00
3.441376686096191406e-01,3.559272757737302229e+00
3.447779119014739990e-01,3.558969375939742719e+00
3.454181849956512451e-01,3.558660466448671400e+00
3.460584282875061035e-01,3.558346094422304429e+00
3.466987013816833496e-01,3.558026316541473832e+00
3.473389446735382080e-01,3.557701167596196257e+00
3.479792177677154541e-01,3.557370647639902295e+00
3.486194610595703125e-01,3.557034858370846209e+00
3.492597341537475586e-01,3.556693820619911683e+00
3.498999774456024170e-01,3.556347584470778589e+00
3.505402207374572754e-01,3.555996213741562606e+00
3.511804938316345215e-01,3.555639695311963777e+00
3.518207371234893799e-01,3.555278147170712888e+00
3.524610102176666260e-01,3.554911578304747799e+00
3.531012535095214844e-01,3.554540046059122105e+00
3.537415266036987305e-01,3.554163592903436975e+00
3.543817698955535889e-01,3.553782306138159264e+00
3.550220131874084473e-01,3.553396209806867212e+00
3.556622862815856934e-01,3.553005353028295232e+00
3.563025295734405518e-01,3.552609803410263556e+00
3.569428026676177979e-01,3.552209607364333444e+00
3.575830459594726562e-01,3.551804832222101638e+00
3.582233190536499023e-01,3.551395538112029016e+00
3.588635623455047607e-01,3.550981796559766757e+00
3.595038056373596191e-01,3.550563629082230666e+00
3.601440787315368652e-01,3.550141103896499395e+00
3.607843220233917236e-01,3.549714326959666266e+00
3.614245951175689697e-01,3.549283322329954693e+00
3.620648384094238281e-01,3.548848182696846543e+00
3.627051115036010742e-01,3.548408932064144761e+00
3.633453547954559326e-01,3.547965695229376770e+00
3.639855980873107910e-01,3.547518498289162991e+00
3.646258711814880371e-01,3.547067410205588356e+00
3.652661144733428955e-01,3.546612517989895075e+00
3.659063875675201416e-01,3.546153867475686283e+00
3.665466308593750000e-01,3.545691569685196942e+00
3.671869039535522461e-01,3.545225644445885393e+00
3.678271472454071045e-01,3.544756203529776162e+00
3.684673905372619629e-01,3.544283303144877273e+00
3.691076636314392090e-01,3.543806984786725067e+00
3.697479069232940674e-01,3.543327372348032966e+00
3.703881800174713135e-01,3.542844482263569184e+00
3.710284233093261719e-01,3.542358431571835276e+00
3.716686964035034180e-01,3.541869237640007384e+00
3.723089396953582764e-01,3.541377034512577016e+00
3.729491829872131348e-01,3.540881827388392633e+00
3.735894560813903809e-01,3.540383705767143230e+00
3.742296993732452393e-01,3.539882765924972752e+00
3.748699724674224854e-01,3.539379002125535578e+00
3.755102157592773438e-01,3.538872572085783208e+00
3.761504888534545898e-01,3.538363448780529552e+00
3.767907321453094482e-01,3.537851741613364354e+00
3.774309754371643066e-01,3.537337521904974302e+00
3.780712485313415527e-01,3.536820805968148740e+00
3.787114918231964111e-01,3.536301713545644265e+00
3.793517649173736572e-01,3.535780244099229641e+00
3.799920082092285156e-01,3.535256507076745436e+00
3.806322813034057617e-01,3.534730500690872468e+00
3.812725245952606201e-01,3.534202365459345963e+00
3.819127678871154785e-01,3.533672104708331929e+00
3.825530409812927246e-01,3.533139789260844488e+00
3.831932842731475830e-01,3.532605496761457964e+00
3.838335573673248291e-01,3.532069242302060985e+00
3.844738006591796875e-01,3.531531165761456315e+00
3.851140737533569336e-01,3.530991250454346364e+00
3.857543170452117920e-01,3.530449624886569993e+00
3.863945603370666504e-01,3.529906361191819997e+00
3.870348334312438965e-01,3.529361459318017147e+00
3.876750767230987549e-01,3.528815082176069318e+00
3.883153498172760010e-01,3.528267231440007201e+00
3.889555931091308594e-01,3.527718067003330127e+00
3.895958662033081055e-01,3.527167620408461435e+00
3.902361094951629639e-01,3.526616061582306560e+00
3.908763527870178223e-01,3.526063396555380702e+00
3.915166258811950684e-01,3.525509777638140108e+00
3.921568691730499268e-01,3.524955326096150365e+00
3.927971422672271729e-01,3.524400123714224620e+00
3.934373855590820312e-01,3.523844341980508332e+00
3.940776586532592773e-01,3.523288055026230658e+00
3.947179019451141357e-01,3.522731475992850747e+00
3.953581452369689941e-01,3.522174700439828054e+00
3.959984183311462402e-01,3.521617871447006998e+00
3.966386616230010986e-01,3.521061211703211846e+00
3.972789347171783447e-01,3.520504812183441246e+00
3.979191780090332031e-01,3.519948943427908539e+00
3.985594511032104492e-01,3.519393698017707628e+00
3.991996943950653076e-01,3.518839350122457965e+00
3.998399376869201660e-01,3.518286065173198196e+00
4.004802107810974121e-01,3.517734021836491642e+00
4.011204540729522705e-01,3.517183509182645551e+00
4.017607271671295166e-01,3.516634683849628740e+00
4.024009704589843750e-01,3.516087839205819687e+00
4.030412435531616211e-01,3.515543140722046545e+00
4.036814868450164795e-01,3.515000880310612974e+00
4.043217301368713379e-01,3.514461316993561901e+00
4.049620032310485840e-01,3.513924657677217844e+00
4.056022465229034424e-01,3.513391201400760888e+00
4.062425196170806885e-01,3.512861171823210782e+00
4.068827629089355469e-01,3.512334886844808324e+00
4.075230360031127930e-01,3.511812551780482572e+00
4.081632792949676514e-01,3.511294505505416552e+00
4.088035225868225098e-01,3.510780960289662467e+00
4.094437956809997559e-01,3.510272167447112235e+00
4.100840389728546143e-01,3.509768459652026884e+00
4.107243120670318604e-01,3.509270042668664935e+00
4.113645553588867188e-01,3.508777244821930985e+00
4.120048284530639648e-01,3.508290259052035953e+00
4.126450717449188232e-01,3.507809393801414988e+00
4.132853150367736816e-01,3.507334867317901672e+00
4.139255881309509277e-01,3.506866901673033166e+00
4.145658314228057861e-01,3.506405819859118811e+00
4.152061045169830322e-01,3.505951763602120685e+00
4.158463478088378906e-01,3.505505009310996734e+00
4.164866209030151367e-01,3.505065752879110708e+00
4.171268641948699951e-01,3.504634215712745249e+00
4.177671074867248535e-01,3.504210572946744762e+00
4.184073805809020996e-01,3.503794991429420858e+00
4.190476238727569580e-01,3.503387682708425821e+00
4.196878969669342041e-01,3.502988758099279565e+00
4.203281402587890625e-01,3.502598443487376478e+00
4.209684133529663086e-01,3.502216772650434962e+00
4.216086566448211670e-01,3.501843959907346537e+00
4.222488999366760254e-01,3.501480052840748591e+00
4.228891730308532715e-01,3.501125153529442979e+00
4.235294163227081299e-01,3.500779365846914182e+00
4.241696894168853760e-01,3.500442729692208932e+00
4.248099327087402344e-01,3.500115328366089962e+00
4.254502058029174805e-01,3.499797165389551878e+00
4.260904490947723389e-01,3.499488287325677849e+00
4.267306923866271973e-01,3.499188710520426238e+00
4.273709654808044434e-01,3.498898376255176856e+00
4.280112087726593018e-01,3.498617337282161621e+00
4.286514818668365479e-01,3.498345507319187142e+00
4.292917251586914062e-01,3.498082862147238181e+00
4.299319982528686523e-01,3.497829351928353425e+00
4.305722415447235107e-01,3.497584920654746909e+00
4.312124848365783691e-01,3.497349438755056994e+00
4.318527579307556152e-01,3.497122842236395357e+00
4.324930012226104736e-01,3.496905015532896677e+00
4.331332743167877197e-01,3.496695849627677433e+00
4.337735176086425781e-01,3.496495243185138602e+00
4.344137907028198242e-01,3.496303003831859435e+00
4.350540339946746826e-01,3.496119038740096663e+00
4.356943070888519287e-01,3.495943164884614873e+00
4.363345503807067871e-01,3.495775252016972257e+00
4.369747936725616455e-01,3.495615099578358809e+00
4.376150667667388916e-01,3.495462548310425355e+00
4.382553100585937500e-01,3.495317404535890571e+00
4.388955831527709961e-01,3.495179540157295595e+00
4.395358264446258545e-01,3.495048713686869313e+00
4.401760995388031006e-01,3.494924752145323499e+00
4.408163428306579590e-01,3.494807441774123280e+00
4.414565861225128174e-01,3.494696617796035909e+00
4.420968592166900635e-01,3.494592046296281840e+00
4.427371025085449219e-01,3.494493553774363548e+00
4.433773756027221680e-01,3.494400942962273771e+00
4.440176188945770264e-01,3.494313958108339335e+00
4.446578919887542725e-01,3.494232456828295419e+00
4.452981352806091309e-01,3.494156229130881641e+00
4.459383785724639893e-01,3.494085066560454145e+00
4.465786516666412354e-01,3.494018742481591833e+00
4.472188949584960938e-01,3.493957118752038848e+00
4.478591680526733398e-01,3.493899960088615586e+00
4.484994113445281982e-01,3.493847091996909349e+00
4.491396844387054443e-01,3.493798340467994201e+00
4.497799277305603027e-01,3.493753483721745212e+00
4.504201710224151611e-01,3.493712387194221947e+00
4.510604441165924072e-01,3.493674837580918791e+00
4.517006874084472656e-01,3.493640699666623828e+00
4.523409605026245117e-01,3.493609775732614331e+00
4.529812037944793701e-01,3.493581898006021369e+00
4.536214768886566162e-01,3.493556954497718525e+00
4.542617201805114746e-01,3.493534751674842731e+00
4.549019634723663330e-01,3.493515160549530485e+00
4.555422365665435791e-01,3.493498034065940949e+00
4.561824798583984375e-01,3.493483235664117004e+00
4.568227529525756836e-01,3.493470630583600745e+00
4.574629962444305420e-01,3.493460095504200780e+00
4.581032693386077881e-01,3.493451501949603966e+00
4.587435126304626465e-01,3.493444754255544460e+00
4.593837559223175049e-01,3.493439692840670130e+00
4.600240290164947510e-01,3.493436267548737373e+00
4.606642723083496094e-01,3.493434332486131666e+00
4.613045454025268555e-01,3.493433837097138728e+00
4.619447886943817139e-01,3.493434634213143042e+00
4.625850617885589600e-01,3.493436670749350270e+00
4.632253050804138184e-01,3.493439861864199081e+00
4.638655483722686768e-01,3.493444112303922378e+00
4.645058214664459229e-01,3.493449353162047188e+00
4.651460647583007812e-01,3.493455535098033859e+00
4.657863378524780273e-01,3.493462565170628586e+00
4.664265811443328857e-01,3.493470387984889847e+00
4.670668542385101318e-01,3.493478946226640680e+00
4.677070975303649902e-01,3.493488203304692785e+00
4.683473408222198486e-01,3.493498060665061189e+00
4.689876139163970947e-01,3.493508512428038060e+00
4.696278572082519531e-01,3.493519490111897330e+00
4.702681303024291992e-01,3.493530959440656947e+00
4.709083735942840576e-01,3.493542876119678731e+00
4.715486466884613037e-01,3.493555211506692793e+00
4.721888899803161621e-01,3.493567916902226678e+00
4.728291332721710205e-01,3.493580982631889320e+00
4.734694063663482666e-01,3.493594353629779103e+00
4.741096496582031250e-01,3.493608014737974443e+00
4.747499227523803711e-01,3.493621952347434778e+00
4.753901660442352295e-01,3.493636106332425939e+00
4.760304391384124756e-01,3.493650490766564420e+00
4.766706824302673340e-01,3.493665053911694685e+00
4.773109257221221924e-01,3.493679805005498462e+00
4.779511988162994385e-01,3.493694706594913768e+00
4.785914421081542969e-01,3.493709764161569087e+00
4.792317152023315430e-01,3.493724940476157670e+00
4.798719584941864014e-01,3.493740231991250944e+00
4.805122315883636475e-01,3.493755622587944920e+00
4.811524748802185059e-01,3.493771093802201300e+00
4.817927181720733643e-01,3.493786673848227498e+00
4.824329912662506104e-01,3.493802305597442981e+00
4.830732345581054688e-01,3.493817997365717964e+00
4.837135076522827148e-01,3.493833751483686800e+00
4.843537509441375732e-01,3.493849548535079119e+00
4.849940240383148193e-01,3.493865381075333953e+00
4.856342673301696777e-01,3.493881243170461115e+00
4.862745106220245361e-01,3.493897142887027130e+00
4.869147837162017822e-01,3.493913059072509153e+00
4.875550270080566406e-01,3.493929013527136362e+00
4.881953001022338867e-01,3.493944952825027706e+00
4.888355433940887451e-01,3.493960935276278157e+00
4.894758164882659912e-01,3.493976913100098614e+00
4.901160597801208496e-01,3.493992880311506788e+00
4.907563030719757080e-01,3.494008868853393679e+00
4.913965761661529541e-01,3.494024845551008340e+00
4.920368194580078125e-01,3.494040820992333707e+00
4.926770925521850586e-01,3.494056792119787147e+00
4.933173358440399170e-01,3.494072749380045195e+00
4.939576089382171631e-01,3.494088717168789771e+00
4.945978522300720215e-01,3.494104665064546644e+00
4.952380955219268799e-01,3.494120593977028122e+00
4.958783686161041260e-01,3.494136533114749810e+00
4.965186119079589844e-01,3.494152445971988818e+00
4.971588850021362305e-01,3.494168353582639774e+00
4.977991282939910889e-01,3.494184226148539629e+00
4.984394013881683350e-01,3.494200098035557200e+00
4.990796446800231934e-01,3.494215960175197644e+00
4.997198879718780518e-01,3.494231797044939469e+00
5.003601312637329102e-01,3.494247607308743397e+00
5.010004043579101562e-01,3.494263413977870325e+00
5.016406774520874023e-01,3.494279200546097641e+00
5.022809505462646484e-01,3.494294979741606078e+00
5.029211640357971191e-01,3.494310732455428337e+00
5.035614371299743652e-01,3.494326455799033226e+00
5.042017102241516113e-01,3.494342176402566835e+00
5.048419237136840820e-01,3.494357873374312362e+00
5.054821968078613281e-01,3.494373539105171567e+00
5.061224699020385742e-01,3.494389197295603378e+00
5.067627429962158203e-01,3.494404835349008476e+00
5.074029564857482910e-01,3.494420455687777149e+00
5.080432295799255371e-01,3.494436058368937559e+00
5.086835026741027832e-01,3.494451623284787978e+00
5.093237161636352539e-01,3.494467192546681034e+00
5.099639892578125000e-01,3.494482737534184924e+00
5.106042623519897461e-01,3.494498254780749047e+00
5.112445354461669922e-01,3.494513756750631472e+00
5.118847489356994629e-01,3.494529240402069803e+00
5.125250220298767090e-01,3.494544703570647393e+00
5.131652951240539551e-01,3.494560155061951612e+00
5.138055086135864258e-01,3.494575562106163158e+00
5.144457817077636719e-01,3.494590964270872568e+00
5.150860548019409180e-01,3.494606363348675693e+00
5.157263278961181641e-01,3.494621723318314110e+00
5.163665413856506348e-01,3.494637070108193022e+00
5.170068144798278809e-01,3.494652408769580276e+00
5.176470875740051270e-01,3.494667696357176112e+00
5.182873010635375977e-01,3.494682995031589634e+00
5.189275741577148438e-01,3.494698267432629901e+00
5.195678472518920898e-01,3.494713524963676043e+00
5.202081203460693359e-01,3.494728757103266581e+00
5.208483338356018066e-01,3.494743972843014745e+00
5.214886069297790527e-01,3.494759160582670887e+00
5.221288800239562988e-01,3.494774346150985700e+00
5.227690935134887695e-01,3.494789511332864862e+00
5.234093666076660156e-01,3.494804652478776141e+00
5.240496397018432617e-01,3.494819757779735525e+00
5.246899127960205078e-01,3.494834877758391745e+00
5.253301262855529785e-01,3.494849962641938479e+00
5.259703993797302246e-01,3.494865024987378277e+00
5.266106724739074707e-01,3.494880068520050731e+00
5.272508859634399414e-01,3.494895121031766472e+00
5.278911590576171875e-01,3.494910129214713557e+00
5.285314321517944336e-01,3.494925119348273768e+00
5.291717052459716797e-01,3.494940098007222495e+00
5.298119187355041504e-01,3.494955065695023677e+00
5.304521918296813965e-01,3.494970005239872446e+00
5.310924649238586426e-01,3.494984933679054606e+00
5.317326784133911133e-01,3.494999842160058101e+00
5.323729515075683594e-01,3.495014720711814959e+00
5.330132246017456055e-01,3.495029608200750815e+00
5.336534976959228516e-01,3.495044454682723511e+00
5.342937111854553223e-01,3.495059301950466324e+00
5.349339842796325684e-01,3.495074111256669447e+00
5.355742573738098145e-01,3.495088920763619544e+00
5.362144708633422852e-01,3.495103699401008512e+00
5.368547439575195312e-01,3.495118476916408312e+00
5.374950170516967773e-01,3.495133235203400801e+00
5.381352901458740234e-01,3.495147963149990655e+00
5.387755036354064941e-01,3.495162685866572083e+00
5.394157767295837402e-01,3.495177387192087259e+00
5.400560498237609863e-01,3.495192070348984714e+00
5.406962633132934570e-01,3.495206747963634175e+00
5.413365364074707031e-01,3.495221371675027555e+00
5.419768095016479492e-01,3.495236020773131447e+00
5.426170825958251953e-01,3.495250641602156705e+00
5.432572960853576660e-01,3.495265235559504191e+00
5.438975691795349121e-01,3.495279830496015983e+00
5.445378422737121582e-01,3.495294385888650268e+00
5.451780557632446289e-01,3.495308936999563798e+00
5.458183288574218750e-01,3.495323467226925551e+00
5.464586019515991211e-01,3.495337978334761786e+00
5.470988750457763672e-01,3.495352492522968202e+00
5.477390885353088379e-01,3.495366965682388916e+00
5.483793616294860840e-01,3.495381440887609159e+00
5.490196347236633301e-01,3.495395892876119071e+00
5.496598482131958008e-01,3.495410331998233033e+00
5.503001213073730469e-01,3.495424741661509849e+00
5.509403944015502930e-01,3.495439146120266738e+00
5.515806674957275391e-01,3.495453527053879572e+00
5.522208809852600098e-01,3.495467891699959750e+00
5.528611540794372559e-01,3.495482262167411314e+00
5.535014271736145020e-01,3.495496580860992797e+00
5.541416406631469727e-01,3.495510907730594585e+00
5.547819137573242188e-01,3.495525224521813357e+00
5.554221868515014648e-01,3.495539499389372473e+00
5.560624599456787109e-01,3.495553773727108293e+00
5.567026734352111816e-01,3.495568021899046585e+00
5.573429465293884277e-01,3.495582263406902257e+00
5.579832196235656738e-01,3.495596480095535252e+00
5.586234927177429199e-01,3.495610698156694340e+00
5.592637062072753906e-01,3.495624887482652987e+00
5.599039793014526367e-01,3.495639050996135033e+00
5.605442523956298828e-01,3.495653233697530560e+00
5.611844658851623535e-01,3.495667366182775737e+00
5.618247389793395996e-01,3.495681505689917756e+00
5.624650120735168457e-01,3.495695610209283100e+00
5.631052851676940918e-01,3.495709704192535128e+00
5.637454986572265625e-01,3.495723777006547461e+00
5.643857717514038086e-01,3.495737843657593658e+00
5.650260448455810547e-01,3.495751891380253440e+00
5.656662583351135254e-01,3.495765920774966506e+00
5.663065314292907715e-01,3.495779944940300865e+00
5.669468045234680176e-01,3.495793947989142225e+00
5.675870776176452637e-01,3.495807937900542672e+00
5.682272911071777344e-01,3.495821892315996493e+00
5.688675642013549805e-01,3.495835860805850182e+00
5.695078372955322266e-01,3.495849810631040722e+00
5.701480507850646973e-01,3.495863723013933999e+00
5.707883238792419434e-01,3.495877633627795689e+00
5.714285969734191895e-01,3.495891515655017656e+00
5.720688700675964355e-01,3.495905408691542426e+00
5.727090835571289062e-01,3.495919271922109495e+00
5.733493566513061523e-01,3.495933111782638214e+00
5.739896297454833984e-01,3.495946942914471833e+00
5.746298432350158691e-01,3.495960765942707660e+00
5.752701163291931152e-01,3.495974574754247222e+00
5.759103894233703613e-01,3.495988345722242485e+00
5.765506625175476074e-01,3.496002123951923224e+00
5.771908760070800781e-01,3.496015889187664705e+00
5.778311491012573242e-01,3.496029624443250938e+00
5.784714221954345703e-01,3.496043356365062138e+00
5.791116356849670410e-01,3.496057069963820041e+00
5.797519087791442871e-01,3.496070760500326280e+00
5.803921818733215332e-01,3.496084457539766266e+00
5.810324549674987793e-01,3.496098103850667549e+00
5.816726684570312500e-01,3.496111778261544512e+00
5.823129415512084961e-01,3.496125396446684519e+00
5.829532146453857422e-01,3.496139017756654255e+00
5.835934281349182129e-01,3.496152641137417305e+00
5.842337012290954590e-01,3.496166223234329795e+00
5.848739743232727051e-01,3.496179808768024699e+00
5.855142474174499512e-01,3.496193366831998883e+00
5.861544609069824219e-01,3.496206915075593002e+00
5.867947340011596680e-01,3.496220447467702996e+00
5.874350070953369141e-01,3.496233960844867816e+00
5.880752205848693848e-01,3.496247468762999411e+00
5.887154936790466309e-01,3.496260965465283643e+00
5.893557667732238770e-01,3.496274425511137540e+00
5.899960398674011230e-01,3.496287902615474508e+00
5.906362533569335938e-01,3.496301358185842645e+00
5.912765264511108398e-01,3.496314780180362902e+00
5.919167995452880859e-01,3.496328202381333128e+00
5.925570130348205566e-01,3.496341600951520689e+00
5.931972861289978027e-01,3.496354996348694399e+00
5.938375592231750488e-01,3.496368372439400574e+00
5.944778323173522949e-01,3.496381731014182037e+00
5.951180458068847656e-01,3.496395068696339425e+00
5.957583189010620117e-01,3.496408406262811575e+00
5.963985919952392578e-01,3.496421724739480652e+00
5.970388054847717285e-01,3.496435045782429363e+00
5.976790785789489746e-01,3.496448325781712718e+00
5.983193516731262207e-01,3.496461598201528354e+00
5.989596247673034668e-01,3.496474864762005641e+00
5.995998382568359375e-01,3.496488109574418246e+00
6.002401113510131836e-01,3.496501357057374637e+00
6.008803844451904297e-01,3.496514555741867092e+00
6.015205979347229004e-01,3.496527775231344393e+00
6.021608710289001465e-01,3.496540964055268930e+00
6.028011441230773926e-01,3.496554132244976021e+00
6.034414172172546387e-01,3.496567300659654265e+00
6.040816307067871094e-01,3.496580448390788298e+00
6.047219038009643555e-01,3.496593590672295360e+00
6.053621768951416016e-01,3.496606726840517876e+00
6.060023903846740723e-01,3.496619838288831161e+00
6.066426634788513184e-01,3.496632915550309306e+00
6.072829365730285645e-01,3.496645999296528196e+00
6.079232096672058105e-01,3.496659074942416456e+00
6.085634231567382812e-01,3.496672131898304947e+00
6.092036962509155273e-01,3.496685168184801462e+00
6.098439693450927734e-01,3.496698194079700173e+00
6.104841828346252441e-01,3.496711208828836348e+00
6.111244559288024902e-01,3.496724214403907016e+00
6.117647290229797363e-01,3.496737198755577314e+00
6.124050021171569824e-01,3.496750185135596212e+00
6.130452156066894531e-01,3.496763141588024482e+00
6.136854887008666992e-01,3.496776076086719698e+00
6.143257617950439453e-01,3.496789013300091842e+00
6.149659752845764160e-01,3.496801930046911533e+00
6.156062483787536621e-01,3.496814851710011496e+00
6.162465214729309082e-01,3.496827739657668577e+00
6.168867945671081543e-01,3.496840619518836846e+00
6.175270080566406250e-01,3.496853490921210117e+00
6.181672811508178711e-01,3.496866348587749584e+00
6.188075542449951172e-01,3.496879184076678637e+00
6.194477677345275879e-01,3.496892011830614599e+00
6.200880408287048340e-01,3.496904825903553338e+00
6.207283139228820801e-01,3.496917621599696879e+00
6.213685870170593262e-01,3.496930413062917076e+00
6.220088005065917969e-01,3.496943205358518103e+00
6.226490736007690430e-01,3.496955960601184188e+00
6.232893466949462891e-01,3.496968710981810169e+00
6.239295601844787598e-01,3.496981436924316178e+00
6.245698332786560059e-01,3.496994167071803439e+00
6.252101063728332520e-01,3.497006878703947663e+00
6.258503794670104980e-01,3.497019579746163842e+00
6.264905929565429688e-01,3.497032258586840747e+00
6.271308660507202148e-01,3.497044928998182201e+00
6.277711391448974609e-01,3.497057600011448386e+00
6.284113526344299316e-01,3.497070221785144817e+00
6.290516257286071777e-01,3.497082877050722072e+00
6.296918988227844238e-01,3.497095503965108598e+00
6.303321719169616699e-01,3.497108099959880256e+00
6.309723854064941406e-01,3.497120714106267680e+00
6.316126585006713867e-01,3.497133281199827248e+00
6.322529315948486328e-01,3.497145850207843409e+00
6.328931450843811035e-01,3.497158419561280152e+00
6.335334181785583496e-01,3.497170961686153490e+00
6.341736912727355957e-01,3.497183486813404851e+00
6.348139643669128418e-01,3.497196013671006298e+00
6.354541778564453125e-01,3.497208513749521686e+00
6.360944509506225586e-01,3.497221005858921039e+00
6.367347240447998047e-01,3.497233509428008702e+00
6.373749375343322754e-01,3.497245977616437074e+00
6.380152106285095215e-01,3.497258432161840513e+00
6.386554837226867676e-01,3.497270876398926198e+00
6.392957568168640137e-01,3.497283309943040486e+00
6.399359703063964844e-01,3.497295725064859973e+00
6.405762434005737305e-01,3.497308143174011175e+00
6.412165164947509766e-01,3.497320541894273660e+00
6.418567299842834473e-01,3.497332929890922593e+00
6.424970030784606934e-01,3.497345302184545091e+00
6.431372761726379395e-01,3.497357668767619110e+00
6.437775492668151855e-01,3.497370013612341566e+00
6.444177627563476562e-01,3.497382346392152286e+00
6.450580358505249023e-01,3.497394658018579072e+00
6.456983089447021484e-01,3.497406982364097416e+00
6.463385224342346191e-01,3.497419284876749135e+00
6.469787955284118652e-01,3.497431570721249994e+00
6.476190686225891113e-01,3.497443858777669945e+00
6.482593417167663574e-01,3.497456119162304145e+00
6.488995552062988281e-01,3.497468376335783002e+00
6.495398283004760742e-01,3.497480615976326312e+00
6.501801013946533203e-01,3.497492869890479028e+00
6.508203148841857910e-01,3.497505071686249245e+00
6.514605879783630371e-01,3.497517278351287118e+00
6.521008610725402832e-01,3.497529474629773816e+00
6.527411341667175293e-01,3.497541667308714075e+00
6.533813476562500000e-01,3.497553838502771129e+00
6.540216207504272461e-01,3.497566007471062832e+00
6.546618938446044922e-01,3.497578155315778758e+00
6.553021073341369629e-01,3.497590294906677499e+00
6.559423804283142090e-01,3.497602427390684277e+00
6.565826535224914551e-01,3.497614543430515255e+00
6.572229266166687012e-01,3.497626633028878107e+00
6.578631401062011719e-01,3.497638739718797574e+00
6.585034132003784180e-01,3.497650827308511179e+00
6.591436862945556641e-01,3.497662881542452862e+00
6.597838997840881348e-01,3.497674956188465689e+00
6.604241728782653809e-01,3.497687003735920896e+00
6.610644459724426270e-01,3.497699042930418223e+00
6.617047190666198730e-01,3.497711072010291744e+00
6.623449325561523438e-01,3.497723081936867651e+00
6.629852056503295898e-01,3.497735098912103435e+00
6.636254787445068359e-01,3.497747071406636099e+00
6.642656922340393066e-01,3.497759068265706262e+00
6.649059653282165527e-01,3.497771050570026574e+00
6.655462384223937988e-01,3.497783011837351630e+00
6.661865115165710449e-01,3.497794960371904960e+00
6.668267250061035156e-01,3.497806905502240049e+00
6.674669981002807617e-01,3.497818836969033285e+00
6.681072711944580078e-01,3.497830757897173903e+00
6.687474846839904785e-01,3.497842661949801091e+00
6.693877577781677246e-01,3.497854564450222803e+00
6.700280308723449707e-01,3.497866456481403930e+00
6.706683039665222168e-01,3.497878325011713585e+00
6.713085174560546875e-01,3.497890204536028946e+00
6.719487905502319336e-01,3.497902045570261187e+00
6.725890636444091797e-01,3.497913919418549344e+00
6.732292771339416504e-01,3.497925734576759815e+00
6.738695502281188965e-01,3.497937557988112456e+00
6.745098233222961426e-01,3.497949380875672531e+00
6.751500964164733887e-01,3.497961182138427993e+00
6.757903099060058594e-01,3.497972976064375850e+00
6.764305830001831055e-01,3.497984749292392337e+00
6.770708560943603516e-01,3.497996535131452145e+00
6.777110695838928223e-01,3.498008288504205865e+00
6.783513426780700684e-01,3.498020046501639335e+00
6.789916157722473145e-01,3.498031779127508401e+00
6.796318888664245605e-01,3.498043514462056081e+00
6.802721023559570312e-01,3.498055230730217957e+00
6.809123754501342773e-01,3.498066939697738853e+00
6.815526485443115234e-01,3.498078623293237044e+00
6.821928620338439941e-01,3.498090317607273736e+00
6.828331351280212402e-01,3.498102003222578915e+00
6.834734082221984863e-01,3.498113659729739755e+00
6.841136813163757324e-01,3.498125307176302545e+00
6.847538948059082031e-01,3.498136951341569212e+00
6.853941679000854492e-01,3.498148594882064089e+00
6.860344409942626953e-01,3.498160216596975403e+00
6.866746544837951660e-01,3.498171824240166927e+00
6.873149275779724121e-01,3.498183426645267602e+00
6.879552006721496582e-01,3.498195025725260976e+00
6.885954737663269043e-01,3.498206591509114283e+00
6.892356872558593750e-01,3.498218155107863048e+00
6.898759603500366211e-01,3.498229716335482742e+00
6.905162334442138672e-01,3.498241257171446073e+00
6.911564469337463379e-01,3.498252788112560907e+00
6.917967200279235840e-01,3.498264308014778390e+00
6.924369931221008301e-01,3.498275826109924491e+00
6.930772662162780762e-01,3.498287315433438849e+00
6.937174797058105469e-01,3.498298800204433512e+00
6.943577527999877930e-01,3.498310293714520736e+00
6.949980258941650391e-01,3.498321754750599588e+00
6.956382393836975098e-01,3.498333188338763833e+00
6.962785124778747559e-01,3.498344630973169611e+00
6.969187855720520020e-01,3.498356059036286325e+00
6.975590586662292480e-01,3.498367492364381270e+00
6.981992721557617188e-01,3.498378893636754583e+00
6.988395452499389648e-01,3.498390296560503820e+00
6.994798183441162109e-01,3.498401681062717650e+00
7.001200318336486816e-01,3.498413063498415632e+00
7.007603049278259277e-01,3.498424418695166516e+00
7.014005780220031738e-01,3.498435743471039139e+00
7.020408511161804199e-01,3.498447091840009016e+00
7.026810646057128906e-01,3.498458429261368963e+00
7.033213376998901367e-01,3.498469762854591991e+00
7.039616107940673828e-01,3.498481058825822387e+00
7.046018242835998535e-01,3.498492364128260590e+00
7.052420973777770996e-01,3.498503659278144440e+00
7.058823704719543457e-01,3.498514937932495350e+00
7.065226435661315918e-01,3.498526208459154851e+00
7.071628570556640625e-01,3.498537483491953815e+00
7.078031301498413086e-01,3.498548728121950724e+00
7.084434032440185547e-01,3.498559997023709567e+00
7.090836167335510254e-01,3.498571233547453030e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431342703e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827010868e+00
7.154862284660339355e-01,3.498683712834538273e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_15.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453838015e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830901e+00
-7.615846395492553711e-01,3.509422202219839360e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635860259e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825802179e+00
-7.583833932876586914e-01,3.505719495035546807e+00
-7.577431201934814453e-01,3.505141622113588262e+00
-7.571028470993041992e-01,3.504609632961947607e+00
-7.564625740051269531e-01,3.504120302946425625e+00
-7.558223605155944824e-01,3.503670664704431559e+00
-7.551820874214172363e-01,3.503257749584355984e+00
-7.545418143272399902e-01,3.502878917133715575e+00
-7.539016008377075195e-01,3.502531704174408844e+00
-7.532613277435302734e-01,3.502213609611246614e+00
-7.526210546493530273e-01,3.501922471779730817e+00
-7.519807815551757812e-01,3.501656200312244671e+00
-7.513405680656433105e-01,3.501412856400133222e+00
-7.507002949714660645e-01,3.501190558786193563e+00
-7.500600218772888184e-01,3.500987625398059855e+00
-7.494198083877563477e-01,3.500802498777559890e+00
-7.487795352935791016e-01,3.500633666201089955e+00
-7.481392621994018555e-01,3.500479777077349919e+00
-7.474989891052246094e-01,3.500339559776579179e+00
-7.468587756156921387e-01,3.500211839165746852e+00
-7.462185025215148926e-01,3.500095479775496621e+00
-7.455782294273376465e-01,3.499989547419793290e+00
-7.449380159378051758e-01,3.499893066815951137e+00
-7.442977428436279297e-01,3.499805182310069540e+00
-7.436574697494506836e-01,3.499725088561107533e+00
-7.430171966552734375e-01,3.499652104200080771e+00
-7.423769831657409668e-01,3.499585545266678643e+00
-7.417367100715637207e-01,3.499524798027181305e+00
-7.410964369773864746e-01,3.499469287317086952e+00
-7.404562234878540039e-01,3.499418544771625506e+00
-7.398159503936767578e-01,3.499372078394540786e+00
-7.391756772994995117e-01,3.499329455713799497e+00
-7.385354042053222656e-01,3.499290310198595932e+00
-7.378951907157897949e-01,3.499254272943559840e+00
-7.372549176216125488e-01,3.499221035519176848e+00
-7.366146445274353027e-01,3.499190308548810080e+00
-7.359744310379028320e-01,3.499161810710742948e+00
-7.353341579437255859e-01,3.499135345425819388e+00
-7.346938848495483398e-01,3.499110643478643645e+00
-7.340536117553710938e-01,3.499087545601601512e+00
-7.334133982658386230e-01,3.499065888546439407e+00
-7.327731251716613770e-01,3.499045496968066882e+00
-7.321328520774841309e-01,3.499026222373582851e+00
-7.314926385879516602e-01,3.499007943433824153e+00
-7.308523654937744141e-01,3.498990556628719162e+00
-7.302120923995971680e-01,3.498973958647368043e+00
-7.295718193054199219e-01,3.498958034162718889e+00
-7.289316058158874512e-01,3.498942744899902202e+00
-7.282913327217102051e-01,3.498927978285122364e+00
-7.276510596275329590e-01,3.498913699851609493e+00
-7.270108461380004883e-01,3.498899839655512878e+00
-7.263705730438232422e-01,3.498886348575835470e+00
-7.257302999496459961e-01,3.498873164485059917e+00
-7.250900268554687500e-01,3.498860265196659824e+00
-7.244498133659362793e-01,3.498847606291915824e+00
-7.238095402717590332e-01,3.498835183973737273e+00
-7.231692671775817871e-01,3.498822922652019329e+00
-7.225290536880493164e-01,3.498810804740044134e+00
-7.218887805938720703e-01,3.498798870987567700e+00
-7.212485074996948242e-01,3.498787026638638054e+00
-7.206082344055175781e-01,3.498775295325005530e+00
-7.199680209159851074e-01,3.498763650787751978e+00
-7.193277478218078613e-01,3.498752078425571455e+00
-7.186874747276306152e-01,3.498740585716706875e+00
-7.180472612380981445e-01,3.498729138439537145e+00
-7.174069881439208984e-01,3.498717733620221093e+00
-7.167667150497436523e-01,3.498706379255512644e+00
-7.161264419555664062e-01,3.498695036805432146e+00
-7.154862284660339355e-01,3.498683713141899077e+00
-7.148459553718566895e-01,3.498672446191901209e+00
-7.142056822776794434e-01,3.498661172215406623e+00
-7.135654091835021973e-01,3.498649913306537407e+00
-7.129251956939697266e-01,3.498638674070190469e+00
-7.122849225997924805e-01,3.498627423058602304e+00
-7.116446495056152344e-01,3.498616189033229240e+00
-7.110044360160827637e-01,3.498604950435601157e+00
-7.103641629219055176e-01,3.498593708935310076e+00
-7.097238898277282715e-01,3.498582473582825259e+00
-7.090836167335510254e-01,3.498571235195254481e+00
-7.084434032440185547e-01,3.498559998964008599e+00
-7.078031301498413086e-01,3.498548730404814400e+00
-7.071628570556640625e-01,3.498537486175636424e+00
-7.065226435661315918e-01,3.498526211611361791e+00
-7.058823704719543457e-01,3.498514941631990283e+00
-7.052420973777770996e-01,3.498503663616324921e+00
-7.046018242835998535e-01,3.498492369211133379e+00
-7.039616107940673828e-01,3.498481064776135518e+00
-7.033213376998901367e-01,3.498469769814627206e+00
-7.026810646057128906e-01,3.498458437395607579e+00
-7.020408511161804199e-01,3.498447101338377774e+00
-7.014005780220031738e-01,3.498435754553081534e+00
-7.007603049278259277e-01,3.498424431613956553e+00
-7.001200318336486816e-01,3.498413078545588917e+00
-6.994798183441162109e-01,3.498401698573752050e+00
-6.988395452499389648e-01,3.498390316921729415e+00
-6.981992721557617188e-01,3.498378917291856460e+00
-6.975590586662292480e-01,3.498367519822268790e+00
-6.969187855720520020e-01,3.498356090881396430e+00
-6.962785124778747559e-01,3.498344667874728309e+00
-6.956382393836975098e-01,3.498333231062831672e+00
-6.949980258941650391e-01,3.498321804172498162e+00
-6.943577527999877930e-01,3.498310350835700966e+00
-6.937174797058105469e-01,3.498298866167065757e+00
-6.930772662162780762e-01,3.498287391539111280e+00
-6.924369931221008301e-01,3.498275913843168716e+00
-6.917967200279235840e-01,3.498264409064091307e+00
-6.911564469337463379e-01,3.498252904397625596e+00
-6.905162334442138672e-01,3.498241390871021039e+00
-6.898759603500366211e-01,3.498229869925118862e+00
-6.892356872558593750e-01,3.498218331392241254e+00
-6.885954737663269043e-01,3.498206793661905678e+00
-6.879552006721496582e-01,3.498195257341943254e+00
-6.873149275779724121e-01,3.498183691787271066e+00
-6.866746544837951660e-01,3.498172127493175410e+00
-6.860344409942626953e-01,3.498160563129471434e+00
-6.853941679000854492e-01,3.498148990526805946e+00
-6.847538948059082031e-01,3.498137402660142392e+00
-6.841136813163757324e-01,3.498125821542439340e+00
-6.834734082221984863e-01,3.498114245440143044e+00
-6.828331351280212402e-01,3.498102669582393798e+00
-6.821928620338439941e-01,3.498091075050414389e+00
-6.815526485443115234e-01,3.498079483496412845e+00
-6.809123754501342773e-01,3.498067915747783196e+00
-6.802721023559570312e-01,3.498056337245411207e+00
-6.796318888664245605e-01,3.498044767752488404e+00
-6.789916157722473145e-01,3.498033197417921958e+00
-6.783513426780700684e-01,3.498021650087118850e+00
-6.777110695838928223e-01,3.498010099980295884e+00
-6.770708560943603516e-01,3.497998579605051006e+00
-6.764305830001831055e-01,3.497987054704028154e+00
-6.757903099060058594e-01,3.497975573400891935e+00
-6.751500964164733887e-01,3.497964105724624240e+00
-6.745098233222961426e-01,3.497952668797365661e+00
-6.738695502281188965e-01,3.497941252349385355e+00
-6.732292771339416504e-01,3.497929881917199779e+00
-6.725890636444091797e-01,3.497918571078209027e+00
-6.719487905502319336e-01,3.497907258277358711e+00
-6.713085174560546875e-01,3.497896040747927593e+00
-6.706683039665222168e-01,3.497884853410446304e+00
-6.700280308723449707e-01,3.497873752723436702e+00
-6.693877577781677246e-01,3.497862711571437355e+00
-6.687474846839904785e-01,3.497851751069041448e+00
-6.681072711944580078e-01,3.497840888787336677e+00
-6.674669981002807617e-01,3.497830119080990841e+00
-6.668267250061035156e-01,3.497819458454628716e+00
-6.661865115165710449e-01,3.497808914740627717e+00
-6.655462384223937988e-01,3.497798510415269568e+00
-6.649059653282165527e-01,3.497788248914353471e+00
-6.642656922340393066e-01,3.497778135813003786e+00
-6.636254787445068359e-01,3.497768192319510749e+00
-6.629852056503295898e-01,3.497758473742332619e+00
-6.623449325561523438e-01,3.497748928227928822e+00
-6.617047190666198730e-01,3.497739625454423518e+00
-6.610644459724426270e-01,3.497730559394447880e+00
-6.604241728782653809e-01,3.497721759865012103e+00
-6.597838997840881348e-01,3.497713251056778105e+00
-6.591436862945556641e-01,3.497705037759526903e+00
-6.585034132003784180e-01,3.497697193600998400e+00
-6.578631401062011719e-01,3.497689691525818212e+00
-6.572229266166687012e-01,3.497682573985871457e+00
-6.565826535224914551e-01,3.497675908491514996e+00
-6.559423804283142090e-01,3.497669683235113069e+00
-6.553021073341369629e-01,3.497663942225120337e+00
-6.546618938446044922e-01,3.497658730048053943e+00
-6.540216207504272461e-01,3.497654084664700846e+00
-6.533813476562500000e-01,3.497650032424594713e+00
-6.527411341667175293e-01,3.497646633263970628e+00
-6.521008610725402832e-01,3.497643913479649758e+00
-6.514605879783630371e-01,3.497641936229068271e+00
-6.508203148841857910e-01,3.497640742944232439e+00
-6.501801013946533203e-01,3.497640398085024138e+00
-6.495398283004760742e-01,3.497640899448486884e+00
-6.488995552062988281e-01,3.497642367067331115e+00
-6.482593417167663574e-01,3.497644824674324582e+00
-6.476190686225891113e-01,3.497648348515545180e+00
-6.469787955284118652e-01,3.497652974045377228e+00
-6.463385224342346191e-01,3.497658794696324680e+00
-6.456983089447021484e-01,3.497665855328035978e+00
-6.450580358505249023e-01,3.497674221974399256e+00
-6.444177627563476562e-01,3.497683997160648595e+00
-6.437775492668151855e-01,3.497695216470289914e+00
-6.431372761726379395e-01,3.497707966805141400e+00
-6.424970030784606934e-01,3.497722311688669539e+00
-6.418567299842834473e-01,3.497738344200518767e+00
-6.412165164947509766e-01,3.497756129950829518e+00
-6.405762434005737305e-01,3.497775759442908861e+00
-6.399359703063964844e-01,3.497797302618276039e+00
-6.392957568168640137e-01,3.497820860822432376e+00
-6.386554837226867676e-01,3.497846502507325983e+00
-6.380152106285095215e-01,3.497874316489428814e+00
-6.373749375343322754e-01,3.497904387659117820e+00
-6.367347240447998047e-01,3.497936793506116082e+00
-6.360944509506225586e-01,3.497971605836716513e+00
-6.354541778564453125e-01,3.498008952321251641e+00
-6.348139643669128418e-01,3.498048893390981462e+00
-6.341736912727355957e-01,3.498091503871341601e+00
-6.335334181785583496e-01,3.498136890918270847e+00
-6.328931450843811035e-01,3.498185117659484256e+00
-6.322529315948486328e-01,3.498236248384422264e+00
-6.316126585006713867e-01,3.498290401224027235e+00
-6.309723854064941406e-01,3.498347648440134350e+00
-6.303321719169616699e-01,3.498408008725285789e+00
-6.296918988227844238e-01,3.498471631961702855e+00
-6.290516257286071777e-01,3.498538531095246817e+00
-6.284113526344299316e-01,3.498608773854304133e+00
-6.277711391448974609e-01,3.498682474866007031e+00
-6.271308660507202148e-01,3.498759625173422094e+00
-6.264905929565429688e-01,3.498840319230549945e+00
-6.258503794670104980e-01,3.498924587237969064e+00
-6.252101063728332520e-01,3.499012476610530165e+00
-6.245698332786560059e-01,3.499104027830756358e+00
-6.239295601844787598e-01,3.499199265202499021e+00
-6.232893466949462891e-01,3.499298227041720999e+00
-6.226490736007690430e-01,3.499400925492793135e+00
-6.220088005065917969e-01,3.499507383201636568e+00
-6.213685870170593262e-01,3.499617563522834818e+00
-6.207283139228820801e-01,3.499731526415431837e+00
-6.200880408287048340e-01,3.499849248266086121e+00
-6.194477677345275879e-01,3.499970700088609554e+00
-6.188075542449951172e-01,3.500095851162508875e+00
-6.181672811508178711e-01,3.500224702606693494e+00
-6.175270080566406250e-01,3.500357189278226144e+00
-6.168867945671081543e-01,3.500493259468552942e+00
-6.162465214729309082e-01,3.500632891965900662e+00
-6.156062483787536621e-01,3.500776011375724917e+00
-6.149659752845764160e-01,3.500922521582960911e+00
-6.143257617950439453e-01,3.501072367503590854e+00
-6.136854887008666992e-01,3.501225467627767873e+00
-6.130452156066894531e-01,3.501381735297956599e+00
-6.124050021171569824e-01,3.501541027457801825e+00
-6.117647290229797363e-01,3.501703258250570272e+00
-6.111244559288024902e-01,3.501868325678612504e+00
-6.104841828346252441e-01,3.502036081962050407e+00
-6.098439693450927734e-01,3.502206389484130433e+00
-6.092036962509155273e-01,3.502379141122547335e+00
-6.085634231567382812e-01,3.502554175494146271e+00
-6.079232096672058105e-01,3.502731312438796873e+00
-6.072829365730285645e-01,3.502910431582100248e+00
-6.066426634788513184e-01,3.503091362536463471e+00
-6.060023903846740723e-01,3.503273951766606498e+00
-6.053621768951416016e-01,3.503457966724789596e+00
-6.047219038009643555e-01,3.503643276627598446e+00
-6.040816307067871094e-01,3.503829700473575226e+00
-6.034414172172546387e-01,3.504017035880676367e+00
-6.028011441230773926e-01,3.504205117780449630e+00
-6.021608710289001465e-01,3.504393759141556153e+00
-6.015205979347229004e-01,3.504582748044793306e+00
-6.008803844451904297e-01,3.504771862824520134e+00
-6.002401113510131836e-01,3.504960999984837677e+00
-5.995998382568359375e-01,3.505149878000625385e+00
-5.989596247673034668e-01,3.505338336811504973e+00
-5.983193516731262207e-01,3.505526198033558138e+00
-5.976790785789489746e-01,3.505713268461742693e+00
-5.970388054847717285e-01,3.505899358398217203e+00
-5.963985919952392578e-01,3.506084230312482397e+00
-5.957583189010620117e-01,3.506267782699897140e+00
-5.951180458068847656e-01,3.506449796335466829e+00
-5.944778323173522949e-01,3.506630098044196675e+00
-5.938375592231750488e-01,3.506808532654656752e+00
-5.931972861289978027e-01,3.506984920448780407e+00
-5.925570130348205566e-01,3.507159100126250983e+00
-5.919167995452880859e-01,3.507330916807285703e+00
-5.912765264511108398e-01,3.507500237028882584e+00
-5.906362533569335938e-01,3.507666926240051719e+00
-5.899960398674011230e-01,3.507830799991911164e+00
-5.893557667732238770e-01,3.507991776405447570e+00
-5.887154936790466309e-01,3.508149758000671525e+00
-5.880752205848693848e-01,3.508304578970838250e+00
-5.874350070953369141e-01,3.508456145228937562e+00
-5.867947340011596680e-01,3.508604397325741253e+00
-5.861544609069824219e-01,3.508749217974080903e+00
-5.855142474174499512e-01,3.508890516064658183e+00
-5.848739743232727051e-01,3.509028254860310003e+00
-5.842337012290954590e-01,3.509162338564591810e+00
-5.835934281349182129e-01,3.509292743129943659e+00
-5.829532146453857422e-01,3.509419363730151176e+00
-5.823129415512084961e-01,3.509542230957356068e+00
-5.816726684570312500e-01,3.509661301857451399e+00
-5.810324549674987793e-01,3.509776482090691374e+00
-5.803921818733215332e-01,3.509887865118694883e+00
-5.797519087791442871e-01,3.509995351672968944e+00
-5.791116356849670410e-01,3.510098998955538896e+00
-5.784714221954345703e-01,3.510198773655948568e+00
-5.778311491012573242e-01,3.510294715228012397e+00
-5.771908760070800781e-01,3.510386847964614976e+00
-5.765506625175476074e-01,3.510475162104307767e+00
-5.759103894233703613e-01,3.510559726328713381e+00
-5.752701163291931152e-01,3.510640589023896752e+00
-5.746298432350158691e-01,3.510717748432793606e+00
-5.739896297454833984e-01,3.510791268515577102e+00
-5.733493566513061523e-01,3.510861224625399402e+00
-5.727090835571289062e-01,3.510927664925859837e+00
-5.720688700675964355e-01,3.510990628855756412e+00
-5.714285969734191895e-01,3.511050188967483443e+00
-5.707883238792419434e-01,3.511106446613690313e+00
-5.701480507850646973e-01,3.511159432828975913e+00
-5.695078372955322266e-01,3.511209241601780384e+00
-5.688675642013549805e-01,3.511255924435321418e+00
-5.682272911071777344e-01,3.511299570791116764e+00
-5.675870776176452637e-01,3.511340287016796680e+00
-5.669468045234680176e-01,3.511378112927734385e+00
-5.663065314292907715e-01,3.511413146040792022e+00
-5.656662583351135254e-01,3.511445458621167859e+00
-5.650260448455810547e-01,3.511475143376387997e+00
-5.643857717514038086e-01,3.511502275726917865e+00
-5.637454986572265625e-01,3.511526931011053954e+00
-5.631052851676940918e-01,3.511549197808162326e+00
-5.624650120735168457e-01,3.511569146146380938e+00
-5.618247389793395996e-01,3.511586860162478452e+00
-5.611844658851623535e-01,3.511602390705198751e+00
-5.605442523956298828e-01,3.511615851159718193e+00
-5.599039793014526367e-01,3.511627261109215858e+00
-5.592637062072753906e-01,3.511636756995177855e+00
-5.586234927177429199e-01,3.511644359176513852e+00
-5.579832196235656738e-01,3.511650133745245483e+00
-5.573429465293884277e-01,3.511654170851810530e+00
-5.567026734352111816e-01,3.511656503772623950e+00
-5.560624599456787109e-01,3.511657205758123013e+00
-5.554221868515014648e-01,3.511656313703354293e+00
-5.547819137573242188e-01,3.511653902010297479e+00
-5.541416406631469727e-01,3.511649976318138577e+00
-5.535014271736145020e-01,3.511644611425903229e+00
-5.528611540794372559e-01,3.511637867576968830e+00
-5.522208809852600098e-01,3.511629720706392010e+00
-5.515806674957275391e-01,3.511620261155416145e+00
-5.509403944015502930e-01,3.511609497377938816e+00
-5.503001213073730469e-01,3.511597447534057448e+00
-5.496598482131958008e-01,3.511584152190342589e+00
-5.490196347236633301e-01,3.511569605585780351e+00
-5.483793616294860840e-01,3.511553839109692099e+00
-5.477390885353088379e-01,3.511536853220670107e+00
-5.470988750457763672e-01,3.511518680812301785e+00
-5.464586019515991211e-01,3.511499281428334562e+00
-5.458183288574218750e-01,3.511478699141060922e+00
-5.451780557632446289e-01,3.511456907504090452e+00
-5.445378422737121582e-01,3.511433897629579803e+00
-5.438975691795349121e-01,3.511409672895684508e+00
-5.432572960853576660e-01,3.511384183347909804e+00
-5.426170825958251953e-01,3.511357451679175234e+00
-5.419768095016479492e-01,3.511329425068701049e+00
-5.413365364074707031e-01,3.511300077063854275e+00
-5.406962633132934570e-01,3.511269431540987362e+00
-5.400560498237609863e-01,3.511237377777129964e+00
-5.394157767295837402e-01,3.511203924494502360e+00
-5.387755036354064941e-01,3.511169020894719051e+00
-5.381352901458740234e-01,3.511132623164209932e+00
-5.374950170516967773e-01,3.511094697542273657e+00
-5.368547439575195312e-01,3.511055172351562170e+00
-5.362144708633422852e-01,3.511014007338209453e+00
-5.355742573738098145e-01,3.510971169452951735e+00
-5.349339842796325684e-01,3.510926567577520530e+00
-5.342937111854553223e-01,3.510880176947482667e+00
-5.336534976959228516e-01,3.510831902332583354e+00
-5.330132246017456055e-01,3.510781714334698655e+00
-5.323729515075683594e-01,3.510729510750593363e+00
-5.317326784133911133e-01,3.510675277081475087e+00
-5.310924649238586426e-01,3.510618913001365637e+00
-5.304521918296813965e-01,3.510560354859090904e+00
-5.298119187355041504e-01,3.510499548989167273e+00
-5.291717052459716797e-01,3.510436417253731456e+00
-5.285314321517944336e-01,3.510370902190229181e+00
-5.278911590576171875e-01,3.510302943438428080e+00
-5.272508859634399414e-01,3.510232471175962932e+00
-5.266106724739074707e-01,3.510159403371304609e+00
-5.259703993797302246e-01,3.510083723713285586e+00
-5.253301262855529785e-01,3.510005353438714337e+00
-5.246899127960205078e-01,3.509924242034057507e+00
-5.240496397018432617e-01,3.509840315716453052e+00
-5.234093666076660156e-01,3.509753585503078366e+00
-5.227690935134887695e-01,3.509663960944653827e+00
-5.221288800239562988e-01,3.509571426703489205e+00
-5.214886069297790527e-01,3.509475943738650905e+00
-5.208483338356018066e-01,3.509377515658979263e+00
-5.202081203460693359e-01,3.509276110048644703e+00
-5.195678472518920898e-01,3.509171715983931072e+00
-5.189275741577148438e-01,3.509064333841450001e+00
-5.182873010635375977e-01,3.508953985026218803e+00
-5.176470875740051270e-01,3.508840687065204911e+00
-5.170068144798278809e-01,3.508724490212552283e+00
-5.163665413856506348e-01,3.508605382020756558e+00
-5.157263278961181641e-01,3.508483467722859128e+00
-5.150860548019409180e-01,3.508358786724939282e+00
-5.144457817077636719e-01,3.508231399341979806e+00
-5.138055086135864258e-01,3.508101430746504157e+00
-5.131652951240539551e-01,3.507968992549730824e+00
-5.125250220298767090e-01,3.507834139337515644e+00
-5.118847489356994629e-01,3.507697044774591433e+00
-5.112445354461669922e-01,3.507557855721368689e+00
-5.106042623519897461e-01,3.507416710131193494e+00
-5.099639892578125000e-01,3.507273795941633132e+00
-5.093237161636352539e-01,3.507129289534431926e+00
-5.086835026741027832e-01,3.506983409681817321e+00
-5.080432295799255371e-01,3.506836379717984009e+00
-5.074029564857482910e-01,3.506688403272994581e+00
-5.067627429962158203e-01,3.506539761137032585e+00
-5.061224699020385742e-01,3.506390692406466503e+00
-5.054821968078613281e-01,3.506241485202876262e+00
-5.048419237136840820e-01,3.506092443961924765e+00
-5.042017102241516113e-01,3.505943864297344170e+00
-5.035614371299743652e-01,3.505796048377672225e+00
-5.029211640357971191e-01,3.505649362262035496e+00
-5.022809505462646484e-01,3.505504136479960842e+00
-5.016406774520874023e-01,3.505360706341305033e+00
-5.010004043579101562e-01,3.505219470868359721e+00
-5.003601312637329102e-01,3.505080794579884973e+00
-4.997198879718780518e-01,3.504945086921195774e+00
-4.990796446800231934e-01,3.504812713495690346e+00
-4.984394013881683350e-01,3.504684078547155579e+00
-4.977991282939910889e-01,3.504559600318800427e+00
-4.971588850021362305e-01,3.504439711431336590e+00
-4.965186119079589844e-01,3.504324784913927182e+00
-4.958783686161041260e-01,3.504215279267184791e+00
-4.952380955219268799e-01,3.504111585157921205e+00
-4.945978522300720215e-01,3.504014168011753139e+00
-4.939576089382171631e-01,3.503923412789847092e+00
-4.933173358440399170e-01,3.503839731781981826e+00
-4.926770925521850586e-01,3.503763573058052305e+00
-4.920368194580078125e-01,3.503695312268442219e+00
-4.913965761661529541e-01,3.503635362198247893e+00
-4.907563030719757080e-01,3.503584111325949380e+00
-4.901160597801208496e-01,3.503541931315132363e+00
-4.894758164882659912e-01,3.503509221129647244e+00
-4.888355433940887451e-01,3.503486303083416686e+00
-4.881953001022338867e-01,3.503473523914313326e+00
-4.875550270080566406e-01,3.503471254574855198e+00
-4.869147837162017822e-01,3.503479743258731016e+00
-4.862745106220245361e-01,3.503499332480097817e+00
-4.856342673301696777e-01,3.503530265538344235e+00
-4.849940240383148193e-01,3.503572811790378605e+00
-4.843537509441375732e-01,3.503627191701714771e+00
-4.837135076522827148e-01,3.503693605884042661e+00
-4.830732345581054688e-01,3.503772246529937462e+00
-4.824329912662506104e-01,3.503863276355020595e+00
-4.817927181720733643e-01,3.503966828570222347e+00
-4.811524748802185059e-01,3.504082983205922375e+00
-4.805122315883636475e-01,3.504211874166605512e+00
-4.798719584941864014e-01,3.504353524506526707e+00
-4.792317152023315430e-01,3.504507954000422476e+00
-4.785914421081542969e-01,3.504675179877530411e+00
-4.779511988162994385e-01,3.504855147547828675e+00
-4.773109257221221924e-01,3.505047839588379510e+00
-4.766706824302673340e-01,3.505253130706091902e+00
-4.760304391384124756e-01,3.505470937821280941e+00
-4.753901660442352295e-01,3.505701104495520859e+00
-4.747499227523803711e-01,3.505943471664049405e+00
-4.741096496582031250e-01,3.506197834008513148e+00
-4.734694063663482666e-01,3.506463982520400258e+00
-4.728291332721710205e-01,3.506741686396209090e+00
-4.721888899803161621e-01,3.507030636971599336e+00
-4.715486466884613037e-01,3.507330579823494610e+00
-4.709083735942840576e-01,3.507641192805937003e+00
-4.702681303024291992e-01,3.507962123672440757e+00
-4.696278572082519531e-01,3.508293038641507877e+00
-4.689876139163970947e-01,3.508633535579454676e+00
-4.683473408222198486e-01,3.508983246465683159e+00
-4.677070975303649902e-01,3.509341752217359556e+00
-4.670668542385101318e-01,3.509708605019538297e+00
-4.664265811443328857e-01,3.510083433584064494e+00
-4.657863378524780273e-01,3.510465737462673985e+00
-4.651460647583007812e-01,3.510855095726749031e+00
-4.645058214664459229e-01,3.511251000659751931e+00
-4.638655483722686768e-01,3.511653046778111076e+00
-4.632253050804138184e-01,3.512060701127134088e+00
-4.625850617885589600e-01,3.512473500789888625e+00
-4.619447886943817139e-01,3.512891004442820098e+00
-4.613045454025268555e-01,3.513312698332098805e+00
-4.606642723083496094e-01,3.513738113397139706e+00
-4.600240290164947510e-01,3.514166796049697616e+00
-4.593837559223175049e-01,3.514598274638797371e+00
-4.587435126304626465e-01,3.515032097058468086e+00
-4.581032693386077881e-01,3.515467779221504330e+00
-4.574629962444305420e-01,3.515904950631174142e+00
-4.568227529525756836e-01,3.516343124654689234e+00
-4.561824798583984375e-01,3.516781933940682947e+00
-4.555422365665435791e-01,3.517220935015656913e+00
-4.549019634723663330e-01,3.517659784700686743e+00
-4.542617201805114746e-01,3.518098074925961161e+00
-4.536214768886566162e-01,3.518535475529188439e+00
-4.529812037944793701e-01,3.518971651204225282e+00
-4.523409605026245117e-01,3.519406287001900502e+00
-4.517006874084472656e-01,3.519839073264757534e+00
-4.510604441165924072e-01,3.520269696658192338e+00
-4.504201710224151611e-01,3.520697959598033222e+00
-4.497799277305603027e-01,3.521123543075892037e+00
-4.491396844387054443e-01,3.521546274336267324e+00
-4.484994113445281982e-01,3.521965913868579712e+00
-4.478591680526733398e-01,3.522382271095596096e+00
-4.472188949584960938e-01,3.522795188029161917e+00
-4.465786516666412354e-01,3.523204454026942489e+00
-4.459383785724639893e-01,3.523609995257475092e+00
-4.452981352806091309e-01,3.524011587392461564e+00
-4.446578919887542725e-01,3.524409154272166944e+00
-4.440176188945770264e-01,3.524802608240368507e+00
-4.433773756027221680e-01,3.525191828828591500e+00
-4.427371025085449219e-01,3.525576692442447424e+00
-4.420968592166900635e-01,3.525957140979014248e+00
-4.414565861225128174e-01,3.526333117888240665e+00
-4.408163428306579590e-01,3.526704493653996408e+00
-4.401760995388031006e-01,3.527071243190629701e+00
-4.395358264446258545e-01,3.527433272123291275e+00
-4.388955831527709961e-01,3.527790503956912183e+00
-4.382553100585937500e-01,3.528142864496674136e+00
-4.376150667667388916e-01,3.528490308012605325e+00
-4.369747936725616455e-01,3.528832711295796898e+00
-4.363345503807067871e-01,3.529169979003180746e+00
-4.356943070888519287e-01,3.529502004898729339e+00
-4.350540339946746826e-01,3.529828717931259519e+00
-4.344137907028198242e-01,3.530149951120451490e+00
-4.337735176086425781e-01,3.530465612297231992e+00
-4.331332743167877197e-01,3.530775488188833577e+00
-4.324930012226104736e-01,3.531079483143654052e+00
-4.318527579307556152e-01,3.531377383215657861e+00
-4.312124848365783691e-01,3.531668992347411162e+00
-4.305722415447235107e-01,3.531954101762754483e+00
-4.299319982528686523e-01,3.532232453000205386e+00
-4.292917251586914062e-01,3.532503846263983505e+00
-4.286514818668365479e-01,3.532767998433749668e+00
-4.280112087726593018e-01,3.533024617102478615e+00
-4.273709654808044434e-01,3.533273381419157921e+00
-4.267306923866271973e-01,3.533514024276137810e+00
-4.260904490947723389e-01,3.533746143468352141e+00
-4.254502058029174805e-01,3.533969440315556376e+00
-4.248099327087402344e-01,3.534183535879743765e+00
-4.241696894168853760e-01,3.534388037216456446e+00
-4.235294163227081299e-01,3.534582574059105475e+00
-4.228891730308532715e-01,3.534766723884425588e+00
-4.222488999366760254e-01,3.534940084517492309e+00
-4.216086566448211670e-01,3.535102226299741357e+00
-4.209684133529663086e-01,3.535252705150369046e+00
-4.203281402587890625e-01,3.535391136170349391e+00
-4.196878969669342041e-01,3.535517013040892387e+00
-4.190476238727569580e-01,3.535629975975126627e+00
-4.184073805809020996e-01,3.535729537418241364e+00
-4.177671074867248535e-01,3.535815285919526207e+00
-4.171268641948699951e-01,3.535886786705995100e+00
-4.164866209030151367e-01,3.535943623351649023e+00
-4.158463478088378906e-01,3.535985388033582311e+00
-4.152061045169830322e-01,3.536011707225447331e+00
-4.145658314228057861e-01,3.536022178039849528e+00
-4.139255881309509277e-01,3.536016423546747056e+00
-4.132853150367736816e-01,3.535994147756407635e+00
-4.126450717449188232e-01,3.535954986538863309e+00
-4.120048284530639648e-01,3.535898640014257133e+00
-4.113645553588867188e-01,3.535824838221613753e+00
-4.107243120670318604e-01,3.535733332027622300e+00
-4.100840389728546143e-01,3.535623914560079406e+00
-4.094437956809997559e-01,3.535496385119793139e+00
-4.088035225868225098e-01,3.535350585404145374e+00
-4.081632792949676514e-01,3.535186384717687869e+00
-4.075230360031127930e-01,3.535003676627802349e+00
-4.068827629089355469e-01,3.534802423813172112e+00
-4.062425196170806885e-01,3.534582598354686134e+00
-4.056022465229034424e-01,3.534344204607205331e+00
-4.049620032310485840e-01,3.534087306867890188e+00
-4.043217301368713379e-01,3.533811954145408940e+00
-4.036814868450164795e-01,3.533518300026226022e+00
-4.030412435531616211e-01,3.533206511858691279e+00
-4.024009704589843750e-01,3.532876728982481396e+00
-4.017607271671295166e-01,3.532529212720181278e+00
-4.011204540729522705e-01,3.532164214411847247e+00
-4.004802107810974121e-01,3.531782051746127582e+00
-3.998399376869201660e-01,3.531383034073167337e+00
-3.991996943950653076e-01,3.530967540052786902e+00
-3.985594511032104492e-01,3.530535946600603658e+00
-3.979191780090332031e-01,3.530088661773637337e+00
-3.972789347171783447e-01,3.529626146271183096e+00
-3.966386616230010986e-01,3.529148869881361783e+00
-3.959984183311462402e-01,3.528657331169298583e+00
-3.953581452369689941e-01,3.528152031042546710e+00
-3.947179019451141357e-01,3.527633541652590576e+00
-3.940776586532592773e-01,3.527102379885258543e+00
-3.934373855590820312e-01,3.526559113131756185e+00
-3.927971422672271729e-01,3.526004352490297755e+00
-3.921568691730499268e-01,3.525438643424232410e+00
-3.915166258811950684e-01,3.524862644848858473e+00
-3.908763527870178223e-01,3.524276893714546333e+00
-3.902361094951629639e-01,3.523682099001053114e+00
-3.895958662033081055e-01,3.523078770513215385e+00
-3.889555931091308594e-01,3.522467561316818596e+00
-3.883153498172760010e-01,3.521849111949953759e+00
-3.876750767230987549e-01,3.521223975858564614e+00
-3.870348334312438965e-01,3.520592782803365850e+00
-3.863945603370666504e-01,3.519956090042772878e+00
-3.857543170452117920e-01,3.519314498143046865e+00
-3.851140737533569336e-01,3.518668591431352244e+00
-3.844738006591796875e-01,3.518018861872078240e+00
-3.838335573673248291e-01,3.517365891294467417e+00
-3.831932842731475830e-01,3.516710169455767421e+00
-3.825530409812927246e-01,3.516052227576245137e+00
-3.819127678871154785e-01,3.515392478774936436e+00
-3.812725245952606201e-01,3.514731473570011921e+00
-3.806322813034057617e-01,3.514069578869714494e+00
-3.799920082092285156e-01,3.513407206944713312e+00
-3.793517649173736572e-01,3.512744772078705502e+00
-3.787114918231964111e-01,3.512082587913772258e+00
-3.780712485313415527e-01,3.511421050132825794e+00
-3.774309754371643066e-01,3.510760422335078346e+00
-3.767907321453094482e-01,3.510101037864654216e+00
-3.761504888534545898e-01,3.509443148566401938e+00
-3.755102157592773438e-01,3.508786924360844495e+00
-3.748699724674224854e-01,3.508132637400047216e+00
-3.742296993732452393e-01,3.507480451457507087e+00
-3.735894560813903809e-01,3.506830540597133172e+00
-3.729491829872131348e-01,3.506183003604606885e+00
-3.723089396953582764e-01,3.505538028219598701e+00
-3.716686964035034180e-01,3.504895626936254338e+00
-3.710284233093261719e-01,3.504255874425883377e+00
-3.703881800174713135e-01,3.503618856637891632e+00
-3.697479069232940674e-01,3.502984544704396797e+00
-3.691076636314392090e-01,3.502353001352949136e+00
-3.684673905372619629e-01,3.501724160448105305e+00
-3.678271472454071045e-01,3.501098043458385156e+00
-3.671869039535522461e-01,3.500474579807474562e+00
-3.665466308593750000e-01,3.499853674434782569e+00
-3.659063875675201416e-01,3.499235311822082473e+00
-3.652661144733428955e-01,3.498619353392805387e+00
-3.646258711814880371e-01,3.498005762487501613e+00
-3.639855980873107910e-01,3.497394354393930982e+00
-3.633453547954559326e-01,3.496785094593183985e+00
-3.627051115036010742e-01,3.496177807741753352e+00
-3.620648384094238281e-01,3.495572356848306583e+00
-3.614245951175689697e-01,3.494968647312621357e+00
-3.607843220233917236e-01,3.494366484246683058e+00
-3.601440787315368652e-01,3.493765796012944680e+00
-3.595038056373596191e-01,3.493166381386069830e+00
-3.588635623455047607e-01,3.492568149037614589e+00
-3.582233190536499023e-01,3.491970901505149882e+00
-3.575830459594726562e-01,3.491374486779427855e+00
-3.569428026676177979e-01,3.490778846539204672e+00
-3.563025295734405518e-01,3.490183746487730776e+00
-3.556622862815856934e-01,3.489589134355947309e+00
-3.550220131874084473e-01,3.488994795799228221e+00
-3.543817698955535889e-01,3.488400683685984660e+00
-3.537415266036987305e-01,3.487806634338987077e+00
-3.531012535095214844e-01,3.487212514885849934e+00
-3.524610102176666260e-01,3.486618269607155707e+00
-3.518207371234893799e-01,3.486023711390545454e+00
-3.511804938316345215e-01,3.485428823064967041e+00
-3.505402207374572754e-01,3.484833463663319808e+00
-3.498999774456024170e-01,3.484237564570594969e+00
-3.492597341537475586e-01,3.483641063526748738e+00
-3.486194610595703125e-01,3.483043823395871375e+00
-3.479792177677154541e-01,3.482445861643770790e+00
-3.473389446735382080e-01,3.481847054397835706e+00
-3.466987013816833496e-01,3.481247373396997524e+00
-3.460584282875061035e-01,3.480646728584648297e+00
-3.454181849956512451e-01,3.480045168456682880e+00
-3.447779119014739990e-01,3.479442554906981400e+00
-3.441376686096191406e-01,3.478838915331692760e+00
-3.434974253177642822e-01,3.478234211565792044e+00
-3.428571522235870361e-01,3.477628389063756487e+00
-3.422169089317321777e-01,3.477021467327009674e+00
-3.415766358375549316e-01,3.476413374911347276e+00
-3.409363925457000732e-01,3.475804186216460145e+00
-3.402961194515228271e-01,3.475193787669616619e+00
-3.396558761596679688e-01,3.474582263416292172e+00
-3.390156328678131104e-01,3.473969560308564297e+00
-3.383753597736358643e-01,3.473355640640931163e+00
-3.377351164817810059e-01,3.472740587427919134e+00
-3.370948433876037598e-01,3.472124323184457850e+00
-3.364546000957489014e-01,3.471506916946334620e+00
-3.358143270015716553e-01,3.470888289933946602e+00
-3.351740837097167969e-01,3.470268527794402758e+00
-3.345338404178619385e-01,3.469647569771069140e+00
-3.338935673236846924e-01,3.469025450277023026e+00
-3.332533240318298340e-01,3.468402183560417296e+00
-3.326130509376525879e-01,3.467777714626980590e+00
-3.319728076457977295e-01,3.467152136119814099e+00
-3.313325345516204834e-01,3.466525353004504595e+00
-3.306922912597656250e-01,3.465897469090132521e+00
-3.300520479679107666e-01,3.465268445287112087e+00
-3.294117748737335205e-01,3.464638271575050332e+00
-3.287715315818786621e-01,3.464006998702310547e+00
-3.281312584877014160e-01,3.463374569208911069e+00
-3.274910151958465576e-01,3.462741054167346455e+00
-3.268507421016693115e-01,3.462106420815246111e+00
-3.262104988098144531e-01,3.461470725897284773e+00
-3.255702555179595947e-01,3.460833946319318954e+00
-3.249299824237823486e-01,3.460196088915315826e+00
-3.242897391319274902e-01,3.459557197885386515e+00
-3.236494660377502441e-01,3.458917240593043729e+00
-3.230092227458953857e-01,3.458276312476351144e+00
-3.223689496517181396e-01,3.457634389393422936e+00
-3.217287063598632812e-01,3.456991526150824612e+00
-3.210884630680084229e-01,3.456347724166793700e+00
-3.204481899738311768e-01,3.455702980134328861e+00
-3.198079466819763184e-01,3.455057431200206253e+00
-3.191676735877990723e-01,3.454411012056641361e+00
-3.185274302959442139e-01,3.453763847602752346e+00
-3.178871572017669678e-01,3.453115906481340147e+00
-3.172469139099121094e-01,3.452467317752902609e+00
-3.166066706180572510e-01,3.451818103201153676e+00
-3.159663975238800049e-01,3.451168273988284962e+00
-3.153261542320251465e-01,3.450517956925783558e+00
-3.146858811378479004e-01,3.449867193486423567e+00
-3.140456378459930420e-01,3.449216049507088933e+00
-3.134053647518157959e-01,3.448564606494641360e+00
-3.127651214599609375e-01,3.447912947267746997e+00
-3.121248781681060791e-01,3.447261158574380424e+00
-3.114846050739288330e-01,3.446609271776051031e+00
-3.108443617820739746e-01,3.445957449058049349e+00
-3.102040886878967285e-01,3.445305716912684169e+00
-3.095638453960418701e-01,3.444654253109503905e+00
-3.089235723018646240e-01,3.444003041266753939e+00
-3.082833290100097656e-01,3.443352266553987739e+00
-3.076430857181549072e-01,3.442702020735888269e+00
-3.070028126239776611e-01,3.442052337231039871e+00
-3.063625693321228027e-01,3.441403409614886666e+00
-3.057222962379455566e-01,3.440755269753199119e+00
-3.050820529460906982e-01,3.440108091390671863e+00
-3.044417798519134521e-01,3.439461886965971438e+00
-3.038015365600585938e-01,3.438816850165816064e+00
-3.031612932682037354e-01,3.438173058197265597e+00
-3.025210201740264893e-01,3.437530562697779679e+00
-3.018807768821716309e-01,3.436889552788719548e+00
-3.012405037879943848e-01,3.436250049228382508e+00
-3.006002604961395264e-01,3.435612216870460145e+00
-2.999599874019622803e-01,3.434976087206753181e+00
-2.993197441101074219e-01,3.434341810130118411e+00
-2.986795008182525635e-01,3.433709471315099293e+00
-2.980392277240753174e-01,3.433079101447494175e+00
-2.973989844322204590e-01,3.432450855598739636e+00
-2.967587113380432129e-01,3.431824756609085370e+00
-2.961184680461883545e-01,3.431200960530643940e+00
-2.954781949520111084e-01,3.430579449900131195e+00
-2.948379516601562500e-01,3.429960399767740142e+00
-2.941977083683013916e-01,3.429343797683305439e+00
-2.935574352741241455e-01,3.428729735663323286e+00
-2.929171919822692871e-01,3.428118307783824648e+00
-2.922769188880920410e-01,3.427509533338813696e+00
-2.916366755962371826e-01,3.426903513498639864e+00
-2.909964025020599365e-01,3.426300246927532989e+00
-2.903561592102050781e-01,3.425699842115037974e+00
-2.897159159183502197e-01,3.425102363050771981e+00
-2.890756428241729736e-01,3.424507783315352771e+00
-2.884353995323181152e-01,3.423916232185878705e+00
-2.877951264381408691e-01,3.423327733833649411e+00
-2.871548831462860107e-01,3.422742345272798303e+00
-2.865146100521087646e-01,3.422160088258991095e+00
-2.858743667602539062e-01,3.421581065243412212e+00
-2.852341234683990479e-01,3.421005341991756765e+00
-2.845938503742218018e-01,3.420432871939156794e+00
-2.839536070823669434e-01,3.419863852539346993e+00
-2.833133339881896973e-01,3.419298243778968072e+00
-2.826730906963348389e-01,3.418736178083880972e+00
-2.820328176021575928e-01,3.418177692634251752e+00
-2.813925743103027344e-01,3.417622913382552863e+00
-2.807523310184478760e-01,3.417071886385890878e+00
-2.801120579242706299e-01,3.416524696118394822e+00
-2.794718146324157715e-01,3.415981516792462980e+00
-2.788315415382385254e-01,3.415442351744753857e+00
-2.781912982463836670e-01,3.414907400179914454e+00
-2.775510251522064209e-01,3.414376735314611278e+00
-2.769107818603515625e-01,3.413850550027374364e+00
-2.762705385684967041e-01,3.413328938716755800e+00
-2.756302654743194580e-01,3.412812058538597260e+00
-2.749900221824645996e-01,3.412300110305838796e+00
-2.743497490882873535e-01,3.411793212997318303e+00
-2.737095057964324951e-01,3.411291607020182415e+00
-2.730692327022552490e-01,3.410795456814510462e+00
-2.724289894104003906e-01,3.410305012696533744e+00
-2.717887461185455322e-01,3.409820452951267455e+00
-2.711484730243682861e-01,3.409341955247539246e+00
-2.705082297325134277e-01,3.408869863741683659e+00
-2.698679566383361816e-01,3.408404353414891119e+00
-2.692277133464813232e-01,3.407945748207204417e+00
-2.685874402523040771e-01,3.407494230469406027e+00
-2.679471969604492188e-01,3.407050148792062583e+00
-2.673069238662719727e-01,3.406613737152470289e+00
-2.666666805744171143e-01,3.406185351334917844e+00
-2.660264372825622559e-01,3.405765238492020508e+00
-2.653861641883850098e-01,3.405353689652399929e+00
-2.647459208965301514e-01,3.404951064779198511e+00
-2.641056478023529053e-01,3.404557638990235446e+00
-2.634654045104980469e-01,3.404173757754697327e+00
-2.628251314163208008e-01,3.403799723110811026e+00
-2.621848881244659424e-01,3.403435883464970946e+00
-2.615446448326110840e-01,3.403082546237628403e+00
-2.609043717384338379e-01,3.402740013605247249e+00
-2.602641284465789795e-01,3.402408646300217221e+00
-2.596238553524017334e-01,3.402088733006677135e+00
-2.589836120605468750e-01,3.401780609344053907e+00
-2.583433389663696289e-01,3.401484559053653989e+00
-2.577030956745147705e-01,3.401200911409189676e+00
-2.570628523826599121e-01,3.400929965607001559e+00
-2.564225792884826660e-01,3.400671978395981121e+00
-2.557823359966278076e-01,3.400427240545041307e+00
-2.551420629024505615e-01,3.400196025132096622e+00
-2.545018196105957031e-01,3.399978596664910313e+00
-2.538615465164184570e-01,3.399775169562253119e+00
-2.532213032245635986e-01,3.399585998002654819e+00
-2.525810599327087402e-01,3.399411257289199462e+00
-2.519407868385314941e-01,3.399251177559337034e+00
-2.513005435466766357e-01,3.399105919494052497e+00
-2.506602704524993896e-01,3.398975647893504703e+00
-2.500200271606445312e-01,3.398860511446854638e+00
-2.493797689676284790e-01,3.398760622503410822e+00
-2.487395107746124268e-01,3.398676075133161945e+00
-2.480992525815963745e-01,3.398606971145049727e+00
-2.474589943885803223e-01,3.398553366808318543e+00
-2.468187510967254639e-01,3.398515262220176858e+00
-2.461784929037094116e-01,3.398492711875502614e+00
-2.455382347106933594e-01,3.398485696706663894e+00
-2.448979765176773071e-01,3.398494183399525248e+00
-2.442577183246612549e-01,3.398518123527299650e+00
-2.436174601316452026e-01,3.398557407199769731e+00
-2.429772019386291504e-01,3.398611989690125235e+00
-2.423369437456130981e-01,3.398681694228257832e+00
-2.416967004537582397e-01,3.398766417813427587e+00
-2.410564422607421875e-01,3.398865945904017583e+00
-2.404161840677261353e-01,3.398980110907076302e+00
-2.397759258747100830e-01,3.399108664944221925e+00
-2.391356676816940308e-01,3.399251430191636558e+00
-2.384954094886779785e-01,3.399408076098377141e+00
-2.378551512956619263e-01,3.399578388583248234e+00
-2.372149080038070679e-01,3.399762000280431629e+00
-2.365746498107910156e-01,3.399958634790688272e+00
-2.359343916177749634e-01,3.400167933156072131e+00
-2.352941334247589111e-01,3.400389531087231632e+00
-2.346538752317428589e-01,3.400623056305741354e+00
-2.340136170387268066e-01,3.400868131574858122e+00
-2.333733588457107544e-01,3.401124317769668615e+00
-2.327331155538558960e-01,3.401391171145519365e+00
-2.320928573608398438e-01,3.401668321499991432e+00
-2.314525991678237915e-01,3.401955248265585485e+00
-2.308123409748077393e-01,3.402251524537327931e+00
-2.301720827817916870e-01,3.402556666446530542e+00
-2.295318245887756348e-01,3.402870180657342480e+00
-2.288915663957595825e-01,3.403191565735638413e+00
-2.282513231039047241e-01,3.403520339506848735e+00
-2.276110649108886719e-01,3.403855984503059595e+00
-2.269708067178726196e-01,3.404197976038735085e+00
-2.263305485248565674e-01,3.404545815665244390e+00
-2.256902903318405151e-01,3.404898935995097631e+00
-2.250500321388244629e-01,3.405256876747611905e+00
-2.244097739458084106e-01,3.405619063104193600e+00
-2.237695306539535522e-01,3.405984995102663504e+00
-2.231292724609375000e-01,3.406354132126112155e+00
-2.224890142679214478e-01,3.406725963138845792e+00
-2.218487560749053955e-01,3.407099966196122764e+00
-2.212084978818893433e-01,3.407475611217878786e+00
-2.205682396888732910e-01,3.407852423430035138e+00
-2.199279814958572388e-01,3.408229876529239810e+00
-2.192877382040023804e-01,3.408607473806449573e+00
-2.186474800109863281e-01,3.408984747650458669e+00
-2.180072218179702759e-01,3.409361199927627428e+00
-2.173669636249542236e-01,3.409736397778085681e+00
-2.167267054319381714e-01,3.410109872793810837e+00
-2.160864472389221191e-01,3.410481154751807242e+00
-2.154461890459060669e-01,3.410849836356575793e+00
-2.148059457540512085e-01,3.411215501443590981e+00
-2.141656875610351562e-01,3.411577770930389164e+00
-2.135254293680191040e-01,3.411936221271220759e+00
-2.128851711750030518e-01,3.412290518570328501e+00
-2.122449129819869995e-01,3.412640282352641385e+00
-2.116046547889709473e-01,3.412985204345883261e+00
-2.109643965959548950e-01,3.413324964455023203e+00
-2.103241533041000366e-01,3.413659247190611090e+00
-2.096838951110839844e-01,3.413987792040099833e+00
-2.090436369180679321e-01,3.414310327124632227e+00
-2.084033787250518799e-01,3.414626643989335797e+00
-2.077631205320358276e-01,3.414936501154760329e+00
-2.071228623390197754e-01,3.415239703581665509e+00
-2.064826041460037231e-01,3.415536091178260847e+00
-2.058423459529876709e-01,3.415825478043040153e+00
-2.052021026611328125e-01,3.416107767153556019e+00
-2.045618444681167603e-01,3.416382838044557779e+00
-2.039215862751007080e-01,3.416650598580052822e+00
-2.032813280820846558e-01,3.416910993040226607e+00
-2.026410698890686035e-01,3.417163979049972156e+00
-2.020008116960525513e-01,3.417409510188663457e+00
-2.013605535030364990e-01,3.417647650692334782e+00
-2.007203102111816406e-01,3.417878349765291368e+00
-2.000800520181655884e-01,3.418101695024405640e+00
-1.994397938251495361e-01,3.418317753655708557e+00
-1.987995356321334839e-01,3.418526595370826371e+00
-1.981592774391174316e-01,3.418728345704241889e+00
-1.975190192461013794e-01,3.418923123032478362e+00
-1.968787610530853271e-01,3.419111093294412207e+00
-1.962385177612304688e-01,3.419292408517100590e+00
-1.955982595682144165e-01,3.419467276513211029e+00
-1.949580013751983643e-01,3.419635898280959818e+00
-1.943177431821823120e-01,3.419798501631230891e+00
-1.936774849891662598e-01,3.419955326050953204e+00
-1.930372267961502075e-01,3.420106614657091981e+00
-1.923969686031341553e-01,3.420252689741848151e+00
-1.917567253112792969e-01,3.420393792967994173e+00
-1.911164671182632446e-01,3.420530251234466856e+00
-1.904762089252471924e-01,3.420662377083417027e+00
-1.898359507322311401e-01,3.420790506650154938e+00
-1.891956925392150879e-01,3.420914970699151958e+00
-1.885554343461990356e-01,3.421036131581375095e+00
-1.879151761531829834e-01,3.421154320447085340e+00
-1.872749328613281250e-01,3.421269944480558767e+00
-1.866346746683120728e-01,3.421383341964637559e+00
-1.859944164752960205e-01,3.421494907175782529e+00
-1.853541582822799683e-01,3.421605022126523732e+00
-1.847139000892639160e-01,3.421714069534617764e+00
-1.840736418962478638e-01,3.421822418652305853e+00
-1.834333837032318115e-01,3.421930484621403146e+00
-1.827931404113769531e-01,3.422038637970657771e+00
-1.821528822183609009e-01,3.422147275414776146e+00
-1.815126240253448486e-01,3.422256739962335814e+00
-1.808723658323287964e-01,3.422367421189551617e+00
-1.802321076393127441e-01,3.422479713173546045e+00
-1.795918494462966919e-01,3.422593941401664175e+00
-1.789515912532806396e-01,3.422710478361143949e+00
-1.783113479614257812e-01,3.422829647076910398e+00
-1.776710897684097290e-01,3.422951788516374272e+00
-1.770308315753936768e-01,3.423077195959769892e+00
-1.763905733823776245e-01,3.423206196942173207e+00
-1.757503151893615723e-01,3.423339092738231670e+00
-1.751100569963455200e-01,3.423476075077877212e+00
-1.744697988033294678e-01,3.423617467910619716e+00
-1.738295555114746094e-01,3.423763481010432486e+00
-1.731892973184585571e-01,3.423914339207729363e+00
-1.725490391254425049e-01,3.424070207554252399e+00
-1.719087809324264526e-01,3.424231303645914881e+00
-1.712685227394104004e-01,3.424397731487420771e+00
-1.706282645463943481e-01,3.424569662979742191e+00
-1.699880063533782959e-01,3.424747167432948824e+00
-1.693477630615234375e-01,3.424930310325443372e+00
-1.687075048685073853e-01,3.425119186940294380e+00
-1.680672466754913330e-01,3.425313841030615425e+00
-1.674269884824752808e-01,3.425514232947687532e+00
-1.667867302894592285e-01,3.425720357853702325e+00
-1.661464720964431763e-01,3.425932210989379278e+00
-1.655062139034271240e-01,3.426149651990209044e+00
-1.648659706115722656e-01,3.426372638022332939e+00
-1.642257124185562134e-01,3.426601021447774897e+00
-1.635854542255401611e-01,3.426834700429767455e+00
-1.629451960325241089e-01,3.427073466452333683e+00
-1.623049378395080566e-01,3.427317137887323284e+00
-1.616646796464920044e-01,3.427565511887919136e+00
-1.610244214534759521e-01,3.427818338071077164e+00
-1.603841632604598999e-01,3.428075361019781830e+00
-1.597439199686050415e-01,3.428336291757569931e+00
-1.591036617755889893e-01,3.428600869574924381e+00
-1.584634035825729370e-01,3.428868717371820196e+00
-1.578231453895568848e-01,3.429139557788459136e+00
-1.571828871965408325e-01,3.429412992112336855e+00
-1.565426290035247803e-01,3.429688685591070652e+00
-1.559023708105087280e-01,3.429966271967822777e+00
-1.552621275186538696e-01,3.430245317459281740e+00
-1.546218693256378174e-01,3.430525455456046924e+00
-1.539816111326217651e-01,3.430806263098486575e+00
-1.533413529396057129e-01,3.431087338170155654e+00
-1.527010947465896606e-01,3.431368248919662189e+00
-1.520608365535736084e-01,3.431648604872947317e+00
-1.514205783605575562e-01,3.431927943550445725e+00
-1.507803350687026978e-01,3.432205858341814686e+00
-1.501400768756866455e-01,3.432481936682461043e+00
-1.494998186826705933e-01,3.432755739449488530e+00
-1.488595604896545410e-01,3.433026880218132071e+00
-1.482193022966384888e-01,3.433294972373799325e+00
-1.475790441036224365e-01,3.433559602608363903e+00
-1.469387859106063843e-01,3.433820404974190055e+00
-1.462985426187515259e-01,3.434077013866513095e+00
-1.456582844257354736e-01,3.434329094385167203e+00
-1.450180262327194214e-01,3.434576302037344764e+00
-1.443777680397033691e-01,3.434818336745649070e+00
-1.437375098466873169e-01,3.435054920378551202e+00
-1.430972516536712646e-01,3.435285771856254833e+00
-1.424569934606552124e-01,3.435510685242424422e+00
-1.418167501688003540e-01,3.435729391395439869e+00
-1.411764919757843018e-01,3.435941762012398648e+00
-1.405362337827682495e-01,3.436147587643108459e+00
-1.398959755897521973e-01,3.436346787513961942e+00
-1.392557173967361450e-01,3.436539218146425601e+00
-1.386154592037200928e-01,3.436724828420080868e+00
-1.379752010107040405e-01,3.436903602214360642e+00
-1.373349577188491821e-01,3.437075529659323614e+00
-1.366946995258331299e-01,3.437240606365928652e+00
-1.360544413328170776e-01,3.437398919228933813e+00
-1.354141831398010254e-01,3.437550557059734224e+00
-1.347739249467849731e-01,3.437695650379673840e+00
-1.341336667537689209e-01,3.437834355460632985e+00
-1.334934085607528687e-01,3.437966880082168331e+00
-1.328531652688980103e-01,3.438093397885567448e+00
-1.322129070758819580e-01,3.438214205894584818e+00
-1.315726488828659058e-01,3.438329593714626320e+00
-1.309323906898498535e-01,3.438439835780158216e+00
-1.302921324968338013e-01,3.438545323067782711e+00
-1.296518743038177490e-01,3.438646362334824680e+00
-1.290116161108016968e-01,3.438743396935831864e+00
-1.283713728189468384e-01,3.438836812766993489e+00
-1.277311146259307861e-01,3.438927051925894318e+00
-1.270908564329147339e-01,3.439014566187488686e+00
-1.264505982398986816e-01,3.439099849050069935e+00
-1.258103400468826294e-01,3.439183351758817953e+00
-1.251700818538665771e-01,3.439265614230628820e+00
-1.245298311114311218e-01,3.439347121453622425e+00
-1.238895729184150696e-01,3.439428430895994371e+00
-1.232493147253990173e-01,3.439510035519166120e+00
-1.226090639829635620e-01,3.439592488000225767e+00
-1.219688057899475098e-01,3.439676321923281321e+00
-1.213285475969314575e-01,3.439762029324058723e+00
-1.206882894039154053e-01,3.439850201890904291e+00
-1.200480386614799500e-01,3.439941326518776599e+00
-1.194077804684638977e-01,3.440035919109605711e+00
-1.187675222754478455e-01,3.440134465189725432e+00
-1.181272715330123901e-01,3.440237486154900992e+00
-1.174870133399963379e-01,3.440345435008473007e+00
-1.168467551469802856e-01,3.440458765108860284e+00
-1.162064969539642334e-01,3.440577916575115136e+00
-1.155662462115287781e-01,3.440703267574160229e+00
-1.149259880185127258e-01,3.440835221385240228e+00
-1.142857298254966736e-01,3.440974132361694693e+00
-1.136454790830612183e-01,3.441120319573881758e+00
-1.130052208900451660e-01,3.441274069521227830e+00
-1.123649626970291138e-01,3.441435640264546958e+00
-1.117247045040130615e-01,3.441605253219514715e+00
-1.110844537615776062e-01,3.441783100979184162e+00
-1.104441955685615540e-01,3.441969320971864477e+00
-1.098039373755455017e-01,3.442164048820816280e+00
-1.091636791825294495e-01,3.442367338938495891e+00
-1.085234284400939941e-01,3.442579202780616576e+00
-1.078831702470779419e-01,3.442799671057298561e+00
-1.072429120540618896e-01,3.443028664810453776e+00
-1.066026613116264343e-01,3.443266103756862151e+00
-1.059624031186103821e-01,3.443511836865143394e+00
-1.053221449255943298e-01,3.443765727367466223e+00
-1.046818867325782776e-01,3.444027525607485707e+00
-1.040416359901428223e-01,3.444296993141746643e+00
-1.034013777971267700e-01,3.444573865173147453e+00
-1.027611196041107178e-01,3.444857774283952345e+00
-1.021208688616752625e-01,3.445148379323912380e+00
-1.014806106686592102e-01,3.445445277378042626e+00
-1.008403524756431580e-01,3.445748056778968227e+00
-1.002000942826271057e-01,3.446056245196495560e+00
-9.955984354019165039e-02,3.446369369489881596e+00
-9.891958534717559814e-02,3.446686866664493643e+00
-9.827932715415954590e-02,3.447008277476054872e+00
-9.763907641172409058e-02,3.447332996479882894e+00
-9.699881821870803833e-02,3.447660475169886496e+00
-9.635856002569198608e-02,3.447990126850133841e+00
-9.571830183267593384e-02,3.448321323733171795e+00
-9.507805109024047852e-02,3.448653486964886383e+00
-9.443779289722442627e-02,3.448986007955103794e+00
-9.379753470420837402e-02,3.449318253648736121e+00
-9.315727651119232178e-02,3.449649603149735455e+00
-9.251702576875686646e-02,3.449979487355077090e+00
-9.187676757574081421e-02,3.450307257813095330e+00
-9.123650938272476196e-02,3.450632365942409407e+00
-9.059625864028930664e-02,3.450954215287049820e+00
-8.995600044727325439e-02,3.451272249723826846e+00
-8.931574225425720215e-02,3.451585962484946535e+00
-8.867548406124114990e-02,3.451894791551894937e+00
-8.803523331880569458e-02,3.452198295502188152e+00
-8.739497512578964233e-02,3.452496005366577414e+00
-8.675471693277359009e-02,3.452787516825464920e+00
-8.611446619033813477e-02,3.453072429299720802e+00
-8.547420799732208252e-02,3.453350401467227382e+00
-8.483394980430603027e-02,3.453621145711785800e+00
-8.419369161128997803e-02,3.453884383540273273e+00
-8.355344086885452271e-02,3.454139910778564193e+00
-8.291318267583847046e-02,3.454387529940574630e+00
-8.227292448282241821e-02,3.454627177781410374e+00
-8.163267374038696289e-02,3.454858722457695208e+00
-8.099241554737091064e-02,3.455082144484021178e+00
-8.035215735435485840e-02,3.455297508465966505e+00
-7.971189916133880615e-02,3.455504828056080058e+00
-7.907164841890335083e-02,3.455704293581254305e+00
-7.843139022588729858e-02,3.455896039817202059e+00
-7.779113203287124634e-02,3.456080328868397444e+00
-7.715088129043579102e-02,3.456257389525332790e+00
-7.651062309741973877e-02,3.456427559489273271e+00
-7.587036490440368652e-02,3.456591229795765940e+00
-7.523010671138763428e-02,3.456748775715136723e+00
-7.458985596895217896e-02,3.456900679649481223e+00
-7.394959777593612671e-02,3.457047417544528045e+00
-7.330933958292007446e-02,3.457189518304685460e+00
-7.266908884048461914e-02,3.457327549490664786e+00
-7.202883064746856689e-02,3.457462107399159379e+00
-7.138857245445251465e-02,3.457593806800813852e+00
-7.074831426143646240e-02,3.457723305344255316e+00
-7.010806351900100708e-02,3.457851242922025392e+00
-6.946780532598495483e-02,3.457978330177945203e+00
-6.882754713296890259e-02,3.458105254310300580e+00
-6.818728893995285034e-02,3.458232701474466708e+00
-6.754703819751739502e-02,3.458361413728730405e+00
-6.690678000450134277e-02,3.458492057777014850e+00
-6.626652181148529053e-02,3.458625340737881970e+00
-6.562627106904983521e-02,3.458761975729889748e+00
-6.498601287603378296e-02,3.458902614732040082e+00
-6.434575468301773071e-02,3.459047934659658985e+00
-6.370549649000167847e-02,3.459198565078607679e+00
-6.306524574756622314e-02,3.459355089747912615e+00
-6.242498755455017090e-02,3.459518089316394374e+00
-6.178473308682441711e-02,3.459688102138547272e+00
-6.114447489380836487e-02,3.459865660253931718e+00
-6.050422042608261108e-02,3.460051173758800225e+00
-5.986396223306655884e-02,3.460245030201292593e+00
-5.922370776534080505e-02,3.460447615473291272e+00
-5.858344957232475281e-02,3.460659173865254346e+00
-5.794319510459899902e-02,3.460880010389503880e+00
-5.730293691158294678e-02,3.461110220791353331e+00
-5.666268244385719299e-02,3.461349929781626145e+00
-5.602242797613143921e-02,3.461599205891623399e+00
-5.538216978311538696e-02,3.461857970608160251e+00
-5.474191531538963318e-02,3.462126158707143908e+00
-5.410165712237358093e-02,3.462403593909926691e+00
-5.346140265464782715e-02,3.462689988121081086e+00
-5.282114446163177490e-02,3.462985064028259785e+00
-5.218088999390602112e-02,3.463288414124787273e+00
-5.154063552618026733e-02,3.463599539697644225e+00
-5.090037733316421509e-02,3.463917932079797701e+00
-5.026012286543846130e-02,3.464242945629186554e+00
-4.961986467242240906e-02,3.464573924955132611e+00
-4.897961020469665527e-02,3.464910119745844952e+00
-4.833935201168060303e-02,3.465250681449808301e+00
-4.769909754395484924e-02,3.465594738836955901e+00
-4.705884307622909546e-02,3.465941357751470164e+00
-4.641858488321304321e-02,3.466289542409595192e+00
-4.577833041548728943e-02,3.466638238084637003e+00
-4.513807222247123718e-02,3.466986362865093874e+00
-4.449781775474548340e-02,3.467332745926782867e+00
-4.385755956172943115e-02,3.467676264369774941e+00
-4.321730509400367737e-02,3.468015671716282888e+00
-4.257704690098762512e-02,3.468349768481923334e+00
-4.193679243326187134e-02,3.468677267500914319e+00
-4.129653796553611755e-02,3.468996928652021694e+00
-4.065627977252006531e-02,3.469307490841949004e+00
-4.001602530479431152e-02,3.469607687216988978e+00
-3.937576711177825928e-02,3.469896255582893385e+00
-3.873551264405250549e-02,3.470171964939926745e+00
-3.809525445103645325e-02,3.470433578635276906e+00
-3.745499998331069946e-02,3.470679917047104546e+00
-3.681474179029464722e-02,3.470909848246030105e+00
-3.617448732256889343e-02,3.471122244755855846e+00
-3.553423285484313965e-02,3.471316060930036862e+00
-3.489397466182708740e-02,3.471490299072709451e+00
-3.425372019410133362e-02,3.471644030935944425e+00
-3.361346200108528137e-02,3.471776401443565696e+00
-3.297320753335952759e-02,3.471886643062328304e+00
-3.233294934034347534e-02,3.471974059494624676e+00
-3.169269487261772156e-02,3.472038037071754957e+00
-3.105243854224681854e-02,3.472078081133345595e+00
-3.041218221187591553e-02,3.472093762477478585e+00
-2.977192588150501251e-02,3.472084807637129344e+00
-2.913166955113410950e-02,3.472050990934478776e+00
-2.849141508340835571e-02,3.471992258934992304e+00
-2.785115875303745270e-02,3.471908619949495289e+00
-2.721090242266654968e-02,3.471800206397245514e+00
-2.657064609229564667e-02,3.471667285581467866e+00
-2.593038976192474365e-02,3.471510247470626975e+00
-2.529013343155384064e-02,3.471329555684129264e+00
-2.464987710118293762e-02,3.471125817542936254e+00
-2.400962263345718384e-02,3.470899791219427932e+00
-2.336936630308628082e-02,3.470652289305514948e+00
-2.272910997271537781e-02,3.470384232253362011e+00
-2.208885364234447479e-02,3.470096684099606144e+00
-2.144859731197357178e-02,3.469790797467888765e+00
-2.080834098160266876e-02,3.469467800106610156e+00
-2.016808465123176575e-02,3.469129074846572625e+00
-1.952782832086086273e-02,3.468776009882333256e+00
-1.888757199048995972e-02,3.468410059477080587e+00
-1.824731752276420593e-02,3.468032883612713668e+00
-1.760706119239330292e-02,3.467646058389536545e+00
-1.696680486202239990e-02,3.467251297841923652e+00
-1.632654853165149689e-02,3.466850353088992698e+00
-1.568629220128059387e-02,3.466444986397541506e+00
-1.504603587090969086e-02,3.466037042924345446e+00
-1.440578047186136246e-02,3.465628319974991101e+00
-1.376552414149045944e-02,3.465220689732125603e+00
-1.312526781111955643e-02,3.464815989620722458e+00
-1.248501241207122803e-02,3.464416109188963588e+00
-1.184475608170032501e-02,3.464022808057186431e+00
-1.120449975132942200e-02,3.463637966226530196e+00
-1.056424342095851898e-02,3.463263320836817982e+00
-9.923987090587615967e-03,3.462900625887820105e+00
-9.283731691539287567e-03,3.462551537653939526e+00
-8.643475361168384552e-03,3.462217729170527836e+00
-8.003219030797481537e-03,3.461900708245475577e+00
-7.362963166087865829e-03,3.461601995237248097e+00
-6.722707301378250122e-03,3.461322959821086620e+00
-6.082450971007347107e-03,3.461064910126691263e+00
-5.442194640636444092e-03,3.460829082536982071e+00
-4.801938775926828384e-03,3.460616565328058947e+00
-4.161682911217212677e-03,3.460428375729001083e+00
-3.521426580846309662e-03,3.460265388173524137e+00
-2.881170483306050301e-03,3.460128370825412247e+00
-2.240914385765790939e-03,3.460017963640374283e+00
-1.600658288225531578e-03,3.459934703916032639e+00
-9.604021906852722168e-04,3.459878970042593149e+00
-3.201460931450128555e-04,3.459851024021748156e+00
3.201460931450128555e-04,3.459851018808952627e+00
9.604021906852722168e-04,3.459878954408035057e+00
1.600658288225531578e-03,3.459934677879423770e+00
2.240914385765790939e-03,3.460017927510440572e+00
2.881170483306050301e-03,3.460128324582498305e+00
3.521426580846309662e-03,3.460265331313479464e+00
4.161682911217212677e-03,3.460428309459332663e+00
4.801938775926828384e-03,3.460616489335190060e+00
5.442194640636444092e-03,3.460828996547069103e+00
6.082450971007347107e-03,3.461064815912018755e+00
6.722707301378250122e-03,3.461322855663307330e+00
7.362963166087865829e-03,3.461601883430486026e+00
8.003219030797481537e-03,3.461900588131310741e+00
8.643475361168384552e-03,3.462217601104312870e+00
9.283731691539287567e-03,3.462551403895061775e+00
9.923987090587615967e-03,3.462900481207328518e+00
1.056424342095851898e-02,3.463263171238677440e+00
1.120449975132942200e-02,3.463637812073193878e+00
1.184475608170032501e-02,3.464022649719786795e+00
1.248501241207122803e-02,3.464415943595803959e+00
1.312526781111955643e-02,3.464815820676181879e+00
1.376552414149045944e-02,3.465220514519627315e+00
1.440578047186136246e-02,3.465628139035433097e+00
1.504603587090969086e-02,3.466036859958414595e+00
1.568629220128059387e-02,3.466444801798324260e+00
1.632654853165149689e-02,3.466850161251368689e+00
1.696680486202239990e-02,3.467251111140756237e+00
1.760706119239330292e-02,3.467645865536487459e+00
1.824731752276420593e-02,3.468032685306120744e+00
1.888757199048995972e-02,3.468409861753145140e+00
1.952782832086086273e-02,3.468775818272777478e+00
2.016808465123176575e-02,3.469128884348167130e+00
2.080834098160266876e-02,3.469467606199485132e+00
2.144859731197357178e-02,3.469790610161351374e+00
2.208885364234447479e-02,3.470096494326820213e+00
2.272910997271537781e-02,3.470384040624448829e+00
2.336936630308628082e-02,3.470652096410324461e+00
2.400962263345718384e-02,3.470899597625808575e+00
2.464987710118293762e-02,3.471125647044877915e+00
2.529013343155384064e-02,3.471329369739366122e+00
2.593038976192474365e-02,3.471510069207682569e+00
2.657064609229564667e-02,3.471667101210871742e+00
2.721090242266654968e-02,3.471800036558188474e+00
2.785115875303745270e-02,3.471908445171038693e+00
2.849141508340835571e-02,3.471992092101690908e+00
2.913166955113410950e-02,3.472050831857684372e+00
2.977192588150501251e-02,3.472084645298007199e+00
3.041218221187591553e-02,3.472093618318309094e+00
3.105243854224681854e-02,3.472077934336373684e+00
3.169269487261772156e-02,3.472037888414263307e+00
3.233294934034347534e-02,3.471973918514652979e+00
3.297320753335952759e-02,3.471886509508095742e+00
3.361346200108528137e-02,3.471776282959650572e+00
3.425372019410133362e-02,3.471643904002013503e+00
3.489397466182708740e-02,3.471490179214098859e+00
3.553423285484313965e-02,3.471315947874537677e+00
3.617448732256889343e-02,3.471122138232288989e+00
3.681474179029464722e-02,3.470909747985118976e+00
3.745499998331069946e-02,3.470679822782255286e+00
3.809525445103645325e-02,3.470433484895374399e+00
3.873551264405250549e-02,3.470171876995408411e+00
3.937576711177825928e-02,3.469896164006278649e+00
4.001602530479431152e-02,3.469607592913056315e+00
4.065627977252006531e-02,3.469307410669571379e+00
4.129653796553611755e-02,3.468996853757922327e+00
4.193679243326187134e-02,3.468677197612247465e+00
4.257704690098762512e-02,3.468349703333732492e+00
4.321730509400367737e-02,3.468015604985275502e+00
4.385755956172943115e-02,3.467676202297434340e+00
4.449781775474548340e-02,3.467332693492686690e+00
4.513807222247123718e-02,3.466986309328117244e+00
4.577833041548728943e-02,3.466638192956487785e+00
4.641858488321304321e-02,3.466289496429857842e+00
4.705884307622909546e-02,3.465941315208022733e+00
4.769909754395484924e-02,3.465594695939817171e+00
4.833935201168060303e-02,3.465250645143004071e+00
4.897961020469665527e-02,3.464910083214471470e+00
4.961986467242240906e-02,3.464573891296416797e+00
5.026012286543846130e-02,3.464242914649923843e+00
5.090037733316421509e-02,3.463917901223094287e+00
5.154063552618026733e-02,3.463599515717168842e+00
5.218088999390602112e-02,3.463288390122714944e+00
5.282114446163177490e-02,3.462985040196486786e+00
5.346140265464782715e-02,3.462689966301551792e+00
5.410165712237358093e-02,3.462403572418614406e+00
5.474191531538963318e-02,3.462126140474279357e+00
5.538216978311538696e-02,3.461857955247368501e+00
5.602242797613143921e-02,3.461599189552645228e+00
5.666268244385719299e-02,3.461349914900566205e+00
5.730293691158294678e-02,3.461110207252338089e+00
5.794319510459899902e-02,3.460879998084441134e+00
5.858344957232475281e-02,3.460659161097427550e+00
5.922370776534080505e-02,3.460447605340948307e+00
5.986396223306655884e-02,3.460245021021369549e+00
6.050422042608261108e-02,3.460051165450510613e+00
6.114447489380836487e-02,3.459865651669334241e+00
6.178473308682441711e-02,3.459688094385374058e+00
6.242498755455017090e-02,3.459518082321476840e+00
6.306524574756622314e-02,3.459355081867691695e+00
6.370549649000167847e-02,3.459198561531311888e+00
6.434575468301773071e-02,3.459047931469379833e+00
6.498601287603378296e-02,3.458902611865868781e+00
6.562627106904983521e-02,3.458761972643158877e+00
6.626652181148529053e-02,3.458625335664496703e+00
6.690678000450134277e-02,3.458492053233454655e+00
6.754703819751739502e-02,3.458361410033484518e+00
6.818728893995285034e-02,3.458232699823287959e+00
6.882754713296890259e-02,3.458105252541428420e+00
6.946780532598495483e-02,3.457978328863397621e+00
7.010806351900100708e-02,3.457851241750970139e+00
7.074831426143646240e-02,3.457723303051587038e+00
7.138857245445251465e-02,3.457593804577453245e+00
7.202883064746856689e-02,3.457462105589319101e+00
7.266908884048461914e-02,3.457327547739260432e+00
7.330933958292007446e-02,3.457189517658031619e+00
7.394959777593612671e-02,3.457047416857637501e+00
7.458985596895217896e-02,3.456900679042102631e+00
7.523010671138763428e-02,3.456748774642134592e+00
7.587036490440368652e-02,3.456591228927886839e+00
7.651062309741973877e-02,3.456427558654761256e+00
7.715088129043579102e-02,3.456257388790557883e+00
7.779113203287124634e-02,3.456080328545262148e+00
7.843139022588729858e-02,3.455896039533293163e+00
7.907164841890335083e-02,3.455704293332074961e+00
7.971189916133880615e-02,3.455504827546328706e+00
8.035215735435485840e-02,3.455297508083302382e+00
8.099241554737091064e-02,3.455082144149241419e+00
8.163267374038696289e-02,3.454858722165119467e+00
8.227292448282241821e-02,3.454627177653700532e+00
8.291318267583847046e-02,3.454387529829202830e+00
8.355344086885452271e-02,3.454139910681543135e+00
8.419369161128997803e-02,3.453884383343273967e+00
8.483394980430603027e-02,3.453621145540537007e+00
8.547420799732208252e-02,3.453350401318522778e+00
8.611446619033813477e-02,3.453072429170729762e+00
8.675471693277359009e-02,3.452787516761595121e+00
8.739497512578964233e-02,3.452496005311293192e+00
8.803523331880569458e-02,3.452198295454386390e+00
8.867548406124114990e-02,3.451894791489961811e+00
8.931574225425720215e-02,3.451585962431509280e+00
8.995600044727325439e-02,3.451272249662416414e+00
9.059625864028930664e-02,3.450954215247395318e+00
9.123650938272476196e-02,3.450632365931040724e+00
9.187676757574081421e-02,3.450307257798443938e+00
9.251702576875686646e-02,3.449979487338310946e+00
9.315727651119232178e-02,3.449649603120987340e+00
9.379753470420837402e-02,3.449318253627192910e+00
9.443779289722442627e-02,3.448986007936672760e+00
9.507805109024047852e-02,3.448653486946885227e+00
9.571830183267593384e-02,3.448321323725487275e+00
9.635856002569198608e-02,3.447990126843580860e+00
9.699881821870803833e-02,3.447660475164303850e+00
9.763907641172409058e-02,3.447332996475132028e+00
9.827932715415954590e-02,3.447008277466967918e+00
9.891958534717559814e-02,3.446686866658491333e+00
9.955984354019165039e-02,3.446369369484062695e+00
1.002000942826271057e-01,3.446056245194029977e+00
1.008403524756431580e-01,3.445748056776881008e+00
1.014806106686592102e-01,3.445445277376277815e+00
1.021208688616752625e-01,3.445148379322421128e+00
1.027611196041107178e-01,3.444857774281750551e+00
1.034013777971267700e-01,3.444573865171026483e+00
1.040416359901428223e-01,3.444296993139737140e+00
1.046818867325782776e-01,3.444027525606923046e+00
1.053221449255943298e-01,3.443765727366677964e+00
1.059624031186103821e-01,3.443511836864746378e+00
1.066026613116264343e-01,3.443266103756307039e+00
1.072429120540618896e-01,3.443028664809709483e+00
1.078831702470779419e-01,3.442799671056597344e+00
1.085234284400939941e-01,3.442579202780030379e+00
1.091636791825294495e-01,3.442367338938333354e+00
1.098039373755455017e-01,3.442164048820589350e+00
1.104441955685615540e-01,3.441969320971675739e+00
1.110844537615776062e-01,3.441783100979026955e+00
1.117247045040130615e-01,3.441605253219305105e+00
1.123649626970291138e-01,3.441435640264372875e+00
1.130052208900451660e-01,3.441274069521083501e+00
1.136454790830612183e-01,3.441120319573762742e+00
1.142857298254966736e-01,3.440974132361620530e+00
1.149259880185127258e-01,3.440835221385198928e+00
1.155662462115287781e-01,3.440703267574126478e+00
1.162064969539642334e-01,3.440577916575045414e+00
1.168467551469802856e-01,3.440458765108802996e+00
1.174870133399963379e-01,3.440345435008434816e+00
1.181272715330123901e-01,3.440237486154869906e+00
1.187675222754478455e-01,3.440134465189712110e+00
1.194077804684638977e-01,3.440035919109595053e+00
1.200480386614799500e-01,3.439941326518767717e+00
1.206882894039154053e-01,3.439850201890886527e+00
1.213285475969314575e-01,3.439762029324047177e+00
1.219688057899475098e-01,3.439676321923269775e+00
1.226090639829635620e-01,3.439592488000216441e+00
1.232493147253990173e-01,3.439510035519161235e+00
1.238895729184150696e-01,3.439428430895992150e+00
1.245298311114311218e-01,3.439347121453620204e+00
1.251700818538665771e-01,3.439265614230624379e+00
1.258103400468826294e-01,3.439183351758814844e+00
1.264505982398986816e-01,3.439099849050067270e+00
1.270908564329147339e-01,3.439014566187486466e+00
1.277311146259307861e-01,3.438927051925891654e+00
1.283713728189468384e-01,3.438836812766991713e+00
1.290116161108016968e-01,3.438743396935830532e+00
1.296518743038177490e-01,3.438646362334823792e+00
1.302921324968338013e-01,3.438545323067782267e+00
1.309323906898498535e-01,3.438439835780157772e+00
1.315726488828659058e-01,3.438329593714625432e+00
1.322129070758819580e-01,3.438214205894584374e+00
1.328531652688980103e-01,3.438093397885567448e+00
1.334934085607528687e-01,3.437966880082168331e+00
1.341336667537689209e-01,3.437834355460632985e+00
1.347739249467849731e-01,3.437695650379673395e+00
1.354141831398010254e-01,3.437550557059733780e+00
1.360544413328170776e-01,3.437398919228933369e+00
1.366946995258331299e-01,3.437240606365928208e+00
1.373349577188491821e-01,3.437075529659323170e+00
1.379752010107040405e-01,3.436903602214360642e+00
1.386154592037200928e-01,3.436724828420080868e+00
1.392557173967361450e-01,3.436539218146426045e+00
1.398959755897521973e-01,3.436346787513961942e+00
1.405362337827682495e-01,3.436147587643108903e+00
1.411764919757843018e-01,3.435941762012398648e+00
1.418167501688003540e-01,3.435729391395439869e+00
1.424569934606552124e-01,3.435510685242423978e+00
1.430972516536712646e-01,3.435285771856254833e+00
1.437375098466873169e-01,3.435054920378551202e+00
1.443777680397033691e-01,3.434818336745649070e+00
1.450180262327194214e-01,3.434576302037344764e+00
1.456582844257354736e-01,3.434329094385167203e+00
1.462985426187515259e-01,3.434077013866513095e+00
1.469387859106063843e-01,3.433820404974190055e+00
1.475790441036224365e-01,3.433559602608363903e+00
1.482193022966384888e-01,3.433294972373799325e+00
1.488595604896545410e-01,3.433026880218132515e+00
1.494998186826705933e-01,3.432755739449488530e+00
1.501400768756866455e-01,3.432481936682460599e+00
1.507803350687026978e-01,3.432205858341814686e+00
1.514205783605575562e-01,3.431927943550445281e+00
1.520608365535736084e-01,3.431648604872947317e+00
1.527010947465896606e-01,3.431368248919661745e+00
1.533413529396057129e-01,3.431087338170155654e+00
1.539816111326217651e-01,3.430806263098486575e+00
1.546218693256378174e-01,3.430525455456046480e+00
1.552621275186538696e-01,3.430245317459281740e+00
1.559023708105087280e-01,3.429966271967822333e+00
1.565426290035247803e-01,3.429688685591070652e+00
1.571828871965408325e-01,3.429412992112336411e+00
1.578231453895568848e-01,3.429139557788459136e+00
1.584634035825729370e-01,3.428868717371820196e+00
1.591036617755889893e-01,3.428600869574924381e+00
1.597439199686050415e-01,3.428336291757569931e+00
1.603841632604598999e-01,3.428075361019781386e+00
1.610244214534759521e-01,3.427818338071077164e+00
1.616646796464920044e-01,3.427565511887919136e+00
1.623049378395080566e-01,3.427317137887323284e+00
1.629451960325241089e-01,3.427073466452333683e+00
1.635854542255401611e-01,3.426834700429767455e+00
1.642257124185562134e-01,3.426601021447774453e+00
1.648659706115722656e-01,3.426372638022332939e+00
1.655062139034271240e-01,3.426149651990209044e+00
1.661464720964431763e-01,3.425932210989379278e+00
1.667867302894592285e-01,3.425720357853702325e+00
1.674269884824752808e-01,3.425514232947687532e+00
1.680672466754913330e-01,3.425313841030615425e+00
1.687075048685073853e-01,3.425119186940293936e+00
1.693477630615234375e-01,3.424930310325443372e+00
1.699880063533782959e-01,3.424747167432948380e+00
1.706282645463943481e-01,3.424569662979742191e+00
1.712685227394104004e-01,3.424397731487420771e+00
1.719087809324264526e-01,3.424231303645914881e+00
1.725490391254425049e-01,3.424070207554252399e+00
1.731892973184585571e-01,3.423914339207729363e+00
1.738295555114746094e-01,3.423763481010432042e+00
1.744697988033294678e-01,3.423617467910620160e+00
1.751100569963455200e-01,3.423476075077877212e+00
1.757503151893615723e-01,3.423339092738231226e+00
1.763905733823776245e-01,3.423206196942172763e+00
1.770308315753936768e-01,3.423077195959769448e+00
1.776710897684097290e-01,3.422951788516374716e+00
1.783113479614257812e-01,3.422829647076910398e+00
1.789515912532806396e-01,3.422710478361143949e+00
1.795918494462966919e-01,3.422593941401664175e+00
1.802321076393127441e-01,3.422479713173546045e+00
1.808723658323287964e-01,3.422367421189552061e+00
1.815126240253448486e-01,3.422256739962335814e+00
1.821528822183609009e-01,3.422147275414776146e+00
1.827931404113769531e-01,3.422038637970657771e+00
1.834333837032318115e-01,3.421930484621403146e+00
1.840736418962478638e-01,3.421822418652305409e+00
1.847139000892639160e-01,3.421714069534617764e+00
1.853541582822799683e-01,3.421605022126523288e+00
1.859944164752960205e-01,3.421494907175782529e+00
1.866346746683120728e-01,3.421383341964637559e+00
1.872749328613281250e-01,3.421269944480558767e+00
1.879151761531829834e-01,3.421154320447085340e+00
1.885554343461990356e-01,3.421036131581375095e+00
1.891956925392150879e-01,3.420914970699151958e+00
1.898359507322311401e-01,3.420790506650154938e+00
1.904762089252471924e-01,3.420662377083417027e+00
1.911164671182632446e-01,3.420530251234466412e+00
1.917567253112792969e-01,3.420393792967994173e+00
1.923969686031341553e-01,3.420252689741848151e+00
1.930372267961502075e-01,3.420106614657091981e+00
1.936774849891662598e-01,3.419955326050953204e+00
1.943177431821823120e-01,3.419798501631230891e+00
1.949580013751983643e-01,3.419635898280959818e+00
1.955982595682144165e-01,3.419467276513211029e+00
1.962385177612304688e-01,3.419292408517100146e+00
1.968787610530853271e-01,3.419111093294412207e+00
1.975190192461013794e-01,3.418923123032477918e+00
1.981592774391174316e-01,3.418728345704241889e+00
1.987995356321334839e-01,3.418526595370826371e+00
1.994397938251495361e-01,3.418317753655708557e+00
2.000800520181655884e-01,3.418101695024405640e+00
2.007203102111816406e-01,3.417878349765291812e+00
2.013605535030364990e-01,3.417647650692334782e+00
2.020008116960525513e-01,3.417409510188663013e+00
2.026410698890686035e-01,3.417163979049972156e+00
2.032813280820846558e-01,3.416910993040226163e+00
2.039215862751007080e-01,3.416650598580052822e+00
2.045618444681167603e-01,3.416382838044557779e+00
2.052021026611328125e-01,3.416107767153556019e+00
2.058423459529876709e-01,3.415825478043040153e+00
2.064826041460037231e-01,3.415536091178260847e+00
2.071228623390197754e-01,3.415239703581665509e+00
2.077631205320358276e-01,3.414936501154760329e+00
2.084033787250518799e-01,3.414626643989335797e+00
2.090436369180679321e-01,3.414310327124632227e+00
2.096838951110839844e-01,3.413987792040099833e+00
2.103241533041000366e-01,3.413659247190611090e+00
2.109643965959548950e-01,3.413324964455023203e+00
2.116046547889709473e-01,3.412985204345883261e+00
2.122449129819869995e-01,3.412640282352641385e+00
2.128851711750030518e-01,3.412290518570328501e+00
2.135254293680191040e-01,3.411936221271220759e+00
2.141656875610351562e-01,3.411577770930389164e+00
2.148059457540512085e-01,3.411215501443590981e+00
2.154461890459060669e-01,3.410849836356575793e+00
2.160864472389221191e-01,3.410481154751807242e+00
2.167267054319381714e-01,3.410109872793810837e+00
2.173669636249542236e-01,3.409736397778085681e+00
2.180072218179702759e-01,3.409361199927626984e+00
2.186474800109863281e-01,3.408984747650459113e+00
2.192877382040023804e-01,3.408607473806449573e+00
2.199279814958572388e-01,3.408229876529239810e+00
2.205682396888732910e-01,3.407852423430035138e+00
2.212084978818893433e-01,3.407475611217878786e+00
2.218487560749053955e-01,3.407099966196122764e+00
2.224890142679214478e-01,3.406725963138845792e+00
2.231292724609375000e-01,3.406354132126112155e+00
2.237695306539535522e-01,3.405984995102663504e+00
2.244097739458084106e-01,3.405619063104193600e+00
2.250500321388244629e-01,3.405256876747611905e+00
2.256902903318405151e-01,3.404898935995097631e+00
2.263305485248565674e-01,3.404545815665244390e+00
2.269708067178726196e-01,3.404197976038735085e+00
2.276110649108886719e-01,3.403855984503059595e+00
2.282513231039047241e-01,3.403520339506848735e+00
2.288915663957595825e-01,3.403191565735638413e+00
2.295318245887756348e-01,3.402870180657342480e+00
2.301720827817916870e-01,3.402556666446530542e+00
2.308123409748077393e-01,3.402251524537327931e+00
2.314525991678237915e-01,3.401955248265585929e+00
2.320928573608398438e-01,3.401668321499991876e+00
2.327331155538558960e-01,3.401391171145519365e+00
2.333733588457107544e-01,3.401124317769668615e+00
2.340136170387268066e-01,3.400868131574858122e+00
2.346538752317428589e-01,3.400623056305741798e+00
2.352941334247589111e-01,3.400389531087231632e+00
2.359343916177749634e-01,3.400167933156072575e+00
2.365746498107910156e-01,3.399958634790688272e+00
2.372149080038070679e-01,3.399762000280431629e+00
2.378551512956619263e-01,3.399578388583248234e+00
2.384954094886779785e-01,3.399408076098377585e+00
2.391356676816940308e-01,3.399251430191636558e+00
2.397759258747100830e-01,3.399108664944222369e+00
2.404161840677261353e-01,3.398980110907076302e+00
2.410564422607421875e-01,3.398865945904017138e+00
2.416967004537582397e-01,3.398766417813428031e+00
2.423369437456130981e-01,3.398681694228257832e+00
2.429772019386291504e-01,3.398611989690125235e+00
2.436174601316452026e-01,3.398557407199769287e+00
2.442577183246612549e-01,3.398518123527299650e+00
2.448979765176773071e-01,3.398494183399525248e+00
2.455382347106933594e-01,3.398485696706663894e+00
2.461784929037094116e-01,3.398492711875502614e+00
2.468187510967254639e-01,3.398515262220176858e+00
2.474589943885803223e-01,3.398553366808318543e+00
2.480992525815963745e-01,3.398606971145049283e+00
2.487395107746124268e-01,3.398676075133161945e+00
2.493797689676284790e-01,3.398760622503410822e+00
2.500200271606445312e-01,3.398860511446854638e+00
2.506602704524993896e-01,3.398975647893504259e+00
2.513005435466766357e-01,3.399105919494052941e+00
2.519407868385314941e-01,3.399251177559337034e+00
2.525810599327087402e-01,3.399411257289199462e+00
2.532213032245635986e-01,3.399585998002654819e+00
2.538615465164184570e-01,3.399775169562253119e+00
2.545018196105957031e-01,3.399978596664910313e+00
2.551420629024505615e-01,3.400196025132097066e+00
2.557823359966278076e-01,3.400427240545041307e+00
2.564225792884826660e-01,3.400671978395981121e+00
2.570628523826599121e-01,3.400929965607001559e+00
2.577030956745147705e-01,3.401200911409189676e+00
2.583433389663696289e-01,3.401484559053653989e+00
2.589836120605468750e-01,3.401780609344054795e+00
2.596238553524017334e-01,3.402088733006677135e+00
2.602641284465789795e-01,3.402408646300217221e+00
2.609043717384338379e-01,3.402740013605247249e+00
2.615446448326110840e-01,3.403082546237628847e+00
2.621848881244659424e-01,3.403435883464970946e+00
2.628251314163208008e-01,3.403799723110811026e+00
2.634654045104980469e-01,3.404173757754697327e+00
2.641056478023529053e-01,3.404557638990235446e+00
2.647459208965301514e-01,3.404951064779198511e+00
2.653861641883850098e-01,3.405353689652399485e+00
2.660264372825622559e-01,3.405765238492020508e+00
2.666666805744171143e-01,3.406185351334918288e+00
2.673069238662719727e-01,3.406613737152470289e+00
2.679471969604492188e-01,3.407050148792062583e+00
2.685874402523040771e-01,3.407494230469406471e+00
2.692277133464813232e-01,3.407945748207204417e+00
2.698679566383361816e-01,3.408404353414891119e+00
2.705082297325134277e-01,3.408869863741683659e+00
2.711484730243682861e-01,3.409341955247539246e+00
2.717887461185455322e-01,3.409820452951267455e+00
2.724289894104003906e-01,3.410305012696533744e+00
2.730692327022552490e-01,3.410795456814510462e+00
2.737095057964324951e-01,3.411291607020182415e+00
2.743497490882873535e-01,3.411793212997318303e+00
2.749900221824645996e-01,3.412300110305838352e+00
2.756302654743194580e-01,3.412812058538597260e+00
2.762705385684967041e-01,3.413328938716755800e+00
2.769107818603515625e-01,3.413850550027373920e+00
2.775510251522064209e-01,3.414376735314610833e+00
2.781912982463836670e-01,3.414907400179914454e+00
2.788315415382385254e-01,3.415442351744753857e+00
2.794718146324157715e-01,3.415981516792462536e+00
2.801120579242706299e-01,3.416524696118394822e+00
2.807523310184478760e-01,3.417071886385890878e+00
2.813925743103027344e-01,3.417622913382552863e+00
2.820328176021575928e-01,3.418177692634252196e+00
2.826730906963348389e-01,3.418736178083880972e+00
2.833133339881896973e-01,3.419298243778968072e+00
2.839536070823669434e-01,3.419863852539346993e+00
2.845938503742218018e-01,3.420432871939157238e+00
2.852341234683990479e-01,3.421005341991756765e+00
2.858743667602539062e-01,3.421581065243412212e+00
2.865146100521087646e-01,3.422160088258991095e+00
2.871548831462860107e-01,3.422742345272798747e+00
2.877951264381408691e-01,3.423327733833649411e+00
2.884353995323181152e-01,3.423916232185878705e+00
2.890756428241729736e-01,3.424507783315352771e+00
2.897159159183502197e-01,3.425102363050771537e+00
2.903561592102050781e-01,3.425699842115037974e+00
2.909964025020599365e-01,3.426300246927532989e+00
2.916366755962371826e-01,3.426903513498640308e+00
2.922769188880920410e-01,3.427509533338813696e+00
2.929171919822692871e-01,3.428118307783824648e+00
2.935574352741241455e-01,3.428729735663322842e+00
2.941977083683013916e-01,3.429343797683305439e+00
2.948379516601562500e-01,3.429960399767740142e+00
2.954781949520111084e-01,3.430579449900131195e+00
2.961184680461883545e-01,3.431200960530643940e+00
2.967587113380432129e-01,3.431824756609085370e+00
2.973989844322204590e-01,3.432450855598739192e+00
2.980392277240753174e-01,3.433079101447494175e+00
2.986795008182525635e-01,3.433709471315099293e+00
2.993197441101074219e-01,3.434341810130118411e+00
2.999599874019622803e-01,3.434976087206753181e+00
3.006002604961395264e-01,3.435612216870460145e+00
3.012405037879943848e-01,3.436250049228382508e+00
3.018807768821716309e-01,3.436889552788719548e+00
3.025210201740264893e-01,3.437530562697779679e+00
3.031612932682037354e-01,3.438173058197265597e+00
3.038015365600585938e-01,3.438816850165816064e+00
3.044417798519134521e-01,3.439461886965970550e+00
3.050820529460906982e-01,3.440108091390672307e+00
3.057222962379455566e-01,3.440755269753199563e+00
3.063625693321228027e-01,3.441403409614886666e+00
3.070028126239776611e-01,3.442052337231039871e+00
3.076430857181549072e-01,3.442702020735887825e+00
3.082833290100097656e-01,3.443352266553987739e+00
3.089235723018646240e-01,3.444003041266754384e+00
3.095638453960418701e-01,3.444654253109503461e+00
3.102040886878967285e-01,3.445305716912684169e+00
3.108443617820739746e-01,3.445957449058049349e+00
3.114846050739288330e-01,3.446609271776051031e+00
3.121248781681060791e-01,3.447261158574380424e+00
3.127651214599609375e-01,3.447912947267746553e+00
3.134053647518157959e-01,3.448564606494641360e+00
3.140456378459930420e-01,3.449216049507088933e+00
3.146858811378479004e-01,3.449867193486423567e+00
3.153261542320251465e-01,3.450517956925783558e+00
3.159663975238800049e-01,3.451168273988284518e+00
3.166066706180572510e-01,3.451818103201154120e+00
3.172469139099121094e-01,3.452467317752902609e+00
3.178871572017669678e-01,3.453115906481339703e+00
3.185274302959442139e-01,3.453763847602752346e+00
3.191676735877990723e-01,3.454411012056641361e+00
3.198079466819763184e-01,3.455057431200206697e+00
3.204481899738311768e-01,3.455702980134329305e+00
3.210884630680084229e-01,3.456347724166794144e+00
3.217287063598632812e-01,3.456991526150824612e+00
3.223689496517181396e-01,3.457634389393423380e+00
3.230092227458953857e-01,3.458276312476352032e+00
3.236494660377502441e-01,3.458917240593044173e+00
3.242897391319274902e-01,3.459557197885386515e+00
3.249299824237823486e-01,3.460196088915315826e+00
3.255702555179595947e-01,3.460833946319318954e+00
3.262104988098144531e-01,3.461470725897284773e+00
3.268507421016693115e-01,3.462106420815246111e+00
3.274910151958465576e-01,3.462741054167346455e+00
3.281312584877014160e-01,3.463374569208911069e+00
3.287715315818786621e-01,3.464006998702310547e+00
3.294117748737335205e-01,3.464638271575050776e+00
3.300520479679107666e-01,3.465268445287112087e+00
3.306922912597656250e-01,3.465897469090132521e+00
3.313325345516204834e-01,3.466525353004504595e+00
3.319728076457977295e-01,3.467152136119813655e+00
3.326130509376525879e-01,3.467777714626980590e+00
3.332533240318298340e-01,3.468402183560417296e+00
3.338935673236846924e-01,3.469025450277023026e+00
3.345338404178619385e-01,3.469647569771069140e+00
3.351740837097167969e-01,3.470268527794403202e+00
3.358143270015716553e-01,3.470888289933946602e+00
3.364546000957489014e-01,3.471506916946334620e+00
3.370948433876037598e-01,3.472124323184457850e+00
3.377351164817810059e-01,3.472740587427919134e+00
3.383753597736358643e-01,3.473355640640931163e+00
3.390156328678131104e-01,3.473969560308564297e+00
3.396558761596679688e-01,3.474582263416292172e+00
3.402961194515228271e-01,3.475193787669616619e+00
3.409363925457000732e-01,3.475804186216460145e+00
3.415766358375549316e-01,3.476413374911347276e+00
3.422169089317321777e-01,3.477021467327009674e+00
3.428571522235870361e-01,3.477628389063756487e+00
3.434974253177642822e-01,3.478234211565792044e+00
3.441376686096191406e-01,3.478838915331692760e+00
3.447779119014739990e-01,3.479442554906980956e+00
3.454181849956512451e-01,3.480045168456682880e+00
3.460584282875061035e-01,3.480646728584648297e+00
3.466987013816833496e-01,3.481247373396997524e+00
3.473389446735382080e-01,3.481847054397835706e+00
3.479792177677154541e-01,3.482445861643770790e+00
3.486194610595703125e-01,3.483043823395870930e+00
3.492597341537475586e-01,3.483641063526748738e+00
3.498999774456024170e-01,3.484237564570594969e+00
3.505402207374572754e-01,3.484833463663319808e+00
3.511804938316345215e-01,3.485428823064967041e+00
3.518207371234893799e-01,3.486023711390545454e+00
3.524610102176666260e-01,3.486618269607155263e+00
3.531012535095214844e-01,3.487212514885849490e+00
3.537415266036987305e-01,3.487806634338987077e+00
3.543817698955535889e-01,3.488400683685984660e+00
3.550220131874084473e-01,3.488994795799228221e+00
3.556622862815856934e-01,3.489589134355947309e+00
3.563025295734405518e-01,3.490183746487730776e+00
3.569428026676177979e-01,3.490778846539204228e+00
3.575830459594726562e-01,3.491374486779427855e+00
3.582233190536499023e-01,3.491970901505149882e+00
3.588635623455047607e-01,3.492568149037615033e+00
3.595038056373596191e-01,3.493166381386069386e+00
3.601440787315368652e-01,3.493765796012944680e+00
3.607843220233917236e-01,3.494366484246682170e+00
3.614245951175689697e-01,3.494968647312621357e+00
3.620648384094238281e-01,3.495572356848306583e+00
3.627051115036010742e-01,3.496177807741752908e+00
3.633453547954559326e-01,3.496785094593183985e+00
3.639855980873107910e-01,3.497394354393930982e+00
3.646258711814880371e-01,3.498005762487500725e+00
3.652661144733428955e-01,3.498619353392805387e+00
3.659063875675201416e-01,3.499235311822082028e+00
3.665466308593750000e-01,3.499853674434782569e+00
3.671869039535522461e-01,3.500474579807475006e+00
3.678271472454071045e-01,3.501098043458385156e+00
3.684673905372619629e-01,3.501724160448105749e+00
3.691076636314392090e-01,3.502353001352949136e+00
3.697479069232940674e-01,3.502984544704396797e+00
3.703881800174713135e-01,3.503618856637891632e+00
3.710284233093261719e-01,3.504255874425883377e+00
3.716686964035034180e-01,3.504895626936254338e+00
3.723089396953582764e-01,3.505538028219597813e+00
3.729491829872131348e-01,3.506183003604606441e+00
3.735894560813903809e-01,3.506830540597133172e+00
3.742296993732452393e-01,3.507480451457507087e+00
3.748699724674224854e-01,3.508132637400047216e+00
3.755102157592773438e-01,3.508786924360844939e+00
3.761504888534545898e-01,3.509443148566401938e+00
3.767907321453094482e-01,3.510101037864653772e+00
3.774309754371643066e-01,3.510760422335077902e+00
3.780712485313415527e-01,3.511421050132825350e+00
3.787114918231964111e-01,3.512082587913772258e+00
3.793517649173736572e-01,3.512744772078705502e+00
3.799920082092285156e-01,3.513407206944712868e+00
3.806322813034057617e-01,3.514069578869714494e+00
3.812725245952606201e-01,3.514731473570011921e+00
3.819127678871154785e-01,3.515392478774936436e+00
3.825530409812927246e-01,3.516052227576245137e+00
3.831932842731475830e-01,3.516710169455767421e+00
3.838335573673248291e-01,3.517365891294467417e+00
3.844738006591796875e-01,3.518018861872078240e+00
3.851140737533569336e-01,3.518668591431351800e+00
3.857543170452117920e-01,3.519314498143046865e+00
3.863945603370666504e-01,3.519956090042772878e+00
3.870348334312438965e-01,3.520592782803365850e+00
3.876750767230987549e-01,3.521223975858564614e+00
3.883153498172760010e-01,3.521849111949953759e+00
3.889555931091308594e-01,3.522467561316818596e+00
3.895958662033081055e-01,3.523078770513214941e+00
3.902361094951629639e-01,3.523682099001053558e+00
3.908763527870178223e-01,3.524276893714546333e+00
3.915166258811950684e-01,3.524862644848858473e+00
3.921568691730499268e-01,3.525438643424232410e+00
3.927971422672271729e-01,3.526004352490297311e+00
3.934373855590820312e-01,3.526559113131756185e+00
3.940776586532592773e-01,3.527102379885258543e+00
3.947179019451141357e-01,3.527633541652590576e+00
3.953581452369689941e-01,3.528152031042546710e+00
3.959984183311462402e-01,3.528657331169298139e+00
3.966386616230010986e-01,3.529148869881361783e+00
3.972789347171783447e-01,3.529626146271183096e+00
3.979191780090332031e-01,3.530088661773637337e+00
3.985594511032104492e-01,3.530535946600603658e+00
3.991996943950653076e-01,3.530967540052786902e+00
3.998399376869201660e-01,3.531383034073167337e+00
4.004802107810974121e-01,3.531782051746127582e+00
4.011204540729522705e-01,3.532164214411847247e+00
4.017607271671295166e-01,3.532529212720181278e+00
4.024009704589843750e-01,3.532876728982481396e+00
4.030412435531616211e-01,3.533206511858691279e+00
4.036814868450164795e-01,3.533518300026226022e+00
4.043217301368713379e-01,3.533811954145408940e+00
4.049620032310485840e-01,3.534087306867890632e+00
4.056022465229034424e-01,3.534344204607205331e+00
4.062425196170806885e-01,3.534582598354686134e+00
4.068827629089355469e-01,3.534802423813172112e+00
4.075230360031127930e-01,3.535003676627802349e+00
4.081632792949676514e-01,3.535186384717687869e+00
4.088035225868225098e-01,3.535350585404145818e+00
4.094437956809997559e-01,3.535496385119793139e+00
4.100840389728546143e-01,3.535623914560079406e+00
4.107243120670318604e-01,3.535733332027622300e+00
4.113645553588867188e-01,3.535824838221614197e+00
4.120048284530639648e-01,3.535898640014256689e+00
4.126450717449188232e-01,3.535954986538862865e+00
4.132853150367736816e-01,3.535994147756407635e+00
4.139255881309509277e-01,3.536016423546747056e+00
4.145658314228057861e-01,3.536022178039849972e+00
4.152061045169830322e-01,3.536011707225447331e+00
4.158463478088378906e-01,3.535985388033582311e+00
4.164866209030151367e-01,3.535943623351649023e+00
4.171268641948699951e-01,3.535886786705995100e+00
4.177671074867248535e-01,3.535815285919526652e+00
4.184073805809020996e-01,3.535729537418241364e+00
4.190476238727569580e-01,3.535629975975126627e+00
4.196878969669342041e-01,3.535517013040892387e+00
4.203281402587890625e-01,3.535391136170349391e+00
4.209684133529663086e-01,3.535252705150369046e+00
4.216086566448211670e-01,3.535102226299741357e+00
4.222488999366760254e-01,3.534940084517492309e+00
4.228891730308532715e-01,3.534766723884425588e+00
4.235294163227081299e-01,3.534582574059105475e+00
4.241696894168853760e-01,3.534388037216456890e+00
4.248099327087402344e-01,3.534183535879743765e+00
4.254502058029174805e-01,3.533969440315556376e+00
4.260904490947723389e-01,3.533746143468352141e+00
4.267306923866271973e-01,3.533514024276137810e+00
4.273709654808044434e-01,3.533273381419157921e+00
4.280112087726593018e-01,3.533024617102478615e+00
4.286514818668365479e-01,3.532767998433749668e+00
4.292917251586914062e-01,3.532503846263983505e+00
4.299319982528686523e-01,3.532232453000204941e+00
4.305722415447235107e-01,3.531954101762754483e+00
4.312124848365783691e-01,3.531668992347411162e+00
4.318527579307556152e-01,3.531377383215657417e+00
4.324930012226104736e-01,3.531079483143654496e+00
4.331332743167877197e-01,3.530775488188833133e+00
4.337735176086425781e-01,3.530465612297231992e+00
4.344137907028198242e-01,3.530149951120451490e+00
4.350540339946746826e-01,3.529828717931259519e+00
4.356943070888519287e-01,3.529502004898729339e+00
4.363345503807067871e-01,3.529169979003181190e+00
4.369747936725616455e-01,3.528832711295796898e+00
4.376150667667388916e-01,3.528490308012605325e+00
4.382553100585937500e-01,3.528142864496674136e+00
4.388955831527709961e-01,3.527790503956912183e+00
4.395358264446258545e-01,3.527433272123291275e+00
4.401760995388031006e-01,3.527071243190629701e+00
4.408163428306579590e-01,3.526704493653996408e+00
4.414565861225128174e-01,3.526333117888240665e+00
4.420968592166900635e-01,3.525957140979014248e+00
4.427371025085449219e-01,3.525576692442447868e+00
4.433773756027221680e-01,3.525191828828591056e+00
4.440176188945770264e-01,3.524802608240368507e+00
4.446578919887542725e-01,3.524409154272166944e+00
4.452981352806091309e-01,3.524011587392461564e+00
4.459383785724639893e-01,3.523609995257475092e+00
4.465786516666412354e-01,3.523204454026942045e+00
4.472188949584960938e-01,3.522795188029162361e+00
4.478591680526733398e-01,3.522382271095596096e+00
4.484994113445281982e-01,3.521965913868579712e+00
4.491396844387054443e-01,3.521546274336267324e+00
4.497799277305603027e-01,3.521123543075891593e+00
4.504201710224151611e-01,3.520697959598032778e+00
4.510604441165924072e-01,3.520269696658192338e+00
4.517006874084472656e-01,3.519839073264757090e+00
4.523409605026245117e-01,3.519406287001900502e+00
4.529812037944793701e-01,3.518971651204225282e+00
4.536214768886566162e-01,3.518535475529188439e+00
4.542617201805114746e-01,3.518098074925961161e+00
4.549019634723663330e-01,3.517659784700686743e+00
4.555422365665435791e-01,3.517220935015656913e+00
4.561824798583984375e-01,3.516781933940682947e+00
4.568227529525756836e-01,3.516343124654689234e+00
4.574629962444305420e-01,3.515904950631174586e+00
4.581032693386077881e-01,3.515467779221504330e+00
4.587435126304626465e-01,3.515032097058468086e+00
4.593837559223175049e-01,3.514598274638797815e+00
4.600240290164947510e-01,3.514166796049697616e+00
4.606642723083496094e-01,3.513738113397139706e+00
4.613045454025268555e-01,3.513312698332098805e+00
4.619447886943817139e-01,3.512891004442820098e+00
4.625850617885589600e-01,3.512473500789888625e+00
4.632253050804138184e-01,3.512060701127134088e+00
4.638655483722686768e-01,3.511653046778111076e+00
4.645058214664459229e-01,3.511251000659752375e+00
4.651460647583007812e-01,3.510855095726749031e+00
4.657863378524780273e-01,3.510465737462673985e+00
4.664265811443328857e-01,3.510083433584064494e+00
4.670668542385101318e-01,3.509708605019538297e+00
4.677070975303649902e-01,3.509341752217359556e+00
4.683473408222198486e-01,3.508983246465683159e+00
4.689876139163970947e-01,3.508633535579455121e+00
4.696278572082519531e-01,3.508293038641507877e+00
4.702681303024291992e-01,3.507962123672440757e+00
4.709083735942840576e-01,3.507641192805937003e+00
4.715486466884613037e-01,3.507330579823494610e+00
4.721888899803161621e-01,3.507030636971599336e+00
4.728291332721710205e-01,3.506741686396209090e+00
4.734694063663482666e-01,3.506463982520400258e+00
4.741096496582031250e-01,3.506197834008513148e+00
4.747499227523803711e-01,3.505943471664048960e+00
4.753901660442352295e-01,3.505701104495520859e+00
4.760304391384124756e-01,3.505470937821280941e+00
4.766706824302673340e-01,3.505253130706091902e+00
4.773109257221221924e-01,3.505047839588379510e+00
4.779511988162994385e-01,3.504855147547829120e+00
4.785914421081542969e-01,3.504675179877530411e+00
4.792317152023315430e-01,3.504507954000422476e+00
4.798719584941864014e-01,3.504353524506527151e+00
4.805122315883636475e-01,3.504211874166605512e+00
4.811524748802185059e-01,3.504082983205922375e+00
4.817927181720733643e-01,3.503966828570222347e+00
4.824329912662506104e-01,3.503863276355020595e+00
4.830732345581054688e-01,3.503772246529937462e+00
4.837135076522827148e-01,3.503693605884042661e+00
4.843537509441375732e-01,3.503627191701714771e+00
4.849940240383148193e-01,3.503572811790379049e+00
4.856342673301696777e-01,3.503530265538344679e+00
4.862745106220245361e-01,3.503499332480097817e+00
4.869147837162017822e-01,3.503479743258731016e+00
4.875550270080566406e-01,3.503471254574855198e+00
4.881953001022338867e-01,3.503473523914313326e+00
4.888355433940887451e-01,3.503486303083416686e+00
4.894758164882659912e-01,3.503509221129648132e+00
4.901160597801208496e-01,3.503541931315132807e+00
4.907563030719757080e-01,3.503584111325948935e+00
4.913965761661529541e-01,3.503635362198247449e+00
4.920368194580078125e-01,3.503695312268442663e+00
4.926770925521850586e-01,3.503763573058051861e+00
4.933173358440399170e-01,3.503839731781981826e+00
4.939576089382171631e-01,3.503923412789847092e+00
4.945978522300720215e-01,3.504014168011753139e+00
4.952380955219268799e-01,3.504111585157921205e+00
4.958783686161041260e-01,3.504215279267184791e+00
4.965186119079589844e-01,3.504324784913927182e+00
4.971588850021362305e-01,3.504439711431336146e+00
4.977991282939910889e-01,3.504559600318801316e+00
4.984394013881683350e-01,3.504684078547156023e+00
4.990796446800231934e-01,3.504812713495690346e+00
4.997198879718780518e-01,3.504945086921195774e+00
5.003601312637329102e-01,3.505080794579884973e+00
5.010004043579101562e-01,3.505219470868359721e+00
5.016406774520874023e-01,3.505360706341305033e+00
5.022809505462646484e-01,3.505504136479960842e+00
5.029211640357971191e-01,3.505649362262035940e+00
5.035614371299743652e-01,3.505796048377672225e+00
5.042017102241516113e-01,3.505943864297344170e+00
5.048419237136840820e-01,3.506092443961924765e+00
5.054821968078613281e-01,3.506241485202876262e+00
5.061224699020385742e-01,3.506390692406466947e+00
5.067627429962158203e-01,3.506539761137032585e+00
5.074029564857482910e-01,3.506688403272995025e+00
5.080432295799255371e-01,3.506836379717984009e+00
5.086835026741027832e-01,3.506983409681817765e+00
5.093237161636352539e-01,3.507129289534431926e+00
5.099639892578125000e-01,3.507273795941633132e+00
5.106042623519897461e-01,3.507416710131193938e+00
5.112445354461669922e-01,3.507557855721369133e+00
5.118847489356994629e-01,3.507697044774591433e+00
5.125250220298767090e-01,3.507834139337515644e+00
5.131652951240539551e-01,3.507968992549730824e+00
5.138055086135864258e-01,3.508101430746503713e+00
5.144457817077636719e-01,3.508231399341979806e+00
5.150860548019409180e-01,3.508358786724939282e+00
5.157263278961181641e-01,3.508483467722859128e+00
5.163665413856506348e-01,3.508605382020756558e+00
5.170068144798278809e-01,3.508724490212552283e+00
5.176470875740051270e-01,3.508840687065204911e+00
5.182873010635375977e-01,3.508953985026218803e+00
5.189275741577148438e-01,3.509064333841450001e+00
5.195678472518920898e-01,3.509171715983931072e+00
5.202081203460693359e-01,3.509276110048644703e+00
5.208483338356018066e-01,3.509377515658979263e+00
5.214886069297790527e-01,3.509475943738650905e+00
5.221288800239562988e-01,3.509571426703489205e+00
5.227690935134887695e-01,3.509663960944653827e+00
5.234093666076660156e-01,3.509753585503077922e+00
5.240496397018432617e-01,3.509840315716453052e+00
5.246899127960205078e-01,3.509924242034057507e+00
5.253301262855529785e-01,3.510005353438713893e+00
5.259703993797302246e-01,3.510083723713285586e+00
5.266106724739074707e-01,3.510159403371304165e+00
5.272508859634399414e-01,3.510232471175963376e+00
5.278911590576171875e-01,3.510302943438428080e+00
5.285314321517944336e-01,3.510370902190229181e+00
5.291717052459716797e-01,3.510436417253731456e+00
5.298119187355041504e-01,3.510499548989166829e+00
5.304521918296813965e-01,3.510560354859091348e+00
5.310924649238586426e-01,3.510618913001366082e+00
5.317326784133911133e-01,3.510675277081474643e+00
5.323729515075683594e-01,3.510729510750593363e+00
5.330132246017456055e-01,3.510781714334698655e+00
5.336534976959228516e-01,3.510831902332583354e+00
5.342937111854553223e-01,3.510880176947482667e+00
5.349339842796325684e-01,3.510926567577520530e+00
5.355742573738098145e-01,3.510971169452951735e+00
5.362144708633422852e-01,3.511014007338209453e+00
5.368547439575195312e-01,3.511055172351562170e+00
5.374950170516967773e-01,3.511094697542273657e+00
5.381352901458740234e-01,3.511132623164209932e+00
5.387755036354064941e-01,3.511169020894719051e+00
5.394157767295837402e-01,3.511203924494502360e+00
5.400560498237609863e-01,3.511237377777129964e+00
5.406962633132934570e-01,3.511269431540987362e+00
5.413365364074707031e-01,3.511300077063854275e+00
5.419768095016479492e-01,3.511329425068701049e+00
5.426170825958251953e-01,3.511357451679175234e+00
5.432572960853576660e-01,3.511384183347910248e+00
5.438975691795349121e-01,3.511409672895684952e+00
5.445378422737121582e-01,3.511433897629579803e+00
5.451780557632446289e-01,3.511456907504090452e+00
5.458183288574218750e-01,3.511478699141060922e+00
5.464586019515991211e-01,3.511499281428334562e+00
5.470988750457763672e-01,3.511518680812302229e+00
5.477390885353088379e-01,3.511536853220670107e+00
5.483793616294860840e-01,3.511553839109692099e+00
5.490196347236633301e-01,3.511569605585780351e+00
5.496598482131958008e-01,3.511584152190342145e+00
5.503001213073730469e-01,3.511597447534057892e+00
5.509403944015502930e-01,3.511609497377938816e+00
5.515806674957275391e-01,3.511620261155416145e+00
5.522208809852600098e-01,3.511629720706391566e+00
5.528611540794372559e-01,3.511637867576968830e+00
5.535014271736145020e-01,3.511644611425903229e+00
5.541416406631469727e-01,3.511649976318138577e+00
5.547819137573242188e-01,3.511653902010297479e+00
5.554221868515014648e-01,3.511656313703354293e+00
5.560624599456787109e-01,3.511657205758123013e+00
5.567026734352111816e-01,3.511656503772623950e+00
5.573429465293884277e-01,3.511654170851810974e+00
5.579832196235656738e-01,3.511650133745245483e+00
5.586234927177429199e-01,3.511644359176513408e+00
5.592637062072753906e-01,3.511636756995177855e+00
5.599039793014526367e-01,3.511627261109216303e+00
5.605442523956298828e-01,3.511615851159718193e+00
5.611844658851623535e-01,3.511602390705198751e+00
5.618247389793395996e-01,3.511586860162478452e+00
5.624650120735168457e-01,3.511569146146380938e+00
5.631052851676940918e-01,3.511549197808162326e+00
5.637454986572265625e-01,3.511526931011053954e+00
5.643857717514038086e-01,3.511502275726917865e+00
5.650260448455810547e-01,3.511475143376387997e+00
5.656662583351135254e-01,3.511445458621167859e+00
5.663065314292907715e-01,3.511413146040792022e+00
5.669468045234680176e-01,3.511378112927734385e+00
5.675870776176452637e-01,3.511340287016796680e+00
5.682272911071777344e-01,3.511299570791116764e+00
5.688675642013549805e-01,3.511255924435321418e+00
5.695078372955322266e-01,3.511209241601780384e+00
5.701480507850646973e-01,3.511159432828975469e+00
5.707883238792419434e-01,3.511106446613690313e+00
5.714285969734191895e-01,3.511050188967483443e+00
5.720688700675964355e-01,3.510990628855756857e+00
5.727090835571289062e-01,3.510927664925859837e+00
5.733493566513061523e-01,3.510861224625399402e+00
5.739896297454833984e-01,3.510791268515577102e+00
5.746298432350158691e-01,3.510717748432793606e+00
5.752701163291931152e-01,3.510640589023896752e+00
5.759103894233703613e-01,3.510559726328712937e+00
5.765506625175476074e-01,3.510475162104307767e+00
5.771908760070800781e-01,3.510386847964614532e+00
5.778311491012573242e-01,3.510294715228012397e+00
5.784714221954345703e-01,3.510198773655949012e+00
5.791116356849670410e-01,3.510098998955538896e+00
5.797519087791442871e-01,3.509995351672968500e+00
5.803921818733215332e-01,3.509887865118694883e+00
5.810324549674987793e-01,3.509776482090691374e+00
5.816726684570312500e-01,3.509661301857451399e+00
5.823129415512084961e-01,3.509542230957356068e+00
5.829532146453857422e-01,3.509419363730151176e+00
5.835934281349182129e-01,3.509292743129944103e+00
5.842337012290954590e-01,3.509162338564591810e+00
5.848739743232727051e-01,3.509028254860309559e+00
5.855142474174499512e-01,3.508890516064658183e+00
5.861544609069824219e-01,3.508749217974080903e+00
5.867947340011596680e-01,3.508604397325741253e+00
5.874350070953369141e-01,3.508456145228937562e+00
5.880752205848693848e-01,3.508304578970838250e+00
5.887154936790466309e-01,3.508149758000672414e+00
5.893557667732238770e-01,3.507991776405447570e+00
5.899960398674011230e-01,3.507830799991910720e+00
5.906362533569335938e-01,3.507666926240051275e+00
5.912765264511108398e-01,3.507500237028882140e+00
5.919167995452880859e-01,3.507330916807285703e+00
5.925570130348205566e-01,3.507159100126250983e+00
5.931972861289978027e-01,3.506984920448780851e+00
5.938375592231750488e-01,3.506808532654656752e+00
5.944778323173522949e-01,3.506630098044196231e+00
5.951180458068847656e-01,3.506449796335466829e+00
5.957583189010620117e-01,3.506267782699896696e+00
5.963985919952392578e-01,3.506084230312482841e+00
5.970388054847717285e-01,3.505899358398217203e+00
5.976790785789489746e-01,3.505713268461742693e+00
5.983193516731262207e-01,3.505526198033558138e+00
5.989596247673034668e-01,3.505338336811504973e+00
5.995998382568359375e-01,3.505149878000625385e+00
6.002401113510131836e-01,3.504960999984837233e+00
6.008803844451904297e-01,3.504771862824520134e+00
6.015205979347229004e-01,3.504582748044793306e+00
6.021608710289001465e-01,3.504393759141555709e+00
6.028011441230773926e-01,3.504205117780449186e+00
6.034414172172546387e-01,3.504017035880676367e+00
6.040816307067871094e-01,3.503829700473575670e+00
6.047219038009643555e-01,3.503643276627598446e+00
6.053621768951416016e-01,3.503457966724789596e+00
6.060023903846740723e-01,3.503273951766606498e+00
6.066426634788513184e-01,3.503091362536463471e+00
6.072829365730285645e-01,3.502910431582100248e+00
6.079232096672058105e-01,3.502731312438796873e+00
6.085634231567382812e-01,3.502554175494146271e+00
6.092036962509155273e-01,3.502379141122547779e+00
6.098439693450927734e-01,3.502206389484130433e+00
6.104841828346252441e-01,3.502036081962049963e+00
6.111244559288024902e-01,3.501868325678612059e+00
6.117647290229797363e-01,3.501703258250570272e+00
6.124050021171569824e-01,3.501541027457801825e+00
6.130452156066894531e-01,3.501381735297957043e+00
6.136854887008666992e-01,3.501225467627767873e+00
6.143257617950439453e-01,3.501072367503591298e+00
6.149659752845764160e-01,3.500922521582960911e+00
6.156062483787536621e-01,3.500776011375724917e+00
6.162465214729309082e-01,3.500632891965900662e+00
6.168867945671081543e-01,3.500493259468552498e+00
6.175270080566406250e-01,3.500357189278226144e+00
6.181672811508178711e-01,3.500224702606693938e+00
6.188075542449951172e-01,3.500095851162508875e+00
6.194477677345275879e-01,3.499970700088609554e+00
6.200880408287048340e-01,3.499849248266086121e+00
6.207283139228820801e-01,3.499731526415431837e+00
6.213685870170593262e-01,3.499617563522834818e+00
6.220088005065917969e-01,3.499507383201636568e+00
6.226490736007690430e-01,3.499400925492793135e+00
6.232893466949462891e-01,3.499298227041720999e+00
6.239295601844787598e-01,3.499199265202499021e+00
6.245698332786560059e-01,3.499104027830756358e+00
6.252101063728332520e-01,3.499012476610530165e+00
6.258503794670104980e-01,3.498924587237969064e+00
6.264905929565429688e-01,3.498840319230549945e+00
6.271308660507202148e-01,3.498759625173422094e+00
6.277711391448974609e-01,3.498682474866007031e+00
6.284113526344299316e-01,3.498608773854304133e+00
6.290516257286071777e-01,3.498538531095246817e+00
6.296918988227844238e-01,3.498471631961702855e+00
6.303321719169616699e-01,3.498408008725285789e+00
6.309723854064941406e-01,3.498347648440134350e+00
6.316126585006713867e-01,3.498290401224027235e+00
6.322529315948486328e-01,3.498236248384422264e+00
6.328931450843811035e-01,3.498185117659484256e+00
6.335334181785583496e-01,3.498136890918271291e+00
6.341736912727355957e-01,3.498091503871341601e+00
6.348139643669128418e-01,3.498048893390981462e+00
6.354541778564453125e-01,3.498008952321251641e+00
6.360944509506225586e-01,3.497971605836716513e+00
6.367347240447998047e-01,3.497936793506116082e+00
6.373749375343322754e-01,3.497904387659117820e+00
6.380152106285095215e-01,3.497874316489428814e+00
6.386554837226867676e-01,3.497846502507325983e+00
6.392957568168640137e-01,3.497820860822431932e+00
6.399359703063964844e-01,3.497797302618276039e+00
6.405762434005737305e-01,3.497775759442908416e+00
6.412165164947509766e-01,3.497756129950829518e+00
6.418567299842834473e-01,3.497738344200518767e+00
6.424970030784606934e-01,3.497722311688669539e+00
6.431372761726379395e-01,3.497707966805141400e+00
6.437775492668151855e-01,3.497695216470289914e+00
6.444177627563476562e-01,3.497683997160648595e+00
6.450580358505249023e-01,3.497674221974399700e+00
6.456983089447021484e-01,3.497665855328035978e+00
6.463385224342346191e-01,3.497658794696324680e+00
6.469787955284118652e-01,3.497652974045377228e+00
6.476190686225891113e-01,3.497648348515545180e+00
6.482593417167663574e-01,3.497644824674324582e+00
6.488995552062988281e-01,3.497642367067331115e+00
6.495398283004760742e-01,3.497640899448486884e+00
6.501801013946533203e-01,3.497640398085024138e+00
6.508203148841857910e-01,3.497640742944232439e+00
6.514605879783630371e-01,3.497641936229068271e+00
6.521008610725402832e-01,3.497643913479649314e+00
6.527411341667175293e-01,3.497646633263970628e+00
6.533813476562500000e-01,3.497650032424595157e+00
6.540216207504272461e-01,3.497654084664700846e+00
6.546618938446044922e-01,3.497658730048053943e+00
6.553021073341369629e-01,3.497663942225120337e+00
6.559423804283142090e-01,3.497669683235113069e+00
6.565826535224914551e-01,3.497675908491514996e+00
6.572229266166687012e-01,3.497682573985871457e+00
6.578631401062011719e-01,3.497689691525818212e+00
6.585034132003784180e-01,3.497697193600998400e+00
6.591436862945556641e-01,3.497705037759527347e+00
6.597838997840881348e-01,3.497713251056778105e+00
6.604241728782653809e-01,3.497721759865012103e+00
6.610644459724426270e-01,3.497730559394447880e+00
6.617047190666198730e-01,3.497739625454423518e+00
6.623449325561523438e-01,3.497748928227928822e+00
6.629852056503295898e-01,3.497758473742332619e+00
6.636254787445068359e-01,3.497768192319511193e+00
6.642656922340393066e-01,3.497778135813003786e+00
6.649059653282165527e-01,3.497788248914353026e+00
6.655462384223937988e-01,3.497798510415269124e+00
6.661865115165710449e-01,3.497808914740628161e+00
6.668267250061035156e-01,3.497819458454628716e+00
6.674669981002807617e-01,3.497830119080990841e+00
6.681072711944580078e-01,3.497840888787336677e+00
6.687474846839904785e-01,3.497851751069041448e+00
6.693877577781677246e-01,3.497862711571436911e+00
6.700280308723449707e-01,3.497873752723436702e+00
6.706683039665222168e-01,3.497884853410445860e+00
6.713085174560546875e-01,3.497896040747927593e+00
6.719487905502319336e-01,3.497907258277359155e+00
6.725890636444091797e-01,3.497918571078209027e+00
6.732292771339416504e-01,3.497929881917199779e+00
6.738695502281188965e-01,3.497941252349384911e+00
6.745098233222961426e-01,3.497952668797365661e+00
6.751500964164733887e-01,3.497964105724623796e+00
6.757903099060058594e-01,3.497975573400891935e+00
6.764305830001831055e-01,3.497987054704028154e+00
6.770708560943603516e-01,3.497998579605051006e+00
6.777110695838928223e-01,3.498010099980295884e+00
6.783513426780700684e-01,3.498021650087118850e+00
6.789916157722473145e-01,3.498033197417921958e+00
6.796318888664245605e-01,3.498044767752488404e+00
6.802721023559570312e-01,3.498056337245411207e+00
6.809123754501342773e-01,3.498067915747783196e+00
6.815526485443115234e-01,3.498079483496412401e+00
6.821928620338439941e-01,3.498091075050414389e+00
6.828331351280212402e-01,3.498102669582393798e+00
6.834734082221984863e-01,3.498114245440143044e+00
6.841136813163757324e-01,3.498125821542439340e+00
6.847538948059082031e-01,3.498137402660142392e+00
6.853941679000854492e-01,3.498148990526805946e+00
6.860344409942626953e-01,3.498160563129471434e+00
6.866746544837951660e-01,3.498172127493175410e+00
6.873149275779724121e-01,3.498183691787271066e+00
6.879552006721496582e-01,3.498195257341943254e+00
6.885954737663269043e-01,3.498206793661905678e+00
6.892356872558593750e-01,3.498218331392241254e+00
6.898759603500366211e-01,3.498229869925118862e+00
6.905162334442138672e-01,3.498241390871021039e+00
6.911564469337463379e-01,3.498252904397625151e+00
6.917967200279235840e-01,3.498264409064091751e+00
6.924369931221008301e-01,3.498275913843168716e+00
6.930772662162780762e-01,3.498287391539111280e+00
6.937174797058105469e-01,3.498298866167065757e+00
6.943577527999877930e-01,3.498310350835700966e+00
6.949980258941650391e-01,3.498321804172498162e+00
6.956382393836975098e-01,3.498333231062831672e+00
6.962785124778747559e-01,3.498344667874728309e+00
6.969187855720520020e-01,3.498356090881396430e+00
6.975590586662292480e-01,3.498367519822268346e+00
6.981992721557617188e-01,3.498378917291856016e+00
6.988395452499389648e-01,3.498390316921729415e+00
6.994798183441162109e-01,3.498401698573752050e+00
7.001200318336486816e-01,3.498413078545588917e+00
7.007603049278259277e-01,3.498424431613956997e+00
7.014005780220031738e-01,3.498435754553081978e+00
7.020408511161804199e-01,3.498447101338377774e+00
7.026810646057128906e-01,3.498458437395608023e+00
7.033213376998901367e-01,3.498469769814627206e+00
7.039616107940673828e-01,3.498481064776135074e+00
7.046018242835998535e-01,3.498492369211133379e+00
7.052420973777770996e-01,3.498503663616324921e+00
7.058823704719543457e-01,3.498514941631990283e+00
7.065226435661315918e-01,3.498526211611361347e+00
7.071628570556640625e-01,3.498537486175635980e+00
7.078031301498413086e-01,3.498548730404814400e+00
7.084434032440185547e-01,3.498559998964008599e+00
7.090836167335510254e-01,3.498571235195254481e+00
7.097238898277282715e-01,3.498582473582825259e+00
7.103641629219055176e-01,3.498593708935310076e+00
7.110044360160827637e-01,3.498604950435601157e+00
7.116446495056152344e-01,3.498616189033229240e+00
7.122849225997924805e-01,3.498627423058602304e+00
7.129251956939697266e-01,3.498638674070190469e+00
7.135654091835021973e-01,3.498649913306537407e+00
7.142056822776794434e-01,3.498661172215407067e+00
7.148459553718566895e-01,3.498672446191901209e+00
7.154862284660339355e-01,3.498683713141899077e+00
7.161264419555664062e-01,3.498695036805432146e+00
7.167667150497436523e-01,3.498706379255512644e+00
7.174069881439208984e-01,3.498717733620221093e+00
7.180472612380981445e-01,3.498729138439537145e+00
7.186874747276306152e-01,3.498740585716706875e+00
7.193277478218078613e-01,3.498752078425571455e+00
7.199680209159851074e-01,3.498763650787751978e+00
7.206082344055175781e-01,3.498775295325005086e+00
7.212485074996948242e-01,3.498787026638638054e+00
7.218887805938720703e-01,3.498798870987567700e+00
7.225290536880493164e-01,3.498810804740044134e+00
7.231692671775817871e-01,3.498822922652019329e+00
7.238095402717590332e-01,3.498835183973737273e+00
7.244498133659362793e-01,3.498847606291915824e+00
7.250900268554687500e-01,3.498860265196659824e+00
7.257302999496459961e-01,3.498873164485060361e+00
7.263705730438232422e-01,3.498886348575835470e+00
7.270108461380004883e-01,3.498899839655512878e+00
7.276510596275329590e-01,3.498913699851609493e+00
7.282913327217102051e-01,3.498927978285122364e+00
7.289316058158874512e-01,3.498942744899902202e+00
7.295718193054199219e-01,3.498958034162718889e+00
7.302120923995971680e-01,3.498973958647368043e+00
7.308523654937744141e-01,3.498990556628719606e+00
7.314926385879516602e-01,3.499007943433823709e+00
7.321328520774841309e-01,3.499026222373582407e+00
7.327731251716613770e-01,3.499045496968066882e+00
7.334133982658386230e-01,3.499065888546439407e+00
7.340536117553710938e-01,3.499087545601601512e+00
7.346938848495483398e-01,3.499110643478644089e+00
7.353341579437255859e-01,3.499135345425819388e+00
7.359744310379028320e-01,3.499161810710742948e+00
7.366146445274353027e-01,3.499190308548810080e+00
7.372549176216125488e-01,3.499221035519176848e+00
7.378951907157897949e-01,3.499254272943559396e+00
7.385354042053222656e-01,3.499290310198595932e+00
7.391756772994995117e-01,3.499329455713799497e+00
7.398159503936767578e-01,3.499372078394540342e+00
7.404562234878540039e-01,3.499418544771625506e+00
7.410964369773864746e-01,3.499469287317086952e+00
7.417367100715637207e-01,3.499524798027181305e+00
7.423769831657409668e-01,3.499585545266678643e+00
7.430171966552734375e-01,3.499652104200080771e+00
7.436574697494506836e-01,3.499725088561107533e+00
7.442977428436279297e-01,3.499805182310069540e+00
7.449380159378051758e-01,3.499893066815951137e+00
7.455782294273376465e-01,3.499989547419793290e+00
7.462185025215148926e-01,3.500095479775496621e+00
7.468587756156921387e-01,3.500211839165746852e+00
7.474989891052246094e-01,3.500339559776579179e+00
7.481392621994018555e-01,3.500479777077349919e+00
7.487795352935791016e-01,3.500633666201090399e+00
7.494198083877563477e-01,3.500802498777559890e+00
7.500600218772888184e-01,3.500987625398059855e+00
7.507002949714660645e-01,3.501190558786193563e+00
7.513405680656433105e-01,3.501412856400133222e+00
7.519807815551757812e-01,3.501656200312244671e+00
7.526210546493530273e-01,3.501922471779730817e+00
7.532613277435302734e-01,3.502213609611247058e+00
7.539016008377075195e-01,3.502531704174408844e+00
7.545418143272399902e-01,3.502878917133715575e+00
7.551820874214172363e-01,3.503257749584355984e+00
7.558223605155944824e-01,3.503670664704431559e+00
7.564625740051269531e-01,3.504120302946425625e+00
7.571028470993041992e-01,3.504609632961948051e+00
7.577431201934814453e-01,3.505141622113588262e+00
7.583833932876586914e-01,3.505719495035546807e+00
7.590236067771911621e-01,3.506346557825802179e+00
7.596638798713684082e-01,3.507026536936698857e+00
7.603041529655456543e-01,3.507763132635860259e+00
7.609443664550781250e-01,3.508560233660267258e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877108194e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_16.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307860e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339651183e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431343147e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605496e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023710011e+00
-7.078031301498413086e-01,3.498548728121951612e+00
-7.071628570556640625e-01,3.498537483491954703e+00
-7.065226435661315918e-01,3.498526208459156628e+00
-7.058823704719543457e-01,3.498514937932496682e+00
-7.052420973777770996e-01,3.498503659278147104e+00
-7.046018242835998535e-01,3.498492364128263699e+00
-7.039616107940673828e-01,3.498481058825825940e+00
-7.033213376998901367e-01,3.498469762854595988e+00
-7.026810646057128906e-01,3.498458429261373404e+00
-7.020408511161804199e-01,3.498447091840015233e+00
-7.014005780220031738e-01,3.498435743471046244e+00
-7.007603049278259277e-01,3.498424418695174953e+00
-7.001200318336486816e-01,3.498413063498427178e+00
-6.994798183441162109e-01,3.498401681062731416e+00
-6.988395452499389648e-01,3.498390296560521584e+00
-6.981992721557617188e-01,3.498378893636775899e+00
-6.975590586662292480e-01,3.498367492364407028e+00
-6.969187855720520020e-01,3.498356059036318300e+00
-6.962785124778747559e-01,3.498344630973209135e+00
-6.956382393836975098e-01,3.498333188338812239e+00
-6.949980258941650391e-01,3.498321754750659096e+00
-6.943577527999877930e-01,3.498310293714594010e+00
-6.937174797058105469e-01,3.498298800204523218e+00
-6.930772662162780762e-01,3.498287315433549871e+00
-6.924369931221008301e-01,3.498275826110060827e+00
-6.917967200279235840e-01,3.498264308014944923e+00
-6.911564469337463379e-01,3.498252788112765188e+00
-6.905162334442138672e-01,3.498241257171695207e+00
-6.898759603500366211e-01,3.498229716335788275e+00
-6.892356872558593750e-01,3.498218155108236083e+00
-6.885954737663269043e-01,3.498206591509569918e+00
-6.879552006721496582e-01,3.498195025725816976e+00
-6.873149275779724121e-01,3.498183426645945282e+00
-6.866746544837951660e-01,3.498171824240992045e+00
-6.860344409942626953e-01,3.498160216597979932e+00
-6.853941679000854492e-01,3.498148594883286222e+00
-6.847538948059082031e-01,3.498136951343054690e+00
-6.841136813163757324e-01,3.498125307178107324e+00
-6.834734082221984863e-01,3.498113659731930447e+00
-6.828331351280212402e-01,3.498102003225235457e+00
-6.821928620338439941e-01,3.498090317610493383e+00
-6.815526485443115234e-01,3.498078623297137035e+00
-6.809123754501342773e-01,3.498066939702458189e+00
-6.802721023559570312e-01,3.498055230735924503e+00
-6.796318888664245605e-01,3.498043514468951898e+00
-6.789916157722473145e-01,3.498031779135834629e+00
-6.783513426780700684e-01,3.498020046511684633e+00
-6.777110695838928223e-01,3.498008288516316622e+00
-6.770708560943603516e-01,3.497996535146041364e+00
-6.764305830001831055e-01,3.497984749309953401e+00
-6.757903099060058594e-01,3.497972976085498509e+00
-6.751500964164733887e-01,3.497961182163813909e+00
-6.745098233222961426e-01,3.497949380906160144e+00
-6.738695502281188965e-01,3.497937558024697857e+00
-6.732292771339416504e-01,3.497925734620628724e+00
-6.725890636444091797e-01,3.497913919471109523e+00
-6.719487905502319336e-01,3.497902045633186852e+00
-6.713085174560546875e-01,3.497890204611305620e+00
-6.706683039665222168e-01,3.497878325101691388e+00
-6.700280308723449707e-01,3.497866456588872186e+00
-6.693877577781677246e-01,3.497854564578480652e+00
-6.687474846839904785e-01,3.497842662102749856e+00
-6.681072711944580078e-01,3.497830758079417901e+00
-6.674669981002807617e-01,3.497818837186016161e+00
-6.668267250061035156e-01,3.497806905760375784e+00
-6.661865115165710449e-01,3.497794960678750620e+00
-6.655462384223937988e-01,3.497783012201812092e+00
-6.649059653282165527e-01,3.497771051002572129e+00
-6.642656922340393066e-01,3.497759068778644398e+00
-6.636254787445068359e-01,3.497747072014409930e+00
-6.629852056503295898e-01,3.497735099631677613e+00
-6.623449325561523438e-01,3.497723082788118276e+00
-6.617047190666198730e-01,3.497711073016485095e+00
-6.610644459724426270e-01,3.497699044118808054e+00
-6.604241728782653809e-01,3.497687005138358174e+00
-6.597838997840881348e-01,3.497674957842155763e+00
-6.591436862945556641e-01,3.497662883490787689e+00
-6.585034132003784180e-01,3.497650829602145350e+00
-6.578631401062011719e-01,3.497638742416714130e+00
-6.572229266166687012e-01,3.497626636199683503e+00
-6.565826535224914551e-01,3.497614547154089593e+00
-6.559423804283142090e-01,3.497602431759784025e+00
-6.553021073341369629e-01,3.497590300028983634e+00
-6.546618938446044922e-01,3.497578161316082124e+00
-6.540216207504272461e-01,3.497566014494134734e+00
-6.533813476562500000e-01,3.497553846716120241e+00
-6.527411341667175293e-01,3.497541676905944641e+00
-6.521008610725402832e-01,3.497529485834864005e+00
-6.514605879783630371e-01,3.497517291422689301e+00
-6.508203148841857910e-01,3.497505086922072515e+00
-6.501801013946533203e-01,3.497492887633985248e+00
-6.495398283004760742e-01,3.497480636623202965e+00
-6.488995552062988281e-01,3.497468400340918659e+00
-6.482593417167663574e-01,3.497456147048034758e+00
-6.476190686225891113e-01,3.497443891144447647e+00
-6.469787955284118652e-01,3.497431608257380642e+00
-6.463385224342346191e-01,3.497419328371029756e+00
-6.456983089447021484e-01,3.497407032718842679e+00
-6.450580358505249023e-01,3.497394716267226755e+00
-6.444177627563476562e-01,3.497382413714883231e+00
-6.437775492668151855e-01,3.497370091355399779e+00
-6.431372761726379395e-01,3.497357758468556455e+00
-6.424970030784606934e-01,3.497345405594179724e+00
-6.418567299842834473e-01,3.497333049002278038e+00
-6.412165164947509766e-01,3.497320678972149821e+00
-6.405762434005737305e-01,3.497308300795051839e+00
-6.399359703063964844e-01,3.497295906152075862e+00
-6.392957568168640137e-01,3.497283517808273512e+00
-6.386554837226867676e-01,3.497271114799314962e+00
-6.380152106285095215e-01,3.497258705346871999e+00
-6.373749375343322754e-01,3.497246290391141876e+00
-6.367347240447998047e-01,3.497233867215063796e+00
-6.360944509506225586e-01,3.497221414786516824e+00
-6.354541778564453125e-01,3.497208980722099625e+00
-6.348139643669128418e-01,3.497196546457678856e+00
-6.341736912727355957e-01,3.497184094168695800e+00
-6.335334181785583496e-01,3.497171653443416517e+00
-6.328931450843811035e-01,3.497159206762018524e+00
-6.322529315948486328e-01,3.497146745228473907e+00
-6.316126585006713867e-01,3.497134297930442504e+00
-6.309723854064941406e-01,3.497121868087258001e+00
-6.303321719169616699e-01,3.497109408555799881e+00
-6.296918988227844238e-01,3.497096986608027258e+00
-6.290516257286071777e-01,3.497084555414080143e+00
-6.284113526344299316e-01,3.497072120036047504e+00
-6.277711391448974609e-01,3.497059745045683954e+00
-6.271308660507202148e-01,3.497047350793140552e+00
-6.264905929565429688e-01,3.497034990441339808e+00
-6.258503794670104980e-01,3.497022658602696232e+00
-6.252101063728332520e-01,3.497010345617455052e+00
-6.245698332786560059e-01,3.496998067501581264e+00
-6.239295601844787598e-01,3.496985821199244171e+00
-6.232893466949462891e-01,3.496973634710774714e+00
-6.226490736007690430e-01,3.496961485322372276e+00
-6.220088005065917969e-01,3.496949398938442588e+00
-6.213685870170593262e-01,3.496937350249533782e+00
-6.207283139228820801e-01,3.496925384860134933e+00
-6.200880408287048340e-01,3.496913505894467811e+00
-6.194477677345275879e-01,3.496901708188641322e+00
-6.188075542449951172e-01,3.496890006077101098e+00
-6.181672811508178711e-01,3.496878416296765657e+00
-6.175270080566406250e-01,3.496866935764597173e+00
-6.168867945671081543e-01,3.496855585184823312e+00
-6.162465214729309082e-01,3.496844383516252819e+00
-6.156062483787536621e-01,3.496833345482137201e+00
-6.149659752845764160e-01,3.496822461056688702e+00
-6.143257617950439453e-01,3.496811785444243981e+00
-6.136854887008666992e-01,3.496801311788344080e+00
-6.130452156066894531e-01,3.496791082442407550e+00
-6.124050021171569824e-01,3.496781093304867305e+00
-6.117647290229797363e-01,3.496771359246024780e+00
-6.111244559288024902e-01,3.496761935825976941e+00
-6.104841828346252441e-01,3.496752825313856672e+00
-6.098439693450927734e-01,3.496744066551322305e+00
-6.092036962509155273e-01,3.496735687369373125e+00
-6.085634231567382812e-01,3.496727719017892255e+00
-6.079232096672058105e-01,3.496720183459999909e+00
-6.072829365730285645e-01,3.496713118530589082e+00
-6.066426634788513184e-01,3.496706571283300313e+00
-6.060023903846740723e-01,3.496700595264126576e+00
-6.053621768951416016e-01,3.496695190418430244e+00
-6.047219038009643555e-01,3.496690411162979739e+00
-6.040816307067871094e-01,3.496686321383406071e+00
-6.034414172172546387e-01,3.496682969026225329e+00
-6.028011441230773926e-01,3.496680391522637876e+00
-6.021608710289001465e-01,3.496678662119108161e+00
-6.015205979347229004e-01,3.496677815810433021e+00
-6.008803844451904297e-01,3.496677899609181850e+00
-6.002401113510131836e-01,3.496679028387588595e+00
-5.995998382568359375e-01,3.496681194988338071e+00
-5.989596247673034668e-01,3.496684515426939033e+00
-5.983193516731262207e-01,3.496689037083473117e+00
-5.976790785789489746e-01,3.496694845795823792e+00
-5.970388054847717285e-01,3.496702013659936270e+00
-5.963985919952392578e-01,3.496710581709964849e+00
-5.957583189010620117e-01,3.496720676390347560e+00
-5.951180458068847656e-01,3.496732355408523674e+00
-5.944778323173522949e-01,3.496745718831577143e+00
-5.938375592231750488e-01,3.496760836627755165e+00
-5.931972861289978027e-01,3.496777797770214136e+00
-5.925570130348205566e-01,3.496796690477122826e+00
-5.919167995452880859e-01,3.496817619260061960e+00
-5.912765264511108398e-01,3.496840663674909422e+00
-5.906362533569335938e-01,3.496865939293784642e+00
-5.899960398674011230e-01,3.496893504859269086e+00
-5.893557667732238770e-01,3.496923477407078096e+00
-5.887154936790466309e-01,3.496955990067698750e+00
-5.880752205848693848e-01,3.496991088359940214e+00
-5.874350070953369141e-01,3.497028891864562894e+00
-5.867947340011596680e-01,3.497069515619852353e+00
-5.861544609069824219e-01,3.497113040641451676e+00
-5.855142474174499512e-01,3.497159563345157984e+00
-5.848739743232727051e-01,3.497209198853581835e+00
-5.842337012290954590e-01,3.497262021273693122e+00
-5.835934281349182129e-01,3.497318156912280873e+00
-5.829532146453857422e-01,3.497377648082055313e+00
-5.823129415512084961e-01,3.497440643248084235e+00
-5.816726684570312500e-01,3.497507225799424191e+00
-5.810324549674987793e-01,3.497577415006520862e+00
-5.803921818733215332e-01,3.497651393726403768e+00
-5.797519087791442871e-01,3.497729154871771495e+00
-5.791116356849670410e-01,3.497810830937732263e+00
-5.784714221954345703e-01,3.497896454217856999e+00
-5.778311491012573242e-01,3.497986114250363432e+00
-5.771908760070800781e-01,3.498079877806735460e+00
-5.765506625175476074e-01,3.498177763618371294e+00
-5.759103894233703613e-01,3.498279859301727690e+00
-5.752701163291931152e-01,3.498386218544317749e+00
-5.746298432350158691e-01,3.498496833672426476e+00
-5.739896297454833984e-01,3.498611746492491292e+00
-5.733493566513061523e-01,3.498731010307798872e+00
-5.727090835571289062e-01,3.498854628790310617e+00
-5.720688700675964355e-01,3.498982582450531176e+00
-5.714285969734191895e-01,3.499114891871219601e+00
-5.707883238792419434e-01,3.499251577258826185e+00
-5.701480507850646973e-01,3.499392583772831244e+00
-5.695078372955322266e-01,3.499537899158021492e+00
-5.688675642013549805e-01,3.499687485492752437e+00
-5.682272911071777344e-01,3.499841305836152827e+00
-5.675870776176452637e-01,3.499999327748716471e+00
-5.669468045234680176e-01,3.500161476044519215e+00
-5.663065314292907715e-01,3.500327691597584057e+00
-5.656662583351135254e-01,3.500497891668590711e+00
-5.650260448455810547e-01,3.500671991895889512e+00
-5.643857717514038086e-01,3.500849923694775434e+00
-5.637454986572265625e-01,3.501031570904374224e+00
-5.631052851676940918e-01,3.501216821390414680e+00
-5.624650120735168457e-01,3.501405584371784840e+00
-5.618247389793395996e-01,3.501597731902393651e+00
-5.611844658851623535e-01,3.501793112896191218e+00
-5.605442523956298828e-01,3.501991616345282665e+00
-5.599039793014526367e-01,3.502193086604165728e+00
-5.592637062072753906e-01,3.502397429602082557e+00
-5.586234927177429199e-01,3.502604431529478646e+00
-5.579832196235656738e-01,3.502813978395470151e+00
-5.573429465293884277e-01,3.503025924050386042e+00
-5.567026734352111816e-01,3.503240083927567028e+00
-5.560624599456787109e-01,3.503456293564927826e+00
-5.554221868515014648e-01,3.503674414462893516e+00
-5.547819137573242188e-01,3.503894287577593136e+00
-5.541416406631469727e-01,3.504115708980963362e+00
-5.535014271736145020e-01,3.504338525536621951e+00
-5.528611540794372559e-01,3.504562638848994105e+00
-5.522208809852600098e-01,3.504787808574135077e+00
-5.515806674957275391e-01,3.505013913794207348e+00
-5.509403944015502930e-01,3.505240825393870274e+00
-5.503001213073730469e-01,3.505468366303094552e+00
-5.496598482131958008e-01,3.505696412837332687e+00
-5.490196347236633301e-01,3.505924781922812983e+00
-5.483793616294860840e-01,3.506153406132715311e+00
-5.477390885353088379e-01,3.506382130996414936e+00
-5.470988750457763672e-01,3.506610845677184063e+00
-5.464586019515991211e-01,3.506839447693497647e+00
-5.458183288574218750e-01,3.507067863647228112e+00
-5.451780557632446289e-01,3.507295986939217514e+00
-5.445378422737121582e-01,3.507523719127155548e+00
-5.438975691795349121e-01,3.507751059407702598e+00
-5.432572960853576660e-01,3.507977899521406595e+00
-5.426170825958251953e-01,3.508204219166827897e+00
-5.419768095016479492e-01,3.508430010113681607e+00
-5.413365364074707031e-01,3.508655235789200688e+00
-5.406962633132934570e-01,3.508879951420405874e+00
-5.400560498237609863e-01,3.509104069969911421e+00
-5.394157767295837402e-01,3.509327713211628730e+00
-5.387755036354064941e-01,3.509550888902954302e+00
-5.381352901458740234e-01,3.509773628696787995e+00
-5.374950170516967773e-01,3.509996064148649175e+00
-5.368547439575195312e-01,3.510218233080757866e+00
-5.362144708633422852e-01,3.510440245655064295e+00
-5.355742573738098145e-01,3.510662211144091494e+00
-5.349339842796325684e-01,3.510884270103648230e+00
-5.342937111854553223e-01,3.511106571739861071e+00
-5.336534976959228516e-01,3.511329208072543562e+00
-5.330132246017456055e-01,3.511552427503068508e+00
-5.323729515075683594e-01,3.511776342698193609e+00
-5.317326784133911133e-01,3.512001192510147973e+00
-5.310924649238586426e-01,3.512227114464960387e+00
-5.304521918296813965e-01,3.512454372327150853e+00
-5.298119187355041504e-01,3.512683171915087499e+00
-5.291717052459716797e-01,3.512913699315124205e+00
-5.285314321517944336e-01,3.513146252773406530e+00
-5.278911590576171875e-01,3.513381049791772792e+00
-5.272508859634399414e-01,3.513618331711295006e+00
-5.266106724739074707e-01,3.513858300011917457e+00
-5.259703993797302246e-01,3.514101311458623478e+00
-5.253301262855529785e-01,3.514347572907091433e+00
-5.246899127960205078e-01,3.514597316660939441e+00
-5.240496397018432617e-01,3.514850839617182920e+00
-5.234093666076660156e-01,3.515108427301857130e+00
-5.227690935134887695e-01,3.515370287506599745e+00
-5.221288800239562988e-01,3.515636660907857092e+00
-5.214886069297790527e-01,3.515907855010635075e+00
-5.208483338356018066e-01,3.516184107120552405e+00
-5.202081203460693359e-01,3.516465603441917054e+00
-5.195678472518920898e-01,3.516752642089165271e+00
-5.189275741577148438e-01,3.517045409480354934e+00
-5.182873010635375977e-01,3.517344128600416120e+00
-5.176470875740051270e-01,3.517648960317928175e+00
-5.170068144798278809e-01,3.517960189766282220e+00
-5.163665413856506348e-01,3.518277901565095789e+00
-5.157263278961181641e-01,3.518602269114865067e+00
-5.150860548019409180e-01,3.518933496234033065e+00
-5.144457817077636719e-01,3.519271655643850583e+00
-5.138055086135864258e-01,3.519616897038139847e+00
-5.131652951240539551e-01,3.519969278205200336e+00
-5.125250220298767090e-01,3.520328904549647753e+00
-5.118847489356994629e-01,3.520695831486981842e+00
-5.112445354461669922e-01,3.521070050979694610e+00
-5.106042623519897461e-01,3.521451653350991418e+00
-5.099639892578125000e-01,3.521840600956017031e+00
-5.093237161636352539e-01,3.522236854192643207e+00
-5.086835026741027832e-01,3.522640329650044144e+00
-5.080432295799255371e-01,3.523051062962103686e+00
-5.074029564857482910e-01,3.523468880622435684e+00
-5.067627429962158203e-01,3.523893647067465551e+00
-5.061224699020385742e-01,3.524325306885199183e+00
-5.054821968078613281e-01,3.524763656483623997e+00
-5.048419237136840820e-01,3.525208528801698549e+00
-5.042017102241516113e-01,3.525659651822571128e+00
-5.035614371299743652e-01,3.526116897218500412e+00
-5.029211640357971191e-01,3.526579996614631618e+00
-5.022809505462646484e-01,3.527048612826332086e+00
-5.016406774520874023e-01,3.527522554701007174e+00
-5.010004043579101562e-01,3.528001491398417677e+00
-5.003601312637329102e-01,3.528485089511480322e+00
-4.997198879718780518e-01,3.528973001240227614e+00
-4.990796446800231934e-01,3.529464872342655379e+00
-4.984394013881683350e-01,3.529960332695247338e+00
-4.977991282939910889e-01,3.530459037261763022e+00
-4.971588850021362305e-01,3.530960547936956573e+00
-4.965186119079589844e-01,3.531464469516394367e+00
-4.958783686161041260e-01,3.531970361952307069e+00
-4.952380955219268799e-01,3.532477822524081379e+00
-4.945978522300720215e-01,3.532986400226887813e+00
-4.939576089382171631e-01,3.533495645558009546e+00
-4.933173358440399170e-01,3.534005130281829832e+00
-4.926770925521850586e-01,3.534514381748772305e+00
-4.920368194580078125e-01,3.535022966373528863e+00
-4.913965761661529541e-01,3.535530385921586749e+00
-4.907563030719757080e-01,3.536036232094355469e+00
-4.901160597801208496e-01,3.536539989026063147e+00
-4.894758164882659912e-01,3.537041257532661298e+00
-4.888355433940887451e-01,3.537539578695631182e+00
-4.881953001022338867e-01,3.538034464551270020e+00
-4.875550270080566406e-01,3.538525569696052031e+00
-4.869147837162017822e-01,3.539012356703003626e+00
-4.862745106220245361e-01,3.539494501756910161e+00
-4.856342673301696777e-01,3.539971522713397434e+00
-4.849940240383148193e-01,3.540443060397178598e+00
-4.843537509441375732e-01,3.540908737325023647e+00
-4.837135076522827148e-01,3.541368135662410488e+00
-4.830732345581054688e-01,3.541820940512100613e+00
-4.824329912662506104e-01,3.542266776703186792e+00
-4.817927181720733643e-01,3.542705346832477176e+00
-4.811524748802185059e-01,3.543136277863248473e+00
-4.805122315883636475e-01,3.543559342839568416e+00
-4.798719584941864014e-01,3.543974242157656107e+00
-4.792317152023315430e-01,3.544380681155554935e+00
-4.785914421081542969e-01,3.544778455817655605e+00
-4.779511988162994385e-01,3.545167292449768581e+00
-4.773109257221221924e-01,3.545547040406293871e+00
-4.766706824302673340e-01,3.545917450413244687e+00
-4.760304391384124756e-01,3.546278388016176564e+00
-4.753901660442352295e-01,3.546629686453431685e+00
-4.747499227523803711e-01,3.546971204169138581e+00
-4.741096496582031250e-01,3.547302818558240478e+00
-4.734694063663482666e-01,3.547624430348570446e+00
-4.728291332721710205e-01,3.547935972172142627e+00
-4.721888899803161621e-01,3.548237331547837492e+00
-4.715486466884613037e-01,3.548528495302091024e+00
-4.709083735942840576e-01,3.548809416145651596e+00
-4.702681303024291992e-01,3.549080057880079409e+00
-4.696278572082519531e-01,3.549340429716361101e+00
-4.689876139163970947e-01,3.549590516790367634e+00
-4.683473408222198486e-01,3.549830353615597289e+00
-4.677070975303649902e-01,3.550059971991748498e+00
-4.670668542385101318e-01,3.550279384399096294e+00
-4.664265811443328857e-01,3.550488704328656375e+00
-4.657863378524780273e-01,3.550687958524322951e+00
-4.651460647583007812e-01,3.550877242460661165e+00
-4.645058214664459229e-01,3.551056616937755095e+00
-4.638655483722686768e-01,3.551226223388681547e+00
-4.632253050804138184e-01,3.551386128621458749e+00
-4.625850617885589600e-01,3.551536448905779242e+00
-4.619447886943817139e-01,3.551677327953203012e+00
-4.613045454025268555e-01,3.551808882946724033e+00
-4.606642723083496094e-01,3.551931225823690141e+00
-4.600240290164947510e-01,3.552044541618049500e+00
-4.593837559223175049e-01,3.552148941231081380e+00
-4.587435126304626465e-01,3.552244612180913919e+00
-4.581032693386077881e-01,3.552331660049735440e+00
-4.574629962444305420e-01,3.552410299315072351e+00
-4.568227529525756836e-01,3.552480668789096185e+00
-4.561824798583984375e-01,3.552542952899475637e+00
-4.555422365665435791e-01,3.552597318900158285e+00
-4.549019634723663330e-01,3.552643953049987591e+00
-4.542617201805114746e-01,3.552683034988876276e+00
-4.536214768886566162e-01,3.552714758767981262e+00
-4.529812037944793701e-01,3.552739295786413010e+00
-4.523409605026245117e-01,3.552756881429993019e+00
-4.517006874084472656e-01,3.552767666934785851e+00
-4.510604441165924072e-01,3.552771859643129915e+00
-4.504201710224151611e-01,3.552769691229059390e+00
-4.497799277305603027e-01,3.552761336156562422e+00
-4.491396844387054443e-01,3.552747039870743695e+00
-4.484994113445281982e-01,3.552726965419742200e+00
-4.478591680526733398e-01,3.552701372539450286e+00
-4.472188949584960938e-01,3.552670458145851917e+00
-4.465786516666412354e-01,3.552634433838916195e+00
-4.459383785724639893e-01,3.552593554579056345e+00
-4.452981352806091309e-01,3.552547996355341020e+00
-4.446578919887542725e-01,3.552498008232885418e+00
-4.440176188945770264e-01,3.552443819487092647e+00
-4.433773756027221680e-01,3.552385679398331941e+00
-4.427371025085449219e-01,3.552323744076284484e+00
-4.420968592166900635e-01,3.552258310751905235e+00
-4.414565861225128174e-01,3.552189588304037748e+00
-4.408163428306579590e-01,3.552117794214773028e+00
-4.401760995388031006e-01,3.552043182585046033e+00
-4.395358264446258545e-01,3.551965936550208980e+00
-4.388955831527709961e-01,3.551886317601480325e+00
-4.382553100585937500e-01,3.551804508040238062e+00
-4.376150667667388916e-01,3.551720799821672436e+00
-4.369747936725616455e-01,3.551635329198222557e+00
-4.363345503807067871e-01,3.551548342214621456e+00
-4.356943070888519287e-01,3.551460017263694979e+00
-4.350540339946746826e-01,3.551370573108010298e+00
-4.344137907028198242e-01,3.551280194582944638e+00
-4.337735176086425781e-01,3.551189068841974272e+00
-4.331332743167877197e-01,3.551097344112844389e+00
-4.324930012226104736e-01,3.551005214363519791e+00
-4.318527579307556152e-01,3.550912836162439135e+00
-4.312124848365783691e-01,3.550820315054223464e+00
-4.305722415447235107e-01,3.550727821164366027e+00
-4.299319982528686523e-01,3.550635425739427919e+00
-4.292917251586914062e-01,3.550543262334921124e+00
-4.286514818668365479e-01,3.550451437081787898e+00
-4.280112087726593018e-01,3.550359979907880437e+00
-4.273709654808044434e-01,3.550268961239372523e+00
-4.267306923866271973e-01,3.550178439677725173e+00
-4.260904490947723389e-01,3.550088401559947204e+00
-4.254502058029174805e-01,3.549998887339232745e+00
-4.248099327087402344e-01,3.549909855456232055e+00
-4.241696894168853760e-01,3.549821287325302777e+00
-4.235294163227081299e-01,3.549733124938958984e+00
-4.228891730308532715e-01,3.549645303056295109e+00
-4.222488999366760254e-01,3.549557714628043925e+00
-4.216086566448211670e-01,3.549470263497927824e+00
-4.209684133529663086e-01,3.549382788712977188e+00
-4.203281402587890625e-01,3.549295174621228011e+00
-4.196878969669342041e-01,3.549207198796965113e+00
-4.190476238727569580e-01,3.549118724711264328e+00
-4.184073805809020996e-01,3.549029506687358726e+00
-4.177671074867248535e-01,3.548939315819757745e+00
-4.171268641948699951e-01,3.548847909632316444e+00
-4.164866209030151367e-01,3.548755014113534667e+00
-4.158463478088378906e-01,3.548660338190850361e+00
-4.152061045169830322e-01,3.548563615498927959e+00
-4.145658314228057861e-01,3.548464497117566729e+00
-4.139255881309509277e-01,3.548362650457616674e+00
-4.132853150367736816e-01,3.548257771878478017e+00
-4.126450717449188232e-01,3.548149474925674340e+00
-4.120048284530639648e-01,3.548037391706867272e+00
-4.113645553588867188e-01,3.547921152409584611e+00
-4.107243120670318604e-01,3.547800380338868909e+00
-4.100840389728546143e-01,3.547674699195116688e+00
-4.094437956809997559e-01,3.547543709756918240e+00
-4.088035225868225098e-01,3.547407018816063573e+00
-4.081632792949676514e-01,3.547264227502362477e+00
-4.075230360031127930e-01,3.547114928826885283e+00
-4.068827629089355469e-01,3.546958755171541355e+00
-4.062425196170806885e-01,3.546795311231419667e+00
-4.056022465229034424e-01,3.546624213734139275e+00
-4.049620032310485840e-01,3.546445099528813927e+00
-4.043217301368713379e-01,3.546257577079554135e+00
-4.036814868450164795e-01,3.546061319269510292e+00
-4.030412435531616211e-01,3.545856001267633673e+00
-4.024009704589843750e-01,3.545641252392495613e+00
-4.017607271671295166e-01,3.545416788006999553e+00
-4.011204540729522705e-01,3.545182319188139530e+00
-4.004802107810974121e-01,3.544937586891055314e+00
-3.998399376869201660e-01,3.544682336441668635e+00
-3.991996943950653076e-01,3.544416347887529462e+00
-3.985594511032104492e-01,3.544139413941428174e+00
-3.979191780090332031e-01,3.543851355346195220e+00
-3.972789347171783447e-01,3.543552023044764798e+00
-3.966386616230010986e-01,3.543241309053009935e+00
-3.959984183311462402e-01,3.542919109221231544e+00
-3.953581452369689941e-01,3.542585359459092587e+00
-3.947179019451141357e-01,3.542240046781754970e+00
-3.940776586532592773e-01,3.541883139372708378e+00
-3.934373855590820312e-01,3.541514672128886154e+00
-3.927971422672271729e-01,3.541134717631066131e+00
-3.921568691730499268e-01,3.540743335268027536e+00
-3.915166258811950684e-01,3.540340689067462243e+00
-3.908763527870178223e-01,3.539926878276679290e+00
-3.902361094951629639e-01,3.539502169218709415e+00
-3.895958662033081055e-01,3.539066682119754503e+00
-3.889555931091308594e-01,3.538620710800522318e+00
-3.883153498172760010e-01,3.538164546134883182e+00
-3.876750767230987549e-01,3.537698456176540773e+00
-3.870348334312438965e-01,3.537222790042214626e+00
-3.863945603370666504e-01,3.536737890137053419e+00
-3.857543170452117920e-01,3.536244149982480600e+00
-3.851140737533569336e-01,3.535742006588924013e+00
-3.844738006591796875e-01,3.535231840948202198e+00
-3.838335573673248291e-01,3.534714143598137071e+00
-3.831932842731475830e-01,3.534189376876045952e+00
-3.825530409812927246e-01,3.533658057959100596e+00
-3.819127678871154785e-01,3.533120648429163069e+00
-3.812725245952606201e-01,3.532577761947029771e+00
-3.806322813034057617e-01,3.532029882135480747e+00
-3.799920082092285156e-01,3.531477574106260509e+00
-3.793517649173736572e-01,3.530921424943868736e+00
-3.787114918231964111e-01,3.530361975371578254e+00
-3.780712485313415527e-01,3.529799862006214539e+00
-3.774309754371643066e-01,3.529235639560302396e+00
-3.767907321453094482e-01,3.528669945212114634e+00
-3.761504888534545898e-01,3.528103375518034213e+00
-3.755102157592773438e-01,3.527536472464139816e+00
-3.748699724674224854e-01,3.526969892057112865e+00
-3.742296993732452393e-01,3.526404223052627351e+00
-3.735894560813903809e-01,3.525840068441321584e+00
-3.729491829872131348e-01,3.525277991244745834e+00
-3.723089396953582764e-01,3.524718644706057447e+00
-3.716686964035034180e-01,3.524162534163263860e+00
-3.710284233093261719e-01,3.523610239933193888e+00
-3.703881800174713135e-01,3.523062352460494928e+00
-3.697479069232940674e-01,3.522519371960007195e+00
-3.691076636314392090e-01,3.521981880291996880e+00
-3.684673905372619629e-01,3.521450352915128867e+00
-3.678271472454071045e-01,3.520925336610883249e+00
-3.671869039535522461e-01,3.520407300840447284e+00
-3.665466308593750000e-01,3.519896688308070232e+00
-3.659063875675201416e-01,3.519394003625391676e+00
-3.652661144733428955e-01,3.518899643756919104e+00
-3.646258711814880371e-01,3.518414077756903957e+00
-3.639855980873107910e-01,3.517937641504767843e+00
-3.633453547954559326e-01,3.517470785466928263e+00
-3.627051115036010742e-01,3.517013826844306301e+00
-3.620648384094238281e-01,3.516567108623467774e+00
-3.614245951175689697e-01,3.516130978351519776e+00
-3.607843220233917236e-01,3.515705698642093147e+00
-3.601440787315368652e-01,3.515291605265917774e+00
-3.595038056373596191e-01,3.514888920434331876e+00
-3.588635623455047607e-01,3.514497921081821019e+00
-3.582233190536499023e-01,3.514118785494106056e+00
-3.575830459594726562e-01,3.513751718524565693e+00
-3.569428026676177979e-01,3.513396964414707391e+00
-3.563025295734405518e-01,3.513054614684336663e+00
-3.556622862815856934e-01,3.512724873915711754e+00
-3.550220131874084473e-01,3.512407810341231063e+00
-3.543817698955535889e-01,3.512103586130160160e+00
-3.537415266036987305e-01,3.511812262783150285e+00
-3.531012535095214844e-01,3.511533911816619558e+00
-3.524610102176666260e-01,3.511268615563448048e+00
-3.518207371234893799e-01,3.511016361453410006e+00
-3.511804938316345215e-01,3.510777222782017759e+00
-3.505402207374572754e-01,3.510551191433890494e+00
-3.498999774456024170e-01,3.510338243209636833e+00
-3.492597341537475586e-01,3.510138389449919405e+00
-3.486194610595703125e-01,3.509951549960422135e+00
-3.479792177677154541e-01,3.509777719417880970e+00
-3.473389446735382080e-01,3.509616810799527364e+00
-3.466987013816833496e-01,3.509468733859084644e+00
-3.460584282875061035e-01,3.509333399485718097e+00
-3.454181849956512451e-01,3.509210755323708852e+00
-3.447779119014739990e-01,3.509100633485825682e+00
-3.441376686096191406e-01,3.509002924804801360e+00
-3.434974253177642822e-01,3.508917506513356876e+00
-3.428571522235870361e-01,3.508844229101100609e+00
-3.422169089317321777e-01,3.508782926270358704e+00
-3.415766358375549316e-01,3.508733430415297505e+00
-3.409363925457000732e-01,3.508695601047017387e+00
-3.402961194515228271e-01,3.508669205751674625e+00
-3.396558761596679688e-01,3.508654088670075666e+00
-3.390156328678131104e-01,3.508650028507792840e+00
-3.383753597736358643e-01,3.508656811331238856e+00
-3.377351164817810059e-01,3.508674246234522620e+00
-3.370948433876037598e-01,3.508702089510481237e+00
-3.364546000957489014e-01,3.508740117112004508e+00
-3.358143270015716553e-01,3.508788068599170806e+00
-3.351740837097167969e-01,3.508845718328460705e+00
-3.345338404178619385e-01,3.508912778118349785e+00
-3.338935673236846924e-01,3.508989048810108535e+00
-3.332533240318298340e-01,3.509074209667483402e+00
-3.326130509376525879e-01,3.509167991017121402e+00
-3.319728076457977295e-01,3.509270131837019413e+00
-3.313325345516204834e-01,3.509380313266707851e+00
-3.306922912597656250e-01,3.509498270187159541e+00
-3.300520479679107666e-01,3.509623692143204465e+00
-3.294117748737335205e-01,3.509756292026636970e+00
-3.287715315818786621e-01,3.509895730847445883e+00
-3.281312584877014160e-01,3.510041697263494243e+00
-3.274910151958465576e-01,3.510193858483721563e+00
-3.268507421016693115e-01,3.510351915550258717e+00
-3.262104988098144531e-01,3.510515507930878520e+00
-3.255702555179595947e-01,3.510684295381904629e+00
-3.249299824237823486e-01,3.510857965189838836e+00
-3.242897391319274902e-01,3.511036120270517813e+00
-3.236494660377502441e-01,3.511218433377848669e+00
-3.230092227458953857e-01,3.511404542506604720e+00
-3.223689496517181396e-01,3.511594115821194517e+00
-3.217287063598632812e-01,3.511786738442106426e+00
-3.210884630680084229e-01,3.511982051067918942e+00
-3.204481899738311768e-01,3.512179683519489171e+00
-3.198079466819763184e-01,3.512379281227533401e+00
-3.191676735877990723e-01,3.512580441984529678e+00
-3.185274302959442139e-01,3.512782782898405731e+00
-3.178871572017669678e-01,3.512985924329165677e+00
-3.172469139099121094e-01,3.513189478433556001e+00
-3.166066706180572510e-01,3.513393066077564519e+00
-3.159663975238800049e-01,3.513596292034740110e+00
-3.153261542320251465e-01,3.513798753560468668e+00
-3.146858811378479004e-01,3.514000117984579674e+00
-3.140456378459930420e-01,3.514199914807735414e+00
-3.134053647518157959e-01,3.514397846196503750e+00
-3.127651214599609375e-01,3.514593454964993757e+00
-3.121248781681060791e-01,3.514786406063641344e+00
-3.114846050739288330e-01,3.514976307894079888e+00
-3.108443617820739746e-01,3.515162785416968916e+00
-3.102040886878967285e-01,3.515345482605169991e+00
-3.095638453960418701e-01,3.515524044926573666e+00
-3.089235723018646240e-01,3.515698081301929179e+00
-3.082833290100097656e-01,3.515867252258852105e+00
-3.076430857181549072e-01,3.516031248036827428e+00
-3.070028126239776611e-01,3.516189705047498837e+00
-3.063625693321228027e-01,3.516342317435043441e+00
-3.057222962379455566e-01,3.516488774478494506e+00
-3.050820529460906982e-01,3.516628770941260029e+00
-3.044417798519134521e-01,3.516761999318554821e+00
-3.038015365600585938e-01,3.516888200144900889e+00
-3.031612932682037354e-01,3.517007121107025291e+00
-3.025210201740264893e-01,3.517118497375371966e+00
-3.018807768821716309e-01,3.517222113438591258e+00
-3.012405037879943848e-01,3.517317741345260984e+00
-3.006002604961395264e-01,3.517405179231754886e+00
-2.999599874019622803e-01,3.517484247263060748e+00
-2.993197441101074219e-01,3.517554767998376519e+00
-2.986795008182525635e-01,3.517616624150509352e+00
-2.980392277240753174e-01,3.517669661028704375e+00
-2.973989844322204590e-01,3.517713776178846175e+00
-2.967587113380432129e-01,3.517748885489587529e+00
-2.961184680461883545e-01,3.517774936463922586e+00
-2.954781949520111084e-01,3.517791849454625641e+00
-2.948379516601562500e-01,3.517799642517979830e+00
-2.941977083683013916e-01,3.517798257861652012e+00
-2.935574352741241455e-01,3.517787768557711026e+00
-2.929171919822692871e-01,3.517768186879051129e+00
-2.922769188880920410e-01,3.517739589043344495e+00
-2.916366755962371826e-01,3.517702045355098228e+00
-2.909964025020599365e-01,3.517655657706063366e+00
-2.903561592102050781e-01,3.517600554197285234e+00
-2.897159159183502197e-01,3.517536920857014415e+00
-2.890756428241729736e-01,3.517464872557738431e+00
-2.884353995323181152e-01,3.517384628590511930e+00
-2.877951264381408691e-01,3.517296421242629201e+00
-2.871548831462860107e-01,3.517200439202829543e+00
-2.865146100521087646e-01,3.517096947654886119e+00
-2.858743667602539062e-01,3.516986219238793510e+00
-2.852341234683990479e-01,3.516868573312278201e+00
-2.845938503742218018e-01,3.516744229066950389e+00
-2.839536070823669434e-01,3.516613601049257909e+00
-2.833133339881896973e-01,3.516476960527822992e+00
-2.826730906963348389e-01,3.516334679552602260e+00
-2.820328176021575928e-01,3.516187124148975496e+00
-2.813925743103027344e-01,3.516034677751760817e+00
-2.807523310184478760e-01,3.515877706239569189e+00
-2.801120579242706299e-01,3.515716616619194657e+00
-2.794718146324157715e-01,3.515551853347375300e+00
-2.788315415382385254e-01,3.515383761360674875e+00
-2.781912982463836670e-01,3.515212810024074930e+00
-2.775510251522064209e-01,3.515039406671914168e+00
-2.769107818603515625e-01,3.514864008381309191e+00
-2.762705385684967041e-01,3.514687014990024228e+00
-2.756302654743194580e-01,3.514508880378991229e+00
-2.749900221824645996e-01,3.514330045070871655e+00
-2.743497490882873535e-01,3.514150918371997889e+00
-2.737095057964324951e-01,3.513971957156908132e+00
-2.730692327022552490e-01,3.513793588986503735e+00
-2.724289894104003906e-01,3.513616250953127462e+00
-2.717887461185455322e-01,3.513440336671000086e+00
-2.711484730243682861e-01,3.513266220081910696e+00
-2.705082297325134277e-01,3.513094380745148015e+00
-2.698679566383361816e-01,3.512925164406522693e+00
-2.692277133464813232e-01,3.512758991105402018e+00
-2.685874402523040771e-01,3.512596170681526964e+00
-2.679471969604492188e-01,3.512437104694570600e+00
-2.673069238662719727e-01,3.512282109842104205e+00
-2.666666805744171143e-01,3.512131549139057896e+00
-2.660264372825622559e-01,3.511985693691298316e+00
-2.653861641883850098e-01,3.511844833104318386e+00
-2.647459208965301514e-01,3.511709265451488093e+00
-2.641056478023529053e-01,3.511579230209362912e+00
-2.634654045104980469e-01,3.511454964344798757e+00
-2.628251314163208008e-01,3.511336687222544661e+00
-2.621848881244659424e-01,3.511224592860616500e+00
-2.615446448326110840e-01,3.511118848904262180e+00
-2.609043717384338379e-01,3.511019594208257377e+00
-2.602641284465789795e-01,3.510926972062670792e+00
-2.596238553524017334e-01,3.510841076888458367e+00
-2.589836120605468750e-01,3.510761987064709544e+00
-2.583433389663696289e-01,3.510689753566799354e+00
-2.577030956745147705e-01,3.510624412547151962e+00
-2.570628523826599121e-01,3.510565984626769165e+00
-2.564225792884826660e-01,3.510514431778704925e+00
-2.557823359966278076e-01,3.510469706153141800e+00
-2.551420629024505615e-01,3.510431767072081044e+00
-2.545018196105957031e-01,3.510400516333343379e+00
-2.538615465164184570e-01,3.510375830567866728e+00
-2.532213032245635986e-01,3.510357582485545525e+00
-2.525810599327087402e-01,3.510345583258948743e+00
-2.519407868385314941e-01,3.510339690583665018e+00
-2.513005435466766357e-01,3.510339666156439442e+00
-2.506602704524993896e-01,3.510345299938459007e+00
-2.500200271606445312e-01,3.510356337200534416e+00
-2.493797689676284790e-01,3.510372507847346668e+00
-2.487395107746124268e-01,3.510393511641758835e+00
-2.480992525815963745e-01,3.510419061850330369e+00
-2.474589943885803223e-01,3.510448828856197245e+00
-2.468187510967254639e-01,3.510482430530308839e+00
-2.461784929037094116e-01,3.510519550894408258e+00
-2.455382347106933594e-01,3.510559801900797972e+00
-2.448979765176773071e-01,3.510602793034294677e+00
-2.442577183246612549e-01,3.510648129060620182e+00
-2.436174601316452026e-01,3.510695363875088848e+00
-2.429772019386291504e-01,3.510744131757529196e+00
-2.423369437456130981e-01,3.510793947091501721e+00
-2.416967004537582397e-01,3.510844416071041696e+00
-2.410564422607421875e-01,3.510895045639958578e+00
-2.404161840677261353e-01,3.510945410994445126e+00
-2.397759258747100830e-01,3.510995024814506316e+00
-2.391356676816940308e-01,3.511043490181657845e+00
-2.384954094886779785e-01,3.511090276532899068e+00
-2.378551512956619263e-01,3.511134993169710228e+00
-2.372149080038070679e-01,3.511177120499369586e+00
-2.365746498107910156e-01,3.511216243638794587e+00
-2.359343916177749634e-01,3.511251898999359522e+00
-2.352941334247589111e-01,3.511283637886441156e+00
-2.346538752317428589e-01,3.511311029388663130e+00
-2.340136170387268066e-01,3.511333662964894131e+00
-2.333733588457107544e-01,3.511351091549958170e+00
-2.327331155538558960e-01,3.511362895608173496e+00
-2.320928573608398438e-01,3.511368738274023737e+00
-2.314525991678237915e-01,3.511368175107838496e+00
-2.308123409748077393e-01,3.511360877313661977e+00
-2.301720827817916870e-01,3.511346483959030262e+00
-2.295318245887756348e-01,3.511324653187814171e+00
-2.288915663957595825e-01,3.511295058885603115e+00
-2.282513231039047241e-01,3.511257430028348558e+00
-2.276110649108886719e-01,3.511211460023055064e+00
-2.269708067178726196e-01,3.511156883697453157e+00
-2.263305485248565674e-01,3.511093480519824617e+00
-2.256902903318405151e-01,3.511020983068044998e+00
-2.250500321388244629e-01,3.510939254987095026e+00
-2.244097739458084106e-01,3.510848066071143414e+00
-2.237695306539535522e-01,3.510747295409688107e+00
-2.231292724609375000e-01,3.510636766804359432e+00
-2.224890142679214478e-01,3.510516387008797423e+00
-2.218487560749053955e-01,3.510386057686632810e+00
-2.212084978818893433e-01,3.510245690407010954e+00
-2.205682396888732910e-01,3.510095266705320238e+00
-2.199279814958572388e-01,3.509934731196942437e+00
-2.192877382040023804e-01,3.509764083796159007e+00
-2.186474800109863281e-01,3.509583326156794136e+00
-2.180072218179702759e-01,3.509392477165106605e+00
-2.173669636249542236e-01,3.509191617520406759e+00
-2.167267054319381714e-01,3.508980797422554865e+00
-2.160864472389221191e-01,3.508760071465969688e+00
-2.154461890459060669e-01,3.508529559692791011e+00
-2.148059457540512085e-01,3.508289389960073112e+00
-2.141656875610351562e-01,3.508039684223437149e+00
-2.135254293680191040e-01,3.507780559309128243e+00
-2.128851711750030518e-01,3.507512206337889182e+00
-2.122449129819869995e-01,3.507234763156034774e+00
-2.116046547889709473e-01,3.506948433141292121e+00
-2.109643965959548950e-01,3.506653399306791208e+00
-2.103241533041000366e-01,3.506349854549222211e+00
-2.096838951110839844e-01,3.506037989514674713e+00
-2.090436369180679321e-01,3.505718015901376106e+00
-2.084033787250518799e-01,3.505390178071642993e+00
-2.077631205320358276e-01,3.505054671467604521e+00
-2.071228623390197754e-01,3.504711721146278158e+00
-2.064826041460037231e-01,3.504361567601117500e+00
-2.058423459529876709e-01,3.504004405805587030e+00
-2.052021026611328125e-01,3.503640513607663820e+00
-2.045618444681167603e-01,3.503270078194445247e+00
-2.039215862751007080e-01,3.502893336608803754e+00
-2.032813280820846558e-01,3.502510524372375755e+00
-2.026410698890686035e-01,3.502121864819659258e+00
-2.020008116960525513e-01,3.501727553975032770e+00
-2.013605535030364990e-01,3.501327870254806740e+00
-2.007203102111816406e-01,3.500922968081588316e+00
-2.000800520181655884e-01,3.500513068540812789e+00
-1.994397938251495361e-01,3.500098391076235771e+00
-1.987995356321334839e-01,3.499679117068114742e+00
-1.981592774391174316e-01,3.499255455867117615e+00
-1.975190192461013794e-01,3.498827585314173483e+00
-1.968787610530853271e-01,3.498395705801695676e+00
-1.962385177612304688e-01,3.497959990641349215e+00
-1.955982595682144165e-01,3.497520604791239052e+00
-1.949580013751983643e-01,3.497077723152811846e+00
-1.943177431821823120e-01,3.496631511854492835e+00
-1.936774849891662598e-01,3.496182125602395274e+00
-1.930372267961502075e-01,3.495729703881892192e+00
-1.923969686031341553e-01,3.495274444754880250e+00
-1.917567253112792969e-01,3.494816458902598288e+00
-1.911164671182632446e-01,3.494355887170188968e+00
-1.904762089252471924e-01,3.493892880094882525e+00
-1.898359507322311401e-01,3.493427582828436240e+00
-1.891956925392150879e-01,3.492960125019150652e+00
-1.885554343461990356e-01,3.492490653697037040e+00
-1.879151761531829834e-01,3.492019277553692014e+00
-1.872749328613281250e-01,3.491546185802882452e+00
-1.866346746683120728e-01,3.491071451632792311e+00
-1.859944164752960205e-01,3.490595242064867598e+00
-1.853541582822799683e-01,3.490117692131942118e+00
-1.847139000892639160e-01,3.489638940556749613e+00
-1.840736418962478638e-01,3.489159110506338202e+00
-1.834333837032318115e-01,3.488678373930382826e+00
-1.827931404113769531e-01,3.488196876911576094e+00
-1.821528822183609009e-01,3.487714754858351363e+00
-1.815126240253448486e-01,3.487232137626397943e+00
-1.808723658323287964e-01,3.486749196601951706e+00
-1.802321076393127441e-01,3.486266120281175329e+00
-1.795918494462966919e-01,3.485783036946123126e+00
-1.789515912532806396e-01,3.485300136714159613e+00
-1.783113479614257812e-01,3.484817588569038893e+00
-1.776710897684097290e-01,3.484335550035036366e+00
-1.770308315753936768e-01,3.483854193613522110e+00
-1.763905733823776245e-01,3.483373726404719761e+00
-1.757503151893615723e-01,3.482894348736373047e+00
-1.751100569963455200e-01,3.482416170443205061e+00
-1.744697988033294678e-01,3.481939453380322735e+00
-1.738295555114746094e-01,3.481464380845869400e+00
-1.731892973184585571e-01,3.480991127381860561e+00
-1.725490391254425049e-01,3.480519871893569928e+00
-1.719087809324264526e-01,3.480050856183155794e+00
-1.712685227394104004e-01,3.479584226632904898e+00
-1.706282645463943481e-01,3.479120221129847312e+00
-1.699880063533782959e-01,3.478658995689606570e+00
-1.693477630615234375e-01,3.478200738627042377e+00
-1.687075048685073853e-01,3.477745645645824446e+00
-1.680672466754913330e-01,3.477293924809347292e+00
-1.674269884824752808e-01,3.476845707113550787e+00
-1.667867302894592285e-01,3.476401177762237893e+00
-1.661464720964431763e-01,3.475960541000571169e+00
-1.655062139034271240e-01,3.475523882373767748e+00
-1.648659706115722656e-01,3.475091419159324513e+00
-1.642257124185562134e-01,3.474663233119872352e+00
-1.635854542255401611e-01,3.474239513445024130e+00
-1.629451960325241089e-01,3.473820340883962743e+00
-1.623049378395080566e-01,3.473405836424040771e+00
-1.616646796464920044e-01,3.472996110585936158e+00
-1.610244214534759521e-01,3.472591238522396928e+00
-1.603841632604598999e-01,3.472191297656540776e+00
-1.597439199686050415e-01,3.471796356382697901e+00
-1.591036617755889893e-01,3.471406470227878849e+00
-1.584634035825729370e-01,3.471021630308871231e+00
-1.578231453895568848e-01,3.470641914768378022e+00
-1.571828871965408325e-01,3.470267282739887715e+00
-1.565426290035247803e-01,3.469897757921772907e+00
-1.559023708105087280e-01,3.469533330928096682e+00
-1.552621275186538696e-01,3.469173937950683850e+00
-1.546218693256378174e-01,3.468819532651512993e+00
-1.539816111326217651e-01,3.468470054242988709e+00
-1.533413529396057129e-01,3.468125437170723302e+00
-1.527010947465896606e-01,3.467785581529256866e+00
-1.520608365535736084e-01,3.467450417562649267e+00
-1.514205783605575562e-01,3.467119792228000819e+00
-1.507803350687026978e-01,3.466793611270929887e+00
-1.501400768756866455e-01,3.466471718903409993e+00
-1.494998186826705933e-01,3.466153961417708373e+00
-1.488595604896545410e-01,3.465840205335764423e+00
-1.482193022966384888e-01,3.465530303537098789e+00
-1.475790441036224365e-01,3.465224062211480494e+00
-1.469387859106063843e-01,3.464921319363625685e+00
-1.462985426187515259e-01,3.464621904401688823e+00
-1.456582844257354736e-01,3.464325618894513514e+00
-1.450180262327194214e-01,3.464032275510508629e+00
-1.443777680397033691e-01,3.463741694833849749e+00
-1.437375098466873169e-01,3.463453699166621824e+00
-1.430972516536712646e-01,3.463168084597632923e+00
-1.424569934606552124e-01,3.462884701012081123e+00
-1.418167501688003540e-01,3.462603324616708278e+00
-1.411764919757843018e-01,3.462323814367536556e+00
-1.405362337827682495e-01,3.462045960691597202e+00
-1.398959755897521973e-01,3.461769648021463475e+00
-1.392557173967361450e-01,3.461494677059136826e+00
-1.386154592037200928e-01,3.461220917432888733e+00
-1.379752010107040405e-01,3.460948252571829364e+00
-1.373349577188491821e-01,3.460676562270099232e+00
-1.366946995258331299e-01,3.460405679056793637e+00
-1.360544413328170776e-01,3.460135538069232020e+00
-1.354141831398010254e-01,3.459866045956685898e+00
-1.347739249467849731e-01,3.459597133565559091e+00
-1.341336667537689209e-01,3.459328739689519594e+00
-1.334934085607528687e-01,3.459060837774635466e+00
-1.328531652688980103e-01,3.458793359702334591e+00
-1.322129070758819580e-01,3.458526319652520886e+00
-1.315726488828659058e-01,3.458259738090620594e+00
-1.309323906898498535e-01,3.457993597999922564e+00
-1.302921324968338013e-01,3.457727988854800039e+00
-1.296518743038177490e-01,3.457462905179739643e+00
-1.290116161108016968e-01,3.457198470748730657e+00
-1.283713728189468384e-01,3.456934750860686023e+00
-1.277311146259307861e-01,3.456671839066980834e+00
-1.270908564329147339e-01,3.456409856942436853e+00
-1.264505982398986816e-01,3.456148957038386094e+00
-1.258103400468826294e-01,3.455889249088905046e+00
-1.251700818538665771e-01,3.455630929777389504e+00
-1.245298311114311218e-01,3.455374147556242281e+00
-1.238895729184150696e-01,3.455119113135193043e+00
-1.232493147253990173e-01,3.454865989514115387e+00
-1.226090639829635620e-01,3.454615004979241455e+00
-1.219688057899475098e-01,3.454366362697146364e+00
-1.213285475969314575e-01,3.454120245861420635e+00
-1.206882894039154053e-01,3.453876942094922686e+00
-1.200480386614799500e-01,3.453636649598745834e+00
-1.194077804684638977e-01,3.453399593794294731e+00
-1.187675222754478455e-01,3.453165997255520647e+00
-1.181272715330123901e-01,3.452936131509983575e+00
-1.174870133399963379e-01,3.452710202602576217e+00
-1.168467551469802856e-01,3.452488445962688779e+00
-1.162064969539642334e-01,3.452271096685323393e+00
-1.155662462115287781e-01,3.452058349634015588e+00
-1.149259880185127258e-01,3.451850431126396224e+00
-1.142857298254966736e-01,3.451647549836136086e+00
-1.136454790830612183e-01,3.451449900198160226e+00
-1.130052208900451660e-01,3.451257651138095461e+00
-1.123649626970291138e-01,3.451070975561290055e+00
-1.117247045040130615e-01,3.450890028192112879e+00
-1.110844537615776062e-01,3.450714958837327373e+00
-1.104441955685615540e-01,3.450545871414669730e+00
-1.098039373755455017e-01,3.450382902174677469e+00
-1.091636791825294495e-01,3.450226122198484902e+00
-1.085234284400939941e-01,3.450075585045626170e+00
-1.078831702470779419e-01,3.449931372452777367e+00
-1.072429120540618896e-01,3.449793487875425502e+00
-1.066026613116264343e-01,3.449661954272639441e+00
-1.059624031186103821e-01,3.449536729682916913e+00
-1.053221449255943298e-01,3.449417818019592463e+00
-1.046818867325782776e-01,3.449305123786462257e+00
-1.040416359901428223e-01,3.449198583125583362e+00
-1.034013777971267700e-01,3.449098110281561436e+00
-1.027611196041107178e-01,3.449003542754508267e+00
-1.021208688616752625e-01,3.448914760425652037e+00
-1.014806106686592102e-01,3.448831580057630575e+00
-1.008403524756431580e-01,3.448753833161096960e+00
-1.002000942826271057e-01,3.448681298610270396e+00
-9.955984354019165039e-02,3.448613766466397834e+00
-9.891958534717559814e-02,3.448550931536006559e+00
-9.827932715415954590e-02,3.448492612527207513e+00
-9.763907641172409058e-02,3.448438485329128333e+00
-9.699881821870803833e-02,3.448388274345940196e+00
-9.635856002569198608e-02,3.448341680132242182e+00
-9.571830183267593384e-02,3.448298358848557399e+00
-9.507805109024047852e-02,3.448258018087645205e+00
-9.443779289722442627e-02,3.448220320842573017e+00
-9.379753470420837402e-02,3.448184914214389885e+00
-9.315727651119232178e-02,3.448151448881272785e+00
-9.251702576875686646e-02,3.448119623554126711e+00
-9.187676757574081421e-02,3.448089037876978402e+00
-9.123650938272476196e-02,3.448059394324577198e+00
-9.059625864028930664e-02,3.448030337312512295e+00
-8.995600044727325439e-02,3.448001527075677419e+00
-8.931574225425720215e-02,3.447972673284904310e+00
-8.867548406124114990e-02,3.447943412093129822e+00
-8.803523331880569458e-02,3.447913489918230212e+00
-8.739497512578964233e-02,3.447882598049298863e+00
-8.675471693277359009e-02,3.447850488516710499e+00
-8.611446619033813477e-02,3.447816899826163350e+00
-8.547420799732208252e-02,3.447781601336763480e+00
-8.483394980430603027e-02,3.447744409370856911e+00
-8.419369161128997803e-02,3.447705128635816685e+00
-8.355344086885452271e-02,3.447663621688400681e+00
-8.291318267583847046e-02,3.447619731526382125e+00
-8.227292448282241821e-02,3.447573426207043212e+00
-8.163267374038696289e-02,3.447524587859988277e+00
-8.099241554737091064e-02,3.447473183360258542e+00
-8.035215735435485840e-02,3.447419257320749608e+00
-7.971189916133880615e-02,3.447362782342677789e+00
-7.907164841890335083e-02,3.447303896610397267e+00
-7.843139022588729858e-02,3.447242657639865815e+00
-7.779113203287124634e-02,3.447179245996138341e+00
-7.715088129043579102e-02,3.447113795667740455e+00
-7.651062309741973877e-02,3.447046529858453834e+00
-7.587036490440368652e-02,3.446977722059858529e+00
-7.523010671138763428e-02,3.446907619385245702e+00
-7.458985596895217896e-02,3.446836569508167969e+00
-7.394959777593612671e-02,3.446764900754062388e+00
-7.330933958292007446e-02,3.446692996798476738e+00
-7.266908884048461914e-02,3.446621276843454318e+00
-7.202883064746856689e-02,3.446550180305654631e+00
-7.138857245445251465e-02,3.446480172108627116e+00
-7.074831426143646240e-02,3.446411760075009489e+00
-7.010806351900100708e-02,3.446345439519926224e+00
-6.946780532598495483e-02,3.446281775753576859e+00
-6.882754713296890259e-02,3.446221324037289424e+00
-6.818728893995285034e-02,3.446164645354146128e+00
-6.754703819751739502e-02,3.446112369476187709e+00
-6.690678000450134277e-02,3.446065056058573717e+00
-6.626652181148529053e-02,3.446023326159449063e+00
-6.562627106904983521e-02,3.445987820843983140e+00
-6.498601287603378296e-02,3.445959132089916110e+00
-6.434575468301773071e-02,3.445937900394284270e+00
-6.370549649000167847e-02,3.445924736819073964e+00
-6.306524574756622314e-02,3.445920228813049491e+00
-6.242498755455017090e-02,3.445924977741343653e+00
-6.178473308682441711e-02,3.445939571876239338e+00
-6.114447489380836487e-02,3.445964612578920061e+00
-6.050422042608261108e-02,3.446000607733975762e+00
-5.986396223306655884e-02,3.446048064169707104e+00
-5.922370776534080505e-02,3.446107516638166501e+00
-5.858344957232475281e-02,3.446179381362457050e+00
-5.794319510459899902e-02,3.446264165649689293e+00
-5.730293691158294678e-02,3.446362189187294867e+00
-5.666268244385719299e-02,3.446473831758061213e+00
-5.602242797613143921e-02,3.446599440301483686e+00
-5.538216978311538696e-02,3.446739241368239171e+00
-5.474191531538963318e-02,3.446893501102595181e+00
-5.410165712237358093e-02,3.447062396770262716e+00
-5.346140265464782715e-02,3.447246020492372942e+00
-5.282114446163177490e-02,3.447444494742092580e+00
-5.218088999390602112e-02,3.447657834878122607e+00
-5.154063552618026733e-02,3.447885983746222571e+00
-5.090037733316421509e-02,3.448128891889487679e+00
-5.026012286543846130e-02,3.448386390702460780e+00
-4.961986467242240906e-02,3.448658315178405598e+00
-4.897961020469665527e-02,3.448944417920541738e+00
-4.833935201168060303e-02,3.449244362922343932e+00
-4.769909754395484924e-02,3.449557799155746451e+00
-4.705884307622909546e-02,3.449884317837152103e+00
-4.641858488321304321e-02,3.450223450426630478e+00
-4.577833041548728943e-02,3.450574669262573835e+00
-4.513807222247123718e-02,3.450937415584103718e+00
-4.449781775474548340e-02,3.451311035997351340e+00
-4.385755956172943115e-02,3.451694914576367346e+00
-4.321730509400367737e-02,3.452088299436501195e+00
-4.257704690098762512e-02,3.452490469502251358e+00
-4.193679243326187134e-02,3.452900597218541368e+00
-4.129653796553611755e-02,3.453317877711733708e+00
-4.065627977252006531e-02,3.453741462978255239e+00
-4.001602530479431152e-02,3.454170464709226174e+00
-3.937576711177825928e-02,3.454603972390260402e+00
-3.873551264405250549e-02,3.455041066128618166e+00
-3.809525445103645325e-02,3.455480785914076591e+00
-3.745499998331069946e-02,3.455922182528273989e+00
-3.681474179029464722e-02,3.456364313924514597e+00
-3.617448732256889343e-02,3.456806191608753132e+00
-3.553423285484313965e-02,3.457246860893939733e+00
-3.489397466182708740e-02,3.457685363407025925e+00
-3.425372019410133362e-02,3.458120751424042183e+00
-3.361346200108528137e-02,3.458552099051315221e+00
-3.297320753335952759e-02,3.458978502723347503e+00
-3.233294934034347534e-02,3.459399077495153740e+00
-3.169269487261772156e-02,3.459812952199227354e+00
-3.105243854224681854e-02,3.460219318529587973e+00
-3.041218221187591553e-02,3.460617368218342982e+00
-2.977192588150501251e-02,3.461006384198773933e+00
-2.913166955113410950e-02,3.461385634975331360e+00
-2.849141508340835571e-02,3.461754496193680364e+00
-2.785115875303745270e-02,3.462112348106540338e+00
-2.721090242266654968e-02,3.462458626920870142e+00
-2.657064609229564667e-02,3.462792846595938112e+00
-2.593038976192474365e-02,3.463114585160976144e+00
-2.529013343155384064e-02,3.463423435720312860e+00
-2.464987710118293762e-02,3.463719080736073597e+00
-2.400962263345718384e-02,3.464001299378337784e+00
-2.336936630308628082e-02,3.464269882382967403e+00
-2.272910997271537781e-02,3.464524674218505851e+00
-2.208885364234447479e-02,3.464765623067818101e+00
-2.144859731197357178e-02,3.464992727542925977e+00
-2.080834098160266876e-02,3.465206021807923698e+00
-2.016808465123176575e-02,3.465405665809404567e+00
-1.952782832086086273e-02,3.465591796628209931e+00
-1.888757199048995972e-02,3.465764595237266654e+00
-1.824731752276420593e-02,3.465924425383419827e+00
-1.760706119239330292e-02,3.466071558847508616e+00
-1.696680486202239990e-02,3.466206391526137409e+00
-1.632654853165149689e-02,3.466329351566102890e+00
-1.568629220128059387e-02,3.466440877874832793e+00
-1.504603587090969086e-02,3.466541498146411548e+00
-1.440578047186136246e-02,3.466631699939806133e+00
-1.376552414149045944e-02,3.466712061440743398e+00
-1.312526781111955643e-02,3.466783143617591101e+00
-1.248501241207122803e-02,3.466845581698112966e+00
-1.184475608170032501e-02,3.466899910185764266e+00
-1.120449975132942200e-02,3.466946816375084950e+00
-1.056424342095851898e-02,3.466986878448527598e+00
-9.923987090587615967e-03,3.467020735192847258e+00
-9.283731691539287567e-03,3.467048968137643072e+00
-8.643475361168384552e-03,3.467072228372499065e+00
-8.003219030797481537e-03,3.467091047883115174e+00
-7.362963166087865829e-03,3.467106031452922288e+00
-6.722707301378250122e-03,3.467117688142362653e+00
-6.082450971007347107e-03,3.467126526127923380e+00
-5.442194640636444092e-03,3.467133048423327146e+00
-4.801938775926828384e-03,3.467137673464801395e+00
-4.161682911217212677e-03,3.467140819047273226e+00
-3.521426580846309662e-03,3.467142829698545370e+00
-2.881170483306050301e-03,3.467144016486098934e+00
-2.240914385765790939e-03,3.467144636639494237e+00
-1.600658288225531578e-03,3.467144918840060264e+00
-9.604021906852722168e-04,3.467145008419705299e+00
-3.201460931450128555e-04,3.467145013582051405e+00
3.201460931450128555e-04,3.467145008492846792e+00
9.604021906852722168e-04,3.467144993156255239e+00
1.600658288225531578e-03,3.467144893422885232e+00
2.240914385765790939e-03,3.467144601372069701e+00
2.881170483306050301e-03,3.467143971352127263e+00
3.521426580846309662e-03,3.467142774209719391e+00
4.161682911217212677e-03,3.467140754386413448e+00
4.801938775926828384e-03,3.467137599330973430e+00
5.442194640636444092e-03,3.467132964555229790e+00
6.082450971007347107e-03,3.467126434260280554e+00
6.722707301378250122e-03,3.467117586606413671e+00
7.362963166087865829e-03,3.467105922492206282e+00
8.003219030797481537e-03,3.467090930863176990e+00
8.643475361168384552e-03,3.467072103647256043e+00
9.283731691539287567e-03,3.467048837914753712e+00
9.923987090587615967e-03,3.467020594390199939e+00
1.056424342095851898e-02,3.466986732917760605e+00
1.120449975132942200e-02,3.466946666475149819e+00
1.184475608170032501e-02,3.466899756283672751e+00
1.248501241207122803e-02,3.466845420815539924e+00
1.312526781111955643e-02,3.466782979554840161e+00
1.376552414149045944e-02,3.466711891372087351e+00
1.440578047186136246e-02,3.466631524397907782e+00
1.504603587090969086e-02,3.466541320727130504e+00
1.568629220128059387e-02,3.466440698962789835e+00
1.632654853165149689e-02,3.466329165734735263e+00
1.696680486202239990e-02,3.466206210765135687e+00
1.760706119239330292e-02,3.466071372229214020e+00
1.824731752276420593e-02,3.465924233590325976e+00
1.888757199048995972e-02,3.465764404110355912e+00
1.952782832086086273e-02,3.465591611511432468e+00
2.016808465123176575e-02,3.465405481865333925e+00
2.080834098160266876e-02,3.465205834673189766e+00
2.144859731197357178e-02,3.464992546875165225e+00
2.208885364234447479e-02,3.464765440118756423e+00
2.272910997271537781e-02,3.464524489577666344e+00
2.336936630308628082e-02,3.464269696619179051e+00
2.400962263345718384e-02,3.464001113038134072e+00
2.464987710118293762e-02,3.463718916709491058e+00
2.529013343155384064e-02,3.463423256922636639e+00
2.593038976192474365e-02,3.463114413833747740e+00
2.657064609229564667e-02,3.462792669483507169e+00
2.721090242266654968e-02,3.462458463844109158e+00
2.785115875303745270e-02,3.462112180363335234e+00
2.849141508340835571e-02,3.461754336146493749e+00
2.913166955113410950e-02,3.461385482434387928e+00
2.977192588150501251e-02,3.461006228593827672e+00
3.041218221187591553e-02,3.460617230094186425e+00
3.105243854224681854e-02,3.460219177931826096e+00
3.169269487261772156e-02,3.459812809871663397e+00
3.233294934034347534e-02,3.459398942565416135e+00
3.297320753335952759e-02,3.458978374943246781e+00
3.361346200108528137e-02,3.458551985725811573e+00
3.425372019410133362e-02,3.458120630052702094e+00
3.489397466182708740e-02,3.457685248833221259e+00
3.553423285484313965e-02,3.457246752851839133e+00
3.617448732256889343e-02,3.456806089834055573e+00
3.681474179029464722e-02,3.456364218155260293e+00
3.745499998331069946e-02,3.455922092505565146e+00
3.809525445103645325e-02,3.455480696410150543e+00
3.873551264405250549e-02,3.455040982173144926e+00
3.937576711177825928e-02,3.454603884981545914e+00
4.001602530479431152e-02,3.454170374710366254e+00
4.065627977252006531e-02,3.453741386475685182e+00
4.129653796553611755e-02,3.453317806253910494e+00
4.193679243326187134e-02,3.452900530543001612e+00
4.257704690098762512e-02,3.452490407354380508e+00
4.321730509400367737e-02,3.452088235783041803e+00
4.385755956172943115e-02,3.451694855369918713e+00
4.449781775474548340e-02,3.451310985986165925e+00
4.513807222247123718e-02,3.450937364522391526e+00
4.577833041548728943e-02,3.450574626221538210e+00
4.641858488321304321e-02,3.450223406573503127e+00
4.705884307622909546e-02,3.449884277261015875e+00
4.769909754395484924e-02,3.449557758241451388e+00
4.833935201168060303e-02,3.449244328292696338e+00
4.897961020469665527e-02,3.448944383075283504e+00
4.961986467242240906e-02,3.448658283071608821e+00
5.026012286543846130e-02,3.448386361149828438e+00
5.090037733316421509e-02,3.448128862451782961e+00
5.154063552618026733e-02,3.447885960866804211e+00
5.218088999390602112e-02,3.447657811976198694e+00
5.282114446163177490e-02,3.447444472000614990e+00
5.346140265464782715e-02,3.447245999669068972e+00
5.410165712237358093e-02,3.447062376258080985e+00
5.474191531538963318e-02,3.446893483698520555e+00
5.538216978311538696e-02,3.446739226704014225e+00
5.602242797613143921e-02,3.446599424701574321e+00
5.666268244385719299e-02,3.446473817548366014e+00
5.730293691158294678e-02,3.446362176257441234e+00
5.794319510459899902e-02,3.446264153896716032e+00
5.858344957232475281e-02,3.446179369165823125e+00
5.922370776534080505e-02,3.446107506957760247e+00
5.986396223306655884e-02,3.446048055397984200e+00
6.050422042608261108e-02,3.446000599793966224e+00
6.114447489380836487e-02,3.445964604373623619e+00
6.178473308682441711e-02,3.445939564464501004e+00
6.242498755455017090e-02,3.445924971053430319e+00
6.306524574756622314e-02,3.445920221277495088e+00
6.370549649000167847e-02,3.445924733426384279e+00
6.434575468301773071e-02,3.445937897342551182e+00
6.498601287603378296e-02,3.445959129347758942e+00
6.562627106904983521e-02,3.445987817890309834e+00
6.626652181148529053e-02,3.446023321303922415e+00
6.690678000450134277e-02,3.446065051709359839e+00
6.754703819751739502e-02,3.446112365938373223e+00
6.818728893995285034e-02,3.446164643773026448e+00
6.882754713296890259e-02,3.446221322343159255e+00
6.946780532598495483e-02,3.446281774494337924e+00
7.010806351900100708e-02,3.446345438397928618e+00
7.074831426143646240e-02,3.446411757877958060e+00
7.138857245445251465e-02,3.446480169977572228e+00
7.202883064746856689e-02,3.446550178570602085e+00
7.266908884048461914e-02,3.446621275164077680e+00
7.330933958292007446e-02,3.446692996178286617e+00
7.394959777593612671e-02,3.446764900095141471e+00
7.458985596895217896e-02,3.446836568925393696e+00
7.523010671138763428e-02,3.446907618355480984e+00
7.587036490440368652e-02,3.446977721226761382e+00
7.651062309741973877e-02,3.447046529057200548e+00
7.715088129043579102e-02,3.447113794962081812e+00
7.779113203287124634e-02,3.447179245685732418e+00
7.843139022588729858e-02,3.447242657367072916e+00
7.907164841890335083e-02,3.447303896370913279e+00
7.971189916133880615e-02,3.447362781852634228e+00
8.035215735435485840e-02,3.447419256952783506e+00
8.099241554737091064e-02,3.447473183038250788e+00
8.163267374038696289e-02,3.447524587578497446e+00
8.227292448282241821e-02,3.447573426084137527e+00
8.291318267583847046e-02,3.447619731419169220e+00
8.355344086885452271e-02,3.447663621594975858e+00
8.419369161128997803e-02,3.447705128446061806e+00
8.483394980430603027e-02,3.447744409205856009e+00
8.547420799732208252e-02,3.447781601193439904e+00
8.611446619033813477e-02,3.447816899701801496e+00
8.675471693277359009e-02,3.447850488455113105e+00
8.739497512578964233e-02,3.447882597995963749e+00
8.803523331880569458e-02,3.447913489872098669e+00
8.867548406124114990e-02,3.447943412033341204e+00
8.931574225425720215e-02,3.447972673233299812e+00
8.995600044727325439e-02,3.448001527016352874e+00
9.059625864028930664e-02,3.448030337274190504e+00
9.123650938272476196e-02,3.448059394313586878e+00
9.187676757574081421e-02,3.448089037862809736e+00
9.251702576875686646e-02,3.448119623537906797e+00
9.315727651119232178e-02,3.448151448853451484e+00
9.379753470420837402e-02,3.448184914193533679e+00
9.443779289722442627e-02,3.448220320824723739e+00
9.507805109024047852e-02,3.448258018070205821e+00
9.571830183267593384e-02,3.448298358841110467e+00
9.635856002569198608e-02,3.448341680125889042e+00
9.699881821870803833e-02,3.448388274340525417e+00
9.763907641172409058e-02,3.448438485324518687e+00
9.827932715415954590e-02,3.448492612518387013e+00
9.891958534717559814e-02,3.448550931530178332e+00
9.955984354019165039e-02,3.448613766460745467e+00
1.002000942826271057e-01,3.448681298607874091e+00
1.008403524756431580e-01,3.448753833159067916e+00
1.014806106686592102e-01,3.448831580055913726e+00
1.021208688616752625e-01,3.448914760424201198e+00
1.027611196041107178e-01,3.449003542752365536e+00
1.034013777971267700e-01,3.449098110279496865e+00
1.040416359901428223e-01,3.449198583123626261e+00
1.046818867325782776e-01,3.449305123785913363e+00
1.053221449255943298e-01,3.449417818018823301e+00
1.059624031186103821e-01,3.449536729682529668e+00
1.066026613116264343e-01,3.449661954272097653e+00
1.072429120540618896e-01,3.449793487874698972e+00
1.078831702470779419e-01,3.449931372452093470e+00
1.085234284400939941e-01,3.450075585045054183e+00
1.091636791825294495e-01,3.450226122198325474e+00
1.098039373755455017e-01,3.450382902174456312e+00
1.104441955685615540e-01,3.450545871414484989e+00
1.110844537615776062e-01,3.450714958837173274e+00
1.117247045040130615e-01,3.450890028191908598e+00
1.123649626970291138e-01,3.451070975561119969e+00
1.130052208900451660e-01,3.451257651137954241e+00
1.136454790830612183e-01,3.451449900198043430e+00
1.142857298254966736e-01,3.451647549836064144e+00
1.149259880185127258e-01,3.451850431126356256e+00
1.155662462115287781e-01,3.452058349633982726e+00
1.162064969539642334e-01,3.452271096685255003e+00
1.168467551469802856e-01,3.452488445962632380e+00
1.174870133399963379e-01,3.452710202602538914e+00
1.181272715330123901e-01,3.452936131509952489e+00
1.187675222754478455e-01,3.453165997255507769e+00
1.194077804684638977e-01,3.453399593794284961e+00
1.200480386614799500e-01,3.453636649598736952e+00
1.206882894039154053e-01,3.453876942094905367e+00
1.213285475969314575e-01,3.454120245861409533e+00
1.219688057899475098e-01,3.454366362697134818e+00
1.226090639829635620e-01,3.454615004979231685e+00
1.232493147253990173e-01,3.454865989514110503e+00
1.238895729184150696e-01,3.455119113135190823e+00
1.245298311114311218e-01,3.455374147556240949e+00
1.251700818538665771e-01,3.455630929777385063e+00
1.258103400468826294e-01,3.455889249088901494e+00
1.264505982398986816e-01,3.456148957038383429e+00
1.270908564329147339e-01,3.456409856942434189e+00
1.277311146259307861e-01,3.456671839066978613e+00
1.283713728189468384e-01,3.456934750860684691e+00
1.290116161108016968e-01,3.457198470748729768e+00
1.296518743038177490e-01,3.457462905179738755e+00
1.302921324968338013e-01,3.457727988854799150e+00
1.309323906898498535e-01,3.457993597999921676e+00
1.315726488828659058e-01,3.458259738090620594e+00
1.322129070758819580e-01,3.458526319652520442e+00
1.328531652688980103e-01,3.458793359702333703e+00
1.334934085607528687e-01,3.459060837774635466e+00
1.341336667537689209e-01,3.459328739689518706e+00
1.347739249467849731e-01,3.459597133565559091e+00
1.354141831398010254e-01,3.459866045956685454e+00
1.360544413328170776e-01,3.460135538069232020e+00
1.366946995258331299e-01,3.460405679056793637e+00
1.373349577188491821e-01,3.460676562270099232e+00
1.379752010107040405e-01,3.460948252571828920e+00
1.386154592037200928e-01,3.461220917432888733e+00
1.392557173967361450e-01,3.461494677059136826e+00
1.398959755897521973e-01,3.461769648021463475e+00
1.405362337827682495e-01,3.462045960691596314e+00
1.411764919757843018e-01,3.462323814367536556e+00
1.418167501688003540e-01,3.462603324616708278e+00
1.424569934606552124e-01,3.462884701012081123e+00
1.430972516536712646e-01,3.463168084597632479e+00
1.437375098466873169e-01,3.463453699166621380e+00
1.443777680397033691e-01,3.463741694833849749e+00
1.450180262327194214e-01,3.464032275510508629e+00
1.456582844257354736e-01,3.464325618894513958e+00
1.462985426187515259e-01,3.464621904401688823e+00
1.469387859106063843e-01,3.464921319363625685e+00
1.475790441036224365e-01,3.465224062211480494e+00
1.482193022966384888e-01,3.465530303537099677e+00
1.488595604896545410e-01,3.465840205335764423e+00
1.494998186826705933e-01,3.466153961417708373e+00
1.501400768756866455e-01,3.466471718903409993e+00
1.507803350687026978e-01,3.466793611270929887e+00
1.514205783605575562e-01,3.467119792228000374e+00
1.520608365535736084e-01,3.467450417562648823e+00
1.527010947465896606e-01,3.467785581529256866e+00
1.533413529396057129e-01,3.468125437170723302e+00
1.539816111326217651e-01,3.468470054242988709e+00
1.546218693256378174e-01,3.468819532651512993e+00
1.552621275186538696e-01,3.469173937950683850e+00
1.559023708105087280e-01,3.469533330928096682e+00
1.565426290035247803e-01,3.469897757921772463e+00
1.571828871965408325e-01,3.470267282739888159e+00
1.578231453895568848e-01,3.470641914768378022e+00
1.584634035825729370e-01,3.471021630308871231e+00
1.591036617755889893e-01,3.471406470227878849e+00
1.597439199686050415e-01,3.471796356382697901e+00
1.603841632604598999e-01,3.472191297656540776e+00
1.610244214534759521e-01,3.472591238522396928e+00
1.616646796464920044e-01,3.472996110585936158e+00
1.623049378395080566e-01,3.473405836424040771e+00
1.629451960325241089e-01,3.473820340883962743e+00
1.635854542255401611e-01,3.474239513445024130e+00
1.642257124185562134e-01,3.474663233119872352e+00
1.648659706115722656e-01,3.475091419159324069e+00
1.655062139034271240e-01,3.475523882373767748e+00
1.661464720964431763e-01,3.475960541000571169e+00
1.667867302894592285e-01,3.476401177762237893e+00
1.674269884824752808e-01,3.476845707113550343e+00
1.680672466754913330e-01,3.477293924809346848e+00
1.687075048685073853e-01,3.477745645645824446e+00
1.693477630615234375e-01,3.478200738627042377e+00
1.699880063533782959e-01,3.478658995689606570e+00
1.706282645463943481e-01,3.479120221129847312e+00
1.712685227394104004e-01,3.479584226632904898e+00
1.719087809324264526e-01,3.480050856183155794e+00
1.725490391254425049e-01,3.480519871893569928e+00
1.731892973184585571e-01,3.480991127381860561e+00
1.738295555114746094e-01,3.481464380845868956e+00
1.744697988033294678e-01,3.481939453380323179e+00
1.751100569963455200e-01,3.482416170443205061e+00
1.757503151893615723e-01,3.482894348736373047e+00
1.763905733823776245e-01,3.483373726404719761e+00
1.770308315753936768e-01,3.483854193613521666e+00
1.776710897684097290e-01,3.484335550035036366e+00
1.783113479614257812e-01,3.484817588569039337e+00
1.789515912532806396e-01,3.485300136714159613e+00
1.795918494462966919e-01,3.485783036946123126e+00
1.802321076393127441e-01,3.486266120281175329e+00
1.808723658323287964e-01,3.486749196601952150e+00
1.815126240253448486e-01,3.487232137626397943e+00
1.821528822183609009e-01,3.487714754858351363e+00
1.827931404113769531e-01,3.488196876911575650e+00
1.834333837032318115e-01,3.488678373930382826e+00
1.840736418962478638e-01,3.489159110506338202e+00
1.847139000892639160e-01,3.489638940556749613e+00
1.853541582822799683e-01,3.490117692131942118e+00
1.859944164752960205e-01,3.490595242064867598e+00
1.866346746683120728e-01,3.491071451632792311e+00
1.872749328613281250e-01,3.491546185802882452e+00
1.879151761531829834e-01,3.492019277553692014e+00
1.885554343461990356e-01,3.492490653697037040e+00
1.891956925392150879e-01,3.492960125019150652e+00
1.898359507322311401e-01,3.493427582828436240e+00
1.904762089252471924e-01,3.493892880094882525e+00
1.911164671182632446e-01,3.494355887170188968e+00
1.917567253112792969e-01,3.494816458902598733e+00
1.923969686031341553e-01,3.495274444754880250e+00
1.930372267961502075e-01,3.495729703881892192e+00
1.936774849891662598e-01,3.496182125602395274e+00
1.943177431821823120e-01,3.496631511854492835e+00
1.949580013751983643e-01,3.497077723152811846e+00
1.955982595682144165e-01,3.497520604791239052e+00
1.962385177612304688e-01,3.497959990641349215e+00
1.968787610530853271e-01,3.498395705801695676e+00
1.975190192461013794e-01,3.498827585314173483e+00
1.981592774391174316e-01,3.499255455867117615e+00
1.987995356321334839e-01,3.499679117068114742e+00
1.994397938251495361e-01,3.500098391076235771e+00
2.000800520181655884e-01,3.500513068540812789e+00
2.007203102111816406e-01,3.500922968081588316e+00
2.013605535030364990e-01,3.501327870254806296e+00
2.020008116960525513e-01,3.501727553975032770e+00
2.026410698890686035e-01,3.502121864819659258e+00
2.032813280820846558e-01,3.502510524372375755e+00
2.039215862751007080e-01,3.502893336608803754e+00
2.045618444681167603e-01,3.503270078194445247e+00
2.052021026611328125e-01,3.503640513607663820e+00
2.058423459529876709e-01,3.504004405805586586e+00
2.064826041460037231e-01,3.504361567601117500e+00
2.071228623390197754e-01,3.504711721146278602e+00
2.077631205320358276e-01,3.505054671467604965e+00
2.084033787250518799e-01,3.505390178071642993e+00
2.090436369180679321e-01,3.505718015901376106e+00
2.096838951110839844e-01,3.506037989514674713e+00
2.103241533041000366e-01,3.506349854549222655e+00
2.109643965959548950e-01,3.506653399306791208e+00
2.116046547889709473e-01,3.506948433141292121e+00
2.122449129819869995e-01,3.507234763156034774e+00
2.128851711750030518e-01,3.507512206337888738e+00
2.135254293680191040e-01,3.507780559309128243e+00
2.141656875610351562e-01,3.508039684223437149e+00
2.148059457540512085e-01,3.508289389960072668e+00
2.154461890459060669e-01,3.508529559692791011e+00
2.160864472389221191e-01,3.508760071465969688e+00
2.167267054319381714e-01,3.508980797422554865e+00
2.173669636249542236e-01,3.509191617520406759e+00
2.180072218179702759e-01,3.509392477165106605e+00
2.186474800109863281e-01,3.509583326156794136e+00
2.192877382040023804e-01,3.509764083796159007e+00
2.199279814958572388e-01,3.509934731196942437e+00
2.205682396888732910e-01,3.510095266705320238e+00
2.212084978818893433e-01,3.510245690407010954e+00
2.218487560749053955e-01,3.510386057686632366e+00
2.224890142679214478e-01,3.510516387008797423e+00
2.231292724609375000e-01,3.510636766804358988e+00
2.237695306539535522e-01,3.510747295409688107e+00
2.244097739458084106e-01,3.510848066071143414e+00
2.250500321388244629e-01,3.510939254987095026e+00
2.256902903318405151e-01,3.511020983068044998e+00
2.263305485248565674e-01,3.511093480519824617e+00
2.269708067178726196e-01,3.511156883697453601e+00
2.276110649108886719e-01,3.511211460023055064e+00
2.282513231039047241e-01,3.511257430028348558e+00
2.288915663957595825e-01,3.511295058885603115e+00
2.295318245887756348e-01,3.511324653187814171e+00
2.301720827817916870e-01,3.511346483959030262e+00
2.308123409748077393e-01,3.511360877313661977e+00
2.314525991678237915e-01,3.511368175107838496e+00
2.320928573608398438e-01,3.511368738274023737e+00
2.327331155538558960e-01,3.511362895608173496e+00
2.333733588457107544e-01,3.511351091549958170e+00
2.340136170387268066e-01,3.511333662964894131e+00
2.346538752317428589e-01,3.511311029388662686e+00
2.352941334247589111e-01,3.511283637886441156e+00
2.359343916177749634e-01,3.511251898999359522e+00
2.365746498107910156e-01,3.511216243638794587e+00
2.372149080038070679e-01,3.511177120499369586e+00
2.378551512956619263e-01,3.511134993169710228e+00
2.384954094886779785e-01,3.511090276532899068e+00
2.391356676816940308e-01,3.511043490181657845e+00
2.397759258747100830e-01,3.510995024814506316e+00
2.404161840677261353e-01,3.510945410994445126e+00
2.410564422607421875e-01,3.510895045639958578e+00
2.416967004537582397e-01,3.510844416071041696e+00
2.423369437456130981e-01,3.510793947091501721e+00
2.429772019386291504e-01,3.510744131757529196e+00
2.436174601316452026e-01,3.510695363875088848e+00
2.442577183246612549e-01,3.510648129060620626e+00
2.448979765176773071e-01,3.510602793034294677e+00
2.455382347106933594e-01,3.510559801900797972e+00
2.461784929037094116e-01,3.510519550894407814e+00
2.468187510967254639e-01,3.510482430530309728e+00
2.474589943885803223e-01,3.510448828856197245e+00
2.480992525815963745e-01,3.510419061850330369e+00
2.487395107746124268e-01,3.510393511641758835e+00
2.493797689676284790e-01,3.510372507847346668e+00
2.500200271606445312e-01,3.510356337200534416e+00
2.506602704524993896e-01,3.510345299938459007e+00
2.513005435466766357e-01,3.510339666156439442e+00
2.519407868385314941e-01,3.510339690583665018e+00
2.525810599327087402e-01,3.510345583258948743e+00
2.532213032245635986e-01,3.510357582485545525e+00
2.538615465164184570e-01,3.510375830567866284e+00
2.545018196105957031e-01,3.510400516333343823e+00
2.551420629024505615e-01,3.510431767072081488e+00
2.557823359966278076e-01,3.510469706153141800e+00
2.564225792884826660e-01,3.510514431778704481e+00
2.570628523826599121e-01,3.510565984626769165e+00
2.577030956745147705e-01,3.510624412547151962e+00
2.583433389663696289e-01,3.510689753566799354e+00
2.589836120605468750e-01,3.510761987064709100e+00
2.596238553524017334e-01,3.510841076888458367e+00
2.602641284465789795e-01,3.510926972062670792e+00
2.609043717384338379e-01,3.511019594208256933e+00
2.615446448326110840e-01,3.511118848904262180e+00
2.621848881244659424e-01,3.511224592860616944e+00
2.628251314163208008e-01,3.511336687222544661e+00
2.634654045104980469e-01,3.511454964344799201e+00
2.641056478023529053e-01,3.511579230209363800e+00
2.647459208965301514e-01,3.511709265451488093e+00
2.653861641883850098e-01,3.511844833104318830e+00
2.660264372825622559e-01,3.511985693691298760e+00
2.666666805744171143e-01,3.512131549139058340e+00
2.673069238662719727e-01,3.512282109842104205e+00
2.679471969604492188e-01,3.512437104694570600e+00
2.685874402523040771e-01,3.512596170681526964e+00
2.692277133464813232e-01,3.512758991105401574e+00
2.698679566383361816e-01,3.512925164406522249e+00
2.705082297325134277e-01,3.513094380745148015e+00
2.711484730243682861e-01,3.513266220081910696e+00
2.717887461185455322e-01,3.513440336671000086e+00
2.724289894104003906e-01,3.513616250953127462e+00
2.730692327022552490e-01,3.513793588986503735e+00
2.737095057964324951e-01,3.513971957156908132e+00
2.743497490882873535e-01,3.514150918371997889e+00
2.749900221824645996e-01,3.514330045070871655e+00
2.756302654743194580e-01,3.514508880378991229e+00
2.762705385684967041e-01,3.514687014990024672e+00
2.769107818603515625e-01,3.514864008381309191e+00
2.775510251522064209e-01,3.515039406671913724e+00
2.781912982463836670e-01,3.515212810024075374e+00
2.788315415382385254e-01,3.515383761360674875e+00
2.794718146324157715e-01,3.515551853347375300e+00
2.801120579242706299e-01,3.515716616619194212e+00
2.807523310184478760e-01,3.515877706239569189e+00
2.813925743103027344e-01,3.516034677751760817e+00
2.820328176021575928e-01,3.516187124148975940e+00
2.826730906963348389e-01,3.516334679552602260e+00
2.833133339881896973e-01,3.516476960527822992e+00
2.839536070823669434e-01,3.516613601049257909e+00
2.845938503742218018e-01,3.516744229066950389e+00
2.852341234683990479e-01,3.516868573312278201e+00
2.858743667602539062e-01,3.516986219238793510e+00
2.865146100521087646e-01,3.517096947654886119e+00
2.871548831462860107e-01,3.517200439202829543e+00
2.877951264381408691e-01,3.517296421242628757e+00
2.884353995323181152e-01,3.517384628590511930e+00
2.890756428241729736e-01,3.517464872557738431e+00
2.897159159183502197e-01,3.517536920857014415e+00
2.903561592102050781e-01,3.517600554197285234e+00
2.909964025020599365e-01,3.517655657706063366e+00
2.916366755962371826e-01,3.517702045355098672e+00
2.922769188880920410e-01,3.517739589043344495e+00
2.929171919822692871e-01,3.517768186879051129e+00
2.935574352741241455e-01,3.517787768557711026e+00
2.941977083683013916e-01,3.517798257861652456e+00
2.948379516601562500e-01,3.517799642517979386e+00
2.954781949520111084e-01,3.517791849454626085e+00
2.961184680461883545e-01,3.517774936463922586e+00
2.967587113380432129e-01,3.517748885489587529e+00
2.973989844322204590e-01,3.517713776178846175e+00
2.980392277240753174e-01,3.517669661028704375e+00
2.986795008182525635e-01,3.517616624150509352e+00
2.993197441101074219e-01,3.517554767998376519e+00
2.999599874019622803e-01,3.517484247263060748e+00
3.006002604961395264e-01,3.517405179231754886e+00
3.012405037879943848e-01,3.517317741345260984e+00
3.018807768821716309e-01,3.517222113438591258e+00
3.025210201740264893e-01,3.517118497375371966e+00
3.031612932682037354e-01,3.517007121107025291e+00
3.038015365600585938e-01,3.516888200144900889e+00
3.044417798519134521e-01,3.516761999318554821e+00
3.050820529460906982e-01,3.516628770941260029e+00
3.057222962379455566e-01,3.516488774478494506e+00
3.063625693321228027e-01,3.516342317435043441e+00
3.070028126239776611e-01,3.516189705047498837e+00
3.076430857181549072e-01,3.516031248036827428e+00
3.082833290100097656e-01,3.515867252258852105e+00
3.089235723018646240e-01,3.515698081301929179e+00
3.095638453960418701e-01,3.515524044926573222e+00
3.102040886878967285e-01,3.515345482605169991e+00
3.108443617820739746e-01,3.515162785416968472e+00
3.114846050739288330e-01,3.514976307894079888e+00
3.121248781681060791e-01,3.514786406063641344e+00
3.127651214599609375e-01,3.514593454964993757e+00
3.134053647518157959e-01,3.514397846196503750e+00
3.140456378459930420e-01,3.514199914807735858e+00
3.146858811378479004e-01,3.514000117984579674e+00
3.153261542320251465e-01,3.513798753560468668e+00
3.159663975238800049e-01,3.513596292034740110e+00
3.166066706180572510e-01,3.513393066077564519e+00
3.172469139099121094e-01,3.513189478433556445e+00
3.178871572017669678e-01,3.512985924329165677e+00
3.185274302959442139e-01,3.512782782898405731e+00
3.191676735877990723e-01,3.512580441984529678e+00
3.198079466819763184e-01,3.512379281227532957e+00
3.204481899738311768e-01,3.512179683519489171e+00
3.210884630680084229e-01,3.511982051067918942e+00
3.217287063598632812e-01,3.511786738442106426e+00
3.223689496517181396e-01,3.511594115821194517e+00
3.230092227458953857e-01,3.511404542506604720e+00
3.236494660377502441e-01,3.511218433377848669e+00
3.242897391319274902e-01,3.511036120270517369e+00
3.249299824237823486e-01,3.510857965189838836e+00
3.255702555179595947e-01,3.510684295381905073e+00
3.262104988098144531e-01,3.510515507930878520e+00
3.268507421016693115e-01,3.510351915550258717e+00
3.274910151958465576e-01,3.510193858483721563e+00
3.281312584877014160e-01,3.510041697263494243e+00
3.287715315818786621e-01,3.509895730847445883e+00
3.294117748737335205e-01,3.509756292026636970e+00
3.300520479679107666e-01,3.509623692143204021e+00
3.306922912597656250e-01,3.509498270187159541e+00
3.313325345516204834e-01,3.509380313266707851e+00
3.319728076457977295e-01,3.509270131837019413e+00
3.326130509376525879e-01,3.509167991017121402e+00
3.332533240318298340e-01,3.509074209667483846e+00
3.338935673236846924e-01,3.508989048810108535e+00
3.345338404178619385e-01,3.508912778118349785e+00
3.351740837097167969e-01,3.508845718328460705e+00
3.358143270015716553e-01,3.508788068599170806e+00
3.364546000957489014e-01,3.508740117112004508e+00
3.370948433876037598e-01,3.508702089510481681e+00
3.377351164817810059e-01,3.508674246234522620e+00
3.383753597736358643e-01,3.508656811331238412e+00
3.390156328678131104e-01,3.508650028507792396e+00
3.396558761596679688e-01,3.508654088670076110e+00
3.402961194515228271e-01,3.508669205751675069e+00
3.409363925457000732e-01,3.508695601047017387e+00
3.415766358375549316e-01,3.508733430415297949e+00
3.422169089317321777e-01,3.508782926270358704e+00
3.428571522235870361e-01,3.508844229101100609e+00
3.434974253177642822e-01,3.508917506513356876e+00
3.441376686096191406e-01,3.509002924804801360e+00
3.447779119014739990e-01,3.509100633485825682e+00
3.454181849956512451e-01,3.509210755323708852e+00
3.460584282875061035e-01,3.509333399485718097e+00
3.466987013816833496e-01,3.509468733859084644e+00
3.473389446735382080e-01,3.509616810799527808e+00
3.479792177677154541e-01,3.509777719417881414e+00
3.486194610595703125e-01,3.509951549960422579e+00
3.492597341537475586e-01,3.510138389449919405e+00
3.498999774456024170e-01,3.510338243209637277e+00
3.505402207374572754e-01,3.510551191433890494e+00
3.511804938316345215e-01,3.510777222782017315e+00
3.518207371234893799e-01,3.511016361453410006e+00
3.524610102176666260e-01,3.511268615563447604e+00
3.531012535095214844e-01,3.511533911816620446e+00
3.537415266036987305e-01,3.511812262783150285e+00
3.543817698955535889e-01,3.512103586130160160e+00
3.550220131874084473e-01,3.512407810341231063e+00
3.556622862815856934e-01,3.512724873915711754e+00
3.563025295734405518e-01,3.513054614684336663e+00
3.569428026676177979e-01,3.513396964414707391e+00
3.575830459594726562e-01,3.513751718524565248e+00
3.582233190536499023e-01,3.514118785494106056e+00
3.588635623455047607e-01,3.514497921081821019e+00
3.595038056373596191e-01,3.514888920434331876e+00
3.601440787315368652e-01,3.515291605265917774e+00
3.607843220233917236e-01,3.515705698642093147e+00
3.614245951175689697e-01,3.516130978351519332e+00
3.620648384094238281e-01,3.516567108623467774e+00
3.627051115036010742e-01,3.517013826844306301e+00
3.633453547954559326e-01,3.517470785466928263e+00
3.639855980873107910e-01,3.517937641504768287e+00
3.646258711814880371e-01,3.518414077756903513e+00
3.652661144733428955e-01,3.518899643756919104e+00
3.659063875675201416e-01,3.519394003625391676e+00
3.665466308593750000e-01,3.519896688308070676e+00
3.671869039535522461e-01,3.520407300840447284e+00
3.678271472454071045e-01,3.520925336610883249e+00
3.684673905372619629e-01,3.521450352915128867e+00
3.691076636314392090e-01,3.521981880291996880e+00
3.697479069232940674e-01,3.522519371960006751e+00
3.703881800174713135e-01,3.523062352460494928e+00
3.710284233093261719e-01,3.523610239933193888e+00
3.716686964035034180e-01,3.524162534163263860e+00
3.723089396953582764e-01,3.524718644706057447e+00
3.729491829872131348e-01,3.525277991244746278e+00
3.735894560813903809e-01,3.525840068441321584e+00
3.742296993732452393e-01,3.526404223052627351e+00
3.748699724674224854e-01,3.526969892057112865e+00
3.755102157592773438e-01,3.527536472464139816e+00
3.761504888534545898e-01,3.528103375518034657e+00
3.767907321453094482e-01,3.528669945212114634e+00
3.774309754371643066e-01,3.529235639560302396e+00
3.780712485313415527e-01,3.529799862006214539e+00
3.787114918231964111e-01,3.530361975371578254e+00
3.793517649173736572e-01,3.530921424943868736e+00
3.799920082092285156e-01,3.531477574106260953e+00
3.806322813034057617e-01,3.532029882135481191e+00
3.812725245952606201e-01,3.532577761947029771e+00
3.819127678871154785e-01,3.533120648429163069e+00
3.825530409812927246e-01,3.533658057959100596e+00
3.831932842731475830e-01,3.534189376876045952e+00
3.838335573673248291e-01,3.534714143598137071e+00
3.844738006591796875e-01,3.535231840948202198e+00
3.851140737533569336e-01,3.535742006588924013e+00
3.857543170452117920e-01,3.536244149982480600e+00
3.863945603370666504e-01,3.536737890137053419e+00
3.870348334312438965e-01,3.537222790042214626e+00
3.876750767230987549e-01,3.537698456176540773e+00
3.883153498172760010e-01,3.538164546134883182e+00
3.889555931091308594e-01,3.538620710800522318e+00
3.895958662033081055e-01,3.539066682119754503e+00
3.902361094951629639e-01,3.539502169218709415e+00
3.908763527870178223e-01,3.539926878276679290e+00
3.915166258811950684e-01,3.540340689067462243e+00
3.921568691730499268e-01,3.540743335268027980e+00
3.927971422672271729e-01,3.541134717631066131e+00
3.934373855590820312e-01,3.541514672128886154e+00
3.940776586532592773e-01,3.541883139372708378e+00
3.947179019451141357e-01,3.542240046781754970e+00
3.953581452369689941e-01,3.542585359459092587e+00
3.959984183311462402e-01,3.542919109221231544e+00
3.966386616230010986e-01,3.543241309053009935e+00
3.972789347171783447e-01,3.543552023044765242e+00
3.979191780090332031e-01,3.543851355346195220e+00
3.985594511032104492e-01,3.544139413941428174e+00
3.991996943950653076e-01,3.544416347887529462e+00
3.998399376869201660e-01,3.544682336441668635e+00
4.004802107810974121e-01,3.544937586891055314e+00
4.011204540729522705e-01,3.545182319188139530e+00
4.017607271671295166e-01,3.545416788006999553e+00
4.024009704589843750e-01,3.545641252392495613e+00
4.030412435531616211e-01,3.545856001267633228e+00
4.036814868450164795e-01,3.546061319269510292e+00
4.043217301368713379e-01,3.546257577079554135e+00
4.049620032310485840e-01,3.546445099528813927e+00
4.056022465229034424e-01,3.546624213734139275e+00
4.062425196170806885e-01,3.546795311231419667e+00
4.068827629089355469e-01,3.546958755171541355e+00
4.075230360031127930e-01,3.547114928826885283e+00
4.081632792949676514e-01,3.547264227502362477e+00
4.088035225868225098e-01,3.547407018816063573e+00
4.094437956809997559e-01,3.547543709756918240e+00
4.100840389728546143e-01,3.547674699195116688e+00
4.107243120670318604e-01,3.547800380338868909e+00
4.113645553588867188e-01,3.547921152409584167e+00
4.120048284530639648e-01,3.548037391706867272e+00
4.126450717449188232e-01,3.548149474925674340e+00
4.132853150367736816e-01,3.548257771878478017e+00
4.139255881309509277e-01,3.548362650457616674e+00
4.145658314228057861e-01,3.548464497117566729e+00
4.152061045169830322e-01,3.548563615498927959e+00
4.158463478088378906e-01,3.548660338190850361e+00
4.164866209030151367e-01,3.548755014113535111e+00
4.171268641948699951e-01,3.548847909632316444e+00
4.177671074867248535e-01,3.548939315819757745e+00
4.184073805809020996e-01,3.549029506687358726e+00
4.190476238727569580e-01,3.549118724711264328e+00
4.196878969669342041e-01,3.549207198796965557e+00
4.203281402587890625e-01,3.549295174621228011e+00
4.209684133529663086e-01,3.549382788712977188e+00
4.216086566448211670e-01,3.549470263497927824e+00
4.222488999366760254e-01,3.549557714628043925e+00
4.228891730308532715e-01,3.549645303056295109e+00
4.235294163227081299e-01,3.549733124938958984e+00
4.241696894168853760e-01,3.549821287325302777e+00
4.248099327087402344e-01,3.549909855456232055e+00
4.254502058029174805e-01,3.549998887339232745e+00
4.260904490947723389e-01,3.550088401559947204e+00
4.267306923866271973e-01,3.550178439677725173e+00
4.273709654808044434e-01,3.550268961239372523e+00
4.280112087726593018e-01,3.550359979907880437e+00
4.286514818668365479e-01,3.550451437081787898e+00
4.292917251586914062e-01,3.550543262334921124e+00
4.299319982528686523e-01,3.550635425739427919e+00
4.305722415447235107e-01,3.550727821164366027e+00
4.312124848365783691e-01,3.550820315054223464e+00
4.318527579307556152e-01,3.550912836162439135e+00
4.324930012226104736e-01,3.551005214363519791e+00
4.331332743167877197e-01,3.551097344112844389e+00
4.337735176086425781e-01,3.551189068841974272e+00
4.344137907028198242e-01,3.551280194582944638e+00
4.350540339946746826e-01,3.551370573108010742e+00
4.356943070888519287e-01,3.551460017263694979e+00
4.363345503807067871e-01,3.551548342214621456e+00
4.369747936725616455e-01,3.551635329198223001e+00
4.376150667667388916e-01,3.551720799821672436e+00
4.382553100585937500e-01,3.551804508040238062e+00
4.388955831527709961e-01,3.551886317601479881e+00
4.395358264446258545e-01,3.551965936550208536e+00
4.401760995388031006e-01,3.552043182585046033e+00
4.408163428306579590e-01,3.552117794214773028e+00
4.414565861225128174e-01,3.552189588304038192e+00
4.420968592166900635e-01,3.552258310751905235e+00
4.427371025085449219e-01,3.552323744076284484e+00
4.433773756027221680e-01,3.552385679398332385e+00
4.440176188945770264e-01,3.552443819487092647e+00
4.446578919887542725e-01,3.552498008232885418e+00
4.452981352806091309e-01,3.552547996355341020e+00
4.459383785724639893e-01,3.552593554579056345e+00
4.465786516666412354e-01,3.552634433838916195e+00
4.472188949584960938e-01,3.552670458145851917e+00
4.478591680526733398e-01,3.552701372539449842e+00
4.484994113445281982e-01,3.552726965419742200e+00
4.491396844387054443e-01,3.552747039870743695e+00
4.497799277305603027e-01,3.552761336156562422e+00
4.504201710224151611e-01,3.552769691229059390e+00
4.510604441165924072e-01,3.552771859643129915e+00
4.517006874084472656e-01,3.552767666934785851e+00
4.523409605026245117e-01,3.552756881429993019e+00
4.529812037944793701e-01,3.552739295786413010e+00
4.536214768886566162e-01,3.552714758767981262e+00
4.542617201805114746e-01,3.552683034988876276e+00
4.549019634723663330e-01,3.552643953049987591e+00
4.555422365665435791e-01,3.552597318900158285e+00
4.561824798583984375e-01,3.552542952899475637e+00
4.568227529525756836e-01,3.552480668789095741e+00
4.574629962444305420e-01,3.552410299315072351e+00
4.581032693386077881e-01,3.552331660049735440e+00
4.587435126304626465e-01,3.552244612180913919e+00
4.593837559223175049e-01,3.552148941231081380e+00
4.600240290164947510e-01,3.552044541618049500e+00
4.606642723083496094e-01,3.551931225823690585e+00
4.613045454025268555e-01,3.551808882946724033e+00
4.619447886943817139e-01,3.551677327953203456e+00
4.625850617885589600e-01,3.551536448905779242e+00
4.632253050804138184e-01,3.551386128621458305e+00
4.638655483722686768e-01,3.551226223388681102e+00
4.645058214664459229e-01,3.551056616937755095e+00
4.651460647583007812e-01,3.550877242460661165e+00
4.657863378524780273e-01,3.550687958524322951e+00
4.664265811443328857e-01,3.550488704328656819e+00
4.670668542385101318e-01,3.550279384399096294e+00
4.677070975303649902e-01,3.550059971991748498e+00
4.683473408222198486e-01,3.549830353615597289e+00
4.689876139163970947e-01,3.549590516790367634e+00
4.696278572082519531e-01,3.549340429716361101e+00
4.702681303024291992e-01,3.549080057880079409e+00
4.709083735942840576e-01,3.548809416145652040e+00
4.715486466884613037e-01,3.548528495302091024e+00
4.721888899803161621e-01,3.548237331547837048e+00
4.728291332721710205e-01,3.547935972172142627e+00
4.734694063663482666e-01,3.547624430348570446e+00
4.741096496582031250e-01,3.547302818558240478e+00
4.747499227523803711e-01,3.546971204169138581e+00
4.753901660442352295e-01,3.546629686453431241e+00
4.760304391384124756e-01,3.546278388016176564e+00
4.766706824302673340e-01,3.545917450413244687e+00
4.773109257221221924e-01,3.545547040406293871e+00
4.779511988162994385e-01,3.545167292449768581e+00
4.785914421081542969e-01,3.544778455817655605e+00
4.792317152023315430e-01,3.544380681155554935e+00
4.798719584941864014e-01,3.543974242157656107e+00
4.805122315883636475e-01,3.543559342839568416e+00
4.811524748802185059e-01,3.543136277863248473e+00
4.817927181720733643e-01,3.542705346832477176e+00
4.824329912662506104e-01,3.542266776703186792e+00
4.830732345581054688e-01,3.541820940512100613e+00
4.837135076522827148e-01,3.541368135662410488e+00
4.843537509441375732e-01,3.540908737325023203e+00
4.849940240383148193e-01,3.540443060397178598e+00
4.856342673301696777e-01,3.539971522713397878e+00
4.862745106220245361e-01,3.539494501756910161e+00
4.869147837162017822e-01,3.539012356703003626e+00
4.875550270080566406e-01,3.538525569696052031e+00
4.881953001022338867e-01,3.538034464551270020e+00
4.888355433940887451e-01,3.537539578695631182e+00
4.894758164882659912e-01,3.537041257532661298e+00
4.901160597801208496e-01,3.536539989026063147e+00
4.907563030719757080e-01,3.536036232094355469e+00
4.913965761661529541e-01,3.535530385921586749e+00
4.920368194580078125e-01,3.535022966373529307e+00
4.926770925521850586e-01,3.534514381748771861e+00
4.933173358440399170e-01,3.534005130281830276e+00
4.939576089382171631e-01,3.533495645558009546e+00
4.945978522300720215e-01,3.532986400226888257e+00
4.952380955219268799e-01,3.532477822524081823e+00
4.958783686161041260e-01,3.531970361952306625e+00
4.965186119079589844e-01,3.531464469516394367e+00
4.971588850021362305e-01,3.530960547936956573e+00
4.977991282939910889e-01,3.530459037261763022e+00
4.984394013881683350e-01,3.529960332695247338e+00
4.990796446800231934e-01,3.529464872342655379e+00
4.997198879718780518e-01,3.528973001240227170e+00
5.003601312637329102e-01,3.528485089511480766e+00
5.010004043579101562e-01,3.528001491398417677e+00
5.016406774520874023e-01,3.527522554701007618e+00
5.022809505462646484e-01,3.527048612826332086e+00
5.029211640357971191e-01,3.526579996614632062e+00
5.035614371299743652e-01,3.526116897218499968e+00
5.042017102241516113e-01,3.525659651822571128e+00
5.048419237136840820e-01,3.525208528801698549e+00
5.054821968078613281e-01,3.524763656483623997e+00
5.061224699020385742e-01,3.524325306885199627e+00
5.067627429962158203e-01,3.523893647067465551e+00
5.074029564857482910e-01,3.523468880622435684e+00
5.080432295799255371e-01,3.523051062962103686e+00
5.086835026741027832e-01,3.522640329650044144e+00
5.093237161636352539e-01,3.522236854192642763e+00
5.099639892578125000e-01,3.521840600956017031e+00
5.106042623519897461e-01,3.521451653350991862e+00
5.112445354461669922e-01,3.521070050979694610e+00
5.118847489356994629e-01,3.520695831486981842e+00
5.125250220298767090e-01,3.520328904549647753e+00
5.131652951240539551e-01,3.519969278205200336e+00
5.138055086135864258e-01,3.519616897038138958e+00
5.144457817077636719e-01,3.519271655643850583e+00
5.150860548019409180e-01,3.518933496234033065e+00
5.157263278961181641e-01,3.518602269114865067e+00
5.163665413856506348e-01,3.518277901565095789e+00
5.170068144798278809e-01,3.517960189766282220e+00
5.176470875740051270e-01,3.517648960317928619e+00
5.182873010635375977e-01,3.517344128600416120e+00
5.189275741577148438e-01,3.517045409480354934e+00
5.195678472518920898e-01,3.516752642089165271e+00
5.202081203460693359e-01,3.516465603441917054e+00
5.208483338356018066e-01,3.516184107120552405e+00
5.214886069297790527e-01,3.515907855010635075e+00
5.221288800239562988e-01,3.515636660907857092e+00
5.227690935134887695e-01,3.515370287506599745e+00
5.234093666076660156e-01,3.515108427301857130e+00
5.240496397018432617e-01,3.514850839617182920e+00
5.246899127960205078e-01,3.514597316660939441e+00
5.253301262855529785e-01,3.514347572907091433e+00
5.259703993797302246e-01,3.514101311458623478e+00
5.266106724739074707e-01,3.513858300011917457e+00
5.272508859634399414e-01,3.513618331711294562e+00
5.278911590576171875e-01,3.513381049791772348e+00
5.285314321517944336e-01,3.513146252773406530e+00
5.291717052459716797e-01,3.512913699315124649e+00
5.298119187355041504e-01,3.512683171915087943e+00
5.304521918296813965e-01,3.512454372327150853e+00
5.310924649238586426e-01,3.512227114464960387e+00
5.317326784133911133e-01,3.512001192510147973e+00
5.323729515075683594e-01,3.511776342698193165e+00
5.330132246017456055e-01,3.511552427503068508e+00
5.336534976959228516e-01,3.511329208072543118e+00
5.342937111854553223e-01,3.511106571739860627e+00
5.349339842796325684e-01,3.510884270103647786e+00
5.355742573738098145e-01,3.510662211144091494e+00
5.362144708633422852e-01,3.510440245655064295e+00
5.368547439575195312e-01,3.510218233080757866e+00
5.374950170516967773e-01,3.509996064148649619e+00
5.381352901458740234e-01,3.509773628696787995e+00
5.387755036354064941e-01,3.509550888902954302e+00
5.394157767295837402e-01,3.509327713211629174e+00
5.400560498237609863e-01,3.509104069969911421e+00
5.406962633132934570e-01,3.508879951420406318e+00
5.413365364074707031e-01,3.508655235789200688e+00
5.419768095016479492e-01,3.508430010113681607e+00
5.426170825958251953e-01,3.508204219166827897e+00
5.432572960853576660e-01,3.507977899521406151e+00
5.438975691795349121e-01,3.507751059407702598e+00
5.445378422737121582e-01,3.507523719127155548e+00
5.451780557632446289e-01,3.507295986939217514e+00
5.458183288574218750e-01,3.507067863647227668e+00
5.464586019515991211e-01,3.506839447693497203e+00
5.470988750457763672e-01,3.506610845677183619e+00
5.477390885353088379e-01,3.506382130996414936e+00
5.483793616294860840e-01,3.506153406132715311e+00
5.490196347236633301e-01,3.505924781922812983e+00
5.496598482131958008e-01,3.505696412837332687e+00
5.503001213073730469e-01,3.505468366303094108e+00
5.509403944015502930e-01,3.505240825393870274e+00
5.515806674957275391e-01,3.505013913794207348e+00
5.522208809852600098e-01,3.504787808574135077e+00
5.528611540794372559e-01,3.504562638848994105e+00
5.535014271736145020e-01,3.504338525536621951e+00
5.541416406631469727e-01,3.504115708980963806e+00
5.547819137573242188e-01,3.503894287577592692e+00
5.554221868515014648e-01,3.503674414462893516e+00
5.560624599456787109e-01,3.503456293564927826e+00
5.567026734352111816e-01,3.503240083927567028e+00
5.573429465293884277e-01,3.503025924050386042e+00
5.579832196235656738e-01,3.502813978395470151e+00
5.586234927177429199e-01,3.502604431529478646e+00
5.592637062072753906e-01,3.502397429602082557e+00
5.599039793014526367e-01,3.502193086604165728e+00
5.605442523956298828e-01,3.501991616345282665e+00
5.611844658851623535e-01,3.501793112896192106e+00
5.618247389793395996e-01,3.501597731902393651e+00
5.624650120735168457e-01,3.501405584371784840e+00
5.631052851676940918e-01,3.501216821390414680e+00
5.637454986572265625e-01,3.501031570904374668e+00
5.643857717514038086e-01,3.500849923694775434e+00
5.650260448455810547e-01,3.500671991895889512e+00
5.656662583351135254e-01,3.500497891668590711e+00
5.663065314292907715e-01,3.500327691597584057e+00
5.669468045234680176e-01,3.500161476044519215e+00
5.675870776176452637e-01,3.499999327748716471e+00
5.682272911071777344e-01,3.499841305836152827e+00
5.688675642013549805e-01,3.499687485492752437e+00
5.695078372955322266e-01,3.499537899158021492e+00
5.701480507850646973e-01,3.499392583772831244e+00
5.707883238792419434e-01,3.499251577258826185e+00
5.714285969734191895e-01,3.499114891871219157e+00
5.720688700675964355e-01,3.498982582450531176e+00
5.727090835571289062e-01,3.498854628790310617e+00
5.733493566513061523e-01,3.498731010307798872e+00
5.739896297454833984e-01,3.498611746492491292e+00
5.746298432350158691e-01,3.498496833672426476e+00
5.752701163291931152e-01,3.498386218544317305e+00
5.759103894233703613e-01,3.498279859301727690e+00
5.765506625175476074e-01,3.498177763618371294e+00
5.771908760070800781e-01,3.498079877806735460e+00
5.778311491012573242e-01,3.497986114250363432e+00
5.784714221954345703e-01,3.497896454217856999e+00
5.791116356849670410e-01,3.497810830937732707e+00
5.797519087791442871e-01,3.497729154871771495e+00
5.803921818733215332e-01,3.497651393726403768e+00
5.810324549674987793e-01,3.497577415006521306e+00
5.816726684570312500e-01,3.497507225799424191e+00
5.823129415512084961e-01,3.497440643248084680e+00
5.829532146453857422e-01,3.497377648082055313e+00
5.835934281349182129e-01,3.497318156912280429e+00
5.842337012290954590e-01,3.497262021273693122e+00
5.848739743232727051e-01,3.497209198853581835e+00
5.855142474174499512e-01,3.497159563345157984e+00
5.861544609069824219e-01,3.497113040641451676e+00
5.867947340011596680e-01,3.497069515619852353e+00
5.874350070953369141e-01,3.497028891864563338e+00
5.880752205848693848e-01,3.496991088359940214e+00
5.887154936790466309e-01,3.496955990067699194e+00
5.893557667732238770e-01,3.496923477407078096e+00
5.899960398674011230e-01,3.496893504859269086e+00
5.906362533569335938e-01,3.496865939293785530e+00
5.912765264511108398e-01,3.496840663674909422e+00
5.919167995452880859e-01,3.496817619260061960e+00
5.925570130348205566e-01,3.496796690477122382e+00
5.931972861289978027e-01,3.496777797770214136e+00
5.938375592231750488e-01,3.496760836627755165e+00
5.944778323173522949e-01,3.496745718831577143e+00
5.951180458068847656e-01,3.496732355408523674e+00
5.957583189010620117e-01,3.496720676390347560e+00
5.963985919952392578e-01,3.496710581709965293e+00
5.970388054847717285e-01,3.496702013659936270e+00
5.976790785789489746e-01,3.496694845795823348e+00
5.983193516731262207e-01,3.496689037083473117e+00
5.989596247673034668e-01,3.496684515426939033e+00
5.995998382568359375e-01,3.496681194988338071e+00
6.002401113510131836e-01,3.496679028387588595e+00
6.008803844451904297e-01,3.496677899609181850e+00
6.015205979347229004e-01,3.496677815810433021e+00
6.021608710289001465e-01,3.496678662119108161e+00
6.028011441230773926e-01,3.496680391522637432e+00
6.034414172172546387e-01,3.496682969026225329e+00
6.040816307067871094e-01,3.496686321383406071e+00
6.047219038009643555e-01,3.496690411162979739e+00
6.053621768951416016e-01,3.496695190418430244e+00
6.060023903846740723e-01,3.496700595264126576e+00
6.066426634788513184e-01,3.496706571283300313e+00
6.072829365730285645e-01,3.496713118530589082e+00
6.079232096672058105e-01,3.496720183459999909e+00
6.085634231567382812e-01,3.496727719017892255e+00
6.092036962509155273e-01,3.496735687369373125e+00
6.098439693450927734e-01,3.496744066551322305e+00
6.104841828346252441e-01,3.496752825313857116e+00
6.111244559288024902e-01,3.496761935825976941e+00
6.117647290229797363e-01,3.496771359246024780e+00
6.124050021171569824e-01,3.496781093304867305e+00
6.130452156066894531e-01,3.496791082442407550e+00
6.136854887008666992e-01,3.496801311788344080e+00
6.143257617950439453e-01,3.496811785444243981e+00
6.149659752845764160e-01,3.496822461056688702e+00
6.156062483787536621e-01,3.496833345482136757e+00
6.162465214729309082e-01,3.496844383516252819e+00
6.168867945671081543e-01,3.496855585184823312e+00
6.175270080566406250e-01,3.496866935764597617e+00
6.181672811508178711e-01,3.496878416296765657e+00
6.188075542449951172e-01,3.496890006077101098e+00
6.194477677345275879e-01,3.496901708188641322e+00
6.200880408287048340e-01,3.496913505894467811e+00
6.207283139228820801e-01,3.496925384860134933e+00
6.213685870170593262e-01,3.496937350249533338e+00
6.220088005065917969e-01,3.496949398938442588e+00
6.226490736007690430e-01,3.496961485322372276e+00
6.232893466949462891e-01,3.496973634710774714e+00
6.239295601844787598e-01,3.496985821199244171e+00
6.245698332786560059e-01,3.496998067501581264e+00
6.252101063728332520e-01,3.497010345617455052e+00
6.258503794670104980e-01,3.497022658602696232e+00
6.264905929565429688e-01,3.497034990441339808e+00
6.271308660507202148e-01,3.497047350793140552e+00
6.277711391448974609e-01,3.497059745045683954e+00
6.284113526344299316e-01,3.497072120036047949e+00
6.290516257286071777e-01,3.497084555414080143e+00
6.296918988227844238e-01,3.497096986608027258e+00
6.303321719169616699e-01,3.497109408555799881e+00
6.309723854064941406e-01,3.497121868087258001e+00
6.316126585006713867e-01,3.497134297930442060e+00
6.322529315948486328e-01,3.497146745228473907e+00
6.328931450843811035e-01,3.497159206762018524e+00
6.335334181785583496e-01,3.497171653443416517e+00
6.341736912727355957e-01,3.497184094168695800e+00
6.348139643669128418e-01,3.497196546457678856e+00
6.354541778564453125e-01,3.497208980722099625e+00
6.360944509506225586e-01,3.497221414786516824e+00
6.367347240447998047e-01,3.497233867215063796e+00
6.373749375343322754e-01,3.497246290391141876e+00
6.380152106285095215e-01,3.497258705346871999e+00
6.386554837226867676e-01,3.497271114799314962e+00
6.392957568168640137e-01,3.497283517808273068e+00
6.399359703063964844e-01,3.497295906152075418e+00
6.405762434005737305e-01,3.497308300795052283e+00
6.412165164947509766e-01,3.497320678972149377e+00
6.418567299842834473e-01,3.497333049002278038e+00
6.424970030784606934e-01,3.497345405594179280e+00
6.431372761726379395e-01,3.497357758468556455e+00
6.437775492668151855e-01,3.497370091355399779e+00
6.444177627563476562e-01,3.497382413714883231e+00
6.450580358505249023e-01,3.497394716267227199e+00
6.456983089447021484e-01,3.497407032718842679e+00
6.463385224342346191e-01,3.497419328371029756e+00
6.469787955284118652e-01,3.497431608257381086e+00
6.476190686225891113e-01,3.497443891144448092e+00
6.482593417167663574e-01,3.497456147048034758e+00
6.488995552062988281e-01,3.497468400340918659e+00
6.495398283004760742e-01,3.497480636623202965e+00
6.501801013946533203e-01,3.497492887633985248e+00
6.508203148841857910e-01,3.497505086922072515e+00
6.514605879783630371e-01,3.497517291422689301e+00
6.521008610725402832e-01,3.497529485834864005e+00
6.527411341667175293e-01,3.497541676905944641e+00
6.533813476562500000e-01,3.497553846716120241e+00
6.540216207504272461e-01,3.497566014494135178e+00
6.546618938446044922e-01,3.497578161316082124e+00
6.553021073341369629e-01,3.497590300028983634e+00
6.559423804283142090e-01,3.497602431759784025e+00
6.565826535224914551e-01,3.497614547154089593e+00
6.572229266166687012e-01,3.497626636199683503e+00
6.578631401062011719e-01,3.497638742416714130e+00
6.585034132003784180e-01,3.497650829602145350e+00
6.591436862945556641e-01,3.497662883490788133e+00
6.597838997840881348e-01,3.497674957842155763e+00
6.604241728782653809e-01,3.497687005138358174e+00
6.610644459724426270e-01,3.497699044118808054e+00
6.617047190666198730e-01,3.497711073016484651e+00
6.623449325561523438e-01,3.497723082788118276e+00
6.629852056503295898e-01,3.497735099631677613e+00
6.636254787445068359e-01,3.497747072014409930e+00
6.642656922340393066e-01,3.497759068778644398e+00
6.649059653282165527e-01,3.497771051002572573e+00
6.655462384223937988e-01,3.497783012201812092e+00
6.661865115165710449e-01,3.497794960678750176e+00
6.668267250061035156e-01,3.497806905760375784e+00
6.674669981002807617e-01,3.497818837186016161e+00
6.681072711944580078e-01,3.497830758079418345e+00
6.687474846839904785e-01,3.497842662102749856e+00
6.693877577781677246e-01,3.497854564578481096e+00
6.700280308723449707e-01,3.497866456588872630e+00
6.706683039665222168e-01,3.497878325101691388e+00
6.713085174560546875e-01,3.497890204611304732e+00
6.719487905502319336e-01,3.497902045633186852e+00
6.725890636444091797e-01,3.497913919471109523e+00
6.732292771339416504e-01,3.497925734620628280e+00
6.738695502281188965e-01,3.497937558024697857e+00
6.745098233222961426e-01,3.497949380906159700e+00
6.751500964164733887e-01,3.497961182163813909e+00
6.757903099060058594e-01,3.497972976085498509e+00
6.764305830001831055e-01,3.497984749309953401e+00
6.770708560943603516e-01,3.497996535146040920e+00
6.777110695838928223e-01,3.498008288516316622e+00
6.783513426780700684e-01,3.498020046511684633e+00
6.789916157722473145e-01,3.498031779135834629e+00
6.796318888664245605e-01,3.498043514468951898e+00
6.802721023559570312e-01,3.498055230735924503e+00
6.809123754501342773e-01,3.498066939702458189e+00
6.815526485443115234e-01,3.498078623297137035e+00
6.821928620338439941e-01,3.498090317610493827e+00
6.828331351280212402e-01,3.498102003225235457e+00
6.834734082221984863e-01,3.498113659731930447e+00
6.841136813163757324e-01,3.498125307178107324e+00
6.847538948059082031e-01,3.498136951343054690e+00
6.853941679000854492e-01,3.498148594883286222e+00
6.860344409942626953e-01,3.498160216597979932e+00
6.866746544837951660e-01,3.498171824240992045e+00
6.873149275779724121e-01,3.498183426645945282e+00
6.879552006721496582e-01,3.498195025725816976e+00
6.885954737663269043e-01,3.498206591509569918e+00
6.892356872558593750e-01,3.498218155108236083e+00
6.898759603500366211e-01,3.498229716335788275e+00
6.905162334442138672e-01,3.498241257171695651e+00
6.911564469337463379e-01,3.498252788112765188e+00
6.917967200279235840e-01,3.498264308014944923e+00
6.924369931221008301e-01,3.498275826110060382e+00
6.930772662162780762e-01,3.498287315433549427e+00
6.937174797058105469e-01,3.498298800204523662e+00
6.943577527999877930e-01,3.498310293714594010e+00
6.949980258941650391e-01,3.498321754750659096e+00
6.956382393836975098e-01,3.498333188338812683e+00
6.962785124778747559e-01,3.498344630973209135e+00
6.969187855720520020e-01,3.498356059036318300e+00
6.975590586662292480e-01,3.498367492364407028e+00
6.981992721557617188e-01,3.498378893636775899e+00
6.988395452499389648e-01,3.498390296560521140e+00
6.994798183441162109e-01,3.498401681062730972e+00
7.001200318336486816e-01,3.498413063498427178e+00
7.007603049278259277e-01,3.498424418695175397e+00
7.014005780220031738e-01,3.498435743471046688e+00
7.020408511161804199e-01,3.498447091840015233e+00
7.026810646057128906e-01,3.498458429261373404e+00
7.033213376998901367e-01,3.498469762854595988e+00
7.039616107940673828e-01,3.498481058825825940e+00
7.046018242835998535e-01,3.498492364128263254e+00
7.052420973777770996e-01,3.498503659278146660e+00
7.058823704719543457e-01,3.498514937932496682e+00
7.065226435661315918e-01,3.498526208459156184e+00
7.071628570556640625e-01,3.498537483491954703e+00
7.078031301498413086e-01,3.498548728121951612e+00
7.084434032440185547e-01,3.498559997023710011e+00
7.090836167335510254e-01,3.498571233547453474e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431343147e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827011313e+00
7.154862284660339355e-01,3.498683712834538717e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_17.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307415e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339650739e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431342703e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605052e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023709567e+00
-7.078031301498413086e-01,3.498548728121950724e+00
-7.071628570556640625e-01,3.498537483491953815e+00
-7.065226435661315918e-01,3.498526208459154851e+00
-7.058823704719543457e-01,3.498514937932495350e+00
-7.052420973777770996e-01,3.498503659278144884e+00
-7.046018242835998535e-01,3.498492364128261478e+00
-7.039616107940673828e-01,3.498481058825822387e+00
-7.033213376998901367e-01,3.498469762854591991e+00
-7.026810646057128906e-01,3.498458429261368963e+00
-7.020408511161804199e-01,3.498447091840009016e+00
-7.014005780220031738e-01,3.498435743471039139e+00
-7.007603049278259277e-01,3.498424418695166072e+00
-7.001200318336486816e-01,3.498413063498415632e+00
-6.994798183441162109e-01,3.498401681062717650e+00
-6.988395452499389648e-01,3.498390296560504265e+00
-6.981992721557617188e-01,3.498378893636754583e+00
-6.975590586662292480e-01,3.498367492364381270e+00
-6.969187855720520020e-01,3.498356059036286325e+00
-6.962785124778747559e-01,3.498344630973169611e+00
-6.956382393836975098e-01,3.498333188338763833e+00
-6.949980258941650391e-01,3.498321754750599588e+00
-6.943577527999877930e-01,3.498310293714520292e+00
-6.937174797058105469e-01,3.498298800204432624e+00
-6.930772662162780762e-01,3.498287315433438849e+00
-6.924369931221008301e-01,3.498275826109924491e+00
-6.917967200279235840e-01,3.498264308014777946e+00
-6.911564469337463379e-01,3.498252788112560907e+00
-6.905162334442138672e-01,3.498241257171445628e+00
-6.898759603500366211e-01,3.498229716335483186e+00
-6.892356872558593750e-01,3.498218155107863048e+00
-6.885954737663269043e-01,3.498206591509114283e+00
-6.879552006721496582e-01,3.498195025725260976e+00
-6.873149275779724121e-01,3.498183426645267602e+00
-6.866746544837951660e-01,3.498171824240166927e+00
-6.860344409942626953e-01,3.498160216596974958e+00
-6.853941679000854492e-01,3.498148594882064089e+00
-6.847538948059082031e-01,3.498136951341569212e+00
-6.841136813163757324e-01,3.498125307176302545e+00
-6.834734082221984863e-01,3.498113659729739311e+00
-6.828331351280212402e-01,3.498102003222578471e+00
-6.821928620338439941e-01,3.498090317607273292e+00
-6.815526485443115234e-01,3.498078623293237044e+00
-6.809123754501342773e-01,3.498066939697738853e+00
-6.802721023559570312e-01,3.498055230730217957e+00
-6.796318888664245605e-01,3.498043514462056081e+00
-6.789916157722473145e-01,3.498031779127508401e+00
-6.783513426780700684e-01,3.498020046501638891e+00
-6.777110695838928223e-01,3.498008288504205865e+00
-6.770708560943603516e-01,3.497996535131452589e+00
-6.764305830001831055e-01,3.497984749292392337e+00
-6.757903099060058594e-01,3.497972976064375850e+00
-6.751500964164733887e-01,3.497961182138427993e+00
-6.745098233222961426e-01,3.497949380875672531e+00
-6.738695502281188965e-01,3.497937557988112456e+00
-6.732292771339416504e-01,3.497925734576759815e+00
-6.725890636444091797e-01,3.497913919418549344e+00
-6.719487905502319336e-01,3.497902045570261187e+00
-6.713085174560546875e-01,3.497890204536029390e+00
-6.706683039665222168e-01,3.497878325011713585e+00
-6.700280308723449707e-01,3.497866456481403485e+00
-6.693877577781677246e-01,3.497854564450222803e+00
-6.687474846839904785e-01,3.497842661949801091e+00
-6.681072711944580078e-01,3.497830757897173459e+00
-6.674669981002807617e-01,3.497818836969033285e+00
-6.668267250061035156e-01,3.497806905502240049e+00
-6.661865115165710449e-01,3.497794960371904960e+00
-6.655462384223937988e-01,3.497783011837351630e+00
-6.649059653282165527e-01,3.497771050570026574e+00
-6.642656922340393066e-01,3.497759068265706262e+00
-6.636254787445068359e-01,3.497747071406636099e+00
-6.629852056503295898e-01,3.497735098912103435e+00
-6.623449325561523438e-01,3.497723081936867651e+00
-6.617047190666198730e-01,3.497711072010291744e+00
-6.610644459724426270e-01,3.497699042930418223e+00
-6.604241728782653809e-01,3.497687003735921341e+00
-6.597838997840881348e-01,3.497674956188465689e+00
-6.591436862945556641e-01,3.497662881542452862e+00
-6.585034132003784180e-01,3.497650827308511623e+00
-6.578631401062011719e-01,3.497638739718797574e+00
-6.572229266166687012e-01,3.497626633028878551e+00
-6.565826535224914551e-01,3.497614543430515699e+00
-6.559423804283142090e-01,3.497602427390684277e+00
-6.553021073341369629e-01,3.497590294906677499e+00
-6.546618938446044922e-01,3.497578155315779203e+00
-6.540216207504272461e-01,3.497566007471062832e+00
-6.533813476562500000e-01,3.497553838502771129e+00
-6.527411341667175293e-01,3.497541667308714075e+00
-6.521008610725402832e-01,3.497529474629773816e+00
-6.514605879783630371e-01,3.497517278351287118e+00
-6.508203148841857910e-01,3.497505071686249245e+00
-6.501801013946533203e-01,3.497492869890479028e+00
-6.495398283004760742e-01,3.497480615976326312e+00
-6.488995552062988281e-01,3.497468376335783002e+00
-6.482593417167663574e-01,3.497456119162304589e+00
-6.476190686225891113e-01,3.497443858777669945e+00
-6.469787955284118652e-01,3.497431570721249994e+00
-6.463385224342346191e-01,3.497419284876749135e+00
-6.456983089447021484e-01,3.497406982364097416e+00
-6.450580358505249023e-01,3.497394658018578628e+00
-6.444177627563476562e-01,3.497382346392152286e+00
-6.437775492668151855e-01,3.497370013612341566e+00
-6.431372761726379395e-01,3.497357668767619110e+00
-6.424970030784606934e-01,3.497345302184545091e+00
-6.418567299842834473e-01,3.497332929890922593e+00
-6.412165164947509766e-01,3.497320541894273660e+00
-6.405762434005737305e-01,3.497308143174010731e+00
-6.399359703063964844e-01,3.497295725064859973e+00
-6.392957568168640137e-01,3.497283309943040486e+00
-6.386554837226867676e-01,3.497270876398926198e+00
-6.380152106285095215e-01,3.497258432161840513e+00
-6.373749375343322754e-01,3.497245977616437074e+00
-6.367347240447998047e-01,3.497233509428008702e+00
-6.360944509506225586e-01,3.497221005858921039e+00
-6.354541778564453125e-01,3.497208513749521686e+00
-6.348139643669128418e-01,3.497196013671006298e+00
-6.341736912727355957e-01,3.497183486813404851e+00
-6.335334181785583496e-01,3.497170961686153490e+00
-6.328931450843811035e-01,3.497158419561280152e+00
-6.322529315948486328e-01,3.497145850207843409e+00
-6.316126585006713867e-01,3.497133281199827248e+00
-6.309723854064941406e-01,3.497120714106267680e+00
-6.303321719169616699e-01,3.497108099959880256e+00
-6.296918988227844238e-01,3.497095503965108598e+00
-6.290516257286071777e-01,3.497082877050722072e+00
-6.284113526344299316e-01,3.497070221785144373e+00
-6.277711391448974609e-01,3.497057600011448386e+00
-6.271308660507202148e-01,3.497044928998182201e+00
-6.264905929565429688e-01,3.497032258586840747e+00
-6.258503794670104980e-01,3.497019579746163842e+00
-6.252101063728332520e-01,3.497006878703947663e+00
-6.245698332786560059e-01,3.496994167071803439e+00
-6.239295601844787598e-01,3.496981436924316178e+00
-6.232893466949462891e-01,3.496968710981810169e+00
-6.226490736007690430e-01,3.496955960601184188e+00
-6.220088005065917969e-01,3.496943205358518547e+00
-6.213685870170593262e-01,3.496930413062917076e+00
-6.207283139228820801e-01,3.496917621599696879e+00
-6.200880408287048340e-01,3.496904825903553338e+00
-6.194477677345275879e-01,3.496892011830614599e+00
-6.188075542449951172e-01,3.496879184076679081e+00
-6.181672811508178711e-01,3.496866348587749584e+00
-6.175270080566406250e-01,3.496853490921210117e+00
-6.168867945671081543e-01,3.496840619518836846e+00
-6.162465214729309082e-01,3.496827739657668577e+00
-6.156062483787536621e-01,3.496814851710011496e+00
-6.149659752845764160e-01,3.496801930046911089e+00
-6.143257617950439453e-01,3.496789013300091398e+00
-6.136854887008666992e-01,3.496776076086719698e+00
-6.130452156066894531e-01,3.496763141588024038e+00
-6.124050021171569824e-01,3.496750185135596212e+00
-6.117647290229797363e-01,3.496737198755577758e+00
-6.111244559288024902e-01,3.496724214403907460e+00
-6.104841828346252441e-01,3.496711208828836348e+00
-6.098439693450927734e-01,3.496698194079700173e+00
-6.092036962509155273e-01,3.496685168184801462e+00
-6.085634231567382812e-01,3.496672131898304947e+00
-6.079232096672058105e-01,3.496659074942416456e+00
-6.072829365730285645e-01,3.496645999296528640e+00
-6.066426634788513184e-01,3.496632915550309750e+00
-6.060023903846740723e-01,3.496619838288831161e+00
-6.053621768951416016e-01,3.496606726840518320e+00
-6.047219038009643555e-01,3.496593590672295804e+00
-6.040816307067871094e-01,3.496580448390788742e+00
-6.034414172172546387e-01,3.496567300659654709e+00
-6.028011441230773926e-01,3.496554132244976909e+00
-6.021608710289001465e-01,3.496540964055269818e+00
-6.015205979347229004e-01,3.496527775231346169e+00
-6.008803844451904297e-01,3.496514555741868868e+00
-6.002401113510131836e-01,3.496501357057375969e+00
-5.995998382568359375e-01,3.496488109574420911e+00
-5.989596247673034668e-01,3.496474864762008750e+00
-5.983193516731262207e-01,3.496461598201531906e+00
-5.976790785789489746e-01,3.496448325781717159e+00
-5.970388054847717285e-01,3.496435045782434692e+00
-5.963985919952392578e-01,3.496421724739487757e+00
-5.957583189010620117e-01,3.496408406262820012e+00
-5.951180458068847656e-01,3.496395068696349639e+00
-5.944778323173522949e-01,3.496381731014195360e+00
-5.938375592231750488e-01,3.496368372439416561e+00
-5.931972861289978027e-01,3.496354996348714383e+00
-5.925570130348205566e-01,3.496341600951545558e+00
-5.919167995452880859e-01,3.496328202381362882e+00
-5.912765264511108398e-01,3.496314780180399762e+00
-5.906362533569335938e-01,3.496301358185888830e+00
-5.899960398674011230e-01,3.496287902615531351e+00
-5.893557667732238770e-01,3.496274425511206818e+00
-5.887154936790466309e-01,3.496260965465369353e+00
-5.880752205848693848e-01,3.496247468763104660e+00
-5.874350070953369141e-01,3.496233960844997046e+00
-5.867947340011596680e-01,3.496220447467861536e+00
-5.861544609069824219e-01,3.496206915075787514e+00
-5.855142474174499512e-01,3.496193366832236471e+00
-5.848739743232727051e-01,3.496179808768316022e+00
-5.842337012290954590e-01,3.496166223234686399e+00
-5.835934281349182129e-01,3.496152641137853401e+00
-5.829532146453857422e-01,3.496139017757187162e+00
-5.823129415512084961e-01,3.496125396447335554e+00
-5.816726684570312500e-01,3.496111778262338987e+00
-5.810324549674987793e-01,3.496098103851636552e+00
-5.803921818733215332e-01,3.496084457540946655e+00
-5.797519087791442871e-01,3.496070760501763353e+00
-5.791116356849670410e-01,3.496057069965568420e+00
-5.784714221954345703e-01,3.496043356367188437e+00
-5.778311491012573242e-01,3.496029624445834205e+00
-5.771908760070800781e-01,3.496015889190800863e+00
-5.765506625175476074e-01,3.496002123955727292e+00
-5.759103894233703613e-01,3.495988345726853019e+00
-5.752701163291931152e-01,3.495974574759831643e+00
-5.746298432350158691e-01,3.495960765949466698e+00
-5.739896297454833984e-01,3.495946942922645739e+00
-5.733493566513061523e-01,3.495933111792515646e+00
-5.727090835571289062e-01,3.495919271934036843e+00
-5.720688700675964355e-01,3.495905408705934470e+00
-5.714285969734191895e-01,3.495891515672369554e+00
-5.707883238792419434e-01,3.495877633648699856e+00
-5.701480507850646973e-01,3.495863723039098758e+00
-5.695078372955322266e-01,3.495849810661310286e+00
-5.688675642013549805e-01,3.495835860842231746e+00
-5.682272911071777344e-01,3.495821892359690430e+00
-5.675870776176452637e-01,3.495807937952976729e+00
-5.669468045234680176e-01,3.495793948052015487e+00
-5.663065314292907715e-01,3.495779945015633494e+00
-5.656662583351135254e-01,3.495765920865156140e+00
-5.650260448455810547e-01,3.495751891488141805e+00
-5.643857717514038086e-01,3.495737843786554500e+00
-5.637454986572265625e-01,3.495723777160574031e+00
-5.631052851676940918e-01,3.495709704376348981e+00
-5.624650120735168457e-01,3.495695610428473543e+00
-5.618247389793395996e-01,3.495681505951083956e+00
-5.611844658851623535e-01,3.495667366493705241e+00
-5.605442523956298828e-01,3.495653234067402693e+00
-5.599039793014526367e-01,3.495639051435774469e+00
-5.592637062072753906e-01,3.495624888004797093e+00
-5.586234927177429199e-01,3.495610698776315139e+00
-5.579832196235656738e-01,3.495596480830241326e+00
-5.573429465293884277e-01,3.495582264277361961e+00
-5.567026734352111816e-01,3.495568022929499641e+00
-5.560624599456787109e-01,3.495553774945946657e+00
-5.554221868515014648e-01,3.495539500829876189e+00
-5.547819137573242188e-01,3.495525226222897075e+00
-5.541416406631469727e-01,3.495510909737741034e+00
-5.535014271736145020e-01,3.495496583227278187e+00
-5.528611540794372559e-01,3.495482264954833607e+00
-5.522208809852600098e-01,3.495467894980748724e+00
-5.515806674957275391e-01,3.495453530912094209e+00
-5.509403944015502930e-01,3.495439150653827376e+00
-5.503001213073730469e-01,3.495424746984189035e+00
-5.496598482131958008e-01,3.495410338242161519e+00
-5.490196347236633301e-01,3.495395900194506744e+00
-5.483793616294860840e-01,3.495381449458277778e+00
-5.477390885353088379e-01,3.495366975711178714e+00
-5.470988750457763672e-01,3.495352504247904335e+00
-5.464586019515991211e-01,3.495337992031331886e+00
-5.458183288574218750e-01,3.495323483213149895e+00
-5.451780557632446289e-01,3.495308955642401294e+00
-5.445378422737121582e-01,3.495294407610802345e+00
-5.438975691795349121e-01,3.495279855784960255e+00
-5.432572960853576660e-01,3.495265264975810915e+00
-5.426170825958251953e-01,3.495250675789768557e+00
-5.419768095016479492e-01,3.495236060472560524e+00
-5.413365364074707031e-01,3.495221417735393743e+00
-5.406962633132934570e-01,3.495206801358259341e+00
-5.400560498237609863e-01,3.495192132191693890e+00
-5.394157767295837402e-01,3.495177458758879752e+00
-5.387755036354064941e-01,3.495162768614981541e+00
-5.381352901458740234e-01,3.495148058743101416e+00
-5.374950170516967773e-01,3.495133345540962999e+00
-5.368547439575195312e-01,3.495118604162270159e+00
-5.362144708633422852e-01,3.495103846018931648e+00
-5.355742573738098145e-01,3.495089089553620187e+00
-5.349339842796325684e-01,3.495074305405045934e+00
-5.342937111854553223e-01,3.495059525072226059e+00
-5.336534976959228516e-01,3.495044710874557925e+00
-5.330132246017456055e-01,3.495029902110601050e+00
-5.323729515075683594e-01,3.495015057597364638e+00
-5.317326784133911133e-01,3.495000227966770900e+00
-5.310924649238586426e-01,3.494985375117329873e+00
-5.304521918296813965e-01,3.494970509893741362e+00
-5.298119187355041504e-01,3.494955642109073501e+00
-5.291717052459716797e-01,3.494940755797139254e+00
-5.285314321517944336e-01,3.494925869349001069e+00
-5.278911590576171875e-01,3.494910983596975829e+00
-5.272508859634399414e-01,3.494896093461361986e+00
-5.266106724739074707e-01,3.494881174313388073e+00
-5.259703993797302246e-01,3.494866281334837232e+00
-5.253301262855529785e-01,3.494851388774519840e+00
-5.246899127960205078e-01,3.494836495162938483e+00
-5.240496397018432617e-01,3.494821590500476027e+00
-5.234093666076660156e-01,3.494806727330078022e+00
-5.227690935134887695e-01,3.494791858210271940e+00
-5.221288800239562988e-01,3.494776998320443973e+00
-5.214886069297790527e-01,3.494762155116740487e+00
-5.208483338356018066e-01,3.494747350915790918e+00
-5.202081203460693359e-01,3.494732564386981544e+00
-5.195678472518920898e-01,3.494717812202485341e+00
-5.189275741577148438e-01,3.494703090807838031e+00
-5.182873010635375977e-01,3.494688416725957758e+00
-5.176470875740051270e-01,3.494673785060380844e+00
-5.170068144798278809e-01,3.494659240482488993e+00
-5.163665413856506348e-01,3.494644728616239426e+00
-5.157263278961181641e-01,3.494630300887139107e+00
-5.150860548019409180e-01,3.494615961740087151e+00
-5.144457817077636719e-01,3.494601695318148238e+00
-5.138055086135864258e-01,3.494587548689758627e+00
-5.131652951240539551e-01,3.494573531899021646e+00
-5.125250220298767090e-01,3.494559618625507014e+00
-5.118847489356994629e-01,3.494545855601176143e+00
-5.112445354461669922e-01,3.494532249051405692e+00
-5.106042623519897461e-01,3.494518817933409238e+00
-5.099639892578125000e-01,3.494505582854541714e+00
-5.093237161636352539e-01,3.494492550471441028e+00
-5.086835026741027832e-01,3.494479744563932844e+00
-5.080432295799255371e-01,3.494467216362935780e+00
-5.074029564857482910e-01,3.494454947274233891e+00
-5.067627429962158203e-01,3.494442982453703550e+00
-5.061224699020385742e-01,3.494431349818190924e+00
-5.054821968078613281e-01,3.494420075704135265e+00
-5.048419237136840820e-01,3.494409203839119460e+00
-5.042017102241516113e-01,3.494398743193854351e+00
-5.035614371299743652e-01,3.494388737652559307e+00
-5.029211640357971191e-01,3.494379245196254757e+00
-5.022809505462646484e-01,3.494370278473792002e+00
-5.016406774520874023e-01,3.494361883933209789e+00
-5.010004043579101562e-01,3.494354124878568335e+00
-5.003601312637329102e-01,3.494347035970032156e+00
-4.997198879718780518e-01,3.494340683340809051e+00
-4.990796446800231934e-01,3.494335097089945386e+00
-4.984394013881683350e-01,3.494330334161576346e+00
-4.977991282939910889e-01,3.494326469107451594e+00
-4.971588850021362305e-01,3.494323571165269371e+00
-4.965186119079589844e-01,3.494321671543710206e+00
-4.958783686161041260e-01,3.494320866032962769e+00
-4.952380955219268799e-01,3.494321205301126998e+00
-4.945978522300720215e-01,3.494322797832940086e+00
-4.939576089382171631e-01,3.494325691484760910e+00
-4.933173358440399170e-01,3.494329965893220091e+00
-4.926770925521850586e-01,3.494335732172676678e+00
-4.920368194580078125e-01,3.494343053529486376e+00
-4.913965761661529541e-01,3.494352025905708814e+00
-4.907563030719757080e-01,3.494362746182073654e+00
-4.901160597801208496e-01,3.494375295476010557e+00
-4.894758164882659912e-01,3.494389805275647465e+00
-4.888355433940887451e-01,3.494406344974777312e+00
-4.881953001022338867e-01,3.494425019841403746e+00
-4.875550270080566406e-01,3.494445985185002712e+00
-4.869147837162017822e-01,3.494469286513659512e+00
-4.862745106220245361e-01,3.494495089430598611e+00
-4.856342673301696777e-01,3.494523479026246271e+00
-4.849940240383148193e-01,3.494554590614594058e+00
-4.843537509441375732e-01,3.494588532266903247e+00
-4.837135076522827148e-01,3.494625419919796361e+00
-4.830732345581054688e-01,3.494665381579035834e+00
-4.824329912662506104e-01,3.494708547584983283e+00
-4.817927181720733643e-01,3.494755037147208032e+00
-4.811524748802185059e-01,3.494804952464814818e+00
-4.805122315883636475e-01,3.494858469200796236e+00
-4.798719584941864014e-01,3.494915677052218506e+00
-4.792317152023315430e-01,3.494976701698682575e+00
-4.785914421081542969e-01,3.495041677407447533e+00
-4.779511988162994385e-01,3.495110710511185381e+00
-4.773109257221221924e-01,3.495183952870332789e+00
-4.766706824302673340e-01,3.495261494753076015e+00
-4.760304391384124756e-01,3.495343478457286324e+00
-4.753901660442352295e-01,3.495429996101505843e+00
-4.747499227523803711e-01,3.495521182191481557e+00
-4.741096496582031250e-01,3.495617119840627396e+00
-4.734694063663482666e-01,3.495717940752149921e+00
-4.728291332721710205e-01,3.495823745131969140e+00
-4.721888899803161621e-01,3.495934607068366340e+00
-4.715486466884613037e-01,3.496050649453514403e+00
-4.709083735942840576e-01,3.496171943933271020e+00
-4.702681303024291992e-01,3.496298574255448877e+00
-4.696278572082519531e-01,3.496430621356107160e+00
-4.689876139163970947e-01,3.496568146917375053e+00
-4.683473408222198486e-01,3.496711220481710569e+00
-4.677070975303649902e-01,3.496859907718731897e+00
-4.670668542385101318e-01,3.497014223991932624e+00
-4.664265811443328857e-01,3.497174267205627629e+00
-4.657863378524780273e-01,3.497340038920457417e+00
-4.651460647583007812e-01,3.497511582524696738e+00
-4.645058214664459229e-01,3.497688895466954495e+00
-4.638655483722686768e-01,3.497872034669537111e+00
-4.632253050804138184e-01,3.498060966905509162e+00
-4.625850617885589600e-01,3.498255693132696020e+00
-4.619447886943817139e-01,3.498456228931948520e+00
-4.613045454025268555e-01,3.498662539100780400e+00
-4.606642723083496094e-01,3.498874582352360374e+00
-4.600240290164947510e-01,3.499092360415256842e+00
-4.593837559223175049e-01,3.499315805225415410e+00
-4.587435126304626465e-01,3.499544891324161355e+00
-4.581032693386077881e-01,3.499779516566210447e+00
-4.574629962444305420e-01,3.500019676001279390e+00
-4.568227529525756836e-01,3.500265256892785892e+00
-4.561824798583984375e-01,3.500516211102340236e+00
-4.555422365665435791e-01,3.500772429368142369e+00
-4.549019634723663330e-01,3.501033847966600554e+00
-4.542617201805114746e-01,3.501300349269454770e+00
-4.536214768886566162e-01,3.501571848944529997e+00
-4.529812037944793701e-01,3.501848235814810195e+00
-4.523409605026245117e-01,3.502129418812722772e+00
-4.517006874084472656e-01,3.502415262975827837e+00
-4.510604441165924072e-01,3.502705634169106297e+00
-4.504201710224151611e-01,3.503000467377975546e+00
-4.497799277305603027e-01,3.503299580919398082e+00
-4.491396844387054443e-01,3.503602900359430450e+00
-4.484994113445281982e-01,3.503910266967673159e+00
-4.478591680526733398e-01,3.504221568479239046e+00
-4.472188949584960938e-01,3.504536688209957340e+00
-4.465786516666412354e-01,3.504855459414431884e+00
-4.459383785724639893e-01,3.505177820757796603e+00
-4.452981352806091309e-01,3.505503564073229050e+00
-4.446578919887542725e-01,3.505832605294831872e+00
-4.440176188945770264e-01,3.506164841041328195e+00
-4.433773756027221680e-01,3.506500135687117492e+00
-4.427371025085449219e-01,3.506838333527548368e+00
-4.420968592166900635e-01,3.507179348933759933e+00
-4.414565861225128174e-01,3.507523087151368735e+00
-4.408163428306579590e-01,3.507869387448202758e+00
-4.401760995388031006e-01,3.508218189232141349e+00
-4.395358264446258545e-01,3.508569367314433585e+00
-4.388955831527709961e-01,3.508922820427448741e+00
-4.382553100585937500e-01,3.509278455549902809e+00
-4.376150667667388916e-01,3.509636216016901233e+00
-4.369747936725616455e-01,3.509995979868764771e+00
-4.363345503807067871e-01,3.510357661682920849e+00
-4.356943070888519287e-01,3.510721180823807241e+00
-4.350540339946746826e-01,3.511086507867791529e+00
-4.344137907028198242e-01,3.511453528316983874e+00
-4.337735176086425781e-01,3.511822227171887967e+00
-4.331332743167877197e-01,3.512192478065084167e+00
-4.324930012226104736e-01,3.512564300572256659e+00
-4.318527579307556152e-01,3.512937604932188762e+00
-4.312124848365783691e-01,3.513312353101172292e+00
-4.305722415447235107e-01,3.513688499820174727e+00
-4.299319982528686523e-01,3.514065983225957090e+00
-4.292917251586914062e-01,3.514444821605032132e+00
-4.286514818668365479e-01,3.514824956680744794e+00
-4.280112087726593018e-01,3.515206362481705149e+00
-4.273709654808044434e-01,3.515588981112996336e+00
-4.267306923866271973e-01,3.515972852859827302e+00
-4.260904490947723389e-01,3.516357875284324308e+00
-4.254502058029174805e-01,3.516744086930560620e+00
-4.248099327087402344e-01,3.517131464856295242e+00
-4.241696894168853760e-01,3.517519961454335764e+00
-4.235294163227081299e-01,3.517909599694064582e+00
-4.228891730308532715e-01,3.518300326383138277e+00
-4.222488999366760254e-01,3.518692155702624724e+00
-4.216086566448211670e-01,3.519085044100473070e+00
-4.209684133529663086e-01,3.519478968699928600e+00
-4.203281402587890625e-01,3.519873973102552789e+00
-4.196878969669342041e-01,3.520269944774923054e+00
-4.190476238727569580e-01,3.520666966246292606e+00
-4.184073805809020996e-01,3.521064938568750247e+00
-4.177671074867248535e-01,3.521463887435958284e+00
-4.171268641948699951e-01,3.521863751158211375e+00
-4.164866209030151367e-01,3.522264519677900996e+00
-4.158463478088378906e-01,3.522666182544719415e+00
-4.152061045169830322e-01,3.523068696659071186e+00
-4.145658314228057861e-01,3.523472043489002115e+00
-4.139255881309509277e-01,3.523876139608307589e+00
-4.132853150367736816e-01,3.524281032199885200e+00
-4.126450717449188232e-01,3.524686602688086090e+00
-4.120048284530639648e-01,3.525092828755893581e+00
-4.113645553588867188e-01,3.525499693945422397e+00
-4.107243120670318604e-01,3.525907105236101735e+00
-4.100840389728546143e-01,3.526315071281110214e+00
-4.094437956809997559e-01,3.526723481449584696e+00
-4.088035225868225098e-01,3.527132330407346750e+00
-4.081632792949676514e-01,3.527541503082611829e+00
-4.075230360031127930e-01,3.527950949424912164e+00
-4.068827629089355469e-01,3.528360654692019427e+00
-4.062425196170806885e-01,3.528770489818999767e+00
-4.056022465229034424e-01,3.529180433362973712e+00
-4.049620032310485840e-01,3.529590368067105466e+00
-4.043217301368713379e-01,3.530000242228771512e+00
-4.036814868450164795e-01,3.530409945227189983e+00
-4.030412435531616211e-01,3.530819433733458190e+00
-4.024009704589843750e-01,3.531228603671678012e+00
-4.017607271671295166e-01,3.531637328388718799e+00
-4.011204540729522705e-01,3.532045573192846621e+00
-4.004802107810974121e-01,3.532453191477210819e+00
-3.998399376869201660e-01,3.532860136937494566e+00
-3.991996943950653076e-01,3.533266247433973994e+00
-3.985594511032104492e-01,3.533671439566247408e+00
-3.979191780090332031e-01,3.534075631440984466e+00
-3.972789347171783447e-01,3.534478642410782356e+00
-3.966386616230010986e-01,3.534880432780711512e+00
-3.959984183311462402e-01,3.535280801634874237e+00
-3.953581452369689941e-01,3.535679686770511587e+00
-3.947179019451141357e-01,3.536076910347226931e+00
-3.940776586532592773e-01,3.536472340419082094e+00
-3.934373855590820312e-01,3.536865879105424604e+00
-3.927971422672271729e-01,3.537257321893450879e+00
-3.921568691730499268e-01,3.537646559533124346e+00
-3.915166258811950684e-01,3.538033404302272089e+00
-3.908763527870178223e-01,3.538417714454999086e+00
-3.902361094951629639e-01,3.538799328298573244e+00
-3.895958662033081055e-01,3.539178016804188864e+00
-3.889555931091308594e-01,3.539553685488538992e+00
-3.883153498172760010e-01,3.539926088448803299e+00
-3.876750767230987549e-01,3.540295074144794274e+00
-3.870348334312438965e-01,3.540660384024094220e+00
-3.863945603370666504e-01,3.541021873527306685e+00
-3.857543170452117920e-01,3.541379260228165293e+00
-3.851140737533569336e-01,3.541732388551829480e+00
-3.844738006591796875e-01,3.542081019752049365e+00
-3.838335573673248291e-01,3.542424875509484039e+00
-3.831932842731475830e-01,3.542763777617902399e+00
-3.825530409812927246e-01,3.543097418075440430e+00
-3.819127678871154785e-01,3.543425567501525819e+00
-3.812725245952606201e-01,3.543747963303423454e+00
-3.806322813034057617e-01,3.544064312500828429e+00
-3.799920082092285156e-01,3.544374380999046448e+00
-3.793517649173736572e-01,3.544677819543774255e+00
-3.787114918231964111e-01,3.544974373514916177e+00
-3.780712485313415527e-01,3.545263710937465618e+00
-3.774309754371643066e-01,3.545545560834248100e+00
-3.767907321453094482e-01,3.545819567968313102e+00
-3.761504888534545898e-01,3.546085442785499531e+00
-3.755102157592773438e-01,3.546342832160704006e+00
-3.748699724674224854e-01,3.546591375701291682e+00
-3.742296993732452393e-01,3.546830795687313298e+00
-3.735894560813903809e-01,3.547060673299096578e+00
-3.729491829872131348e-01,3.547280698982455682e+00
-3.723089396953582764e-01,3.547490507705387319e+00
-3.716686964035034180e-01,3.547689697819267352e+00
-3.710284233093261719e-01,3.547877947393344389e+00
-3.703881800174713135e-01,3.548054844021696574e+00
-3.697479069232940674e-01,3.548220032602948493e+00
-3.691076636314392090e-01,3.548373113624192499e+00
-3.684673905372619629e-01,3.548513724791624746e+00
-3.678271472454071045e-01,3.548641457600704818e+00
-3.671869039535522461e-01,3.548755936393469756e+00
-3.665466308593750000e-01,3.548856769417999324e+00
-3.659063875675201416e-01,3.548943558359511918e+00
-3.652661144733428955e-01,3.549015927839876738e+00
-3.646258711814880371e-01,3.549073483207911828e+00
-3.639855980873107910e-01,3.549115821694813988e+00
-3.633453547954559326e-01,3.549142576811178174e+00
-3.627051115036010742e-01,3.549153343412296380e+00
-3.620648384094238281e-01,3.549147759602274910e+00
-3.614245951175689697e-01,3.549125431448470813e+00
-3.607843220233917236e-01,3.549085982697290920e+00
-3.601440787315368652e-01,3.549029060725032103e+00
-3.595038056373596191e-01,3.548954295255324354e+00
-3.588635623455047607e-01,3.548861331690883247e+00
-3.582233190536499023e-01,3.548749789199868943e+00
-3.575830459594726562e-01,3.548619336811011493e+00
-3.569428026676177979e-01,3.548469677095256181e+00
-3.563025295734405518e-01,3.548300427376124944e+00
-3.556622862815856934e-01,3.548111311919945887e+00
-3.550220131874084473e-01,3.547901976253961198e+00
-3.543817698955535889e-01,3.547672164228869995e+00
-3.537415266036987305e-01,3.547421564227893231e+00
-3.531012535095214844e-01,3.547149896778040379e+00
-3.524610102176666260e-01,3.546856920213294018e+00
-3.518207371234893799e-01,3.546542327423099827e+00
-3.511804938316345215e-01,3.546205932458161847e+00
-3.505402207374572754e-01,3.545847482771285364e+00
-3.498999774456024170e-01,3.545466759136028045e+00
-3.492597341537475586e-01,3.545063589310920804e+00
-3.486194610595703125e-01,3.544637731303816874e+00
-3.479792177677154541e-01,3.544189081710637623e+00
-3.473389446735382080e-01,3.543717434197898086e+00
-3.466987013816833496e-01,3.543222662788307886e+00
-3.460584282875061035e-01,3.542704610054618009e+00
-3.454181849956512451e-01,3.542163251514214295e+00
-3.447779119014739990e-01,3.541598398782754398e+00
-3.441376686096191406e-01,3.541010032314463540e+00
-3.434974253177642822e-01,3.540398085256740046e+00
-3.428571522235870361e-01,3.539762482236654240e+00
-3.422169089317321777e-01,3.539103239562971126e+00
-3.415766358375549316e-01,3.538420289410495467e+00
-3.409363925457000732e-01,3.537713736111721907e+00
-3.402961194515228271e-01,3.536983493455229777e+00
-3.396558761596679688e-01,3.536229709966735690e+00
-3.390156328678131104e-01,3.535452395474953935e+00
-3.383753597736358643e-01,3.534651587382534821e+00
-3.377351164817810059e-01,3.533827487766916242e+00
-3.370948433876037598e-01,3.532980117480568616e+00
-3.364546000957489014e-01,3.532109702804645757e+00
-3.358143270015716553e-01,3.531216294339326822e+00
-3.351740837097167969e-01,3.530300174306698402e+00
-3.345338404178619385e-01,3.529361458895942771e+00
-3.338935673236846924e-01,3.528400375218894602e+00
-3.332533240318298340e-01,3.527417193178852273e+00
-3.326130509376525879e-01,3.526412070121772047e+00
-3.319728076457977295e-01,3.525385398885299892e+00
-3.313325345516204834e-01,3.524337328495248833e+00
-3.306922912597656250e-01,3.523268304313703858e+00
-3.300520479679107666e-01,3.522178588641375008e+00
-3.294117748737335205e-01,3.521068488372919081e+00
-3.287715315818786621e-01,3.519938456774666768e+00
-3.281312584877014160e-01,3.518788767139442886e+00
-3.274910151958465576e-01,3.517619933749676520e+00
-3.268507421016693115e-01,3.516432288982192844e+00
-3.262104988098144531e-01,3.515226372016350798e+00
-3.255702555179595947e-01,3.514002585750247043e+00
-3.249299824237823486e-01,3.512761376454217821e+00
-3.242897391319274902e-01,3.511503329254103356e+00
-3.236494660377502441e-01,3.510228856347730186e+00
-3.230092227458953857e-01,3.508938632911943856e+00
-3.223689496517181396e-01,3.507633110176590741e+00
-3.217287063598632812e-01,3.506312956224850730e+00
-3.210884630680084229e-01,3.504978710479504933e+00
-3.204481899738311768e-01,3.503630919479140182e+00
-3.198079466819763184e-01,3.502270386080343023e+00
-3.191676735877990723e-01,3.500897588511576508e+00
-3.185274302959442139e-01,3.499513349562475728e+00
-3.178871572017669678e-01,3.498118207482035835e+00
-3.172469139099121094e-01,3.496713016132038998e+00
-3.166066706180572510e-01,3.495298428532860768e+00
-3.159663975238800049e-01,3.493875098501728615e+00
-3.153261542320251465e-01,3.492443914793872395e+00
-3.146858811378479004e-01,3.491005547619061566e+00
-3.140456378459930420e-01,3.489560847555130962e+00
-3.134053647518157959e-01,3.488110543171341060e+00
-3.127651214599609375e-01,3.486655522063671242e+00
-3.121248781681060791e-01,3.485196573519056429e+00
-3.114846050739288330e-01,3.483734437916086613e+00
-3.108443617820739746e-01,3.482270105264809068e+00
-3.102040886878967285e-01,3.480804288732465057e+00
-3.095638453960418701e-01,3.479338006747028533e+00
-3.089235723018646240e-01,3.477871937734937191e+00
-3.082833290100097656e-01,3.476407118771901672e+00
-3.076430857181549072e-01,3.474944381217508038e+00
-3.070028126239776611e-01,3.473484501963731930e+00
-3.063625693321228027e-01,3.472028531147102193e+00
-3.057222962379455566e-01,3.470577209600909985e+00
-3.050820529460906982e-01,3.469131567843319885e+00
-3.044417798519134521e-01,3.467692324990479413e+00
-3.038015365600585938e-01,3.466260527725421703e+00
-3.031612932682037354e-01,3.464836990832076413e+00
-3.025210201740264893e-01,3.463422501621671756e+00
-3.018807768821716309e-01,3.462018086541496231e+00
-3.012405037879943848e-01,3.460624454272636541e+00
-3.006002604961395264e-01,3.459242590857279254e+00
-2.999599874019622803e-01,3.457873199321841451e+00
-2.993197441101074219e-01,3.456517231631398346e+00
-2.986795008182525635e-01,3.455175457450854637e+00
-2.980392277240753174e-01,3.453848584231654861e+00
-2.973989844322204590e-01,3.452537525702304322e+00
-2.967587113380432129e-01,3.451242918719840347e+00
-2.961184680461883545e-01,3.449965643850244401e+00
-2.954781949520111084e-01,3.448706267227999334e+00
-2.948379516601562500e-01,3.447465647702713021e+00
-2.941977083683013916e-01,3.446244348390276713e+00
-2.935574352741241455e-01,3.445043015545194542e+00
-2.929171919822692871e-01,3.443862358815470870e+00
-2.922769188880920410e-01,3.442702878650976572e+00
-2.916366755962371826e-01,3.441565237738484218e+00
-2.909964025020599365e-01,3.440449867298468689e+00
-2.903561592102050781e-01,3.439357377738288424e+00
-2.897159159183502197e-01,3.438288232780280396e+00
-2.890756428241729736e-01,3.437242780883465798e+00
-2.884353995323181152e-01,3.436221554350771257e+00
-2.877951264381408691e-01,3.435224866343541628e+00
-2.871548831462860107e-01,3.434253107721682241e+00
-2.865146100521087646e-01,3.433306524513376701e+00
-2.858743667602539062e-01,3.432385476233972277e+00
-2.852341234683990479e-01,3.431490198088350319e+00
-2.845938503742218018e-01,3.430620780826544980e+00
-2.839536070823669434e-01,3.429777558451492681e+00
-2.833133339881896973e-01,3.428960538085793708e+00
-2.826730906963348389e-01,3.428169907150805606e+00
-2.820328176021575928e-01,3.427405672662732883e+00
-2.813925743103027344e-01,3.426667929704847015e+00
-2.807523310184478760e-01,3.425956624828126351e+00
-2.801120579242706299e-01,3.425271704103145076e+00
-2.794718146324157715e-01,3.424613180665475820e+00
-2.788315415382385254e-01,3.423980833596569795e+00
-2.781912982463836670e-01,3.423374613794351262e+00
-2.775510251522064209e-01,3.422794291145332846e+00
-2.769107818603515625e-01,3.422239724253044457e+00
-2.762705385684967041e-01,3.421710626735132710e+00
-2.756302654743194580e-01,3.421206738079540788e+00
-2.749900221824645996e-01,3.420727800354517179e+00
-2.743497490882873535e-01,3.420273439602029342e+00
-2.737095057964324951e-01,3.419843357612758261e+00
-2.730692327022552490e-01,3.419437154489960218e+00
-2.724289894104003906e-01,3.419054466909121182e+00
-2.717887461185455322e-01,3.418694836835326711e+00
-2.711484730243682861e-01,3.418357776512793045e+00
-2.705082297325134277e-01,3.418042911212095802e+00
-2.698679566383361816e-01,3.417749696808113136e+00
-2.692277133464813232e-01,3.417477677599549679e+00
-2.685874402523040771e-01,3.417226264447731143e+00
-2.679471969604492188e-01,3.416994972368903483e+00
-2.673069238662719727e-01,3.416783217531723427e+00
-2.666666805744171143e-01,3.416590475744207822e+00
-2.660264372825622559e-01,3.416416127148353965e+00
-2.653861641883850098e-01,3.416259579754901132e+00
-2.647459208965301514e-01,3.416120259203807130e+00
-2.641056478023529053e-01,3.415997542983579383e+00
-2.634654045104980469e-01,3.415890818032928600e+00
-2.628251314163208008e-01,3.415799469932266241e+00
-2.621848881244659424e-01,3.415722872473693883e+00
-2.615446448326110840e-01,3.415660394486442986e+00
-2.609043717384338379e-01,3.415611397684368278e+00
-2.602641284465789795e-01,3.415575262854980032e+00
-2.596238553524017334e-01,3.415551355095737485e+00
-2.589836120605468750e-01,3.415539036784797755e+00
-2.583433389663696289e-01,3.415537681312857288e+00
-2.577030956745147705e-01,3.415546660643580701e+00
-2.570628523826599121e-01,3.415565370664542133e+00
-2.564225792884826660e-01,3.415593177260237923e+00
-2.557823359966278076e-01,3.415629455682793747e+00
-2.551420629024505615e-01,3.415673634557191640e+00
-2.545018196105957031e-01,3.415725100416483251e+00
-2.538615465164184570e-01,3.415783262289027178e+00
-2.532213032245635986e-01,3.415847543332987790e+00
-2.525810599327087402e-01,3.415917347523566683e+00
-2.519407868385314941e-01,3.415992159891454882e+00
-2.513005435466766357e-01,3.416071390252740869e+00
-2.506602704524993896e-01,3.416154525023707755e+00
-2.500200271606445312e-01,3.416241024109757163e+00
-2.493797689676284790e-01,3.416330377383334671e+00
-2.487395107746124268e-01,3.416422069699819986e+00
-2.480992525815963745e-01,3.416515633484277448e+00
-2.474589943885803223e-01,3.416610589505551410e+00
-2.468187510967254639e-01,3.416706435587101076e+00
-2.461784929037094116e-01,3.416802770433027270e+00
-2.455382347106933594e-01,3.416899146159223299e+00
-2.448979765176773071e-01,3.416995142115872408e+00
-2.442577183246612549e-01,3.417090361110694641e+00
-2.436174601316452026e-01,3.417184381859101894e+00
-2.429772019386291504e-01,3.417276889906110338e+00
-2.423369437456130981e-01,3.417367475270292942e+00
-2.416967004537582397e-01,3.417455843306639096e+00
-2.410564422607421875e-01,3.417541625049355325e+00
-2.404161840677261353e-01,3.417624538939429080e+00
-2.397759258747100830e-01,3.417704261785247777e+00
-2.391356676816940308e-01,3.417780580368893872e+00
-2.384954094886779785e-01,3.417853165338379462e+00
-2.378551512956619263e-01,3.417921844094080619e+00
-2.372149080038070679e-01,3.417986329528731382e+00
-2.365746498107910156e-01,3.418046455248861637e+00
-2.359343916177749634e-01,3.418102016811908506e+00
-2.352941334247589111e-01,3.418152837092242713e+00
-2.346538752317428589e-01,3.418198766797006627e+00
-2.340136170387268066e-01,3.418239685562050489e+00
-2.333733588457107544e-01,3.418275444362904203e+00
-2.327331155538558960e-01,3.418305927856093440e+00
-2.320928573608398438e-01,3.418331109367992227e+00
-2.314525991678237915e-01,3.418350857690285238e+00
-2.308123409748077393e-01,3.418365160571079642e+00
-2.301720827817916870e-01,3.418373975375767149e+00
-2.295318245887756348e-01,3.418377278686932641e+00
-2.288915663957595825e-01,3.418375063384648804e+00
-2.282513231039047241e-01,3.418367374603732856e+00
-2.276110649108886719e-01,3.418354222049018176e+00
-2.269708067178726196e-01,3.418335651752120619e+00
-2.263305485248565674e-01,3.418311750986223974e+00
-2.256902903318405151e-01,3.418282555233444597e+00
-2.250500321388244629e-01,3.418248225455171596e+00
-2.244097739458084106e-01,3.418208823030421506e+00
-2.237695306539535522e-01,3.418164509998009581e+00
-2.231292724609375000e-01,3.418115390192780545e+00
-2.224890142679214478e-01,3.418061638214507703e+00
-2.218487560749053955e-01,3.418003417106411312e+00
-2.212084978818893433e-01,3.417940890636908424e+00
-2.205682396888732910e-01,3.417874283868004071e+00
-2.199279814958572388e-01,3.417803775563005519e+00
-2.192877382040023804e-01,3.417729588042668798e+00
-2.186474800109863281e-01,3.417651942435052437e+00
-2.180072218179702759e-01,3.417571060722244702e+00
-2.173669636249542236e-01,3.417487218959129436e+00
-2.167267054319381714e-01,3.417400652971128494e+00
-2.160864472389221191e-01,3.417311593433030037e+00
-2.154461890459060669e-01,3.417220326044513090e+00
-2.148059457540512085e-01,3.417127131481094260e+00
-2.141656875610351562e-01,3.417032285175298334e+00
-2.135254293680191040e-01,3.416936038729351921e+00
-2.128851711750030518e-01,3.416838710756933573e+00
-2.122449129819869995e-01,3.416740558984898701e+00
-2.116046547889709473e-01,3.416641897214701462e+00
-2.109643965959548950e-01,3.416543010913663636e+00
-2.103241533041000366e-01,3.416444182475276037e+00
-2.096838951110839844e-01,3.416345698318445478e+00
-2.090436369180679321e-01,3.416247844310798421e+00
-2.084033787250518799e-01,3.416150936524389614e+00
-2.077631205320358276e-01,3.416055235622430075e+00
-2.071228623390197754e-01,3.415961024531620538e+00
-2.064826041460037231e-01,3.415868596195257290e+00
-2.058423459529876709e-01,3.415778191896349458e+00
-2.052021026611328125e-01,3.415690123164940140e+00
-2.045618444681167603e-01,3.415604625653015702e+00
-2.039215862751007080e-01,3.415521960391149747e+00
-2.032813280820846558e-01,3.415442388230584214e+00
-2.026410698890686035e-01,3.415366153683073058e+00
-2.020008116960525513e-01,3.415293469276713179e+00
-2.013605535030364990e-01,3.415224625933779734e+00
-2.007203102111816406e-01,3.415159779199891776e+00
-2.000800520181655884e-01,3.415099170576926024e+00
-1.994397938251495361e-01,3.415043012991563209e+00
-1.987995356321334839e-01,3.414991485260752135e+00
-1.981592774391174316e-01,3.414944791532616541e+00
-1.975190192461013794e-01,3.414903100317473239e+00
-1.968787610530853271e-01,3.414866598649736851e+00
-1.962385177612304688e-01,3.414835435558984500e+00
-1.955982595682144165e-01,3.414809774231027717e+00
-1.949580013751983643e-01,3.414789757953354155e+00
-1.943177431821823120e-01,3.414775525955831004e+00
-1.936774849891662598e-01,3.414767203290263620e+00
-1.930372267961502075e-01,3.414764894476964852e+00
-1.923969686031341553e-01,3.414768759224210637e+00
-1.917567253112792969e-01,3.414778856411957886e+00
-1.911164671182632446e-01,3.414795300848798565e+00
-1.904762089252471924e-01,3.414818181056697100e+00
-1.898359507322311401e-01,3.414847586936911927e+00
-1.891956925392150879e-01,3.414883586135965210e+00
-1.885554343461990356e-01,3.414926260356632604e+00
-1.879151761531829834e-01,3.414975646209523319e+00
-1.872749328613281250e-01,3.415031842562477493e+00
-1.866346746683120728e-01,3.415094864662865604e+00
-1.859944164752960205e-01,3.415164776459405083e+00
-1.853541582822799683e-01,3.415241618766580611e+00
-1.847139000892639160e-01,3.415325425919127689e+00
-1.840736418962478638e-01,3.415416212266368490e+00
-1.834333837032318115e-01,3.415514032693999003e+00
-1.827931404113769531e-01,3.415618895204215022e+00
-1.821528822183609009e-01,3.415730831240871623e+00
-1.815126240253448486e-01,3.415849818576501828e+00
-1.808723658323287964e-01,3.415975882382413342e+00
-1.802321076393127441e-01,3.416109055008980988e+00
-1.795918494462966919e-01,3.416249303465333842e+00
-1.789515912532806396e-01,3.416396647057603708e+00
-1.783113479614257812e-01,3.416551061389648147e+00
-1.776710897684097290e-01,3.416712549161955881e+00
-1.770308315753936768e-01,3.416881072595935098e+00
-1.763905733823776245e-01,3.417056638132520252e+00
-1.757503151893615723e-01,3.417239236842433137e+00
-1.751100569963455200e-01,3.417428761922896463e+00
-1.744697988033294678e-01,3.417625251644330397e+00
-1.738295555114746094e-01,3.417828642135844142e+00
-1.731892973184585571e-01,3.418038902693614212e+00
-1.725490391254425049e-01,3.418255954338568436e+00
-1.719087809324264526e-01,3.418479786798023223e+00
-1.712685227394104004e-01,3.418710292779329585e+00
-1.706282645463943481e-01,3.418947449261599658e+00
-1.699880063533782959e-01,3.419191147222271354e+00
-1.693477630615234375e-01,3.419441289793929251e+00
-1.687075048685073853e-01,3.419697832164967366e+00
-1.680672466754913330e-01,3.419960690688218730e+00
-1.674269884824752808e-01,3.420229717456437335e+00
-1.667867302894592285e-01,3.420504817026442268e+00
-1.661464720964431763e-01,3.420785911777407762e+00
-1.655062139034271240e-01,3.421072805830971397e+00
-1.648659706115722656e-01,3.421365416155395245e+00
-1.642257124185562134e-01,3.421663577180984461e+00
-1.635854542255401611e-01,3.421967180489213334e+00
-1.629451960325241089e-01,3.422276028848402873e+00
-1.623049378395080566e-01,3.422589967680757184e+00
-1.616646796464920044e-01,3.422908836509632735e+00
-1.610244214534759521e-01,3.423232441385129832e+00
-1.603841632604598999e-01,3.423560597810711315e+00
-1.597439199686050415e-01,3.423893099149915464e+00
-1.591036617755889893e-01,3.424229784421062739e+00
-1.584634035825729370e-01,3.424570383399886175e+00
-1.578231453895568848e-01,3.424914737995893965e+00
-1.571828871965408325e-01,3.425262579154933817e+00
-1.565426290035247803e-01,3.425613710765618158e+00
-1.559023708105087280e-01,3.425967914174314899e+00
-1.552621275186538696e-01,3.426324908128451696e+00
-1.546218693256378174e-01,3.426684491373126029e+00
-1.539816111326217651e-01,3.427046406091283082e+00
-1.533413529396057129e-01,3.427410422037090232e+00
-1.527010947465896606e-01,3.427776282602354563e+00
-1.520608365535736084e-01,3.428143775586736552e+00
-1.514205783605575562e-01,3.428512618696450964e+00
-1.507803350687026978e-01,3.428882583913778426e+00
-1.501400768756866455e-01,3.429253443634982190e+00
-1.494998186826705933e-01,3.429624935980323919e+00
-1.488595604896545410e-01,3.429996852539407115e+00
-1.482193022966384888e-01,3.430368980769093135e+00
-1.475790441036224365e-01,3.430741078603437799e+00
-1.469387859106063843e-01,3.431112945549100068e+00
-1.462985426187515259e-01,3.431484373612416316e+00
-1.456582844257354736e-01,3.431855187569531118e+00
-1.450180262327194214e-01,3.432225186269815431e+00
-1.443777680397033691e-01,3.432594208107398348e+00
-1.437375098466873169e-01,3.432962104563370254e+00
-1.430972516536712646e-01,3.433328714587859043e+00
-1.424569934606552124e-01,3.433693941953058548e+00
-1.418167501688003540e-01,3.434057612908033796e+00
-1.411764919757843018e-01,3.434419693136523399e+00
-1.405362337827682495e-01,3.434780045161781814e+00
-1.398959755897521973e-01,3.435138650950766426e+00
-1.392557173967361450e-01,3.435495416488601794e+00
-1.386154592037200928e-01,3.435850326900323992e+00
-1.379752010107040405e-01,3.436203387971960233e+00
-1.373349577188491821e-01,3.436554593328958962e+00
-1.366946995258331299e-01,3.436903940749253206e+00
-1.360544413328170776e-01,3.437251491389390790e+00
-1.354141831398010254e-01,3.437597297865945478e+00
-1.347739249467849731e-01,3.437941439046853898e+00
-1.341336667537689209e-01,3.438284004221420886e+00
-1.334934085607528687e-01,3.438625119261130791e+00
-1.328531652688980103e-01,3.438964855981259561e+00
-1.322129070758819580e-01,3.439303408178239430e+00
-1.315726488828659058e-01,3.439640933039167514e+00
-1.309323906898498535e-01,3.439977562718960158e+00
-1.302921324968338013e-01,3.440313530278517717e+00
-1.296518743038177490e-01,3.440648970968630760e+00
-1.290116161108016968e-01,3.440984141270417851e+00
-1.283713728189468384e-01,3.441319221966804065e+00
-1.277311146259307861e-01,3.441654452141734044e+00
-1.270908564329147339e-01,3.441990051314773869e+00
-1.264505982398986816e-01,3.442326273426576932e+00
-1.258103400468826294e-01,3.442663317745501939e+00
-1.251700818538665771e-01,3.443001461125773766e+00
-1.245298311114311218e-01,3.443340910828694312e+00
-1.238895729184150696e-01,3.443681945756632778e+00
-1.232493147253990173e-01,3.444024761184065753e+00
-1.226090639829635620e-01,3.444369602744814962e+00
-1.219688057899475098e-01,3.444716698395621002e+00
-1.213285475969314575e-01,3.445066216788076119e+00
-1.206882894039154053e-01,3.445418423174493761e+00
-1.200480386614799500e-01,3.445773468681365692e+00
-1.194077804684638977e-01,3.446131537610854778e+00
-1.187675222754478455e-01,3.446492769814172519e+00
-1.181272715330123901e-01,3.446857337506098240e+00
-1.174870133399963379e-01,3.447225351692874362e+00
-1.168467551469802856e-01,3.447596912090385768e+00
-1.162064969539642334e-01,3.447972107563807231e+00
-1.155662462115287781e-01,3.448350962124305141e+00
-1.149259880185127258e-01,3.448733535164783426e+00
-1.142857298254966736e-01,3.449119830080191296e+00
-1.136454790830612183e-01,3.449509817239279741e+00
-1.130052208900451660e-01,3.449903447530424216e+00
-1.123649626970291138e-01,3.450300639735384145e+00
-1.117247045040130615e-01,3.450701283749888937e+00
-1.110844537615776062e-01,3.451105245381612008e+00
-1.104441955685615540e-01,3.451512350274573038e+00
-1.098039373755455017e-01,3.451922422866969598e+00
-1.091636791825294495e-01,3.452335218213554935e+00
-1.085234284400939941e-01,3.452750456369447107e+00
-1.078831702470779419e-01,3.453167894803112148e+00
-1.072429120540618896e-01,3.453587185701390894e+00
-1.066026613116264343e-01,3.454007992954602813e+00
-1.059624031186103821e-01,3.454429929395278265e+00
-1.053221449255943298e-01,3.454852629908221395e+00
-1.046818867325782776e-01,3.455275632837516042e+00
-1.040416359901428223e-01,3.455698502255686311e+00
-1.034013777971267700e-01,3.456120796594375211e+00
-1.027611196041107178e-01,3.456541982817805891e+00
-1.021208688616752625e-01,3.456961571520989818e+00
-1.014806106686592102e-01,3.457379033537919533e+00
-1.008403524756431580e-01,3.457793844731187782e+00
-1.002000942826271057e-01,3.458205439185476848e+00
-9.955984354019165039e-02,3.458613268339804758e+00
-9.891958534717559814e-02,3.459016714810240423e+00
-9.827932715415954590e-02,3.459415281725038760e+00
-9.763907641172409058e-02,3.459808344362109267e+00
-9.699881821870803833e-02,3.460195356607742578e+00
-9.635856002569198608e-02,3.460575750580503929e+00
-9.571830183267593384e-02,3.460948936612873617e+00
-9.507805109024047852e-02,3.461314392705789444e+00
-9.443779289722442627e-02,3.461671586400274503e+00
-9.379753470420837402e-02,3.462019977413894445e+00
-9.315727651119232178e-02,3.462359055756146997e+00
-9.251702576875686646e-02,3.462688380607936267e+00
-9.187676757574081421e-02,3.463007448079807205e+00
-9.123650938272476196e-02,3.463315870358872228e+00
-9.059625864028930664e-02,3.463613227427907226e+00
-8.995600044727325439e-02,3.463899153065672198e+00
-8.931574225425720215e-02,3.464173345982739960e+00
-8.867548406124114990e-02,3.464435461039443886e+00
-8.803523331880569458e-02,3.464685287918485734e+00
-8.739497512578964233e-02,3.464922596921773845e+00
-8.675471693277359009e-02,3.465147235819536320e+00
-8.611446619033813477e-02,3.465359065149882678e+00
-8.547420799732208252e-02,3.465558010698147395e+00
-8.483394980430603027e-02,3.465744061228651418e+00
-8.419369161128997803e-02,3.465917219860722653e+00
-8.355344086885452271e-02,3.466077569809184133e+00
-8.291318267583847046e-02,3.466225201615917406e+00
-8.227292448282241821e-02,3.466360345548237021e+00
-8.163267374038696289e-02,3.466483165260867416e+00
-8.099241554737091064e-02,3.466593932430548808e+00
-8.035215735435485840e-02,3.466693006399057531e+00
-7.971189916133880615e-02,3.466780691658596147e+00
-7.907164841890335083e-02,3.466857467918332603e+00
-7.843139022588729858e-02,3.466923750399264037e+00
-7.779113203287124634e-02,3.466980080647793727e+00
-7.715088129043579102e-02,3.467026960623521781e+00
-7.651062309741973877e-02,3.467064989257338858e+00
-7.587036490440368652e-02,3.467094814654212875e+00
-7.523010671138763428e-02,3.467117058817925646e+00
-7.458985596895217896e-02,3.467132441723345337e+00
-7.394959777593612671e-02,3.467141661642701322e+00
-7.330933958292007446e-02,3.467145462594317884e+00
-7.266908884048461914e-02,3.467144615231999349e+00
-7.202883064746856689e-02,3.467139900712232325e+00
-7.138857245445251465e-02,3.467132110029143011e+00
-7.074831426143646240e-02,3.467122061550628853e+00
-7.010806351900100708e-02,3.467110543240518705e+00
-6.946780532598495483e-02,3.467098393655657418e+00
-6.882754713296890259e-02,3.467086418188408015e+00
-6.818728893995285034e-02,3.467075404007335937e+00
-6.754703819751739502e-02,3.467066180622301097e+00
-6.690678000450134277e-02,3.467059481844510849e+00
-6.626652181148529053e-02,3.467056071422609520e+00
-6.562627106904983521e-02,3.467056703391036443e+00
-6.498601287603378296e-02,3.467062051087804520e+00
-6.434575468301773071e-02,3.467072802490001049e+00
-6.370549649000167847e-02,3.467089581884010840e+00
-6.306524574756622314e-02,3.467112955055727141e+00
-6.242498755455017090e-02,3.467143465998095309e+00
-6.178473308682441711e-02,3.467181608584336772e+00
-6.114447489380836487e-02,3.467227853306669605e+00
-6.050422042608261108e-02,3.467282539857292178e+00
-5.986396223306655884e-02,3.467345970253487231e+00
-5.922370776534080505e-02,3.467418436913670021e+00
-5.858344957232475281e-02,3.467500077702754702e+00
-5.794319510459899902e-02,3.467591083882291425e+00
-5.730293691158294678e-02,3.467691426583159320e+00
-5.666268244385719299e-02,3.467801100710650175e+00
-5.602242797613143921e-02,3.467920035263701628e+00
-5.538216978311538696e-02,3.468048006390340721e+00
-5.474191531538963318e-02,3.468184800842226245e+00
-5.410165712237358093e-02,3.468330086940025758e+00
-5.346140265464782715e-02,3.468483420544130169e+00
-5.282114446163177490e-02,3.468644363322766822e+00
-5.218088999390602112e-02,3.468812348250024158e+00
-5.154063552618026733e-02,3.468986714672664728e+00
-5.090037733316421509e-02,3.469166792867516946e+00
-5.026012286543846130e-02,3.469351779617902309e+00
-4.961986467242240906e-02,3.469540861811069909e+00
-4.897961020469665527e-02,3.469733138532547834e+00
-4.833935201168060303e-02,3.469927611520426058e+00
-4.769909754395484924e-02,3.470123269376268915e+00
-4.705884307622909546e-02,3.470319041258823844e+00
-4.641858488321304321e-02,3.470513802929018787e+00
-4.577833041548728943e-02,3.470706381487281611e+00
-4.513807222247123718e-02,3.470895582952466363e+00
-4.449781775474548340e-02,3.471080138176676044e+00
-4.385755956172943115e-02,3.471258833006731770e+00
-4.321730509400367737e-02,3.471430345091461867e+00
-4.257704690098762512e-02,3.471593407838319045e+00
-4.193679243326187134e-02,3.471746683494628449e+00
-4.129653796553611755e-02,3.471888892268655713e+00
-4.065627977252006531e-02,3.472018746910507048e+00
-4.001602530479431152e-02,3.472134973054274099e+00
-3.937576711177825928e-02,3.472236310763700651e+00
-3.873551264405250549e-02,3.472321551446554189e+00
-3.809525445103645325e-02,3.472389491922279525e+00
-3.745499998331069946e-02,3.472439006021754260e+00
-3.681474179029464722e-02,3.472469027283525911e+00
-3.617448732256889343e-02,3.472478513054543026e+00
-3.553423285484313965e-02,3.472466515895118455e+00
-3.489397466182708740e-02,3.472432151864222938e+00
-3.425372019410133362e-02,3.472374625062783604e+00
-3.361346200108528137e-02,3.472293223815475560e+00
-3.297320753335952759e-02,3.472187343657110237e+00
-3.233294934034347534e-02,3.472056460857285032e+00
-3.169269487261772156e-02,3.471900153331194616e+00
-3.105243854224681854e-02,3.471718127349377347e+00
-3.041218221187591553e-02,3.471510169280733749e+00
-2.977192588150501251e-02,3.471276233699640557e+00
-2.913166955113410950e-02,3.471016334248162138e+00
-2.849141508340835571e-02,3.470730667678115999e+00
-2.785115875303745270e-02,3.470419500191887607e+00
-2.721090242266654968e-02,3.470083234152392837e+00
-2.657064609229564667e-02,3.469722412920225096e+00
-2.593038976192474365e-02,3.469337709624682020e+00
-2.529013343155384064e-02,3.468929878133008238e+00
-2.464987710118293762e-02,3.468499820674641576e+00
-2.400962263345718384e-02,3.468048594985478683e+00
-2.336936630308628082e-02,3.467577314102955555e+00
-2.272910997271537781e-02,3.467087204145617552e+00
-2.208885364234447479e-02,3.466579634408824884e+00
-2.144859731197357178e-02,3.466056062505650459e+00
-2.080834098160266876e-02,3.465518022114436381e+00
-2.016808465123176575e-02,3.464967198984489460e+00
-1.952782832086086273e-02,3.464405282187757340e+00
-1.888757199048995972e-02,3.463834023162553954e+00
-1.824731752276420593e-02,3.463255375795132540e+00
-1.760706119239330292e-02,3.462671203338879344e+00
-1.696680486202239990e-02,3.462083502638484411e+00
-1.632654853165149689e-02,3.461494300930869628e+00
-1.568629220128059387e-02,3.460905629737119238e+00
-1.504603587090969086e-02,3.460319595520516600e+00
-1.440578047186136246e-02,3.459738249256059994e+00
-1.376552414149045944e-02,3.459163707666729870e+00
-1.312526781111955643e-02,3.458598043327513416e+00
-1.248501241207122803e-02,3.458043372844220364e+00
-1.184475608170032501e-02,3.457501672164580597e+00
-1.120449975132942200e-02,3.456975027070221529e+00
-1.056424342095851898e-02,3.456465371877047943e+00
-9.923987090587615967e-03,3.455974645726815453e+00
-9.283731691539287567e-03,3.455504680381692229e+00
-8.643475361168384552e-03,3.455057312314049778e+00
-8.003219030797481537e-03,3.454634203971682638e+00
-7.362963166087865829e-03,3.454237016952276917e+00
-6.722707301378250122e-03,3.453867253202889565e+00
-6.082450971007347107e-03,3.453526341096828656e+00
-5.442194640636444092e-03,3.453215626329452892e+00
-4.801938775926828384e-03,3.452936295674827072e+00
-4.161682911217212677e-03,3.452689453374099493e+00
-3.521426580846309662e-03,3.452476050850061817e+00
-2.881170483306050301e-03,3.452296921107679495e+00
-2.240914385765790939e-03,3.452152758696941603e+00
-1.600658288225531578e-03,3.452044144381140711e+00
-9.604021906852722168e-04,3.451971489399926263e+00
-3.201460931450128555e-04,3.451935077290132270e+00
3.201460931450128555e-04,3.451935072068991417e+00
9.604021906852722168e-04,3.451971473740205631e+00
1.600658288225531578e-03,3.452044118302186604e+00
2.240914385765790939e-03,3.452152722507330296e+00
2.881170483306050301e-03,3.452296874786820347e+00
3.521426580846309662e-03,3.452475993891777506e+00
4.161682911217212677e-03,3.452689386986588005e+00
4.801938775926828384e-03,3.452936219542359630e+00
5.442194640636444092e-03,3.453215540175820664e+00
6.082450971007347107e-03,3.453526246695708402e+00
6.722707301378250122e-03,3.453867148830337186e+00
7.362963166087865829e-03,3.454236904904803396e+00
8.003219030797481537e-03,3.454634083587067916e+00
8.643475361168384552e-03,3.455057183945862143e+00
9.283731691539287567e-03,3.455504546292192281e+00
9.923987090587615967e-03,3.455974500671172844e+00
1.056424342095851898e-02,3.456465221871801496e+00
1.120449975132942200e-02,3.456974872476513028e+00
1.184475608170032501e-02,3.457501513352337241e+00
1.248501241207122803e-02,3.458043206729807473e+00
1.312526781111955643e-02,3.458597873824935665e+00
1.376552414149045944e-02,3.459163531847192719e+00
1.440578047186136246e-02,3.459738067659313465e+00
1.504603587090969086e-02,3.460319411858334249e+00
1.568629220128059387e-02,3.460905444402432529e+00
1.632654853165149689e-02,3.461494108293628358e+00
1.696680486202239990e-02,3.462083315123812177e+00
1.760706119239330292e-02,3.462671009608145667e+00
1.824731752276420593e-02,3.463255176546718772e+00
1.888757199048995972e-02,3.463833824459535471e+00
1.952782832086086273e-02,3.464405089589857489e+00
2.016808465123176575e-02,3.464967007463476190e+00
2.080834098160266876e-02,3.465517827125053074e+00
2.144859731197357178e-02,3.466055874113187052e+00
2.208885364234447479e-02,3.466579443494259394e+00
2.272910997271537781e-02,3.467087011321336121e+00
2.336936630308628082e-02,3.467577119961393173e+00
2.400962263345718384e-02,3.468048400097367701e+00
2.464987710118293762e-02,3.468499648997866558e+00
2.529013343155384064e-02,3.468929690860361070e+00
2.593038976192474365e-02,3.469337530047926776e+00
2.657064609229564667e-02,3.469722227148515969e+00
2.721090242266654968e-02,3.470083062983649214e+00
2.785115875303745270e-02,3.470419324004932804e+00
2.849141508340835571e-02,3.470730499462074903e+00
2.913166955113410950e-02,3.471016173816511952e+00
2.977192588150501251e-02,3.471276069940858466e+00
3.041218221187591553e-02,3.471510023828168201e+00
3.105243854224681854e-02,3.471717979202214366e+00
3.169269487261772156e-02,3.471900003273081126e+00
3.233294934034347534e-02,3.472056318517676043e+00
3.297320753335952759e-02,3.472187208785415535e+00
3.361346200108528137e-02,3.472293104136899622e+00
3.425372019410133362e-02,3.472374496821579282e+00
3.489397466182708740e-02,3.472432030745622455e+00
3.553423285484313965e-02,3.472466401627311683e+00
3.617448732256889343e-02,3.472478405366549836e+00
3.681474179029464722e-02,3.472468925906078141e+00
3.745499998331069946e-02,3.472438910688086189e+00
3.809525445103645325e-02,3.472389397100848374e+00
3.873551264405250549e-02,3.472321462470140840e+00
3.937576711177825928e-02,3.472236218094924887e+00
4.001602530479431152e-02,3.472134877607786052e+00
4.065627977252006531e-02,3.472018665751857469e+00
4.129653796553611755e-02,3.471888816439514969e+00
4.193679243326187134e-02,3.471746612720854941e+00
4.257704690098762512e-02,3.471593341853562720e+00
4.321730509400367737e-02,3.471430277492003391e+00
4.385755956172943115e-02,3.471258770116010250e+00
4.449781775474548340e-02,3.471080085042514973e+00
4.513807222247123718e-02,3.470895528691920529e+00
4.577833041548728943e-02,3.470706335741941650e+00
4.641858488321304321e-02,3.470513756313167164e+00
4.705884307622909546e-02,3.470318998120184517e+00
4.769909754395484924e-02,3.470123225872427497e+00
4.833935201168060303e-02,3.469927574694662731e+00
4.897961020469665527e-02,3.469733101473591930e+00
4.961986467242240906e-02,3.469540827661344196e+00
5.026012286543846130e-02,3.469351748182257111e+00
5.090037733316421509e-02,3.469166761551851330e+00
5.154063552618026733e-02,3.468986690332138245e+00
5.218088999390602112e-02,3.468812323884244542e+00
5.282114446163177490e-02,3.468644339126591092e+00
5.346140265464782715e-02,3.468483398387995909e+00
5.410165712237358093e-02,3.468330065114266780e+00
5.474191531538963318e-02,3.468184782323176840e+00
5.538216978311538696e-02,3.468047990786393697e+00
5.602242797613143921e-02,3.467920018663913417e+00
5.666268244385719299e-02,3.467801085590080490e+00
5.730293691158294678e-02,3.467691412824446484e+00
5.794319510459899902e-02,3.467591071375929701e+00
5.858344957232475281e-02,3.467500064724373665e+00
5.922370776534080505e-02,3.467418426612896010e+00
5.986396223306655884e-02,3.467345960919750780e+00
6.050422042608261108e-02,3.467282531408692137e+00
6.114447489380836487e-02,3.467227844575953455e+00
6.178473308682441711e-02,3.467181600698161503e+00
6.242498755455017090e-02,3.467143458882244733e+00
6.306524574756622314e-02,3.467112947038205384e+00
6.370549649000167847e-02,3.467089578274428874e+00
6.434575468301773071e-02,3.467072799243269277e+00
6.498601287603378296e-02,3.467062048170522992e+00
6.562627106904983521e-02,3.467056700248837942e+00
6.626652181148529053e-02,3.467056066257353741e+00
6.690678000450134277e-02,3.467059477218042751e+00
6.754703819751739502e-02,3.467066176859109561e+00
6.818728893995285034e-02,3.467075402325563882e+00
6.882754713296890259e-02,3.467086416386513825e+00
6.946780532598495483e-02,3.467098392316382949e+00
7.010806351900100708e-02,3.467110542047269206e+00
7.074831426143646240e-02,3.467122059214183150e+00
7.138857245445251465e-02,3.467132107763013060e+00
7.202883064746856689e-02,3.467139898867320547e+00
7.266908884048461914e-02,3.467144613446406787e+00
7.330933958292007446e-02,3.467145461934950212e+00
7.394959777593612671e-02,3.467141660942208325e+00
7.458985596895217896e-02,3.467132441103853768e+00
7.523010671138763428e-02,3.467117057723375417e+00
7.587036490440368652e-02,3.467094813768784256e+00
7.651062309741973877e-02,3.467064988405838655e+00
7.715088129043579102e-02,3.467026959873689584e+00
7.779113203287124634e-02,3.466980080317993984e+00
7.843139022588729858e-02,3.466923750109462077e+00
7.907164841890335083e-02,3.466857467663948533e+00
7.971189916133880615e-02,3.466780691138134696e+00
8.035215735435485840e-02,3.466693006008307876e+00
8.099241554737091064e-02,3.466593932088654739e+00
8.163267374038696289e-02,3.466483164962040675e+00
8.227292448282241821e-02,3.466360345417784039e+00
8.291318267583847046e-02,3.466225201502142195e+00
8.355344086885452271e-02,3.466077569710059869e+00
8.419369161128997803e-02,3.465917219659432114e+00
8.483394980430603027e-02,3.465744061053657177e+00
8.547420799732208252e-02,3.465558010546176959e+00
8.611446619033813477e-02,3.465359065018048579e+00
8.675471693277359009e-02,3.465147235754254318e+00
8.739497512578964233e-02,3.464922596865262605e+00
8.803523331880569458e-02,3.464685287869619934e+00
8.867548406124114990e-02,3.464435460976129644e+00
8.931574225425720215e-02,3.464173345928108105e+00
8.995600044727325439e-02,3.463899153002886866e+00
9.059625864028930664e-02,3.463613227387362770e+00
9.123650938272476196e-02,3.463315870347248193e+00
9.187676757574081421e-02,3.463007448064826743e+00
9.251702576875686646e-02,3.462688380590793091e+00
9.315727651119232178e-02,3.462359055726752288e+00
9.379753470420837402e-02,3.462019977391867620e+00
9.443779289722442627e-02,3.461671586381429577e+00
9.507805109024047852e-02,3.461314392687384167e+00
9.571830183267593384e-02,3.460948936605017678e+00
9.635856002569198608e-02,3.460575750573804843e+00
9.699881821870803833e-02,3.460195356602035588e+00
9.763907641172409058e-02,3.459808344357252707e+00
9.827932715415954590e-02,3.459415281715750190e+00
9.891958534717559814e-02,3.459016714804105774e+00
9.955984354019165039e-02,3.458613268333857960e+00
1.002000942826271057e-01,3.458205439182957086e+00
1.008403524756431580e-01,3.457793844729055266e+00
1.014806106686592102e-01,3.457379033536116530e+00
1.021208688616752625e-01,3.456961571519466592e+00
1.027611196041107178e-01,3.456541982815557024e+00
1.034013777971267700e-01,3.456120796592208944e+00
1.040416359901428223e-01,3.455698502253634619e+00
1.046818867325782776e-01,3.455275632836941391e+00
1.053221449255943298e-01,3.454852629907415817e+00
1.059624031186103821e-01,3.454429929394872367e+00
1.066026613116264343e-01,3.454007992954036155e+00
1.072429120540618896e-01,3.453587185700631501e+00
1.078831702470779419e-01,3.453167894802397164e+00
1.085234284400939941e-01,3.452750456368849363e+00
1.091636791825294495e-01,3.452335218213389290e+00
1.098039373755455017e-01,3.451922422866738671e+00
1.104441955685615540e-01,3.451512350274380747e+00
1.110844537615776062e-01,3.451105245381451248e+00
1.117247045040130615e-01,3.450701283749675774e+00
1.123649626970291138e-01,3.450300639735206953e+00
1.130052208900451660e-01,3.449903447530277667e+00
1.136454790830612183e-01,3.449509817239158060e+00
1.142857298254966736e-01,3.449119830080115356e+00
1.149259880185127258e-01,3.448733535164742570e+00
1.155662462115287781e-01,3.448350962124270502e+00
1.162064969539642334e-01,3.447972107563735733e+00
1.168467551469802856e-01,3.447596912090327592e+00
1.174870133399963379e-01,3.447225351692835726e+00
1.181272715330123901e-01,3.446857337506066266e+00
1.187675222754478455e-01,3.446492769814160084e+00
1.194077804684638977e-01,3.446131537610844120e+00
1.200480386614799500e-01,3.445773468681356810e+00
1.206882894039154053e-01,3.445418423174475553e+00
1.213285475969314575e-01,3.445066216788064573e+00
1.219688057899475098e-01,3.444716698395609011e+00
1.226090639829635620e-01,3.444369602744804304e+00
1.232493147253990173e-01,3.444024761184060868e+00
1.238895729184150696e-01,3.443681945756630114e+00
1.245298311114311218e-01,3.443340910828692092e+00
1.251700818538665771e-01,3.443001461125769325e+00
1.258103400468826294e-01,3.442663317745498830e+00
1.264505982398986816e-01,3.442326273426574268e+00
1.270908564329147339e-01,3.441990051314771648e+00
1.277311146259307861e-01,3.441654452141731380e+00
1.283713728189468384e-01,3.441319221966802733e+00
1.290116161108016968e-01,3.440984141270416075e+00
1.296518743038177490e-01,3.440648970968629428e+00
1.302921324968338013e-01,3.440313530278517273e+00
1.309323906898498535e-01,3.439977562718959270e+00
1.315726488828659058e-01,3.439640933039166626e+00
1.322129070758819580e-01,3.439303408178238985e+00
1.328531652688980103e-01,3.438964855981259117e+00
1.334934085607528687e-01,3.438625119261130791e+00
1.341336667537689209e-01,3.438284004221420886e+00
1.347739249467849731e-01,3.437941439046853453e+00
1.354141831398010254e-01,3.437597297865945034e+00
1.360544413328170776e-01,3.437251491389390345e+00
1.366946995258331299e-01,3.436903940749253206e+00
1.373349577188491821e-01,3.436554593328958962e+00
1.379752010107040405e-01,3.436203387971960233e+00
1.386154592037200928e-01,3.435850326900323992e+00
1.392557173967361450e-01,3.435495416488601794e+00
1.398959755897521973e-01,3.435138650950766426e+00
1.405362337827682495e-01,3.434780045161781370e+00
1.411764919757843018e-01,3.434419693136523399e+00
1.418167501688003540e-01,3.434057612908033352e+00
1.424569934606552124e-01,3.433693941953058548e+00
1.430972516536712646e-01,3.433328714587859043e+00
1.437375098466873169e-01,3.432962104563370254e+00
1.443777680397033691e-01,3.432594208107398792e+00
1.450180262327194214e-01,3.432225186269815431e+00
1.456582844257354736e-01,3.431855187569531118e+00
1.462985426187515259e-01,3.431484373612415872e+00
1.469387859106063843e-01,3.431112945549100068e+00
1.475790441036224365e-01,3.430741078603437799e+00
1.482193022966384888e-01,3.430368980769093135e+00
1.488595604896545410e-01,3.429996852539407115e+00
1.494998186826705933e-01,3.429624935980323475e+00
1.501400768756866455e-01,3.429253443634982190e+00
1.507803350687026978e-01,3.428882583913778426e+00
1.514205783605575562e-01,3.428512618696450964e+00
1.520608365535736084e-01,3.428143775586736552e+00
1.527010947465896606e-01,3.427776282602354563e+00
1.533413529396057129e-01,3.427410422037090232e+00
1.539816111326217651e-01,3.427046406091283082e+00
1.546218693256378174e-01,3.426684491373126029e+00
1.552621275186538696e-01,3.426324908128451696e+00
1.559023708105087280e-01,3.425967914174314899e+00
1.565426290035247803e-01,3.425613710765618158e+00
1.571828871965408325e-01,3.425262579154933817e+00
1.578231453895568848e-01,3.424914737995893965e+00
1.584634035825729370e-01,3.424570383399886175e+00
1.591036617755889893e-01,3.424229784421062739e+00
1.597439199686050415e-01,3.423893099149915464e+00
1.603841632604598999e-01,3.423560597810711759e+00
1.610244214534759521e-01,3.423232441385129832e+00
1.616646796464920044e-01,3.422908836509633179e+00
1.623049378395080566e-01,3.422589967680756740e+00
1.629451960325241089e-01,3.422276028848402873e+00
1.635854542255401611e-01,3.421967180489213334e+00
1.642257124185562134e-01,3.421663577180984017e+00
1.648659706115722656e-01,3.421365416155394801e+00
1.655062139034271240e-01,3.421072805830971397e+00
1.661464720964431763e-01,3.420785911777407762e+00
1.667867302894592285e-01,3.420504817026442268e+00
1.674269884824752808e-01,3.420229717456437335e+00
1.680672466754913330e-01,3.419960690688218730e+00
1.687075048685073853e-01,3.419697832164967366e+00
1.693477630615234375e-01,3.419441289793929251e+00
1.699880063533782959e-01,3.419191147222271354e+00
1.706282645463943481e-01,3.418947449261599658e+00
1.712685227394104004e-01,3.418710292779329585e+00
1.719087809324264526e-01,3.418479786798023667e+00
1.725490391254425049e-01,3.418255954338568436e+00
1.731892973184585571e-01,3.418038902693614212e+00
1.738295555114746094e-01,3.417828642135844142e+00
1.744697988033294678e-01,3.417625251644330397e+00
1.751100569963455200e-01,3.417428761922896463e+00
1.757503151893615723e-01,3.417239236842433137e+00
1.763905733823776245e-01,3.417056638132520252e+00
1.770308315753936768e-01,3.416881072595934654e+00
1.776710897684097290e-01,3.416712549161956325e+00
1.783113479614257812e-01,3.416551061389648147e+00
1.789515912532806396e-01,3.416396647057604152e+00
1.795918494462966919e-01,3.416249303465333842e+00
1.802321076393127441e-01,3.416109055008980988e+00
1.808723658323287964e-01,3.415975882382413342e+00
1.815126240253448486e-01,3.415849818576501828e+00
1.821528822183609009e-01,3.415730831240871623e+00
1.827931404113769531e-01,3.415618895204215022e+00
1.834333837032318115e-01,3.415514032693999447e+00
1.840736418962478638e-01,3.415416212266368490e+00
1.847139000892639160e-01,3.415325425919127689e+00
1.853541582822799683e-01,3.415241618766580611e+00
1.859944164752960205e-01,3.415164776459405083e+00
1.866346746683120728e-01,3.415094864662865604e+00
1.872749328613281250e-01,3.415031842562477049e+00
1.879151761531829834e-01,3.414975646209523319e+00
1.885554343461990356e-01,3.414926260356632604e+00
1.891956925392150879e-01,3.414883586135965210e+00
1.898359507322311401e-01,3.414847586936911927e+00
1.904762089252471924e-01,3.414818181056697100e+00
1.911164671182632446e-01,3.414795300848798565e+00
1.917567253112792969e-01,3.414778856411957886e+00
1.923969686031341553e-01,3.414768759224210637e+00
1.930372267961502075e-01,3.414764894476964852e+00
1.936774849891662598e-01,3.414767203290264064e+00
1.943177431821823120e-01,3.414775525955831004e+00
1.949580013751983643e-01,3.414789757953354155e+00
1.955982595682144165e-01,3.414809774231027717e+00
1.962385177612304688e-01,3.414835435558984500e+00
1.968787610530853271e-01,3.414866598649736851e+00
1.975190192461013794e-01,3.414903100317473239e+00
1.981592774391174316e-01,3.414944791532616541e+00
1.987995356321334839e-01,3.414991485260751691e+00
1.994397938251495361e-01,3.415043012991563209e+00
2.000800520181655884e-01,3.415099170576926024e+00
2.007203102111816406e-01,3.415159779199891776e+00
2.013605535030364990e-01,3.415224625933779734e+00
2.020008116960525513e-01,3.415293469276713623e+00
2.026410698890686035e-01,3.415366153683073058e+00
2.032813280820846558e-01,3.415442388230584214e+00
2.039215862751007080e-01,3.415521960391150191e+00
2.045618444681167603e-01,3.415604625653015702e+00
2.052021026611328125e-01,3.415690123164940140e+00
2.058423459529876709e-01,3.415778191896349902e+00
2.064826041460037231e-01,3.415868596195257290e+00
2.071228623390197754e-01,3.415961024531620538e+00
2.077631205320358276e-01,3.416055235622430075e+00
2.084033787250518799e-01,3.416150936524389614e+00
2.090436369180679321e-01,3.416247844310798421e+00
2.096838951110839844e-01,3.416345698318445478e+00
2.103241533041000366e-01,3.416444182475276037e+00
2.109643965959548950e-01,3.416543010913664080e+00
2.116046547889709473e-01,3.416641897214701018e+00
2.122449129819869995e-01,3.416740558984898701e+00
2.128851711750030518e-01,3.416838710756933573e+00
2.135254293680191040e-01,3.416936038729351921e+00
2.141656875610351562e-01,3.417032285175298334e+00
2.148059457540512085e-01,3.417127131481094704e+00
2.154461890459060669e-01,3.417220326044513090e+00
2.160864472389221191e-01,3.417311593433030481e+00
2.167267054319381714e-01,3.417400652971128494e+00
2.173669636249542236e-01,3.417487218959129436e+00
2.180072218179702759e-01,3.417571060722244702e+00
2.186474800109863281e-01,3.417651942435052881e+00
2.192877382040023804e-01,3.417729588042668798e+00
2.199279814958572388e-01,3.417803775563005075e+00
2.205682396888732910e-01,3.417874283868004515e+00
2.212084978818893433e-01,3.417940890636908868e+00
2.218487560749053955e-01,3.418003417106411312e+00
2.224890142679214478e-01,3.418061638214507258e+00
2.231292724609375000e-01,3.418115390192780545e+00
2.237695306539535522e-01,3.418164509998009581e+00
2.244097739458084106e-01,3.418208823030421506e+00
2.250500321388244629e-01,3.418248225455171596e+00
2.256902903318405151e-01,3.418282555233444597e+00
2.263305485248565674e-01,3.418311750986223974e+00
2.269708067178726196e-01,3.418335651752120619e+00
2.276110649108886719e-01,3.418354222049018176e+00
2.282513231039047241e-01,3.418367374603732856e+00
2.288915663957595825e-01,3.418375063384648804e+00
2.295318245887756348e-01,3.418377278686933085e+00
2.301720827817916870e-01,3.418373975375767149e+00
2.308123409748077393e-01,3.418365160571079642e+00
2.314525991678237915e-01,3.418350857690285238e+00
2.320928573608398438e-01,3.418331109367991338e+00
2.327331155538558960e-01,3.418305927856093440e+00
2.333733588457107544e-01,3.418275444362904203e+00
2.340136170387268066e-01,3.418239685562050489e+00
2.346538752317428589e-01,3.418198766797006183e+00
2.352941334247589111e-01,3.418152837092242713e+00
2.359343916177749634e-01,3.418102016811908506e+00
2.365746498107910156e-01,3.418046455248862081e+00
2.372149080038070679e-01,3.417986329528731382e+00
2.378551512956619263e-01,3.417921844094080619e+00
2.384954094886779785e-01,3.417853165338379018e+00
2.391356676816940308e-01,3.417780580368893872e+00
2.397759258747100830e-01,3.417704261785247777e+00
2.404161840677261353e-01,3.417624538939429080e+00
2.410564422607421875e-01,3.417541625049355325e+00
2.416967004537582397e-01,3.417455843306639096e+00
2.423369437456130981e-01,3.417367475270292942e+00
2.429772019386291504e-01,3.417276889906110338e+00
2.436174601316452026e-01,3.417184381859101894e+00
2.442577183246612549e-01,3.417090361110694641e+00
2.448979765176773071e-01,3.416995142115872408e+00
2.455382347106933594e-01,3.416899146159223299e+00
2.461784929037094116e-01,3.416802770433027270e+00
2.468187510967254639e-01,3.416706435587101076e+00
2.474589943885803223e-01,3.416610589505551410e+00
2.480992525815963745e-01,3.416515633484277448e+00
2.487395107746124268e-01,3.416422069699819986e+00
2.493797689676284790e-01,3.416330377383334671e+00
2.500200271606445312e-01,3.416241024109757607e+00
2.506602704524993896e-01,3.416154525023707755e+00
2.513005435466766357e-01,3.416071390252740869e+00
2.519407868385314941e-01,3.415992159891454882e+00
2.525810599327087402e-01,3.415917347523566683e+00
2.532213032245635986e-01,3.415847543332987790e+00
2.538615465164184570e-01,3.415783262289027178e+00
2.545018196105957031e-01,3.415725100416483251e+00
2.551420629024505615e-01,3.415673634557191640e+00
2.557823359966278076e-01,3.415629455682793747e+00
2.564225792884826660e-01,3.415593177260237923e+00
2.570628523826599121e-01,3.415565370664542577e+00
2.577030956745147705e-01,3.415546660643580701e+00
2.583433389663696289e-01,3.415537681312857288e+00
2.589836120605468750e-01,3.415539036784797755e+00
2.596238553524017334e-01,3.415551355095737485e+00
2.602641284465789795e-01,3.415575262854980032e+00
2.609043717384338379e-01,3.415611397684368278e+00
2.615446448326110840e-01,3.415660394486442542e+00
2.621848881244659424e-01,3.415722872473693883e+00
2.628251314163208008e-01,3.415799469932266685e+00
2.634654045104980469e-01,3.415890818032928600e+00
2.641056478023529053e-01,3.415997542983579383e+00
2.647459208965301514e-01,3.416120259203807130e+00
2.653861641883850098e-01,3.416259579754901132e+00
2.660264372825622559e-01,3.416416127148353521e+00
2.666666805744171143e-01,3.416590475744207822e+00
2.673069238662719727e-01,3.416783217531723427e+00
2.679471969604492188e-01,3.416994972368903483e+00
2.685874402523040771e-01,3.417226264447731143e+00
2.692277133464813232e-01,3.417477677599549679e+00
2.698679566383361816e-01,3.417749696808113136e+00
2.705082297325134277e-01,3.418042911212095802e+00
2.711484730243682861e-01,3.418357776512793489e+00
2.717887461185455322e-01,3.418694836835326711e+00
2.724289894104003906e-01,3.419054466909120737e+00
2.730692327022552490e-01,3.419437154489960218e+00
2.737095057964324951e-01,3.419843357612758705e+00
2.743497490882873535e-01,3.420273439602029342e+00
2.749900221824645996e-01,3.420727800354517179e+00
2.756302654743194580e-01,3.421206738079540788e+00
2.762705385684967041e-01,3.421710626735133154e+00
2.769107818603515625e-01,3.422239724253044457e+00
2.775510251522064209e-01,3.422794291145333290e+00
2.781912982463836670e-01,3.423374613794351262e+00
2.788315415382385254e-01,3.423980833596569795e+00
2.794718146324157715e-01,3.424613180665475376e+00
2.801120579242706299e-01,3.425271704103145076e+00
2.807523310184478760e-01,3.425956624828126351e+00
2.813925743103027344e-01,3.426667929704847015e+00
2.820328176021575928e-01,3.427405672662732439e+00
2.826730906963348389e-01,3.428169907150805606e+00
2.833133339881896973e-01,3.428960538085793708e+00
2.839536070823669434e-01,3.429777558451492681e+00
2.845938503742218018e-01,3.430620780826544980e+00
2.852341234683990479e-01,3.431490198088350319e+00
2.858743667602539062e-01,3.432385476233972277e+00
2.865146100521087646e-01,3.433306524513376701e+00
2.871548831462860107e-01,3.434253107721682241e+00
2.877951264381408691e-01,3.435224866343541628e+00
2.884353995323181152e-01,3.436221554350771257e+00
2.890756428241729736e-01,3.437242780883465798e+00
2.897159159183502197e-01,3.438288232780280396e+00
2.903561592102050781e-01,3.439357377738288868e+00
2.909964025020599365e-01,3.440449867298468689e+00
2.916366755962371826e-01,3.441565237738484218e+00
2.922769188880920410e-01,3.442702878650976572e+00
2.929171919822692871e-01,3.443862358815470426e+00
2.935574352741241455e-01,3.445043015545194542e+00
2.941977083683013916e-01,3.446244348390276713e+00
2.948379516601562500e-01,3.447465647702712577e+00
2.954781949520111084e-01,3.448706267227999334e+00
2.961184680461883545e-01,3.449965643850243957e+00
2.967587113380432129e-01,3.451242918719840347e+00
2.973989844322204590e-01,3.452537525702304322e+00
2.980392277240753174e-01,3.453848584231655305e+00
2.986795008182525635e-01,3.455175457450854637e+00
2.993197441101074219e-01,3.456517231631397902e+00
2.999599874019622803e-01,3.457873199321841451e+00
3.006002604961395264e-01,3.459242590857279698e+00
3.012405037879943848e-01,3.460624454272636541e+00
3.018807768821716309e-01,3.462018086541496231e+00
3.025210201740264893e-01,3.463422501621671312e+00
3.031612932682037354e-01,3.464836990832076857e+00
3.038015365600585938e-01,3.466260527725421703e+00
3.044417798519134521e-01,3.467692324990478969e+00
3.050820529460906982e-01,3.469131567843320330e+00
3.057222962379455566e-01,3.470577209600909985e+00
3.063625693321228027e-01,3.472028531147102193e+00
3.070028126239776611e-01,3.473484501963731930e+00
3.076430857181549072e-01,3.474944381217508038e+00
3.082833290100097656e-01,3.476407118771901672e+00
3.089235723018646240e-01,3.477871937734937191e+00
3.095638453960418701e-01,3.479338006747028089e+00
3.102040886878967285e-01,3.480804288732465057e+00
3.108443617820739746e-01,3.482270105264809068e+00
3.114846050739288330e-01,3.483734437916086613e+00
3.121248781681060791e-01,3.485196573519056429e+00
3.127651214599609375e-01,3.486655522063671242e+00
3.134053647518157959e-01,3.488110543171341060e+00
3.140456378459930420e-01,3.489560847555130962e+00
3.146858811378479004e-01,3.491005547619061566e+00
3.153261542320251465e-01,3.492443914793872395e+00
3.159663975238800049e-01,3.493875098501728615e+00
3.166066706180572510e-01,3.495298428532860768e+00
3.172469139099121094e-01,3.496713016132038998e+00
3.178871572017669678e-01,3.498118207482036279e+00
3.185274302959442139e-01,3.499513349562475728e+00
3.191676735877990723e-01,3.500897588511576508e+00
3.198079466819763184e-01,3.502270386080343023e+00
3.204481899738311768e-01,3.503630919479140182e+00
3.210884630680084229e-01,3.504978710479504933e+00
3.217287063598632812e-01,3.506312956224850730e+00
3.223689496517181396e-01,3.507633110176590741e+00
3.230092227458953857e-01,3.508938632911943856e+00
3.236494660377502441e-01,3.510228856347729742e+00
3.242897391319274902e-01,3.511503329254103356e+00
3.249299824237823486e-01,3.512761376454218265e+00
3.255702555179595947e-01,3.514002585750247043e+00
3.262104988098144531e-01,3.515226372016350798e+00
3.268507421016693115e-01,3.516432288982192844e+00
3.274910151958465576e-01,3.517619933749676520e+00
3.281312584877014160e-01,3.518788767139442886e+00
3.287715315818786621e-01,3.519938456774666768e+00
3.294117748737335205e-01,3.521068488372919081e+00
3.300520479679107666e-01,3.522178588641375008e+00
3.306922912597656250e-01,3.523268304313703858e+00
3.313325345516204834e-01,3.524337328495248833e+00
3.319728076457977295e-01,3.525385398885299892e+00
3.326130509376525879e-01,3.526412070121772047e+00
3.332533240318298340e-01,3.527417193178852273e+00
3.338935673236846924e-01,3.528400375218894602e+00
3.345338404178619385e-01,3.529361458895942327e+00
3.351740837097167969e-01,3.530300174306698402e+00
3.358143270015716553e-01,3.531216294339327266e+00
3.364546000957489014e-01,3.532109702804645757e+00
3.370948433876037598e-01,3.532980117480568616e+00
3.377351164817810059e-01,3.533827487766916686e+00
3.383753597736358643e-01,3.534651587382535265e+00
3.390156328678131104e-01,3.535452395474953491e+00
3.396558761596679688e-01,3.536229709966735690e+00
3.402961194515228271e-01,3.536983493455229777e+00
3.409363925457000732e-01,3.537713736111721907e+00
3.415766358375549316e-01,3.538420289410495467e+00
3.422169089317321777e-01,3.539103239562971126e+00
3.428571522235870361e-01,3.539762482236654240e+00
3.434974253177642822e-01,3.540398085256740046e+00
3.441376686096191406e-01,3.541010032314463096e+00
3.447779119014739990e-01,3.541598398782754842e+00
3.454181849956512451e-01,3.542163251514214295e+00
3.460584282875061035e-01,3.542704610054618009e+00
3.466987013816833496e-01,3.543222662788308330e+00
3.473389446735382080e-01,3.543717434197898086e+00
3.479792177677154541e-01,3.544189081710637623e+00
3.486194610595703125e-01,3.544637731303816430e+00
3.492597341537475586e-01,3.545063589310920804e+00
3.498999774456024170e-01,3.545466759136028045e+00
3.505402207374572754e-01,3.545847482771285364e+00
3.511804938316345215e-01,3.546205932458161847e+00
3.518207371234893799e-01,3.546542327423100271e+00
3.524610102176666260e-01,3.546856920213294018e+00
3.531012535095214844e-01,3.547149896778040379e+00
3.537415266036987305e-01,3.547421564227892787e+00
3.543817698955535889e-01,3.547672164228869995e+00
3.550220131874084473e-01,3.547901976253961198e+00
3.556622862815856934e-01,3.548111311919946331e+00
3.563025295734405518e-01,3.548300427376124944e+00
3.569428026676177979e-01,3.548469677095256181e+00
3.575830459594726562e-01,3.548619336811011493e+00
3.582233190536499023e-01,3.548749789199868498e+00
3.588635623455047607e-01,3.548861331690883247e+00
3.595038056373596191e-01,3.548954295255324354e+00
3.601440787315368652e-01,3.549029060725032547e+00
3.607843220233917236e-01,3.549085982697290920e+00
3.614245951175689697e-01,3.549125431448470813e+00
3.620648384094238281e-01,3.549147759602274910e+00
3.627051115036010742e-01,3.549153343412296380e+00
3.633453547954559326e-01,3.549142576811178174e+00
3.639855980873107910e-01,3.549115821694813988e+00
3.646258711814880371e-01,3.549073483207911828e+00
3.652661144733428955e-01,3.549015927839876738e+00
3.659063875675201416e-01,3.548943558359511918e+00
3.665466308593750000e-01,3.548856769417999768e+00
3.671869039535522461e-01,3.548755936393469756e+00
3.678271472454071045e-01,3.548641457600704374e+00
3.684673905372619629e-01,3.548513724791624746e+00
3.691076636314392090e-01,3.548373113624192499e+00
3.697479069232940674e-01,3.548220032602948493e+00
3.703881800174713135e-01,3.548054844021696574e+00
3.710284233093261719e-01,3.547877947393343945e+00
3.716686964035034180e-01,3.547689697819267352e+00
3.723089396953582764e-01,3.547490507705386875e+00
3.729491829872131348e-01,3.547280698982455682e+00
3.735894560813903809e-01,3.547060673299096134e+00
3.742296993732452393e-01,3.546830795687313298e+00
3.748699724674224854e-01,3.546591375701291682e+00
3.755102157592773438e-01,3.546342832160704006e+00
3.761504888534545898e-01,3.546085442785499531e+00
3.767907321453094482e-01,3.545819567968313102e+00
3.774309754371643066e-01,3.545545560834248100e+00
3.780712485313415527e-01,3.545263710937465618e+00
3.787114918231964111e-01,3.544974373514915733e+00
3.793517649173736572e-01,3.544677819543774699e+00
3.799920082092285156e-01,3.544374380999046448e+00
3.806322813034057617e-01,3.544064312500828429e+00
3.812725245952606201e-01,3.543747963303423454e+00
3.819127678871154785e-01,3.543425567501525375e+00
3.825530409812927246e-01,3.543097418075440430e+00
3.831932842731475830e-01,3.542763777617902399e+00
3.838335573673248291e-01,3.542424875509484039e+00
3.844738006591796875e-01,3.542081019752049365e+00
3.851140737533569336e-01,3.541732388551829480e+00
3.857543170452117920e-01,3.541379260228165293e+00
3.863945603370666504e-01,3.541021873527306685e+00
3.870348334312438965e-01,3.540660384024094665e+00
3.876750767230987549e-01,3.540295074144794274e+00
3.883153498172760010e-01,3.539926088448803299e+00
3.889555931091308594e-01,3.539553685488539436e+00
3.895958662033081055e-01,3.539178016804188864e+00
3.902361094951629639e-01,3.538799328298573244e+00
3.908763527870178223e-01,3.538417714454999086e+00
3.915166258811950684e-01,3.538033404302272089e+00
3.921568691730499268e-01,3.537646559533124346e+00
3.927971422672271729e-01,3.537257321893450879e+00
3.934373855590820312e-01,3.536865879105424604e+00
3.940776586532592773e-01,3.536472340419082094e+00
3.947179019451141357e-01,3.536076910347226931e+00
3.953581452369689941e-01,3.535679686770511587e+00
3.959984183311462402e-01,3.535280801634874237e+00
3.966386616230010986e-01,3.534880432780711512e+00
3.972789347171783447e-01,3.534478642410781912e+00
3.979191780090332031e-01,3.534075631440984466e+00
3.985594511032104492e-01,3.533671439566247408e+00
3.991996943950653076e-01,3.533266247433973994e+00
3.998399376869201660e-01,3.532860136937494566e+00
4.004802107810974121e-01,3.532453191477210819e+00
4.011204540729522705e-01,3.532045573192846621e+00
4.017607271671295166e-01,3.531637328388718799e+00
4.024009704589843750e-01,3.531228603671678012e+00
4.030412435531616211e-01,3.530819433733458190e+00
4.036814868450164795e-01,3.530409945227189983e+00
4.043217301368713379e-01,3.530000242228771068e+00
4.049620032310485840e-01,3.529590368067105466e+00
4.056022465229034424e-01,3.529180433362973712e+00
4.062425196170806885e-01,3.528770489818999767e+00
4.068827629089355469e-01,3.528360654692019427e+00
4.075230360031127930e-01,3.527950949424912164e+00
4.081632792949676514e-01,3.527541503082611829e+00
4.088035225868225098e-01,3.527132330407346750e+00
4.094437956809997559e-01,3.526723481449584696e+00
4.100840389728546143e-01,3.526315071281110214e+00
4.107243120670318604e-01,3.525907105236101735e+00
4.113645553588867188e-01,3.525499693945422397e+00
4.120048284530639648e-01,3.525092828755893581e+00
4.126450717449188232e-01,3.524686602688086090e+00
4.132853150367736816e-01,3.524281032199885644e+00
4.139255881309509277e-01,3.523876139608307589e+00
4.145658314228057861e-01,3.523472043489002115e+00
4.152061045169830322e-01,3.523068696659071186e+00
4.158463478088378906e-01,3.522666182544719415e+00
4.164866209030151367e-01,3.522264519677900996e+00
4.171268641948699951e-01,3.521863751158211375e+00
4.177671074867248535e-01,3.521463887435958284e+00
4.184073805809020996e-01,3.521064938568750247e+00
4.190476238727569580e-01,3.520666966246293050e+00
4.196878969669342041e-01,3.520269944774923054e+00
4.203281402587890625e-01,3.519873973102552789e+00
4.209684133529663086e-01,3.519478968699928600e+00
4.216086566448211670e-01,3.519085044100473070e+00
4.222488999366760254e-01,3.518692155702624724e+00
4.228891730308532715e-01,3.518300326383138277e+00
4.235294163227081299e-01,3.517909599694065026e+00
4.241696894168853760e-01,3.517519961454335764e+00
4.248099327087402344e-01,3.517131464856295686e+00
4.254502058029174805e-01,3.516744086930560620e+00
4.260904490947723389e-01,3.516357875284324308e+00
4.267306923866271973e-01,3.515972852859827746e+00
4.273709654808044434e-01,3.515588981112996336e+00
4.280112087726593018e-01,3.515206362481705149e+00
4.286514818668365479e-01,3.514824956680744794e+00
4.292917251586914062e-01,3.514444821605032132e+00
4.299319982528686523e-01,3.514065983225957090e+00
4.305722415447235107e-01,3.513688499820174727e+00
4.312124848365783691e-01,3.513312353101172292e+00
4.318527579307556152e-01,3.512937604932188762e+00
4.324930012226104736e-01,3.512564300572256659e+00
4.331332743167877197e-01,3.512192478065084167e+00
4.337735176086425781e-01,3.511822227171887967e+00
4.344137907028198242e-01,3.511453528316983874e+00
4.350540339946746826e-01,3.511086507867791529e+00
4.356943070888519287e-01,3.510721180823807241e+00
4.363345503807067871e-01,3.510357661682920849e+00
4.369747936725616455e-01,3.509995979868764771e+00
4.376150667667388916e-01,3.509636216016901233e+00
4.382553100585937500e-01,3.509278455549902809e+00
4.388955831527709961e-01,3.508922820427448741e+00
4.395358264446258545e-01,3.508569367314433585e+00
4.401760995388031006e-01,3.508218189232141349e+00
4.408163428306579590e-01,3.507869387448202758e+00
4.414565861225128174e-01,3.507523087151368735e+00
4.420968592166900635e-01,3.507179348933759933e+00
4.427371025085449219e-01,3.506838333527547924e+00
4.433773756027221680e-01,3.506500135687117492e+00
4.440176188945770264e-01,3.506164841041328639e+00
4.446578919887542725e-01,3.505832605294831428e+00
4.452981352806091309e-01,3.505503564073229050e+00
4.459383785724639893e-01,3.505177820757796603e+00
4.465786516666412354e-01,3.504855459414432328e+00
4.472188949584960938e-01,3.504536688209957340e+00
4.478591680526733398e-01,3.504221568479239046e+00
4.484994113445281982e-01,3.503910266967673159e+00
4.491396844387054443e-01,3.503602900359430450e+00
4.497799277305603027e-01,3.503299580919398082e+00
4.504201710224151611e-01,3.503000467377975546e+00
4.510604441165924072e-01,3.502705634169106297e+00
4.517006874084472656e-01,3.502415262975827837e+00
4.523409605026245117e-01,3.502129418812723216e+00
4.529812037944793701e-01,3.501848235814810195e+00
4.536214768886566162e-01,3.501571848944529997e+00
4.542617201805114746e-01,3.501300349269454770e+00
4.549019634723663330e-01,3.501033847966600554e+00
4.555422365665435791e-01,3.500772429368142369e+00
4.561824798583984375e-01,3.500516211102340236e+00
4.568227529525756836e-01,3.500265256892785892e+00
4.574629962444305420e-01,3.500019676001278945e+00
4.581032693386077881e-01,3.499779516566210447e+00
4.587435126304626465e-01,3.499544891324161355e+00
4.593837559223175049e-01,3.499315805225415410e+00
4.600240290164947510e-01,3.499092360415256842e+00
4.606642723083496094e-01,3.498874582352360374e+00
4.613045454025268555e-01,3.498662539100780400e+00
4.619447886943817139e-01,3.498456228931948075e+00
4.625850617885589600e-01,3.498255693132696464e+00
4.632253050804138184e-01,3.498060966905509162e+00
4.638655483722686768e-01,3.497872034669537111e+00
4.645058214664459229e-01,3.497688895466954495e+00
4.651460647583007812e-01,3.497511582524696294e+00
4.657863378524780273e-01,3.497340038920457417e+00
4.664265811443328857e-01,3.497174267205627629e+00
4.670668542385101318e-01,3.497014223991932180e+00
4.677070975303649902e-01,3.496859907718731897e+00
4.683473408222198486e-01,3.496711220481710569e+00
4.689876139163970947e-01,3.496568146917375053e+00
4.696278572082519531e-01,3.496430621356107160e+00
4.702681303024291992e-01,3.496298574255448877e+00
4.709083735942840576e-01,3.496171943933271020e+00
4.715486466884613037e-01,3.496050649453513959e+00
4.721888899803161621e-01,3.495934607068366340e+00
4.728291332721710205e-01,3.495823745131968696e+00
4.734694063663482666e-01,3.495717940752149921e+00
4.741096496582031250e-01,3.495617119840626508e+00
4.747499227523803711e-01,3.495521182191481557e+00
4.753901660442352295e-01,3.495429996101505843e+00
4.760304391384124756e-01,3.495343478457286324e+00
4.766706824302673340e-01,3.495261494753076015e+00
4.773109257221221924e-01,3.495183952870332345e+00
4.779511988162994385e-01,3.495110710511185381e+00
4.785914421081542969e-01,3.495041677407447089e+00
4.792317152023315430e-01,3.494976701698682575e+00
4.798719584941864014e-01,3.494915677052218062e+00
4.805122315883636475e-01,3.494858469200796236e+00
4.811524748802185059e-01,3.494804952464814818e+00
4.817927181720733643e-01,3.494755037147208032e+00
4.824329912662506104e-01,3.494708547584983283e+00
4.830732345581054688e-01,3.494665381579035834e+00
4.837135076522827148e-01,3.494625419919796361e+00
4.843537509441375732e-01,3.494588532266903691e+00
4.849940240383148193e-01,3.494554590614594058e+00
4.856342673301696777e-01,3.494523479026246271e+00
4.862745106220245361e-01,3.494495089430598611e+00
4.869147837162017822e-01,3.494469286513659512e+00
4.875550270080566406e-01,3.494445985185002712e+00
4.881953001022338867e-01,3.494425019841403746e+00
4.888355433940887451e-01,3.494406344974777312e+00
4.894758164882659912e-01,3.494389805275647465e+00
4.901160597801208496e-01,3.494375295476010557e+00
4.907563030719757080e-01,3.494362746182074098e+00
4.913965761661529541e-01,3.494352025905708814e+00
4.920368194580078125e-01,3.494343053529486376e+00
4.926770925521850586e-01,3.494335732172676234e+00
4.933173358440399170e-01,3.494329965893220091e+00
4.939576089382171631e-01,3.494325691484760910e+00
4.945978522300720215e-01,3.494322797832939642e+00
4.952380955219268799e-01,3.494321205301126998e+00
4.958783686161041260e-01,3.494320866032962769e+00
4.965186119079589844e-01,3.494321671543709762e+00
4.971588850021362305e-01,3.494323571165269371e+00
4.977991282939910889e-01,3.494326469107451594e+00
4.984394013881683350e-01,3.494330334161576346e+00
4.990796446800231934e-01,3.494335097089945386e+00
4.997198879718780518e-01,3.494340683340809051e+00
5.003601312637329102e-01,3.494347035970031712e+00
5.010004043579101562e-01,3.494354124878568335e+00
5.016406774520874023e-01,3.494361883933210233e+00
5.022809505462646484e-01,3.494370278473792002e+00
5.029211640357971191e-01,3.494379245196254757e+00
5.035614371299743652e-01,3.494388737652559307e+00
5.042017102241516113e-01,3.494398743193854351e+00
5.048419237136840820e-01,3.494409203839119460e+00
5.054821968078613281e-01,3.494420075704135265e+00
5.061224699020385742e-01,3.494431349818190924e+00
5.067627429962158203e-01,3.494442982453703550e+00
5.074029564857482910e-01,3.494454947274233447e+00
5.080432295799255371e-01,3.494467216362935780e+00
5.086835026741027832e-01,3.494479744563933288e+00
5.093237161636352539e-01,3.494492550471441028e+00
5.099639892578125000e-01,3.494505582854541714e+00
5.106042623519897461e-01,3.494518817933409238e+00
5.112445354461669922e-01,3.494532249051405692e+00
5.118847489356994629e-01,3.494545855601176143e+00
5.125250220298767090e-01,3.494559618625506570e+00
5.131652951240539551e-01,3.494573531899021646e+00
5.138055086135864258e-01,3.494587548689758627e+00
5.144457817077636719e-01,3.494601695318148238e+00
5.150860548019409180e-01,3.494615961740087151e+00
5.157263278961181641e-01,3.494630300887139107e+00
5.163665413856506348e-01,3.494644728616238982e+00
5.170068144798278809e-01,3.494659240482488993e+00
5.176470875740051270e-01,3.494673785060380844e+00
5.182873010635375977e-01,3.494688416725957758e+00
5.189275741577148438e-01,3.494703090807838031e+00
5.195678472518920898e-01,3.494717812202485785e+00
5.202081203460693359e-01,3.494732564386981544e+00
5.208483338356018066e-01,3.494747350915790918e+00
5.214886069297790527e-01,3.494762155116740487e+00
5.221288800239562988e-01,3.494776998320443973e+00
5.227690935134887695e-01,3.494791858210271940e+00
5.234093666076660156e-01,3.494806727330077578e+00
5.240496397018432617e-01,3.494821590500476027e+00
5.246899127960205078e-01,3.494836495162938483e+00
5.253301262855529785e-01,3.494851388774519840e+00
5.259703993797302246e-01,3.494866281334837232e+00
5.266106724739074707e-01,3.494881174313388073e+00
5.272508859634399414e-01,3.494896093461362430e+00
5.278911590576171875e-01,3.494910983596975829e+00
5.285314321517944336e-01,3.494925869349001069e+00
5.291717052459716797e-01,3.494940755797139254e+00
5.298119187355041504e-01,3.494955642109073501e+00
5.304521918296813965e-01,3.494970509893740918e+00
5.310924649238586426e-01,3.494985375117330317e+00
5.317326784133911133e-01,3.495000227966770900e+00
5.323729515075683594e-01,3.495015057597364638e+00
5.330132246017456055e-01,3.495029902110601494e+00
5.336534976959228516e-01,3.495044710874557481e+00
5.342937111854553223e-01,3.495059525072226059e+00
5.349339842796325684e-01,3.495074305405045934e+00
5.355742573738098145e-01,3.495089089553620632e+00
5.362144708633422852e-01,3.495103846018932536e+00
5.368547439575195312e-01,3.495118604162269715e+00
5.374950170516967773e-01,3.495133345540962999e+00
5.381352901458740234e-01,3.495148058743100972e+00
5.387755036354064941e-01,3.495162768614981097e+00
5.394157767295837402e-01,3.495177458758879752e+00
5.400560498237609863e-01,3.495192132191693446e+00
5.406962633132934570e-01,3.495206801358259341e+00
5.413365364074707031e-01,3.495221417735393743e+00
5.419768095016479492e-01,3.495236060472560524e+00
5.426170825958251953e-01,3.495250675789769002e+00
5.432572960853576660e-01,3.495265264975810471e+00
5.438975691795349121e-01,3.495279855784960255e+00
5.445378422737121582e-01,3.495294407610802789e+00
5.451780557632446289e-01,3.495308955642401294e+00
5.458183288574218750e-01,3.495323483213149895e+00
5.464586019515991211e-01,3.495337992031331886e+00
5.470988750457763672e-01,3.495352504247904335e+00
5.477390885353088379e-01,3.495366975711178714e+00
5.483793616294860840e-01,3.495381449458277778e+00
5.490196347236633301e-01,3.495395900194506300e+00
5.496598482131958008e-01,3.495410338242161519e+00
5.503001213073730469e-01,3.495424746984189035e+00
5.509403944015502930e-01,3.495439150653826932e+00
5.515806674957275391e-01,3.495453530912093765e+00
5.522208809852600098e-01,3.495467894980748724e+00
5.528611540794372559e-01,3.495482264954833607e+00
5.535014271736145020e-01,3.495496583227278631e+00
5.541416406631469727e-01,3.495510909737741034e+00
5.547819137573242188e-01,3.495525226222897075e+00
5.554221868515014648e-01,3.495539500829876189e+00
5.560624599456787109e-01,3.495553774945946657e+00
5.567026734352111816e-01,3.495568022929499641e+00
5.573429465293884277e-01,3.495582264277361961e+00
5.579832196235656738e-01,3.495596480830241326e+00
5.586234927177429199e-01,3.495610698776314695e+00
5.592637062072753906e-01,3.495624888004797093e+00
5.599039793014526367e-01,3.495639051435774469e+00
5.605442523956298828e-01,3.495653234067401804e+00
5.611844658851623535e-01,3.495667366493705241e+00
5.618247389793395996e-01,3.495681505951083956e+00
5.624650120735168457e-01,3.495695610428473543e+00
5.631052851676940918e-01,3.495709704376349425e+00
5.637454986572265625e-01,3.495723777160574031e+00
5.643857717514038086e-01,3.495737843786554500e+00
5.650260448455810547e-01,3.495751891488141805e+00
5.656662583351135254e-01,3.495765920865156140e+00
5.663065314292907715e-01,3.495779945015633494e+00
5.669468045234680176e-01,3.495793948052015487e+00
5.675870776176452637e-01,3.495807937952976729e+00
5.682272911071777344e-01,3.495821892359690430e+00
5.688675642013549805e-01,3.495835860842231746e+00
5.695078372955322266e-01,3.495849810661310286e+00
5.701480507850646973e-01,3.495863723039098758e+00
5.707883238792419434e-01,3.495877633648699856e+00
5.714285969734191895e-01,3.495891515672369110e+00
5.720688700675964355e-01,3.495905408705934470e+00
5.727090835571289062e-01,3.495919271934037287e+00
5.733493566513061523e-01,3.495933111792515646e+00
5.739896297454833984e-01,3.495946942922645739e+00
5.746298432350158691e-01,3.495960765949466698e+00
5.752701163291931152e-01,3.495974574759831643e+00
5.759103894233703613e-01,3.495988345726853019e+00
5.765506625175476074e-01,3.496002123955727292e+00
5.771908760070800781e-01,3.496015889190800863e+00
5.778311491012573242e-01,3.496029624445833761e+00
5.784714221954345703e-01,3.496043356367188437e+00
5.791116356849670410e-01,3.496057069965568420e+00
5.797519087791442871e-01,3.496070760501763353e+00
5.803921818733215332e-01,3.496084457540946211e+00
5.810324549674987793e-01,3.496098103851636107e+00
5.816726684570312500e-01,3.496111778262338987e+00
5.823129415512084961e-01,3.496125396447335554e+00
5.829532146453857422e-01,3.496139017757187162e+00
5.835934281349182129e-01,3.496152641137853401e+00
5.842337012290954590e-01,3.496166223234686399e+00
5.848739743232727051e-01,3.496179808768316022e+00
5.855142474174499512e-01,3.496193366832236471e+00
5.861544609069824219e-01,3.496206915075787514e+00
5.867947340011596680e-01,3.496220447467861092e+00
5.874350070953369141e-01,3.496233960844997046e+00
5.880752205848693848e-01,3.496247468763104216e+00
5.887154936790466309e-01,3.496260965465369353e+00
5.893557667732238770e-01,3.496274425511207262e+00
5.899960398674011230e-01,3.496287902615530907e+00
5.906362533569335938e-01,3.496301358185888386e+00
5.912765264511108398e-01,3.496314780180399762e+00
5.919167995452880859e-01,3.496328202381363326e+00
5.925570130348205566e-01,3.496341600951545114e+00
5.931972861289978027e-01,3.496354996348713939e+00
5.938375592231750488e-01,3.496368372439416561e+00
5.944778323173522949e-01,3.496381731014195360e+00
5.951180458068847656e-01,3.496395068696349639e+00
5.957583189010620117e-01,3.496408406262820456e+00
5.963985919952392578e-01,3.496421724739487757e+00
5.970388054847717285e-01,3.496435045782434692e+00
5.976790785789489746e-01,3.496448325781717159e+00
5.983193516731262207e-01,3.496461598201531906e+00
5.989596247673034668e-01,3.496474864762008750e+00
5.995998382568359375e-01,3.496488109574420911e+00
6.002401113510131836e-01,3.496501357057376413e+00
6.008803844451904297e-01,3.496514555741868868e+00
6.015205979347229004e-01,3.496527775231346169e+00
6.021608710289001465e-01,3.496540964055269818e+00
6.028011441230773926e-01,3.496554132244976909e+00
6.034414172172546387e-01,3.496567300659654709e+00
6.040816307067871094e-01,3.496580448390788742e+00
6.047219038009643555e-01,3.496593590672295804e+00
6.053621768951416016e-01,3.496606726840518320e+00
6.060023903846740723e-01,3.496619838288831161e+00
6.066426634788513184e-01,3.496632915550309750e+00
6.072829365730285645e-01,3.496645999296528196e+00
6.079232096672058105e-01,3.496659074942416900e+00
6.085634231567382812e-01,3.496672131898304947e+00
6.092036962509155273e-01,3.496685168184801462e+00
6.098439693450927734e-01,3.496698194079700173e+00
6.104841828346252441e-01,3.496711208828836348e+00
6.111244559288024902e-01,3.496724214403907016e+00
6.117647290229797363e-01,3.496737198755577314e+00
6.124050021171569824e-01,3.496750185135596212e+00
6.130452156066894531e-01,3.496763141588024482e+00
6.136854887008666992e-01,3.496776076086719698e+00
6.143257617950439453e-01,3.496789013300091842e+00
6.149659752845764160e-01,3.496801930046911533e+00
6.156062483787536621e-01,3.496814851710011496e+00
6.162465214729309082e-01,3.496827739657668577e+00
6.168867945671081543e-01,3.496840619518836846e+00
6.175270080566406250e-01,3.496853490921210117e+00
6.181672811508178711e-01,3.496866348587749584e+00
6.188075542449951172e-01,3.496879184076678637e+00
6.194477677345275879e-01,3.496892011830614599e+00
6.200880408287048340e-01,3.496904825903553338e+00
6.207283139228820801e-01,3.496917621599696879e+00
6.213685870170593262e-01,3.496930413062917076e+00
6.220088005065917969e-01,3.496943205358518103e+00
6.226490736007690430e-01,3.496955960601184188e+00
6.232893466949462891e-01,3.496968710981810169e+00
6.239295601844787598e-01,3.496981436924316178e+00
6.245698332786560059e-01,3.496994167071803439e+00
6.252101063728332520e-01,3.497006878703947663e+00
6.258503794670104980e-01,3.497019579746163842e+00
6.264905929565429688e-01,3.497032258586840747e+00
6.271308660507202148e-01,3.497044928998182201e+00
6.277711391448974609e-01,3.497057600011448386e+00
6.284113526344299316e-01,3.497070221785144817e+00
6.290516257286071777e-01,3.497082877050722072e+00
6.296918988227844238e-01,3.497095503965108598e+00
6.303321719169616699e-01,3.497108099959880256e+00
6.309723854064941406e-01,3.497120714106267680e+00
6.316126585006713867e-01,3.497133281199827248e+00
6.322529315948486328e-01,3.497145850207843409e+00
6.328931450843811035e-01,3.497158419561280152e+00
6.335334181785583496e-01,3.497170961686153490e+00
6.341736912727355957e-01,3.497183486813404851e+00
6.348139643669128418e-01,3.497196013671006298e+00
6.354541778564453125e-01,3.497208513749521686e+00
6.360944509506225586e-01,3.497221005858921039e+00
6.367347240447998047e-01,3.497233509428008702e+00
6.373749375343322754e-01,3.497245977616437074e+00
6.380152106285095215e-01,3.497258432161840513e+00
6.386554837226867676e-01,3.497270876398926198e+00
6.392957568168640137e-01,3.497283309943040486e+00
6.399359703063964844e-01,3.497295725064859973e+00
6.405762434005737305e-01,3.497308143174011175e+00
6.412165164947509766e-01,3.497320541894273660e+00
6.418567299842834473e-01,3.497332929890922593e+00
6.424970030784606934e-01,3.497345302184545091e+00
6.431372761726379395e-01,3.497357668767619110e+00
6.437775492668151855e-01,3.497370013612341566e+00
6.444177627563476562e-01,3.497382346392152286e+00
6.450580358505249023e-01,3.497394658018579072e+00
6.456983089447021484e-01,3.497406982364097416e+00
6.463385224342346191e-01,3.497419284876749135e+00
6.469787955284118652e-01,3.497431570721249994e+00
6.476190686225891113e-01,3.497443858777669945e+00
6.482593417167663574e-01,3.497456119162304145e+00
6.488995552062988281e-01,3.497468376335783002e+00
6.495398283004760742e-01,3.497480615976326312e+00
6.501801013946533203e-01,3.497492869890479028e+00
6.508203148841857910e-01,3.497505071686249245e+00
6.514605879783630371e-01,3.497517278351287118e+00
6.521008610725402832e-01,3.497529474629773816e+00
6.527411341667175293e-01,3.497541667308714075e+00
6.533813476562500000e-01,3.497553838502771129e+00
6.540216207504272461e-01,3.497566007471062832e+00
6.546618938446044922e-01,3.497578155315778758e+00
6.553021073341369629e-01,3.497590294906677499e+00
6.559423804283142090e-01,3.497602427390684277e+00
6.565826535224914551e-01,3.497614543430515255e+00
6.572229266166687012e-01,3.497626633028878107e+00
6.578631401062011719e-01,3.497638739718797574e+00
6.585034132003784180e-01,3.497650827308511179e+00
6.591436862945556641e-01,3.497662881542452862e+00
6.597838997840881348e-01,3.497674956188465689e+00
6.604241728782653809e-01,3.497687003735920896e+00
6.610644459724426270e-01,3.497699042930418223e+00
6.617047190666198730e-01,3.497711072010291744e+00
6.623449325561523438e-01,3.497723081936867651e+00
6.629852056503295898e-01,3.497735098912103435e+00
6.636254787445068359e-01,3.497747071406636099e+00
6.642656922340393066e-01,3.497759068265706262e+00
6.649059653282165527e-01,3.497771050570026574e+00
6.655462384223937988e-01,3.497783011837351630e+00
6.661865115165710449e-01,3.497794960371904960e+00
6.668267250061035156e-01,3.497806905502240049e+00
6.674669981002807617e-01,3.497818836969033285e+00
6.681072711944580078e-01,3.497830757897173903e+00
6.687474846839904785e-01,3.497842661949801091e+00
6.693877577781677246e-01,3.497854564450222803e+00
6.700280308723449707e-01,3.497866456481403930e+00
6.706683039665222168e-01,3.497878325011713585e+00
6.713085174560546875e-01,3.497890204536028946e+00
6.719487905502319336e-01,3.497902045570261187e+00
6.725890636444091797e-01,3.497913919418549344e+00
6.732292771339416504e-01,3.497925734576759815e+00
6.738695502281188965e-01,3.497937557988112456e+00
6.745098233222961426e-01,3.497949380875672531e+00
6.751500964164733887e-01,3.497961182138427993e+00
6.757903099060058594e-01,3.497972976064375850e+00
6.764305830001831055e-01,3.497984749292392337e+00
6.770708560943603516e-01,3.497996535131452145e+00
6.777110695838928223e-01,3.498008288504205865e+00
6.783513426780700684e-01,3.498020046501639335e+00
6.789916157722473145e-01,3.498031779127508401e+00
6.796318888664245605e-01,3.498043514462056081e+00
6.802721023559570312e-01,3.498055230730217957e+00
6.809123754501342773e-01,3.498066939697738853e+00
6.815526485443115234e-01,3.498078623293237044e+00
6.821928620338439941e-01,3.498090317607273736e+00
6.828331351280212402e-01,3.498102003222578915e+00
6.834734082221984863e-01,3.498113659729739755e+00
6.841136813163757324e-01,3.498125307176302545e+00
6.847538948059082031e-01,3.498136951341569212e+00
6.853941679000854492e-01,3.498148594882064089e+00
6.860344409942626953e-01,3.498160216596975403e+00
6.866746544837951660e-01,3.498171824240166927e+00
6.873149275779724121e-01,3.498183426645267602e+00
6.879552006721496582e-01,3.498195025725260976e+00
6.885954737663269043e-01,3.498206591509114283e+00
6.892356872558593750e-01,3.498218155107863048e+00
6.898759603500366211e-01,3.498229716335482742e+00
6.905162334442138672e-01,3.498241257171446073e+00
6.911564469337463379e-01,3.498252788112560907e+00
6.917967200279235840e-01,3.498264308014778390e+00
6.924369931221008301e-01,3.498275826109924491e+00
6.930772662162780762e-01,3.498287315433438849e+00
6.937174797058105469e-01,3.498298800204433512e+00
6.943577527999877930e-01,3.498310293714520736e+00
6.949980258941650391e-01,3.498321754750599588e+00
6.956382393836975098e-01,3.498333188338763833e+00
6.962785124778747559e-01,3.498344630973169611e+00
6.969187855720520020e-01,3.498356059036286325e+00
6.975590586662292480e-01,3.498367492364381270e+00
6.981992721557617188e-01,3.498378893636754583e+00
6.988395452499389648e-01,3.498390296560503820e+00
6.994798183441162109e-01,3.498401681062717650e+00
7.001200318336486816e-01,3.498413063498415632e+00
7.007603049278259277e-01,3.498424418695166516e+00
7.014005780220031738e-01,3.498435743471039139e+00
7.020408511161804199e-01,3.498447091840009016e+00
7.026810646057128906e-01,3.498458429261368963e+00
7.033213376998901367e-01,3.498469762854591991e+00
7.039616107940673828e-01,3.498481058825822387e+00
7.046018242835998535e-01,3.498492364128260590e+00
7.052420973777770996e-01,3.498503659278144440e+00
7.058823704719543457e-01,3.498514937932495350e+00
7.065226435661315918e-01,3.498526208459154851e+00
7.071628570556640625e-01,3.498537483491953815e+00
7.078031301498413086e-01,3.498548728121950724e+00
7.084434032440185547e-01,3.498559997023709567e+00
7.090836167335510254e-01,3.498571233547453030e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431342703e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827010868e+00
7.154862284660339355e-01,3.498683712834538273e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_18.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307415e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339650739e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431342703e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605052e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023709567e+00
-7.078031301498413086e-01,3.498548728121950724e+00
-7.071628570556640625e-01,3.498537483491953815e+00
-7.065226435661315918e-01,3.498526208459154851e+00
-7.058823704719543457e-01,3.498514937932495350e+00
-7.052420973777770996e-01,3.498503659278144884e+00
-7.046018242835998535e-01,3.498492364128261478e+00
-7.039616107940673828e-01,3.498481058825822387e+00
-7.033213376998901367e-01,3.498469762854591991e+00
-7.026810646057128906e-01,3.498458429261368963e+00
-7.020408511161804199e-01,3.498447091840009016e+00
-7.014005780220031738e-01,3.498435743471039139e+00
-7.007603049278259277e-01,3.498424418695166072e+00
-7.001200318336486816e-01,3.498413063498415632e+00
-6.994798183441162109e-01,3.498401681062717650e+00
-6.988395452499389648e-01,3.498390296560504265e+00
-6.981992721557617188e-01,3.498378893636754583e+00
-6.975590586662292480e-01,3.498367492364381270e+00
-6.969187855720520020e-01,3.498356059036286325e+00
-6.962785124778747559e-01,3.498344630973169611e+00
-6.956382393836975098e-01,3.498333188338763833e+00
-6.949980258941650391e-01,3.498321754750599588e+00
-6.943577527999877930e-01,3.498310293714520292e+00
-6.937174797058105469e-01,3.498298800204432624e+00
-6.930772662162780762e-01,3.498287315433438849e+00
-6.924369931221008301e-01,3.498275826109924491e+00
-6.917967200279235840e-01,3.498264308014777946e+00
-6.911564469337463379e-01,3.498252788112560907e+00
-6.905162334442138672e-01,3.498241257171445628e+00
-6.898759603500366211e-01,3.498229716335483186e+00
-6.892356872558593750e-01,3.498218155107863048e+00
-6.885954737663269043e-01,3.498206591509114283e+00
-6.879552006721496582e-01,3.498195025725260976e+00
-6.873149275779724121e-01,3.498183426645267602e+00
-6.866746544837951660e-01,3.498171824240166927e+00
-6.860344409942626953e-01,3.498160216596974958e+00
-6.853941679000854492e-01,3.498148594882064089e+00
-6.847538948059082031e-01,3.498136951341569212e+00
-6.841136813163757324e-01,3.498125307176302545e+00
-6.834734082221984863e-01,3.498113659729739311e+00
-6.828331351280212402e-01,3.498102003222578471e+00
-6.821928620338439941e-01,3.498090317607273292e+00
-6.815526485443115234e-01,3.498078623293237044e+00
-6.809123754501342773e-01,3.498066939697738853e+00
-6.802721023559570312e-01,3.498055230730217957e+00
-6.796318888664245605e-01,3.498043514462056081e+00
-6.789916157722473145e-01,3.498031779127508401e+00
-6.783513426780700684e-01,3.498020046501638891e+00
-6.777110695838928223e-01,3.498008288504205865e+00
-6.770708560943603516e-01,3.497996535131452589e+00
-6.764305830001831055e-01,3.497984749292392337e+00
-6.757903099060058594e-01,3.497972976064375850e+00
-6.751500964164733887e-01,3.497961182138427993e+00
-6.745098233222961426e-01,3.497949380875672531e+00
-6.738695502281188965e-01,3.497937557988112456e+00
-6.732292771339416504e-01,3.497925734576759815e+00
-6.725890636444091797e-01,3.497913919418549344e+00
-6.719487905502319336e-01,3.497902045570261187e+00
-6.713085174560546875e-01,3.497890204536029390e+00
-6.706683039665222168e-01,3.497878325011713585e+00
-6.700280308723449707e-01,3.497866456481403485e+00
-6.693877577781677246e-01,3.497854564450222803e+00
-6.687474846839904785e-01,3.497842661949801091e+00
-6.681072711944580078e-01,3.497830757897173459e+00
-6.674669981002807617e-01,3.497818836969033285e+00
-6.668267250061035156e-01,3.497806905502240049e+00
-6.661865115165710449e-01,3.497794960371904960e+00
-6.655462384223937988e-01,3.497783011837351630e+00
-6.649059653282165527e-01,3.497771050570026574e+00
-6.642656922340393066e-01,3.497759068265706262e+00
-6.636254787445068359e-01,3.497747071406636099e+00
-6.629852056503295898e-01,3.497735098912103435e+00
-6.623449325561523438e-01,3.497723081936867651e+00
-6.617047190666198730e-01,3.497711072010291744e+00
-6.610644459724426270e-01,3.497699042930418223e+00
-6.604241728782653809e-01,3.497687003735921341e+00
-6.597838997840881348e-01,3.497674956188465689e+00
-6.591436862945556641e-01,3.497662881542452862e+00
-6.585034132003784180e-01,3.497650827308511623e+00
-6.578631401062011719e-01,3.497638739718797574e+00
-6.572229266166687012e-01,3.497626633028878551e+00
-6.565826535224914551e-01,3.497614543430515699e+00
-6.559423804283142090e-01,3.497602427390684277e+00
-6.553021073341369629e-01,3.497590294906677499e+00
-6.546618938446044922e-01,3.497578155315779203e+00
-6.540216207504272461e-01,3.497566007471062832e+00
-6.533813476562500000e-01,3.497553838502771129e+00
-6.527411341667175293e-01,3.497541667308714075e+00
-6.521008610725402832e-01,3.497529474629773816e+00
-6.514605879783630371e-01,3.497517278351287118e+00
-6.508203148841857910e-01,3.497505071686249245e+00
-6.501801013946533203e-01,3.497492869890479028e+00
-6.495398283004760742e-01,3.497480615976326312e+00
-6.488995552062988281e-01,3.497468376335783002e+00
-6.482593417167663574e-01,3.497456119162304589e+00
-6.476190686225891113e-01,3.497443858777669945e+00
-6.469787955284118652e-01,3.497431570721249994e+00
-6.463385224342346191e-01,3.497419284876749135e+00
-6.456983089447021484e-01,3.497406982364097416e+00
-6.450580358505249023e-01,3.497394658018578628e+00
-6.444177627563476562e-01,3.497382346392152286e+00
-6.437775492668151855e-01,3.497370013612341566e+00
-6.431372761726379395e-01,3.497357668767619110e+00
-6.424970030784606934e-01,3.497345302184545091e+00
-6.418567299842834473e-01,3.497332929890922593e+00
-6.412165164947509766e-01,3.497320541894273660e+00
-6.405762434005737305e-01,3.497308143174010731e+00
-6.399359703063964844e-01,3.497295725064859973e+00
-6.392957568168640137e-01,3.497283309943040486e+00
-6.386554837226867676e-01,3.497270876398926198e+00
-6.380152106285095215e-01,3.497258432161840513e+00
-6.373749375343322754e-01,3.497245977616437074e+00
-6.367347240447998047e-01,3.497233509428008702e+00
-6.360944509506225586e-01,3.497221005858921039e+00
-6.354541778564453125e-01,3.497208513749521686e+00
-6.348139643669128418e-01,3.497196013671006298e+00
-6.341736912727355957e-01,3.497183486813404851e+00
-6.335334181785583496e-01,3.497170961686153490e+00
-6.328931450843811035e-01,3.497158419561280152e+00
-6.322529315948486328e-01,3.497145850207843409e+00
-6.316126585006713867e-01,3.497133281199827248e+00
-6.309723854064941406e-01,3.497120714106267680e+00
-6.303321719169616699e-01,3.497108099959880256e+00
-6.296918988227844238e-01,3.497095503965108598e+00
-6.290516257286071777e-01,3.497082877050722072e+00
-6.284113526344299316e-01,3.497070221785144373e+00
-6.277711391448974609e-01,3.497057600011448386e+00
-6.271308660507202148e-01,3.497044928998182201e+00
-6.264905929565429688e-01,3.497032258586840747e+00
-6.258503794670104980e-01,3.497019579746163842e+00
-6.252101063728332520e-01,3.497006878703947663e+00
-6.245698332786560059e-01,3.496994167071803439e+00
-6.239295601844787598e-01,3.496981436924316178e+00
-6.232893466949462891e-01,3.496968710981810169e+00
-6.226490736007690430e-01,3.496955960601184188e+00
-6.220088005065917969e-01,3.496943205358518547e+00
-6.213685870170593262e-01,3.496930413062917076e+00
-6.207283139228820801e-01,3.496917621599696879e+00
-6.200880408287048340e-01,3.496904825903553338e+00
-6.194477677345275879e-01,3.496892011830614599e+00
-6.188075542449951172e-01,3.496879184076679081e+00
-6.181672811508178711e-01,3.496866348587749584e+00
-6.175270080566406250e-01,3.496853490921210117e+00
-6.168867945671081543e-01,3.496840619518836846e+00
-6.162465214729309082e-01,3.496827739657668577e+00
-6.156062483787536621e-01,3.496814851710011496e+00
-6.149659752845764160e-01,3.496801930046911089e+00
-6.143257617950439453e-01,3.496789013300091398e+00
-6.136854887008666992e-01,3.496776076086719698e+00
-6.130452156066894531e-01,3.496763141588024038e+00
-6.124050021171569824e-01,3.496750185135596212e+00
-6.117647290229797363e-01,3.496737198755577314e+00
-6.111244559288024902e-01,3.496724214403907016e+00
-6.104841828346252441e-01,3.496711208828836348e+00
-6.098439693450927734e-01,3.496698194079700173e+00
-6.092036962509155273e-01,3.496685168184801462e+00
-6.085634231567382812e-01,3.496672131898304947e+00
-6.079232096672058105e-01,3.496659074942416456e+00
-6.072829365730285645e-01,3.496645999296528640e+00
-6.066426634788513184e-01,3.496632915550309306e+00
-6.060023903846740723e-01,3.496619838288831161e+00
-6.053621768951416016e-01,3.496606726840517876e+00
-6.047219038009643555e-01,3.496593590672295360e+00
-6.040816307067871094e-01,3.496580448390788298e+00
-6.034414172172546387e-01,3.496567300659654265e+00
-6.028011441230773926e-01,3.496554132244976021e+00
-6.021608710289001465e-01,3.496540964055268930e+00
-6.015205979347229004e-01,3.496527775231344837e+00
-6.008803844451904297e-01,3.496514555741867092e+00
-6.002401113510131836e-01,3.496501357057374193e+00
-5.995998382568359375e-01,3.496488109574418246e+00
-5.989596247673034668e-01,3.496474864762005641e+00
-5.983193516731262207e-01,3.496461598201528354e+00
-5.976790785789489746e-01,3.496448325781712718e+00
-5.970388054847717285e-01,3.496435045782429363e+00
-5.963985919952392578e-01,3.496421724739480652e+00
-5.957583189010620117e-01,3.496408406262811575e+00
-5.951180458068847656e-01,3.496395068696339425e+00
-5.944778323173522949e-01,3.496381731014182037e+00
-5.938375592231750488e-01,3.496368372439401018e+00
-5.931972861289978027e-01,3.496354996348694399e+00
-5.925570130348205566e-01,3.496341600951520689e+00
-5.919167995452880859e-01,3.496328202381333128e+00
-5.912765264511108398e-01,3.496314780180362902e+00
-5.906362533569335938e-01,3.496301358185842645e+00
-5.899960398674011230e-01,3.496287902615474508e+00
-5.893557667732238770e-01,3.496274425511137096e+00
-5.887154936790466309e-01,3.496260965465284087e+00
-5.880752205848693848e-01,3.496247468762999411e+00
-5.874350070953369141e-01,3.496233960844867816e+00
-5.867947340011596680e-01,3.496220447467702996e+00
-5.861544609069824219e-01,3.496206915075593002e+00
-5.855142474174499512e-01,3.496193366831998439e+00
-5.848739743232727051e-01,3.496179808768024699e+00
-5.842337012290954590e-01,3.496166223234330239e+00
-5.835934281349182129e-01,3.496152641137417305e+00
-5.829532146453857422e-01,3.496139017756654255e+00
-5.823129415512084961e-01,3.496125396446684519e+00
-5.816726684570312500e-01,3.496111778261544956e+00
-5.810324549674987793e-01,3.496098103850667549e+00
-5.803921818733215332e-01,3.496084457539766266e+00
-5.797519087791442871e-01,3.496070760500325836e+00
-5.791116356849670410e-01,3.496057069963819597e+00
-5.784714221954345703e-01,3.496043356365062582e+00
-5.778311491012573242e-01,3.496029624443250938e+00
-5.771908760070800781e-01,3.496015889187664705e+00
-5.765506625175476074e-01,3.496002123951923668e+00
-5.759103894233703613e-01,3.495988345722242485e+00
-5.752701163291931152e-01,3.495974574754247222e+00
-5.746298432350158691e-01,3.495960765942707216e+00
-5.739896297454833984e-01,3.495946942914471389e+00
-5.733493566513061523e-01,3.495933111782638214e+00
-5.727090835571289062e-01,3.495919271922109051e+00
-5.720688700675964355e-01,3.495905408691542426e+00
-5.714285969734191895e-01,3.495891515655017212e+00
-5.707883238792419434e-01,3.495877633627795245e+00
-5.701480507850646973e-01,3.495863723013933999e+00
-5.695078372955322266e-01,3.495849810631040278e+00
-5.688675642013549805e-01,3.495835860805849737e+00
-5.682272911071777344e-01,3.495821892315996493e+00
-5.675870776176452637e-01,3.495807937900541784e+00
-5.669468045234680176e-01,3.495793947989140893e+00
-5.663065314292907715e-01,3.495779944940299089e+00
-5.656662583351135254e-01,3.495765920774965174e+00
-5.650260448455810547e-01,3.495751891380251219e+00
-5.643857717514038086e-01,3.495737843657590993e+00
-5.637454986572265625e-01,3.495723777006544353e+00
-5.631052851676940918e-01,3.495709704192530687e+00
-5.624650120735168457e-01,3.495695610209277326e+00
-5.618247389793395996e-01,3.495681505689911095e+00
-5.611844658851623535e-01,3.495667366182767299e+00
-5.605442523956298828e-01,3.495653233697520346e+00
-5.599039793014526367e-01,3.495639050996122599e+00
-5.592637062072753906e-01,3.495624887482637888e+00
-5.586234927177429199e-01,3.495610698156675689e+00
-5.579832196235656738e-01,3.495596480095511716e+00
-5.573429465293884277e-01,3.495582263406872947e+00
-5.567026734352111816e-01,3.495568021899011057e+00
-5.560624599456787109e-01,3.495553773727064772e+00
-5.554221868515014648e-01,3.495539499389318294e+00
-5.547819137573242188e-01,3.495525224521747187e+00
-5.541416406631469727e-01,3.495510907730513317e+00
-5.535014271736145020e-01,3.495496580860892433e+00
-5.528611540794372559e-01,3.495482262167288745e+00
-5.522208809852600098e-01,3.495467891699809648e+00
-5.515806674957275391e-01,3.495453527053695719e+00
-5.509403944015502930e-01,3.495439146120041585e+00
-5.503001213073730469e-01,3.495424741661234513e+00
-5.496598482131958008e-01,3.495410331997896414e+00
-5.490196347236633301e-01,3.495395892875708288e+00
-5.483793616294860840e-01,3.495381440887107338e+00
-5.477390885353088379e-01,3.495366965681776961e+00
-5.470988750457763672e-01,3.495352492522222576e+00
-5.464586019515991211e-01,3.495337978333853179e+00
-5.458183288574218750e-01,3.495323467225819769e+00
-5.451780557632446289e-01,3.495308936998219096e+00
-5.445378422737121582e-01,3.495294385887015576e+00
-5.438975691795349121e-01,3.495279830494031348e+00
-5.432572960853576660e-01,3.495265235557095451e+00
-5.426170825958251953e-01,3.495250641599235930e+00
-5.419768095016479492e-01,3.495236020769591612e+00
-5.413365364074707031e-01,3.495221371670741206e+00
-5.406962633132934570e-01,3.495206747958447657e+00
-5.400560498237609863e-01,3.495192070342714175e+00
-5.394157767295837402e-01,3.495177387184510653e+00
-5.387755036354064941e-01,3.495162685857424734e+00
-5.381352901458740234e-01,3.495147963138955038e+00
-5.374950170516967773e-01,3.495133235190096777e+00
-5.368547439575195312e-01,3.495118476900382021e+00
-5.362144708633422852e-01,3.495103699381717277e+00
-5.355742573738098145e-01,3.495088920740416327e+00
-5.349339842796325684e-01,3.495074111228780644e+00
-5.342937111854553223e-01,3.495059301916972672e+00
-5.336534976959228516e-01,3.495044454642528997e+00
-5.330132246017456055e-01,3.495029608152550704e+00
-5.323729515075683594e-01,3.495014720654059381e+00
-5.317326784133911133e-01,3.494999842090904973e+00
-5.310924649238586426e-01,3.494984933596320786e+00
-5.304521918296813965e-01,3.494970005140965341e+00
-5.298119187355041504e-01,3.494955065576871966e+00
-5.291717052459716797e-01,3.494940097866194861e+00
-5.285314321517944336e-01,3.494925119180068762e+00
-5.278911590576171875e-01,3.494910129014249467e+00
-5.272508859634399414e-01,3.494895120793043652e+00
-5.266106724739074707e-01,3.494880068235993065e+00
-5.259703993797302246e-01,3.494865024649636887e+00
-5.253301262855529785e-01,3.494849962240683894e+00
-5.246899127960205078e-01,3.494834877282062102e+00
-5.240496397018432617e-01,3.494819757214721712e+00
-5.234093666076660156e-01,3.494804651809095830e+00
-5.227690935134887695e-01,3.494789510539758393e+00
-5.221288800239562988e-01,3.494774345212465771e+00
-5.214886069297790527e-01,3.494759159472940357e+00
-5.208483338356018066e-01,3.494743971531888427e+00
-5.202081203460693359e-01,3.494728755555453592e+00
-5.195678472518920898e-01,3.494713523137883637e+00
-5.189275741577148438e-01,3.494698265280661076e+00
-5.182873010635375977e-01,3.494682992497205376e+00
-5.176470875740051270e-01,3.494667693374867046e+00
-5.170068144798278809e-01,3.494652405262952399e+00
-5.163665413856506348e-01,3.494637065988390745e+00
-5.157263278961181641e-01,3.494621718482098682e+00
-5.150860548019409180e-01,3.494606357675976049e+00
-5.144457817077636719e-01,3.494590957622401461e+00
-5.138055086135864258e-01,3.494575554320395572e+00
-5.131652951240539551e-01,3.494560145951886909e+00
-5.125250220298767090e-01,3.494544692919557605e+00
-5.118847489356994629e-01,3.494529227959422002e+00
-5.112445354461669922e-01,3.494513742227160602e+00
-5.106042623519897461e-01,3.494498237842066590e+00
-5.099639892578125000e-01,3.494482717794830329e+00
-5.093237161636352539e-01,3.494467169562418540e+00
-5.086835026741027832e-01,3.494451596544518424e+00
-5.080432295799255371e-01,3.494436027284001156e+00
-5.074029564857482910e-01,3.494420419581990345e+00
-5.067627429962158203e-01,3.494404793446482138e+00
-5.061224699020385742e-01,3.494389148705125514e+00
-5.054821968078613281e-01,3.494373482805757547e+00
-5.048419237136840820e-01,3.494357808196820958e+00
-5.042017102241516113e-01,3.494342101010404100e+00
-5.035614371299743652e-01,3.494326368662367344e+00
-5.029211640357971191e-01,3.494310631828209335e+00
-5.022809505462646484e-01,3.494294863633143677e+00
-5.016406774520874023e-01,3.494279066684082835e+00
-5.010004043579101562e-01,3.494263259776017705e+00
-5.003601312637329102e-01,3.494247429824429929e+00
-4.997198879718780518e-01,3.494231592934127661e+00
-4.990796446800231934e-01,3.494215725638883718e+00
-4.984394013881683350e-01,3.494199828763580484e+00
-4.977991282939910889e-01,3.494183917252438931e+00
-4.971588850021362305e-01,3.494167999530176871e+00
-4.965186119079589844e-01,3.494152040498733847e+00
-4.958783686161041260e-01,3.494136069144579970e+00
-4.952380955219268799e-01,3.494120063512388352e+00
-4.945978522300720215e-01,3.494104059087968395e+00
-4.939576089382171631e-01,3.494088025512582796e+00
-4.933173358440399170e-01,3.494071960588026382e+00
-4.926770925521850586e-01,3.494055893311990957e+00
-4.920368194580078125e-01,3.494039797680517978e+00
-4.913965761661529541e-01,3.494023681476051912e+00
-4.907563030719757080e-01,3.494007545762116695e+00
-4.901160597801208496e-01,3.493991377757609929e+00
-4.894758164882659912e-01,3.493975208182437342e+00
-4.888355433940887451e-01,3.493959002363208555e+00
-4.881953001022338867e-01,3.493942763292550602e+00
-4.875550270080566406e-01,3.493926535389600296e+00
-4.869147837162017822e-01,3.493910256678173454e+00
-4.862745106220245361e-01,3.493893976473327001e+00
-4.856342673301696777e-01,3.493877668506600642e+00
-4.849940240383148193e-01,3.493861348947758572e+00
-4.843537509441375732e-01,3.493845004234419349e+00
-4.837135076522827148e-01,3.493828634329575689e+00
-4.830732345581054688e-01,3.493812240008837833e+00
-4.824329912662506104e-01,3.493795833485787039e+00
-4.817927181720733643e-01,3.493779404394655508e+00
-4.811524748802185059e-01,3.493762935772186662e+00
-4.805122315883636475e-01,3.493746475163875154e+00
-4.798719584941864014e-01,3.493729983867382316e+00
-4.792317152023315430e-01,3.493713469048730147e+00
-4.785914421081542969e-01,3.493696934297297219e+00
-4.779511988162994385e-01,3.493680369746964054e+00
-4.773109257221221924e-01,3.493663797753115308e+00
-4.766706824302673340e-01,3.493647196987002879e+00
-4.760304391384124756e-01,3.493630587453816716e+00
-4.753901660442352295e-01,3.493613940974745979e+00
-4.747499227523803711e-01,3.493597289075129009e+00
-4.741096496582031250e-01,3.493580595379860654e+00
-4.734694063663482666e-01,3.493563896442613448e+00
-4.728291332721710205e-01,3.493547179821918647e+00
-4.721888899803161621e-01,3.493530433258653645e+00
-4.715486466884613037e-01,3.493513681791810654e+00
-4.709083735942840576e-01,3.493496902789100300e+00
-4.702681303024291992e-01,3.493480110839424224e+00
-4.696278572082519531e-01,3.493463297165550152e+00
-4.689876139163970947e-01,3.493446466897837777e+00
-4.683473408222198486e-01,3.493429611353072950e+00
-4.677070975303649902e-01,3.493412754314186408e+00
-4.670668542385101318e-01,3.493395852998741447e+00
-4.664265811443328857e-01,3.493378954017244631e+00
-4.657863378524780273e-01,3.493362039853726841e+00
-4.651460647583007812e-01,3.493345108641887187e+00
-4.645058214664459229e-01,3.493328154758807091e+00
-4.638655483722686768e-01,3.493311204428846573e+00
-4.632253050804138184e-01,3.493294238646307726e+00
-4.625850617885589600e-01,3.493277252187824367e+00
-4.619447886943817139e-01,3.493260261956962598e+00
-4.613045454025268555e-01,3.493243272374869868e+00
-4.606642723083496094e-01,3.493226248772205444e+00
-4.600240290164947510e-01,3.493209249261465921e+00
-4.593837559223175049e-01,3.493192227509080539e+00
-4.587435126304626465e-01,3.493175231486540966e+00
-4.581032693386077881e-01,3.493158205970114505e+00
-4.574629962444305420e-01,3.493141200181437700e+00
-4.568227529525756836e-01,3.493124198076658082e+00
-4.561824798583984375e-01,3.493107206918269370e+00
-4.555422365665435791e-01,3.493090229088167575e+00
-4.549019634723663330e-01,3.493073268028115130e+00
-4.542617201805114746e-01,3.493056330204020732e+00
-4.536214768886566162e-01,3.493039423558172096e+00
-4.529812037944793701e-01,3.493022532300292582e+00
-4.523409605026245117e-01,3.493005706896855855e+00
-4.517006874084472656e-01,3.492988903906804055e+00
-4.510604441165924072e-01,3.492972139546801635e+00
-4.504201710224151611e-01,3.492955446815691811e+00
-4.497799277305603027e-01,3.492938802639778295e+00
-4.491396844387054443e-01,3.492922250279174357e+00
-4.484994113445281982e-01,3.492905750291965372e+00
-4.478591680526733398e-01,3.492889356643352095e+00
-4.472188949584960938e-01,3.492873060284470199e+00
-4.465786516666412354e-01,3.492856863065725292e+00
-4.459383785724639893e-01,3.492840812156711827e+00
-4.452981352806091309e-01,3.492824870129500603e+00
-4.446578919887542725e-01,3.492809075857564949e+00
-4.440176188945770264e-01,3.492793448220534280e+00
-4.433773756027221680e-01,3.492778020837388198e+00
-4.427371025085449219e-01,3.492762741978839180e+00
-4.420968592166900635e-01,3.492747692953667826e+00
-4.414565861225128174e-01,3.492732877730382768e+00
-4.408163428306579590e-01,3.492718299942214166e+00
-4.401760995388031006e-01,3.492704010107394286e+00
-4.395358264446258545e-01,3.492689991066264987e+00
-4.388955831527709961e-01,3.492676298298588833e+00
-4.382553100585937500e-01,3.492662924369699162e+00
-4.376150667667388916e-01,3.492649963793420742e+00
-4.369747936725616455e-01,3.492637373928304534e+00
-4.363345503807067871e-01,3.492625214595745486e+00
-4.356943070888519287e-01,3.492613495489577780e+00
-4.350540339946746826e-01,3.492602274637330417e+00
-4.344137907028198242e-01,3.492591574272930544e+00
-4.337735176086425781e-01,3.492581443048840661e+00
-4.331332743167877197e-01,3.492571886106273560e+00
-4.324930012226104736e-01,3.492562981306278402e+00
-4.318527579307556152e-01,3.492554765463599331e+00
-4.312124848365783691e-01,3.492547253373518679e+00
-4.305722415447235107e-01,3.492540522813456505e+00
-4.299319982528686523e-01,3.492534578911977050e+00
-4.292917251586914062e-01,3.492529505084044139e+00
-4.286514818668365479e-01,3.492525361717287780e+00
-4.280112087726593018e-01,3.492522166555411367e+00
-4.273709654808044434e-01,3.492519978808181769e+00
-4.267306923866271973e-01,3.492518881435326961e+00
-4.260904490947723389e-01,3.492518887461092625e+00
-4.254502058029174805e-01,3.492520096056141554e+00
-4.248099327087402344e-01,3.492522545268484713e+00
-4.241696894168853760e-01,3.492526303100530694e+00
-4.235294163227081299e-01,3.492531436493079067e+00
-4.228891730308532715e-01,3.492538008980529796e+00
-4.222488999366760254e-01,3.492546080688748056e+00
-4.216086566448211670e-01,3.492555726751273237e+00
-4.209684133529663086e-01,3.492566990961251783e+00
-4.203281402587890625e-01,3.492579984894919498e+00
-4.196878969669342041e-01,3.492594718958819122e+00
-4.190476238727569580e-01,3.492611329422883770e+00
-4.184073805809020996e-01,3.492629843651478438e+00
-4.177671074867248535e-01,3.492650344796458306e+00
-4.171268641948699951e-01,3.492672900594180341e+00
-4.164866209030151367e-01,3.492697580337724705e+00
-4.158463478088378906e-01,3.492724453722918732e+00
-4.152061045169830322e-01,3.492753613261459389e+00
-4.145658314228057861e-01,3.492785107104401376e+00
-4.139255881309509277e-01,3.492818989486082160e+00
-4.132853150367736816e-01,3.492855378469989169e+00
-4.126450717449188232e-01,3.492894295730142318e+00
-4.120048284530639648e-01,3.492935809454460916e+00
-4.113645553588867188e-01,3.492979994577789071e+00
-4.107243120670318604e-01,3.493026901446791399e+00
-4.100840389728546143e-01,3.493076615601201418e+00
-4.094437956809997559e-01,3.493129169887414065e+00
-4.088035225868225098e-01,3.493184636934810960e+00
-4.081632792949676514e-01,3.493243045790136669e+00
-4.075230360031127930e-01,3.493304441208981537e+00
-4.068827629089355469e-01,3.493368902837354906e+00
-4.062425196170806885e-01,3.493436444005184605e+00
-4.056022465229034424e-01,3.493507121562662299e+00
-4.049620032310485840e-01,3.493580958174729467e+00
-4.043217301368713379e-01,3.493657978950951204e+00
-4.036814868450164795e-01,3.493738210469865102e+00
-4.030412435531616211e-01,3.493821699574133355e+00
-4.024009704589843750e-01,3.493908430969044687e+00
-4.017607271671295166e-01,3.493998410893540019e+00
-4.011204540729522705e-01,3.494091675631801674e+00
-4.004802107810974121e-01,3.494188207126173396e+00
-3.998399376869201660e-01,3.494288027408406272e+00
-3.991996943950653076e-01,3.494391099572873749e+00
-3.985594511032104492e-01,3.494497420121586373e+00
-3.979191780090332031e-01,3.494606985943630839e+00
-3.972789347171783447e-01,3.494719735713035291e+00
-3.966386616230010986e-01,3.494835692061161403e+00
-3.959984183311462402e-01,3.494954769910165737e+00
-3.953581452369689941e-01,3.495076968976264631e+00
-3.947179019451141357e-01,3.495202223597968061e+00
-3.940776586532592773e-01,3.495330475458428676e+00
-3.934373855590820312e-01,3.495461700321062182e+00
-3.927971422672271729e-01,3.495595804407832574e+00
-3.921568691730499268e-01,3.495732740247446735e+00
-3.915166258811950684e-01,3.495872430321613322e+00
-3.908763527870178223e-01,3.496014797362824833e+00
-3.902361094951629639e-01,3.496159791131137062e+00
-3.895958662033081055e-01,3.496307261494534302e+00
-3.889555931091308594e-01,3.496457195750921620e+00
-3.883153498172760010e-01,3.496609463760012915e+00
-3.876750767230987549e-01,3.496763991080054534e+00
-3.870348334312438965e-01,3.496920639576376111e+00
-3.863945603370666504e-01,3.497079349381611468e+00
-3.857543170452117920e-01,3.497239965066086143e+00
-3.851140737533569336e-01,3.497402434630779489e+00
-3.844738006591796875e-01,3.497566627734395528e+00
-3.838335573673248291e-01,3.497732405482035567e+00
-3.831932842731475830e-01,3.497899701561850705e+00
-3.825530409812927246e-01,3.498068357551050500e+00
-3.819127678871154785e-01,3.498238269108434828e+00
-3.812725245952606201e-01,3.498409334957673700e+00
-3.806322813034057617e-01,3.498581408173312646e+00
-3.799920082092285156e-01,3.498754409280505406e+00
-3.793517649173736572e-01,3.498928169915587638e+00
-3.787114918231964111e-01,3.499102599132264402e+00
-3.780712485313415527e-01,3.499277559893649858e+00
-3.774309754371643066e-01,3.499452962278957191e+00
-3.767907321453094482e-01,3.499628660487187126e+00
-3.761504888534545898e-01,3.499804567606525474e+00
-3.755102157592773438e-01,3.499980543599329863e+00
-3.748699724674224854e-01,3.500156460007338932e+00
-3.742296993732452393e-01,3.500332264917316749e+00
-3.735894560813903809e-01,3.500507786867622873e+00
-3.729491829872131348e-01,3.500682960340027794e+00
-3.723089396953582764e-01,3.500857681699783619e+00
-3.716686964035034180e-01,3.501031812858235170e+00
-3.710284233093261719e-01,3.501205303710430261e+00
-3.703881800174713135e-01,3.501378024191136085e+00
-3.697479069232940674e-01,3.501549906025068992e+00
-3.691076636314392090e-01,3.501720843767381464e+00
-3.684673905372619629e-01,3.501890778196564469e+00
-3.678271472454071045e-01,3.502059605297120015e+00
-3.671869039535522461e-01,3.502227263933876955e+00
-3.665466308593750000e-01,3.502393683800328006e+00
-3.659063875675201416e-01,3.502558784311078810e+00
-3.652661144733428955e-01,3.502722524980905305e+00
-3.646258711814880371e-01,3.502884834588892993e+00
-3.639855980873107910e-01,3.503045655521474622e+00
-3.633453547954559326e-01,3.503204947395299307e+00
-3.627051115036010742e-01,3.503362650998678163e+00
-3.620648384094238281e-01,3.503518754148683634e+00
-3.614245951175689697e-01,3.503673189637845908e+00
-3.607843220233917236e-01,3.503825941477152206e+00
-3.601440787315368652e-01,3.503976981107582933e+00
-3.595038056373596191e-01,3.504126299669361622e+00
-3.588635623455047607e-01,3.504273861313712324e+00
-3.582233190536499023e-01,3.504419632873891466e+00
-3.575830459594726562e-01,3.504563630872714164e+00
-3.569428026676177979e-01,3.504705862311304987e+00
-3.563025295734405518e-01,3.504846298597706244e+00
-3.556622862815856934e-01,3.504984955845633632e+00
-3.550220131874084473e-01,3.505121824880708559e+00
-3.543817698955535889e-01,3.505256925743610807e+00
-3.537415266036987305e-01,3.505390263382277993e+00
-3.531012535095214844e-01,3.505521870433164544e+00
-3.524610102176666260e-01,3.505651752680288169e+00
-3.518207371234893799e-01,3.505779916754327985e+00
-3.511804938316345215e-01,3.505906400803234568e+00
-3.505402207374572754e-01,3.506031249088870538e+00
-3.498999774456024170e-01,3.506154440890562718e+00
-3.492597341537475586e-01,3.506276056168476263e+00
-3.486194610595703125e-01,3.506396098274138673e+00
-3.479792177677154541e-01,3.506514616807219653e+00
-3.473389446735382080e-01,3.506631650149547141e+00
-3.466987013816833496e-01,3.506747195555223406e+00
-3.460584282875061035e-01,3.506861313397974023e+00
-3.454181849956512451e-01,3.506974067333191059e+00
-3.447779119014739990e-01,3.507085461113169877e+00
-3.441376686096191406e-01,3.507195526732536983e+00
-3.434974253177642822e-01,3.507304324131691686e+00
-3.428571522235870361e-01,3.507411894876922176e+00
-3.422169089317321777e-01,3.507518246276880802e+00
-3.415766358375549316e-01,3.507623428051096059e+00
-3.409363925457000732e-01,3.507727493741707114e+00
-3.402961194515228271e-01,3.507830440550100182e+00
-3.396558761596679688e-01,3.507932324530685708e+00
-3.390156328678131104e-01,3.508033161181447923e+00
-3.383753597736358643e-01,3.508132977318570767e+00
-3.377351164817810059e-01,3.508231816265038105e+00
-3.370948433876037598e-01,3.508329689261023177e+00
-3.364546000957489014e-01,3.508426619051701945e+00
-3.358143270015716553e-01,3.508522607668975724e+00
-3.351740837097167969e-01,3.508617687050307854e+00
-3.345338404178619385e-01,3.508711836325144162e+00
-3.338935673236846924e-01,3.508805126461979729e+00
-3.332533240318298340e-01,3.508897506466052363e+00
-3.326130509376525879e-01,3.508988982437264426e+00
-3.319728076457977295e-01,3.509079571250723006e+00
-3.313325345516204834e-01,3.509169232241428737e+00
-3.306922912597656250e-01,3.509257984095193628e+00
-3.300520479679107666e-01,3.509345799107806307e+00
-3.294117748737335205e-01,3.509432672679440479e+00
-3.287715315818786621e-01,3.509518556144687107e+00
-3.281312584877014160e-01,3.509603420135178453e+00
-3.274910151958465576e-01,3.509687225399491517e+00
-3.268507421016693115e-01,3.509769954811615023e+00
-3.262104988098144531e-01,3.509851543252658246e+00
-3.255702555179595947e-01,3.509931935495151034e+00
-3.249299824237823486e-01,3.510011102438702846e+00
-3.242897391319274902e-01,3.510088942765623443e+00
-3.236494660377502441e-01,3.510165406397055321e+00
-3.230092227458953857e-01,3.510240426498871358e+00
-3.223689496517181396e-01,3.510313944746344283e+00
-3.217287063598632812e-01,3.510385838341652409e+00
-3.210884630680084229e-01,3.510456022144826882e+00
-3.204481899738311768e-01,3.510524396685363868e+00
-3.198079466819763184e-01,3.510590893410244995e+00
-3.191676735877990723e-01,3.510655367474529331e+00
-3.185274302959442139e-01,3.510717715558330454e+00
-3.178871572017669678e-01,3.510777806432392012e+00
-3.172469139099121094e-01,3.510835522948148046e+00
-3.166066706180572510e-01,3.510890730994721043e+00
-3.159663975238800049e-01,3.510943274006078418e+00
-3.153261542320251465e-01,3.510993002644528183e+00
-3.146858811378479004e-01,3.511039802433082446e+00
-3.140456378459930420e-01,3.511083442135171762e+00
-3.134053647518157959e-01,3.511123825926223851e+00
-3.127651214599609375e-01,3.511160719171035893e+00
-3.121248781681060791e-01,3.511193978076077471e+00
-3.114846050739288330e-01,3.511223392470554927e+00
-3.108443617820739746e-01,3.511248779775860474e+00
-3.102040886878967285e-01,3.511269936413893511e+00
-3.095638453960418701e-01,3.511286677687618152e+00
-3.089235723018646240e-01,3.511298740461875401e+00
-3.082833290100097656e-01,3.511305930622953042e+00
-3.076430857181549072e-01,3.511308047321739956e+00
-3.070028126239776611e-01,3.511304822135880244e+00
-3.063625693321228027e-01,3.511296052657057576e+00
-3.057222962379455566e-01,3.511281486837898314e+00
-3.050820529460906982e-01,3.511260892999152894e+00
-3.044417798519134521e-01,3.511233991343133187e+00
-3.038015365600585938e-01,3.511200564754106246e+00
-3.031612932682037354e-01,3.511160364453456140e+00
-3.025210201740264893e-01,3.511113113306284284e+00
-3.018807768821716309e-01,3.511058589160350518e+00
-3.012405037879943848e-01,3.510996512383916190e+00
-3.006002604961395264e-01,3.510926641592244213e+00
-2.999599874019622803e-01,3.510848712892067347e+00
-2.993197441101074219e-01,3.510762478068008008e+00
-2.986795008182525635e-01,3.510667711503908439e+00
-2.980392277240753174e-01,3.510564135236130312e+00
-2.973989844322204590e-01,3.510451531055528207e+00
-2.967587113380432129e-01,3.510329655649205627e+00
-2.961184680461883545e-01,3.510198313610362053e+00
-2.954781949520111084e-01,3.510057240166456261e+00
-2.948379516601562500e-01,3.509906286217570059e+00
-2.941977083683013916e-01,3.509745194831802806e+00
-2.935574352741241455e-01,3.509573828807308171e+00
-2.929171919822692871e-01,3.509392005102675682e+00
-2.922769188880920410e-01,3.509199566524459968e+00
-2.916366755962371826e-01,3.508996375522924982e+00
-2.909964025020599365e-01,3.508782289050515590e+00
-2.903561592102050781e-01,3.508557219494290447e+00
-2.897159159183502197e-01,3.508321111292737715e+00
-2.890756428241729736e-01,3.508073836594639339e+00
-2.884353995323181152e-01,3.507815398922756067e+00
-2.877951264381408691e-01,3.507545783180662902e+00
-2.871548831462860107e-01,3.507264969395243348e+00
-2.865146100521087646e-01,3.506972985389910313e+00
-2.858743667602539062e-01,3.506669909428131504e+00
-2.852341234683990479e-01,3.506355848821613996e+00
-2.845938503742218018e-01,3.506030820213205779e+00
-2.839536070823669434e-01,3.505695077175136731e+00
-2.833133339881896973e-01,3.505348704427182938e+00
-2.826730906963348389e-01,3.504991942660917736e+00
-2.820328176021575928e-01,3.504625002337947937e+00
-2.813925743103027344e-01,3.504248170264085083e+00
-2.807523310184478760e-01,3.503861703930083671e+00
-2.801120579242706299e-01,3.503465921413388529e+00
-2.794718146324157715e-01,3.503061232536456515e+00
-2.788315415382385254e-01,3.502647924789453526e+00
-2.781912982463836670e-01,3.502226479117505065e+00
-2.775510251522064209e-01,3.501797292349973389e+00
-2.769107818603515625e-01,3.501360881398971614e+00
-2.762705385684967041e-01,3.500917696037484816e+00
-2.756302654743194580e-01,3.500468264214275038e+00
-2.749900221824645996e-01,3.500013163654137394e+00
-2.743497490882873535e-01,3.499552915768290973e+00
-2.737095057964324951e-01,3.499088166493346641e+00
-2.730692327022552490e-01,3.498619504927097168e+00
-2.724289894104003906e-01,3.498147608623308535e+00
-2.717887461185455322e-01,3.497673095094089746e+00
-2.711484730243682861e-01,3.497196585429340754e+00
-2.705082297325134277e-01,3.496718872030155634e+00
-2.698679566383361816e-01,3.496240578969148416e+00
-2.692277133464813232e-01,3.495762482821781703e+00
-2.685874402523040771e-01,3.495285213051378292e+00
-2.679471969604492188e-01,3.494809567403334594e+00
-2.673069238662719727e-01,3.494336218441697284e+00
-2.666666805744171143e-01,3.493865960410616367e+00
-2.660264372825622559e-01,3.493399465422901251e+00
-2.653861641883850098e-01,3.492937438263473027e+00
-2.647459208965301514e-01,3.492480648499496354e+00
-2.641056478023529053e-01,3.492029757252435473e+00
-2.634654045104980469e-01,3.491585491523553131e+00
-2.628251314163208008e-01,3.491148507696976822e+00
-2.621848881244659424e-01,3.490719501864881558e+00
-2.615446448326110840e-01,3.490299101480507815e+00
-2.609043717384338379e-01,3.489887907679998236e+00
-2.602641284465789795e-01,3.489486568492096374e+00
-2.596238553524017334e-01,3.489095624347981595e+00
-2.589836120605468750e-01,3.488715652239271048e+00
-2.583433389663696289e-01,3.488347139633887650e+00
-2.577030956745147705e-01,3.487990608377875112e+00
-2.570628523826599121e-01,3.487646513670367376e+00
-2.564225792884826660e-01,3.487315243039290635e+00
-2.557823359966278076e-01,3.486997202032080079e+00
-2.551420629024505615e-01,3.486692737136122489e+00
-2.545018196105957031e-01,3.486402174755365735e+00
-2.538615465164184570e-01,3.486125750220234298e+00
-2.532213032245635986e-01,3.485863725525384815e+00
-2.525810599327087402e-01,3.485616248543109030e+00
-2.519407868385314941e-01,3.485383495422218481e+00
-2.513005435466766357e-01,3.485165558379742734e+00
-2.506602704524993896e-01,3.484962495730790089e+00
-2.500200271606445312e-01,3.484774339312102232e+00
-2.493797689676284790e-01,3.484601050276428413e+00
-2.487395107746124268e-01,3.484442556431311289e+00
-2.480992525815963745e-01,3.484298771262687389e+00
-2.474589943885803223e-01,3.484169542798895680e+00
-2.468187510967254639e-01,3.484054647093446810e+00
-2.461784929037094116e-01,3.483953892476912451e+00
-2.455382347106933594e-01,3.483867003120393768e+00
-2.448979765176773071e-01,3.483793674275848851e+00
-2.442577183246612549e-01,3.483733574088020646e+00
-2.436174601316452026e-01,3.483686297963861200e+00
-2.429772019386291504e-01,3.483651499111590333e+00
-2.423369437456130981e-01,3.483628690566012764e+00
-2.416967004537582397e-01,3.483617457470049583e+00
-2.410564422607421875e-01,3.483617262285801708e+00
-2.404161840677261353e-01,3.483627620831620142e+00
-2.397759258747100830e-01,3.483647966600964985e+00
-2.391356676816940308e-01,3.483677805999243926e+00
-2.384954094886779785e-01,3.483716496215572889e+00
-2.378551512956619263e-01,3.483763517931474762e+00
-2.372149080038070679e-01,3.483818209548457112e+00
-2.365746498107910156e-01,3.483880000843250890e+00
-2.359343916177749634e-01,3.483948260835197708e+00
-2.352941334247589111e-01,3.484022362464668454e+00
-2.346538752317428589e-01,3.484101686548126242e+00
-2.340136170387268066e-01,3.484185626201892649e+00
-2.333733588457107544e-01,3.484273530368959371e+00
-2.327331155538558960e-01,3.484364767743768798e+00
-2.320928573608398438e-01,3.484458790007234352e+00
-2.314525991678237915e-01,3.484554932864200261e+00
-2.308123409748077393e-01,3.484652645923691061e+00
-2.301720827817916870e-01,3.484751346404940886e+00
-2.295318245887756348e-01,3.484850469682178264e+00
-2.288915663957595825e-01,3.484949468228376812e+00
-2.282513231039047241e-01,3.485047848651179336e+00
-2.276110649108886719e-01,3.485145094167267477e+00
-2.269708067178726196e-01,3.485240725212041646e+00
-2.263305485248565674e-01,3.485334314217017671e+00
-2.256902903318405151e-01,3.485425393636187419e+00
-2.250500321388244629e-01,3.485513634173355690e+00
-2.244097739458084106e-01,3.485598620848826101e+00
-2.237695306539535522e-01,3.485680051962391168e+00
-2.231292724609375000e-01,3.485757594028732420e+00
-2.224890142679214478e-01,3.485830993534941413e+00
-2.218487560749053955e-01,3.485900007980971882e+00
-2.212084978818893433e-01,3.485964415941935179e+00
-2.205682396888732910e-01,3.486024079069037107e+00
-2.199279814958572388e-01,3.486078834684071204e+00
-2.192877382040023804e-01,3.486128583772766909e+00
-2.186474800109863281e-01,3.486173258173661527e+00
-2.180072218179702759e-01,3.486212806432051003e+00
-2.173669636249542236e-01,3.486247257802019384e+00
-2.167267054319381714e-01,3.486276626732437656e+00
-2.160864472389221191e-01,3.486300946181130733e+00
-2.154461890459060669e-01,3.486320330589446570e+00
-2.148059457540512085e-01,3.486334910476402094e+00
-2.141656875610351562e-01,3.486344843930429427e+00
-2.135254293680191040e-01,3.486350282045244775e+00
-2.128851711750030518e-01,3.486351469762997812e+00
-2.122449129819869995e-01,3.486348614855762307e+00
-2.116046547889709473e-01,3.486342004890882418e+00
-2.109643965959548950e-01,3.486331921383071908e+00
-2.103241533041000366e-01,3.486318663260111528e+00
-2.096838951110839844e-01,3.486302561047469606e+00
-2.090436369180679321e-01,3.486283958956157836e+00
-2.084033787250518799e-01,3.486263254109152943e+00
-2.077631205320358276e-01,3.486240806660929614e+00
-2.071228623390197754e-01,3.486217017336535662e+00
-2.064826041460037231e-01,3.486192313754009398e+00
-2.058423459529876709e-01,3.486167088131649550e+00
-2.052021026611328125e-01,3.486141816664710902e+00
-2.045618444681167603e-01,3.486116917439678886e+00
-2.039215862751007080e-01,3.486092842541006043e+00
-2.032813280820846558e-01,3.486070056991104504e+00
-2.026410698890686035e-01,3.486049019547645678e+00
-2.020008116960525513e-01,3.486030166034495448e+00
-2.013605535030364990e-01,3.486014018844858953e+00
-2.007203102111816406e-01,3.486000969826117846e+00
-2.000800520181655884e-01,3.485991506173655274e+00
-1.994397938251495361e-01,3.485986086546999374e+00
-1.987995356321334839e-01,3.485985139353752427e+00
-1.981592774391174316e-01,3.485989119801684577e+00
-1.975190192461013794e-01,3.485998447649404142e+00
-1.968787610530853271e-01,3.486013559421744290e+00
-1.962385177612304688e-01,3.486034850613172864e+00
-1.955982595682144165e-01,3.486062730082216454e+00
-1.949580013751983643e-01,3.486097578511112793e+00
-1.943177431821823120e-01,3.486139767219018193e+00
-1.936774849891662598e-01,3.486189646004290488e+00
-1.930372267961502075e-01,3.486247535382273721e+00
-1.923969686031341553e-01,3.486313800810555641e+00
-1.917567253112792969e-01,3.486388695397686810e+00
-1.911164671182632446e-01,3.486472519692990879e+00
-1.904762089252471924e-01,3.486565530984190975e+00
-1.898359507322311401e-01,3.486667975223831206e+00
-1.891956925392150879e-01,3.486780060894059119e+00
-1.885554343461990356e-01,3.486901995183632863e+00
-1.879151761531829834e-01,3.487033923092877075e+00
-1.872749328613281250e-01,3.487176032398711101e+00
-1.866346746683120728e-01,3.487328415499534540e+00
-1.859944164752960205e-01,3.487491188263401654e+00
-1.853541582822799683e-01,3.487664426749258695e+00
-1.847139000892639160e-01,3.487848180088932271e+00
-1.840736418962478638e-01,3.488042457573777178e+00
-1.834333837032318115e-01,3.488247288335112550e+00
-1.827931404113769531e-01,3.488462631211752374e+00
-1.821528822183609009e-01,3.488688455461816496e+00
-1.815126240253448486e-01,3.488924648047458721e+00
-1.808723658323287964e-01,3.489171124850357408e+00
-1.802321076393127441e-01,3.489427787466147013e+00
-1.795918494462966919e-01,3.489694452164601834e+00
-1.789515912532806396e-01,3.489970966653657580e+00
-1.783113479614257812e-01,3.490257111899634168e+00
-1.776710897684097290e-01,3.490552685933491883e+00
-1.770308315753936768e-01,3.490857417284685571e+00
-1.763905733823776245e-01,3.491171063993322221e+00
-1.757503151893615723e-01,3.491493350557477005e+00
-1.751100569963455200e-01,3.491823887215962152e+00
-1.744697988033294678e-01,3.492162412476736311e+00
-1.738295555114746094e-01,3.492508544965021500e+00
-1.731892973184585571e-01,3.492861931956087851e+00
-1.725490391254425049e-01,3.493222150120169900e+00
-1.719087809324264526e-01,3.493588835598712805e+00
-1.712685227394104004e-01,3.493961517608469958e+00
-1.706282645463943481e-01,3.494339800064625301e+00
-1.699880063533782959e-01,3.494723193229159364e+00
-1.693477630615234375e-01,3.495111209718799739e+00
-1.687075048685073853e-01,3.495503418820748998e+00
-1.680672466754913330e-01,3.495899337908377813e+00
-1.674269884824752808e-01,3.496298420785141303e+00
-1.667867302894592285e-01,3.496700173686092317e+00
-1.661464720964431763e-01,3.497104121529088339e+00
-1.655062139034271240e-01,3.497509673245878581e+00
-1.648659706115722656e-01,3.497916352569987453e+00
-1.642257124185562134e-01,3.498323613811481714e+00
-1.635854542255401611e-01,3.498730968035650424e+00
-1.629451960325241089e-01,3.499137848247231286e+00
-1.623049378395080566e-01,3.499543740879192733e+00
-1.616646796464920044e-01,3.499948137479647503e+00
-1.610244214534759521e-01,3.500350509279815281e+00
-1.603841632604598999e-01,3.500750351425183204e+00
-1.597439199686050415e-01,3.501147150711141798e+00
-1.591036617755889893e-01,3.501540461212388600e+00
-1.584634035825729370e-01,3.501929740013152603e+00
-1.578231453895568848e-01,3.502314578401081402e+00
-1.571828871965408325e-01,3.502694474898498722e+00
-1.565426290035247803e-01,3.503069022999039550e+00
-1.559023708105087280e-01,3.503437814632193614e+00
-1.552621275186538696e-01,3.503800400941792681e+00
-1.546218693256378174e-01,3.504156436417388498e+00
-1.539816111326217651e-01,3.504505541493980303e+00
-1.533413529396057129e-01,3.504847387882512599e+00
-1.527010947465896606e-01,3.505181644474941294e+00
-1.520608365535736084e-01,3.505508048598013016e+00
-1.514205783605575562e-01,3.505826290466029782e+00
-1.507803350687026978e-01,3.506136140288604430e+00
-1.501400768756866455e-01,3.506437387149387241e+00
-1.494998186826705933e-01,3.506729812856738349e+00
-1.488595604896545410e-01,3.507013273709975731e+00
-1.482193022966384888e-01,3.507287643649835029e+00
-1.475790441036224365e-01,3.507552787505893388e+00
-1.469387859106063843e-01,3.507808632191789400e+00
-1.462985426187515259e-01,3.508055118673571560e+00
-1.456582844257354736e-01,3.508292230217999297e+00
-1.450180262327194214e-01,3.508519949127275162e+00
-1.443777680397033691e-01,3.508738310189300158e+00
-1.437375098466873169e-01,3.508947375471516583e+00
-1.430972516536712646e-01,3.509147206973417976e+00
-1.424569934606552124e-01,3.509337943073058685e+00
-1.418167501688003540e-01,3.509519658214860893e+00
-1.411764919757843018e-01,3.509692562379764347e+00
-1.405362337827682495e-01,3.509856780427935696e+00
-1.398959755897521973e-01,3.510012558102648228e+00
-1.392557173967361450e-01,3.510160068419454937e+00
-1.386154592037200928e-01,3.510299564105448411e+00
-1.379752010107040405e-01,3.510431319464307975e+00
-1.373349577188491821e-01,3.510555599280674954e+00
-1.366946995258331299e-01,3.510672653390968900e+00
-1.360544413328170776e-01,3.510782805360232572e+00
-1.354141831398010254e-01,3.510886358601240431e+00
-1.347739249467849731e-01,3.510983633898421274e+00
-1.341336667537689209e-01,3.511074953544345956e+00
-1.334934085607528687e-01,3.511160664711155732e+00
-1.328531652688980103e-01,3.511241053982728566e+00
-1.322129070758819580e-01,3.511316498379594364e+00
-1.315726488828659058e-01,3.511387341623622760e+00
-1.309323906898498535e-01,3.511453879834765424e+00
-1.302921324968338013e-01,3.511516493717417475e+00
-1.296518743038177490e-01,3.511575448319128157e+00
-1.290116161108016968e-01,3.511631111973339436e+00
-1.283713728189468384e-01,3.511683763661158419e+00
-1.277311146259307861e-01,3.511733702829262782e+00
-1.270908564329147339e-01,3.511781208453151670e+00
-1.264505982398986816e-01,3.511826567472065008e+00
-1.258103400468826294e-01,3.511869992315276079e+00
-1.251700818538665771e-01,3.511911752720782154e+00
-1.245298311114311218e-01,3.511952032357504194e+00
-1.238895729184150696e-01,3.511991056803068556e+00
-1.232493147253990173e-01,3.512028958578662596e+00
-1.226090639829635620e-01,3.512065903822744417e+00
-1.219688057899475098e-01,3.512102009859378704e+00
-1.213285475969314575e-01,3.512137330643301691e+00
-1.206882894039154053e-01,3.512171995900267518e+00
-1.200480386614799500e-01,3.512206010422927349e+00
-1.194077804684638977e-01,3.512239385466521924e+00
-1.187675222754478455e-01,3.512272087756927341e+00
-1.181272715330123901e-01,3.512304105182374236e+00
-1.174870133399963379e-01,3.512335341263932431e+00
-1.168467551469802856e-01,3.512365692448526033e+00
-1.162064969539642334e-01,3.512395033548149303e+00
-1.155662462115287781e-01,3.512423172242436387e+00
-1.149259880185127258e-01,3.512449935362301545e+00
-1.142857298254966736e-01,3.512475104138478521e+00
-1.136454790830612183e-01,3.512498427005411372e+00
-1.130052208900451660e-01,3.512519620864440029e+00
-1.123649626970291138e-01,3.512538385050986811e+00
-1.117247045040130615e-01,3.512554392806746417e+00
-1.110844537615776062e-01,3.512567302436449879e+00
-1.104441955685615540e-01,3.512576726500051372e+00
-1.098039373755455017e-01,3.512582300815896286e+00
-1.091636791825294495e-01,3.512583597326600859e+00
-1.085234284400939941e-01,3.512580170873857099e+00
-1.078831702470779419e-01,3.512571615296599781e+00
-1.072429120540618896e-01,3.512557446906767300e+00
-1.066026613116264343e-01,3.512537213090757948e+00
-1.059624031186103821e-01,3.512510412610714727e+00
-1.053221449255943298e-01,3.512476601363977657e+00
-1.046818867325782776e-01,3.512435254686638864e+00
-1.040416359901428223e-01,3.512385899727240357e+00
-1.034013777971267700e-01,3.512328066579993191e+00
-1.027611196041107178e-01,3.512261230053739247e+00
-1.021208688616752625e-01,3.512184936679227931e+00
-1.014806106686592102e-01,3.512098698783040263e+00
-1.008403524756431580e-01,3.512002074682663011e+00
-1.002000942826271057e-01,3.511894602756025385e+00
-9.955984354019165039e-02,3.511775868452491345e+00
-9.891958534717559814e-02,3.511645394940423159e+00
-9.827932715415954590e-02,3.511502872171681666e+00
-9.763907641172409058e-02,3.511347882794257913e+00
-9.699881821870803833e-02,3.511180096892608571e+00
-9.635856002569198608e-02,3.510999204297432730e+00
-9.571830183267593384e-02,3.510804890070850615e+00
-9.507805109024047852e-02,3.510596935272291219e+00
-9.443779289722442627e-02,3.510375112543745679e+00
-9.379753470420837402e-02,3.510139225305379362e+00
-9.315727651119232178e-02,3.509889122073633239e+00
-9.251702576875686646e-02,3.509624743245749912e+00
-9.187676757574081421e-02,3.509345961952675008e+00
-9.123650938272476196e-02,3.509052803533040166e+00
-9.059625864028930664e-02,3.508745274619694321e+00
-8.995600044727325439e-02,3.508423425104804316e+00
-8.931574225425720215e-02,3.508087402111540243e+00
-8.867548406124114990e-02,3.507737307978141317e+00
-8.803523331880569458e-02,3.507373395637518598e+00
-8.739497512578964233e-02,3.506995879456367149e+00
-8.675471693277359009e-02,3.506605077036461182e+00
-8.611446619033813477e-02,3.506201318123316479e+00
-8.547420799732208252e-02,3.505784975440620510e+00
-8.483394980430603027e-02,3.505356502338971669e+00
-8.419369161128997803e-02,3.504916355743104006e+00
-8.355344086885452271e-02,3.504465069599946858e+00
-8.291318267583847046e-02,3.504003158748443703e+00
-8.227292448282241821e-02,3.503531286077086193e+00
-8.163267374038696289e-02,3.503050035992016031e+00
-8.099241554737091064e-02,3.502560065224699315e+00
-8.035215735435485840e-02,3.502062125222602518e+00
-7.971189916133880615e-02,3.501556885761119897e+00
-7.907164841890335083e-02,3.501045182613383933e+00
-7.843139022588729858e-02,3.500527744394573926e+00
-7.779113203287124634e-02,3.500005426289130916e+00
-7.715088129043579102e-02,3.499479020874783686e+00
-7.651062309741973877e-02,3.498949375332188971e+00
-7.587036490440368652e-02,3.498417379670475391e+00
-7.523010671138763428e-02,3.497883868242378735e+00
-7.458985596895217896e-02,3.497349751495519854e+00
-7.394959777593612671e-02,3.496815874610814223e+00
-7.330933958292007446e-02,3.496283119642578541e+00
-7.266908884048461914e-02,3.495752368569291502e+00
-7.202883064746856689e-02,3.495224467703863525e+00
-7.138857245445251465e-02,3.494700264004159340e+00
-7.074831426143646240e-02,3.494180598942544513e+00
-7.010806351900100708e-02,3.493666262122345767e+00
-6.946780532598495483e-02,3.493158049041876989e+00
-6.882754713296890259e-02,3.492656713886353792e+00
-6.818728893995285034e-02,3.492162960230587920e+00
-6.754703819751739502e-02,3.491677515091587303e+00
-6.690678000450134277e-02,3.491200968325097520e+00
-6.626652181148529053e-02,3.490733933559059921e+00
-6.562627106904983521e-02,3.490276990367552568e+00
-6.498601287603378296e-02,3.489830602164034179e+00
-6.434575468301773071e-02,3.489395241635846023e+00
-6.370549649000167847e-02,3.488971293586880407e+00
-6.306524574756622314e-02,3.488559071633879682e+00
-6.242498755455017090e-02,3.488158835734156860e+00
-6.178473308682441711e-02,3.487770799493714158e+00
-6.114447489380836487e-02,3.487395125953139718e+00
-6.050422042608261108e-02,3.487031846583661387e+00
-5.986396223306655884e-02,3.486680934275778299e+00
-5.922370776534080505e-02,3.486342353576601383e+00
-5.858344957232475281e-02,3.486015899102968163e+00
-5.794319510459899902e-02,3.485701421135776634e+00
-5.730293691158294678e-02,3.485398538721777406e+00
-5.666268244385719299e-02,3.485106902072523383e+00
-5.602242797613143921e-02,3.484826087062643296e+00
-5.538216978311538696e-02,3.484555519621703290e+00
-5.474191531538963318e-02,3.484294647245491205e+00
-5.410165712237358093e-02,3.484042794356019712e+00
-5.346140265464782715e-02,3.483799188565126048e+00
-5.282114446163177490e-02,3.483563063569561802e+00
-5.218088999390602112e-02,3.483333542786697379e+00
-5.154063552618026733e-02,3.483109662075476898e+00
-5.090037733316421509e-02,3.482890461354019696e+00
-5.026012286543846130e-02,3.482674868004617785e+00
-4.961986467242240906e-02,3.482461807394563458e+00
-4.897961020469665527e-02,3.482250144199818820e+00
-4.833935201168060303e-02,3.482038654658646148e+00
-4.769909754395484924e-02,3.481826132362651816e+00
-4.705884307622909546e-02,3.481611324832618148e+00
-4.641858488321304321e-02,3.481392950146901200e+00
-4.577833041548728943e-02,3.481169706385080609e+00
-4.513807222247123718e-02,3.480940286135030259e+00
-4.449781775474548340e-02,3.480703341539036266e+00
-4.385755956172943115e-02,3.480457595090633127e+00
-4.321730509400367737e-02,3.480201697111487302e+00
-4.257704690098762512e-02,3.479934370687404410e+00
-4.193679243326187134e-02,3.479654304001445375e+00
-4.129653796553611755e-02,3.479360262476419496e+00
-4.065627977252006531e-02,3.479051030640105679e+00
-4.001602530479431152e-02,3.478725441683633957e+00
-3.937576711177825928e-02,3.478382357866693919e+00
-3.873551264405250549e-02,3.478020730083284384e+00
-3.809525445103645325e-02,3.477639529881958680e+00
-3.745499998331069946e-02,3.477237840407495284e+00
-3.681474179029464722e-02,3.476814819981795868e+00
-3.617448732256889343e-02,3.476369682106181358e+00
-3.553423285484313965e-02,3.475901751879751700e+00
-3.489397466182708740e-02,3.475410439051377587e+00
-3.425372019410133362e-02,3.474895267974338786e+00
-3.361346200108528137e-02,3.474355856672159071e+00
-3.297320753335952759e-02,3.473791957929778462e+00
-3.233294934034347534e-02,3.473203410379367639e+00
-3.169269487261772156e-02,3.472590179252967424e+00
-3.105243854224681854e-02,3.471952362033367212e+00
-3.041218221187591553e-02,3.471290151345900021e+00
-2.977192588150501251e-02,3.470603917705414432e+00
-2.913166955113410950e-02,3.469894098419009421e+00
-2.849141508340835571e-02,3.469161319914191743e+00
-2.785115875303745270e-02,3.468406278581702473e+00
-2.721090242266654968e-02,3.467629815516087621e+00
-2.657064609229564667e-02,3.466832909907302529e+00
-2.593038976192474365e-02,3.466016670026279556e+00
-2.529013343155384064e-02,3.465182284621159514e+00
-2.464987710118293762e-02,3.464331085779959629e+00
-2.400962263345718384e-02,3.463464556450405851e+00
-2.336936630308628082e-02,3.462584224365190089e+00
-2.272910997271537781e-02,3.461691727755022097e+00
-2.208885364234447479e-02,3.460788835636971150e+00
-2.144859731197357178e-02,3.459877394134445616e+00
-2.080834098160266876e-02,3.458959317060909644e+00
-2.016808465123176575e-02,3.458036655221419231e+00
-1.952782832086086273e-02,3.457111450778243444e+00
-1.888757199048995972e-02,3.456185793908643333e+00
-1.824731752276420593e-02,3.455261963889294741e+00
-1.760706119239330292e-02,3.454342132010436828e+00
-1.696680486202239990e-02,3.453428590123303721e+00
-1.632654853165149689e-02,3.452523644257306401e+00
-1.568629220128059387e-02,3.451629589474681570e+00
-1.504603587090969086e-02,3.450748779803704203e+00
-1.440578047186136246e-02,3.449883498946051397e+00
-1.376552414149045944e-02,3.449036080267280369e+00
-1.312526781111955643e-02,3.448208796787222141e+00
-1.248501241207122803e-02,3.447403953617503181e+00
-1.184475608170032501e-02,3.446623698997521856e+00
-1.120449975132942200e-02,3.445870275908580638e+00
-1.056424342095851898e-02,3.445145765891543199e+00
-9.923987090587615967e-03,3.444452239660355630e+00
-9.283731691539287567e-03,3.443791649686677392e+00
-8.643475361168384552e-03,3.443165939812748988e+00
-8.003219030797481537e-03,3.442576872348540817e+00
-7.362963166087865829e-03,3.442026194067529854e+00
-6.722707301378250122e-03,3.441515486339170593e+00
-6.082450971007347107e-03,3.441046245453758701e+00
-5.442194640636444092e-03,3.440619877549361050e+00
-4.801938775926828384e-03,3.440237621781632171e+00
-4.161682911217212677e-03,3.439900626836529529e+00
-3.521426580846309662e-03,3.439609883797850820e+00
-2.881170483306050301e-03,3.439366256355663953e+00
-2.240914385765790939e-03,3.439170465569738599e+00
-1.600658288225531578e-03,3.439023112328289500e+00
-9.604021906852722168e-04,3.438924623166727645e+00
-3.201460931450128555e-04,3.438875291427837322e+00
3.201460931450128555e-04,3.438875286213395555e+00
9.604021906852722168e-04,3.438924607526899102e+00
1.600658288225531578e-03,3.439023086281789432e+00
2.240914385765790939e-03,3.439170429423763053e+00
2.881170483306050301e-03,3.439366210088266929e+00
3.521426580846309662e-03,3.439609826901636858e+00
4.161682911217212677e-03,3.439900560516234940e+00
4.801938775926828384e-03,3.440237545719391221e+00
5.442194640636444092e-03,3.440619791466339006e+00
6.082450971007347107e-03,3.441046151119098617e+00
6.722707301378250122e-03,3.441515382026713255e+00
7.362963166087865829e-03,3.442026082068786685e+00
8.003219030797481537e-03,3.442576751997810103e+00
8.643475361168384552e-03,3.443165811459393488e+00
9.283731691539287567e-03,3.443791515588757512e+00
9.923987090587615967e-03,3.444452094567949096e+00
1.056424342095851898e-02,3.445145615817845730e+00
1.120449975132942200e-02,3.445870121211093817e+00
1.184475608170032501e-02,3.446623540042624612e+00
1.248501241207122803e-02,3.447403787314209822e+00
1.312526781111955643e-02,3.448208627049452968e+00
1.376552414149045944e-02,3.449035904157718768e+00
1.440578047186136246e-02,3.449883317000107752e+00
1.504603587090969086e-02,3.450748595736098601e+00
1.568629220128059387e-02,3.451629403676118368e+00
1.632654853165149689e-02,3.452523451078927330e+00
1.696680486202239990e-02,3.453428402022501231e+00
1.760706119239330292e-02,3.454341937610808877e+00
1.824731752276420593e-02,3.455261763885814297e+00
1.888757199048995972e-02,3.456185594383764936e+00
1.952782832086086273e-02,3.457111257315184094e+00
2.016808465123176575e-02,3.458036462770181174e+00
2.080834098160266876e-02,3.458959121051585761e+00
2.144859731197357178e-02,3.459877204684564056e+00
2.208885364234447479e-02,3.460788643576351298e+00
2.272910997271537781e-02,3.461691533696521716e+00
2.336936630308628082e-02,3.462584028902341515e+00
2.400962263345718384e-02,3.463464360155649402e+00
2.464987710118293762e-02,3.464330912792243922e+00
2.529013343155384064e-02,3.465182095838992282e+00
2.593038976192474365e-02,3.466016488924805738e+00
2.657064609229564667e-02,3.466832722477409146e+00
2.721090242266654968e-02,3.467629642744178398e+00
2.785115875303745270e-02,3.468406100666281411e+00
2.849141508340835571e-02,3.469161149972466163e+00
2.913166955113410950e-02,3.469893936269050183e+00
2.977192588150501251e-02,3.470603752118203822e+00
3.041218221187591553e-02,3.471290004202764123e+00
3.105243854224681854e-02,3.471952212096221402e+00
3.169269487261772156e-02,3.472590027312543626e+00
3.233294934034347534e-02,3.473203266188399141e+00
3.297320753335952759e-02,3.473791821241314359e+00
3.361346200108528137e-02,3.474355735325903360e+00
3.425372019410133362e-02,3.474895137886570673e+00
3.489397466182708740e-02,3.475410316132531818e+00
3.553423285484313965e-02,3.475901635860523697e+00
3.617448732256889343e-02,3.476369572717755041e+00
3.681474179029464722e-02,3.476814716956734497e+00
3.745499998331069946e-02,3.477237743480536381e+00
3.809525445103645325e-02,3.477639433432289096e+00
3.873551264405250549e-02,3.478020639538342174e+00
3.937576711177825928e-02,3.478382263522148854e+00
4.001602530479431152e-02,3.478725344467950453e+00
4.065627977252006531e-02,3.479050947940570016e+00
4.129653796553611755e-02,3.479360185173645093e+00
4.193679243326187134e-02,3.479654231820799026e+00
4.257704690098762512e-02,3.479934303361805092e+00
4.321730509400367737e-02,3.480201628108682499e+00
4.385755956172943115e-02,3.480457530866873928e+00
4.449781775474548340e-02,3.480703287255603406e+00
4.513807222247123718e-02,3.480940230677477487e+00
4.577833041548728943e-02,3.481169659611006661e+00
4.641858488321304321e-02,3.481392902462915551e+00
4.705884307622909546e-02,3.481611280687284982e+00
4.769909754395484924e-02,3.481826087825312221e+00
4.833935201168060303e-02,3.482038616942640274e+00
4.897961020469665527e-02,3.482250106229571429e+00
4.961986467242240906e-02,3.482461772390950117e+00
5.026012286543846130e-02,3.482674835769986821e+00
5.090037733316421509e-02,3.482890429229552165e+00
5.154063552618026733e-02,3.483109637096326150e+00
5.218088999390602112e-02,3.483333517771670884e+00
5.282114446163177490e-02,3.483563038718782146e+00
5.346140265464782715e-02,3.483799165800542053e+00
5.410165712237358093e-02,3.484042771921980641e+00
5.474191531538963318e-02,3.484294628202757593e+00
5.538216978311538696e-02,3.484555503570124113e+00
5.602242797613143921e-02,3.484826069979847674e+00
5.666268244385719299e-02,3.485106886505766610e+00
5.730293691158294678e-02,3.485398524551377886e+00
5.794319510459899902e-02,3.485701408250006850e+00
5.858344957232475281e-02,3.486015885725436192e+00
5.922370776534080505e-02,3.486342342954691809e+00
5.986396223306655884e-02,3.486680924647098223e+00
6.050422042608261108e-02,3.487031837864476014e+00
6.114447489380836487e-02,3.487395116939036033e+00
6.178473308682441711e-02,3.487770791348126842e+00
6.242498755455017090e-02,3.488158828381101806e+00
6.306524574756622314e-02,3.488559063345526567e+00
6.370549649000167847e-02,3.488971289853741276e+00
6.434575468301773071e-02,3.489395238276497224e+00
6.498601287603378296e-02,3.489830599144216450e+00
6.562627106904983521e-02,3.490276987113441365e+00
6.626652181148529053e-02,3.490733928207391923e+00
6.690678000450134277e-02,3.491200963529438539e+00
6.754703819751739502e-02,3.491677511188941985e+00
6.818728893995285034e-02,3.492162958485663715e+00
6.882754713296890259e-02,3.492656712015892673e+00
6.946780532598495483e-02,3.493158047650958942e+00
7.010806351900100708e-02,3.493666260882469565e+00
7.074831426143646240e-02,3.494180596513579928e+00
7.138857245445251465e-02,3.494700261647093686e+00
7.202883064746856689e-02,3.495224465783926870e+00
7.266908884048461914e-02,3.495752366710114689e+00
7.330933958292007446e-02,3.496283118955673785e+00
7.394959777593612671e-02,3.496815873880675163e+00
7.458985596895217896e-02,3.497349750849459316e+00
7.523010671138763428e-02,3.497883867100259003e+00
7.587036490440368652e-02,3.498417378746052187e+00
7.651062309741973877e-02,3.498949374442688498e+00
7.715088129043579102e-02,3.499479020091043502e+00
7.779113203287124634e-02,3.500005425944219706e+00
7.843139022588729858e-02,3.500527744091317839e+00
7.907164841890335083e-02,3.501045182347034768e+00
7.971189916133880615e-02,3.501556885215857395e+00
8.035215735435485840e-02,3.502062124812989730e+00
8.099241554737091064e-02,3.502560064866086176e+00
8.163267374038696289e-02,3.503050035678388241e+00
8.227292448282241821e-02,3.503531285940090001e+00
8.291318267583847046e-02,3.504003158628887782e+00
8.355344086885452271e-02,3.504465069495723117e+00
8.419369161128997803e-02,3.504916355531328964e+00
8.483394980430603027e-02,3.505356502154749698e+00
8.547420799732208252e-02,3.505784975280538340e+00
8.611446619033813477e-02,3.506201317984359633e+00
8.675471693277359009e-02,3.506605076967610035e+00
8.739497512578964233e-02,3.506995879396730409e+00
8.803523331880569458e-02,3.507373395585917653e+00
8.867548406124114990e-02,3.507737307911241942e+00
8.931574225425720215e-02,3.508087402053780224e+00
8.995600044727325439e-02,3.508423425038382781e+00
9.059625864028930664e-02,3.508745274576775763e+00
9.123650938272476196e-02,3.509052803520728236e+00
9.187676757574081421e-02,3.509345961936798375e+00
9.251702576875686646e-02,3.509624743227570676e+00
9.315727651119232178e-02,3.509889122042443077e+00
9.379753470420837402e-02,3.510139225281991848e+00
9.443779289722442627e-02,3.510375112523726138e+00
9.507805109024047852e-02,3.510596935252727313e+00
9.571830183267593384e-02,3.510804890062495076e+00
9.635856002569198608e-02,3.510999204290302877e+00
9.699881821870803833e-02,3.511180096886532098e+00
9.763907641172409058e-02,3.511347882789083830e+00
9.827932715415954590e-02,3.511502872161780253e+00
9.891958534717559814e-02,3.511645394933880837e+00
9.955984354019165039e-02,3.511775868446145754e+00
1.002000942826271057e-01,3.511894602753335093e+00
1.008403524756431580e-01,3.512002074680384833e+00
1.014806106686592102e-01,3.512098698781112915e+00
1.021208688616752625e-01,3.512184936677598568e+00
1.027611196041107178e-01,3.512261230051333172e+00
1.034013777971267700e-01,3.512328066577674601e+00
1.040416359901428223e-01,3.512385899725043004e+00
1.046818867325782776e-01,3.512435254686022468e+00
1.053221449255943298e-01,3.512476601363113904e+00
1.059624031186103821e-01,3.512510412610279964e+00
1.066026613116264343e-01,3.512537213090149990e+00
1.072429120540618896e-01,3.512557446905951952e+00
1.078831702470779419e-01,3.512571615295832395e+00
1.085234284400939941e-01,3.512580170873214946e+00
1.091636791825294495e-01,3.512583597326421891e+00
1.098039373755455017e-01,3.512582300815648040e+00
1.104441955685615540e-01,3.512576726499844426e+00
1.110844537615776062e-01,3.512567302436277572e+00
1.117247045040130615e-01,3.512554392806517267e+00
1.123649626970291138e-01,3.512538385050795853e+00
1.130052208900451660e-01,3.512519620864281933e+00
1.136454790830612183e-01,3.512498427005279922e+00
1.142857298254966736e-01,3.512475104138396809e+00
1.149259880185127258e-01,3.512449935362257136e+00
1.155662462115287781e-01,3.512423172242399971e+00
1.162064969539642334e-01,3.512395033548072476e+00
1.168467551469802856e-01,3.512365692448462973e+00
1.174870133399963379e-01,3.512335341263890687e+00
1.181272715330123901e-01,3.512304105182340486e+00
1.187675222754478455e-01,3.512272087756913130e+00
1.194077804684638977e-01,3.512239385466510377e+00
1.200480386614799500e-01,3.512206010422917579e+00
1.206882894039154053e-01,3.512171995900247978e+00
1.213285475969314575e-01,3.512137330643288813e+00
1.219688057899475098e-01,3.512102009859366269e+00
1.226090639829635620e-01,3.512065903822734203e+00
1.232493147253990173e-01,3.512028958578657267e+00
1.238895729184150696e-01,3.511991056803065892e+00
1.245298311114311218e-01,3.511952032357501974e+00
1.251700818538665771e-01,3.511911752720777713e+00
1.258103400468826294e-01,3.511869992315272526e+00
1.264505982398986816e-01,3.511826567472062344e+00
1.270908564329147339e-01,3.511781208453149894e+00
1.277311146259307861e-01,3.511733702829259673e+00
1.283713728189468384e-01,3.511683763661156643e+00
1.290116161108016968e-01,3.511631111973338548e+00
1.296518743038177490e-01,3.511575448319127268e+00
1.302921324968338013e-01,3.511516493717416587e+00
1.309323906898498535e-01,3.511453879834764980e+00
1.315726488828659058e-01,3.511387341623622316e+00
1.322129070758819580e-01,3.511316498379593476e+00
1.328531652688980103e-01,3.511241053982728566e+00
1.334934085607528687e-01,3.511160664711155732e+00
1.341336667537689209e-01,3.511074953544345512e+00
1.347739249467849731e-01,3.510983633898421274e+00
1.354141831398010254e-01,3.510886358601239987e+00
1.360544413328170776e-01,3.510782805360232572e+00
1.366946995258331299e-01,3.510672653390968900e+00
1.373349577188491821e-01,3.510555599280674510e+00
1.379752010107040405e-01,3.510431319464307975e+00
1.386154592037200928e-01,3.510299564105448411e+00
1.392557173967361450e-01,3.510160068419454937e+00
1.398959755897521973e-01,3.510012558102648228e+00
1.405362337827682495e-01,3.509856780427935252e+00
1.411764919757843018e-01,3.509692562379763903e+00
1.418167501688003540e-01,3.509519658214860449e+00
1.424569934606552124e-01,3.509337943073058241e+00
1.430972516536712646e-01,3.509147206973418420e+00
1.437375098466873169e-01,3.508947375471517027e+00
1.443777680397033691e-01,3.508738310189300158e+00
1.450180262327194214e-01,3.508519949127275162e+00
1.456582844257354736e-01,3.508292230217999297e+00
1.462985426187515259e-01,3.508055118673571560e+00
1.469387859106063843e-01,3.507808632191789400e+00
1.475790441036224365e-01,3.507552787505893388e+00
1.482193022966384888e-01,3.507287643649835029e+00
1.488595604896545410e-01,3.507013273709976175e+00
1.494998186826705933e-01,3.506729812856738349e+00
1.501400768756866455e-01,3.506437387149387241e+00
1.507803350687026978e-01,3.506136140288604430e+00
1.514205783605575562e-01,3.505826290466029782e+00
1.520608365535736084e-01,3.505508048598013016e+00
1.527010947465896606e-01,3.505181644474941294e+00
1.533413529396057129e-01,3.504847387882512599e+00
1.539816111326217651e-01,3.504505541493980747e+00
1.546218693256378174e-01,3.504156436417388942e+00
1.552621275186538696e-01,3.503800400941792681e+00
1.559023708105087280e-01,3.503437814632193614e+00
1.565426290035247803e-01,3.503069022999039106e+00
1.571828871965408325e-01,3.502694474898498722e+00
1.578231453895568848e-01,3.502314578401081402e+00
1.584634035825729370e-01,3.501929740013152603e+00
1.591036617755889893e-01,3.501540461212388600e+00
1.597439199686050415e-01,3.501147150711141798e+00
1.603841632604598999e-01,3.500750351425183204e+00
1.610244214534759521e-01,3.500350509279814837e+00
1.616646796464920044e-01,3.499948137479647059e+00
1.623049378395080566e-01,3.499543740879192288e+00
1.629451960325241089e-01,3.499137848247231286e+00
1.635854542255401611e-01,3.498730968035650424e+00
1.642257124185562134e-01,3.498323613811481714e+00
1.648659706115722656e-01,3.497916352569987453e+00
1.655062139034271240e-01,3.497509673245878581e+00
1.661464720964431763e-01,3.497104121529088339e+00
1.667867302894592285e-01,3.496700173686092761e+00
1.674269884824752808e-01,3.496298420785141303e+00
1.680672466754913330e-01,3.495899337908377813e+00
1.687075048685073853e-01,3.495503418820748998e+00
1.693477630615234375e-01,3.495111209718799294e+00
1.699880063533782959e-01,3.494723193229159364e+00
1.706282645463943481e-01,3.494339800064625301e+00
1.712685227394104004e-01,3.493961517608469514e+00
1.719087809324264526e-01,3.493588835598712805e+00
1.725490391254425049e-01,3.493222150120169900e+00
1.731892973184585571e-01,3.492861931956087851e+00
1.738295555114746094e-01,3.492508544965021500e+00
1.744697988033294678e-01,3.492162412476736311e+00
1.751100569963455200e-01,3.491823887215962596e+00
1.757503151893615723e-01,3.491493350557477449e+00
1.763905733823776245e-01,3.491171063993322221e+00
1.770308315753936768e-01,3.490857417284685571e+00
1.776710897684097290e-01,3.490552685933491883e+00
1.783113479614257812e-01,3.490257111899633724e+00
1.789515912532806396e-01,3.489970966653658024e+00
1.795918494462966919e-01,3.489694452164601834e+00
1.802321076393127441e-01,3.489427787466146569e+00
1.808723658323287964e-01,3.489171124850357408e+00
1.815126240253448486e-01,3.488924648047458721e+00
1.821528822183609009e-01,3.488688455461816496e+00
1.827931404113769531e-01,3.488462631211752374e+00
1.834333837032318115e-01,3.488247288335112550e+00
1.840736418962478638e-01,3.488042457573777178e+00
1.847139000892639160e-01,3.487848180088932271e+00
1.853541582822799683e-01,3.487664426749258695e+00
1.859944164752960205e-01,3.487491188263401654e+00
1.866346746683120728e-01,3.487328415499534096e+00
1.872749328613281250e-01,3.487176032398711101e+00
1.879151761531829834e-01,3.487033923092876631e+00
1.885554343461990356e-01,3.486901995183632863e+00
1.891956925392150879e-01,3.486780060894058675e+00
1.898359507322311401e-01,3.486667975223831206e+00
1.904762089252471924e-01,3.486565530984190975e+00
1.911164671182632446e-01,3.486472519692990879e+00
1.917567253112792969e-01,3.486388695397686810e+00
1.923969686031341553e-01,3.486313800810555641e+00
1.930372267961502075e-01,3.486247535382273277e+00
1.936774849891662598e-01,3.486189646004290932e+00
1.943177431821823120e-01,3.486139767219018193e+00
1.949580013751983643e-01,3.486097578511112793e+00
1.955982595682144165e-01,3.486062730082216454e+00
1.962385177612304688e-01,3.486034850613172864e+00
1.968787610530853271e-01,3.486013559421744290e+00
1.975190192461013794e-01,3.485998447649404586e+00
1.981592774391174316e-01,3.485989119801684577e+00
1.987995356321334839e-01,3.485985139353752871e+00
1.994397938251495361e-01,3.485986086546999374e+00
2.000800520181655884e-01,3.485991506173655274e+00
2.007203102111816406e-01,3.486000969826117846e+00
2.013605535030364990e-01,3.486014018844858953e+00
2.020008116960525513e-01,3.486030166034495004e+00
2.026410698890686035e-01,3.486049019547645678e+00
2.032813280820846558e-01,3.486070056991104504e+00
2.039215862751007080e-01,3.486092842541005599e+00
2.045618444681167603e-01,3.486116917439678886e+00
2.052021026611328125e-01,3.486141816664710902e+00
2.058423459529876709e-01,3.486167088131649550e+00
2.064826041460037231e-01,3.486192313754009398e+00
2.071228623390197754e-01,3.486217017336535662e+00
2.077631205320358276e-01,3.486240806660929614e+00
2.084033787250518799e-01,3.486263254109152498e+00
2.090436369180679321e-01,3.486283958956157836e+00
2.096838951110839844e-01,3.486302561047469606e+00
2.103241533041000366e-01,3.486318663260111528e+00
2.109643965959548950e-01,3.486331921383071908e+00
2.116046547889709473e-01,3.486342004890881974e+00
2.122449129819869995e-01,3.486348614855762307e+00
2.128851711750030518e-01,3.486351469762997368e+00
2.135254293680191040e-01,3.486350282045244775e+00
2.141656875610351562e-01,3.486344843930429427e+00
2.148059457540512085e-01,3.486334910476402094e+00
2.154461890459060669e-01,3.486320330589446570e+00
2.160864472389221191e-01,3.486300946181130733e+00
2.167267054319381714e-01,3.486276626732437656e+00
2.173669636249542236e-01,3.486247257802018940e+00
2.180072218179702759e-01,3.486212806432051003e+00
2.186474800109863281e-01,3.486173258173661083e+00
2.192877382040023804e-01,3.486128583772766909e+00
2.199279814958572388e-01,3.486078834684071204e+00
2.205682396888732910e-01,3.486024079069037107e+00
2.212084978818893433e-01,3.485964415941935179e+00
2.218487560749053955e-01,3.485900007980971882e+00
2.224890142679214478e-01,3.485830993534941413e+00
2.231292724609375000e-01,3.485757594028732864e+00
2.237695306539535522e-01,3.485680051962391168e+00
2.244097739458084106e-01,3.485598620848826101e+00
2.250500321388244629e-01,3.485513634173356134e+00
2.256902903318405151e-01,3.485425393636187419e+00
2.263305485248565674e-01,3.485334314217017671e+00
2.269708067178726196e-01,3.485240725212041646e+00
2.276110649108886719e-01,3.485145094167267477e+00
2.282513231039047241e-01,3.485047848651179336e+00
2.288915663957595825e-01,3.484949468228376812e+00
2.295318245887756348e-01,3.484850469682178264e+00
2.301720827817916870e-01,3.484751346404940886e+00
2.308123409748077393e-01,3.484652645923691505e+00
2.314525991678237915e-01,3.484554932864199817e+00
2.320928573608398438e-01,3.484458790007233908e+00
2.327331155538558960e-01,3.484364767743768798e+00
2.333733588457107544e-01,3.484273530368959371e+00
2.340136170387268066e-01,3.484185626201892649e+00
2.346538752317428589e-01,3.484101686548126242e+00
2.352941334247589111e-01,3.484022362464668454e+00
2.359343916177749634e-01,3.483948260835198152e+00
2.365746498107910156e-01,3.483880000843250890e+00
2.372149080038070679e-01,3.483818209548456668e+00
2.378551512956619263e-01,3.483763517931474762e+00
2.384954094886779785e-01,3.483716496215572889e+00
2.391356676816940308e-01,3.483677805999244370e+00
2.397759258747100830e-01,3.483647966600964985e+00
2.404161840677261353e-01,3.483627620831620142e+00
2.410564422607421875e-01,3.483617262285801264e+00
2.416967004537582397e-01,3.483617457470049139e+00
2.423369437456130981e-01,3.483628690566012764e+00
2.429772019386291504e-01,3.483651499111590777e+00
2.436174601316452026e-01,3.483686297963860756e+00
2.442577183246612549e-01,3.483733574088021090e+00
2.448979765176773071e-01,3.483793674275848851e+00
2.455382347106933594e-01,3.483867003120394656e+00
2.461784929037094116e-01,3.483953892476912895e+00
2.468187510967254639e-01,3.484054647093446810e+00
2.474589943885803223e-01,3.484169542798896124e+00
2.480992525815963745e-01,3.484298771262687389e+00
2.487395107746124268e-01,3.484442556431311289e+00
2.493797689676284790e-01,3.484601050276428857e+00
2.500200271606445312e-01,3.484774339312102676e+00
2.506602704524993896e-01,3.484962495730790089e+00
2.513005435466766357e-01,3.485165558379742734e+00
2.519407868385314941e-01,3.485383495422218036e+00
2.525810599327087402e-01,3.485616248543109474e+00
2.532213032245635986e-01,3.485863725525384815e+00
2.538615465164184570e-01,3.486125750220233854e+00
2.545018196105957031e-01,3.486402174755365735e+00
2.551420629024505615e-01,3.486692737136123377e+00
2.557823359966278076e-01,3.486997202032080079e+00
2.564225792884826660e-01,3.487315243039290635e+00
2.570628523826599121e-01,3.487646513670367376e+00
2.577030956745147705e-01,3.487990608377875112e+00
2.583433389663696289e-01,3.488347139633887650e+00
2.589836120605468750e-01,3.488715652239271492e+00
2.596238553524017334e-01,3.489095624347982039e+00
2.602641284465789795e-01,3.489486568492096374e+00
2.609043717384338379e-01,3.489887907679998236e+00
2.615446448326110840e-01,3.490299101480508259e+00
2.621848881244659424e-01,3.490719501864881558e+00
2.628251314163208008e-01,3.491148507696976822e+00
2.634654045104980469e-01,3.491585491523553131e+00
2.641056478023529053e-01,3.492029757252435473e+00
2.647459208965301514e-01,3.492480648499496798e+00
2.653861641883850098e-01,3.492937438263473027e+00
2.660264372825622559e-01,3.493399465422901251e+00
2.666666805744171143e-01,3.493865960410616367e+00
2.673069238662719727e-01,3.494336218441697284e+00
2.679471969604492188e-01,3.494809567403334594e+00
2.685874402523040771e-01,3.495285213051378292e+00
2.692277133464813232e-01,3.495762482821781703e+00
2.698679566383361816e-01,3.496240578969148416e+00
2.705082297325134277e-01,3.496718872030156078e+00
2.711484730243682861e-01,3.497196585429340754e+00
2.717887461185455322e-01,3.497673095094089746e+00
2.724289894104003906e-01,3.498147608623308535e+00
2.730692327022552490e-01,3.498619504927097168e+00
2.737095057964324951e-01,3.499088166493346641e+00
2.743497490882873535e-01,3.499552915768290973e+00
2.749900221824645996e-01,3.500013163654137394e+00
2.756302654743194580e-01,3.500468264214275038e+00
2.762705385684967041e-01,3.500917696037484816e+00
2.769107818603515625e-01,3.501360881398971614e+00
2.775510251522064209e-01,3.501797292349973389e+00
2.781912982463836670e-01,3.502226479117505065e+00
2.788315415382385254e-01,3.502647924789453526e+00
2.794718146324157715e-01,3.503061232536456515e+00
2.801120579242706299e-01,3.503465921413388084e+00
2.807523310184478760e-01,3.503861703930083671e+00
2.813925743103027344e-01,3.504248170264084639e+00
2.820328176021575928e-01,3.504625002337947492e+00
2.826730906963348389e-01,3.504991942660917736e+00
2.833133339881896973e-01,3.505348704427182938e+00
2.839536070823669434e-01,3.505695077175136731e+00
2.845938503742218018e-01,3.506030820213205779e+00
2.852341234683990479e-01,3.506355848821613996e+00
2.858743667602539062e-01,3.506669909428131504e+00
2.865146100521087646e-01,3.506972985389909869e+00
2.871548831462860107e-01,3.507264969395243348e+00
2.877951264381408691e-01,3.507545783180662902e+00
2.884353995323181152e-01,3.507815398922756067e+00
2.890756428241729736e-01,3.508073836594639339e+00
2.897159159183502197e-01,3.508321111292737715e+00
2.903561592102050781e-01,3.508557219494290891e+00
2.909964025020599365e-01,3.508782289050515146e+00
2.916366755962371826e-01,3.508996375522925426e+00
2.922769188880920410e-01,3.509199566524459968e+00
2.929171919822692871e-01,3.509392005102676126e+00
2.935574352741241455e-01,3.509573828807308615e+00
2.941977083683013916e-01,3.509745194831802806e+00
2.948379516601562500e-01,3.509906286217570504e+00
2.954781949520111084e-01,3.510057240166456261e+00
2.961184680461883545e-01,3.510198313610362053e+00
2.967587113380432129e-01,3.510329655649205627e+00
2.973989844322204590e-01,3.510451531055528207e+00
2.980392277240753174e-01,3.510564135236130312e+00
2.986795008182525635e-01,3.510667711503907995e+00
2.993197441101074219e-01,3.510762478068008452e+00
2.999599874019622803e-01,3.510848712892067347e+00
3.006002604961395264e-01,3.510926641592244213e+00
3.012405037879943848e-01,3.510996512383916190e+00
3.018807768821716309e-01,3.511058589160350518e+00
3.025210201740264893e-01,3.511113113306284284e+00
3.031612932682037354e-01,3.511160364453456140e+00
3.038015365600585938e-01,3.511200564754106246e+00
3.044417798519134521e-01,3.511233991343133631e+00
3.050820529460906982e-01,3.511260892999152894e+00
3.057222962379455566e-01,3.511281486837898758e+00
3.063625693321228027e-01,3.511296052657057132e+00
3.070028126239776611e-01,3.511304822135880244e+00
3.076430857181549072e-01,3.511308047321739956e+00
3.082833290100097656e-01,3.511305930622953042e+00
3.089235723018646240e-01,3.511298740461874957e+00
3.095638453960418701e-01,3.511286677687618152e+00
3.102040886878967285e-01,3.511269936413893511e+00
3.108443617820739746e-01,3.511248779775860474e+00
3.114846050739288330e-01,3.511223392470554483e+00
3.121248781681060791e-01,3.511193978076078359e+00
3.127651214599609375e-01,3.511160719171035893e+00
3.134053647518157959e-01,3.511123825926223851e+00
3.140456378459930420e-01,3.511083442135172206e+00
3.146858811378479004e-01,3.511039802433082446e+00
3.153261542320251465e-01,3.510993002644528183e+00
3.159663975238800049e-01,3.510943274006078418e+00
3.166066706180572510e-01,3.510890730994720599e+00
3.172469139099121094e-01,3.510835522948148046e+00
3.178871572017669678e-01,3.510777806432392012e+00
3.185274302959442139e-01,3.510717715558330454e+00
3.191676735877990723e-01,3.510655367474528887e+00
3.198079466819763184e-01,3.510590893410244995e+00
3.204481899738311768e-01,3.510524396685363868e+00
3.210884630680084229e-01,3.510456022144826882e+00
3.217287063598632812e-01,3.510385838341651965e+00
3.223689496517181396e-01,3.510313944746344283e+00
3.230092227458953857e-01,3.510240426498871358e+00
3.236494660377502441e-01,3.510165406397055321e+00
3.242897391319274902e-01,3.510088942765623443e+00
3.249299824237823486e-01,3.510011102438702846e+00
3.255702555179595947e-01,3.509931935495151034e+00
3.262104988098144531e-01,3.509851543252658246e+00
3.268507421016693115e-01,3.509769954811615023e+00
3.274910151958465576e-01,3.509687225399491517e+00
3.281312584877014160e-01,3.509603420135178453e+00
3.287715315818786621e-01,3.509518556144687551e+00
3.294117748737335205e-01,3.509432672679440479e+00
3.300520479679107666e-01,3.509345799107806307e+00
3.306922912597656250e-01,3.509257984095194072e+00
3.313325345516204834e-01,3.509169232241428737e+00
3.319728076457977295e-01,3.509079571250723006e+00
3.326130509376525879e-01,3.508988982437263981e+00
3.332533240318298340e-01,3.508897506466052363e+00
3.338935673236846924e-01,3.508805126461980173e+00
3.345338404178619385e-01,3.508711836325144162e+00
3.351740837097167969e-01,3.508617687050307854e+00
3.358143270015716553e-01,3.508522607668975724e+00
3.364546000957489014e-01,3.508426619051701945e+00
3.370948433876037598e-01,3.508329689261023177e+00
3.377351164817810059e-01,3.508231816265038105e+00
3.383753597736358643e-01,3.508132977318570767e+00
3.390156328678131104e-01,3.508033161181447923e+00
3.396558761596679688e-01,3.507932324530685708e+00
3.402961194515228271e-01,3.507830440550100182e+00
3.409363925457000732e-01,3.507727493741707114e+00
3.415766358375549316e-01,3.507623428051096059e+00
3.422169089317321777e-01,3.507518246276880802e+00
3.428571522235870361e-01,3.507411894876922176e+00
3.434974253177642822e-01,3.507304324131691686e+00
3.441376686096191406e-01,3.507195526732536983e+00
3.447779119014739990e-01,3.507085461113169877e+00
3.454181849956512451e-01,3.506974067333191059e+00
3.460584282875061035e-01,3.506861313397974023e+00
3.466987013816833496e-01,3.506747195555223406e+00
3.473389446735382080e-01,3.506631650149547141e+00
3.479792177677154541e-01,3.506514616807220097e+00
3.486194610595703125e-01,3.506396098274138229e+00
3.492597341537475586e-01,3.506276056168476707e+00
3.498999774456024170e-01,3.506154440890563162e+00
3.505402207374572754e-01,3.506031249088870538e+00
3.511804938316345215e-01,3.505906400803234568e+00
3.518207371234893799e-01,3.505779916754327985e+00
3.524610102176666260e-01,3.505651752680288169e+00
3.531012535095214844e-01,3.505521870433164544e+00
3.537415266036987305e-01,3.505390263382277993e+00
3.543817698955535889e-01,3.505256925743611252e+00
3.550220131874084473e-01,3.505121824880707671e+00
3.556622862815856934e-01,3.504984955845634076e+00
3.563025295734405518e-01,3.504846298597706244e+00
3.569428026676177979e-01,3.504705862311304987e+00
3.575830459594726562e-01,3.504563630872714164e+00
3.582233190536499023e-01,3.504419632873891466e+00
3.588635623455047607e-01,3.504273861313712324e+00
3.595038056373596191e-01,3.504126299669361622e+00
3.601440787315368652e-01,3.503976981107582489e+00
3.607843220233917236e-01,3.503825941477152206e+00
3.614245951175689697e-01,3.503673189637845908e+00
3.620648384094238281e-01,3.503518754148683634e+00
3.627051115036010742e-01,3.503362650998679051e+00
3.633453547954559326e-01,3.503204947395299307e+00
3.639855980873107910e-01,3.503045655521474622e+00
3.646258711814880371e-01,3.502884834588892993e+00
3.652661144733428955e-01,3.502722524980905305e+00
3.659063875675201416e-01,3.502558784311078810e+00
3.665466308593750000e-01,3.502393683800328006e+00
3.671869039535522461e-01,3.502227263933876511e+00
3.678271472454071045e-01,3.502059605297120015e+00
3.684673905372619629e-01,3.501890778196564469e+00
3.691076636314392090e-01,3.501720843767381464e+00
3.697479069232940674e-01,3.501549906025068992e+00
3.703881800174713135e-01,3.501378024191136529e+00
3.710284233093261719e-01,3.501205303710429817e+00
3.716686964035034180e-01,3.501031812858235170e+00
3.723089396953582764e-01,3.500857681699783619e+00
3.729491829872131348e-01,3.500682960340028238e+00
3.735894560813903809e-01,3.500507786867622428e+00
3.742296993732452393e-01,3.500332264917316749e+00
3.748699724674224854e-01,3.500156460007338932e+00
3.755102157592773438e-01,3.499980543599329863e+00
3.761504888534545898e-01,3.499804567606525474e+00
3.767907321453094482e-01,3.499628660487187570e+00
3.774309754371643066e-01,3.499452962278957191e+00
3.780712485313415527e-01,3.499277559893649858e+00
3.787114918231964111e-01,3.499102599132264402e+00
3.793517649173736572e-01,3.498928169915587638e+00
3.799920082092285156e-01,3.498754409280505406e+00
3.806322813034057617e-01,3.498581408173312646e+00
3.812725245952606201e-01,3.498409334957674144e+00
3.819127678871154785e-01,3.498238269108434384e+00
3.825530409812927246e-01,3.498068357551050500e+00
3.831932842731475830e-01,3.497899701561850705e+00
3.838335573673248291e-01,3.497732405482036011e+00
3.844738006591796875e-01,3.497566627734395528e+00
3.851140737533569336e-01,3.497402434630779489e+00
3.857543170452117920e-01,3.497239965066086143e+00
3.863945603370666504e-01,3.497079349381611024e+00
3.870348334312438965e-01,3.496920639576376111e+00
3.876750767230987549e-01,3.496763991080054534e+00
3.883153498172760010e-01,3.496609463760012471e+00
3.889555931091308594e-01,3.496457195750921620e+00
3.895958662033081055e-01,3.496307261494533858e+00
3.902361094951629639e-01,3.496159791131137062e+00
3.908763527870178223e-01,3.496014797362824833e+00
3.915166258811950684e-01,3.495872430321613322e+00
3.921568691730499268e-01,3.495732740247446735e+00
3.927971422672271729e-01,3.495595804407832574e+00
3.934373855590820312e-01,3.495461700321062182e+00
3.940776586532592773e-01,3.495330475458428676e+00
3.947179019451141357e-01,3.495202223597968061e+00
3.953581452369689941e-01,3.495076968976264631e+00
3.959984183311462402e-01,3.494954769910165737e+00
3.966386616230010986e-01,3.494835692061161403e+00
3.972789347171783447e-01,3.494719735713035291e+00
3.979191780090332031e-01,3.494606985943630395e+00
3.985594511032104492e-01,3.494497420121586373e+00
3.991996943950653076e-01,3.494391099572873749e+00
3.998399376869201660e-01,3.494288027408406272e+00
4.004802107810974121e-01,3.494188207126173396e+00
4.011204540729522705e-01,3.494091675631801674e+00
4.017607271671295166e-01,3.493998410893540019e+00
4.024009704589843750e-01,3.493908430969044687e+00
4.030412435531616211e-01,3.493821699574133355e+00
4.036814868450164795e-01,3.493738210469865102e+00
4.043217301368713379e-01,3.493657978950951204e+00
4.049620032310485840e-01,3.493580958174729467e+00
4.056022465229034424e-01,3.493507121562662299e+00
4.062425196170806885e-01,3.493436444005184605e+00
4.068827629089355469e-01,3.493368902837354906e+00
4.075230360031127930e-01,3.493304441208981537e+00
4.081632792949676514e-01,3.493243045790136669e+00
4.088035225868225098e-01,3.493184636934810960e+00
4.094437956809997559e-01,3.493129169887414065e+00
4.100840389728546143e-01,3.493076615601201418e+00
4.107243120670318604e-01,3.493026901446791843e+00
4.113645553588867188e-01,3.492979994577789071e+00
4.120048284530639648e-01,3.492935809454460916e+00
4.126450717449188232e-01,3.492894295730141874e+00
4.132853150367736816e-01,3.492855378469989613e+00
4.139255881309509277e-01,3.492818989486082160e+00
4.145658314228057861e-01,3.492785107104401376e+00
4.152061045169830322e-01,3.492753613261459389e+00
4.158463478088378906e-01,3.492724453722918732e+00
4.164866209030151367e-01,3.492697580337724705e+00
4.171268641948699951e-01,3.492672900594180341e+00
4.177671074867248535e-01,3.492650344796458306e+00
4.184073805809020996e-01,3.492629843651478438e+00
4.190476238727569580e-01,3.492611329422883770e+00
4.196878969669342041e-01,3.492594718958819566e+00
4.203281402587890625e-01,3.492579984894919498e+00
4.209684133529663086e-01,3.492566990961251783e+00
4.216086566448211670e-01,3.492555726751273237e+00
4.222488999366760254e-01,3.492546080688748056e+00
4.228891730308532715e-01,3.492538008980529796e+00
4.235294163227081299e-01,3.492531436493079067e+00
4.241696894168853760e-01,3.492526303100530694e+00
4.248099327087402344e-01,3.492522545268484713e+00
4.254502058029174805e-01,3.492520096056141554e+00
4.260904490947723389e-01,3.492518887461092625e+00
4.267306923866271973e-01,3.492518881435326961e+00
4.273709654808044434e-01,3.492519978808181769e+00
4.280112087726593018e-01,3.492522166555411367e+00
4.286514818668365479e-01,3.492525361717287780e+00
4.292917251586914062e-01,3.492529505084044139e+00
4.299319982528686523e-01,3.492534578911977050e+00
4.305722415447235107e-01,3.492540522813456505e+00
4.312124848365783691e-01,3.492547253373518679e+00
4.318527579307556152e-01,3.492554765463599331e+00
4.324930012226104736e-01,3.492562981306278402e+00
4.331332743167877197e-01,3.492571886106273560e+00
4.337735176086425781e-01,3.492581443048840661e+00
4.344137907028198242e-01,3.492591574272930544e+00
4.350540339946746826e-01,3.492602274637330417e+00
4.356943070888519287e-01,3.492613495489577780e+00
4.363345503807067871e-01,3.492625214595745931e+00
4.369747936725616455e-01,3.492637373928304534e+00
4.376150667667388916e-01,3.492649963793421186e+00
4.382553100585937500e-01,3.492662924369699162e+00
4.388955831527709961e-01,3.492676298298588833e+00
4.395358264446258545e-01,3.492689991066264987e+00
4.401760995388031006e-01,3.492704010107394286e+00
4.408163428306579590e-01,3.492718299942214166e+00
4.414565861225128174e-01,3.492732877730382768e+00
4.420968592166900635e-01,3.492747692953668270e+00
4.427371025085449219e-01,3.492762741978839180e+00
4.433773756027221680e-01,3.492778020837388198e+00
4.440176188945770264e-01,3.492793448220534280e+00
4.446578919887542725e-01,3.492809075857564949e+00
4.452981352806091309e-01,3.492824870129500603e+00
4.459383785724639893e-01,3.492840812156711827e+00
4.465786516666412354e-01,3.492856863065725292e+00
4.472188949584960938e-01,3.492873060284470199e+00
4.478591680526733398e-01,3.492889356643352095e+00
4.484994113445281982e-01,3.492905750291965372e+00
4.491396844387054443e-01,3.492922250279173912e+00
4.497799277305603027e-01,3.492938802639778295e+00
4.504201710224151611e-01,3.492955446815691367e+00
4.510604441165924072e-01,3.492972139546801635e+00
4.517006874084472656e-01,3.492988903906804055e+00
4.523409605026245117e-01,3.493005706896855855e+00
4.529812037944793701e-01,3.493022532300292582e+00
4.536214768886566162e-01,3.493039423558172096e+00
4.542617201805114746e-01,3.493056330204020732e+00
4.549019634723663330e-01,3.493073268028115130e+00
4.555422365665435791e-01,3.493090229088167575e+00
4.561824798583984375e-01,3.493107206918269370e+00
4.568227529525756836e-01,3.493124198076658082e+00
4.574629962444305420e-01,3.493141200181438144e+00
4.581032693386077881e-01,3.493158205970114505e+00
4.587435126304626465e-01,3.493175231486540966e+00
4.593837559223175049e-01,3.493192227509080539e+00
4.600240290164947510e-01,3.493209249261465921e+00
4.606642723083496094e-01,3.493226248772205444e+00
4.613045454025268555e-01,3.493243272374870312e+00
4.619447886943817139e-01,3.493260261956963042e+00
4.625850617885589600e-01,3.493277252187824367e+00
4.632253050804138184e-01,3.493294238646307726e+00
4.638655483722686768e-01,3.493311204428846128e+00
4.645058214664459229e-01,3.493328154758807091e+00
4.651460647583007812e-01,3.493345108641886743e+00
4.657863378524780273e-01,3.493362039853726841e+00
4.664265811443328857e-01,3.493378954017245075e+00
4.670668542385101318e-01,3.493395852998741002e+00
4.677070975303649902e-01,3.493412754314185964e+00
4.683473408222198486e-01,3.493429611353072950e+00
4.689876139163970947e-01,3.493446466897837777e+00
4.696278572082519531e-01,3.493463297165550152e+00
4.702681303024291992e-01,3.493480110839424668e+00
4.709083735942840576e-01,3.493496902789100744e+00
4.715486466884613037e-01,3.493513681791810654e+00
4.721888899803161621e-01,3.493530433258653645e+00
4.728291332721710205e-01,3.493547179821918203e+00
4.734694063663482666e-01,3.493563896442613448e+00
4.741096496582031250e-01,3.493580595379860210e+00
4.747499227523803711e-01,3.493597289075129453e+00
4.753901660442352295e-01,3.493613940974745979e+00
4.760304391384124756e-01,3.493630587453816716e+00
4.766706824302673340e-01,3.493647196987002879e+00
4.773109257221221924e-01,3.493663797753114864e+00
4.779511988162994385e-01,3.493680369746964054e+00
4.785914421081542969e-01,3.493696934297297219e+00
4.792317152023315430e-01,3.493713469048730147e+00
4.798719584941864014e-01,3.493729983867382316e+00
4.805122315883636475e-01,3.493746475163874710e+00
4.811524748802185059e-01,3.493762935772186662e+00
4.817927181720733643e-01,3.493779404394655508e+00
4.824329912662506104e-01,3.493795833485786595e+00
4.830732345581054688e-01,3.493812240008837833e+00
4.837135076522827148e-01,3.493828634329575689e+00
4.843537509441375732e-01,3.493845004234419349e+00
4.849940240383148193e-01,3.493861348947758572e+00
4.856342673301696777e-01,3.493877668506600642e+00
4.862745106220245361e-01,3.493893976473327001e+00
4.869147837162017822e-01,3.493910256678173454e+00
4.875550270080566406e-01,3.493926535389600296e+00
4.881953001022338867e-01,3.493942763292550602e+00
4.888355433940887451e-01,3.493959002363208555e+00
4.894758164882659912e-01,3.493975208182437342e+00
4.901160597801208496e-01,3.493991377757609929e+00
4.907563030719757080e-01,3.494007545762117140e+00
4.913965761661529541e-01,3.494023681476051468e+00
4.920368194580078125e-01,3.494039797680517978e+00
4.926770925521850586e-01,3.494055893311991401e+00
4.933173358440399170e-01,3.494071960588025938e+00
4.939576089382171631e-01,3.494088025512582796e+00
4.945978522300720215e-01,3.494104059087968395e+00
4.952380955219268799e-01,3.494120063512388352e+00
4.958783686161041260e-01,3.494136069144579970e+00
4.965186119079589844e-01,3.494152040498733847e+00
4.971588850021362305e-01,3.494167999530176871e+00
4.977991282939910889e-01,3.494183917252438931e+00
4.984394013881683350e-01,3.494199828763580484e+00
4.990796446800231934e-01,3.494215725638883718e+00
4.997198879718780518e-01,3.494231592934127661e+00
5.003601312637329102e-01,3.494247429824429929e+00
5.010004043579101562e-01,3.494263259776017705e+00
5.016406774520874023e-01,3.494279066684082835e+00
5.022809505462646484e-01,3.494294863633143677e+00
5.029211640357971191e-01,3.494310631828209335e+00
5.035614371299743652e-01,3.494326368662367344e+00
5.042017102241516113e-01,3.494342101010404100e+00
5.048419237136840820e-01,3.494357808196820514e+00
5.054821968078613281e-01,3.494373482805757547e+00
5.061224699020385742e-01,3.494389148705125514e+00
5.067627429962158203e-01,3.494404793446482138e+00
5.074029564857482910e-01,3.494420419581990345e+00
5.080432295799255371e-01,3.494436027284001156e+00
5.086835026741027832e-01,3.494451596544518424e+00
5.093237161636352539e-01,3.494467169562418540e+00
5.099639892578125000e-01,3.494482717794830329e+00
5.106042623519897461e-01,3.494498237842067034e+00
5.112445354461669922e-01,3.494513742227161046e+00
5.118847489356994629e-01,3.494529227959422002e+00
5.125250220298767090e-01,3.494544692919557605e+00
5.131652951240539551e-01,3.494560145951886909e+00
5.138055086135864258e-01,3.494575554320396016e+00
5.144457817077636719e-01,3.494590957622401461e+00
5.150860548019409180e-01,3.494606357675976493e+00
5.157263278961181641e-01,3.494621718482098238e+00
5.163665413856506348e-01,3.494637065988390301e+00
5.170068144798278809e-01,3.494652405262952399e+00
5.176470875740051270e-01,3.494667693374867490e+00
5.182873010635375977e-01,3.494682992497205376e+00
5.189275741577148438e-01,3.494698265280661076e+00
5.195678472518920898e-01,3.494713523137884081e+00
5.202081203460693359e-01,3.494728755555454036e+00
5.208483338356018066e-01,3.494743971531888427e+00
5.214886069297790527e-01,3.494759159472940357e+00
5.221288800239562988e-01,3.494774345212466216e+00
5.227690935134887695e-01,3.494789510539758393e+00
5.234093666076660156e-01,3.494804651809095830e+00
5.240496397018432617e-01,3.494819757214721712e+00
5.246899127960205078e-01,3.494834877282062102e+00
5.253301262855529785e-01,3.494849962240683894e+00
5.259703993797302246e-01,3.494865024649636887e+00
5.266106724739074707e-01,3.494880068235993065e+00
5.272508859634399414e-01,3.494895120793043652e+00
5.278911590576171875e-01,3.494910129014249467e+00
5.285314321517944336e-01,3.494925119180068762e+00
5.291717052459716797e-01,3.494940097866194861e+00
5.298119187355041504e-01,3.494955065576871966e+00
5.304521918296813965e-01,3.494970005140965341e+00
5.310924649238586426e-01,3.494984933596320786e+00
5.317326784133911133e-01,3.494999842090905418e+00
5.323729515075683594e-01,3.495014720654059381e+00
5.330132246017456055e-01,3.495029608152551148e+00
5.336534976959228516e-01,3.495044454642528997e+00
5.342937111854553223e-01,3.495059301916972672e+00
5.349339842796325684e-01,3.495074111228780644e+00
5.355742573738098145e-01,3.495088920740416327e+00
5.362144708633422852e-01,3.495103699381717277e+00
5.368547439575195312e-01,3.495118476900382021e+00
5.374950170516967773e-01,3.495133235190097221e+00
5.381352901458740234e-01,3.495147963138954594e+00
5.387755036354064941e-01,3.495162685857424734e+00
5.394157767295837402e-01,3.495177387184510653e+00
5.400560498237609863e-01,3.495192070342714175e+00
5.406962633132934570e-01,3.495206747958447657e+00
5.413365364074707031e-01,3.495221371670741206e+00
5.419768095016479492e-01,3.495236020769591612e+00
5.426170825958251953e-01,3.495250641599235930e+00
5.432572960853576660e-01,3.495265235557095451e+00
5.438975691795349121e-01,3.495279830494031348e+00
5.445378422737121582e-01,3.495294385887016020e+00
5.451780557632446289e-01,3.495308936998219096e+00
5.458183288574218750e-01,3.495323467225819769e+00
5.464586019515991211e-01,3.495337978333853179e+00
5.470988750457763672e-01,3.495352492522222576e+00
5.477390885353088379e-01,3.495366965681776961e+00
5.483793616294860840e-01,3.495381440887107338e+00
5.490196347236633301e-01,3.495395892875708288e+00
5.496598482131958008e-01,3.495410331997896414e+00
5.503001213073730469e-01,3.495424741661234513e+00
5.509403944015502930e-01,3.495439146120041585e+00
5.515806674957275391e-01,3.495453527053695275e+00
5.522208809852600098e-01,3.495467891699809648e+00
5.528611540794372559e-01,3.495482262167288745e+00
5.535014271736145020e-01,3.495496580860892877e+00
5.541416406631469727e-01,3.495510907730513317e+00
5.547819137573242188e-01,3.495525224521747187e+00
5.554221868515014648e-01,3.495539499389318294e+00
5.560624599456787109e-01,3.495553773727064328e+00
5.567026734352111816e-01,3.495568021899010613e+00
5.573429465293884277e-01,3.495582263406873391e+00
5.579832196235656738e-01,3.495596480095511716e+00
5.586234927177429199e-01,3.495610698156675689e+00
5.592637062072753906e-01,3.495624887482637444e+00
5.599039793014526367e-01,3.495639050996122599e+00
5.605442523956298828e-01,3.495653233697520346e+00
5.611844658851623535e-01,3.495667366182767299e+00
5.618247389793395996e-01,3.495681505689911539e+00
5.624650120735168457e-01,3.495695610209277771e+00
5.631052851676940918e-01,3.495709704192531131e+00
5.637454986572265625e-01,3.495723777006544353e+00
5.643857717514038086e-01,3.495737843657590993e+00
5.650260448455810547e-01,3.495751891380250775e+00
5.656662583351135254e-01,3.495765920774965174e+00
5.663065314292907715e-01,3.495779944940299089e+00
5.669468045234680176e-01,3.495793947989140893e+00
5.675870776176452637e-01,3.495807937900541784e+00
5.682272911071777344e-01,3.495821892315996049e+00
5.688675642013549805e-01,3.495835860805849737e+00
5.695078372955322266e-01,3.495849810631040278e+00
5.701480507850646973e-01,3.495863723013933555e+00
5.707883238792419434e-01,3.495877633627795245e+00
5.714285969734191895e-01,3.495891515655017212e+00
5.720688700675964355e-01,3.495905408691542426e+00
5.727090835571289062e-01,3.495919271922109495e+00
5.733493566513061523e-01,3.495933111782637770e+00
5.739896297454833984e-01,3.495946942914471389e+00
5.746298432350158691e-01,3.495960765942707660e+00
5.752701163291931152e-01,3.495974574754247222e+00
5.759103894233703613e-01,3.495988345722242485e+00
5.765506625175476074e-01,3.496002123951923224e+00
5.771908760070800781e-01,3.496015889187664705e+00
5.778311491012573242e-01,3.496029624443250938e+00
5.784714221954345703e-01,3.496043356365062138e+00
5.791116356849670410e-01,3.496057069963820041e+00
5.797519087791442871e-01,3.496070760500326280e+00
5.803921818733215332e-01,3.496084457539766266e+00
5.810324549674987793e-01,3.496098103850667549e+00
5.816726684570312500e-01,3.496111778261544512e+00
5.823129415512084961e-01,3.496125396446684519e+00
5.829532146453857422e-01,3.496139017756654255e+00
5.835934281349182129e-01,3.496152641137417305e+00
5.842337012290954590e-01,3.496166223234329795e+00
5.848739743232727051e-01,3.496179808768024699e+00
5.855142474174499512e-01,3.496193366831998883e+00
5.861544609069824219e-01,3.496206915075593002e+00
5.867947340011596680e-01,3.496220447467702996e+00
5.874350070953369141e-01,3.496233960844867816e+00
5.880752205848693848e-01,3.496247468762999411e+00
5.887154936790466309e-01,3.496260965465283643e+00
5.893557667732238770e-01,3.496274425511137540e+00
5.899960398674011230e-01,3.496287902615474508e+00
5.906362533569335938e-01,3.496301358185842645e+00
5.912765264511108398e-01,3.496314780180362902e+00
5.919167995452880859e-01,3.496328202381333128e+00
5.925570130348205566e-01,3.496341600951520689e+00
5.931972861289978027e-01,3.496354996348694399e+00
5.938375592231750488e-01,3.496368372439400574e+00
5.944778323173522949e-01,3.496381731014182037e+00
5.951180458068847656e-01,3.496395068696339425e+00
5.957583189010620117e-01,3.496408406262811575e+00
5.963985919952392578e-01,3.496421724739480652e+00
5.970388054847717285e-01,3.496435045782429363e+00
5.976790785789489746e-01,3.496448325781712718e+00
5.983193516731262207e-01,3.496461598201528354e+00
5.989596247673034668e-01,3.496474864762005641e+00
5.995998382568359375e-01,3.496488109574418246e+00
6.002401113510131836e-01,3.496501357057374637e+00
6.008803844451904297e-01,3.496514555741867092e+00
6.015205979347229004e-01,3.496527775231344393e+00
6.021608710289001465e-01,3.496540964055268930e+00
6.028011441230773926e-01,3.496554132244976021e+00
6.034414172172546387e-01,3.496567300659654265e+00
6.040816307067871094e-01,3.496580448390788298e+00
6.047219038009643555e-01,3.496593590672295360e+00
6.053621768951416016e-01,3.496606726840517876e+00
6.060023903846740723e-01,3.496619838288831161e+00
6.066426634788513184e-01,3.496632915550309306e+00
6.072829365730285645e-01,3.496645999296528196e+00
6.079232096672058105e-01,3.496659074942416456e+00
6.085634231567382812e-01,3.496672131898304947e+00
6.092036962509155273e-01,3.496685168184801462e+00
6.098439693450927734e-01,3.496698194079700173e+00
6.104841828346252441e-01,3.496711208828836348e+00
6.111244559288024902e-01,3.496724214403907016e+00
6.117647290229797363e-01,3.496737198755577314e+00
6.124050021171569824e-01,3.496750185135596212e+00
6.130452156066894531e-01,3.496763141588024482e+00
6.136854887008666992e-01,3.496776076086719698e+00
6.143257617950439453e-01,3.496789013300091842e+00
6.149659752845764160e-01,3.496801930046911533e+00
6.156062483787536621e-01,3.496814851710011496e+00
6.162465214729309082e-01,3.496827739657668577e+00
6.168867945671081543e-01,3.496840619518836846e+00
6.175270080566406250e-01,3.496853490921210117e+00
6.181672811508178711e-01,3.496866348587749584e+00
6.188075542449951172e-01,3.496879184076678637e+00
6.194477677345275879e-01,3.496892011830614599e+00
6.200880408287048340e-01,3.496904825903553338e+00
6.207283139228820801e-01,3.496917621599696879e+00
6.213685870170593262e-01,3.496930413062917076e+00
6.220088005065917969e-01,3.496943205358518103e+00
6.226490736007690430e-01,3.496955960601184188e+00
6.232893466949462891e-01,3.496968710981810169e+00
6.239295601844787598e-01,3.496981436924316178e+00
6.245698332786560059e-01,3.496994167071803439e+00
6.252101063728332520e-01,3.497006878703947663e+00
6.258503794670104980e-01,3.497019579746163842e+00
6.264905929565429688e-01,3.497032258586840747e+00
6.271308660507202148e-01,3.497044928998182201e+00
6.277711391448974609e-01,3.497057600011448386e+00
6.284113526344299316e-01,3.497070221785144817e+00
6.290516257286071777e-01,3.497082877050722072e+00
6.296918988227844238e-01,3.497095503965108598e+00
6.303321719169616699e-01,3.497108099959880256e+00
6.309723854064941406e-01,3.497120714106267680e+00
6.316126585006713867e-01,3.497133281199827248e+00
6.322529315948486328e-01,3.497145850207843409e+00
6.328931450843811035e-01,3.497158419561280152e+00
6.335334181785583496e-01,3.497170961686153490e+00
6.341736912727355957e-01,3.497183486813404851e+00
6.348139643669128418e-01,3.497196013671006298e+00
6.354541778564453125e-01,3.497208513749521686e+00
6.360944509506225586e-01,3.497221005858921039e+00
6.367347240447998047e-01,3.497233509428008702e+00
6.373749375343322754e-01,3.497245977616437074e+00
6.380152106285095215e-01,3.497258432161840513e+00
6.386554837226867676e-01,3.497270876398926198e+00
6.392957568168640137e-01,3.497283309943040486e+00
6.399359703063964844e-01,3.497295725064859973e+00
6.405762434005737305e-01,3.497308143174011175e+00
6.412165164947509766e-01,3.497320541894273660e+00
6.418567299842834473e-01,3.497332929890922593e+00
6.424970030784606934e-01,3.497345302184545091e+00
6.431372761726379395e-01,3.497357668767619110e+00
6.437775492668151855e-01,3.497370013612341566e+00
6.444177627563476562e-01,3.497382346392152286e+00
6.450580358505249023e-01,3.497394658018579072e+00
6.456983089447021484e-01,3.497406982364097416e+00
6.463385224342346191e-01,3.497419284876749135e+00
6.469787955284118652e-01,3.497431570721249994e+00
6.476190686225891113e-01,3.497443858777669945e+00
6.482593417167663574e-01,3.497456119162304145e+00
6.488995552062988281e-01,3.497468376335783002e+00
6.495398283004760742e-01,3.497480615976326312e+00
6.501801013946533203e-01,3.497492869890479028e+00
6.508203148841857910e-01,3.497505071686249245e+00
6.514605879783630371e-01,3.497517278351287118e+00
6.521008610725402832e-01,3.497529474629773816e+00
6.527411341667175293e-01,3.497541667308714075e+00
6.533813476562500000e-01,3.497553838502771129e+00
6.540216207504272461e-01,3.497566007471062832e+00
6.546618938446044922e-01,3.497578155315778758e+00
6.553021073341369629e-01,3.497590294906677499e+00
6.559423804283142090e-01,3.497602427390684277e+00
6.565826535224914551e-01,3.497614543430515255e+00
6.572229266166687012e-01,3.497626633028878107e+00
6.578631401062011719e-01,3.497638739718797574e+00
6.585034132003784180e-01,3.497650827308511179e+00
6.591436862945556641e-01,3.497662881542452862e+00
6.597838997840881348e-01,3.497674956188465689e+00
6.604241728782653809e-01,3.497687003735920896e+00
6.610644459724426270e-01,3.497699042930418223e+00
6.617047190666198730e-01,3.497711072010291744e+00
6.623449325561523438e-01,3.497723081936867651e+00
6.629852056503295898e-01,3.497735098912103435e+00
6.636254787445068359e-01,3.497747071406636099e+00
6.642656922340393066e-01,3.497759068265706262e+00
6.649059653282165527e-01,3.497771050570026574e+00
6.655462384223937988e-01,3.497783011837351630e+00
6.661865115165710449e-01,3.497794960371904960e+00
6.668267250061035156e-01,3.497806905502240049e+00
6.674669981002807617e-01,3.497818836969033285e+00
6.681072711944580078e-01,3.497830757897173903e+00
6.687474846839904785e-01,3.497842661949801091e+00
6.693877577781677246e-01,3.497854564450222803e+00
6.700280308723449707e-01,3.497866456481403930e+00
6.706683039665222168e-01,3.497878325011713585e+00
6.713085174560546875e-01,3.497890204536028946e+00
6.719487905502319336e-01,3.497902045570261187e+00
6.725890636444091797e-01,3.497913919418549344e+00
6.732292771339416504e-01,3.497925734576759815e+00
6.738695502281188965e-01,3.497937557988112456e+00
6.745098233222961426e-01,3.497949380875672531e+00
6.751500964164733887e-01,3.497961182138427993e+00
6.757903099060058594e-01,3.497972976064375850e+00
6.764305830001831055e-01,3.497984749292392337e+00
6.770708560943603516e-01,3.497996535131452145e+00
6.777110695838928223e-01,3.498008288504205865e+00
6.783513426780700684e-01,3.498020046501639335e+00
6.789916157722473145e-01,3.498031779127508401e+00
6.796318888664245605e-01,3.498043514462056081e+00
6.802721023559570312e-01,3.498055230730217957e+00
6.809123754501342773e-01,3.498066939697738853e+00
6.815526485443115234e-01,3.498078623293237044e+00
6.821928620338439941e-01,3.498090317607273736e+00
6.828331351280212402e-01,3.498102003222578915e+00
6.834734082221984863e-01,3.498113659729739755e+00
6.841136813163757324e-01,3.498125307176302545e+00
6.847538948059082031e-01,3.498136951341569212e+00
6.853941679000854492e-01,3.498148594882064089e+00
6.860344409942626953e-01,3.498160216596975403e+00
6.866746544837951660e-01,3.498171824240166927e+00
6.873149275779724121e-01,3.498183426645267602e+00
6.879552006721496582e-01,3.498195025725260976e+00
6.885954737663269043e-01,3.498206591509114283e+00
6.892356872558593750e-01,3.498218155107863048e+00
6.898759603500366211e-01,3.498229716335482742e+00
6.905162334442138672e-01,3.498241257171446073e+00
6.911564469337463379e-01,3.498252788112560907e+00
6.917967200279235840e-01,3.498264308014778390e+00
6.924369931221008301e-01,3.498275826109924491e+00
6.930772662162780762e-01,3.498287315433438849e+00
6.937174797058105469e-01,3.498298800204433512e+00
6.943577527999877930e-01,3.498310293714520736e+00
6.949980258941650391e-01,3.498321754750599588e+00
6.956382393836975098e-01,3.498333188338763833e+00
6.962785124778747559e-01,3.498344630973169611e+00
6.969187855720520020e-01,3.498356059036286325e+00
6.975590586662292480e-01,3.498367492364381270e+00
6.981992721557617188e-01,3.498378893636754583e+00
6.988395452499389648e-01,3.498390296560503820e+00
6.994798183441162109e-01,3.498401681062717650e+00
7.001200318336486816e-01,3.498413063498415632e+00
7.007603049278259277e-01,3.498424418695166516e+00
7.014005780220031738e-01,3.498435743471039139e+00
7.020408511161804199e-01,3.498447091840009016e+00
7.026810646057128906e-01,3.498458429261368963e+00
7.033213376998901367e-01,3.498469762854591991e+00
7.039616107940673828e-01,3.498481058825822387e+00
7.046018242835998535e-01,3.498492364128260590e+00
7.052420973777770996e-01,3.498503659278144440e+00
7.058823704719543457e-01,3.498514937932495350e+00
7.065226435661315918e-01,3.498526208459154851e+00
7.071628570556640625e-01,3.498537483491953815e+00
7.078031301498413086e-01,3.498548728121950724e+00
7.084434032440185547e-01,3.498559997023709567e+00
7.090836167335510254e-01,3.498571233547453030e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431342703e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827010868e+00
7.154862284660339355e-01,3.498683712834538273e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_19.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487839036e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687077231e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891353603e+00
-7.705482244491577148e-01,3.531145903692863186e+00
-7.699079513549804688e-01,3.528816200354035093e+00
-7.692677378654479980e-01,3.526633063488927355e+00
-7.686274647712707520e-01,3.524588843768584390e+00
-7.679871916770935059e-01,3.522676632877109526e+00
-7.673469781875610352e-01,3.520889772419833363e+00
-7.667067050933837891e-01,3.519221295739098032e+00
-7.660664319992065430e-01,3.517664983718476357e+00
-7.654261589050292969e-01,3.516214660453841567e+00
-7.647859454154968262e-01,3.514864520782345902e+00
-7.641456723213195801e-01,3.513608592088889981e+00
-7.635053992271423340e-01,3.512441542310140719e+00
-7.628651857376098633e-01,3.511358203925362353e+00
-7.622249126434326172e-01,3.510353316642841559e+00
-7.615846395492553711e-01,3.509422202219852238e+00
-7.609443664550781250e-01,3.508560233660283245e+00
-7.603041529655456543e-01,3.507763132635879799e+00
-7.596638798713684082e-01,3.507026536936723282e+00
-7.590236067771911621e-01,3.506346557825832377e+00
-7.583833932876586914e-01,3.505719495035584110e+00
-7.577431201934814453e-01,3.505141622113633559e+00
-7.571028470993041992e-01,3.504609632962004007e+00
-7.564625740051269531e-01,3.504120302946494014e+00
-7.558223605155944824e-01,3.503670664704515936e+00
-7.551820874214172363e-01,3.503257749584459013e+00
-7.545418143272399902e-01,3.502878917133841696e+00
-7.539016008377075195e-01,3.502531704174563387e+00
-7.532613277435302734e-01,3.502213609611435352e+00
-7.526210546493530273e-01,3.501922471779961299e+00
-7.519807815551757812e-01,3.501656200312525336e+00
-7.513405680656433105e-01,3.501412856400476059e+00
-7.507002949714660645e-01,3.501190558786611451e+00
-7.500600218772888184e-01,3.500987625398569225e+00
-7.494198083877563477e-01,3.500802498778179839e+00
-7.487795352935791016e-01,3.500633666201844463e+00
-7.481392621994018555e-01,3.500479777078266963e+00
-7.474989891052246094e-01,3.500339559777692955e+00
-7.468587756156921387e-01,3.500211839167098660e+00
-7.462185025215148926e-01,3.500095479777136642e+00
-7.455782294273376465e-01,3.499989547421781033e+00
-7.449380159378051758e-01,3.499893066818358101e+00
-7.442977428436279297e-01,3.499805182312982765e+00
-7.436574697494506836e-01,3.499725088564630937e+00
-7.430171966552734375e-01,3.499652104204338254e+00
-7.423769831657409668e-01,3.499585545271819864e+00
-7.417367100715637207e-01,3.499524798033385231e+00
-7.410964369773864746e-01,3.499469287324567190e+00
-7.404562234878540039e-01,3.499418544780638296e+00
-7.398159503936767578e-01,3.499372078405391662e+00
-7.391756772994995117e-01,3.499329455726853055e+00
-7.385354042053222656e-01,3.499290310214287381e+00
-7.378951907157897949e-01,3.499254272962407875e+00
-7.372549176216125488e-01,3.499221035541799196e+00
-7.366146445274353027e-01,3.499190308575940822e+00
-7.359744310379028320e-01,3.499161810743255607e+00
-7.353341579437255859e-01,3.499135345464751801e+00
-7.346938848495483398e-01,3.499110643525226827e+00
-7.340536117553710938e-01,3.499087545657294296e+00
-7.334133982658386230e-01,3.499065888612970632e+00
-7.327731251716613770e-01,3.499045497047484243e+00
-7.321328520774841309e-01,3.499026222468306191e+00
-7.314926385879516602e-01,3.499007943546712518e+00
-7.308523654937744141e-01,3.498990556763151183e+00
-7.302120923995971680e-01,3.498973958807325424e+00
-7.295718193054199219e-01,3.498958034352896540e+00
-7.289316058158874512e-01,3.498942745125824594e+00
-7.282913327217102051e-01,3.498927978553294071e+00
-7.276510596275329590e-01,3.498913700169674179e+00
-7.270108461380004883e-01,3.498899840032439812e+00
-7.263705730438232422e-01,3.498886349022162001e+00
-7.257302999496459961e-01,3.498873165013131725e+00
-7.250900268554687500e-01,3.498860265820935567e+00
-7.244498133659362793e-01,3.498847607029304640e+00
-7.238095402717590332e-01,3.498835184844030444e+00
-7.231692671775817871e-01,3.498822923678321040e+00
-7.225290536880493164e-01,3.498810805949299940e+00
-7.218887805938720703e-01,3.498798872411229333e+00
-7.212485074996948242e-01,3.498787028313325109e+00
-7.206082344055175781e-01,3.498775297293333253e+00
-7.199680209159851074e-01,3.498763653099236759e+00
-7.193277478218078613e-01,3.498752081137799230e+00
-7.186874747276306152e-01,3.498740588896478876e+00
-7.180472612380981445e-01,3.498729142164247907e+00
-7.174069881439208984e-01,3.498717737979633924e+00
-7.167667150497436523e-01,3.498706384353456933e+00
-7.161264419555664062e-01,3.498695042761959861e+00
-7.154862284660339355e-01,3.498683720095576266e+00
-7.148459553718566895e-01,3.498672454302842905e+00
-7.142056822776794434e-01,3.498661181668103026e+00
-7.135654091835021973e-01,3.498649924313506521e+00
-7.129251956939697266e-01,3.498638686875785719e+00
-7.122849225997924805e-01,3.498627437944121787e+00
-7.116446495056152344e-01,3.498616206321534250e+00
-7.110044360160827637e-01,3.498604970496902666e+00
-7.103641629219055176e-01,3.498593732194521522e+00
-7.097238898277282715e-01,3.498582500526256744e+00
-7.090836167335510254e-01,3.498571266379304490e+00
-7.084434032440185547e-01,3.498560035024124382e+00
-7.078031301498413086e-01,3.498548772067512136e+00
-7.071628570556640625e-01,3.498537534269221982e+00
-7.065226435661315918e-01,3.498526267079001606e+00
-7.058823704719543457e-01,3.498515005548878509e+00
-7.052420973777770996e-01,3.498503737204590625e+00
-7.046018242835998535e-01,3.498492453859444851e+00
-7.039616107940673828e-01,3.498481162059343674e+00
-7.033213376998901367e-01,3.498469881520984259e+00
-7.026810646057128906e-01,3.498458565549682486e+00
-7.020408511161804199e-01,3.498447248229213713e+00
-7.014005780220031738e-01,3.498435922772449302e+00
-7.007603049278259277e-01,3.498424624086719170e+00
-7.001200318336486816e-01,3.498413298571885655e+00
-6.994798183441162109e-01,3.498401949869576200e+00
-6.988395452499389648e-01,3.498390603677409949e+00
-6.981992721557617188e-01,3.498379244217391992e+00
-6.975590586662292480e-01,3.498367892204944596e+00
-6.969187855720520020e-01,3.498356514665047712e+00
-6.962785124778747559e-01,3.498345149719370273e+00
-6.956382393836975098e-01,3.498333778428474261e+00
-6.949980258941650391e-01,3.498322425399148727e+00
-6.943577527999877930e-01,3.498311055260399982e+00
-6.937174797058105469e-01,3.498299664207191295e+00
-6.930772662162780762e-01,3.498288294805462328e+00
-6.924369931221008301e-01,3.498276935292327305e+00
-6.917967200279235840e-01,3.498265563108194698e+00
-6.911564469337463379e-01,3.498254207060683019e+00
-6.905162334442138672e-01,3.498242859934581617e+00
-6.898759603500366211e-01,3.498231525151061838e+00
-6.892356872558593750e-01,3.498220194666571636e+00
-6.885954737663269043e-01,3.498208889192236715e+00
-6.879552006721496582e-01,3.498197611945371488e+00
-6.873149275779724121e-01,3.498186335067024810e+00
-6.866746544837951660e-01,3.498175092116854401e+00
-6.860344409942626953e-01,3.498163885074324853e+00
-6.853941679000854492e-01,3.498152709476499034e+00
-6.847538948059082031e-01,3.498141562227036871e+00
-6.841136813163757324e-01,3.498130469597457104e+00
-6.834734082221984863e-01,3.498119434614376910e+00
-6.828331351280212402e-01,3.498108457528394055e+00
-6.821928620338439941e-01,3.498097524892191501e+00
-6.815526485443115234e-01,3.498086664213721608e+00
-6.809123754501342773e-01,3.498075902853555519e+00
-6.802721023559570312e-01,3.498065213065064682e+00
-6.796318888664245605e-01,3.498054621943001319e+00
-6.789916157722473145e-01,3.498044127786361202e+00
-6.783513426780700684e-01,3.498033762922807988e+00
-6.777110695838928223e-01,3.498023510743719644e+00
-6.770708560943603516e-01,3.498013413439958086e+00
-6.764305830001831055e-01,3.498003447529252519e+00
-6.757903099060058594e-01,3.497993672211141991e+00
-6.751500964164733887e-01,3.497984069288446740e+00
-6.745098233222961426e-01,3.497974668943270693e+00
-6.738695502281188965e-01,3.497965474256080398e+00
-6.732292771339416504e-01,3.497956525093992575e+00
-6.725890636444091797e-01,3.497947849981198232e+00
-6.719487905502319336e-01,3.497939403908801204e+00
-6.713085174560546875e-01,3.497931300843315938e+00
-6.706683039665222168e-01,3.497923493257382610e+00
-6.700280308723449707e-01,3.497916057061531525e+00
-6.693877577781677246e-01,3.497908984625326845e+00
-6.687474846839904785e-01,3.497902317813406547e+00
-6.681072711944580078e-01,3.497896095450097498e+00
-6.674669981002807617e-01,3.497890335446242283e+00
-6.668267250061035156e-01,3.497885077585821456e+00
-6.661865115165710449e-01,3.497880353776475992e+00
-6.655462384223937988e-01,3.497876213196951412e+00
-6.649059653282165527e-01,3.497872685295574158e+00
-6.642656922340393066e-01,3.497869803167640512e+00
-6.636254787445068359e-01,3.497867615608766911e+00
-6.629852056503295898e-01,3.497866208576546843e+00
-6.623449325561523438e-01,3.497865559622321374e+00
-6.617047190666198730e-01,3.497865768256773755e+00
-6.610644459724426270e-01,3.497866861722925158e+00
-6.604241728782653809e-01,3.497868901084828508e+00
-6.597838997840881348e-01,3.497871943226280145e+00
-6.591436862945556641e-01,3.497876024851926502e+00
-6.585034132003784180e-01,3.497881255302683012e+00
-6.578631401062011719e-01,3.497887640216637894e+00
-6.572229266166687012e-01,3.497895254433276868e+00
-6.565826535224914551e-01,3.497904202065084345e+00
-6.559423804283142090e-01,3.497914503597511438e+00
-6.553021073341369629e-01,3.497926236548122070e+00
-6.546618938446044922e-01,3.497939476561216843e+00
-6.540216207504272461e-01,3.497954297353524034e+00
-6.533813476562500000e-01,3.497970755087540518e+00
-6.527411341667175293e-01,3.497988938120468294e+00
-6.521008610725402832e-01,3.498008905969258731e+00
-6.514605879783630371e-01,3.498030747570844312e+00
-6.508203148841857910e-01,3.498054530533724282e+00
-6.501801013946533203e-01,3.498080341066193810e+00
-6.495398283004760742e-01,3.498108203932659865e+00
-6.488995552062988281e-01,3.498138256456815753e+00
-6.482593417167663574e-01,3.498170536586135970e+00
-6.476190686225891113e-01,3.498205140293642046e+00
-6.469787955284118652e-01,3.498242111262871656e+00
-6.463385224342346191e-01,3.498281550594750655e+00
-6.456983089447021484e-01,3.498323503579019444e+00
-6.450580358505249023e-01,3.498368042613613227e+00
-6.444177627563476562e-01,3.498415262650873103e+00
-6.437775492668151855e-01,3.498465186719065034e+00
-6.431372761726379395e-01,3.498517895216925133e+00
-6.424970030784606934e-01,3.498573429420475556e+00
-6.418567299842834473e-01,3.498631858316203491e+00
-6.412165164947509766e-01,3.498693213863155016e+00
-6.405762434005737305e-01,3.498757559247287929e+00
-6.399359703063964844e-01,3.498824919076946038e+00
-6.392957568168640137e-01,3.498895342690664378e+00
-6.386554837226867676e-01,3.498968853326736017e+00
-6.380152106285095215e-01,3.499045475075975631e+00
-6.373749375343322754e-01,3.499125225373732828e+00
-6.367347240447998047e-01,3.499208102937745757e+00
-6.360944509506225586e-01,3.499294107954174837e+00
-6.354541778564453125e-01,3.499383275331233722e+00
-6.348139643669128418e-01,3.499475565321882975e+00
-6.341736912727355957e-01,3.499570960347443638e+00
-6.335334181785583496e-01,3.499669453264229624e+00
-6.328931450843811035e-01,3.499770990546445137e+00
-6.322529315948486328e-01,3.499875508293627480e+00
-6.316126585006713867e-01,3.499983004038026202e+00
-6.309723854064941406e-01,3.500093408103642112e+00
-6.303321719169616699e-01,3.500206590472003665e+00
-6.296918988227844238e-01,3.500322561060515980e+00
-6.290516257286071777e-01,3.500441171574236066e+00
-6.284113526344299316e-01,3.500562327970343723e+00
-6.277711391448974609e-01,3.500685972909027388e+00
-6.271308660507202148e-01,3.500811934403159853e+00
-6.264905929565429688e-01,3.500940125005489456e+00
-6.258503794670104980e-01,3.501070389506238278e+00
-6.252101063728332520e-01,3.501202598936318910e+00
-6.245698332786560059e-01,3.501336601019760408e+00
-6.239295601844787598e-01,3.501472229499651867e+00
-6.232893466949462891e-01,3.501609326052071758e+00
-6.226490736007690430e-01,3.501747715928541282e+00
-6.220088005065917969e-01,3.501887222979795045e+00
-6.213685870170593262e-01,3.502027612605957074e+00
-6.207283139228820801e-01,3.502168756258728699e+00
-6.200880408287048340e-01,3.502310434121548965e+00
-6.194477677345275879e-01,3.502452426279214492e+00
-6.188075542449951172e-01,3.502594512535425864e+00
-6.181672811508178711e-01,3.502736513025022536e+00
-6.175270080566406250e-01,3.502878181009596581e+00
-6.168867945671081543e-01,3.503019289922247204e+00
-6.162465214729309082e-01,3.503159651261270824e+00
-6.156062483787536621e-01,3.503299027350763595e+00
-6.149659752845764160e-01,3.503437168354692766e+00
-6.143257617950439453e-01,3.503573875436012397e+00
-6.136854887008666992e-01,3.503708928639418740e+00
-6.130452156066894531e-01,3.503842116696256781e+00
-6.124050021171569824e-01,3.503973183970729988e+00
-6.117647290229797363e-01,3.504101935834216697e+00
-6.111244559288024902e-01,3.504228181593436631e+00
-6.104841828346252441e-01,3.504351694454379107e+00
-6.098439693450927734e-01,3.504472276814856180e+00
-6.092036962509155273e-01,3.504589761305551221e+00
-6.085634231567382812e-01,3.504703954043804082e+00
-6.079232096672058105e-01,3.504814659923118469e+00
-6.072829365730285645e-01,3.504921739990322749e+00
-6.066426634788513184e-01,3.505025039537168041e+00
-6.060023903846740723e-01,3.505124430630651489e+00
-6.053621768951416016e-01,3.505219731267525063e+00
-6.047219038009643555e-01,3.505310852480036488e+00
-6.040816307067871094e-01,3.505397696711350264e+00
-6.034414172172546387e-01,3.505480163164382823e+00
-6.028011441230773926e-01,3.505558175725685288e+00
-6.021608710289001465e-01,3.505631681680779987e+00
-6.015205979347229004e-01,3.505700610263625450e+00
-6.008803844451904297e-01,3.505764909146425801e+00
-6.002401113510131836e-01,3.505824624715113025e+00
-5.995998382568359375e-01,3.505879675058018119e+00
-5.989596247673034668e-01,3.505930116974774968e+00
-5.983193516731262207e-01,3.505975963934361506e+00
-5.976790785789489746e-01,3.506017267478861221e+00
-5.970388054847717285e-01,3.506054082667680483e+00
-5.963985919952392578e-01,3.506086443816312848e+00
-5.957583189010620117e-01,3.506114490089367486e+00
-5.951180458068847656e-01,3.506138296489820672e+00
-5.944778323173522949e-01,3.506157994781001541e+00
-5.938375592231750488e-01,3.506173699146973632e+00
-5.931972861289978027e-01,3.506185552054664534e+00
-5.925570130348205566e-01,3.506193706577644953e+00
-5.919167995452880859e-01,3.506198344002893208e+00
-5.912765264511108398e-01,3.506199625285598032e+00
-5.906362533569335938e-01,3.506197760877962644e+00
-5.899960398674011230e-01,3.506192914433801100e+00
-5.893557667732238770e-01,3.506185306594209905e+00
-5.887154936790466309e-01,3.506175190200356617e+00
-5.880752205848693848e-01,3.506162733506875462e+00
-5.874350070953369141e-01,3.506148190281750843e+00
-5.867947340011596680e-01,3.506131799624012224e+00
-5.861544609069824219e-01,3.506113785360406965e+00
-5.855142474174499512e-01,3.506094392163809914e+00
-5.848739743232727051e-01,3.506073867627848006e+00
-5.842337012290954590e-01,3.506052438795894233e+00
-5.835934281349182129e-01,3.506030380717250594e+00
-5.829532146453857422e-01,3.506007892775001800e+00
-5.823129415512084961e-01,3.505985258059817866e+00
-5.816726684570312500e-01,3.505962717061216427e+00
-5.810324549674987793e-01,3.505940446078545492e+00
-5.803921818733215332e-01,3.505918757827188870e+00
-5.797519087791442871e-01,3.505897798705503554e+00
-5.791116356849670410e-01,3.505877843887934997e+00
-5.784714221954345703e-01,3.505859074921389151e+00
-5.778311491012573242e-01,3.505841698126975992e+00
-5.771908760070800781e-01,3.505825922666681027e+00
-5.765506625175476074e-01,3.505811906160599456e+00
-5.759103894233703613e-01,3.505799839648064520e+00
-5.752701163291931152e-01,3.505789906742187156e+00
-5.746298432350158691e-01,3.505782214740082559e+00
-5.739896297454833984e-01,3.505776926907167024e+00
-5.733493566513061523e-01,3.505774179311170524e+00
-5.727090835571289062e-01,3.505774086822338376e+00
-5.720688700675964355e-01,3.505776736624001799e+00
-5.714285969734191895e-01,3.505782216130916673e+00
-5.707883238792419434e-01,3.505790642233641119e+00
-5.701480507850646973e-01,3.505802040247928630e+00
-5.695078372955322266e-01,3.505816485515093284e+00
-5.688675642013549805e-01,3.505833986635266797e+00
-5.682272911071777344e-01,3.505854585357314868e+00
-5.675870776176452637e-01,3.505878323779159089e+00
-5.669468045234680176e-01,3.505905160047218416e+00
-5.663065314292907715e-01,3.505935101501412188e+00
-5.656662583351135254e-01,3.505968116660541867e+00
-5.650260448455810547e-01,3.506004181513172391e+00
-5.643857717514038086e-01,3.506043246302641414e+00
-5.637454986572265625e-01,3.506085249361607925e+00
-5.631052851676940918e-01,3.506130131112650261e+00
-5.624650120735168457e-01,3.506177811374929121e+00
-5.618247389793395996e-01,3.506228210155563296e+00
-5.611844658851623535e-01,3.506281209699563028e+00
-5.605442523956298828e-01,3.506336744033835551e+00
-5.599039793014526367e-01,3.506394660750796533e+00
-5.592637062072753906e-01,3.506454908167202511e+00
-5.586234927177429199e-01,3.506517313828164895e+00
-5.579832196235656738e-01,3.506581763546067432e+00
-5.573429465293884277e-01,3.506648150851324530e+00
-5.567026734352111816e-01,3.506716316186899274e+00
-5.560624599456787109e-01,3.506786133589966603e+00
-5.554221868515014648e-01,3.506857460845766550e+00
-5.547819137573242188e-01,3.506930175866806110e+00
-5.541416406631469727e-01,3.507004096600229381e+00
-5.535014271736145020e-01,3.507079105412426401e+00
-5.528611540794372559e-01,3.507155096820267381e+00
-5.522208809852600098e-01,3.507231863301602637e+00
-5.515806674957275391e-01,3.507309316233035990e+00
-5.509403944015502930e-01,3.507387315532303873e+00
-5.503001213073730469e-01,3.507465713032216659e+00
-5.496598482131958008e-01,3.507544398376819306e+00
-5.490196347236633301e-01,3.507623213816260410e+00
-5.483793616294860840e-01,3.507702073073792448e+00
-5.477390885353088379e-01,3.507780841959222240e+00
-5.470988750457763672e-01,3.507859427413992037e+00
-5.464586019515991211e-01,3.507937699734483328e+00
-5.458183288574218750e-01,3.508015596976773232e+00
-5.451780557632446289e-01,3.508093006113058188e+00
-5.445378422737121582e-01,3.508169833047053210e+00
-5.438975691795349121e-01,3.508246034947312797e+00
-5.432572960853576660e-01,3.508321499332813787e+00
-5.426170825958251953e-01,3.508396197420716511e+00
-5.419768095016479492e-01,3.508470065574405439e+00
-5.413365364074707031e-01,3.508543049468922259e+00
-5.406962633132934570e-01,3.508615167338145824e+00
-5.400560498237609863e-01,3.508686304813290135e+00
-5.394157767295837402e-01,3.508756508250970185e+00
-5.387755036354064941e-01,3.508825748083105101e+00
-5.381352901458740234e-01,3.508894013460443162e+00
-5.374950170516967773e-01,3.508961345617279903e+00
-5.368547439575195312e-01,3.509027730239473453e+00
-5.362144708633422852e-01,3.509093206590020664e+00
-5.355742573738098145e-01,3.509157822993754117e+00
-5.349339842796325684e-01,3.509221611188278800e+00
-5.342937111854553223e-01,3.509284651340727201e+00
-5.336534976959228516e-01,3.509346963596374991e+00
-5.330132246017456055e-01,3.509408676180462372e+00
-5.323729515075683594e-01,3.509469824237734237e+00
-5.317326784133911133e-01,3.509530551293193579e+00
-5.310924649238586426e-01,3.509590913954312441e+00
-5.304521918296813965e-01,3.509651047696729087e+00
-5.298119187355041504e-01,3.509711075035371053e+00
-5.291717052459716797e-01,3.509771100777138386e+00
-5.285314321517944336e-01,3.509831294037812022e+00
-5.278911590576171875e-01,3.509891793197909671e+00
-5.272508859634399414e-01,3.509952746220925235e+00
-5.266106724739074707e-01,3.510014281678222048e+00
-5.259703993797302246e-01,3.510076637395622257e+00
-5.253301262855529785e-01,3.510139955799995271e+00
-5.246899127960205078e-01,3.510204410729678592e+00
-5.240496397018432617e-01,3.510270195935521365e+00
-5.234093666076660156e-01,3.510337552325539789e+00
-5.227690935134887695e-01,3.510406634095931899e+00
-5.221288800239562988e-01,3.510477655513224882e+00
-5.214886069297790527e-01,3.510550852816570533e+00
-5.208483338356018066e-01,3.510626457598930994e+00
-5.202081203460693359e-01,3.510704661838579099e+00
-5.195678472518920898e-01,3.510785725264278234e+00
-5.189275741577148438e-01,3.510869865340868756e+00
-5.182873010635375977e-01,3.510957331006982152e+00
-5.176470875740051270e-01,3.511048342393655375e+00
-5.170068144798278809e-01,3.511143200673359388e+00
-5.163665413856506348e-01,3.511242080192727322e+00
-5.157263278961181641e-01,3.511345260887794417e+00
-5.150860548019409180e-01,3.511453008371244522e+00
-5.144457817077636719e-01,3.511565535091850432e+00
-5.138055086135864258e-01,3.511683127047988240e+00
-5.131652951240539551e-01,3.511806017367048227e+00
-5.125250220298767090e-01,3.511934439963402710e+00
-5.118847489356994629e-01,3.512068660275083687e+00
-5.112445354461669922e-01,3.512208898441532945e+00
-5.106042623519897461e-01,3.512355425266177278e+00
-5.099639892578125000e-01,3.512508465878619646e+00
-5.093237161636352539e-01,3.512668239603073950e+00
-5.086835026741027832e-01,3.512834959764495668e+00
-5.080432295799255371e-01,3.513008909886676800e+00
-5.074029564857482910e-01,3.513190245877279239e+00
-5.067627429962158203e-01,3.513379176153202721e+00
-5.061224699020385742e-01,3.513575938921926767e+00
-5.054821968078613281e-01,3.513780703758211388e+00
-5.048419237136840820e-01,3.513993666039540109e+00
-5.042017102241516113e-01,3.514214951692307132e+00
-5.035614371299743652e-01,3.514444774984349706e+00
-5.029211640357971191e-01,3.514683284714020584e+00
-5.022809505462646484e-01,3.514930568276739109e+00
-5.016406774520874023e-01,3.515186803986623421e+00
-5.010004043579101562e-01,3.515452098655502233e+00
-5.003601312637329102e-01,3.515726538493691766e+00
-4.997198879718780518e-01,3.516010209053436419e+00
-4.990796446800231934e-01,3.516303169265272643e+00
-4.984394013881683350e-01,3.516605472999167148e+00
-4.977991282939910889e-01,3.516917185976930149e+00
-4.971588850021362305e-01,3.517238304235965174e+00
-4.965186119079589844e-01,3.517568825793550680e+00
-4.958783686161041260e-01,3.517908728929675988e+00
-4.952380955219268799e-01,3.518257987410508214e+00
-4.945978522300720215e-01,3.518616545744190027e+00
-4.939576089382171631e-01,3.518984313372715889e+00
-4.933173358440399170e-01,3.519361207831886773e+00
-4.926770925521850586e-01,3.519747102591105570e+00
-4.920368194580078125e-01,3.520141867627914145e+00
-4.913965761661529541e-01,3.520545309221017938e+00
-4.907563030719757080e-01,3.520957280617991181e+00
-4.901160597801208496e-01,3.521377521628689777e+00
-4.894758164882659912e-01,3.521805848805809713e+00
-4.888355433940887451e-01,3.522241993792067927e+00
-4.881953001022338867e-01,3.522685638667782726e+00
-4.875550270080566406e-01,3.523136566097763378e+00
-4.869147837162017822e-01,3.523594344835942138e+00
-4.862745106220245361e-01,3.524058716660595003e+00
-4.856342673301696777e-01,3.524529236284347444e+00
-4.849940240383148193e-01,3.525005543489967863e+00
-4.843537509441375732e-01,3.525487226156729825e+00
-4.837135076522827148e-01,3.525973793416391722e+00
-4.830732345581054688e-01,3.526464824015769217e+00
-4.824329912662506104e-01,3.526959794228372580e+00
-4.817927181720733643e-01,3.527458228556178632e+00
-4.811524748802185059e-01,3.527959528880674434e+00
-4.805122315883636475e-01,3.528463213632117679e+00
-4.798719584941864014e-01,3.528968695214828699e+00
-4.792317152023315430e-01,3.529475341071916183e+00
-4.785914421081542969e-01,3.529982592364067973e+00
-4.779511988162994385e-01,3.530489766668391205e+00
-4.773109257221221924e-01,3.530996291757461769e+00
-4.766706824302673340e-01,3.531501443043745248e+00
-4.760304391384124756e-01,3.532004596641204142e+00
-4.753901660442352295e-01,3.532505069418442112e+00
-4.747499227523803711e-01,3.533002154166296815e+00
-4.741096496582031250e-01,3.533495166506326335e+00
-4.734694063663482666e-01,3.533983391299535093e+00
-4.728291332721710205e-01,3.534466154973582519e+00
-4.721888899803161621e-01,3.534942688012611800e+00
-4.715486466884613037e-01,3.535412327238850683e+00
-4.709083735942840576e-01,3.535874361631175411e+00
-4.702681303024291992e-01,3.536328053754555611e+00
-4.696278572082519531e-01,3.536772736223700697e+00
-4.689876139163970947e-01,3.537207676663268963e+00
-4.683473408222198486e-01,3.537632222111032121e+00
-4.677070975303649902e-01,3.538045681817214572e+00
-4.670668542385101318e-01,3.538447372356620768e+00
-4.664265811443328857e-01,3.538836714837026776e+00
-4.657863378524780273e-01,3.539213025966517989e+00
-4.651460647583007812e-01,3.539575733099692201e+00
-4.645058214664459229e-01,3.539924208329640720e+00
-4.638655483722686768e-01,3.540257950614746463e+00
-4.632253050804138184e-01,3.540576370363679004e+00
-4.625850617885589600e-01,3.540878969248695274e+00
-4.619447886943817139e-01,3.541165296856233269e+00
-4.613045454025268555e-01,3.541434879406129888e+00
-4.606642723083496094e-01,3.541687289366554747e+00
-4.600240290164947510e-01,3.541922175437690612e+00
-4.593837559223175049e-01,3.542139163031009730e+00
-4.587435126304626465e-01,3.542337963935525025e+00
-4.581032693386077881e-01,3.542518254641803921e+00
-4.574629962444305420e-01,3.542679851956938464e+00
-4.568227529525756836e-01,3.542822519384174029e+00
-4.561824798583984375e-01,3.542946114551812187e+00
-4.555422365665435791e-01,3.543050500683137205e+00
-4.549019634723663330e-01,3.543135605446696257e+00
-4.542617201805114746e-01,3.543201377946292752e+00
-4.536214768886566162e-01,3.543247822052020268e+00
-4.529812037944793701e-01,3.543274952222890128e+00
-4.523409605026245117e-01,3.543282882723692850e+00
-4.517006874084472656e-01,3.543271675922480934e+00
-4.510604441165924072e-01,3.543241488009575946e+00
-4.504201710224151611e-01,3.543192526830207800e+00
-4.497799277305603027e-01,3.543124982226810715e+00
-4.491396844387054443e-01,3.543039139649646785e+00
-4.484994113445281982e-01,3.542935228736745046e+00
-4.478591680526733398e-01,3.542813616336774274e+00
-4.472188949584960938e-01,3.542674615672422256e+00
-4.465786516666412354e-01,3.542518598447889744e+00
-4.459383785724639893e-01,3.542345982198612742e+00
-4.452981352806091309e-01,3.542157149273708505e+00
-4.446578919887542725e-01,3.541952557395200429e+00
-4.440176188945770264e-01,3.541732659991490451e+00
-4.433773756027221680e-01,3.541497969257116907e+00
-4.427371025085449219e-01,3.541248886999914802e+00
-4.420968592166900635e-01,3.540986002096649710e+00
-4.414565861225128174e-01,3.540709789535789298e+00
-4.408163428306579590e-01,3.540420779271410190e+00
-4.401760995388031006e-01,3.540119516449336867e+00
-4.395358264446258545e-01,3.539806477707981180e+00
-4.388955831527709961e-01,3.539482256191634590e+00
-4.382553100585937500e-01,3.539147322227453429e+00
-4.376150667667388916e-01,3.538802303786622527e+00
-4.369747936725616455e-01,3.538447623789695129e+00
-4.363345503807067871e-01,3.538083862986950656e+00
-4.356943070888519287e-01,3.537711494689274705e+00
-4.350540339946746826e-01,3.537331027116520143e+00
-4.344137907028198242e-01,3.536942970306939937e+00
-4.337735176086425781e-01,3.536547777531034775e+00
-4.331332743167877197e-01,3.536145911888017412e+00
-4.324930012226104736e-01,3.535737820454360580e+00
-4.318527579307556152e-01,3.535323963407592363e+00
-4.312124848365783691e-01,3.534904683492537725e+00
-4.305722415447235107e-01,3.534480442808380474e+00
-4.299319982528686523e-01,3.534051551254479229e+00
-4.292917251586914062e-01,3.533618373863905759e+00
-4.286514818668365479e-01,3.533181289980463102e+00
-4.280112087726593018e-01,3.532740531719324117e+00
-4.273709654808044434e-01,3.532296433067076080e+00
-4.267306923866271973e-01,3.531849243687373185e+00
-4.260904490947723389e-01,3.531399204807978975e+00
-4.254502058029174805e-01,3.530946557341614778e+00
-4.248099327087402344e-01,3.530491456938850803e+00
-4.241696894168853760e-01,3.530034132663854685e+00
-4.235294163227081299e-01,3.529574703568933103e+00
-4.228891730308532715e-01,3.529113351186409453e+00
-4.222488999366760254e-01,3.528650146356697270e+00
-4.216086566448211670e-01,3.528185242401336019e+00
-4.209684133529663086e-01,3.527718678065920432e+00
-4.203281402587890625e-01,3.527250540931227807e+00
-4.196878969669342041e-01,3.526780869049153999e+00
-4.190476238727569580e-01,3.526309721092785399e+00
-4.184073805809020996e-01,3.525837123524107497e+00
-4.177671074867248535e-01,3.525363055292227266e+00
-4.171268641948699951e-01,3.524887560071107373e+00
-4.164866209030151367e-01,3.524410605409071806e+00
-4.158463478088378906e-01,3.523932149127498192e+00
-4.152061045169830322e-01,3.523452237660805064e+00
-4.145658314228057861e-01,3.522970771679214685e+00
-4.139255881309509277e-01,3.522487749049181716e+00
-4.132853150367736816e-01,3.522003135756730074e+00
-4.126450717449188232e-01,3.521516894664338260e+00
-4.120048284530639648e-01,3.521028964301314179e+00
-4.113645553588867188e-01,3.520539290528507781e+00
-4.107243120670318604e-01,3.520047873417551543e+00
-4.100840389728546143e-01,3.519554653383748732e+00
-4.094437956809997559e-01,3.519059623450660812e+00
-4.088035225868225098e-01,3.518562723210983290e+00
-4.081632792949676514e-01,3.518063959761645432e+00
-4.075230360031127930e-01,3.517563288587187920e+00
-4.068827629089355469e-01,3.517060709277488151e+00
-4.062425196170806885e-01,3.516556246360220239e+00
-4.056022465229034424e-01,3.516049875653791013e+00
-4.049620032310485840e-01,3.515541657089765959e+00
-4.043217301368713379e-01,3.515031561341908528e+00
-4.036814868450164795e-01,3.514519682792520694e+00
-4.030412435531616211e-01,3.514006071665058961e+00
-4.024009704589843750e-01,3.513490729374918686e+00
-4.017607271671295166e-01,3.512973781452163546e+00
-4.011204540729522705e-01,3.512455286715777003e+00
-4.004802107810974121e-01,3.511935380364055170e+00
-3.998399376869201660e-01,3.511414140626343716e+00
-3.991996943950653076e-01,3.510891721251986120e+00
-3.985594511032104492e-01,3.510368238852255907e+00
-3.979191780090332031e-01,3.509843827064966781e+00
-3.972789347171783447e-01,3.509318668599667568e+00
-3.966386616230010986e-01,3.508792927694715402e+00
-3.959984183311462402e-01,3.508266797885509991e+00
-3.953581452369689941e-01,3.507740455708455496e+00
-3.947179019451141357e-01,3.507214146569315183e+00
-3.940776586532592773e-01,3.506688050470019302e+00
-3.934373855590820312e-01,3.506162395569384138e+00
-3.927971422672271729e-01,3.505637448313221771e+00
-3.921568691730499268e-01,3.505113411822954550e+00
-3.915166258811950684e-01,3.504590596763727639e+00
-3.908763527870178223e-01,3.504069203139363431e+00
-3.902361094951629639e-01,3.503549595178412801e+00
-3.895958662033081055e-01,3.503031953496628326e+00
-3.889555931091308594e-01,3.502516609272638526e+00
-3.883153498172760010e-01,3.502003877615164740e+00
-3.876750767230987549e-01,3.501494015113330249e+00
-3.870348334312438965e-01,3.500987345678256091e+00
-3.863945603370666504e-01,3.500484156037218408e+00
-3.857543170452117920e-01,3.499984766231425404e+00
-3.851140737533569336e-01,3.499489514643032262e+00
-3.844738006591796875e-01,3.498998664038283746e+00
-3.838335573673248291e-01,3.498512563175807166e+00
-3.831932842731475830e-01,3.498031516659688922e+00
-3.825530409812927246e-01,3.497555857849603989e+00
-3.819127678871154785e-01,3.497085854996786480e+00
-3.812725245952606201e-01,3.496621898848912391e+00
-3.806322813034057617e-01,3.496164243181731912e+00
-3.799920082092285156e-01,3.495713208996343191e+00
-3.793517649173736572e-01,3.495269110850768080e+00
-3.787114918231964111e-01,3.494832222294464330e+00
-3.780712485313415527e-01,3.494402878998047690e+00
-3.774309754371643066e-01,3.493981346223165918e+00
-3.767907321453094482e-01,3.493567936010220087e+00
-3.761504888534545898e-01,3.493162929792979376e+00
-3.755102157592773438e-01,3.492766548329887311e+00
-3.748699724674224854e-01,3.492379094352656921e+00
-3.742296993732452393e-01,3.492000829338488099e+00
-3.735894560813903809e-01,3.491631990022840082e+00
-3.729491829872131348e-01,3.491272803789997603e+00
-3.723089396953582764e-01,3.490923547237842151e+00
-3.716686964035034180e-01,3.490584375247059334e+00
-3.710284233093261719e-01,3.490255515981651513e+00
-3.703881800174713135e-01,3.489937174802104636e+00
-3.697479069232940674e-01,3.489629508548173220e+00
-3.691076636314392090e-01,3.489332711965460465e+00
-3.684673905372619629e-01,3.489046918912883655e+00
-3.678271472454071045e-01,3.488772288386924991e+00
-3.671869039535522461e-01,3.488508938429180972e+00
-3.665466308593750000e-01,3.488256962174086873e+00
-3.659063875675201416e-01,3.488016480150557097e+00
-3.652661144733428955e-01,3.487787555880363932e+00
-3.646258711814880371e-01,3.487570277219392612e+00
-3.639855980873107910e-01,3.487364651336686272e+00
-3.633453547954559326e-01,3.487170751244359934e+00
-3.627051115036010742e-01,3.486988557503858388e+00
-3.620648384094238281e-01,3.486818078409723132e+00
-3.614245951175689697e-01,3.486659290100832198e+00
-3.607843220233917236e-01,3.486512138007366701e+00
-3.601440787315368652e-01,3.486376589477941934e+00
-3.595038056373596191e-01,3.486252553442668933e+00
-3.588635623455047607e-01,3.486139942168542394e+00
-3.582233190536499023e-01,3.486038609568761437e+00
-3.575830459594726562e-01,3.485948437824008650e+00
-3.569428026676177979e-01,3.485869310275639066e+00
-3.563025295734405518e-01,3.485801010398780875e+00
-3.556622862815856934e-01,3.485743383516928695e+00
-3.550220131874084473e-01,3.485696191162988011e+00
-3.543817698955535889e-01,3.485659237878245165e+00
-3.537415266036987305e-01,3.485632266218777531e+00
-3.531012535095214844e-01,3.485615028846385410e+00
-3.524610102176666260e-01,3.485607252317858062e+00
-3.518207371234893799e-01,3.485608618252317381e+00
-3.511804938316345215e-01,3.485618846479815680e+00
-3.505402207374572754e-01,3.485637622573312555e+00
-3.498999774456024170e-01,3.485664571712654869e+00
-3.492597341537475586e-01,3.485699388911037921e+00
-3.486194610595703125e-01,3.485741679255871972e+00
-3.479792177677154541e-01,3.485791091480521242e+00
-3.473389446735382080e-01,3.485847236676689498e+00
-3.466987013816833496e-01,3.485909685000021963e+00
-3.460584282875061035e-01,3.485978049402756795e+00
-3.454181849956512451e-01,3.486051945186324108e+00
-3.447779119014739990e-01,3.486130912604579635e+00
-3.441376686096191406e-01,3.486214519200065531e+00
-3.434974253177642822e-01,3.486302350986515641e+00
-3.428571522235870361e-01,3.486393971039123407e+00
-3.422169089317321777e-01,3.486488908808205167e+00
-3.415766358375549316e-01,3.486586729923314643e+00
-3.409363925457000732e-01,3.486687006204308048e+00
-3.402961194515228271e-01,3.486789252233942982e+00
-3.396558761596679688e-01,3.486893043607919296e+00
-3.390156328678131104e-01,3.486997918373849537e+00
-3.383753597736358643e-01,3.487103430549734373e+00
-3.377351164817810059e-01,3.487209154794023824e+00
-3.370948433876037598e-01,3.487314641826814388e+00
-3.364546000957489014e-01,3.487419459598861682e+00
-3.358143270015716553e-01,3.487523165608728881e+00
-3.351740837097167969e-01,3.487625354757527774e+00
-3.345338404178619385e-01,3.487725581520347617e+00
-3.338935673236846924e-01,3.487823502685515109e+00
-3.332533240318298340e-01,3.487918664662829293e+00
-3.326130509376525879e-01,3.488010684464340372e+00
-3.319728076457977295e-01,3.488099203339924070e+00
-3.313325345516204834e-01,3.488183818791527724e+00
-3.306922912597656250e-01,3.488264203015060794e+00
-3.300520479679107666e-01,3.488339996528255327e+00
-3.294117748737335205e-01,3.488410878096693146e+00
-3.287715315818786621e-01,3.488476500270316194e+00
-3.281312584877014160e-01,3.488536548377367374e+00
-3.274910151958465576e-01,3.488590718142614566e+00
-3.268507421016693115e-01,3.488638739941467115e+00
-3.262104988098144531e-01,3.488680318284533399e+00
-3.255702555179595947e-01,3.488715180345014488e+00
-3.249299824237823486e-01,3.488743095622761636e+00
-3.242897391319274902e-01,3.488763785432832165e+00
-3.236494660377502441e-01,3.488777029886987791e+00
-3.230092227458953857e-01,3.488782620344342611e+00
-3.223689496517181396e-01,3.488780361384084650e+00
-3.217287063598632812e-01,3.488770023464398129e+00
-3.210884630680084229e-01,3.488751421466851799e+00
-3.204481899738311768e-01,3.488724370539999065e+00
-3.198079466819763184e-01,3.488688748026371300e+00
-3.191676735877990723e-01,3.488644351763061646e+00
-3.185274302959442139e-01,3.488591057791579075e+00
-3.178871572017669678e-01,3.488528709019169671e+00
-3.172469139099121094e-01,3.488457200859418350e+00
-3.166066706180572510e-01,3.488376410306733177e+00
-3.159663975238800049e-01,3.488286206650905719e+00
-3.153261542320251465e-01,3.488186501925689242e+00
-3.146858811378479004e-01,3.488077231689267421e+00
-3.140456378459930420e-01,3.487958257866735412e+00
-3.134053647518157959e-01,3.487829564168237972e+00
-3.127651214599609375e-01,3.487691041172007456e+00
-3.121248781681060791e-01,3.487542662889783429e+00
-3.114846050739288330e-01,3.487384350233128316e+00
-3.108443617820739746e-01,3.487216093150489193e+00
-3.102040886878967285e-01,3.487037841302051966e+00
-3.095638453960418701e-01,3.486849614200795422e+00
-3.089235723018646240e-01,3.486651330311131503e+00
-3.082833290100097656e-01,3.486443031601743847e+00
-3.076430857181549072e-01,3.486224738961992919e+00
-3.070028126239776611e-01,3.485996419686708592e+00
-3.063625693321228027e-01,3.485758153533263126e+00
-3.057222962379455566e-01,3.485509943987489478e+00
-3.050820529460906982e-01,3.485251872066889245e+00
-3.044417798519134521e-01,3.484983941661488949e+00
-3.038015365600585938e-01,3.484706278694132298e+00
-3.031612932682037354e-01,3.484418957203425649e+00
-3.025210201740264893e-01,3.484122036927719712e+00
-3.018807768821716309e-01,3.483815681069911463e+00
-3.012405037879943848e-01,3.483499961152196178e+00
-3.006002604961395264e-01,3.483175047034452465e+00
-2.999599874019622803e-01,3.482841049835447400e+00
-2.993197441101074219e-01,3.482498156519000077e+00
-2.986795008182525635e-01,3.482146549851765194e+00
-2.980392277240753174e-01,3.481786371125478841e+00
-2.973989844322204590e-01,3.481417865255890476e+00
-2.967587113380432129e-01,3.481041211772249788e+00
-2.961184680461883545e-01,3.480656692510636141e+00
-2.954781949520111084e-01,3.480264478140923323e+00
-2.948379516601562500e-01,3.479864905572860323e+00
-2.941977083683013916e-01,3.479458171572605174e+00
-2.935574352741241455e-01,3.479044594099616639e+00
-2.929171919822692871e-01,3.478624479158716198e+00
-2.922769188880920410e-01,3.478198111038783402e+00
-2.916366755962371826e-01,3.477765834573268933e+00
-2.909964025020599365e-01,3.477327940287068486e+00
-2.903561592102050781e-01,3.476884808894098455e+00
-2.897159159183502197e-01,3.476436812545571797e+00
-2.890756428241729736e-01,3.475984242395587565e+00
-2.884353995323181152e-01,3.475527534821350351e+00
-2.877951264381408691e-01,3.475067056495178441e+00
-2.871548831462860107e-01,3.474603188463834869e+00
-2.865146100521087646e-01,3.474136306837353416e+00
-2.858743667602539062e-01,3.473666849601814377e+00
-2.852341234683990479e-01,3.473195237909152411e+00
-2.845938503742218018e-01,3.472721780614743459e+00
-2.839536070823669434e-01,3.472247016456313062e+00
-2.833133339881896973e-01,3.471771263131415708e+00
-2.826730906963348389e-01,3.471294989294164690e+00
-2.820328176021575928e-01,3.470818580500567130e+00
-2.813925743103027344e-01,3.470342488014288573e+00
-2.807523310184478760e-01,3.469867085874501100e+00
-2.801120579242706299e-01,3.469392776610765061e+00
-2.794718146324157715e-01,3.468920030042743186e+00
-2.788315415382385254e-01,3.468449145826957292e+00
-2.781912982463836670e-01,3.467980591478739605e+00
-2.775510251522064209e-01,3.467514704718119400e+00
-2.769107818603515625e-01,3.467051914181795702e+00
-2.762705385684967041e-01,3.466592539897899172e+00
-2.756302654743194580e-01,3.466136944541922560e+00
-2.749900221824645996e-01,3.465685505512369868e+00
-2.743497490882873535e-01,3.465238507649452959e+00
-2.737095057964324951e-01,3.464796323608400730e+00
-2.730692327022552490e-01,3.464359238224095083e+00
-2.724289894104003906e-01,3.463927586651762702e+00
-2.717887461185455322e-01,3.463501616697604035e+00
-2.711484730243682861e-01,3.463081551013502235e+00
-2.705082297325134277e-01,3.462667745260000984e+00
-2.698679566383361816e-01,3.462260372622957494e+00
-2.692277133464813232e-01,3.461859719640731914e+00
-2.685874402523040771e-01,3.461465917304450635e+00
-2.679471969604492188e-01,3.461079228552806697e+00
-2.673069238662719727e-01,3.460699788547676903e+00
-2.666666805744171143e-01,3.460327820850527480e+00
-2.660264372825622559e-01,3.459963426178166213e+00
-2.653861641883850098e-01,3.459606727687288164e+00
-2.647459208965301514e-01,3.459257889417283849e+00
-2.641056478023529053e-01,3.458916981647637279e+00
-2.634654045104980469e-01,3.458584116538830688e+00
-2.628251314163208008e-01,3.458259356157361797e+00
-2.621848881244659424e-01,3.457942783730395320e+00
-2.615446448326110840e-01,3.457634434609556440e+00
-2.609043717384338379e-01,3.457334325721024726e+00
-2.602641284465789795e-01,3.457042515888054002e+00
-2.596238553524017334e-01,3.456758989631807388e+00
-2.589836120605468750e-01,3.456483763554813571e+00
-2.583433389663696289e-01,3.456216802666030929e+00
-2.577030956745147705e-01,3.455958107071216645e+00
-2.570628523826599121e-01,3.455707647812628736e+00
-2.564225792884826660e-01,3.455465351614272596e+00
-2.557823359966278076e-01,3.455231177368868423e+00
-2.551420629024505615e-01,3.455005070097035613e+00
-2.545018196105957031e-01,3.454786968694611105e+00
-2.538615465164184570e-01,3.454576767374358148e+00
-2.532213032245635986e-01,3.454374406951050247e+00
-2.525810599327087402e-01,3.454179756338974894e+00
-2.519407868385314941e-01,3.453992747706394084e+00
-2.513005435466766357e-01,3.453813257886744648e+00
-2.506602704524993896e-01,3.453641173684343091e+00
-2.500200271606445312e-01,3.453476385889727496e+00
-2.493797689676284790e-01,3.453318755576022969e+00
-2.487395107746124268e-01,3.453168144358036873e+00
-2.480992525815963745e-01,3.453024436923840756e+00
-2.474589943885803223e-01,3.452887488036935792e+00
-2.468187510967254639e-01,3.452757115691677647e+00
-2.461784929037094116e-01,3.452633204173098491e+00
-2.455382347106933594e-01,3.452515587558010246e+00
-2.448979765176773071e-01,3.452404102854501389e+00
-2.442577183246612549e-01,3.452298590734945272e+00
-2.436174601316452026e-01,3.452198848440035661e+00
-2.429772019386291504e-01,3.452104759132018863e+00
-2.423369437456130981e-01,3.452016091171571155e+00
-2.416967004537582397e-01,3.451932711230291329e+00
-2.410564422607421875e-01,3.451854379999097944e+00
-2.404161840677261353e-01,3.451780936279045697e+00
-2.397759258747100830e-01,3.451712152766262420e+00
-2.391356676816940308e-01,3.451647890588350087e+00
-2.384954094886779785e-01,3.451587874559733926e+00
-2.378551512956619263e-01,3.451531964005086550e+00
-2.372149080038070679e-01,3.451479886192387880e+00
-2.365746498107910156e-01,3.451431458809508079e+00
-2.359343916177749634e-01,3.451386448995108935e+00
-2.352941334247589111e-01,3.451344626798550141e+00
-2.346538752317428589e-01,3.451305768932816598e+00
-2.340136170387268066e-01,3.451269659786866395e+00
-2.333733588457107544e-01,3.451236034498061045e+00
-2.327331155538558960e-01,3.451204641751357993e+00
-2.320928573608398438e-01,3.451175294436349184e+00
-2.314525991678237915e-01,3.451147685168214352e+00
-2.308123409748077393e-01,3.451121603475218791e+00
-2.301720827817916870e-01,3.451096789420402544e+00
-2.295318245887756348e-01,3.451072983376764380e+00
-2.288915663957595825e-01,3.451049922883158594e+00
-2.282513231039047241e-01,3.451027380179541026e+00
-2.276110649108886719e-01,3.451005074315454113e+00
-2.269708067178726196e-01,3.450982744740620056e+00
-2.263305485248565674e-01,3.450960155658211903e+00
-2.256902903318405151e-01,3.450937005287539439e+00
-2.250500321388244629e-01,3.450913102505205554e+00
-2.244097739458084106e-01,3.450888144172029826e+00
-2.237695306539535522e-01,3.450861914834408850e+00
-2.231292724609375000e-01,3.450834131291342199e+00
-2.224890142679214478e-01,3.450804570470968891e+00
-2.218487560749053955e-01,3.450772988903816341e+00
-2.212084978818893433e-01,3.450739137146618063e+00
-2.205682396888732910e-01,3.450702820247991909e+00
-2.199279814958572388e-01,3.450663792760407578e+00
-2.192877382040023804e-01,3.450621848507237299e+00
-2.186474800109863281e-01,3.450576780448686876e+00
-2.180072218179702759e-01,3.450528379610836360e+00
-2.173669636249542236e-01,3.450476492554659380e+00
-2.167267054319381714e-01,3.450420928014968247e+00
-2.160864472389221191e-01,3.450361493178893291e+00
-2.154461890459060669e-01,3.450298055754491777e+00
-2.148059457540512085e-01,3.450230484389842811e+00
-2.141656875610351562e-01,3.450158652248340729e+00
-2.135254293680191040e-01,3.450082416165138888e+00
-2.128851711750030518e-01,3.450001711882837885e+00
-2.122449129819869995e-01,3.449916425803236653e+00
-2.116046547889709473e-01,3.449826514446811210e+00
-2.109643965959548950e-01,3.449731920241169814e+00
-2.103241533041000366e-01,3.449632598410850903e+00
-2.096838951110839844e-01,3.449528525377710153e+00
-2.090436369180679321e-01,3.449419694862120522e+00
-2.084033787250518799e-01,3.449306149705127833e+00
-2.077631205320358276e-01,3.449187896952368160e+00
-2.071228623390197754e-01,3.449064986994583748e+00
-2.064826041460037231e-01,3.448937501288828145e+00
-2.058423459529876709e-01,3.448805491460173123e+00
-2.052021026611328125e-01,3.448669103370326727e+00
-2.045618444681167603e-01,3.448528426074644493e+00
-2.039215862751007080e-01,3.448383600491854217e+00
-2.032813280820846558e-01,3.448234789853859006e+00
-2.026410698890686035e-01,3.448082164190586774e+00
-2.020008116960525513e-01,3.447925885063330753e+00
-2.013605535030364990e-01,3.447766216097017278e+00
-2.007203102111816406e-01,3.447603310116785558e+00
-2.000800520181655884e-01,3.447437422262314310e+00
-1.994397938251495361e-01,3.447268808102987414e+00
-1.987995356321334839e-01,3.447097708393999760e+00
-1.981592774391174316e-01,3.446924410402681271e+00
-1.975190192461013794e-01,3.446749185944216087e+00
-1.968787610530853271e-01,3.446572345266953885e+00
-1.962385177612304688e-01,3.446394181902133091e+00
-1.955982595682144165e-01,3.446215011574805587e+00
-1.949580013751983643e-01,3.446035156533667099e+00
-1.943177431821823120e-01,3.445854946690057208e+00
-1.936774849891662598e-01,3.445674712340605517e+00
-1.930372267961502075e-01,3.445494775958911404e+00
-1.923969686031341553e-01,3.445315526977328791e+00
-1.917567253112792969e-01,3.445137268521309082e+00
-1.911164671182632446e-01,3.444960355455012113e+00
-1.904762089252471924e-01,3.444785137161720634e+00
-1.898359507322311401e-01,3.444611965831185785e+00
-1.891956925392150879e-01,3.444441176201125998e+00
-1.885554343461990356e-01,3.444273120372494112e+00
-1.879151761531829834e-01,3.444108107034319577e+00
-1.872749328613281250e-01,3.443946513391106912e+00
-1.866346746683120728e-01,3.443788615759673100e+00
-1.859944164752960205e-01,3.443634753112366997e+00
-1.853541582822799683e-01,3.443485231721200357e+00
-1.847139000892639160e-01,3.443340347644411992e+00
-1.840736418962478638e-01,3.443200370003824062e+00
-1.834333837032318115e-01,3.443065602070154441e+00
-1.827931404113769531e-01,3.442936296946114805e+00
-1.821528822183609009e-01,3.442812705723403255e+00
-1.815126240253448486e-01,3.442695031982911935e+00
-1.808723658323287964e-01,3.442583510024340043e+00
-1.802321076393127441e-01,3.442478370005688681e+00
-1.795918494462966919e-01,3.442379763816024507e+00
-1.789515912532806396e-01,3.442287882680536093e+00
-1.783113479614257812e-01,3.442202866070844802e+00
-1.776710897684097290e-01,3.442124849256872565e+00
-1.770308315753936768e-01,3.442053930342931167e+00
-1.763905733823776245e-01,3.441990230474786028e+00
-1.757503151893615723e-01,3.441933840971875824e+00
-1.751100569963455200e-01,3.441884740903927486e+00
-1.744697988033294678e-01,3.441843038707480318e+00
-1.738295555114746094e-01,3.441808732263605730e+00
-1.731892973184585571e-01,3.441781820953034643e+00
-1.725490391254425049e-01,3.441762257720649032e+00
-1.719087809324264526e-01,3.441750046376981231e+00
-1.712685227394104004e-01,3.441745078728491336e+00
-1.706282645463943481e-01,3.441747318386104482e+00
-1.699880063533782959e-01,3.441756630659896121e+00
-1.693477630615234375e-01,3.441772886299946599e+00
-1.687075048685073853e-01,3.441795980658797660e+00
-1.680672466754913330e-01,3.441825775960551503e+00
-1.674269884824752808e-01,3.441862055394844688e+00
-1.667867302894592285e-01,3.441904645518582218e+00
-1.661464720964431763e-01,3.441953382476880208e+00
-1.655062139034271240e-01,3.442007976524308788e+00
-1.648659706115722656e-01,3.442068250633180782e+00
-1.642257124185562134e-01,3.442133922426742654e+00
-1.635854542255401611e-01,3.442204779033598783e+00
-1.629451960325241089e-01,3.442280508792044280e+00
-1.623049378395080566e-01,3.442360840232311148e+00
-1.616646796464920044e-01,3.442445493092818332e+00
-1.610244214534759521e-01,3.442534153454636758e+00
-1.603841632604598999e-01,3.442626515384392683e+00
-1.597439199686050415e-01,3.442722257218418846e+00
-1.591036617755889893e-01,3.442821087072744923e+00
-1.584634035825729370e-01,3.442922621992897447e+00
-1.578231453895568848e-01,3.443026588475905925e+00
-1.571828871965408325e-01,3.443132604595554369e+00
-1.565426290035247803e-01,3.443240365675118042e+00
-1.559023708105087280e-01,3.443349547941779498e+00
-1.552621275186538696e-01,3.443459776236748038e+00
-1.546218693256378174e-01,3.443570742408708085e+00
-1.539816111326217651e-01,3.443682105624493062e+00
-1.533413529396057129e-01,3.443793551481777016e+00
-1.527010947465896606e-01,3.443904746689266716e+00
-1.520608365535736084e-01,3.444015408135157497e+00
-1.514205783605575562e-01,3.444125188987727348e+00
-1.507803350687026978e-01,3.444233810148832120e+00
-1.501400768756866455e-01,3.444340981458780426e+00
-1.494998186826705933e-01,3.444446404119770655e+00
-1.488595604896545410e-01,3.444549832575459547e+00
-1.482193022966384888e-01,3.444651025543460143e+00
-1.475790441036224365e-01,3.444749717944891820e+00
-1.469387859106063843e-01,3.444845694508773093e+00
-1.462985426187515259e-01,3.444938744692392696e+00
-1.456582844257354736e-01,3.445028677818457119e+00
-1.450180262327194214e-01,3.445115304268452583e+00
-1.443777680397033691e-01,3.445198472944997370e+00
-1.437375098466873169e-01,3.445278052340823294e+00
-1.430972516536712646e-01,3.445353903963512376e+00
-1.424569934606552124e-01,3.445425960157701972e+00
-1.418167501688003540e-01,3.445494088178510772e+00
-1.411764919757843018e-01,3.445558279421249814e+00
-1.405362337827682495e-01,3.445618447454169342e+00
-1.398959755897521973e-01,3.445674623210647880e+00
-1.392557173967361450e-01,3.445726767005769631e+00
-1.386154592037200928e-01,3.445774921711422856e+00
-1.379752010107040405e-01,3.445819156006649564e+00
-1.373349577188491821e-01,3.445859537676625006e+00
-1.366946995258331299e-01,3.445896120263805429e+00
-1.360544413328170776e-01,3.445929046660684669e+00
-1.354141831398010254e-01,3.445958447316957773e+00
-1.347739249467849731e-01,3.445984482809958394e+00
-1.341336667537689209e-01,3.446007328093849686e+00
-1.334934085607528687e-01,3.446027197432033340e+00
-1.328531652688980103e-01,3.446044261764616756e+00
-1.322129070758819580e-01,3.446058795908932382e+00
-1.315726488828659058e-01,3.446071063272436952e+00
-1.309323906898498535e-01,3.446081297850823955e+00
-1.302921324968338013e-01,3.446089838844838660e+00
-1.296518743038177490e-01,3.446096930312693374e+00
-1.290116161108016968e-01,3.446102942356718213e+00
-1.283713728189468384e-01,3.446108178607084405e+00
-1.277311146259307861e-01,3.446112984006973523e+00
-1.270908564329147339e-01,3.446117709311804056e+00
-1.264505982398986816e-01,3.446122736253267149e+00
-1.258103400468826294e-01,3.446128396470984789e+00
-1.251700818538665771e-01,3.446135102461583166e+00
-1.245298311114311218e-01,3.446143205975375601e+00
-1.238895729184150696e-01,3.446153122260199098e+00
-1.232493147253990173e-01,3.446165199526156186e+00
-1.226090639829635620e-01,3.446179840955918117e+00
-1.219688057899475098e-01,3.446197424001193887e+00
-1.213285475969314575e-01,3.446218284278367960e+00
-1.206882894039154053e-01,3.446242853626559022e+00
-1.200480386614799500e-01,3.446271458570111523e+00
-1.194077804684638977e-01,3.446304450901805261e+00
-1.187675222754478455e-01,3.446342155191203460e+00
-1.181272715330123901e-01,3.446384932010547519e+00
-1.174870133399963379e-01,3.446433073032470595e+00
-1.168467551469802856e-01,3.446486874743231787e+00
-1.162064969539642334e-01,3.446546622735668031e+00
-1.155662462115287781e-01,3.446612544710168091e+00
-1.149259880185127258e-01,3.446684895806714888e+00
-1.142857298254966736e-01,3.446763888992642855e+00
-1.136454790830612183e-01,3.446849708046385352e+00
-1.130052208900451660e-01,3.446942507586155280e+00
-1.123649626970291138e-01,3.447042422450913968e+00
-1.117247045040130615e-01,3.447149557562686262e+00
-1.110844537615776062e-01,3.447263996847190981e+00
-1.104441955685615540e-01,3.447385774803477965e+00
-1.098039373755455017e-01,3.447514934691885635e+00
-1.091636791825294495e-01,3.447651445942818249e+00
-1.085234284400939941e-01,3.447795244692169803e+00
-1.078831702470779419e-01,3.447946293188123956e+00
-1.072429120540618896e-01,3.448104454940032593e+00
-1.066026613116264343e-01,3.448269601627622194e+00
-1.059624031186103821e-01,3.448441540820986972e+00
-1.053221449255943298e-01,3.448620106241218952e+00
-1.046818867325782776e-01,3.448805027001313306e+00
-1.040416359901428223e-01,3.448996053399400630e+00
-1.034013777971267700e-01,3.449192916019307109e+00
-1.027611196041107178e-01,3.449395253833771324e+00
-1.021208688616752625e-01,3.449602741468795308e+00
-1.014806106686592102e-01,3.449814997129472260e+00
-1.008403524756431580e-01,3.450031641052210496e+00
-1.002000942826271057e-01,3.450252240225924361e+00
-9.955984354019165039e-02,3.450476369219591888e+00
-9.891958534717559814e-02,3.450703516802426485e+00
-9.827932715415954590e-02,3.450933285849619558e+00
-9.763907641172409058e-02,3.451165139017912331e+00
-9.699881821870803833e-02,3.451398599246989551e+00
-9.635856002569198608e-02,3.451633159846040577e+00
-9.571830183267593384e-02,3.451868277357230674e+00
-9.507805109024047852e-02,3.452103463058692867e+00
-9.443779289722442627e-02,3.452338199508629302e+00
-9.379753470420837402e-02,3.452571951915671455e+00
-9.315727651119232178e-02,3.452804200119707900e+00
-9.251702576875686646e-02,3.453034479704999882e+00
-9.187676757574081421e-02,3.453262246039936478e+00
-9.123650938272476196e-02,3.453487059808856507e+00
-9.059625864028930664e-02,3.453708435696732248e+00
-8.995600044727325439e-02,3.453925925996129465e+00
-8.931574225425720215e-02,3.454139137289665484e+00
-8.867548406124114990e-02,3.454347619465647945e+00
-8.803523331880569458e-02,3.454551044725257647e+00
-8.739497512578964233e-02,3.454749053602421238e+00
-8.675471693277359009e-02,3.454941354253249219e+00
-8.611446619033813477e-02,3.455127657667897534e+00
-8.547420799732208252e-02,3.455307729093943792e+00
-8.483394980430603027e-02,3.455481389621098742e+00
-8.419369161128997803e-02,3.455648466642493588e+00
-8.355344086885452271e-02,3.455808860237145730e+00
-8.291318267583847046e-02,3.455962472548026909e+00
-8.227292448282241821e-02,3.456109340223329163e+00
-8.163267374038696289e-02,3.456249428941868373e+00
-8.099241554737091064e-02,3.456382810644869075e+00
-8.035215735435485840e-02,3.456509641945516798e+00
-7.971189916133880615e-02,3.456630024180562977e+00
-7.907164841890335083e-02,3.456744233688240797e+00
-7.843139022588729858e-02,3.456852484741941733e+00
-7.779113203287124634e-02,3.456955118866224197e+00
-7.715088129043579102e-02,3.457052441147707711e+00
-7.651062309741973877e-02,3.457144859677149462e+00
-7.587036490440368652e-02,3.457232834812696165e+00
-7.523010671138763428e-02,3.457316807719640561e+00
-7.458985596895217896e-02,3.457397323523267563e+00
-7.394959777593612671e-02,3.457474915752444922e+00
-7.330933958292007446e-02,3.457550169776281379e+00
-7.266908884048461914e-02,3.457623706434176825e+00
-7.202883064746856689e-02,3.457696169722518142e+00
-7.138857245445251465e-02,3.457768221291928512e+00
-7.074831426143646240e-02,3.457840561549459846e+00
-7.010806351900100708e-02,3.457913870827288960e+00
-6.946780532598495483e-02,3.457988894907166877e+00
-6.882754713296890259e-02,3.458066355088158073e+00
-6.818728893995285034e-02,3.458146967687044437e+00
-6.754703819751739502e-02,3.458231502342873132e+00
-6.690678000450134277e-02,3.458320648575679002e+00
-6.626652181148529053e-02,3.458415134947135705e+00
-6.562627106904983521e-02,3.458515692386094909e+00
-6.498601287603378296e-02,3.458622986667766241e+00
-6.434575468301773071e-02,3.458737706112958055e+00
-6.370549649000167847e-02,3.458860488527656596e+00
-6.306524574756622314e-02,3.458991922619722992e+00
-6.242498755455017090e-02,3.459132590041532396e+00
-6.178473308682441711e-02,3.459283027781811626e+00
-6.114447489380836487e-02,3.459443762521527965e+00
-6.050422042608261108e-02,3.459615196271517590e+00
-5.986396223306655884e-02,3.459797704633091442e+00
-5.922370776534080505e-02,3.459991658490604749e+00
-5.858344957232475281e-02,3.460197283769254284e+00
-5.794319510459899902e-02,3.460414863525611562e+00
-5.730293691158294678e-02,3.460644468300043464e+00
-5.666268244385719299e-02,3.460886194300438312e+00
-5.602242797613143921e-02,3.461140077883518629e+00
-5.538216978311538696e-02,3.461406005484182202e+00
-5.474191531538963318e-02,3.461683873156494506e+00
-5.410165712237358093e-02,3.461973462778794364e+00
-5.346140265464782715e-02,3.462274441098870170e+00
-5.282114446163177490e-02,3.462586482821691014e+00
-5.218088999390602112e-02,3.462909128857145635e+00
-5.154063552618026733e-02,3.463241826462691186e+00
-5.090037733316421509e-02,3.463584009865878777e+00
-5.026012286543846130e-02,3.463934973308095522e+00
-4.961986467242240906e-02,3.464293999194229201e+00
-4.897961020469665527e-02,3.464660271773823297e+00
-4.833935201168060303e-02,3.465032875543955448e+00
-4.769909754395484924e-02,3.465410869180992393e+00
-4.705884307622909546e-02,3.465793247133271304e+00
-4.641858488321304321e-02,3.466178940269973197e+00
-4.577833041548728943e-02,3.466566818228527858e+00
-4.513807222247123718e-02,3.466955722802184781e+00
-4.449781775474548340e-02,3.467344404637461075e+00
-4.385755956172943115e-02,3.467731662171867679e+00
-4.321730509400367737e-02,3.468116168295316548e+00
-4.257704690098762512e-02,3.468496643198400342e+00
-4.193679243326187134e-02,3.468871717853096559e+00
-4.129653796553611755e-02,3.469240070625134731e+00
-4.065627977252006531e-02,3.469600358910736926e+00
-4.001602530479431152e-02,3.469951233351051822e+00
-3.937576711177825928e-02,3.470291350874371794e+00
-3.873551264405250549e-02,3.470619398642256215e+00
-3.809525445103645325e-02,3.470934059978931785e+00
-3.745499998331069946e-02,3.471234074786416102e+00
-3.681474179029464722e-02,3.471518232625390610e+00
-3.617448732256889343e-02,3.471785327599300697e+00
-3.553423285484313965e-02,3.472034237439372895e+00
-3.489397466182708740e-02,3.472263889135062342e+00
-3.425372019410133362e-02,3.472473279769843657e+00
-3.361346200108528137e-02,3.472661482094533181e+00
-3.297320753335952759e-02,3.472827656716194866e+00
-3.233294934034347534e-02,3.472971038432677737e+00
-3.169269487261772156e-02,3.473090945095526738e+00
-3.105243854224681854e-02,3.473186816236082386e+00
-3.041218221187591553e-02,3.473258158120254180e+00
-2.977192588150501251e-02,3.473304634512565769e+00
-2.913166955113410950e-02,3.473325958860770335e+00
-2.849141508340835571e-02,3.473322018310320392e+00
-2.785115875303745270e-02,3.473292764170557767e+00
-2.721090242266654968e-02,3.473238272828118589e+00
-2.657064609229564667e-02,3.473158757640193883e+00
-2.593038976192474365e-02,3.473054556351440780e+00
-2.529013343155384064e-02,3.472926081765917328e+00
-2.464987710118293762e-02,3.472773891909327393e+00
-2.400962263345718384e-02,3.472598697394175371e+00
-2.336936630308628082e-02,3.472401264880263128e+00
-2.272910997271537781e-02,3.472182469814916406e+00
-2.208885364234447479e-02,3.471943332949969374e+00
-2.144859731197357178e-02,3.471684964995105815e+00
-2.080834098160266876e-02,3.471408552644308365e+00
-2.016808465123176575e-02,3.471115439456241347e+00
-1.952782832086086273e-02,3.470806975016494711e+00
-1.888757199048995972e-02,3.470484576318754399e+00
-1.824731752276420593e-02,3.470149867218054851e+00
-1.760706119239330292e-02,3.469804388855331378e+00
-1.696680486202239990e-02,3.469449821014055857e+00
-1.632654853165149689e-02,3.469087881772181525e+00
-1.568629220128059387e-02,3.468720301417257623e+00
-1.504603587090969086e-02,3.468348893913975939e+00
-1.440578047186136246e-02,3.467975426387494231e+00
-1.376552414149045944e-02,3.467601742018764366e+00
-1.312526781111955643e-02,3.467229650057412904e+00
-1.248501241207122803e-02,3.466861012877664905e+00
-1.184475608170032501e-02,3.466497563791985037e+00
-1.120449975132942200e-02,3.466141158058511973e+00
-1.056424342095851898e-02,3.465793508410734081e+00
-9.923987090587615967e-03,3.465456345999617049e+00
-9.283731691539287567e-03,3.465131305157108876e+00
-8.643475361168384552e-03,3.464820038301754224e+00
-8.003219030797481537e-03,3.464524033475922860e+00
-7.362963166087865829e-03,3.464244792844518805e+00
-6.722707301378250122e-03,3.463983669027770773e+00
-6.082450971007347107e-03,3.463741954087899977e+00
-5.442194640636444092e-03,3.463520870079443981e+00
-4.801938775926828384e-03,3.463321491997125356e+00
-4.161682911217212677e-03,3.463144825304001806e+00
-3.521426580846309662e-03,3.462991734076601436e+00
-2.881170483306050301e-03,3.462862977446285129e+00
-2.240914385765790939e-03,3.462759187958398321e+00
-1.600658288225531578e-03,3.462680896819141374e+00
-9.604021906852722168e-04,3.462628477831784402e+00
-3.201460931450128555e-04,3.462602190053262419e+00
3.201460931450128555e-04,3.462602184844174147e+00
9.604021906852722168e-04,3.462628462208372504e+00
1.600658288225531578e-03,3.462680870801179811e+00
2.240914385765790939e-03,3.462759151854520212e+00
2.881170483306050301e-03,3.462862931237026043e+00
3.521426580846309662e-03,3.462991677258408174e+00
4.161682911217212677e-03,3.463144759083766289e+00
4.801938775926828384e-03,3.463321416061817537e+00
5.442194640636444092e-03,3.463520784155792676e+00
6.082450971007347107e-03,3.463741859947214508e+00
6.722707301378250122e-03,3.463983564953487360e+00
7.362963166087865829e-03,3.464244681129384773e+00
8.003219030797481537e-03,3.464523913462532079e+00
8.643475361168384552e-03,3.464819910345673826e+00
9.283731691539287567e-03,3.465131171516274033e+00
9.923987090587615967e-03,3.465456201450282769e+00
1.056424342095851898e-02,3.465793358952025116e+00
1.120449975132942200e-02,3.466141004053010732e+00
1.184475608170032501e-02,3.466497405610930116e+00
1.248501241207122803e-02,3.466860847452952754e+00
1.312526781111955643e-02,3.467229481290002191e+00
1.376552414149045944e-02,3.467601566995675455e+00
1.440578047186136246e-02,3.467975245649671745e+00
1.504603587090969086e-02,3.468348711158482978e+00
1.568629220128059387e-02,3.468720117037094042e+00
1.632654853165149689e-02,3.469087690169438964e+00
1.696680486202239990e-02,3.469449634548754879e+00
1.760706119239330292e-02,3.469804196253662099e+00
1.824731752276420593e-02,3.470149669178138829e+00
1.888757199048995972e-02,3.470484378869097775e+00
1.952782832086086273e-02,3.470806783681068985e+00
2.016808465123176575e-02,3.471115249238859946e+00
2.080834098160266876e-02,3.471408359032068347e+00
2.144859731197357178e-02,3.471684777982128267e+00
2.208885364234447479e-02,3.471943143483610328e+00
2.272910997271537781e-02,3.472182278504689634e+00
2.336936630308628082e-02,3.472401072315351556e+00
2.400962263345718384e-02,3.472598504141706677e+00
2.464987710118293762e-02,3.472773721720372020e+00
2.529013343155384064e-02,3.472925896167828430e+00
2.593038976192474365e-02,3.473054378430139533e+00
2.657064609229564667e-02,3.473158573632669555e+00
2.721090242266654968e-02,3.473238103332568549e+00
2.785115875303745270e-02,3.473292589755003767e+00
2.849141508340835571e-02,3.473321851832478657e+00
2.913166955113410950e-02,3.473325800131607188e+00
2.977192588150501251e-02,3.473304472537135368e+00
3.041218221187591553e-02,3.473258014292020412e+00
3.105243854224681854e-02,3.473186669784253500e+00
3.169269487261772156e-02,3.473090796795831992e+00
3.233294934034347534e-02,3.472970897799889656e+00
3.297320753335952759e-02,3.472827523498314140e+00
3.361346200108528137e-02,3.472661363915626964e+00
3.425372019410133362e-02,3.472473153169742588e+00
3.489397466182708740e-02,3.472263769598327166e+00
3.553423285484313965e-02,3.472034124693727630e+00
3.617448732256889343e-02,3.471785221373537400e+00
3.681474179029464722e-02,3.471518132650244226e+00
3.745499998331069946e-02,3.471233980795338070e+00
3.809525445103645325e-02,3.470933966516292823e+00
3.873551264405250549e-02,3.470619310962510529e+00
3.937576711177825928e-02,3.470291259578243803e+00
4.001602530479431152e-02,3.469951139340806456e+00
4.065627977252006531e-02,3.469600278992086118e+00
4.129653796553611755e-02,3.469239995971770796e+00
4.193679243326187134e-02,3.468871648192467738e+00
4.257704690098762512e-02,3.468496578265869879e+00
4.321730509400367737e-02,3.468116101788293548e+00
4.385755956172943115e-02,3.467731600310664408e+00
4.449781775474548340e-02,3.467344352384002626e+00
4.513807222247123718e-02,3.466955669451902367e+00
4.577833041548728943e-02,3.466566773259583734e+00
4.641858488321304321e-02,3.466178894454240211e+00
4.705884307622909546e-02,3.465793204743161660e+00
4.769909754395484924e-02,3.465410826439994096e+00
4.833935201168060303e-02,3.465032839370532081e+00
4.897961020469665527e-02,3.464660235377821085e+00
4.961986467242240906e-02,3.464293965661249253e+00
5.026012286543846130e-02,3.463934942445423992e+00
5.090037733316421509e-02,3.463583979126103163e+00
5.154063552618026733e-02,3.463241802573655548e+00
5.218088999390602112e-02,3.462909104947111238e+00
5.282114446163177490e-02,3.462586459081760992e+00
5.346140265464782715e-02,3.462274419363797762e+00
5.410165712237358093e-02,3.461973441370980176e+00
5.474191531538963318e-02,3.461683854994690002e+00
5.538216978311538696e-02,3.461405990183404668e+00
5.602242797613143921e-02,3.461140061608493301e+00
5.666268244385719299e-02,3.460886179477692615e+00
5.730293691158294678e-02,3.460644454814111093e+00
5.794319510459899902e-02,3.460414851268786229e+00
5.858344957232475281e-02,3.460197271051437262e+00
5.922370776534080505e-02,3.459991648397887865e+00
5.986396223306655884e-02,3.459797695488991742e+00
6.050422042608261108e-02,3.459615187995555452e+00
6.114447489380836487e-02,3.459443753970213642e+00
6.178473308682441711e-02,3.459283020058567804e+00
6.242498755455017090e-02,3.459132583073480482e+00
6.306524574756622314e-02,3.458991914769592668e+00
6.370549649000167847e-02,3.458860484993817153e+00
6.434575468301773071e-02,3.458737702934692848e+00
6.498601287603378296e-02,3.458622983812301044e+00
6.562627106904983521e-02,3.458515689310791341e+00
6.626652181148529053e-02,3.458415129892349782e+00
6.690678000450134277e-02,3.458320644048600734e+00
6.754703819751739502e-02,3.458231498660878422e+00
6.818728893995285034e-02,3.458146966041714343e+00
6.882754713296890259e-02,3.458066353325468967e+00
6.946780532598495483e-02,3.457988893597149449e+00
7.010806351900100708e-02,3.457913869660208750e+00
7.074831426143646240e-02,3.457840559264448110e+00
7.138857245445251465e-02,3.457768219075867400e+00
7.202883064746856689e-02,3.457696167918512309e+00
7.266908884048461914e-02,3.457623704688309818e+00
7.330933958292007446e-02,3.457550169131630824e+00
7.394959777593612671e-02,3.457474915067636267e+00
7.458985596895217896e-02,3.457397322917687532e+00
7.523010671138763428e-02,3.457316806649740393e+00
7.587036490440368652e-02,3.457232833947261774e+00
7.651062309741973877e-02,3.457144858844926283e+00
7.715088129043579102e-02,3.457052440414889460e+00
7.779113203287124634e-02,3.456955118543924232e+00
7.843139022588729858e-02,3.456852484458743380e+00
7.907164841890335083e-02,3.456744233439664526e+00
7.971189916133880615e-02,3.456630023672001784e+00
8.035215735435485840e-02,3.456509641563712876e+00
8.099241554737091064e-02,3.456382810310811848e+00
8.163267374038696289e-02,3.456249428649898814e+00
8.227292448282241821e-02,3.456109340095872007e+00
8.291318267583847046e-02,3.455962472436865163e+00
8.355344086885452271e-02,3.455808860140298755e+00
8.419369161128997803e-02,3.455648466445828237e+00
8.483394980430603027e-02,3.455481389450124396e+00
8.547420799732208252e-02,3.455307728945462564e+00
8.611446619033813477e-02,3.455127657539088126e+00
8.675471693277359009e-02,3.454941354189463354e+00
8.739497512578964233e-02,3.454749053547203630e+00
8.803523331880569458e-02,3.454551044677508287e+00
8.867548406124114990e-02,3.454347619403776992e+00
8.931574225425720215e-02,3.454139137236276191e+00
8.995600044727325439e-02,3.453925925934768770e+00
9.059625864028930664e-02,3.453708435657104836e+00
9.123650938272476196e-02,3.453487059797494485e+00
9.187676757574081421e-02,3.453262246025292193e+00
9.251702576875686646e-02,3.453034479688240843e+00
9.315727651119232178e-02,3.452804200090968223e+00
9.379753470420837402e-02,3.452571951894132685e+00
9.443779289722442627e-02,3.452338199490200488e+00
9.507805109024047852e-02,3.452103463040692155e+00
9.571830183267593384e-02,3.451868277349545711e+00
9.635856002569198608e-02,3.451633159839486709e+00
9.699881821870803833e-02,3.451398599241405574e+00
9.763907641172409058e-02,3.451165139013159688e+00
9.827932715415954590e-02,3.450933285840528608e+00
9.891958534717559814e-02,3.450703516796421511e+00
9.955984354019165039e-02,3.450476369213769434e+00
1.002000942826271057e-01,3.450252240223457001e+00
1.008403524756431580e-01,3.450031641050122388e+00
1.014806106686592102e-01,3.449814997127705229e+00
1.021208688616752625e-01,3.449602741467303169e+00
1.027611196041107178e-01,3.449395253831567310e+00
1.034013777971267700e-01,3.449192916017183030e+00
1.040416359901428223e-01,3.448996053397388906e+00
1.046818867325782776e-01,3.448805027000749313e+00
1.053221449255943298e-01,3.448620106240428917e+00
1.059624031186103821e-01,3.448441540820589069e+00
1.066026613116264343e-01,3.448269601627066194e+00
1.072429120540618896e-01,3.448104454939286967e+00
1.078831702470779419e-01,3.447946293187421407e+00
1.085234284400939941e-01,3.447795244691582717e+00
1.091636791825294495e-01,3.447651445942654380e+00
1.098039373755455017e-01,3.447514934691659150e+00
1.104441955685615540e-01,3.447385774803288783e+00
1.110844537615776062e-01,3.447263996847032885e+00
1.117247045040130615e-01,3.447149557562476208e+00
1.123649626970291138e-01,3.447042422450739885e+00
1.130052208900451660e-01,3.446942507586011395e+00
1.136454790830612183e-01,3.446849708046265892e+00
1.142857298254966736e-01,3.446763888992568248e+00
1.149259880185127258e-01,3.446684895806673588e+00
1.155662462115287781e-01,3.446612544710134340e+00
1.162064969539642334e-01,3.446546622735597865e+00
1.168467551469802856e-01,3.446486874743173612e+00
1.174870133399963379e-01,3.446433073032432404e+00
1.181272715330123901e-01,3.446384932010515989e+00
1.187675222754478455e-01,3.446342155191191026e+00
1.194077804684638977e-01,3.446304450901794603e+00
1.200480386614799500e-01,3.446271458570103086e+00
1.206882894039154053e-01,3.446242853626541702e+00
1.213285475969314575e-01,3.446218284278356414e+00
1.219688057899475098e-01,3.446197424001182341e+00
1.226090639829635620e-01,3.446179840955907903e+00
1.232493147253990173e-01,3.446165199526151746e+00
1.238895729184150696e-01,3.446153122260196433e+00
1.245298311114311218e-01,3.446143205975372936e+00
1.251700818538665771e-01,3.446135102461579613e+00
1.258103400468826294e-01,3.446128396470981237e+00
1.264505982398986816e-01,3.446122736253264485e+00
1.270908564329147339e-01,3.446117709311801836e+00
1.277311146259307861e-01,3.446112984006971303e+00
1.283713728189468384e-01,3.446108178607082628e+00
1.290116161108016968e-01,3.446102942356716881e+00
1.296518743038177490e-01,3.446096930312692486e+00
1.302921324968338013e-01,3.446089838844837772e+00
1.309323906898498535e-01,3.446081297850823066e+00
1.315726488828659058e-01,3.446071063272436064e+00
1.322129070758819580e-01,3.446058795908932382e+00
1.328531652688980103e-01,3.446044261764616756e+00
1.334934085607528687e-01,3.446027197432033340e+00
1.341336667537689209e-01,3.446007328093849686e+00
1.347739249467849731e-01,3.445984482809958394e+00
1.354141831398010254e-01,3.445958447316957773e+00
1.360544413328170776e-01,3.445929046660684669e+00
1.366946995258331299e-01,3.445896120263805873e+00
1.373349577188491821e-01,3.445859537676624562e+00
1.379752010107040405e-01,3.445819156006649120e+00
1.386154592037200928e-01,3.445774921711422856e+00
1.392557173967361450e-01,3.445726767005769631e+00
1.398959755897521973e-01,3.445674623210647880e+00
1.405362337827682495e-01,3.445618447454169342e+00
1.411764919757843018e-01,3.445558279421249814e+00
1.418167501688003540e-01,3.445494088178510772e+00
1.424569934606552124e-01,3.445425960157701528e+00
1.430972516536712646e-01,3.445353903963511932e+00
1.437375098466873169e-01,3.445278052340823294e+00
1.443777680397033691e-01,3.445198472944997370e+00
1.450180262327194214e-01,3.445115304268452583e+00
1.456582844257354736e-01,3.445028677818457119e+00
1.462985426187515259e-01,3.444938744692392696e+00
1.469387859106063843e-01,3.444845694508773093e+00
1.475790441036224365e-01,3.444749717944891820e+00
1.482193022966384888e-01,3.444651025543460143e+00
1.488595604896545410e-01,3.444549832575459547e+00
1.494998186826705933e-01,3.444446404119770655e+00
1.501400768756866455e-01,3.444340981458779982e+00
1.507803350687026978e-01,3.444233810148832120e+00
1.514205783605575562e-01,3.444125188987727348e+00
1.520608365535736084e-01,3.444015408135157497e+00
1.527010947465896606e-01,3.443904746689266716e+00
1.533413529396057129e-01,3.443793551481777016e+00
1.539816111326217651e-01,3.443682105624493062e+00
1.546218693256378174e-01,3.443570742408708085e+00
1.552621275186538696e-01,3.443459776236748482e+00
1.559023708105087280e-01,3.443349547941779498e+00
1.565426290035247803e-01,3.443240365675118042e+00
1.571828871965408325e-01,3.443132604595554369e+00
1.578231453895568848e-01,3.443026588475905925e+00
1.584634035825729370e-01,3.442922621992896559e+00
1.591036617755889893e-01,3.442821087072744923e+00
1.597439199686050415e-01,3.442722257218418846e+00
1.603841632604598999e-01,3.442626515384392683e+00
1.610244214534759521e-01,3.442534153454636758e+00
1.616646796464920044e-01,3.442445493092818332e+00
1.623049378395080566e-01,3.442360840232311148e+00
1.629451960325241089e-01,3.442280508792044724e+00
1.635854542255401611e-01,3.442204779033598783e+00
1.642257124185562134e-01,3.442133922426742654e+00
1.648659706115722656e-01,3.442068250633180782e+00
1.655062139034271240e-01,3.442007976524309232e+00
1.661464720964431763e-01,3.441953382476880652e+00
1.667867302894592285e-01,3.441904645518582662e+00
1.674269884824752808e-01,3.441862055394844688e+00
1.680672466754913330e-01,3.441825775960551503e+00
1.687075048685073853e-01,3.441795980658797660e+00
1.693477630615234375e-01,3.441772886299946599e+00
1.699880063533782959e-01,3.441756630659895677e+00
1.706282645463943481e-01,3.441747318386104482e+00
1.712685227394104004e-01,3.441745078728490448e+00
1.719087809324264526e-01,3.441750046376981231e+00
1.725490391254425049e-01,3.441762257720649032e+00
1.731892973184585571e-01,3.441781820953034199e+00
1.738295555114746094e-01,3.441808732263605730e+00
1.744697988033294678e-01,3.441843038707479874e+00
1.751100569963455200e-01,3.441884740903927486e+00
1.757503151893615723e-01,3.441933840971875824e+00
1.763905733823776245e-01,3.441990230474786028e+00
1.770308315753936768e-01,3.442053930342931167e+00
1.776710897684097290e-01,3.442124849256872565e+00
1.783113479614257812e-01,3.442202866070844358e+00
1.789515912532806396e-01,3.442287882680536093e+00
1.795918494462966919e-01,3.442379763816024951e+00
1.802321076393127441e-01,3.442478370005688237e+00
1.808723658323287964e-01,3.442583510024340043e+00
1.815126240253448486e-01,3.442695031982911935e+00
1.821528822183609009e-01,3.442812705723403255e+00
1.827931404113769531e-01,3.442936296946114805e+00
1.834333837032318115e-01,3.443065602070154441e+00
1.840736418962478638e-01,3.443200370003824062e+00
1.847139000892639160e-01,3.443340347644411992e+00
1.853541582822799683e-01,3.443485231721200357e+00
1.859944164752960205e-01,3.443634753112366997e+00
1.866346746683120728e-01,3.443788615759672656e+00
1.872749328613281250e-01,3.443946513391106912e+00
1.879151761531829834e-01,3.444108107034319577e+00
1.885554343461990356e-01,3.444273120372494557e+00
1.891956925392150879e-01,3.444441176201125998e+00
1.898359507322311401e-01,3.444611965831185785e+00
1.904762089252471924e-01,3.444785137161720634e+00
1.911164671182632446e-01,3.444960355455012113e+00
1.917567253112792969e-01,3.445137268521309082e+00
1.923969686031341553e-01,3.445315526977329235e+00
1.930372267961502075e-01,3.445494775958910960e+00
1.936774849891662598e-01,3.445674712340605517e+00
1.943177431821823120e-01,3.445854946690057208e+00
1.949580013751983643e-01,3.446035156533667099e+00
1.955982595682144165e-01,3.446215011574805587e+00
1.962385177612304688e-01,3.446394181902133091e+00
1.968787610530853271e-01,3.446572345266953885e+00
1.975190192461013794e-01,3.446749185944216531e+00
1.981592774391174316e-01,3.446924410402681715e+00
1.987995356321334839e-01,3.447097708393999760e+00
1.994397938251495361e-01,3.447268808102987414e+00
2.000800520181655884e-01,3.447437422262314310e+00
2.007203102111816406e-01,3.447603310116785558e+00
2.013605535030364990e-01,3.447766216097016834e+00
2.020008116960525513e-01,3.447925885063330309e+00
2.026410698890686035e-01,3.448082164190586774e+00
2.032813280820846558e-01,3.448234789853859006e+00
2.039215862751007080e-01,3.448383600491854217e+00
2.045618444681167603e-01,3.448528426074644493e+00
2.052021026611328125e-01,3.448669103370326727e+00
2.058423459529876709e-01,3.448805491460173123e+00
2.064826041460037231e-01,3.448937501288828145e+00
2.071228623390197754e-01,3.449064986994583304e+00
2.077631205320358276e-01,3.449187896952368160e+00
2.084033787250518799e-01,3.449306149705127389e+00
2.090436369180679321e-01,3.449419694862120522e+00
2.096838951110839844e-01,3.449528525377710153e+00
2.103241533041000366e-01,3.449632598410850903e+00
2.109643965959548950e-01,3.449731920241169814e+00
2.116046547889709473e-01,3.449826514446811210e+00
2.122449129819869995e-01,3.449916425803236653e+00
2.128851711750030518e-01,3.450001711882837885e+00
2.135254293680191040e-01,3.450082416165138888e+00
2.141656875610351562e-01,3.450158652248340729e+00
2.148059457540512085e-01,3.450230484389842811e+00
2.154461890459060669e-01,3.450298055754491777e+00
2.160864472389221191e-01,3.450361493178893291e+00
2.167267054319381714e-01,3.450420928014968247e+00
2.173669636249542236e-01,3.450476492554659380e+00
2.180072218179702759e-01,3.450528379610836804e+00
2.186474800109863281e-01,3.450576780448686876e+00
2.192877382040023804e-01,3.450621848507237299e+00
2.199279814958572388e-01,3.450663792760407578e+00
2.205682396888732910e-01,3.450702820247991909e+00
2.212084978818893433e-01,3.450739137146618063e+00
2.218487560749053955e-01,3.450772988903816341e+00
2.224890142679214478e-01,3.450804570470968891e+00
2.231292724609375000e-01,3.450834131291342199e+00
2.237695306539535522e-01,3.450861914834408850e+00
2.244097739458084106e-01,3.450888144172029826e+00
2.250500321388244629e-01,3.450913102505205110e+00
2.256902903318405151e-01,3.450937005287539439e+00
2.263305485248565674e-01,3.450960155658211903e+00
2.269708067178726196e-01,3.450982744740620056e+00
2.276110649108886719e-01,3.451005074315454113e+00
2.282513231039047241e-01,3.451027380179541026e+00
2.288915663957595825e-01,3.451049922883158150e+00
2.295318245887756348e-01,3.451072983376764380e+00
2.301720827817916870e-01,3.451096789420402544e+00
2.308123409748077393e-01,3.451121603475219235e+00
2.314525991678237915e-01,3.451147685168214352e+00
2.320928573608398438e-01,3.451175294436349184e+00
2.327331155538558960e-01,3.451204641751357993e+00
2.333733588457107544e-01,3.451236034498061045e+00
2.340136170387268066e-01,3.451269659786866395e+00
2.346538752317428589e-01,3.451305768932816598e+00
2.352941334247589111e-01,3.451344626798550141e+00
2.359343916177749634e-01,3.451386448995108935e+00
2.365746498107910156e-01,3.451431458809507635e+00
2.372149080038070679e-01,3.451479886192387436e+00
2.378551512956619263e-01,3.451531964005086550e+00
2.384954094886779785e-01,3.451587874559733482e+00
2.391356676816940308e-01,3.451647890588350087e+00
2.397759258747100830e-01,3.451712152766262420e+00
2.404161840677261353e-01,3.451780936279046585e+00
2.410564422607421875e-01,3.451854379999097944e+00
2.416967004537582397e-01,3.451932711230290884e+00
2.423369437456130981e-01,3.452016091171571599e+00
2.429772019386291504e-01,3.452104759132018863e+00
2.436174601316452026e-01,3.452198848440035661e+00
2.442577183246612549e-01,3.452298590734945272e+00
2.448979765176773071e-01,3.452404102854501389e+00
2.455382347106933594e-01,3.452515587558010246e+00
2.461784929037094116e-01,3.452633204173098491e+00
2.468187510967254639e-01,3.452757115691677647e+00
2.474589943885803223e-01,3.452887488036935792e+00
2.480992525815963745e-01,3.453024436923841201e+00
2.487395107746124268e-01,3.453168144358036873e+00
2.493797689676284790e-01,3.453318755576022969e+00
2.500200271606445312e-01,3.453476385889727496e+00
2.506602704524993896e-01,3.453641173684343535e+00
2.513005435466766357e-01,3.453813257886744204e+00
2.519407868385314941e-01,3.453992747706394084e+00
2.525810599327087402e-01,3.454179756338975338e+00
2.532213032245635986e-01,3.454374406951050247e+00
2.538615465164184570e-01,3.454576767374358148e+00
2.545018196105957031e-01,3.454786968694611105e+00
2.551420629024505615e-01,3.455005070097036057e+00
2.557823359966278076e-01,3.455231177368868423e+00
2.564225792884826660e-01,3.455465351614273040e+00
2.570628523826599121e-01,3.455707647812628736e+00
2.577030956745147705e-01,3.455958107071216645e+00
2.583433389663696289e-01,3.456216802666030485e+00
2.589836120605468750e-01,3.456483763554813571e+00
2.596238553524017334e-01,3.456758989631807388e+00
2.602641284465789795e-01,3.457042515888054002e+00
2.609043717384338379e-01,3.457334325721024726e+00
2.615446448326110840e-01,3.457634434609555996e+00
2.621848881244659424e-01,3.457942783730395320e+00
2.628251314163208008e-01,3.458259356157362241e+00
2.634654045104980469e-01,3.458584116538831132e+00
2.641056478023529053e-01,3.458916981647637279e+00
2.647459208965301514e-01,3.459257889417283849e+00
2.653861641883850098e-01,3.459606727687288164e+00
2.660264372825622559e-01,3.459963426178166213e+00
2.666666805744171143e-01,3.460327820850527036e+00
2.673069238662719727e-01,3.460699788547676459e+00
2.679471969604492188e-01,3.461079228552806697e+00
2.685874402523040771e-01,3.461465917304450635e+00
2.692277133464813232e-01,3.461859719640731914e+00
2.698679566383361816e-01,3.462260372622957494e+00
2.705082297325134277e-01,3.462667745260000984e+00
2.711484730243682861e-01,3.463081551013502235e+00
2.717887461185455322e-01,3.463501616697604035e+00
2.724289894104003906e-01,3.463927586651762702e+00
2.730692327022552490e-01,3.464359238224095527e+00
2.737095057964324951e-01,3.464796323608400730e+00
2.743497490882873535e-01,3.465238507649452515e+00
2.749900221824645996e-01,3.465685505512369868e+00
2.756302654743194580e-01,3.466136944541922560e+00
2.762705385684967041e-01,3.466592539897899172e+00
2.769107818603515625e-01,3.467051914181795702e+00
2.775510251522064209e-01,3.467514704718119400e+00
2.781912982463836670e-01,3.467980591478739605e+00
2.788315415382385254e-01,3.468449145826957292e+00
2.794718146324157715e-01,3.468920030042743186e+00
2.801120579242706299e-01,3.469392776610764173e+00
2.807523310184478760e-01,3.469867085874501100e+00
2.813925743103027344e-01,3.470342488014289017e+00
2.820328176021575928e-01,3.470818580500567130e+00
2.826730906963348389e-01,3.471294989294164690e+00
2.833133339881896973e-01,3.471771263131415708e+00
2.839536070823669434e-01,3.472247016456313062e+00
2.845938503742218018e-01,3.472721780614743459e+00
2.852341234683990479e-01,3.473195237909152411e+00
2.858743667602539062e-01,3.473666849601814377e+00
2.865146100521087646e-01,3.474136306837352972e+00
2.871548831462860107e-01,3.474603188463834869e+00
2.877951264381408691e-01,3.475067056495178441e+00
2.884353995323181152e-01,3.475527534821350351e+00
2.890756428241729736e-01,3.475984242395587565e+00
2.897159159183502197e-01,3.476436812545571797e+00
2.903561592102050781e-01,3.476884808894098455e+00
2.909964025020599365e-01,3.477327940287068486e+00
2.916366755962371826e-01,3.477765834573268933e+00
2.922769188880920410e-01,3.478198111038783402e+00
2.929171919822692871e-01,3.478624479158716198e+00
2.935574352741241455e-01,3.479044594099616639e+00
2.941977083683013916e-01,3.479458171572605618e+00
2.948379516601562500e-01,3.479864905572860323e+00
2.954781949520111084e-01,3.480264478140923323e+00
2.961184680461883545e-01,3.480656692510636141e+00
2.967587113380432129e-01,3.481041211772249788e+00
2.973989844322204590e-01,3.481417865255890032e+00
2.980392277240753174e-01,3.481786371125478396e+00
2.986795008182525635e-01,3.482146549851765194e+00
2.993197441101074219e-01,3.482498156518999632e+00
2.999599874019622803e-01,3.482841049835447400e+00
3.006002604961395264e-01,3.483175047034452021e+00
3.012405037879943848e-01,3.483499961152196178e+00
3.018807768821716309e-01,3.483815681069911463e+00
3.025210201740264893e-01,3.484122036927719712e+00
3.031612932682037354e-01,3.484418957203425649e+00
3.038015365600585938e-01,3.484706278694132298e+00
3.044417798519134521e-01,3.484983941661488949e+00
3.050820529460906982e-01,3.485251872066889245e+00
3.057222962379455566e-01,3.485509943987489478e+00
3.063625693321228027e-01,3.485758153533263126e+00
3.070028126239776611e-01,3.485996419686708148e+00
3.076430857181549072e-01,3.486224738961992919e+00
3.082833290100097656e-01,3.486443031601743847e+00
3.089235723018646240e-01,3.486651330311131503e+00
3.095638453960418701e-01,3.486849614200795422e+00
3.102040886878967285e-01,3.487037841302051966e+00
3.108443617820739746e-01,3.487216093150489193e+00
3.114846050739288330e-01,3.487384350233128316e+00
3.121248781681060791e-01,3.487542662889783429e+00
3.127651214599609375e-01,3.487691041172007456e+00
3.134053647518157959e-01,3.487829564168238416e+00
3.140456378459930420e-01,3.487958257866735412e+00
3.146858811378479004e-01,3.488077231689266533e+00
3.153261542320251465e-01,3.488186501925689242e+00
3.159663975238800049e-01,3.488286206650905719e+00
3.166066706180572510e-01,3.488376410306733177e+00
3.172469139099121094e-01,3.488457200859418350e+00
3.178871572017669678e-01,3.488528709019169671e+00
3.185274302959442139e-01,3.488591057791579075e+00
3.191676735877990723e-01,3.488644351763061202e+00
3.198079466819763184e-01,3.488688748026371300e+00
3.204481899738311768e-01,3.488724370539999065e+00
3.210884630680084229e-01,3.488751421466852243e+00
3.217287063598632812e-01,3.488770023464398129e+00
3.223689496517181396e-01,3.488780361384085538e+00
3.230092227458953857e-01,3.488782620344343055e+00
3.236494660377502441e-01,3.488777029886988235e+00
3.242897391319274902e-01,3.488763785432832165e+00
3.249299824237823486e-01,3.488743095622761636e+00
3.255702555179595947e-01,3.488715180345014488e+00
3.262104988098144531e-01,3.488680318284532955e+00
3.268507421016693115e-01,3.488638739941467115e+00
3.274910151958465576e-01,3.488590718142614566e+00
3.281312584877014160e-01,3.488536548377367374e+00
3.287715315818786621e-01,3.488476500270316194e+00
3.294117748737335205e-01,3.488410878096693146e+00
3.300520479679107666e-01,3.488339996528255327e+00
3.306922912597656250e-01,3.488264203015060794e+00
3.313325345516204834e-01,3.488183818791527280e+00
3.319728076457977295e-01,3.488099203339923626e+00
3.326130509376525879e-01,3.488010684464340372e+00
3.332533240318298340e-01,3.487918664662829293e+00
3.338935673236846924e-01,3.487823502685515109e+00
3.345338404178619385e-01,3.487725581520347617e+00
3.351740837097167969e-01,3.487625354757527774e+00
3.358143270015716553e-01,3.487523165608728437e+00
3.364546000957489014e-01,3.487419459598861682e+00
3.370948433876037598e-01,3.487314641826814832e+00
3.377351164817810059e-01,3.487209154794023824e+00
3.383753597736358643e-01,3.487103430549734817e+00
3.390156328678131104e-01,3.486997918373849537e+00
3.396558761596679688e-01,3.486893043607919296e+00
3.402961194515228271e-01,3.486789252233942982e+00
3.409363925457000732e-01,3.486687006204308048e+00
3.415766358375549316e-01,3.486586729923315087e+00
3.422169089317321777e-01,3.486488908808204723e+00
3.428571522235870361e-01,3.486393971039123407e+00
3.434974253177642822e-01,3.486302350986516085e+00
3.441376686096191406e-01,3.486214519200065531e+00
3.447779119014739990e-01,3.486130912604579635e+00
3.454181849956512451e-01,3.486051945186323664e+00
3.460584282875061035e-01,3.485978049402756795e+00
3.466987013816833496e-01,3.485909685000021518e+00
3.473389446735382080e-01,3.485847236676689498e+00
3.479792177677154541e-01,3.485791091480520798e+00
3.486194610595703125e-01,3.485741679255871972e+00
3.492597341537475586e-01,3.485699388911037921e+00
3.498999774456024170e-01,3.485664571712654869e+00
3.505402207374572754e-01,3.485637622573312555e+00
3.511804938316345215e-01,3.485618846479815680e+00
3.518207371234893799e-01,3.485608618252317381e+00
3.524610102176666260e-01,3.485607252317858951e+00
3.531012535095214844e-01,3.485615028846385410e+00
3.537415266036987305e-01,3.485632266218777531e+00
3.543817698955535889e-01,3.485659237878245165e+00
3.550220131874084473e-01,3.485696191162988455e+00
3.556622862815856934e-01,3.485743383516928695e+00
3.563025295734405518e-01,3.485801010398780875e+00
3.569428026676177979e-01,3.485869310275639066e+00
3.575830459594726562e-01,3.485948437824009094e+00
3.582233190536499023e-01,3.486038609568761437e+00
3.588635623455047607e-01,3.486139942168542838e+00
3.595038056373596191e-01,3.486252553442668933e+00
3.601440787315368652e-01,3.486376589477941934e+00
3.607843220233917236e-01,3.486512138007366701e+00
3.614245951175689697e-01,3.486659290100832198e+00
3.620648384094238281e-01,3.486818078409723132e+00
3.627051115036010742e-01,3.486988557503858388e+00
3.633453547954559326e-01,3.487170751244359934e+00
3.639855980873107910e-01,3.487364651336686272e+00
3.646258711814880371e-01,3.487570277219392612e+00
3.652661144733428955e-01,3.487787555880363932e+00
3.659063875675201416e-01,3.488016480150557097e+00
3.665466308593750000e-01,3.488256962174086429e+00
3.671869039535522461e-01,3.488508938429180972e+00
3.678271472454071045e-01,3.488772288386924991e+00
3.684673905372619629e-01,3.489046918912883655e+00
3.691076636314392090e-01,3.489332711965460909e+00
3.697479069232940674e-01,3.489629508548172332e+00
3.703881800174713135e-01,3.489937174802104636e+00
3.710284233093261719e-01,3.490255515981651957e+00
3.716686964035034180e-01,3.490584375247059334e+00
3.723089396953582764e-01,3.490923547237842151e+00
3.729491829872131348e-01,3.491272803789997603e+00
3.735894560813903809e-01,3.491631990022840082e+00
3.742296993732452393e-01,3.492000829338488543e+00
3.748699724674224854e-01,3.492379094352656921e+00
3.755102157592773438e-01,3.492766548329887311e+00
3.761504888534545898e-01,3.493162929792979376e+00
3.767907321453094482e-01,3.493567936010220087e+00
3.774309754371643066e-01,3.493981346223165918e+00
3.780712485313415527e-01,3.494402878998047690e+00
3.787114918231964111e-01,3.494832222294464330e+00
3.793517649173736572e-01,3.495269110850768080e+00
3.799920082092285156e-01,3.495713208996343191e+00
3.806322813034057617e-01,3.496164243181731912e+00
3.812725245952606201e-01,3.496621898848912835e+00
3.819127678871154785e-01,3.497085854996786924e+00
3.825530409812927246e-01,3.497555857849603989e+00
3.831932842731475830e-01,3.498031516659688922e+00
3.838335573673248291e-01,3.498512563175806722e+00
3.844738006591796875e-01,3.498998664038283302e+00
3.851140737533569336e-01,3.499489514643031818e+00
3.857543170452117920e-01,3.499984766231425404e+00
3.863945603370666504e-01,3.500484156037217964e+00
3.870348334312438965e-01,3.500987345678256091e+00
3.876750767230987549e-01,3.501494015113330249e+00
3.883153498172760010e-01,3.502003877615164740e+00
3.889555931091308594e-01,3.502516609272638526e+00
3.895958662033081055e-01,3.503031953496628326e+00
3.902361094951629639e-01,3.503549595178412801e+00
3.908763527870178223e-01,3.504069203139363431e+00
3.915166258811950684e-01,3.504590596763727195e+00
3.921568691730499268e-01,3.505113411822954550e+00
3.927971422672271729e-01,3.505637448313221771e+00
3.934373855590820312e-01,3.506162395569384138e+00
3.940776586532592773e-01,3.506688050470019746e+00
3.947179019451141357e-01,3.507214146569315183e+00
3.953581452369689941e-01,3.507740455708455052e+00
3.959984183311462402e-01,3.508266797885509991e+00
3.966386616230010986e-01,3.508792927694715402e+00
3.972789347171783447e-01,3.509318668599668012e+00
3.979191780090332031e-01,3.509843827064966781e+00
3.985594511032104492e-01,3.510368238852255907e+00
3.991996943950653076e-01,3.510891721251986120e+00
3.998399376869201660e-01,3.511414140626343716e+00
4.004802107810974121e-01,3.511935380364055170e+00
4.011204540729522705e-01,3.512455286715777447e+00
4.017607271671295166e-01,3.512973781452163546e+00
4.024009704589843750e-01,3.513490729374918686e+00
4.030412435531616211e-01,3.514006071665058961e+00
4.036814868450164795e-01,3.514519682792520694e+00
4.043217301368713379e-01,3.515031561341908528e+00
4.049620032310485840e-01,3.515541657089765959e+00
4.056022465229034424e-01,3.516049875653791013e+00
4.062425196170806885e-01,3.516556246360220239e+00
4.068827629089355469e-01,3.517060709277488151e+00
4.075230360031127930e-01,3.517563288587187920e+00
4.081632792949676514e-01,3.518063959761645432e+00
4.088035225868225098e-01,3.518562723210982846e+00
4.094437956809997559e-01,3.519059623450660812e+00
4.100840389728546143e-01,3.519554653383748732e+00
4.107243120670318604e-01,3.520047873417551543e+00
4.113645553588867188e-01,3.520539290528507781e+00
4.120048284530639648e-01,3.521028964301314623e+00
4.126450717449188232e-01,3.521516894664338260e+00
4.132853150367736816e-01,3.522003135756730074e+00
4.139255881309509277e-01,3.522487749049181716e+00
4.145658314228057861e-01,3.522970771679214685e+00
4.152061045169830322e-01,3.523452237660805064e+00
4.158463478088378906e-01,3.523932149127497748e+00
4.164866209030151367e-01,3.524410605409071806e+00
4.171268641948699951e-01,3.524887560071107373e+00
4.177671074867248535e-01,3.525363055292227266e+00
4.184073805809020996e-01,3.525837123524107497e+00
4.190476238727569580e-01,3.526309721092785399e+00
4.196878969669342041e-01,3.526780869049153999e+00
4.203281402587890625e-01,3.527250540931228251e+00
4.209684133529663086e-01,3.527718678065920876e+00
4.216086566448211670e-01,3.528185242401336019e+00
4.222488999366760254e-01,3.528650146356697270e+00
4.228891730308532715e-01,3.529113351186409453e+00
4.235294163227081299e-01,3.529574703568933103e+00
4.241696894168853760e-01,3.530034132663854685e+00
4.248099327087402344e-01,3.530491456938850803e+00
4.254502058029174805e-01,3.530946557341614778e+00
4.260904490947723389e-01,3.531399204807978975e+00
4.267306923866271973e-01,3.531849243687373185e+00
4.273709654808044434e-01,3.532296433067076080e+00
4.280112087726593018e-01,3.532740531719324117e+00
4.286514818668365479e-01,3.533181289980462658e+00
4.292917251586914062e-01,3.533618373863905759e+00
4.299319982528686523e-01,3.534051551254479673e+00
4.305722415447235107e-01,3.534480442808380474e+00
4.312124848365783691e-01,3.534904683492537281e+00
4.318527579307556152e-01,3.535323963407591918e+00
4.324930012226104736e-01,3.535737820454360580e+00
4.331332743167877197e-01,3.536145911888017412e+00
4.337735176086425781e-01,3.536547777531034775e+00
4.344137907028198242e-01,3.536942970306939937e+00
4.350540339946746826e-01,3.537331027116520588e+00
4.356943070888519287e-01,3.537711494689274705e+00
4.363345503807067871e-01,3.538083862986950656e+00
4.369747936725616455e-01,3.538447623789695129e+00
4.376150667667388916e-01,3.538802303786622527e+00
4.382553100585937500e-01,3.539147322227453429e+00
4.388955831527709961e-01,3.539482256191634590e+00
4.395358264446258545e-01,3.539806477707981180e+00
4.401760995388031006e-01,3.540119516449336867e+00
4.408163428306579590e-01,3.540420779271410190e+00
4.414565861225128174e-01,3.540709789535789298e+00
4.420968592166900635e-01,3.540986002096649266e+00
4.427371025085449219e-01,3.541248886999914802e+00
4.433773756027221680e-01,3.541497969257116907e+00
4.440176188945770264e-01,3.541732659991490451e+00
4.446578919887542725e-01,3.541952557395200429e+00
4.452981352806091309e-01,3.542157149273708061e+00
4.459383785724639893e-01,3.542345982198613186e+00
4.465786516666412354e-01,3.542518598447889744e+00
4.472188949584960938e-01,3.542674615672422700e+00
4.478591680526733398e-01,3.542813616336774274e+00
4.484994113445281982e-01,3.542935228736745046e+00
4.491396844387054443e-01,3.543039139649646785e+00
4.497799277305603027e-01,3.543124982226810715e+00
4.504201710224151611e-01,3.543192526830207800e+00
4.510604441165924072e-01,3.543241488009575946e+00
4.517006874084472656e-01,3.543271675922480934e+00
4.523409605026245117e-01,3.543282882723692850e+00
4.529812037944793701e-01,3.543274952222890128e+00
4.536214768886566162e-01,3.543247822052020268e+00
4.542617201805114746e-01,3.543201377946292752e+00
4.549019634723663330e-01,3.543135605446695813e+00
4.555422365665435791e-01,3.543050500683137205e+00
4.561824798583984375e-01,3.542946114551812187e+00
4.568227529525756836e-01,3.542822519384174029e+00
4.574629962444305420e-01,3.542679851956938464e+00
4.581032693386077881e-01,3.542518254641803921e+00
4.587435126304626465e-01,3.542337963935525025e+00
4.593837559223175049e-01,3.542139163031009730e+00
4.600240290164947510e-01,3.541922175437690612e+00
4.606642723083496094e-01,3.541687289366554747e+00
4.613045454025268555e-01,3.541434879406129888e+00
4.619447886943817139e-01,3.541165296856233269e+00
4.625850617885589600e-01,3.540878969248695274e+00
4.632253050804138184e-01,3.540576370363679448e+00
4.638655483722686768e-01,3.540257950614746463e+00
4.645058214664459229e-01,3.539924208329640720e+00
4.651460647583007812e-01,3.539575733099692201e+00
4.657863378524780273e-01,3.539213025966517989e+00
4.664265811443328857e-01,3.538836714837026776e+00
4.670668542385101318e-01,3.538447372356620768e+00
4.677070975303649902e-01,3.538045681817214572e+00
4.683473408222198486e-01,3.537632222111032121e+00
4.689876139163970947e-01,3.537207676663269407e+00
4.696278572082519531e-01,3.536772736223700253e+00
4.702681303024291992e-01,3.536328053754555611e+00
4.709083735942840576e-01,3.535874361631175411e+00
4.715486466884613037e-01,3.535412327238851127e+00
4.721888899803161621e-01,3.534942688012612244e+00
4.728291332721710205e-01,3.534466154973582519e+00
4.734694063663482666e-01,3.533983391299535093e+00
4.741096496582031250e-01,3.533495166506326335e+00
4.747499227523803711e-01,3.533002154166296815e+00
4.753901660442352295e-01,3.532505069418442112e+00
4.760304391384124756e-01,3.532004596641204586e+00
4.766706824302673340e-01,3.531501443043744803e+00
4.773109257221221924e-01,3.530996291757461769e+00
4.779511988162994385e-01,3.530489766668391205e+00
4.785914421081542969e-01,3.529982592364068417e+00
4.792317152023315430e-01,3.529475341071915295e+00
4.798719584941864014e-01,3.528968695214828699e+00
4.805122315883636475e-01,3.528463213632117679e+00
4.811524748802185059e-01,3.527959528880673545e+00
4.817927181720733643e-01,3.527458228556178632e+00
4.824329912662506104e-01,3.526959794228372580e+00
4.830732345581054688e-01,3.526464824015769217e+00
4.837135076522827148e-01,3.525973793416391722e+00
4.843537509441375732e-01,3.525487226156729825e+00
4.849940240383148193e-01,3.525005543489967863e+00
4.856342673301696777e-01,3.524529236284347444e+00
4.862745106220245361e-01,3.524058716660595003e+00
4.869147837162017822e-01,3.523594344835942138e+00
4.875550270080566406e-01,3.523136566097763378e+00
4.881953001022338867e-01,3.522685638667782726e+00
4.888355433940887451e-01,3.522241993792067483e+00
4.894758164882659912e-01,3.521805848805810157e+00
4.901160597801208496e-01,3.521377521628689777e+00
4.907563030719757080e-01,3.520957280617991181e+00
4.913965761661529541e-01,3.520545309221017938e+00
4.920368194580078125e-01,3.520141867627914145e+00
4.926770925521850586e-01,3.519747102591105570e+00
4.933173358440399170e-01,3.519361207831886773e+00
4.939576089382171631e-01,3.518984313372715889e+00
4.945978522300720215e-01,3.518616545744190027e+00
4.952380955219268799e-01,3.518257987410507770e+00
4.958783686161041260e-01,3.517908728929675988e+00
4.965186119079589844e-01,3.517568825793551124e+00
4.971588850021362305e-01,3.517238304235965174e+00
4.977991282939910889e-01,3.516917185976930149e+00
4.984394013881683350e-01,3.516605472999167148e+00
4.990796446800231934e-01,3.516303169265272643e+00
4.997198879718780518e-01,3.516010209053436419e+00
5.003601312637329102e-01,3.515726538493691766e+00
5.010004043579101562e-01,3.515452098655502233e+00
5.016406774520874023e-01,3.515186803986623865e+00
5.022809505462646484e-01,3.514930568276739109e+00
5.029211640357971191e-01,3.514683284714021028e+00
5.035614371299743652e-01,3.514444774984349706e+00
5.042017102241516113e-01,3.514214951692307132e+00
5.048419237136840820e-01,3.513993666039540109e+00
5.054821968078613281e-01,3.513780703758210944e+00
5.061224699020385742e-01,3.513575938921926767e+00
5.067627429962158203e-01,3.513379176153202721e+00
5.074029564857482910e-01,3.513190245877279239e+00
5.080432295799255371e-01,3.513008909886676800e+00
5.086835026741027832e-01,3.512834959764495668e+00
5.093237161636352539e-01,3.512668239603073950e+00
5.099639892578125000e-01,3.512508465878619646e+00
5.106042623519897461e-01,3.512355425266177278e+00
5.112445354461669922e-01,3.512208898441532945e+00
5.118847489356994629e-01,3.512068660275084131e+00
5.125250220298767090e-01,3.511934439963402710e+00
5.131652951240539551e-01,3.511806017367047783e+00
5.138055086135864258e-01,3.511683127047987796e+00
5.144457817077636719e-01,3.511565535091850876e+00
5.150860548019409180e-01,3.511453008371244522e+00
5.157263278961181641e-01,3.511345260887794417e+00
5.163665413856506348e-01,3.511242080192727322e+00
5.170068144798278809e-01,3.511143200673359388e+00
5.176470875740051270e-01,3.511048342393655375e+00
5.182873010635375977e-01,3.510957331006981708e+00
5.189275741577148438e-01,3.510869865340868756e+00
5.195678472518920898e-01,3.510785725264278234e+00
5.202081203460693359e-01,3.510704661838579099e+00
5.208483338356018066e-01,3.510626457598931438e+00
5.214886069297790527e-01,3.510550852816570533e+00
5.221288800239562988e-01,3.510477655513224882e+00
5.227690935134887695e-01,3.510406634095931899e+00
5.234093666076660156e-01,3.510337552325539789e+00
5.240496397018432617e-01,3.510270195935521365e+00
5.246899127960205078e-01,3.510204410729678592e+00
5.253301262855529785e-01,3.510139955799994826e+00
5.259703993797302246e-01,3.510076637395621812e+00
5.266106724739074707e-01,3.510014281678222048e+00
5.272508859634399414e-01,3.509952746220925679e+00
5.278911590576171875e-01,3.509891793197909227e+00
5.285314321517944336e-01,3.509831294037812466e+00
5.291717052459716797e-01,3.509771100777138386e+00
5.298119187355041504e-01,3.509711075035371053e+00
5.304521918296813965e-01,3.509651047696729087e+00
5.310924649238586426e-01,3.509590913954312441e+00
5.317326784133911133e-01,3.509530551293193579e+00
5.323729515075683594e-01,3.509469824237734237e+00
5.330132246017456055e-01,3.509408676180462816e+00
5.336534976959228516e-01,3.509346963596374991e+00
5.342937111854553223e-01,3.509284651340727201e+00
5.349339842796325684e-01,3.509221611188278800e+00
5.355742573738098145e-01,3.509157822993754117e+00
5.362144708633422852e-01,3.509093206590020664e+00
5.368547439575195312e-01,3.509027730239473453e+00
5.374950170516967773e-01,3.508961345617279903e+00
5.381352901458740234e-01,3.508894013460443162e+00
5.387755036354064941e-01,3.508825748083105101e+00
5.394157767295837402e-01,3.508756508250970185e+00
5.400560498237609863e-01,3.508686304813290135e+00
5.406962633132934570e-01,3.508615167338145824e+00
5.413365364074707031e-01,3.508543049468921815e+00
5.419768095016479492e-01,3.508470065574405439e+00
5.426170825958251953e-01,3.508396197420716955e+00
5.432572960853576660e-01,3.508321499332813787e+00
5.438975691795349121e-01,3.508246034947312797e+00
5.445378422737121582e-01,3.508169833047053210e+00
5.451780557632446289e-01,3.508093006113058188e+00
5.458183288574218750e-01,3.508015596976773232e+00
5.464586019515991211e-01,3.507937699734483328e+00
5.470988750457763672e-01,3.507859427413992037e+00
5.477390885353088379e-01,3.507780841959222240e+00
5.483793616294860840e-01,3.507702073073792448e+00
5.490196347236633301e-01,3.507623213816260410e+00
5.496598482131958008e-01,3.507544398376819306e+00
5.503001213073730469e-01,3.507465713032216215e+00
5.509403944015502930e-01,3.507387315532303873e+00
5.515806674957275391e-01,3.507309316233035990e+00
5.522208809852600098e-01,3.507231863301602637e+00
5.528611540794372559e-01,3.507155096820267381e+00
5.535014271736145020e-01,3.507079105412426401e+00
5.541416406631469727e-01,3.507004096600229381e+00
5.547819137573242188e-01,3.506930175866806554e+00
5.554221868515014648e-01,3.506857460845766550e+00
5.560624599456787109e-01,3.506786133589967047e+00
5.567026734352111816e-01,3.506716316186899274e+00
5.573429465293884277e-01,3.506648150851324530e+00
5.579832196235656738e-01,3.506581763546067432e+00
5.586234927177429199e-01,3.506517313828164895e+00
5.592637062072753906e-01,3.506454908167202511e+00
5.599039793014526367e-01,3.506394660750796533e+00
5.605442523956298828e-01,3.506336744033835551e+00
5.611844658851623535e-01,3.506281209699563028e+00
5.618247389793395996e-01,3.506228210155563296e+00
5.624650120735168457e-01,3.506177811374929121e+00
5.631052851676940918e-01,3.506130131112650261e+00
5.637454986572265625e-01,3.506085249361607925e+00
5.643857717514038086e-01,3.506043246302641414e+00
5.650260448455810547e-01,3.506004181513172391e+00
5.656662583351135254e-01,3.505968116660541867e+00
5.663065314292907715e-01,3.505935101501412632e+00
5.669468045234680176e-01,3.505905160047218416e+00
5.675870776176452637e-01,3.505878323779159089e+00
5.682272911071777344e-01,3.505854585357314868e+00
5.688675642013549805e-01,3.505833986635266797e+00
5.695078372955322266e-01,3.505816485515093284e+00
5.701480507850646973e-01,3.505802040247928630e+00
5.707883238792419434e-01,3.505790642233641119e+00
5.714285969734191895e-01,3.505782216130916229e+00
5.720688700675964355e-01,3.505776736624001799e+00
5.727090835571289062e-01,3.505774086822338376e+00
5.733493566513061523e-01,3.505774179311170524e+00
5.739896297454833984e-01,3.505776926907167024e+00
5.746298432350158691e-01,3.505782214740082559e+00
5.752701163291931152e-01,3.505789906742187156e+00
5.759103894233703613e-01,3.505799839648064520e+00
5.765506625175476074e-01,3.505811906160599456e+00
5.771908760070800781e-01,3.505825922666680583e+00
5.778311491012573242e-01,3.505841698126975992e+00
5.784714221954345703e-01,3.505859074921389151e+00
5.791116356849670410e-01,3.505877843887935441e+00
5.797519087791442871e-01,3.505897798705503554e+00
5.803921818733215332e-01,3.505918757827188426e+00
5.810324549674987793e-01,3.505940446078545936e+00
5.816726684570312500e-01,3.505962717061216427e+00
5.823129415512084961e-01,3.505985258059817422e+00
5.829532146453857422e-01,3.506007892775001800e+00
5.835934281349182129e-01,3.506030380717250150e+00
5.842337012290954590e-01,3.506052438795894233e+00
5.848739743232727051e-01,3.506073867627848006e+00
5.855142474174499512e-01,3.506094392163809914e+00
5.861544609069824219e-01,3.506113785360406965e+00
5.867947340011596680e-01,3.506131799624011780e+00
5.874350070953369141e-01,3.506148190281751287e+00
5.880752205848693848e-01,3.506162733506875462e+00
5.887154936790466309e-01,3.506175190200356617e+00
5.893557667732238770e-01,3.506185306594209905e+00
5.899960398674011230e-01,3.506192914433801100e+00
5.906362533569335938e-01,3.506197760877962644e+00
5.912765264511108398e-01,3.506199625285598032e+00
5.919167995452880859e-01,3.506198344002893208e+00
5.925570130348205566e-01,3.506193706577644953e+00
5.931972861289978027e-01,3.506185552054664534e+00
5.938375592231750488e-01,3.506173699146973632e+00
5.944778323173522949e-01,3.506157994781001541e+00
5.951180458068847656e-01,3.506138296489820672e+00
5.957583189010620117e-01,3.506114490089367486e+00
5.963985919952392578e-01,3.506086443816312848e+00
5.970388054847717285e-01,3.506054082667680483e+00
5.976790785789489746e-01,3.506017267478861221e+00
5.983193516731262207e-01,3.505975963934361950e+00
5.989596247673034668e-01,3.505930116974774968e+00
5.995998382568359375e-01,3.505879675058018563e+00
6.002401113510131836e-01,3.505824624715113025e+00
6.008803844451904297e-01,3.505764909146425801e+00
6.015205979347229004e-01,3.505700610263625450e+00
6.021608710289001465e-01,3.505631681680779987e+00
6.028011441230773926e-01,3.505558175725685288e+00
6.034414172172546387e-01,3.505480163164382823e+00
6.040816307067871094e-01,3.505397696711350264e+00
6.047219038009643555e-01,3.505310852480036488e+00
6.053621768951416016e-01,3.505219731267525063e+00
6.060023903846740723e-01,3.505124430630651489e+00
6.066426634788513184e-01,3.505025039537168041e+00
6.072829365730285645e-01,3.504921739990322749e+00
6.079232096672058105e-01,3.504814659923118469e+00
6.085634231567382812e-01,3.504703954043803638e+00
6.092036962509155273e-01,3.504589761305551221e+00
6.098439693450927734e-01,3.504472276814856180e+00
6.104841828346252441e-01,3.504351694454379107e+00
6.111244559288024902e-01,3.504228181593436631e+00
6.117647290229797363e-01,3.504101935834216697e+00
6.124050021171569824e-01,3.503973183970729988e+00
6.130452156066894531e-01,3.503842116696256781e+00
6.136854887008666992e-01,3.503708928639419184e+00
6.143257617950439453e-01,3.503573875436012397e+00
6.149659752845764160e-01,3.503437168354692766e+00
6.156062483787536621e-01,3.503299027350763595e+00
6.162465214729309082e-01,3.503159651261270824e+00
6.168867945671081543e-01,3.503019289922247204e+00
6.175270080566406250e-01,3.502878181009596581e+00
6.181672811508178711e-01,3.502736513025022536e+00
6.188075542449951172e-01,3.502594512535425864e+00
6.194477677345275879e-01,3.502452426279214492e+00
6.200880408287048340e-01,3.502310434121548965e+00
6.207283139228820801e-01,3.502168756258728699e+00
6.213685870170593262e-01,3.502027612605957074e+00
6.220088005065917969e-01,3.501887222979794601e+00
6.226490736007690430e-01,3.501747715928541282e+00
6.232893466949462891e-01,3.501609326052071758e+00
6.239295601844787598e-01,3.501472229499651867e+00
6.245698332786560059e-01,3.501336601019760408e+00
6.252101063728332520e-01,3.501202598936318910e+00
6.258503794670104980e-01,3.501070389506238278e+00
6.264905929565429688e-01,3.500940125005489456e+00
6.271308660507202148e-01,3.500811934403159853e+00
6.277711391448974609e-01,3.500685972909027832e+00
6.284113526344299316e-01,3.500562327970343723e+00
6.290516257286071777e-01,3.500441171574235621e+00
6.296918988227844238e-01,3.500322561060515980e+00
6.303321719169616699e-01,3.500206590472004109e+00
6.309723854064941406e-01,3.500093408103642112e+00
6.316126585006713867e-01,3.499983004038026202e+00
6.322529315948486328e-01,3.499875508293627480e+00
6.328931450843811035e-01,3.499770990546445137e+00
6.335334181785583496e-01,3.499669453264230068e+00
6.341736912727355957e-01,3.499570960347443638e+00
6.348139643669128418e-01,3.499475565321882975e+00
6.354541778564453125e-01,3.499383275331233278e+00
6.360944509506225586e-01,3.499294107954175281e+00
6.367347240447998047e-01,3.499208102937745757e+00
6.373749375343322754e-01,3.499125225373732828e+00
6.380152106285095215e-01,3.499045475075975631e+00
6.386554837226867676e-01,3.498968853326736017e+00
6.392957568168640137e-01,3.498895342690664378e+00
6.399359703063964844e-01,3.498824919076946038e+00
6.405762434005737305e-01,3.498757559247287929e+00
6.412165164947509766e-01,3.498693213863155016e+00
6.418567299842834473e-01,3.498631858316203491e+00
6.424970030784606934e-01,3.498573429420475556e+00
6.431372761726379395e-01,3.498517895216925133e+00
6.437775492668151855e-01,3.498465186719065478e+00
6.444177627563476562e-01,3.498415262650873547e+00
6.450580358505249023e-01,3.498368042613613671e+00
6.456983089447021484e-01,3.498323503579019889e+00
6.463385224342346191e-01,3.498281550594750655e+00
6.469787955284118652e-01,3.498242111262872100e+00
6.476190686225891113e-01,3.498205140293642046e+00
6.482593417167663574e-01,3.498170536586135526e+00
6.488995552062988281e-01,3.498138256456815753e+00
6.495398283004760742e-01,3.498108203932660309e+00
6.501801013946533203e-01,3.498080341066193810e+00
6.508203148841857910e-01,3.498054530533724282e+00
6.514605879783630371e-01,3.498030747570844312e+00
6.521008610725402832e-01,3.498008905969259175e+00
6.527411341667175293e-01,3.497988938120468294e+00
6.533813476562500000e-01,3.497970755087540518e+00
6.540216207504272461e-01,3.497954297353524034e+00
6.546618938446044922e-01,3.497939476561216843e+00
6.553021073341369629e-01,3.497926236548121626e+00
6.559423804283142090e-01,3.497914503597511438e+00
6.565826535224914551e-01,3.497904202065084345e+00
6.572229266166687012e-01,3.497895254433276868e+00
6.578631401062011719e-01,3.497887640216637894e+00
6.585034132003784180e-01,3.497881255302683456e+00
6.591436862945556641e-01,3.497876024851926502e+00
6.597838997840881348e-01,3.497871943226280145e+00
6.604241728782653809e-01,3.497868901084828952e+00
6.610644459724426270e-01,3.497866861722925158e+00
6.617047190666198730e-01,3.497865768256773311e+00
6.623449325561523438e-01,3.497865559622321374e+00
6.629852056503295898e-01,3.497866208576546843e+00
6.636254787445068359e-01,3.497867615608766911e+00
6.642656922340393066e-01,3.497869803167640512e+00
6.649059653282165527e-01,3.497872685295574158e+00
6.655462384223937988e-01,3.497876213196951412e+00
6.661865115165710449e-01,3.497880353776475548e+00
6.668267250061035156e-01,3.497885077585821456e+00
6.674669981002807617e-01,3.497890335446242283e+00
6.681072711944580078e-01,3.497896095450097498e+00
6.687474846839904785e-01,3.497902317813406547e+00
6.693877577781677246e-01,3.497908984625326845e+00
6.700280308723449707e-01,3.497916057061531525e+00
6.706683039665222168e-01,3.497923493257382610e+00
6.713085174560546875e-01,3.497931300843315938e+00
6.719487905502319336e-01,3.497939403908800760e+00
6.725890636444091797e-01,3.497947849981198232e+00
6.732292771339416504e-01,3.497956525093992575e+00
6.738695502281188965e-01,3.497965474256080398e+00
6.745098233222961426e-01,3.497974668943271137e+00
6.751500964164733887e-01,3.497984069288446740e+00
6.757903099060058594e-01,3.497993672211141991e+00
6.764305830001831055e-01,3.498003447529252519e+00
6.770708560943603516e-01,3.498013413439958086e+00
6.777110695838928223e-01,3.498023510743720088e+00
6.783513426780700684e-01,3.498033762922807988e+00
6.789916157722473145e-01,3.498044127786361202e+00
6.796318888664245605e-01,3.498054621943000875e+00
6.802721023559570312e-01,3.498065213065064682e+00
6.809123754501342773e-01,3.498075902853555075e+00
6.815526485443115234e-01,3.498086664213721164e+00
6.821928620338439941e-01,3.498097524892191501e+00
6.828331351280212402e-01,3.498108457528394499e+00
6.834734082221984863e-01,3.498119434614377354e+00
6.841136813163757324e-01,3.498130469597457548e+00
6.847538948059082031e-01,3.498141562227036871e+00
6.853941679000854492e-01,3.498152709476499034e+00
6.860344409942626953e-01,3.498163885074324853e+00
6.866746544837951660e-01,3.498175092116854401e+00
6.873149275779724121e-01,3.498186335067024366e+00
6.879552006721496582e-01,3.498197611945371488e+00
6.885954737663269043e-01,3.498208889192236715e+00
6.892356872558593750e-01,3.498220194666571636e+00
6.898759603500366211e-01,3.498231525151061838e+00
6.905162334442138672e-01,3.498242859934581173e+00
6.911564469337463379e-01,3.498254207060683019e+00
6.917967200279235840e-01,3.498265563108194698e+00
6.924369931221008301e-01,3.498276935292327305e+00
6.930772662162780762e-01,3.498288294805462328e+00
6.937174797058105469e-01,3.498299664207191739e+00
6.943577527999877930e-01,3.498311055260399982e+00
6.949980258941650391e-01,3.498322425399148283e+00
6.956382393836975098e-01,3.498333778428474261e+00
6.962785124778747559e-01,3.498345149719370717e+00
6.969187855720520020e-01,3.498356514665047712e+00
6.975590586662292480e-01,3.498367892204944596e+00
6.981992721557617188e-01,3.498379244217391992e+00
6.988395452499389648e-01,3.498390603677409949e+00
6.994798183441162109e-01,3.498401949869576200e+00
7.001200318336486816e-01,3.498413298571885655e+00
7.007603049278259277e-01,3.498424624086719170e+00
7.014005780220031738e-01,3.498435922772449747e+00
7.020408511161804199e-01,3.498447248229213713e+00
7.026810646057128906e-01,3.498458565549682486e+00
7.033213376998901367e-01,3.498469881520984259e+00
7.039616107940673828e-01,3.498481162059343674e+00
7.046018242835998535e-01,3.498492453859444851e+00
7.052420973777770996e-01,3.498503737204590625e+00
7.058823704719543457e-01,3.498515005548878509e+00
7.065226435661315918e-01,3.498526267079001606e+00
7.071628570556640625e-01,3.498537534269222427e+00
7.078031301498413086e-01,3.498548772067512136e+00
7.084434032440185547e-01,3.498560035024124382e+00
7.090836167335510254e-01,3.498571266379304490e+00
7.097238898277282715e-01,3.498582500526256744e+00
7.103641629219055176e-01,3.498593732194521522e+00
7.110044360160827637e-01,3.498604970496902666e+00
7.116446495056152344e-01,3.498616206321534250e+00
7.122849225997924805e-01,3.498627437944121787e+00
7.129251956939697266e-01,3.498638686875786163e+00
7.135654091835021973e-01,3.498649924313506521e+00
7.142056822776794434e-01,3.498661181668103470e+00
7.148459553718566895e-01,3.498672454302842905e+00
7.154862284660339355e-01,3.498683720095576710e+00
7.161264419555664062e-01,3.498695042761959861e+00
7.167667150497436523e-01,3.498706384353456933e+00
7.174069881439208984e-01,3.498717737979633924e+00
7.180472612380981445e-01,3.498729142164247907e+00
7.186874747276306152e-01,3.498740588896478876e+00
7.193277478218078613e-01,3.498752081137799230e+00
7.199680209159851074e-01,3.498763653099236759e+00
7.206082344055175781e-01,3.498775297293333253e+00
7.212485074996948242e-01,3.498787028313325109e+00
7.218887805938720703e-01,3.498798872411228444e+00
7.225290536880493164e-01,3.498810805949299940e+00
7.231692671775817871e-01,3.498822923678321040e+00
7.238095402717590332e-01,3.498835184844030444e+00
7.244498133659362793e-01,3.498847607029304640e+00
7.250900268554687500e-01,3.498860265820935567e+00
7.257302999496459961e-01,3.498873165013131725e+00
7.263705730438232422e-01,3.498886349022162001e+00
7.270108461380004883e-01,3.498899840032439812e+00
7.276510596275329590e-01,3.498913700169674179e+00
7.282913327217102051e-01,3.498927978553294071e+00
7.289316058158874512e-01,3.498942745125824594e+00
7.295718193054199219e-01,3.498958034352896540e+00
7.302120923995971680e-01,3.498973958807325424e+00
7.308523654937744141e-01,3.498990556763151183e+00
7.314926385879516602e-01,3.499007943546712074e+00
7.321328520774841309e-01,3.499026222468306191e+00
7.327731251716613770e-01,3.499045497047483799e+00
7.334133982658386230e-01,3.499065888612970632e+00
7.340536117553710938e-01,3.499087545657294296e+00
7.346938848495483398e-01,3.499110643525226827e+00
7.353341579437255859e-01,3.499135345464751801e+00
7.359744310379028320e-01,3.499161810743255607e+00
7.366146445274353027e-01,3.499190308575940822e+00
7.372549176216125488e-01,3.499221035541799196e+00
7.378951907157897949e-01,3.499254272962407875e+00
7.385354042053222656e-01,3.499290310214287381e+00
7.391756772994995117e-01,3.499329455726853055e+00
7.398159503936767578e-01,3.499372078405391218e+00
7.404562234878540039e-01,3.499418544780637852e+00
7.410964369773864746e-01,3.499469287324567190e+00
7.417367100715637207e-01,3.499524798033385231e+00
7.423769831657409668e-01,3.499585545271820308e+00
7.430171966552734375e-01,3.499652104204338254e+00
7.436574697494506836e-01,3.499725088564630937e+00
7.442977428436279297e-01,3.499805182312982321e+00
7.449380159378051758e-01,3.499893066818358101e+00
7.455782294273376465e-01,3.499989547421781033e+00
7.462185025215148926e-01,3.500095479777136198e+00
7.468587756156921387e-01,3.500211839167098660e+00
7.474989891052246094e-01,3.500339559777692955e+00
7.481392621994018555e-01,3.500479777078266963e+00
7.487795352935791016e-01,3.500633666201844463e+00
7.494198083877563477e-01,3.500802498778179839e+00
7.500600218772888184e-01,3.500987625398569225e+00
7.507002949714660645e-01,3.501190558786611451e+00
7.513405680656433105e-01,3.501412856400476059e+00
7.519807815551757812e-01,3.501656200312525780e+00
7.526210546493530273e-01,3.501922471779961299e+00
7.532613277435302734e-01,3.502213609611435352e+00
7.539016008377075195e-01,3.502531704174562943e+00
7.545418143272399902e-01,3.502878917133841696e+00
7.551820874214172363e-01,3.503257749584459013e+00
7.558223605155944824e-01,3.503670664704515492e+00
7.564625740051269531e-01,3.504120302946494014e+00
7.571028470993041992e-01,3.504609632962004007e+00
7.577431201934814453e-01,3.505141622113634003e+00
7.583833932876586914e-01,3.505719495035584110e+00
7.590236067771911621e-01,3.506346557825832377e+00
7.596638798713684082e-01,3.507026536936723282e+00
7.603041529655456543e-01,3.507763132635879799e+00
7.609443664550781250e-01,3.508560233660283245e+00
7.615846395492553711e-01,3.509422202219852238e+00
7.622249126434326172e-01,3.510353316642841115e+00
7.628651857376098633e-01,3.511358203925362353e+00
7.635053992271423340e-01,3.512441542310140719e+00
7.641456723213195801e-01,3.513608592088889981e+00
7.647859454154968262e-01,3.514864520782345458e+00
7.654261589050292969e-01,3.516214660453841567e+00
7.660664319992065430e-01,3.517664983718476357e+00
7.667067050933837891e-01,3.519221295739098032e+00
7.673469781875610352e-01,3.520889772419833363e+00
7.679871916770935059e-01,3.522676632877109970e+00
7.686274647712707520e-01,3.524588843768583946e+00
7.692677378654479980e-01,3.526633063488927355e+00
7.699079513549804688e-01,3.528816200354035093e+00
7.705482244491577148e-01,3.531145903692863186e+00
7.711884975433349609e-01,3.533629564891353603e+00
7.718287706375122070e-01,3.536274880776882235e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329693e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118484e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375955e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_2.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307415e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339650739e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431342703e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605052e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023709567e+00
-7.078031301498413086e-01,3.498548728121950724e+00
-7.071628570556640625e-01,3.498537483491953815e+00
-7.065226435661315918e-01,3.498526208459154851e+00
-7.058823704719543457e-01,3.498514937932495350e+00
-7.052420973777770996e-01,3.498503659278144884e+00
-7.046018242835998535e-01,3.498492364128261478e+00
-7.039616107940673828e-01,3.498481058825822387e+00
-7.033213376998901367e-01,3.498469762854591991e+00
-7.026810646057128906e-01,3.498458429261368963e+00
-7.020408511161804199e-01,3.498447091840009016e+00
-7.014005780220031738e-01,3.498435743471039139e+00
-7.007603049278259277e-01,3.498424418695166072e+00
-7.001200318336486816e-01,3.498413063498415632e+00
-6.994798183441162109e-01,3.498401681062717650e+00
-6.988395452499389648e-01,3.498390296560504265e+00
-6.981992721557617188e-01,3.498378893636754583e+00
-6.975590586662292480e-01,3.498367492364381270e+00
-6.969187855720520020e-01,3.498356059036286325e+00
-6.962785124778747559e-01,3.498344630973169611e+00
-6.956382393836975098e-01,3.498333188338763833e+00
-6.949980258941650391e-01,3.498321754750599588e+00
-6.943577527999877930e-01,3.498310293714520292e+00
-6.937174797058105469e-01,3.498298800204432624e+00
-6.930772662162780762e-01,3.498287315433438849e+00
-6.924369931221008301e-01,3.498275826109924491e+00
-6.917967200279235840e-01,3.498264308014777946e+00
-6.911564469337463379e-01,3.498252788112560907e+00
-6.905162334442138672e-01,3.498241257171445628e+00
-6.898759603500366211e-01,3.498229716335483186e+00
-6.892356872558593750e-01,3.498218155107863048e+00
-6.885954737663269043e-01,3.498206591509114283e+00
-6.879552006721496582e-01,3.498195025725260976e+00
-6.873149275779724121e-01,3.498183426645267602e+00
-6.866746544837951660e-01,3.498171824240166927e+00
-6.860344409942626953e-01,3.498160216596974958e+00
-6.853941679000854492e-01,3.498148594882064089e+00
-6.847538948059082031e-01,3.498136951341569212e+00
-6.841136813163757324e-01,3.498125307176302545e+00
-6.834734082221984863e-01,3.498113659729739311e+00
-6.828331351280212402e-01,3.498102003222578471e+00
-6.821928620338439941e-01,3.498090317607273292e+00
-6.815526485443115234e-01,3.498078623293237044e+00
-6.809123754501342773e-01,3.498066939697738853e+00
-6.802721023559570312e-01,3.498055230730217957e+00
-6.796318888664245605e-01,3.498043514462056081e+00
-6.789916157722473145e-01,3.498031779127508401e+00
-6.783513426780700684e-01,3.498020046501638891e+00
-6.777110695838928223e-01,3.498008288504205865e+00
-6.770708560943603516e-01,3.497996535131452589e+00
-6.764305830001831055e-01,3.497984749292392337e+00
-6.757903099060058594e-01,3.497972976064375850e+00
-6.751500964164733887e-01,3.497961182138427993e+00
-6.745098233222961426e-01,3.497949380875672531e+00
-6.738695502281188965e-01,3.497937557988112456e+00
-6.732292771339416504e-01,3.497925734576759815e+00
-6.725890636444091797e-01,3.497913919418549344e+00
-6.719487905502319336e-01,3.497902045570261187e+00
-6.713085174560546875e-01,3.497890204536029390e+00
-6.706683039665222168e-01,3.497878325011713585e+00
-6.700280308723449707e-01,3.497866456481403485e+00
-6.693877577781677246e-01,3.497854564450222803e+00
-6.687474846839904785e-01,3.497842661949801091e+00
-6.681072711944580078e-01,3.497830757897173459e+00
-6.674669981002807617e-01,3.497818836969033285e+00
-6.668267250061035156e-01,3.497806905502240049e+00
-6.661865115165710449e-01,3.497794960371904960e+00
-6.655462384223937988e-01,3.497783011837351630e+00
-6.649059653282165527e-01,3.497771050570026574e+00
-6.642656922340393066e-01,3.497759068265706262e+00
-6.636254787445068359e-01,3.497747071406636099e+00
-6.629852056503295898e-01,3.497735098912103435e+00
-6.623449325561523438e-01,3.497723081936867651e+00
-6.617047190666198730e-01,3.497711072010291744e+00
-6.610644459724426270e-01,3.497699042930418223e+00
-6.604241728782653809e-01,3.497687003735921341e+00
-6.597838997840881348e-01,3.497674956188465689e+00
-6.591436862945556641e-01,3.497662881542452862e+00
-6.585034132003784180e-01,3.497650827308511623e+00
-6.578631401062011719e-01,3.497638739718797574e+00
-6.572229266166687012e-01,3.497626633028878551e+00
-6.565826535224914551e-01,3.497614543430515699e+00
-6.559423804283142090e-01,3.497602427390684277e+00
-6.553021073341369629e-01,3.497590294906677499e+00
-6.546618938446044922e-01,3.497578155315779203e+00
-6.540216207504272461e-01,3.497566007471062832e+00
-6.533813476562500000e-01,3.497553838502771129e+00
-6.527411341667175293e-01,3.497541667308714075e+00
-6.521008610725402832e-01,3.497529474629773816e+00
-6.514605879783630371e-01,3.497517278351287118e+00
-6.508203148841857910e-01,3.497505071686249245e+00
-6.501801013946533203e-01,3.497492869890479028e+00
-6.495398283004760742e-01,3.497480615976326312e+00
-6.488995552062988281e-01,3.497468376335783002e+00
-6.482593417167663574e-01,3.497456119162304589e+00
-6.476190686225891113e-01,3.497443858777669945e+00
-6.469787955284118652e-01,3.497431570721249994e+00
-6.463385224342346191e-01,3.497419284876749135e+00
-6.456983089447021484e-01,3.497406982364097416e+00
-6.450580358505249023e-01,3.497394658018578628e+00
-6.444177627563476562e-01,3.497382346392152286e+00
-6.437775492668151855e-01,3.497370013612341566e+00
-6.431372761726379395e-01,3.497357668767619110e+00
-6.424970030784606934e-01,3.497345302184545091e+00
-6.418567299842834473e-01,3.497332929890922593e+00
-6.412165164947509766e-01,3.497320541894273660e+00
-6.405762434005737305e-01,3.497308143174010731e+00
-6.399359703063964844e-01,3.497295725064859973e+00
-6.392957568168640137e-01,3.497283309943040486e+00
-6.386554837226867676e-01,3.497270876398926198e+00
-6.380152106285095215e-01,3.497258432161840513e+00
-6.373749375343322754e-01,3.497245977616437074e+00
-6.367347240447998047e-01,3.497233509428008702e+00
-6.360944509506225586e-01,3.497221005858921039e+00
-6.354541778564453125e-01,3.497208513749521686e+00
-6.348139643669128418e-01,3.497196013671006298e+00
-6.341736912727355957e-01,3.497183486813404851e+00
-6.335334181785583496e-01,3.497170961686153490e+00
-6.328931450843811035e-01,3.497158419561280152e+00
-6.322529315948486328e-01,3.497145850207843409e+00
-6.316126585006713867e-01,3.497133281199827248e+00
-6.309723854064941406e-01,3.497120714106267680e+00
-6.303321719169616699e-01,3.497108099959880256e+00
-6.296918988227844238e-01,3.497095503965108598e+00
-6.290516257286071777e-01,3.497082877050722072e+00
-6.284113526344299316e-01,3.497070221785144373e+00
-6.277711391448974609e-01,3.497057600011448386e+00
-6.271308660507202148e-01,3.497044928998182201e+00
-6.264905929565429688e-01,3.497032258586840747e+00
-6.258503794670104980e-01,3.497019579746163842e+00
-6.252101063728332520e-01,3.497006878703947663e+00
-6.245698332786560059e-01,3.496994167071803439e+00
-6.239295601844787598e-01,3.496981436924316178e+00
-6.232893466949462891e-01,3.496968710981810169e+00
-6.226490736007690430e-01,3.496955960601184188e+00
-6.220088005065917969e-01,3.496943205358518547e+00
-6.213685870170593262e-01,3.496930413062917076e+00
-6.207283139228820801e-01,3.496917621599696879e+00
-6.200880408287048340e-01,3.496904825903553338e+00
-6.194477677345275879e-01,3.496892011830614599e+00
-6.188075542449951172e-01,3.496879184076679081e+00
-6.181672811508178711e-01,3.496866348587749584e+00
-6.175270080566406250e-01,3.496853490921210117e+00
-6.168867945671081543e-01,3.496840619518836846e+00
-6.162465214729309082e-01,3.496827739657668577e+00
-6.156062483787536621e-01,3.496814851710011496e+00
-6.149659752845764160e-01,3.496801930046911089e+00
-6.143257617950439453e-01,3.496789013300091398e+00
-6.136854887008666992e-01,3.496776076086719698e+00
-6.130452156066894531e-01,3.496763141588024038e+00
-6.124050021171569824e-01,3.496750185135596212e+00
-6.117647290229797363e-01,3.496737198755577314e+00
-6.111244559288024902e-01,3.496724214403907016e+00
-6.104841828346252441e-01,3.496711208828836348e+00
-6.098439693450927734e-01,3.496698194079700173e+00
-6.092036962509155273e-01,3.496685168184801462e+00
-6.085634231567382812e-01,3.496672131898304947e+00
-6.079232096672058105e-01,3.496659074942416456e+00
-6.072829365730285645e-01,3.496645999296528640e+00
-6.066426634788513184e-01,3.496632915550309306e+00
-6.060023903846740723e-01,3.496619838288831161e+00
-6.053621768951416016e-01,3.496606726840517876e+00
-6.047219038009643555e-01,3.496593590672295360e+00
-6.040816307067871094e-01,3.496580448390788298e+00
-6.034414172172546387e-01,3.496567300659654265e+00
-6.028011441230773926e-01,3.496554132244976021e+00
-6.021608710289001465e-01,3.496540964055268930e+00
-6.015205979347229004e-01,3.496527775231344837e+00
-6.008803844451904297e-01,3.496514555741867092e+00
-6.002401113510131836e-01,3.496501357057374193e+00
-5.995998382568359375e-01,3.496488109574418246e+00
-5.989596247673034668e-01,3.496474864762005641e+00
-5.983193516731262207e-01,3.496461598201528354e+00
-5.976790785789489746e-01,3.496448325781712718e+00
-5.970388054847717285e-01,3.496435045782429363e+00
-5.963985919952392578e-01,3.496421724739480652e+00
-5.957583189010620117e-01,3.496408406262811575e+00
-5.951180458068847656e-01,3.496395068696339425e+00
-5.944778323173522949e-01,3.496381731014182037e+00
-5.938375592231750488e-01,3.496368372439401018e+00
-5.931972861289978027e-01,3.496354996348694399e+00
-5.925570130348205566e-01,3.496341600951520689e+00
-5.919167995452880859e-01,3.496328202381333128e+00
-5.912765264511108398e-01,3.496314780180362902e+00
-5.906362533569335938e-01,3.496301358185842645e+00
-5.899960398674011230e-01,3.496287902615474508e+00
-5.893557667732238770e-01,3.496274425511137096e+00
-5.887154936790466309e-01,3.496260965465284087e+00
-5.880752205848693848e-01,3.496247468762999411e+00
-5.874350070953369141e-01,3.496233960844867816e+00
-5.867947340011596680e-01,3.496220447467702996e+00
-5.861544609069824219e-01,3.496206915075593002e+00
-5.855142474174499512e-01,3.496193366831998439e+00
-5.848739743232727051e-01,3.496179808768024699e+00
-5.842337012290954590e-01,3.496166223234330239e+00
-5.835934281349182129e-01,3.496152641137417305e+00
-5.829532146453857422e-01,3.496139017756654255e+00
-5.823129415512084961e-01,3.496125396446684519e+00
-5.816726684570312500e-01,3.496111778261544956e+00
-5.810324549674987793e-01,3.496098103850667549e+00
-5.803921818733215332e-01,3.496084457539766266e+00
-5.797519087791442871e-01,3.496070760500325836e+00
-5.791116356849670410e-01,3.496057069963819597e+00
-5.784714221954345703e-01,3.496043356365062582e+00
-5.778311491012573242e-01,3.496029624443250938e+00
-5.771908760070800781e-01,3.496015889187664705e+00
-5.765506625175476074e-01,3.496002123951923668e+00
-5.759103894233703613e-01,3.495988345722242485e+00
-5.752701163291931152e-01,3.495974574754247222e+00
-5.746298432350158691e-01,3.495960765942707216e+00
-5.739896297454833984e-01,3.495946942914471389e+00
-5.733493566513061523e-01,3.495933111782638214e+00
-5.727090835571289062e-01,3.495919271922109051e+00
-5.720688700675964355e-01,3.495905408691542426e+00
-5.714285969734191895e-01,3.495891515655017212e+00
-5.707883238792419434e-01,3.495877633627795245e+00
-5.701480507850646973e-01,3.495863723013933999e+00
-5.695078372955322266e-01,3.495849810631040278e+00
-5.688675642013549805e-01,3.495835860805849737e+00
-5.682272911071777344e-01,3.495821892315996493e+00
-5.675870776176452637e-01,3.495807937900541784e+00
-5.669468045234680176e-01,3.495793947989140893e+00
-5.663065314292907715e-01,3.495779944940299089e+00
-5.656662583351135254e-01,3.495765920774965174e+00
-5.650260448455810547e-01,3.495751891380251219e+00
-5.643857717514038086e-01,3.495737843657590993e+00
-5.637454986572265625e-01,3.495723777006544353e+00
-5.631052851676940918e-01,3.495709704192530687e+00
-5.624650120735168457e-01,3.495695610209277326e+00
-5.618247389793395996e-01,3.495681505689911095e+00
-5.611844658851623535e-01,3.495667366182767299e+00
-5.605442523956298828e-01,3.495653233697520346e+00
-5.599039793014526367e-01,3.495639050996122599e+00
-5.592637062072753906e-01,3.495624887482637888e+00
-5.586234927177429199e-01,3.495610698156675689e+00
-5.579832196235656738e-01,3.495596480095511716e+00
-5.573429465293884277e-01,3.495582263406872947e+00
-5.567026734352111816e-01,3.495568021899011057e+00
-5.560624599456787109e-01,3.495553773727064772e+00
-5.554221868515014648e-01,3.495539499389318294e+00
-5.547819137573242188e-01,3.495525224521747187e+00
-5.541416406631469727e-01,3.495510907730513317e+00
-5.535014271736145020e-01,3.495496580860892433e+00
-5.528611540794372559e-01,3.495482262167288745e+00
-5.522208809852600098e-01,3.495467891699809648e+00
-5.515806674957275391e-01,3.495453527053695719e+00
-5.509403944015502930e-01,3.495439146120041585e+00
-5.503001213073730469e-01,3.495424741661234513e+00
-5.496598482131958008e-01,3.495410331997896414e+00
-5.490196347236633301e-01,3.495395892875708288e+00
-5.483793616294860840e-01,3.495381440887107338e+00
-5.477390885353088379e-01,3.495366965681776961e+00
-5.470988750457763672e-01,3.495352492522222132e+00
-5.464586019515991211e-01,3.495337978333853179e+00
-5.458183288574218750e-01,3.495323467225819769e+00
-5.451780557632446289e-01,3.495308936998219096e+00
-5.445378422737121582e-01,3.495294385887015132e+00
-5.438975691795349121e-01,3.495279830494030904e+00
-5.432572960853576660e-01,3.495265235557095451e+00
-5.426170825958251953e-01,3.495250641599235486e+00
-5.419768095016479492e-01,3.495236020769591612e+00
-5.413365364074707031e-01,3.495221371670740318e+00
-5.406962633132934570e-01,3.495206747958447213e+00
-5.400560498237609863e-01,3.495192070342713286e+00
-5.394157767295837402e-01,3.495177387184509765e+00
-5.387755036354064941e-01,3.495162685857423401e+00
-5.381352901458740234e-01,3.495147963138953706e+00
-5.374950170516967773e-01,3.495133235190095000e+00
-5.368547439575195312e-01,3.495118476900379356e+00
-5.362144708633422852e-01,3.495103699381714168e+00
-5.355742573738098145e-01,3.495088920740412775e+00
-5.349339842796325684e-01,3.495074111228776204e+00
-5.342937111854553223e-01,3.495059301916967343e+00
-5.336534976959228516e-01,3.495044454642522780e+00
-5.330132246017456055e-01,3.495029608152542266e+00
-5.323729515075683594e-01,3.495014720654048723e+00
-5.317326784133911133e-01,3.494999842090892983e+00
-5.310924649238586426e-01,3.494984933596305687e+00
-5.304521918296813965e-01,3.494970005140946245e+00
-5.298119187355041504e-01,3.494955065576849318e+00
-5.291717052459716797e-01,3.494940097866166440e+00
-5.285314321517944336e-01,3.494925119180033235e+00
-5.278911590576171875e-01,3.494910129014205946e+00
-5.272508859634399414e-01,3.494895120792990362e+00
-5.266106724739074707e-01,3.494880068235927340e+00
-5.259703993797302246e-01,3.494865024649556062e+00
-5.253301262855529785e-01,3.494849962240584862e+00
-5.246899127960205078e-01,3.494834877281940866e+00
-5.240496397018432617e-01,3.494819757214573386e+00
-5.234093666076660156e-01,3.494804651808914198e+00
-5.227690935134887695e-01,3.494789510539535904e+00
-5.221288800239562988e-01,3.494774345212194433e+00
-5.214886069297790527e-01,3.494759159472608623e+00
-5.208483338356018066e-01,3.494743971531483417e+00
-5.202081203460693359e-01,3.494728755554959765e+00
-5.195678472518920898e-01,3.494713523137281896e+00
-5.189275741577148438e-01,3.494698265279928329e+00
-5.182873010635375977e-01,3.494682992496314089e+00
-5.176470875740051270e-01,3.494667693373783468e+00
-5.170068144798278809e-01,3.494652405261636119e+00
-5.163665413856506348e-01,3.494637065986792912e+00
-5.157263278961181641e-01,3.494621718480160677e+00
-5.150860548019409180e-01,3.494606357673627706e+00
-5.144457817077636719e-01,3.494590957619557514e+00
-5.138055086135864258e-01,3.494575554316955213e+00
-5.131652951240539551e-01,3.494560145947727570e+00
-5.125250220298767090e-01,3.494544692914533179e+00
-5.118847489356994629e-01,3.494529227953357076e+00
-5.112445354461669922e-01,3.494513742219846009e+00
-5.106042623519897461e-01,3.494498237833251864e+00
-5.099639892578125000e-01,3.494482717784215708e+00
-5.093237161636352539e-01,3.494467169549647867e+00
-5.086835026741027832e-01,3.494451596529166260e+00
-5.080432295799255371e-01,3.494436027265560352e+00
-5.074029564857482910e-01,3.494420419559856938e+00
-5.067627429962158203e-01,3.494404793419939814e+00
-5.061224699020385742e-01,3.494389148673319845e+00
-5.054821968078613281e-01,3.494373482767677785e+00
-5.048419237136840820e-01,3.494357808151265843e+00
-5.042017102241516113e-01,3.494342100955952546e+00
-5.035614371299743652e-01,3.494326368597334920e+00
-5.029211640357971191e-01,3.494310631750603413e+00
-5.022809505462646484e-01,3.494294863540612361e+00
-5.016406774520874023e-01,3.494279066573844794e+00
-5.010004043579101562e-01,3.494263259644794672e+00
-5.003601312637329102e-01,3.494247429668356553e+00
-4.997198879718780518e-01,3.494231592748655579e+00
-4.990796446800231934e-01,3.494215725418658547e+00
-4.984394013881683350e-01,3.494199828502310368e+00
-4.977991282939910889e-01,3.494183916942731116e+00
-4.971588850021362305e-01,3.494167999163363625e+00
-4.965186119079589844e-01,3.494152040064648190e+00
-4.958783686161041260e-01,3.494136068631321201e+00
-4.952380955219268799e-01,3.494120062906024060e+00
-4.945978522300720215e-01,3.494104058372220045e+00
-4.939576089382171631e-01,3.494088024668434933e+00
-4.933173358440399170e-01,3.494071959593281207e+00
-4.926770925521850586e-01,3.494055892140785158e+00
-4.920368194580078125e-01,3.494039796302711665e+00
-4.913965761661529541e-01,3.494023679856589126e+00
-4.907563030719757080e-01,3.494007543860224274e+00
-4.901160597801208496e-01,3.493991375525953735e+00
-4.894758164882659912e-01,3.493975205566071551e+00
-4.888355433940887451e-01,3.493958999298414803e+00
-4.881953001022338867e-01,3.493942759705565670e+00
-4.875550270080566406e-01,3.493926531195016949e+00
-4.869147837162017822e-01,3.493910251777305298e+00
-4.862745106220245361e-01,3.493893970752114164e+00
-4.856342673301696777e-01,3.493877661833509674e+00
-4.849940240383148193e-01,3.493861341171090373e+00
-4.843537509441375732e-01,3.493844995179393731e+00
-4.837135076522827148e-01,3.493828623795181443e+00
-4.830732345581054688e-01,3.493812227763834155e+00
-4.824329912662506104e-01,3.493795819264745806e+00
-4.817927181720733643e-01,3.493779387892784083e+00
-4.811524748802185059e-01,3.493762916640302141e+00
-4.805122315883636475e-01,3.493746453001913999e+00
-4.798719584941864014e-01,3.493729958217383746e+00
-4.792317152023315430e-01,3.493713439387533537e+00
-4.785914421081542969e-01,3.493696900026944441e+00
-4.779511988162994385e-01,3.493680330185636507e+00
-4.773109257221221924e-01,3.493663752123007171e+00
-4.766706824302673340e-01,3.493647144402928006e+00
-4.760304391384124756e-01,3.493630526908301004e+00
-4.753901660442352295e-01,3.493613871322086784e+00
-4.747499227523803711e-01,3.493597209015137484e+00
-4.741096496582031250e-01,3.493580503436299001e+00
-4.734694063663482666e-01,3.493563790943463143e+00
-4.728291332721710205e-01,3.493547058872184863e+00
-4.721888899803161621e-01,3.493530294716357787e+00
-4.715486466884613037e-01,3.493513523234943463e+00
-4.709083735942840576e-01,3.493496721481745837e+00
-4.702681303024291992e-01,3.493479903697334077e+00
-4.696278572082519531e-01,3.493463060710464418e+00
-4.689876139163970947e-01,3.493446197216226068e+00
-4.683473408222198486e-01,3.493429304039301186e+00
-4.677070975303649902e-01,3.493412404421392559e+00
-4.670668542385101318e-01,3.493395454971067071e+00
-4.664265811443328857e-01,3.493378501620489018e+00
-4.657863378524780273e-01,3.493361526107578996e+00
-4.651460647583007812e-01,3.493344525726457928e+00
-4.645058214664459229e-01,3.493327493934923922e+00
-4.638655483722686768e-01,3.493310455925085378e+00
-4.632253050804138184e-01,3.493293391564175288e+00
-4.625850617885589600e-01,3.493276294370045054e+00
-4.619447886943817139e-01,3.493259179853427376e+00
-4.613045454025268555e-01,3.493242050917494623e+00
-4.606642723083496094e-01,3.493224871193775005e+00
-4.600240290164947510e-01,3.493207696951396990e+00
-4.593837559223175049e-01,3.493190479798454096e+00
-4.587435126304626465e-01,3.493173265481415601e+00
-4.581032693386077881e-01,3.493155996303702437e+00
-4.574629962444305420e-01,3.493138718775250062e+00
-4.568227529525756836e-01,3.493121413918524265e+00
-4.561824798583984375e-01,3.493104085734859865e+00
-4.555422365665435791e-01,3.493086733099740826e+00
-4.549019634723663330e-01,3.493069355563717338e+00
-4.542617201805114746e-01,3.493051955422665333e+00
-4.536214768886566162e-01,3.493034536020870107e+00
-4.529812037944793701e-01,3.493017076553184719e+00
-4.523409605026245117e-01,3.492999622124036918e+00
-4.517006874084472656e-01,3.492982123352616153e+00
-4.510604441165924072e-01,3.492964590151758308e+00
-4.504201710224151611e-01,3.492947048532480281e+00
-4.497799277305603027e-01,3.492929468045057106e+00
-4.491396844387054443e-01,3.492911883834266984e+00
-4.484994113445281982e-01,3.492894247706656685e+00
-4.478591680526733398e-01,3.492876604331706325e+00
-4.472188949584960938e-01,3.492858934445200347e+00
-4.465786516666412354e-01,3.492841229154559635e+00
-4.459383785724639893e-01,3.492823523816174891e+00
-4.452981352806091309e-01,3.492805768629757779e+00
-4.446578919887542725e-01,3.492787988974475510e+00
-4.440176188945770264e-01,3.492770189259444713e+00
-4.433773756027221680e-01,3.492752387933666380e+00
-4.427371025085449219e-01,3.492734516679167456e+00
-4.420968592166900635e-01,3.492716639555339064e+00
-4.414565861225128174e-01,3.492698741639232551e+00
-4.408163428306579590e-01,3.492680807067174875e+00
-4.401760995388031006e-01,3.492662865161376473e+00
-4.395358264446258545e-01,3.492644876275259769e+00
-4.388955831527709961e-01,3.492626872616092726e+00
-4.382553100585937500e-01,3.492608821309074685e+00
-4.376150667667388916e-01,3.492590790877757811e+00
-4.369747936725616455e-01,3.492572710300770211e+00
-4.363345503807067871e-01,3.492554610510259838e+00
-4.356943070888519287e-01,3.492536469999754534e+00
-4.350540339946746826e-01,3.492518313949748432e+00
-4.344137907028198242e-01,3.492500131104639749e+00
-4.337735176086425781e-01,3.492481933644095093e+00
-4.331332743167877197e-01,3.492463690004113275e+00
-4.324930012226104736e-01,3.492445438132974811e+00
-4.318527579307556152e-01,3.492427174918963040e+00
-4.312124848365783691e-01,3.492408871658470026e+00
-4.305722415447235107e-01,3.492390562881695804e+00
-4.299319982528686523e-01,3.492372207301680298e+00
-4.292917251586914062e-01,3.492353840088237238e+00
-4.286514818668365479e-01,3.492335473536622104e+00
-4.280112087726593018e-01,3.492317072989558291e+00
-4.273709654808044434e-01,3.492298646587113531e+00
-4.267306923866271973e-01,3.492280221547009234e+00
-4.260904490947723389e-01,3.492261756800645323e+00
-4.254502058029174805e-01,3.492243293623203737e+00
-4.248099327087402344e-01,3.492224810380228917e+00
-4.241696894168853760e-01,3.492206317250444059e+00
-4.235294163227081299e-01,3.492187817954295781e+00
-4.228891730308532715e-01,3.492169316011963787e+00
-4.222488999366760254e-01,3.492150806058239354e+00
-4.216086566448211670e-01,3.492132301471905897e+00
-4.209684133529663086e-01,3.492113780190592820e+00
-4.203281402587890625e-01,3.492095286748497784e+00
-4.196878969669342041e-01,3.492076768675973497e+00
-4.190476238727569580e-01,3.492058293087428211e+00
-4.184073805809020996e-01,3.492039824345389398e+00
-4.177671074867248535e-01,3.492021376143134681e+00
-4.171268641948699951e-01,3.492002954084087563e+00
-4.164866209030151367e-01,3.491984560488676337e+00
-4.158463478088378906e-01,3.491966198438972491e+00
-4.152061045169830322e-01,3.491947901396293297e+00
-4.145658314228057861e-01,3.491929650811946395e+00
-4.139255881309509277e-01,3.491911444711394807e+00
-4.132853150367736816e-01,3.491893337792898677e+00
-4.126450717449188232e-01,3.491875299715958558e+00
-4.120048284530639648e-01,3.491857341646139368e+00
-4.113645553588867188e-01,3.491839483611844930e+00
-4.107243120670318604e-01,3.491821732716267057e+00
-4.100840389728546143e-01,3.491804122695888246e+00
-4.094437956809997559e-01,3.491786650157315375e+00
-4.088035225868225098e-01,3.491769342462639258e+00
-4.081632792949676514e-01,3.491752201026808944e+00
-4.075230360031127930e-01,3.491735236948191545e+00
-4.068827629089355469e-01,3.491718500522359658e+00
-4.062425196170806885e-01,3.491701991958833684e+00
-4.056022465229034424e-01,3.491685745063818125e+00
-4.049620032310485840e-01,3.491669780473844575e+00
-4.043217301368713379e-01,3.491654111008095640e+00
-4.036814868450164795e-01,3.491638773626691616e+00
-4.030412435531616211e-01,3.491623819398590456e+00
-4.024009704589843750e-01,3.491609242841565930e+00
-4.017607271671295166e-01,3.491595081296980929e+00
-4.011204540729522705e-01,3.491581389928408719e+00
-4.004802107810974121e-01,3.491568196330913310e+00
-3.998399376869201660e-01,3.491555555374159514e+00
-3.991996943950653076e-01,3.491543491513088071e+00
-3.985594511032104492e-01,3.491532054404046903e+00
-3.979191780090332031e-01,3.491521301345365647e+00
-3.972789347171783447e-01,3.491511256477130232e+00
-3.966386616230010986e-01,3.491502013051842823e+00
-3.959984183311462402e-01,3.491493587803780052e+00
-3.953581452369689941e-01,3.491486067215734401e+00
-3.947179019451141357e-01,3.491479503908620607e+00
-3.940776586532592773e-01,3.491473948228991375e+00
-3.934373855590820312e-01,3.491469492165234279e+00
-3.927971422672271729e-01,3.491466185297116276e+00
-3.921568691730499268e-01,3.491464105851040944e+00
-3.915166258811950684e-01,3.491463335583987693e+00
-3.908763527870178223e-01,3.491463938044496729e+00
-3.902361094951629639e-01,3.491466037875874839e+00
-3.895958662033081055e-01,3.491469646608198474e+00
-3.889555931091308594e-01,3.491474920756685307e+00
-3.883153498172760010e-01,3.491481925886167126e+00
-3.876750767230987549e-01,3.491490762916567903e+00
-3.870348334312438965e-01,3.491501502023283798e+00
-3.863945603370666504e-01,3.491514270575124090e+00
-3.857543170452117920e-01,3.491529132487507514e+00
-3.851140737533569336e-01,3.491546240435833504e+00
-3.844738006591796875e-01,3.491565672581416813e+00
-3.838335573673248291e-01,3.491587522849969982e+00
-3.831932842731475830e-01,3.491611934960423991e+00
-3.825530409812927246e-01,3.491638989903449009e+00
-3.819127678871154785e-01,3.491668798890917635e+00
-3.812725245952606201e-01,3.491701504387955790e+00
-3.806322813034057617e-01,3.491737184957194984e+00
-3.799920082092285156e-01,3.491775987900566314e+00
-3.793517649173736572e-01,3.491817990324910248e+00
-3.787114918231964111e-01,3.491863321772935347e+00
-3.780712485313415527e-01,3.491912088626356159e+00
-3.774309754371643066e-01,3.491964419328278613e+00
-3.767907321453094482e-01,3.492020406705499624e+00
-3.761504888534545898e-01,3.492080182392241827e+00
-3.755102157592773438e-01,3.492143822018535904e+00
-3.748699724674224854e-01,3.492211423808014636e+00
-3.742296993732452393e-01,3.492283136586626480e+00
-3.735894560813903809e-01,3.492359004196766925e+00
-3.729491829872131348e-01,3.492439150644901957e+00
-3.723089396953582764e-01,3.492523672627734221e+00
-3.716686964035034180e-01,3.492612611940811185e+00
-3.710284233093261719e-01,3.492706090043449230e+00
-3.703881800174713135e-01,3.492804151074202057e+00
-3.697479069232940674e-01,3.492906876325907461e+00
-3.691076636314392090e-01,3.493014313466872522e+00
-3.684673905372619629e-01,3.493126533081853058e+00
-3.678271472454071045e-01,3.493243560876495124e+00
-3.671869039535522461e-01,3.493365445346706011e+00
-3.665466308593750000e-01,3.493492214547918806e+00
-3.659063875675201416e-01,3.493623878747261102e+00
-3.652661144733428955e-01,3.493760468480489934e+00
-3.646258711814880371e-01,3.493901975423971074e+00
-3.639855980873107910e-01,3.494048386518360694e+00
-3.633453547954559326e-01,3.494199694943159074e+00
-3.627051115036010742e-01,3.494355858513608304e+00
-3.620648384094238281e-01,3.494516868663982478e+00
-3.614245951175689697e-01,3.494682645962714052e+00
-3.607843220233917236e-01,3.494853149190814356e+00
-3.601440787315368652e-01,3.495028306575838073e+00
-3.595038056373596191e-01,3.495208055200838881e+00
-3.588635623455047607e-01,3.495392285304079305e+00
-3.582233190536499023e-01,3.495580879371225080e+00
-3.575830459594726562e-01,3.495773755882536804e+00
-3.569428026676177979e-01,3.495970802561957136e+00
-3.563025295734405518e-01,3.496171867722663862e+00
-3.556622862815856934e-01,3.496376819421816329e+00
-3.550220131874084473e-01,3.496585499528638508e+00
-3.543817698955535889e-01,3.496797753206187132e+00
-3.537415266036987305e-01,3.497013408255047473e+00
-3.531012535095214844e-01,3.497232309583398369e+00
-3.524610102176666260e-01,3.497454251810872883e+00
-3.518207371234893799e-01,3.497679036620295445e+00
-3.511804938316345215e-01,3.497906470163159032e+00
-3.505402207374572754e-01,3.498136373749486605e+00
-3.498999774456024170e-01,3.498368476801128502e+00
-3.492597341537475586e-01,3.498602616328655657e+00
-3.486194610595703125e-01,3.498838547111653874e+00
-3.479792177677154541e-01,3.499076047981821258e+00
-3.473389446735382080e-01,3.499314903851064251e+00
-3.466987013816833496e-01,3.499554832272774085e+00
-3.460584282875061035e-01,3.499795633787433413e+00
-3.454181849956512451e-01,3.500037086990008817e+00
-3.447779119014739990e-01,3.500278933305117413e+00
-3.441376686096191406e-01,3.500520918106747814e+00
-3.434974253177642822e-01,3.500762833850907363e+00
-3.428571522235870361e-01,3.501004456593231673e+00
-3.422169089317321777e-01,3.501245512224217649e+00
-3.415766358375549316e-01,3.501485797732089900e+00
-3.409363925457000732e-01,3.501725093236313757e+00
-3.402961194515228271e-01,3.501963153256467898e+00
-3.396558761596679688e-01,3.502199772145478285e+00
-3.390156328678131104e-01,3.502434729899686516e+00
-3.383753597736358643e-01,3.502667825607098884e+00
-3.377351164817810059e-01,3.502898864731695650e+00
-3.370948433876037598e-01,3.503127654861240892e+00
-3.364546000957489014e-01,3.503354000813017510e+00
-3.358143270015716553e-01,3.503577721296982972e+00
-3.351740837097167969e-01,3.503798652641431755e+00
-3.345338404178619385e-01,3.504016607875700906e+00
-3.338935673236846924e-01,3.504231503938839865e+00
-3.332533240318298340e-01,3.504443131757978058e+00
-3.326130509376525879e-01,3.504651374665675334e+00
-3.319728076457977295e-01,3.504856118761340511e+00
-3.313325345516204834e-01,3.505057227788437757e+00
-3.306922912597656250e-01,3.505254617953356799e+00
-3.300520479679107666e-01,3.505448189253120184e+00
-3.294117748737335205e-01,3.505637878690470721e+00
-3.287715315818786621e-01,3.505823579521218036e+00
-3.281312584877014160e-01,3.506005237988796708e+00
-3.274910151958465576e-01,3.506182786893913939e+00
-3.268507421016693115e-01,3.506356213912686925e+00
-3.262104988098144531e-01,3.506525456278541508e+00
-3.255702555179595947e-01,3.506690488149564633e+00
-3.249299824237823486e-01,3.506851324520738444e+00
-3.242897391319274902e-01,3.507007910609754475e+00
-3.236494660377502441e-01,3.507160272953826485e+00
-3.230092227458953857e-01,3.507308420242687852e+00
-3.223689496517181396e-01,3.507452398184859987e+00
-3.217287063598632812e-01,3.507592187804291051e+00
-3.210884630680084229e-01,3.507727831452692513e+00
-3.204481899738311768e-01,3.507859369418043105e+00
-3.198079466819763184e-01,3.507986877637028655e+00
-3.191676735877990723e-01,3.508110379783789590e+00
-3.185274302959442139e-01,3.508229941507685190e+00
-3.178871572017669678e-01,3.508345624177146682e+00
-3.172469139099121094e-01,3.508457503809482958e+00
-3.166066706180572510e-01,3.508565658807921039e+00
-3.159663975238800049e-01,3.508670155726183459e+00
-3.153261542320251465e-01,3.508771071502428285e+00
-3.146858811378479004e-01,3.508868538142174920e+00
-3.140456378459930420e-01,3.508962571064685232e+00
-3.134053647518157959e-01,3.509053339748543721e+00
-3.127651214599609375e-01,3.509140874652388220e+00
-3.121248781681060791e-01,3.509225313153100601e+00
-3.114846050739288330e-01,3.509306733927227917e+00
-3.108443617820739746e-01,3.509385244311974184e+00
-3.102040886878967285e-01,3.509460947510353535e+00
-3.095638453960418701e-01,3.509533962710255750e+00
-3.089235723018646240e-01,3.509604347292352600e+00
-3.082833290100097656e-01,3.509672223065291696e+00
-3.076430857181549072e-01,3.509737718374740023e+00
-3.070028126239776611e-01,3.509800899883412484e+00
-3.063625693321228027e-01,3.509861894814196859e+00
-3.057222962379455566e-01,3.509920797616495669e+00
-3.050820529460906982e-01,3.509977712178311560e+00
-3.044417798519134521e-01,3.510032712037224556e+00
-3.038015365600585938e-01,3.510085919317696757e+00
-3.031612932682037354e-01,3.510137437216553025e+00
-3.025210201740264893e-01,3.510187342160960178e+00
-3.018807768821716309e-01,3.510235751106348445e+00
-3.012405037879943848e-01,3.510282740402324020e+00
-3.006002604961395264e-01,3.510328404027430516e+00
-2.999599874019622803e-01,3.510372830230768848e+00
-2.993197441101074219e-01,3.510416097142444514e+00
-2.986795008182525635e-01,3.510458317184149912e+00
-2.980392277240753174e-01,3.510499546387577663e+00
-2.973989844322204590e-01,3.510539872189502031e+00
-2.967587113380432129e-01,3.510579377085724317e+00
-2.961184680461883545e-01,3.510618152255499780e+00
-2.954781949520111084e-01,3.510656241008873302e+00
-2.948379516601562500e-01,3.510693757112140823e+00
-2.941977083683013916e-01,3.510730718388769489e+00
-2.935574352741241455e-01,3.510767250684887486e+00
-2.929171919822692871e-01,3.510803389078164027e+00
-2.922769188880920410e-01,3.510839218042119292e+00
-2.916366755962371826e-01,3.510874780927297323e+00
-2.909964025020599365e-01,3.510910142136804524e+00
-2.903561592102050781e-01,3.510945353809952429e+00
-2.897159159183502197e-01,3.510980513824767169e+00
-2.890756428241729736e-01,3.511015628056079585e+00
-2.884353995323181152e-01,3.511050768241466002e+00
-2.877951264381408691e-01,3.511086017791260616e+00
-2.871548831462860107e-01,3.511121373069357787e+00
-2.865146100521087646e-01,3.511156908744605953e+00
-2.858743667602539062e-01,3.511192661627396738e+00
-2.852341234683990479e-01,3.511228714497264924e+00
-2.845938503742218018e-01,3.511265032913701845e+00
-2.839536070823669434e-01,3.511301735796289236e+00
-2.833133339881896973e-01,3.511338813117752089e+00
-2.826730906963348389e-01,3.511376306495624267e+00
-2.820328176021575928e-01,3.511414269587914916e+00
-2.813925743103027344e-01,3.511452724354736432e+00
-2.807523310184478760e-01,3.511491688323696625e+00
-2.801120579242706299e-01,3.511531207868702431e+00
-2.794718146324157715e-01,3.511571327747484261e+00
-2.788315415382385254e-01,3.511612020996463635e+00
-2.781912982463836670e-01,3.511653337355153504e+00
-2.775510251522064209e-01,3.511695295634480019e+00
-2.769107818603515625e-01,3.511737918378277534e+00
-2.762705385684967041e-01,3.511781195206381767e+00
-2.756302654743194580e-01,3.511825166087379380e+00
-2.749900221824645996e-01,3.511869823294626158e+00
-2.743497490882873535e-01,3.511915167337040788e+00
-2.737095057964324951e-01,3.511961204362678668e+00
-2.730692327022552490e-01,3.512007953091787371e+00
-2.724289894104003906e-01,3.512055401558302314e+00
-2.717887461185455322e-01,3.512103528614841430e+00
-2.711484730243682861e-01,3.512152296979910382e+00
-2.705082297325134277e-01,3.512201749099464365e+00
-2.698679566383361816e-01,3.512251840612756304e+00
-2.692277133464813232e-01,3.512302567888934135e+00
-2.685874402523040771e-01,3.512353864975345630e+00
-2.679471969604492188e-01,3.512405727112926090e+00
-2.673069238662719727e-01,3.512458113901650414e+00
-2.666666805744171143e-01,3.512511002537875626e+00
-2.660264372825622559e-01,3.512564319608007857e+00
-2.653861641883850098e-01,3.512618020998939272e+00
-2.647459208965301514e-01,3.512672057178602536e+00
-2.641056478023529053e-01,3.512726369434244766e+00
-2.634654045104980469e-01,3.512780876150532805e+00
-2.628251314163208008e-01,3.512835526167100042e+00
-2.621848881244659424e-01,3.512890225609202943e+00
-2.615446448326110840e-01,3.512944894551648378e+00
-2.609043717384338379e-01,3.512999438568754407e+00
-2.602641284465789795e-01,3.513053763451999156e+00
-2.596238553524017334e-01,3.513107769932223512e+00
-2.589836120605468750e-01,3.513161333182585722e+00
-2.583433389663696289e-01,3.513214343335939294e+00
-2.577030956745147705e-01,3.513266668536902948e+00
-2.570628523826599121e-01,3.513318196321712605e+00
-2.564225792884826660e-01,3.513368770834191412e+00
-2.557823359966278076e-01,3.513418229252624592e+00
-2.551420629024505615e-01,3.513466451308091543e+00
-2.545018196105957031e-01,3.513513258572713571e+00
-2.538615465164184570e-01,3.513558478811603880e+00
-2.532213032245635986e-01,3.513601938533476687e+00
-2.525810599327087402e-01,3.513643427595826374e+00
-2.519407868385314941e-01,3.513682796749745041e+00
-2.513005435466766357e-01,3.513719808315120208e+00
-2.506602704524993896e-01,3.513754275408994321e+00
-2.500200271606445312e-01,3.513785973516545980e+00
-2.493797689676284790e-01,3.513814680081841946e+00
-2.487395107746124268e-01,3.513840152372176284e+00
-2.480992525815963745e-01,3.513862173484961104e+00
-2.474589943885803223e-01,3.513880494355963613e+00
-2.468187510967254639e-01,3.513894823694195590e+00
-2.461784929037094116e-01,3.513904944827932475e+00
-2.455382347106933594e-01,3.513910578313522937e+00
-2.448979765176773071e-01,3.513911449639030682e+00
-2.442577183246612549e-01,3.513907285966323624e+00
-2.436174601316452026e-01,3.513897769825387485e+00
-2.429772019386291504e-01,3.513882669125207414e+00
-2.423369437456130981e-01,3.513861635650292303e+00
-2.416967004537582397e-01,3.513834418254963676e+00
-2.410564422607421875e-01,3.513800662893895144e+00
-2.404161840677261353e-01,3.513760090770301048e+00
-2.397759258747100830e-01,3.513712359158866150e+00
-2.391356676816940308e-01,3.513657215409024204e+00
-2.384954094886779785e-01,3.513594271304773642e+00
-2.378551512956619263e-01,3.513523276943121942e+00
-2.372149080038070679e-01,3.513443852808088685e+00
-2.365746498107910156e-01,3.513355711909065704e+00
-2.359343916177749634e-01,3.513258522335607204e+00
-2.352941334247589111e-01,3.513151958640824191e+00
-2.346538752317428589e-01,3.513035707509266192e+00
-2.340136170387268066e-01,3.512909468786510114e+00
-2.333733588457107544e-01,3.512772899042188257e+00
-2.327331155538558960e-01,3.512625677305978300e+00
-2.320928573608398438e-01,3.512467546692326081e+00
-2.314525991678237915e-01,3.512298144228762631e+00
-2.308123409748077393e-01,3.512117210321554772e+00
-2.301720827817916870e-01,3.511924442947543135e+00
-2.295318245887756348e-01,3.511719550735243445e+00
-2.288915663957595825e-01,3.511502246708754882e+00
-2.282513231039047241e-01,3.511272293968505487e+00
-2.276110649108886719e-01,3.511029397491547854e+00
-2.269708067178726196e-01,3.510773305516114107e+00
-2.263305485248565674e-01,3.510503797826721950e+00
-2.256902903318405151e-01,3.510220597418836075e+00
-2.250500321388244629e-01,3.509923548718313135e+00
-2.244097739458084106e-01,3.509612393523565022e+00
-2.237695306539535522e-01,3.509286980176637094e+00
-2.231292724609375000e-01,3.508947076857777070e+00
-2.224890142679214478e-01,3.508592544527538770e+00
-2.218487560749053955e-01,3.508223225476320373e+00
-2.212084978818893433e-01,3.507838967250448636e+00
-2.205682396888732910e-01,3.507439680911675239e+00
-2.199279814958572388e-01,3.507025236985510386e+00
-2.192877382040023804e-01,3.506595563820813499e+00
-2.186474800109863281e-01,3.506150570825179891e+00
-2.180072218179702759e-01,3.505690200867545236e+00
-2.173669636249542236e-01,3.505214452759440213e+00
-2.167267054319381714e-01,3.504723294703521397e+00
-2.160864472389221191e-01,3.504216701402668832e+00
-2.154461890459060669e-01,3.503694715817837313e+00
-2.148059457540512085e-01,3.503157400346637473e+00
-2.141656875610351562e-01,3.502604795159120599e+00
-2.135254293680191040e-01,3.502036961916040525e+00
-2.128851711750030518e-01,3.501454038793557100e+00
-2.122449129819869995e-01,3.500856118085744484e+00
-2.116046547889709473e-01,3.500243368195941507e+00
-2.109643965959548950e-01,3.499615947623507584e+00
-2.103241533041000366e-01,3.498974045113488529e+00
-2.096838951110839844e-01,3.498317836540162151e+00
-2.090436369180679321e-01,3.497647557011818620e+00
-2.084033787250518799e-01,3.496963480986416073e+00
-2.077631205320358276e-01,3.496265849779546464e+00
-2.071228623390197754e-01,3.495554952292785789e+00
-2.064826041460037231e-01,3.494831110015476749e+00
-2.058423459529876709e-01,3.494094617056932695e+00
-2.052021026611328125e-01,3.493345879126281694e+00
-2.045618444681167603e-01,3.492585203600639510e+00
-2.039215862751007080e-01,3.491812994162967421e+00
-2.032813280820846558e-01,3.491029665571073970e+00
-2.026410698890686035e-01,3.490235639807505841e+00
-2.020008116960525513e-01,3.489431334484554448e+00
-2.013605535030364990e-01,3.488617268770676461e+00
-2.007203102111816406e-01,3.487793869664875146e+00
-2.000800520181655884e-01,3.486961622178672116e+00
-1.994397938251495361e-01,3.486121060258864368e+00
-1.987995356321334839e-01,3.485272690448601995e+00
-1.981592774391174316e-01,3.484417066890496351e+00
-1.975190192461013794e-01,3.483554732549612787e+00
-1.968787610530853271e-01,3.482686272778450665e+00
-1.962385177612304688e-01,3.481812272219042548e+00
-1.955982595682144165e-01,3.480933297183814723e+00
-1.949580013751983643e-01,3.480049970018067818e+00
-1.943177431821823120e-01,3.479162909938626758e+00
-1.936774849891662598e-01,3.478272740521543227e+00
-1.930372267961502075e-01,3.477380084422793338e+00
-1.923969686031341553e-01,3.476485635755723891e+00
-1.917567253112792969e-01,3.475590022366428222e+00
-1.911164671182632446e-01,3.474693883994977472e+00
-1.904762089252471924e-01,3.473797909485201174e+00
-1.898359507322311401e-01,3.472902779727984335e+00
-1.891956925392150879e-01,3.472009168170697713e+00
-1.885554343461990356e-01,3.471117770124452662e+00
-1.879151761531829834e-01,3.470229248053409599e+00
-1.872749328613281250e-01,3.469344356851415512e+00
-1.866346746683120728e-01,3.468463708438528137e+00
-1.859944164752960205e-01,3.467588037788455146e+00
-1.853541582822799683e-01,3.466718036716920359e+00
-1.847139000892639160e-01,3.465854400177287076e+00
-1.840736418962478638e-01,3.464997802475087596e+00
-1.834333837032318115e-01,3.464148962944937349e+00
-1.827931404113769531e-01,3.463308577593942950e+00
-1.821528822183609009e-01,3.462477299422063837e+00
-1.815126240253448486e-01,3.461655793599040187e+00
-1.808723658323287964e-01,3.460844748762561096e+00
-1.802321076393127441e-01,3.460044862024092893e+00
-1.795918494462966919e-01,3.459256758406690668e+00
-1.789515912532806396e-01,3.458481114033570947e+00
-1.783113479614257812e-01,3.457718578238203833e+00
-1.776710897684097290e-01,3.456969755239862163e+00
-1.770308315753936768e-01,3.456235273176627043e+00
-1.763905733823776245e-01,3.455515771637465594e+00
-1.757503151893615723e-01,3.454811870678761387e+00
-1.751100569963455200e-01,3.454124085948869105e+00
-1.744697988033294678e-01,3.453453068934469350e+00
-1.738295555114746094e-01,3.452799382378958448e+00
-1.731892973184585571e-01,3.452163553214202985e+00
-1.725490391254425049e-01,3.451546109869418011e+00
-1.719087809324264526e-01,3.450947625291746590e+00
-1.712685227394104004e-01,3.450368561849714411e+00
-1.706282645463943481e-01,3.449809458616122093e+00
-1.699880063533782959e-01,3.449270759082501581e+00
-1.693477630615234375e-01,3.448752926388639395e+00
-1.687075048685073853e-01,3.448256412782669145e+00
-1.680672466754913330e-01,3.447781674066831670e+00
-1.674269884824752808e-01,3.447329076199622921e+00
-1.667867302894592285e-01,3.446899025050997878e+00
-1.661464720964431763e-01,3.446491934558419956e+00
-1.655062139034271240e-01,3.446108089591951362e+00
-1.648659706115722656e-01,3.445747892120555544e+00
-1.642257124185562134e-01,3.445411605472280314e+00
-1.635854542255401611e-01,3.445099584035535845e+00
-1.629451960325241089e-01,3.444812067264152233e+00
-1.623049378395080566e-01,3.444549325213059010e+00
-1.616646796464920044e-01,3.444311609500139593e+00
-1.610244214534759521e-01,3.444099127751568012e+00
-1.603841632604598999e-01,3.443912082823440191e+00
-1.597439199686050415e-01,3.443750655075703548e+00
-1.591036617755889893e-01,3.443615020865060217e+00
-1.584634035825729370e-01,3.443505270894966941e+00
-1.578231453895568848e-01,3.443421578673861561e+00
-1.571828871965408325e-01,3.443363994722817623e+00
-1.565426290035247803e-01,3.443332625048252549e+00
-1.559023708105087280e-01,3.443327537151873230e+00
-1.552621275186538696e-01,3.443348727487552274e+00
-1.546218693256378174e-01,3.443396230271261516e+00
-1.539816111326217651e-01,3.443470029907250929e+00
-1.533413529396057129e-01,3.443570109310740257e+00
-1.527010947465896606e-01,3.443696406503227170e+00
-1.520608365535736084e-01,3.443848880677732094e+00
-1.514205783605575562e-01,3.444027401206541938e+00
-1.507803350687026978e-01,3.444231870392099992e+00
-1.501400768756866455e-01,3.444462157018533421e+00
-1.494998186826705933e-01,3.444718082366100553e+00
-1.488595604896545410e-01,3.444999490507411721e+00
-1.482193022966384888e-01,3.445306193334593203e+00
-1.475790441036224365e-01,3.445637947919678368e+00
-1.469387859106063843e-01,3.445994521670858290e+00
-1.462985426187515259e-01,3.446375643998007554e+00
-1.456582844257354736e-01,3.446781048788656321e+00
-1.450180262327194214e-01,3.447210410297126160e+00
-1.443777680397033691e-01,3.447663409482445651e+00
-1.437375098466873169e-01,3.448139707644668039e+00
-1.430972516536712646e-01,3.448638918052616020e+00
-1.424569934606552124e-01,3.449160684468552507e+00
-1.418167501688003540e-01,3.449704533378660898e+00
-1.411764919757843018e-01,3.450270105086286954e+00
-1.405362337827682495e-01,3.450856890460462623e+00
-1.398959755897521973e-01,3.451464464647779895e+00
-1.392557173967361450e-01,3.452092289378612122e+00
-1.386154592037200928e-01,3.452739869476390666e+00
-1.379752010107040405e-01,3.453406689547391828e+00
-1.373349577188491821e-01,3.454092179035500365e+00
-1.366946995258331299e-01,3.454795757630110487e+00
-1.360544413328170776e-01,3.455516846582479040e+00
-1.354141831398010254e-01,3.456254830197851735e+00
-1.347739249467849731e-01,3.457009082852465109e+00
-1.341336667537689209e-01,3.457778952581110232e+00
-1.334934085607528687e-01,3.458563790882513977e+00
-1.328531652688980103e-01,3.459362851516415205e+00
-1.322129070758819580e-01,3.460175506880077911e+00
-1.315726488828659058e-01,3.461001031807213746e+00
-1.309323906898498535e-01,3.461838656799114400e+00
-1.302921324968338013e-01,3.462687683622939439e+00
-1.296518743038177490e-01,3.463547291084643653e+00
-1.290116161108016968e-01,3.464416752473629124e+00
-1.283713728189468384e-01,3.465295232644654888e+00
-1.277311146259307861e-01,3.466181968834013638e+00
-1.270908564329147339e-01,3.467076124307849838e+00
-1.264505982398986816e-01,3.467976891894057445e+00
-1.258103400468826294e-01,3.468883395761093169e+00
-1.251700818538665771e-01,3.469794826880616689e+00
-1.245298311114311218e-01,3.470710289929041181e+00
-1.238895729184150696e-01,3.471628976154273793e+00
-1.232493147253990173e-01,3.472549968630012529e+00
-1.226090639829635620e-01,3.473472399815437761e+00
-1.219688057899475098e-01,3.474395407307159900e+00
-1.213285475969314575e-01,3.475318052175442318e+00
-1.206882894039154053e-01,3.476239508451601345e+00
-1.200480386614799500e-01,3.477158839428888371e+00
-1.194077804684638977e-01,3.478075174113673285e+00
-1.187675222754478455e-01,3.478987593544136558e+00
-1.181272715330123901e-01,3.479895230510390292e+00
-1.174870133399963379e-01,3.480797197927720799e+00
-1.168467551469802856e-01,3.481692602234719658e+00
-1.162064969539642334e-01,3.482580572617684389e+00
-1.155662462115287781e-01,3.483460197456102136e+00
-1.149259880185127258e-01,3.484330651146751556e+00
-1.142857298254966736e-01,3.485191069040094902e+00
-1.136454790830612183e-01,3.486040590051030730e+00
-1.130052208900451660e-01,3.486878389950947899e+00
-1.123649626970291138e-01,3.487703638124824757e+00
-1.117247045040130615e-01,3.488515522523588874e+00
-1.110844537615776062e-01,3.489313248946016355e+00
-1.104441955685615540e-01,3.490096042783688013e+00
-1.098039373755455017e-01,3.490863163273856706e+00
-1.091636791825294495e-01,3.491613853703748660e+00
-1.085234284400939941e-01,3.492347370110245208e+00
-1.078831702470779419e-01,3.493063069010061028e+00
-1.072429120540618896e-01,3.493760242123521653e+00
-1.066026613116264343e-01,3.494438247248440987e+00
-1.059624031186103821e-01,3.495096453144262760e+00
-1.053221449255943298e-01,3.495734295963727867e+00
-1.046818867325782776e-01,3.496351170527505658e+00
-1.040416359901428223e-01,3.496946550690198663e+00
-1.034013777971267700e-01,3.497519962869176879e+00
-1.027611196041107178e-01,3.498070887434314713e+00
-1.021208688616752625e-01,3.498598901643836356e+00
-1.014806106686592102e-01,3.499103597157987799e+00
-1.008403524756431580e-01,3.499584616609730858e+00
-1.002000942826271057e-01,3.500041609113362817e+00
-9.955984354019165039e-02,3.500474288693131264e+00
-9.891958534717559814e-02,3.500882343809959885e+00
-9.827932715415954590e-02,3.501265628168298782e+00
-9.763907641172409058e-02,3.501623907127064061e+00
-9.699881821870803833e-02,3.501957062684485145e+00
-9.635856002569198608e-02,3.502264992123193643e+00
-9.571830183267593384e-02,3.502547604060461950e+00
-9.507805109024047852e-02,3.502804907470487006e+00
-9.443779289722442627e-02,3.503036925678795654e+00
-9.379753470420837402e-02,3.503243702721785091e+00
-9.315727651119232178e-02,3.503425335274672925e+00
-9.251702576875686646e-02,3.503582010105010358e+00
-9.187676757574081421e-02,3.503713862541736113e+00
-9.123650938272476196e-02,3.503821162790890398e+00
-9.059625864028930664e-02,3.503904160822253200e+00
-8.995600044727325439e-02,3.503963159222668544e+00
-8.931574225425720215e-02,3.503998539680167390e+00
-8.867548406124114990e-02,3.504010635934839968e+00
-8.803523331880569458e-02,3.503999921150585894e+00
-8.739497512578964233e-02,3.503966832561281830e+00
-8.675471693277359009e-02,3.503911888492911686e+00
-8.611446619033813477e-02,3.503835608807404967e+00
-8.547420799732208252e-02,3.503738556600905163e+00
-8.483394980430603027e-02,3.503621350586910488e+00
-8.419369161128997803e-02,3.503484603563556732e+00
-8.355344086885452271e-02,3.503328989742308330e+00
-8.291318267583847046e-02,3.503155158367973421e+00
-8.227292448282241821e-02,3.502963882237646320e+00
-8.163267374038696289e-02,3.502755842460742564e+00
-8.099241554737091064e-02,3.502531785329384473e+00
-8.035215735435485840e-02,3.502292527289656121e+00
-7.971189916133880615e-02,3.502038792414062129e+00
-7.907164841890335083e-02,3.501771451357706066e+00
-7.843139022588729858e-02,3.501491262499369483e+00
-7.779113203287124634e-02,3.501199087072528915e+00
-7.715088129043579102e-02,3.500895710587874632e+00
-7.651062309741973877e-02,3.500581966163295533e+00
-7.587036490440368652e-02,3.500258709791771672e+00
-7.523010671138763428e-02,3.499926731212912756e+00
-7.458985596895217896e-02,3.499586882703261015e+00
-7.394959777593612671e-02,3.499239946416581759e+00
-7.330933958292007446e-02,3.498886724611469212e+00
-7.266908884048461914e-02,3.498528010305316016e+00
-7.202883064746856689e-02,3.498164558136107161e+00
-7.138857245445251465e-02,3.497797110115361097e+00
-7.074831426143646240e-02,3.497426398183494101e+00
-7.010806351900100708e-02,3.497053095358579000e+00
-6.946780532598495483e-02,3.496677881084744755e+00
-6.882754713296890259e-02,3.496301384871311591e+00
-6.818728893995285034e-02,3.495924186046223348e+00
-6.754703819751739502e-02,3.495546884829034973e+00
-6.690678000450134277e-02,3.495169947943008282e+00
-6.626652181148529053e-02,3.494793863887028174e+00
-6.562627106904983521e-02,3.494419090335750155e+00
-6.498601287603378296e-02,3.494045974966612178e+00
-6.434575468301773071e-02,3.493674877298504455e+00
-6.370549649000167847e-02,3.493306076365102264e+00
-6.306524574756622314e-02,3.492939786039054972e+00
-6.242498755455017090e-02,3.492576177862034115e+00
-6.178473308682441711e-02,3.492215384098786402e+00
-6.114447489380836487e-02,3.491857498787795500e+00
-6.050422042608261108e-02,3.491502495728829203e+00
-5.986396223306655884e-02,3.491150302505579894e+00
-5.922370776534080505e-02,3.490800853522702418e+00
-5.858344957232475281e-02,3.490453927035024773e+00
-5.794319510459899902e-02,3.490109373804063608e+00
-5.730293691158294678e-02,3.489766828171056101e+00
-5.666268244385719299e-02,3.489425974663677543e+00
-5.602242797613143921e-02,3.489086440913532705e+00
-5.538216978311538696e-02,3.488747722339207158e+00
-5.474191531538963318e-02,3.488409356917631321e+00
-5.410165712237358093e-02,3.488070777545995593e+00
-5.346140265464782715e-02,3.487731341603508284e+00
-5.282114446163177490e-02,3.487390431692059423e+00
-5.218088999390602112e-02,3.487047342170530584e+00
-5.154063552618026733e-02,3.486701298883693845e+00
-5.090037733316421509e-02,3.486351552581641755e+00
-5.026012286543846130e-02,3.485997263608412222e+00
-4.961986467242240906e-02,3.485637608324584136e+00
-4.897961020469665527e-02,3.485271725364877060e+00
-4.833935201168060303e-02,3.484898680464146636e+00
-4.769909754395484924e-02,3.484517580231121237e+00
-4.705884307622909546e-02,3.484127500386971832e+00
-4.641858488321304321e-02,3.483727505327662399e+00
-4.577833041548728943e-02,3.483316658804433530e+00
-4.513807222247123718e-02,3.482894030882290437e+00
-4.449781775474548340e-02,3.482458670656043864e+00
-4.385755956172943115e-02,3.482009706507136926e+00
-4.321730509400367737e-02,3.481546211690941472e+00
-4.257704690098762512e-02,3.481067338721961946e+00
-4.193679243326187134e-02,3.480572219667632083e+00
-4.129653796553611755e-02,3.480060067807384971e+00
-4.065627977252006531e-02,3.479530122926210112e+00
-4.001602530479431152e-02,3.478981681724641284e+00
-3.937576711177825928e-02,3.478414067933903731e+00
-3.873551264405250549e-02,3.477826700942395544e+00
-3.809525445103645325e-02,3.477219015098120813e+00
-3.745499998331069946e-02,3.476590559524766366e+00
-3.681474179029464722e-02,3.475940949878320918e+00
-3.617448732256889343e-02,3.475269855716726308e+00
-3.553423285484313965e-02,3.474577047501540505e+00
-3.489397466182708740e-02,3.473862371017425232e+00
-3.425372019410133362e-02,3.473125779370304311e+00
-3.361346200108528137e-02,3.472367301532895745e+00
-3.297320753335952759e-02,3.471587092456301704e+00
-3.233294934034347534e-02,3.470785371599837799e+00
-3.169269487261772156e-02,3.469962472868898473e+00
-3.105243854224681854e-02,3.469118839573459123e+00
-3.041218221187591553e-02,3.468254992417048488e+00
-2.977192588150501251e-02,3.467371608380958037e+00
-2.913166955113410950e-02,3.466469409008418268e+00
-2.849141508340835571e-02,3.465549282446333201e+00
-2.785115875303745270e-02,3.464612161141074065e+00
-2.721090242266654968e-02,3.463659099769840211e+00
-2.657064609229564667e-02,3.462691265047465716e+00
-2.593038976192474365e-02,3.461709927298873168e+00
-2.529013343155384064e-02,3.460716412453834767e+00
-2.464987710118293762e-02,3.459712163610248581e+00
-2.400962263345718384e-02,3.458698749573322573e+00
-2.336936630308628082e-02,3.457677757245048333e+00
-2.272910997271537781e-02,3.456650861317137835e+00
-2.208885364234447479e-02,3.455619841470776166e+00
-2.144859731197357178e-02,3.454586531085435563e+00
-2.080834098160266876e-02,3.453552808857144552e+00
-2.016808465123176575e-02,3.452520667286675504e+00
-1.952782832086086273e-02,3.451492070754945907e+00
-1.888757199048995972e-02,3.450469011661372321e+00
-1.824731752276420593e-02,3.449453651978358515e+00
-1.760706119239330292e-02,3.448448029291996342e+00
-1.696680486202239990e-02,3.447454286363321518e+00
-1.632654853165149689e-02,3.446474565057277228e+00
-1.568629220128059387e-02,3.445510983945317740e+00
-1.504603587090969086e-02,3.444565709804687792e+00
-1.440578047186136246e-02,3.443640829699236683e+00
-1.376552414149045944e-02,3.442738472405594052e+00
-1.312526781111955643e-02,3.441860699344374552e+00
-1.248501241207122803e-02,3.441009601191447942e+00
-1.184475608170032501e-02,3.440187108347312339e+00
-1.120449975132942200e-02,3.439395243937904745e+00
-1.056424342095851898e-02,3.438635872157993489e+00
-9.923987090587615967e-03,3.437910847531236325e+00
-9.283731691539287567e-03,3.437221909682032894e+00
-8.643475361168384552e-03,3.436570795251165933e+00
-8.003219030797481537e-03,3.435959066825108987e+00
-7.362963166087865829e-03,3.435388278123622463e+00
-6.722707301378250122e-03,3.434859828886013933e+00
-6.082450971007347107e-03,3.434375041945410434e+00
-5.442194640636444092e-03,3.433935164118253613e+00
-4.801938775926828384e-03,3.433541286604952170e+00
-4.161682911217212677e-03,3.433194424260237909e+00
-3.521426580846309662e-03,3.432895450437398743e+00
-2.881170483306050301e-03,3.432645124546065851e+00
-2.240914385765790939e-03,3.432444081347205245e+00
-1.600658288225531578e-03,3.432292850894008041e+00
-9.604021906852722168e-04,3.432191806378228183e+00
-3.201460931450128555e-04,3.432141206087867324e+00
3.201460931450128555e-04,3.432141200886447585e+00
9.604021906852722168e-04,3.432191790777437745e+00
1.600658288225531578e-03,3.432292824912455131e+00
2.240914385765790939e-03,3.432444045291220824e+00
2.881170483306050301e-03,3.432645078393616878e+00
3.521426580846309662e-03,3.432895393682158680e+00
4.161682911217212677e-03,3.433194358103722976e+00
4.801938775926828384e-03,3.433541210729800675e+00
5.442194640636444092e-03,3.433935078245971440e+00
6.082450971007347107e-03,3.434374947840419523e+00
6.722707301378250122e-03,3.434859724825900074e+00
7.362963166087865829e-03,3.435388166393834375e+00
8.003219030797481537e-03,3.435958946760975685e+00
8.643475361168384552e-03,3.436570667200562923e+00
9.283731691539287567e-03,3.437221775897016496e+00
9.923987090587615967e-03,3.437910702773284477e+00
1.056424342095851898e-02,3.438635722425517294e+00
1.120449975132942200e-02,3.439395089586771093e+00
1.184475608170032501e-02,3.440186949742203737e+00
1.248501241207122803e-02,3.441009435247104786e+00
1.312526781111955643e-02,3.441860529965133253e+00
1.376552414149045944e-02,3.442738296659146435e+00
1.440578047186136246e-02,3.443640648118465819e+00
1.504603587090969086e-02,3.444565526095564323e+00
1.568629220128059387e-02,3.445510798496652871e+00
1.632654853165149689e-02,3.446474372229288097e+00
1.696680486202239990e-02,3.447454098589658678e+00
1.760706119239330292e-02,3.448447835214898838e+00
1.824731752276420593e-02,3.449453452289574784e+00
1.888757199048995972e-02,3.450468812432202270e+00
1.952782832086086273e-02,3.451491877559795363e+00
2.016808465123176575e-02,3.452520475082073492e+00
2.080834098160266876e-02,3.453552613077583544e+00
2.144859731197357178e-02,3.454586341835743646e+00
2.208885364234447479e-02,3.455619649589721565e+00
2.272910997271537781e-02,3.456650667415228195e+00
2.336936630308628082e-02,3.457677561913672815e+00
2.400962263345718384e-02,3.458698553383004359e+00
2.464987710118293762e-02,3.459711990689173344e+00
2.529013343155384064e-02,3.460716223715508910e+00
2.593038976192474365e-02,3.461709746210641647e+00
2.657064609229564667e-02,3.462691077600333678e+00
2.721090242266654968e-02,3.463658926952503325e+00
2.785115875303745270e-02,3.464611983147442231e+00
2.849141508340835571e-02,3.465549112398942810e+00
2.913166955113410950e-02,3.466469246727238662e+00
2.977192588150501251e-02,3.467371442627860123e+00
3.041218221187591553e-02,3.468254845097462180e+00
3.105243854224681854e-02,3.469118689426240021e+00
3.169269487261772156e-02,3.469962320684276236e+00
3.233294934034347534e-02,3.470785227146841123e+00
3.297320753335952759e-02,3.471586955490248538e+00
3.361346200108528137e-02,3.472367179913905311e+00
3.425372019410133362e-02,3.473125648961587597e+00
3.489397466182708740e-02,3.473862247768030986e+00
3.553423285484313965e-02,3.474576931144330860e+00
3.617448732256889343e-02,3.475269745984961745e+00
3.681474179029464722e-02,3.475940846506539117e+00
3.745499998331069946e-02,3.476590462249571356e+00
3.809525445103645325e-02,3.477218918279977089e+00
3.873551264405250549e-02,3.477826610030949617e+00
3.937576711177825928e-02,3.478413973186089692e+00
4.001602530479431152e-02,3.478981584071492605e+00
4.065627977252006531e-02,3.479530039836015831e+00
4.129653796553611755e-02,3.480059990122300384e+00
4.193679243326187134e-02,3.480572147114186166e+00
4.257704690098762512e-02,3.481067271034082644e+00
4.321730509400367737e-02,3.481546142302154756e+00
4.385755956172943115e-02,3.482009641910718933e+00
4.449781775474548340e-02,3.482458616046534949e+00
4.513807222247123718e-02,3.482893975080538773e+00
4.577833041548728943e-02,3.483316611730959522e+00
4.641858488321304321e-02,3.483727457329448995e+00
4.705884307622909546e-02,3.484127455942658713e+00
4.769909754395484924e-02,3.484517535384287434e+00
4.833935201168060303e-02,3.484898642479645758e+00
4.897961020469665527e-02,3.485271687118146389e+00
4.961986467242240906e-02,3.485637573060650141e+00
5.026012286543846130e-02,3.485997231129293716e+00
5.090037733316421509e-02,3.486351520209032273e+00
5.154063552618026733e-02,3.486701273708308513e+00
5.218088999390602112e-02,3.487047316955907306e+00
5.282114446163177490e-02,3.487390406640149099e+00
5.346140265464782715e-02,3.487731318652273593e+00
5.410165712237358093e-02,3.488070754925847616e+00
5.474191531538963318e-02,3.488409337715257408e+00
5.538216978311538696e-02,3.488747706151809069e+00
5.602242797613143921e-02,3.489086423685018978e+00
5.666268244385719299e-02,3.489425958963212615e+00
5.730293691158294678e-02,3.489766813878238061e+00
5.794319510459899902e-02,3.490109360806457950e+00
5.858344957232475281e-02,3.490453913540982889e+00
5.922370776534080505e-02,3.490800842808063909e+00
5.986396223306655884e-02,3.491150292792736032e+00
6.050422042608261108e-02,3.491502486933417693e+00
6.114447489380836487e-02,3.491857489694963235e+00
6.178473308682441711e-02,3.492215375882202544e+00
6.242498755455017090e-02,3.492576170445091499e+00
6.306524574756622314e-02,3.492939777678993885e+00
6.370549649000167847e-02,3.493306072599838608e+00
6.434575468301773071e-02,3.493674873910435075e+00
6.498601287603378296e-02,3.494045971921172722e+00
6.562627106904983521e-02,3.494419087054270179e+00
6.626652181148529053e-02,3.494793858490790939e+00
6.690678000450134277e-02,3.495169943107851118e+00
6.754703819751739502e-02,3.495546880894638164e+00
6.818728893995285034e-02,3.495924184287292569e+00
6.882754713296890259e-02,3.496301382986056527e+00
6.946780532598495483e-02,3.496677879683000256e+00
7.010806351900100708e-02,3.497053094109218385e+00
7.074831426143646240e-02,3.497426395736294324e+00
7.138857245445251465e-02,3.497797107740953315e+00
7.202883064746856689e-02,3.498164556202348230e+00
7.266908884048461914e-02,3.498528008433061665e+00
7.330933958292007446e-02,3.498886723919851782e+00
7.394959777593612671e-02,3.499239945681565711e+00
7.458985596895217896e-02,3.499586882053006498e+00
7.523010671138763428e-02,3.499926730063601887e+00
7.587036490440368652e-02,3.500258708861715640e+00
7.651062309741973877e-02,3.500581965268561468e+00
7.715088129043579102e-02,3.500895709799693556e+00
7.779113203287124634e-02,3.501199086725740539e+00
7.843139022588729858e-02,3.501491262194532883e+00
7.907164841890335083e-02,3.501771451090033072e+00
7.971189916133880615e-02,3.502038791866222578e+00
8.035215735435485840e-02,3.502292526878210133e+00
8.099241554737091064e-02,3.502531784969260542e+00
8.163267374038696289e-02,3.502755842145877097e+00
8.227292448282241821e-02,3.502963882100146087e+00
8.291318267583847046e-02,3.503155158248012491e+00
8.355344086885452271e-02,3.503328989637761737e+00
8.419369161128997803e-02,3.503484603351187054e+00
8.483394980430603027e-02,3.503621350402227108e+00
8.547420799732208252e-02,3.503738556440472163e+00
8.611446619033813477e-02,3.503835608668188328e+00
8.675471693277359009e-02,3.503911888423954402e+00
8.739497512578964233e-02,3.503966832501572704e+00
8.803523331880569458e-02,3.503999921098940540e+00
8.867548406124114990e-02,3.504010635867905954e+00
8.931574225425720215e-02,3.503998539622398933e+00
8.995600044727325439e-02,3.503963159156261220e+00
9.059625864028930664e-02,3.503904160779360843e+00
9.123650938272476196e-02,3.503821162778590459e+00
9.187676757574081421e-02,3.503713862525881240e+00
9.251702576875686646e-02,3.503582010086863541e+00
9.315727651119232178e-02,3.503425335243552041e+00
9.379753470420837402e-02,3.503243702698460194e+00
9.443779289722442627e-02,3.503036925658838285e+00
9.507805109024047852e-02,3.502804907450992378e+00
9.571830183267593384e-02,3.502547604052140162e+00
9.635856002569198608e-02,3.502264992116096209e+00
9.699881821870803833e-02,3.501957062678438426e+00
9.763907641172409058e-02,3.501623907121918400e+00
9.827932715415954590e-02,3.501265628158457766e+00
9.891958534717559814e-02,3.500882343803460195e+00
9.955984354019165039e-02,3.500474288686830526e+00
1.002000942826271057e-01,3.500041609110692953e+00
1.008403524756431580e-01,3.499584616607471332e+00
1.014806106686592102e-01,3.499103597156077328e+00
1.021208688616752625e-01,3.498598901642222536e+00
1.027611196041107178e-01,3.498070887431932618e+00
1.034013777971267700e-01,3.497519962866882715e+00
1.040416359901428223e-01,3.496946550688026178e+00
1.046818867325782776e-01,3.496351170526896368e+00
1.053221449255943298e-01,3.495734295962875215e+00
1.059624031186103821e-01,3.495096453143833326e+00
1.066026613116264343e-01,3.494438247247841467e+00
1.072429120540618896e-01,3.493760242122718296e+00
1.078831702470779419e-01,3.493063069009305188e+00
1.085234284400939941e-01,3.492347370109613269e+00
1.091636791825294495e-01,3.491613853703573689e+00
1.098039373755455017e-01,3.490863163273612457e+00
1.104441955685615540e-01,3.490096042783485064e+00
1.110844537615776062e-01,3.489313248945847157e+00
1.117247045040130615e-01,3.488515522523363721e+00
1.123649626970291138e-01,3.487703638124638239e+00
1.130052208900451660e-01,3.486878389950793355e+00
1.136454790830612183e-01,3.486040590050902388e+00
1.142857298254966736e-01,3.485191069040015410e+00
1.149259880185127258e-01,3.484330651146708036e+00
1.155662462115287781e-01,3.483460197456065721e+00
1.162064969539642334e-01,3.482580572617609782e+00
1.168467551469802856e-01,3.481692602234658374e+00
1.174870133399963379e-01,3.480797197927679498e+00
1.181272715330123901e-01,3.479895230510357429e+00
1.187675222754478455e-01,3.478987593544123236e+00
1.194077804684638977e-01,3.478075174113661738e+00
1.200480386614799500e-01,3.477158839428879489e+00
1.206882894039154053e-01,3.476239508451582694e+00
1.213285475969314575e-01,3.475318052175429884e+00
1.219688057899475098e-01,3.474395407307147021e+00
1.226090639829635620e-01,3.473472399815427103e+00
1.232493147253990173e-01,3.472549968630007200e+00
1.238895729184150696e-01,3.471628976154271129e+00
1.245298311114311218e-01,3.470710289929038961e+00
1.251700818538665771e-01,3.469794826880612248e+00
1.258103400468826294e-01,3.468883395761089616e+00
1.264505982398986816e-01,3.467976891894054781e+00
1.270908564329147339e-01,3.467076124307847174e+00
1.277311146259307861e-01,3.466181968834010974e+00
1.283713728189468384e-01,3.465295232644653112e+00
1.290116161108016968e-01,3.464416752473627348e+00
1.296518743038177490e-01,3.463547291084642765e+00
1.302921324968338013e-01,3.462687683622938550e+00
1.309323906898498535e-01,3.461838656799113512e+00
1.315726488828659058e-01,3.461001031807213302e+00
1.322129070758819580e-01,3.460175506880077911e+00
1.328531652688980103e-01,3.459362851516415205e+00
1.334934085607528687e-01,3.458563790882513977e+00
1.341336667537689209e-01,3.457778952581110232e+00
1.347739249467849731e-01,3.457009082852464665e+00
1.354141831398010254e-01,3.456254830197851735e+00
1.360544413328170776e-01,3.455516846582478152e+00
1.366946995258331299e-01,3.454795757630110487e+00
1.373349577188491821e-01,3.454092179035500365e+00
1.379752010107040405e-01,3.453406689547391828e+00
1.386154592037200928e-01,3.452739869476390666e+00
1.392557173967361450e-01,3.452092289378612122e+00
1.398959755897521973e-01,3.451464464647780339e+00
1.405362337827682495e-01,3.450856890460462623e+00
1.411764919757843018e-01,3.450270105086286954e+00
1.418167501688003540e-01,3.449704533378660898e+00
1.424569934606552124e-01,3.449160684468552507e+00
1.430972516536712646e-01,3.448638918052616020e+00
1.437375098466873169e-01,3.448139707644667595e+00
1.443777680397033691e-01,3.447663409482445651e+00
1.450180262327194214e-01,3.447210410297126160e+00
1.456582844257354736e-01,3.446781048788656321e+00
1.462985426187515259e-01,3.446375643998007110e+00
1.469387859106063843e-01,3.445994521670858290e+00
1.475790441036224365e-01,3.445637947919678368e+00
1.482193022966384888e-01,3.445306193334593203e+00
1.488595604896545410e-01,3.444999490507412165e+00
1.494998186826705933e-01,3.444718082366100553e+00
1.501400768756866455e-01,3.444462157018533421e+00
1.507803350687026978e-01,3.444231870392099992e+00
1.514205783605575562e-01,3.444027401206541938e+00
1.520608365535736084e-01,3.443848880677731650e+00
1.527010947465896606e-01,3.443696406503226726e+00
1.533413529396057129e-01,3.443570109310740257e+00
1.539816111326217651e-01,3.443470029907250929e+00
1.546218693256378174e-01,3.443396230271261071e+00
1.552621275186538696e-01,3.443348727487552274e+00
1.559023708105087280e-01,3.443327537151873230e+00
1.565426290035247803e-01,3.443332625048252549e+00
1.571828871965408325e-01,3.443363994722817623e+00
1.578231453895568848e-01,3.443421578673861561e+00
1.584634035825729370e-01,3.443505270894966941e+00
1.591036617755889893e-01,3.443615020865060217e+00
1.597439199686050415e-01,3.443750655075703104e+00
1.603841632604598999e-01,3.443912082823439746e+00
1.610244214534759521e-01,3.444099127751568012e+00
1.616646796464920044e-01,3.444311609500140037e+00
1.623049378395080566e-01,3.444549325213059010e+00
1.629451960325241089e-01,3.444812067264152233e+00
1.635854542255401611e-01,3.445099584035536289e+00
1.642257124185562134e-01,3.445411605472280758e+00
1.648659706115722656e-01,3.445747892120555544e+00
1.655062139034271240e-01,3.446108089591951362e+00
1.661464720964431763e-01,3.446491934558420400e+00
1.667867302894592285e-01,3.446899025050998322e+00
1.674269884824752808e-01,3.447329076199622921e+00
1.680672466754913330e-01,3.447781674066831670e+00
1.687075048685073853e-01,3.448256412782668701e+00
1.693477630615234375e-01,3.448752926388639395e+00
1.699880063533782959e-01,3.449270759082501137e+00
1.706282645463943481e-01,3.449809458616122093e+00
1.712685227394104004e-01,3.450368561849714411e+00
1.719087809324264526e-01,3.450947625291746590e+00
1.725490391254425049e-01,3.451546109869418011e+00
1.731892973184585571e-01,3.452163553214202985e+00
1.738295555114746094e-01,3.452799382378958448e+00
1.744697988033294678e-01,3.453453068934469350e+00
1.751100569963455200e-01,3.454124085948869105e+00
1.757503151893615723e-01,3.454811870678761387e+00
1.763905733823776245e-01,3.455515771637466038e+00
1.770308315753936768e-01,3.456235273176627043e+00
1.776710897684097290e-01,3.456969755239862163e+00
1.783113479614257812e-01,3.457718578238203833e+00
1.789515912532806396e-01,3.458481114033570947e+00
1.795918494462966919e-01,3.459256758406690668e+00
1.802321076393127441e-01,3.460044862024092893e+00
1.808723658323287964e-01,3.460844748762561096e+00
1.815126240253448486e-01,3.461655793599040187e+00
1.821528822183609009e-01,3.462477299422063837e+00
1.827931404113769531e-01,3.463308577593942950e+00
1.834333837032318115e-01,3.464148962944937349e+00
1.840736418962478638e-01,3.464997802475087596e+00
1.847139000892639160e-01,3.465854400177287076e+00
1.853541582822799683e-01,3.466718036716920359e+00
1.859944164752960205e-01,3.467588037788455146e+00
1.866346746683120728e-01,3.468463708438528137e+00
1.872749328613281250e-01,3.469344356851415512e+00
1.879151761531829834e-01,3.470229248053409155e+00
1.885554343461990356e-01,3.471117770124452662e+00
1.891956925392150879e-01,3.472009168170697713e+00
1.898359507322311401e-01,3.472902779727984335e+00
1.904762089252471924e-01,3.473797909485201174e+00
1.911164671182632446e-01,3.474693883994977917e+00
1.917567253112792969e-01,3.475590022366428222e+00
1.923969686031341553e-01,3.476485635755723891e+00
1.930372267961502075e-01,3.477380084422793338e+00
1.936774849891662598e-01,3.478272740521543671e+00
1.943177431821823120e-01,3.479162909938626758e+00
1.949580013751983643e-01,3.480049970018067818e+00
1.955982595682144165e-01,3.480933297183814723e+00
1.962385177612304688e-01,3.481812272219042548e+00
1.968787610530853271e-01,3.482686272778450665e+00
1.975190192461013794e-01,3.483554732549612787e+00
1.981592774391174316e-01,3.484417066890495907e+00
1.987995356321334839e-01,3.485272690448601995e+00
1.994397938251495361e-01,3.486121060258864368e+00
2.000800520181655884e-01,3.486961622178672116e+00
2.007203102111816406e-01,3.487793869664875146e+00
2.013605535030364990e-01,3.488617268770676461e+00
2.020008116960525513e-01,3.489431334484554448e+00
2.026410698890686035e-01,3.490235639807505841e+00
2.032813280820846558e-01,3.491029665571073970e+00
2.039215862751007080e-01,3.491812994162967421e+00
2.045618444681167603e-01,3.492585203600639510e+00
2.052021026611328125e-01,3.493345879126281694e+00
2.058423459529876709e-01,3.494094617056932695e+00
2.064826041460037231e-01,3.494831110015476749e+00
2.071228623390197754e-01,3.495554952292785345e+00
2.077631205320358276e-01,3.496265849779546464e+00
2.084033787250518799e-01,3.496963480986416073e+00
2.090436369180679321e-01,3.497647557011818620e+00
2.096838951110839844e-01,3.498317836540162151e+00
2.103241533041000366e-01,3.498974045113488529e+00
2.109643965959548950e-01,3.499615947623508028e+00
2.116046547889709473e-01,3.500243368195941507e+00
2.122449129819869995e-01,3.500856118085744484e+00
2.128851711750030518e-01,3.501454038793557100e+00
2.135254293680191040e-01,3.502036961916040081e+00
2.141656875610351562e-01,3.502604795159120155e+00
2.148059457540512085e-01,3.503157400346637473e+00
2.154461890459060669e-01,3.503694715817837313e+00
2.160864472389221191e-01,3.504216701402668832e+00
2.167267054319381714e-01,3.504723294703521397e+00
2.173669636249542236e-01,3.505214452759440213e+00
2.180072218179702759e-01,3.505690200867545236e+00
2.186474800109863281e-01,3.506150570825179891e+00
2.192877382040023804e-01,3.506595563820813055e+00
2.199279814958572388e-01,3.507025236985510386e+00
2.205682396888732910e-01,3.507439680911675239e+00
2.212084978818893433e-01,3.507838967250448636e+00
2.218487560749053955e-01,3.508223225476320373e+00
2.224890142679214478e-01,3.508592544527538770e+00
2.231292724609375000e-01,3.508947076857777514e+00
2.237695306539535522e-01,3.509286980176637094e+00
2.244097739458084106e-01,3.509612393523565022e+00
2.250500321388244629e-01,3.509923548718313135e+00
2.256902903318405151e-01,3.510220597418835631e+00
2.263305485248565674e-01,3.510503797826721950e+00
2.269708067178726196e-01,3.510773305516114107e+00
2.276110649108886719e-01,3.511029397491547854e+00
2.282513231039047241e-01,3.511272293968505487e+00
2.288915663957595825e-01,3.511502246708754882e+00
2.295318245887756348e-01,3.511719550735243445e+00
2.301720827817916870e-01,3.511924442947543579e+00
2.308123409748077393e-01,3.512117210321554772e+00
2.314525991678237915e-01,3.512298144228762631e+00
2.320928573608398438e-01,3.512467546692326081e+00
2.327331155538558960e-01,3.512625677305978300e+00
2.333733588457107544e-01,3.512772899042188257e+00
2.340136170387268066e-01,3.512909468786510114e+00
2.346538752317428589e-01,3.513035707509266636e+00
2.352941334247589111e-01,3.513151958640824191e+00
2.359343916177749634e-01,3.513258522335607204e+00
2.365746498107910156e-01,3.513355711909065704e+00
2.372149080038070679e-01,3.513443852808088685e+00
2.378551512956619263e-01,3.513523276943121942e+00
2.384954094886779785e-01,3.513594271304773642e+00
2.391356676816940308e-01,3.513657215409024204e+00
2.397759258747100830e-01,3.513712359158866150e+00
2.404161840677261353e-01,3.513760090770301048e+00
2.410564422607421875e-01,3.513800662893895588e+00
2.416967004537582397e-01,3.513834418254963676e+00
2.423369437456130981e-01,3.513861635650291859e+00
2.429772019386291504e-01,3.513882669125207414e+00
2.436174601316452026e-01,3.513897769825387485e+00
2.442577183246612549e-01,3.513907285966323624e+00
2.448979765176773071e-01,3.513911449639030682e+00
2.455382347106933594e-01,3.513910578313522937e+00
2.461784929037094116e-01,3.513904944827932475e+00
2.468187510967254639e-01,3.513894823694195590e+00
2.474589943885803223e-01,3.513880494355963613e+00
2.480992525815963745e-01,3.513862173484961104e+00
2.487395107746124268e-01,3.513840152372176284e+00
2.493797689676284790e-01,3.513814680081841946e+00
2.500200271606445312e-01,3.513785973516545980e+00
2.506602704524993896e-01,3.513754275408994765e+00
2.513005435466766357e-01,3.513719808315120208e+00
2.519407868385314941e-01,3.513682796749744597e+00
2.525810599327087402e-01,3.513643427595826374e+00
2.532213032245635986e-01,3.513601938533476687e+00
2.538615465164184570e-01,3.513558478811603880e+00
2.545018196105957031e-01,3.513513258572713571e+00
2.551420629024505615e-01,3.513466451308091543e+00
2.557823359966278076e-01,3.513418229252624592e+00
2.564225792884826660e-01,3.513368770834191412e+00
2.570628523826599121e-01,3.513318196321712605e+00
2.577030956745147705e-01,3.513266668536902948e+00
2.583433389663696289e-01,3.513214343335939294e+00
2.589836120605468750e-01,3.513161333182585722e+00
2.596238553524017334e-01,3.513107769932223512e+00
2.602641284465789795e-01,3.513053763451998712e+00
2.609043717384338379e-01,3.512999438568754407e+00
2.615446448326110840e-01,3.512944894551648822e+00
2.621848881244659424e-01,3.512890225609202943e+00
2.628251314163208008e-01,3.512835526167100042e+00
2.634654045104980469e-01,3.512780876150532805e+00
2.641056478023529053e-01,3.512726369434244766e+00
2.647459208965301514e-01,3.512672057178602536e+00
2.653861641883850098e-01,3.512618020998939272e+00
2.660264372825622559e-01,3.512564319608007857e+00
2.666666805744171143e-01,3.512511002537875626e+00
2.673069238662719727e-01,3.512458113901650414e+00
2.679471969604492188e-01,3.512405727112926090e+00
2.685874402523040771e-01,3.512353864975345630e+00
2.692277133464813232e-01,3.512302567888934135e+00
2.698679566383361816e-01,3.512251840612756304e+00
2.705082297325134277e-01,3.512201749099464365e+00
2.711484730243682861e-01,3.512152296979910382e+00
2.717887461185455322e-01,3.512103528614841430e+00
2.724289894104003906e-01,3.512055401558302314e+00
2.730692327022552490e-01,3.512007953091786927e+00
2.737095057964324951e-01,3.511961204362678668e+00
2.743497490882873535e-01,3.511915167337040344e+00
2.749900221824645996e-01,3.511869823294626158e+00
2.756302654743194580e-01,3.511825166087379380e+00
2.762705385684967041e-01,3.511781195206381767e+00
2.769107818603515625e-01,3.511737918378277534e+00
2.775510251522064209e-01,3.511695295634480019e+00
2.781912982463836670e-01,3.511653337355153504e+00
2.788315415382385254e-01,3.511612020996463635e+00
2.794718146324157715e-01,3.511571327747484261e+00
2.801120579242706299e-01,3.511531207868702431e+00
2.807523310184478760e-01,3.511491688323696181e+00
2.813925743103027344e-01,3.511452724354736432e+00
2.820328176021575928e-01,3.511414269587915360e+00
2.826730906963348389e-01,3.511376306495624267e+00
2.833133339881896973e-01,3.511338813117752089e+00
2.839536070823669434e-01,3.511301735796289236e+00
2.845938503742218018e-01,3.511265032913701845e+00
2.852341234683990479e-01,3.511228714497264924e+00
2.858743667602539062e-01,3.511192661627396738e+00
2.865146100521087646e-01,3.511156908744605953e+00
2.871548831462860107e-01,3.511121373069357787e+00
2.877951264381408691e-01,3.511086017791260616e+00
2.884353995323181152e-01,3.511050768241466002e+00
2.890756428241729736e-01,3.511015628056079585e+00
2.897159159183502197e-01,3.510980513824767169e+00
2.903561592102050781e-01,3.510945353809952429e+00
2.909964025020599365e-01,3.510910142136804524e+00
2.916366755962371826e-01,3.510874780927297323e+00
2.922769188880920410e-01,3.510839218042119292e+00
2.929171919822692871e-01,3.510803389078164027e+00
2.935574352741241455e-01,3.510767250684887486e+00
2.941977083683013916e-01,3.510730718388769489e+00
2.948379516601562500e-01,3.510693757112140823e+00
2.954781949520111084e-01,3.510656241008873302e+00
2.961184680461883545e-01,3.510618152255499336e+00
2.967587113380432129e-01,3.510579377085724317e+00
2.973989844322204590e-01,3.510539872189502031e+00
2.980392277240753174e-01,3.510499546387578107e+00
2.986795008182525635e-01,3.510458317184149912e+00
2.993197441101074219e-01,3.510416097142444514e+00
2.999599874019622803e-01,3.510372830230768848e+00
3.006002604961395264e-01,3.510328404027430516e+00
3.012405037879943848e-01,3.510282740402323576e+00
3.018807768821716309e-01,3.510235751106348445e+00
3.025210201740264893e-01,3.510187342160960622e+00
3.031612932682037354e-01,3.510137437216553025e+00
3.038015365600585938e-01,3.510085919317696757e+00
3.044417798519134521e-01,3.510032712037224556e+00
3.050820529460906982e-01,3.509977712178312004e+00
3.057222962379455566e-01,3.509920797616496113e+00
3.063625693321228027e-01,3.509861894814196859e+00
3.070028126239776611e-01,3.509800899883412484e+00
3.076430857181549072e-01,3.509737718374740023e+00
3.082833290100097656e-01,3.509672223065291696e+00
3.089235723018646240e-01,3.509604347292352600e+00
3.095638453960418701e-01,3.509533962710255750e+00
3.102040886878967285e-01,3.509460947510353535e+00
3.108443617820739746e-01,3.509385244311974184e+00
3.114846050739288330e-01,3.509306733927227917e+00
3.121248781681060791e-01,3.509225313153100601e+00
3.127651214599609375e-01,3.509140874652388220e+00
3.134053647518157959e-01,3.509053339748543721e+00
3.140456378459930420e-01,3.508962571064685676e+00
3.146858811378479004e-01,3.508868538142174920e+00
3.153261542320251465e-01,3.508771071502428285e+00
3.159663975238800049e-01,3.508670155726183459e+00
3.166066706180572510e-01,3.508565658807921039e+00
3.172469139099121094e-01,3.508457503809482958e+00
3.178871572017669678e-01,3.508345624177146682e+00
3.185274302959442139e-01,3.508229941507685190e+00
3.191676735877990723e-01,3.508110379783789146e+00
3.198079466819763184e-01,3.507986877637028655e+00
3.204481899738311768e-01,3.507859369418043105e+00
3.210884630680084229e-01,3.507727831452692513e+00
3.217287063598632812e-01,3.507592187804291051e+00
3.223689496517181396e-01,3.507452398184859987e+00
3.230092227458953857e-01,3.507308420242687408e+00
3.236494660377502441e-01,3.507160272953826485e+00
3.242897391319274902e-01,3.507007910609754475e+00
3.249299824237823486e-01,3.506851324520738444e+00
3.255702555179595947e-01,3.506690488149564633e+00
3.262104988098144531e-01,3.506525456278541508e+00
3.268507421016693115e-01,3.506356213912686925e+00
3.274910151958465576e-01,3.506182786893913939e+00
3.281312584877014160e-01,3.506005237988796708e+00
3.287715315818786621e-01,3.505823579521218036e+00
3.294117748737335205e-01,3.505637878690470721e+00
3.300520479679107666e-01,3.505448189253120184e+00
3.306922912597656250e-01,3.505254617953356799e+00
3.313325345516204834e-01,3.505057227788437757e+00
3.319728076457977295e-01,3.504856118761340511e+00
3.326130509376525879e-01,3.504651374665675334e+00
3.332533240318298340e-01,3.504443131757978058e+00
3.338935673236846924e-01,3.504231503938839420e+00
3.345338404178619385e-01,3.504016607875700906e+00
3.351740837097167969e-01,3.503798652641431755e+00
3.358143270015716553e-01,3.503577721296982972e+00
3.364546000957489014e-01,3.503354000813017954e+00
3.370948433876037598e-01,3.503127654861240892e+00
3.377351164817810059e-01,3.502898864731695650e+00
3.383753597736358643e-01,3.502667825607098884e+00
3.390156328678131104e-01,3.502434729899686516e+00
3.396558761596679688e-01,3.502199772145478285e+00
3.402961194515228271e-01,3.501963153256467898e+00
3.409363925457000732e-01,3.501725093236313313e+00
3.415766358375549316e-01,3.501485797732089900e+00
3.422169089317321777e-01,3.501245512224217649e+00
3.428571522235870361e-01,3.501004456593231673e+00
3.434974253177642822e-01,3.500762833850907363e+00
3.441376686096191406e-01,3.500520918106748258e+00
3.447779119014739990e-01,3.500278933305117413e+00
3.454181849956512451e-01,3.500037086990008817e+00
3.460584282875061035e-01,3.499795633787432969e+00
3.466987013816833496e-01,3.499554832272774085e+00
3.473389446735382080e-01,3.499314903851064251e+00
3.479792177677154541e-01,3.499076047981821702e+00
3.486194610595703125e-01,3.498838547111653874e+00
3.492597341537475586e-01,3.498602616328655657e+00
3.498999774456024170e-01,3.498368476801128502e+00
3.505402207374572754e-01,3.498136373749486605e+00
3.511804938316345215e-01,3.497906470163158588e+00
3.518207371234893799e-01,3.497679036620295445e+00
3.524610102176666260e-01,3.497454251810872883e+00
3.531012535095214844e-01,3.497232309583398369e+00
3.537415266036987305e-01,3.497013408255047473e+00
3.543817698955535889e-01,3.496797753206187132e+00
3.550220131874084473e-01,3.496585499528638952e+00
3.556622862815856934e-01,3.496376819421816329e+00
3.563025295734405518e-01,3.496171867722663862e+00
3.569428026676177979e-01,3.495970802561957136e+00
3.575830459594726562e-01,3.495773755882536804e+00
3.582233190536499023e-01,3.495580879371225080e+00
3.588635623455047607e-01,3.495392285304079305e+00
3.595038056373596191e-01,3.495208055200838881e+00
3.601440787315368652e-01,3.495028306575838073e+00
3.607843220233917236e-01,3.494853149190814356e+00
3.614245951175689697e-01,3.494682645962714052e+00
3.620648384094238281e-01,3.494516868663982478e+00
3.627051115036010742e-01,3.494355858513608304e+00
3.633453547954559326e-01,3.494199694943159074e+00
3.639855980873107910e-01,3.494048386518360694e+00
3.646258711814880371e-01,3.493901975423971074e+00
3.652661144733428955e-01,3.493760468480489934e+00
3.659063875675201416e-01,3.493623878747261102e+00
3.665466308593750000e-01,3.493492214547918806e+00
3.671869039535522461e-01,3.493365445346706011e+00
3.678271472454071045e-01,3.493243560876495124e+00
3.684673905372619629e-01,3.493126533081852614e+00
3.691076636314392090e-01,3.493014313466872522e+00
3.697479069232940674e-01,3.492906876325907017e+00
3.703881800174713135e-01,3.492804151074202501e+00
3.710284233093261719e-01,3.492706090043449230e+00
3.716686964035034180e-01,3.492612611940811629e+00
3.723089396953582764e-01,3.492523672627734221e+00
3.729491829872131348e-01,3.492439150644901957e+00
3.735894560813903809e-01,3.492359004196766925e+00
3.742296993732452393e-01,3.492283136586626480e+00
3.748699724674224854e-01,3.492211423808014636e+00
3.755102157592773438e-01,3.492143822018535460e+00
3.761504888534545898e-01,3.492080182392242271e+00
3.767907321453094482e-01,3.492020406705499624e+00
3.774309754371643066e-01,3.491964419328278613e+00
3.780712485313415527e-01,3.491912088626356159e+00
3.787114918231964111e-01,3.491863321772935347e+00
3.793517649173736572e-01,3.491817990324910248e+00
3.799920082092285156e-01,3.491775987900566314e+00
3.806322813034057617e-01,3.491737184957194984e+00
3.812725245952606201e-01,3.491701504387955790e+00
3.819127678871154785e-01,3.491668798890917635e+00
3.825530409812927246e-01,3.491638989903449009e+00
3.831932842731475830e-01,3.491611934960423991e+00
3.838335573673248291e-01,3.491587522849969982e+00
3.844738006591796875e-01,3.491565672581416813e+00
3.851140737533569336e-01,3.491546240435833504e+00
3.857543170452117920e-01,3.491529132487507070e+00
3.863945603370666504e-01,3.491514270575124090e+00
3.870348334312438965e-01,3.491501502023283798e+00
3.876750767230987549e-01,3.491490762916567903e+00
3.883153498172760010e-01,3.491481925886167126e+00
3.889555931091308594e-01,3.491474920756685307e+00
3.895958662033081055e-01,3.491469646608198918e+00
3.902361094951629639e-01,3.491466037875874839e+00
3.908763527870178223e-01,3.491463938044496729e+00
3.915166258811950684e-01,3.491463335583987249e+00
3.921568691730499268e-01,3.491464105851040944e+00
3.927971422672271729e-01,3.491466185297116720e+00
3.934373855590820312e-01,3.491469492165234279e+00
3.940776586532592773e-01,3.491473948228991375e+00
3.947179019451141357e-01,3.491479503908620607e+00
3.953581452369689941e-01,3.491486067215734401e+00
3.959984183311462402e-01,3.491493587803780052e+00
3.966386616230010986e-01,3.491502013051842823e+00
3.972789347171783447e-01,3.491511256477130232e+00
3.979191780090332031e-01,3.491521301345365647e+00
3.985594511032104492e-01,3.491532054404046903e+00
3.991996943950653076e-01,3.491543491513087627e+00
3.998399376869201660e-01,3.491555555374159070e+00
4.004802107810974121e-01,3.491568196330913310e+00
4.011204540729522705e-01,3.491581389928408719e+00
4.017607271671295166e-01,3.491595081296980929e+00
4.024009704589843750e-01,3.491609242841565930e+00
4.030412435531616211e-01,3.491623819398590456e+00
4.036814868450164795e-01,3.491638773626691616e+00
4.043217301368713379e-01,3.491654111008095640e+00
4.049620032310485840e-01,3.491669780473844575e+00
4.056022465229034424e-01,3.491685745063818125e+00
4.062425196170806885e-01,3.491701991958833684e+00
4.068827629089355469e-01,3.491718500522359658e+00
4.075230360031127930e-01,3.491735236948191989e+00
4.081632792949676514e-01,3.491752201026808500e+00
4.088035225868225098e-01,3.491769342462639258e+00
4.094437956809997559e-01,3.491786650157315375e+00
4.100840389728546143e-01,3.491804122695888246e+00
4.107243120670318604e-01,3.491821732716267057e+00
4.113645553588867188e-01,3.491839483611844930e+00
4.120048284530639648e-01,3.491857341646139368e+00
4.126450717449188232e-01,3.491875299715958558e+00
4.132853150367736816e-01,3.491893337792898677e+00
4.139255881309509277e-01,3.491911444711394807e+00
4.145658314228057861e-01,3.491929650811946839e+00
4.152061045169830322e-01,3.491947901396293297e+00
4.158463478088378906e-01,3.491966198438972491e+00
4.164866209030151367e-01,3.491984560488676337e+00
4.171268641948699951e-01,3.492002954084087563e+00
4.177671074867248535e-01,3.492021376143134681e+00
4.184073805809020996e-01,3.492039824345389842e+00
4.190476238727569580e-01,3.492058293087428211e+00
4.196878969669342041e-01,3.492076768675973497e+00
4.203281402587890625e-01,3.492095286748497784e+00
4.209684133529663086e-01,3.492113780190593264e+00
4.216086566448211670e-01,3.492132301471905897e+00
4.222488999366760254e-01,3.492150806058239354e+00
4.228891730308532715e-01,3.492169316011963787e+00
4.235294163227081299e-01,3.492187817954295781e+00
4.241696894168853760e-01,3.492206317250444059e+00
4.248099327087402344e-01,3.492224810380228917e+00
4.254502058029174805e-01,3.492243293623203737e+00
4.260904490947723389e-01,3.492261756800645323e+00
4.267306923866271973e-01,3.492280221547009234e+00
4.273709654808044434e-01,3.492298646587113531e+00
4.280112087726593018e-01,3.492317072989558291e+00
4.286514818668365479e-01,3.492335473536622104e+00
4.292917251586914062e-01,3.492353840088237238e+00
4.299319982528686523e-01,3.492372207301680298e+00
4.305722415447235107e-01,3.492390562881695804e+00
4.312124848365783691e-01,3.492408871658470026e+00
4.318527579307556152e-01,3.492427174918963040e+00
4.324930012226104736e-01,3.492445438132974367e+00
4.331332743167877197e-01,3.492463690004112831e+00
4.337735176086425781e-01,3.492481933644095093e+00
4.344137907028198242e-01,3.492500131104639749e+00
4.350540339946746826e-01,3.492518313949748432e+00
4.356943070888519287e-01,3.492536469999754090e+00
4.363345503807067871e-01,3.492554610510259838e+00
4.369747936725616455e-01,3.492572710300770211e+00
4.376150667667388916e-01,3.492590790877757811e+00
4.382553100585937500e-01,3.492608821309074685e+00
4.388955831527709961e-01,3.492626872616092726e+00
4.395358264446258545e-01,3.492644876275259325e+00
4.401760995388031006e-01,3.492662865161376473e+00
4.408163428306579590e-01,3.492680807067174875e+00
4.414565861225128174e-01,3.492698741639232551e+00
4.420968592166900635e-01,3.492716639555339064e+00
4.427371025085449219e-01,3.492734516679167456e+00
4.433773756027221680e-01,3.492752387933665936e+00
4.440176188945770264e-01,3.492770189259444713e+00
4.446578919887542725e-01,3.492787988974475510e+00
4.452981352806091309e-01,3.492805768629757779e+00
4.459383785724639893e-01,3.492823523816174447e+00
4.465786516666412354e-01,3.492841229154560079e+00
4.472188949584960938e-01,3.492858934445200791e+00
4.478591680526733398e-01,3.492876604331706325e+00
4.484994113445281982e-01,3.492894247706656685e+00
4.491396844387054443e-01,3.492911883834266984e+00
4.497799277305603027e-01,3.492929468045057106e+00
4.504201710224151611e-01,3.492947048532480281e+00
4.510604441165924072e-01,3.492964590151758308e+00
4.517006874084472656e-01,3.492982123352615709e+00
4.523409605026245117e-01,3.492999622124036474e+00
4.529812037944793701e-01,3.493017076553184275e+00
4.536214768886566162e-01,3.493034536020870107e+00
4.542617201805114746e-01,3.493051955422665333e+00
4.549019634723663330e-01,3.493069355563717338e+00
4.555422365665435791e-01,3.493086733099740826e+00
4.561824798583984375e-01,3.493104085734859865e+00
4.568227529525756836e-01,3.493121413918524265e+00
4.574629962444305420e-01,3.493138718775250062e+00
4.581032693386077881e-01,3.493155996303702437e+00
4.587435126304626465e-01,3.493173265481415601e+00
4.593837559223175049e-01,3.493190479798454540e+00
4.600240290164947510e-01,3.493207696951396990e+00
4.606642723083496094e-01,3.493224871193775005e+00
4.613045454025268555e-01,3.493242050917495067e+00
4.619447886943817139e-01,3.493259179853427376e+00
4.625850617885589600e-01,3.493276294370044610e+00
4.632253050804138184e-01,3.493293391564175288e+00
4.638655483722686768e-01,3.493310455925085378e+00
4.645058214664459229e-01,3.493327493934923922e+00
4.651460647583007812e-01,3.493344525726457483e+00
4.657863378524780273e-01,3.493361526107578996e+00
4.664265811443328857e-01,3.493378501620489018e+00
4.670668542385101318e-01,3.493395454971066627e+00
4.677070975303649902e-01,3.493412404421392559e+00
4.683473408222198486e-01,3.493429304039301631e+00
4.689876139163970947e-01,3.493446197216226068e+00
4.696278572082519531e-01,3.493463060710464418e+00
4.702681303024291992e-01,3.493479903697334077e+00
4.709083735942840576e-01,3.493496721481745837e+00
4.715486466884613037e-01,3.493513523234943463e+00
4.721888899803161621e-01,3.493530294716357787e+00
4.728291332721710205e-01,3.493547058872184863e+00
4.734694063663482666e-01,3.493563790943462699e+00
4.741096496582031250e-01,3.493580503436299001e+00
4.747499227523803711e-01,3.493597209015137484e+00
4.753901660442352295e-01,3.493613871322086784e+00
4.760304391384124756e-01,3.493630526908301004e+00
4.766706824302673340e-01,3.493647144402928006e+00
4.773109257221221924e-01,3.493663752123007171e+00
4.779511988162994385e-01,3.493680330185636507e+00
4.785914421081542969e-01,3.493696900026944441e+00
4.792317152023315430e-01,3.493713439387533093e+00
4.798719584941864014e-01,3.493729958217383746e+00
4.805122315883636475e-01,3.493746453001914443e+00
4.811524748802185059e-01,3.493762916640302141e+00
4.817927181720733643e-01,3.493779387892784527e+00
4.824329912662506104e-01,3.493795819264745806e+00
4.830732345581054688e-01,3.493812227763834599e+00
4.837135076522827148e-01,3.493828623795181443e+00
4.843537509441375732e-01,3.493844995179394175e+00
4.849940240383148193e-01,3.493861341171090373e+00
4.856342673301696777e-01,3.493877661833509674e+00
4.862745106220245361e-01,3.493893970752114164e+00
4.869147837162017822e-01,3.493910251777305298e+00
4.875550270080566406e-01,3.493926531195016949e+00
4.881953001022338867e-01,3.493942759705565670e+00
4.888355433940887451e-01,3.493958999298414803e+00
4.894758164882659912e-01,3.493975205566071551e+00
4.901160597801208496e-01,3.493991375525953735e+00
4.907563030719757080e-01,3.494007543860224274e+00
4.913965761661529541e-01,3.494023679856589126e+00
4.920368194580078125e-01,3.494039796302711220e+00
4.926770925521850586e-01,3.494055892140785602e+00
4.933173358440399170e-01,3.494071959593280763e+00
4.939576089382171631e-01,3.494088024668434933e+00
4.945978522300720215e-01,3.494104058372220933e+00
4.952380955219268799e-01,3.494120062906024060e+00
4.958783686161041260e-01,3.494136068631321201e+00
4.965186119079589844e-01,3.494152040064647746e+00
4.971588850021362305e-01,3.494167999163363625e+00
4.977991282939910889e-01,3.494183916942731116e+00
4.984394013881683350e-01,3.494199828502310368e+00
4.990796446800231934e-01,3.494215725418658547e+00
4.997198879718780518e-01,3.494231592748655579e+00
5.003601312637329102e-01,3.494247429668356997e+00
5.010004043579101562e-01,3.494263259644794672e+00
5.016406774520874023e-01,3.494279066573845238e+00
5.022809505462646484e-01,3.494294863540612361e+00
5.029211640357971191e-01,3.494310631750603413e+00
5.035614371299743652e-01,3.494326368597334920e+00
5.042017102241516113e-01,3.494342100955952546e+00
5.048419237136840820e-01,3.494357808151265843e+00
5.054821968078613281e-01,3.494373482767677785e+00
5.061224699020385742e-01,3.494389148673319845e+00
5.067627429962158203e-01,3.494404793419939370e+00
5.074029564857482910e-01,3.494420419559856938e+00
5.080432295799255371e-01,3.494436027265560796e+00
5.086835026741027832e-01,3.494451596529166260e+00
5.093237161636352539e-01,3.494467169549647867e+00
5.099639892578125000e-01,3.494482717784216597e+00
5.106042623519897461e-01,3.494498237833251864e+00
5.112445354461669922e-01,3.494513742219846453e+00
5.118847489356994629e-01,3.494529227953357520e+00
5.125250220298767090e-01,3.494544692914533179e+00
5.131652951240539551e-01,3.494560145947727570e+00
5.138055086135864258e-01,3.494575554316955213e+00
5.144457817077636719e-01,3.494590957619557514e+00
5.150860548019409180e-01,3.494606357673628150e+00
5.157263278961181641e-01,3.494621718480160677e+00
5.163665413856506348e-01,3.494637065986792468e+00
5.170068144798278809e-01,3.494652405261636119e+00
5.176470875740051270e-01,3.494667693373783468e+00
5.182873010635375977e-01,3.494682992496314089e+00
5.189275741577148438e-01,3.494698265279928329e+00
5.195678472518920898e-01,3.494713523137281896e+00
5.202081203460693359e-01,3.494728755554959765e+00
5.208483338356018066e-01,3.494743971531483417e+00
5.214886069297790527e-01,3.494759159472608623e+00
5.221288800239562988e-01,3.494774345212194433e+00
5.227690935134887695e-01,3.494789510539535904e+00
5.234093666076660156e-01,3.494804651808914198e+00
5.240496397018432617e-01,3.494819757214573386e+00
5.246899127960205078e-01,3.494834877281940422e+00
5.253301262855529785e-01,3.494849962240584418e+00
5.259703993797302246e-01,3.494865024649556506e+00
5.266106724739074707e-01,3.494880068235927340e+00
5.272508859634399414e-01,3.494895120792989918e+00
5.278911590576171875e-01,3.494910129014205946e+00
5.285314321517944336e-01,3.494925119180033235e+00
5.291717052459716797e-01,3.494940097866165996e+00
5.298119187355041504e-01,3.494955065576848874e+00
5.304521918296813965e-01,3.494970005140946245e+00
5.310924649238586426e-01,3.494984933596305687e+00
5.317326784133911133e-01,3.494999842090892983e+00
5.323729515075683594e-01,3.495014720654049167e+00
5.330132246017456055e-01,3.495029608152542711e+00
5.336534976959228516e-01,3.495044454642522780e+00
5.342937111854553223e-01,3.495059301916967343e+00
5.349339842796325684e-01,3.495074111228776204e+00
5.355742573738098145e-01,3.495088920740412775e+00
5.362144708633422852e-01,3.495103699381714613e+00
5.368547439575195312e-01,3.495118476900379356e+00
5.374950170516967773e-01,3.495133235190095444e+00
5.381352901458740234e-01,3.495147963138953706e+00
5.387755036354064941e-01,3.495162685857423845e+00
5.394157767295837402e-01,3.495177387184509765e+00
5.400560498237609863e-01,3.495192070342713286e+00
5.406962633132934570e-01,3.495206747958447213e+00
5.413365364074707031e-01,3.495221371670740318e+00
5.419768095016479492e-01,3.495236020769591612e+00
5.426170825958251953e-01,3.495250641599235486e+00
5.432572960853576660e-01,3.495265235557095451e+00
5.438975691795349121e-01,3.495279830494030904e+00
5.445378422737121582e-01,3.495294385887015576e+00
5.451780557632446289e-01,3.495308936998219096e+00
5.458183288574218750e-01,3.495323467225819769e+00
5.464586019515991211e-01,3.495337978333853179e+00
5.470988750457763672e-01,3.495352492522222132e+00
5.477390885353088379e-01,3.495366965681776961e+00
5.483793616294860840e-01,3.495381440887107338e+00
5.490196347236633301e-01,3.495395892875708288e+00
5.496598482131958008e-01,3.495410331997896414e+00
5.503001213073730469e-01,3.495424741661234513e+00
5.509403944015502930e-01,3.495439146120041585e+00
5.515806674957275391e-01,3.495453527053695275e+00
5.522208809852600098e-01,3.495467891699809648e+00
5.528611540794372559e-01,3.495482262167288745e+00
5.535014271736145020e-01,3.495496580860892877e+00
5.541416406631469727e-01,3.495510907730513317e+00
5.547819137573242188e-01,3.495525224521747187e+00
5.554221868515014648e-01,3.495539499389318294e+00
5.560624599456787109e-01,3.495553773727064328e+00
5.567026734352111816e-01,3.495568021899010613e+00
5.573429465293884277e-01,3.495582263406873391e+00
5.579832196235656738e-01,3.495596480095511716e+00
5.586234927177429199e-01,3.495610698156675689e+00
5.592637062072753906e-01,3.495624887482637444e+00
5.599039793014526367e-01,3.495639050996122599e+00
5.605442523956298828e-01,3.495653233697520346e+00
5.611844658851623535e-01,3.495667366182767299e+00
5.618247389793395996e-01,3.495681505689911539e+00
5.624650120735168457e-01,3.495695610209277771e+00
5.631052851676940918e-01,3.495709704192531131e+00
5.637454986572265625e-01,3.495723777006544353e+00
5.643857717514038086e-01,3.495737843657590993e+00
5.650260448455810547e-01,3.495751891380250775e+00
5.656662583351135254e-01,3.495765920774965174e+00
5.663065314292907715e-01,3.495779944940299089e+00
5.669468045234680176e-01,3.495793947989140893e+00
5.675870776176452637e-01,3.495807937900541784e+00
5.682272911071777344e-01,3.495821892315996049e+00
5.688675642013549805e-01,3.495835860805849737e+00
5.695078372955322266e-01,3.495849810631040278e+00
5.701480507850646973e-01,3.495863723013933555e+00
5.707883238792419434e-01,3.495877633627795245e+00
5.714285969734191895e-01,3.495891515655017212e+00
5.720688700675964355e-01,3.495905408691542426e+00
5.727090835571289062e-01,3.495919271922109495e+00
5.733493566513061523e-01,3.495933111782637770e+00
5.739896297454833984e-01,3.495946942914471389e+00
5.746298432350158691e-01,3.495960765942707660e+00
5.752701163291931152e-01,3.495974574754247222e+00
5.759103894233703613e-01,3.495988345722242485e+00
5.765506625175476074e-01,3.496002123951923224e+00
5.771908760070800781e-01,3.496015889187664705e+00
5.778311491012573242e-01,3.496029624443250938e+00
5.784714221954345703e-01,3.496043356365062138e+00
5.791116356849670410e-01,3.496057069963820041e+00
5.797519087791442871e-01,3.496070760500326280e+00
5.803921818733215332e-01,3.496084457539766266e+00
5.810324549674987793e-01,3.496098103850667549e+00
5.816726684570312500e-01,3.496111778261544512e+00
5.823129415512084961e-01,3.496125396446684519e+00
5.829532146453857422e-01,3.496139017756654255e+00
5.835934281349182129e-01,3.496152641137417305e+00
5.842337012290954590e-01,3.496166223234329795e+00
5.848739743232727051e-01,3.496179808768024699e+00
5.855142474174499512e-01,3.496193366831998883e+00
5.861544609069824219e-01,3.496206915075593002e+00
5.867947340011596680e-01,3.496220447467702996e+00
5.874350070953369141e-01,3.496233960844867816e+00
5.880752205848693848e-01,3.496247468762999411e+00
5.887154936790466309e-01,3.496260965465283643e+00
5.893557667732238770e-01,3.496274425511137540e+00
5.899960398674011230e-01,3.496287902615474508e+00
5.906362533569335938e-01,3.496301358185842645e+00
5.912765264511108398e-01,3.496314780180362902e+00
5.919167995452880859e-01,3.496328202381333128e+00
5.925570130348205566e-01,3.496341600951520689e+00
5.931972861289978027e-01,3.496354996348694399e+00
5.938375592231750488e-01,3.496368372439400574e+00
5.944778323173522949e-01,3.496381731014182037e+00
5.951180458068847656e-01,3.496395068696339425e+00
5.957583189010620117e-01,3.496408406262811575e+00
5.963985919952392578e-01,3.496421724739480652e+00
5.970388054847717285e-01,3.496435045782429363e+00
5.976790785789489746e-01,3.496448325781712718e+00
5.983193516731262207e-01,3.496461598201528354e+00
5.989596247673034668e-01,3.496474864762005641e+00
5.995998382568359375e-01,3.496488109574418246e+00
6.002401113510131836e-01,3.496501357057374637e+00
6.008803844451904297e-01,3.496514555741867092e+00
6.015205979347229004e-01,3.496527775231344393e+00
6.021608710289001465e-01,3.496540964055268930e+00
6.028011441230773926e-01,3.496554132244976021e+00
6.034414172172546387e-01,3.496567300659654265e+00
6.040816307067871094e-01,3.496580448390788298e+00
6.047219038009643555e-01,3.496593590672295360e+00
6.053621768951416016e-01,3.496606726840517876e+00
6.060023903846740723e-01,3.496619838288831161e+00
6.066426634788513184e-01,3.496632915550309306e+00
6.072829365730285645e-01,3.496645999296528196e+00
6.079232096672058105e-01,3.496659074942416456e+00
6.085634231567382812e-01,3.496672131898304947e+00
6.092036962509155273e-01,3.496685168184801462e+00
6.098439693450927734e-01,3.496698194079700173e+00
6.104841828346252441e-01,3.496711208828836348e+00
6.111244559288024902e-01,3.496724214403907016e+00
6.117647290229797363e-01,3.496737198755577314e+00
6.124050021171569824e-01,3.496750185135596212e+00
6.130452156066894531e-01,3.496763141588024482e+00
6.136854887008666992e-01,3.496776076086719698e+00
6.143257617950439453e-01,3.496789013300091842e+00
6.149659752845764160e-01,3.496801930046911533e+00
6.156062483787536621e-01,3.496814851710011496e+00
6.162465214729309082e-01,3.496827739657668577e+00
6.168867945671081543e-01,3.496840619518836846e+00
6.175270080566406250e-01,3.496853490921210117e+00
6.181672811508178711e-01,3.496866348587749584e+00
6.188075542449951172e-01,3.496879184076678637e+00
6.194477677345275879e-01,3.496892011830614599e+00
6.200880408287048340e-01,3.496904825903553338e+00
6.207283139228820801e-01,3.496917621599696879e+00
6.213685870170593262e-01,3.496930413062917076e+00
6.220088005065917969e-01,3.496943205358518103e+00
6.226490736007690430e-01,3.496955960601184188e+00
6.232893466949462891e-01,3.496968710981810169e+00
6.239295601844787598e-01,3.496981436924316178e+00
6.245698332786560059e-01,3.496994167071803439e+00
6.252101063728332520e-01,3.497006878703947663e+00
6.258503794670104980e-01,3.497019579746163842e+00
6.264905929565429688e-01,3.497032258586840747e+00
6.271308660507202148e-01,3.497044928998182201e+00
6.277711391448974609e-01,3.497057600011448386e+00
6.284113526344299316e-01,3.497070221785144817e+00
6.290516257286071777e-01,3.497082877050722072e+00
6.296918988227844238e-01,3.497095503965108598e+00
6.303321719169616699e-01,3.497108099959880256e+00
6.309723854064941406e-01,3.497120714106267680e+00
6.316126585006713867e-01,3.497133281199827248e+00
6.322529315948486328e-01,3.497145850207843409e+00
6.328931450843811035e-01,3.497158419561280152e+00
6.335334181785583496e-01,3.497170961686153490e+00
6.341736912727355957e-01,3.497183486813404851e+00
6.348139643669128418e-01,3.497196013671006298e+00
6.354541778564453125e-01,3.497208513749521686e+00
6.360944509506225586e-01,3.497221005858921039e+00
6.367347240447998047e-01,3.497233509428008702e+00
6.373749375343322754e-01,3.497245977616437074e+00
6.380152106285095215e-01,3.497258432161840513e+00
6.386554837226867676e-01,3.497270876398926198e+00
6.392957568168640137e-01,3.497283309943040486e+00
6.399359703063964844e-01,3.497295725064859973e+00
6.405762434005737305e-01,3.497308143174011175e+00
6.412165164947509766e-01,3.497320541894273660e+00
6.418567299842834473e-01,3.497332929890922593e+00
6.424970030784606934e-01,3.497345302184545091e+00
6.431372761726379395e-01,3.497357668767619110e+00
6.437775492668151855e-01,3.497370013612341566e+00
6.444177627563476562e-01,3.497382346392152286e+00
6.450580358505249023e-01,3.497394658018579072e+00
6.456983089447021484e-01,3.497406982364097416e+00
6.463385224342346191e-01,3.497419284876749135e+00
6.469787955284118652e-01,3.497431570721249994e+00
6.476190686225891113e-01,3.497443858777669945e+00
6.482593417167663574e-01,3.497456119162304145e+00
6.488995552062988281e-01,3.497468376335783002e+00
6.495398283004760742e-01,3.497480615976326312e+00
6.501801013946533203e-01,3.497492869890479028e+00
6.508203148841857910e-01,3.497505071686249245e+00
6.514605879783630371e-01,3.497517278351287118e+00
6.521008610725402832e-01,3.497529474629773816e+00
6.527411341667175293e-01,3.497541667308714075e+00
6.533813476562500000e-01,3.497553838502771129e+00
6.540216207504272461e-01,3.497566007471062832e+00
6.546618938446044922e-01,3.497578155315778758e+00
6.553021073341369629e-01,3.497590294906677499e+00
6.559423804283142090e-01,3.497602427390684277e+00
6.565826535224914551e-01,3.497614543430515255e+00
6.572229266166687012e-01,3.497626633028878107e+00
6.578631401062011719e-01,3.497638739718797574e+00
6.585034132003784180e-01,3.497650827308511179e+00
6.591436862945556641e-01,3.497662881542452862e+00
6.597838997840881348e-01,3.497674956188465689e+00
6.604241728782653809e-01,3.497687003735920896e+00
6.610644459724426270e-01,3.497699042930418223e+00
6.617047190666198730e-01,3.497711072010291744e+00
6.623449325561523438e-01,3.497723081936867651e+00
6.629852056503295898e-01,3.497735098912103435e+00
6.636254787445068359e-01,3.497747071406636099e+00
6.642656922340393066e-01,3.497759068265706262e+00
6.649059653282165527e-01,3.497771050570026574e+00
6.655462384223937988e-01,3.497783011837351630e+00
6.661865115165710449e-01,3.497794960371904960e+00
6.668267250061035156e-01,3.497806905502240049e+00
6.674669981002807617e-01,3.497818836969033285e+00
6.681072711944580078e-01,3.497830757897173903e+00
6.687474846839904785e-01,3.497842661949801091e+00
6.693877577781677246e-01,3.497854564450222803e+00
6.700280308723449707e-01,3.497866456481403930e+00
6.706683039665222168e-01,3.497878325011713585e+00
6.713085174560546875e-01,3.497890204536028946e+00
6.719487905502319336e-01,3.497902045570261187e+00
6.725890636444091797e-01,3.497913919418549344e+00
6.732292771339416504e-01,3.497925734576759815e+00
6.738695502281188965e-01,3.497937557988112456e+00
6.745098233222961426e-01,3.497949380875672531e+00
6.751500964164733887e-01,3.497961182138427993e+00
6.757903099060058594e-01,3.497972976064375850e+00
6.764305830001831055e-01,3.497984749292392337e+00
6.770708560943603516e-01,3.497996535131452145e+00
6.777110695838928223e-01,3.498008288504205865e+00
6.783513426780700684e-01,3.498020046501639335e+00
6.789916157722473145e-01,3.498031779127508401e+00
6.796318888664245605e-01,3.498043514462056081e+00
6.802721023559570312e-01,3.498055230730217957e+00
6.809123754501342773e-01,3.498066939697738853e+00
6.815526485443115234e-01,3.498078623293237044e+00
6.821928620338439941e-01,3.498090317607273736e+00
6.828331351280212402e-01,3.498102003222578915e+00
6.834734082221984863e-01,3.498113659729739755e+00
6.841136813163757324e-01,3.498125307176302545e+00
6.847538948059082031e-01,3.498136951341569212e+00
6.853941679000854492e-01,3.498148594882064089e+00
6.860344409942626953e-01,3.498160216596975403e+00
6.866746544837951660e-01,3.498171824240166927e+00
6.873149275779724121e-01,3.498183426645267602e+00
6.879552006721496582e-01,3.498195025725260976e+00
6.885954737663269043e-01,3.498206591509114283e+00
6.892356872558593750e-01,3.498218155107863048e+00
6.898759603500366211e-01,3.498229716335482742e+00
6.905162334442138672e-01,3.498241257171446073e+00
6.911564469337463379e-01,3.498252788112560907e+00
6.917967200279235840e-01,3.498264308014778390e+00
6.924369931221008301e-01,3.498275826109924491e+00
6.930772662162780762e-01,3.498287315433438849e+00
6.937174797058105469e-01,3.498298800204433512e+00
6.943577527999877930e-01,3.498310293714520736e+00
6.949980258941650391e-01,3.498321754750599588e+00
6.956382393836975098e-01,3.498333188338763833e+00
6.962785124778747559e-01,3.498344630973169611e+00
6.969187855720520020e-01,3.498356059036286325e+00
6.975590586662292480e-01,3.498367492364381270e+00
6.981992721557617188e-01,3.498378893636754583e+00
6.988395452499389648e-01,3.498390296560503820e+00
6.994798183441162109e-01,3.498401681062717650e+00
7.001200318336486816e-01,3.498413063498415632e+00
7.007603049278259277e-01,3.498424418695166516e+00
7.014005780220031738e-01,3.498435743471039139e+00
7.020408511161804199e-01,3.498447091840009016e+00
7.026810646057128906e-01,3.498458429261368963e+00
7.033213376998901367e-01,3.498469762854591991e+00
7.039616107940673828e-01,3.498481058825822387e+00
7.046018242835998535e-01,3.498492364128260590e+00
7.052420973777770996e-01,3.498503659278144440e+00
7.058823704719543457e-01,3.498514937932495350e+00
7.065226435661315918e-01,3.498526208459154851e+00
7.071628570556640625e-01,3.498537483491953815e+00
7.078031301498413086e-01,3.498548728121950724e+00
7.084434032440185547e-01,3.498559997023709567e+00
7.090836167335510254e-01,3.498571233547453030e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431342703e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827010868e+00
7.154862284660339355e-01,3.498683712834538273e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_20.csv <==
x,f
-8.000000119209289551e-01,3.957200560321371796e+00
-7.993597388267517090e-01,3.937765074233317897e+00
-7.987195253372192383e-01,3.918933849726127683e+00
-7.980792522430419922e-01,3.900693904415427404e+00
-7.974389791488647461e-01,3.883037330580564550e+00
-7.967987060546875000e-01,3.865954402727897588e+00
-7.961584925651550293e-01,3.849436767158193273e+00
-7.955182194709777832e-01,3.833471407409442477e+00
-7.948779463768005371e-01,3.818049769361038681e+00
-7.942377328872680664e-01,3.803163082636309866e+00
-7.935974597930908203e-01,3.788798288295172512e+00
-7.929571866989135742e-01,3.774946474842439503e+00
-7.923169136047363281e-01,3.761597230028181471e+00
-7.916767001152038574e-01,3.748741201306393211e+00
-7.910364270210266113e-01,3.736365462070160959e+00
-7.903961539268493652e-01,3.724460590592558074e+00
-7.897559404373168945e-01,3.713016966289981902e+00
-7.891156673431396484e-01,3.702021747457257206e+00
-7.884753942489624023e-01,3.691465297722070105e+00
-7.878351211547851562e-01,3.681336789882219573e+00
-7.871949076652526855e-01,3.671626348572186060e+00
-7.865546345710754395e-01,3.662321366114998700e+00
-7.859143614768981934e-01,3.653411945995814314e+00
-7.852741479873657227e-01,3.644888105138741174e+00
-7.846338748931884766e-01,3.636737439143209905e+00
-7.839936017990112305e-01,3.628950071777956587e+00
-7.833533287048339844e-01,3.621515246047584569e+00
-7.827131152153015137e-01,3.614422991289652831e+00
-7.820728421211242676e-01,3.607661376348880289e+00
-7.814325690269470215e-01,3.601220563439582190e+00
-7.807923555374145508e-01,3.595090650563713908e+00
-7.801520824432373047e-01,3.589260145292118231e+00
-7.795118093490600586e-01,3.583719384213089221e+00
-7.788715362548828125e-01,3.578458231505644349e+00
-7.782313227653503418e-01,3.573467060853809052e+00
-7.775910496711730957e-01,3.568735097301638959e+00
-7.769507765769958496e-01,3.564253057717606588e+00
-7.763105630874633789e-01,3.560011684126323850e+00
-7.756702899932861328e-01,3.556000724056037399e+00
-7.750300168991088867e-01,3.552211298893449332e+00
-7.743897438049316406e-01,3.548634303103959109e+00
-7.737495303153991699e-01,3.545261065951907042e+00
-7.731092572212219238e-01,3.542082226637763398e+00
-7.724689841270446777e-01,3.539089539558651687e+00
-7.718287706375122070e-01,3.536274880902350759e+00
-7.711884975433349609e-01,3.533629565040664389e+00
-7.705482244491577148e-01,3.531145903870434033e+00
-7.699079513549804688e-01,3.528816200565078720e+00
-7.692677378654479980e-01,3.526633063739585516e+00
-7.686274647712707520e-01,3.524588844066099291e+00
-7.679871916770935059e-01,3.522676633230003684e+00
-7.673469781875610352e-01,3.520889772838121434e+00
-7.667067050933837891e-01,3.519221296234563034e+00
-7.660664319992065430e-01,3.517664984304946785e+00
-7.654261589050292969e-01,3.516214661147541332e+00
-7.647859454154968262e-01,3.514864521602280689e+00
-7.641456723213195801e-01,3.513608593057344187e+00
-7.635053992271423340e-01,3.512441543453178827e+00
-7.628651857376098633e-01,3.511358205273440003e+00
-7.622249126434326172e-01,3.510353318231575148e+00
-7.615846395492553711e-01,3.509422204090794750e+00
-7.609443664550781250e-01,3.508560235861889254e+00
-7.603041529655456543e-01,3.507763135224565509e+00
-7.596638798713684082e-01,3.507026539978240098e+00
-7.590236067771911621e-01,3.506346561396610717e+00
-7.583833932876586914e-01,3.505719499224377866e+00
-7.577431201934814453e-01,3.505141627023598438e+00
-7.571028470993041992e-01,3.504609638712728348e+00
-7.564625740051269531e-01,3.504120309676567402e+00
-7.558223605155944824e-01,3.503670672574264344e+00
-7.551820874214172363e-01,3.503257758779573017e+00
-7.545418143272399902e-01,3.502878927868777748e+00
-7.539016008377075195e-01,3.502531716696768438e+00
-7.532613277435302734e-01,3.502213624206675924e+00
-7.526210546493530273e-01,3.501922488777371889e+00
-7.519807815551757812e-01,3.501656220091067695e+00
-7.513405680656433105e-01,3.501412879395712441e+00
-7.507002949714660645e-01,3.501190585499691643e+00
-7.500600218772888184e-01,3.500987656404552339e+00
-7.494198083877563477e-01,3.500802534736138227e+00
-7.487795352935791016e-01,3.500633707867982558e+00
-7.481392621994018555e-01,3.500479825317741600e+00
-7.474989891052246094e-01,3.500339615579967756e+00
-7.468587756156921387e-01,3.500211903661949897e+00
-7.462185025215148926e-01,3.500095554255806540e+00
-7.455782294273376465e-01,3.499989633355982566e+00
-7.449380159378051758e-01,3.499893165883378732e+00
-7.442977428436279297e-01,3.499805296418223577e+00
-7.436574697494506836e-01,3.499725219879901150e+00
-7.430171966552734375e-01,3.499652255194381389e+00
-7.423769831657409668e-01,3.499585718731565098e+00
-7.417367100715637207e-01,3.499524997135894822e+00
-7.410964369773864746e-01,3.499469515661346009e+00
-7.404562234878540039e-01,3.499418806412363914e+00
-7.398159503936767578e-01,3.499372377928676059e+00
-7.391756772994995117e-01,3.499329798328774999e+00
-7.385354042053222656e-01,3.499290701747054477e+00
-7.378951907157897949e-01,3.499254720016250708e+00
-7.372549176216125488e-01,3.499221545546709500e+00
-7.366146445274353027e-01,3.499190889884201017e+00
-7.359744310379028320e-01,3.499162472731668583e+00
-7.353341579437255859e-01,3.499136098674926032e+00
-7.346938848495483398e-01,3.499111499770972245e+00
-7.340536117553710938e-01,3.499088518173114615e+00
-7.334133982658386230e-01,3.499066992196497417e+00
-7.327731251716613770e-01,3.499046748269836193e+00
-7.321328520774841309e-01,3.499027639823325764e+00
-7.314926385879516602e-01,3.499009547651486862e+00
-7.308523654937744141e-01,3.498992370634469662e+00
-7.302120923995971680e-01,3.498976008057590903e+00
-7.295718193054199219e-01,3.498960347469108889e+00
-7.289316058158874512e-01,3.498945353738175612e+00
-7.282913327217102051e-01,3.498930917831405196e+00
-7.276510596275329590e-01,3.498917009086254026e+00
-7.270108461380004883e-01,3.498903561722123357e+00
-7.263705730438232422e-01,3.498890531304411411e+00
-7.257302999496459961e-01,3.498877860713450083e+00
-7.250900268554687500e-01,3.498865533284557294e+00
-7.244498133659362793e-01,3.498853510562856872e+00
-7.238095402717590332e-01,3.498841795449041392e+00
-7.231692671775817871e-01,3.498830319472681971e+00
-7.225290536880493164e-01,3.498819072763923899e+00
-7.218887805938720703e-01,3.498808104722608281e+00
-7.212485074996948242e-01,3.498797329739713469e+00
-7.206082344055175781e-01,3.498786781448565364e+00
-7.199680209159851074e-01,3.498776444299716459e+00
-7.193277478218078613e-01,3.498766315677373395e+00
-7.186874747276306152e-01,3.498756415624742822e+00
-7.180472612380981445e-01,3.498746723426653826e+00
-7.174069881439208984e-01,3.498737251225991329e+00
-7.167667150497436523e-01,3.498728022772547686e+00
-7.161264419555664062e-01,3.498719016634597168e+00
-7.154862284660339355e-01,3.498710257835778492e+00
-7.148459553718566895e-01,3.498701804520255365e+00
-7.142056822776794434e-01,3.498693613898126387e+00
-7.135654091835021973e-01,3.498685730717439935e+00
-7.129251956939697266e-01,3.498678183462842206e+00
-7.122849225997924805e-01,3.498670967236585660e+00
-7.116446495056152344e-01,3.498664138119815803e+00
-7.110044360160827637e-01,3.498657703508341932e+00
-7.103641629219055176e-01,3.498651697246407011e+00
-7.097238898277282715e-01,3.498646161268518462e+00
-7.090836167335510254e-01,3.498641121658138342e+00
-7.084434032440185547e-01,3.498636620419666166e+00
-7.078031301498413086e-01,3.498632663978492374e+00
-7.071628570556640625e-01,3.498629350286962314e+00
-7.065226435661315918e-01,3.498626668118454575e+00
-7.058823704719543457e-01,3.498624700672851695e+00
-7.052420973777770996e-01,3.498623483726419181e+00
-7.046018242835998535e-01,3.498623060632923387e+00
-7.039616107940673828e-01,3.498623490985978357e+00
-7.033213376998901367e-01,3.498624853431760329e+00
-7.026810646057128906e-01,3.498627159765599792e+00
-7.020408511161804199e-01,3.498630504871040436e+00
-7.014005780220031738e-01,3.498634949592274168e+00
-7.007603049278259277e-01,3.498640595325523961e+00
-7.001200318336486816e-01,3.498647459230038947e+00
-6.994798183441162109e-01,3.498655616276634461e+00
-6.988395452499389648e-01,3.498665172235163379e+00
-6.981992721557617188e-01,3.498676188580883917e+00
-6.975590586662292480e-01,3.498688765632627540e+00
-6.969187855720520020e-01,3.498702959580858085e+00
-6.962785124778747559e-01,3.498718893754612758e+00
-6.956382393836975098e-01,3.498736639415006344e+00
-6.949980258941650391e-01,3.498756310871388830e+00
-6.943577527999877930e-01,3.498777973780408779e+00
-6.937174797058105469e-01,3.498801719354090345e+00
-6.930772662162780762e-01,3.498827686645837431e+00
-6.924369931221008301e-01,3.498855973067273695e+00
-6.917967200279235840e-01,3.498886657331747863e+00
-6.911564469337463379e-01,3.498919874484935022e+00
-6.905162334442138672e-01,3.498955720994720409e+00
-6.898759603500366211e-01,3.498994318781124768e+00
-6.892356872558593750e-01,3.499035767033585209e+00
-6.885954737663269043e-01,3.499080193307328557e+00
-6.879552006721496582e-01,3.499127724720962895e+00
-6.873149275779724121e-01,3.499178442575410664e+00
-6.866746544837951660e-01,3.499232495176263669e+00
-6.860344409942626953e-01,3.499289992845750152e+00
-6.853941679000854492e-01,3.499351058910789014e+00
-6.847538948059082031e-01,3.499415798658431775e+00
-6.841136813163757324e-01,3.499484344551929915e+00
-6.834734082221984863e-01,3.499556827667604786e+00
-6.828331351280212402e-01,3.499633352505793216e+00
-6.821928620338439941e-01,3.499714016177605913e+00
-6.815526485443115234e-01,3.499798945139280804e+00
-6.809123754501342773e-01,3.499888290232428645e+00
-6.802721023559570312e-01,3.499982118411985255e+00
-6.796318888664245605e-01,3.500080546484948041e+00
-6.789916157722473145e-01,3.500183689773945339e+00
-6.783513426780700684e-01,3.500291663627438599e+00
-6.777110695838928223e-01,3.500404540309438595e+00
-6.770708560943603516e-01,3.500522433699289060e+00
-6.764305830001831055e-01,3.500645423635890374e+00
-6.757903099060058594e-01,3.500773631470159408e+00
-6.751500964164733887e-01,3.500907093392202185e+00
-6.745098233222961426e-01,3.501045928606732360e+00
-6.738695502281188965e-01,3.501190182533336248e+00
-6.732292771339416504e-01,3.501339943510829222e+00
-6.725890636444091797e-01,3.501495266294937458e+00
-6.719487905502319336e-01,3.501656170484396924e+00
-6.713085174560546875e-01,3.501822780902324350e+00
-6.706683039665222168e-01,3.501995051265384795e+00
-6.700280308723449707e-01,3.502173099681910262e+00
-6.693877577781677246e-01,3.502356903084726802e+00
-6.687474846839904785e-01,3.502546494861733528e+00
-6.681072711944580078e-01,3.502741876692296863e+00
-6.674669981002807617e-01,3.502943076600610439e+00
-6.668267250061035156e-01,3.503150078351752850e+00
-6.661865115165710449e-01,3.503362846587630752e+00
-6.655462384223937988e-01,3.503581413027881730e+00
-6.649059653282165527e-01,3.503805719511800199e+00
-6.642656922340393066e-01,3.504035721124583169e+00
-6.636254787445068359e-01,3.504271355177415614e+00
-6.629852056503295898e-01,3.504512652520489269e+00
-6.623449325561523438e-01,3.504759459122706478e+00
-6.617047190666198730e-01,3.505011729765374007e+00
-6.610644459724426270e-01,3.505269407552817462e+00
-6.604241728782653809e-01,3.505532388351873418e+00
-6.597838997840881348e-01,3.505800577229910786e+00
-6.591436862945556641e-01,3.506073821969590831e+00
-6.585034132003784180e-01,3.506352109688795515e+00
-6.578631401062011719e-01,3.506635238078344319e+00
-6.572229266166687012e-01,3.506923062992608919e+00
-6.565826535224914551e-01,3.507215538555154666e+00
-6.559423804283142090e-01,3.507512447037175018e+00
-6.553021073341369629e-01,3.507813646091128668e+00
-6.546618938446044922e-01,3.508118954340612383e+00
-6.540216207504272461e-01,3.508428262391631858e+00
-6.533813476562500000e-01,3.508741354210507701e+00
-6.527411341667175293e-01,3.509058037786583650e+00
-6.521008610725402832e-01,3.509378168675885590e+00
-6.514605879783630371e-01,3.509701541884573395e+00
-6.508203148841857910e-01,3.510027953277511603e+00
-6.501801013946533203e-01,3.510357183953096261e+00
-6.495398283004760742e-01,3.510689033188986397e+00
-6.488995552062988281e-01,3.511023324751622710e+00
-6.482593417167663574e-01,3.511359778471814685e+00
-6.476190686225891113e-01,3.511698255554680514e+00
-6.469787955284118652e-01,3.512038477408106818e+00
-6.463385224342346191e-01,3.512380249893168216e+00
-6.456983089447021484e-01,3.512723294454087153e+00
-6.450580358505249023e-01,3.513067444258799021e+00
-6.444177627563476562e-01,3.513412471404402382e+00
-6.437775492668151855e-01,3.513758079006623181e+00
-6.431372761726379395e-01,3.514104112050826956e+00
-6.424970030784606934e-01,3.514450297224132047e+00
-6.418567299842834473e-01,3.514796421007738481e+00
-6.412165164947509766e-01,3.515142211638454306e+00
-6.405762434005737305e-01,3.515487513088737082e+00
-6.399359703063964844e-01,3.515832058731513499e+00
-6.392957568168640137e-01,3.516175614624626800e+00
-6.386554837226867676e-01,3.516518005768499933e+00
-6.380152106285095215e-01,3.516858990699679666e+00
-6.373749375343322754e-01,3.517198356475502496e+00
-6.367347240447998047e-01,3.517535858310360197e+00
-6.360944509506225586e-01,3.517871336174959396e+00
-6.354541778564453125e-01,3.518204604922416490e+00
-6.348139643669128418e-01,3.518535419887772520e+00
-6.341736912727355957e-01,3.518863638204336119e+00
-6.335334181785583496e-01,3.519189075568810665e+00
-6.328931450843811035e-01,3.519511537045159955e+00
-6.322529315948486328e-01,3.519830814681724984e+00
-6.316126585006713867e-01,3.520146836592728867e+00
-6.309723854064941406e-01,3.520459420232911363e+00
-6.303321719169616699e-01,3.520768341586358652e+00
-6.296918988227844238e-01,3.521073588820214262e+00
-6.290516257286071777e-01,3.521374953608044756e+00
-6.284113526344299316e-01,3.521672318823428682e+00
-6.277711391448974609e-01,3.521965606951527050e+00
-6.271308660507202148e-01,3.522254689989099408e+00
-6.264905929565429688e-01,3.522539496087662592e+00
-6.258503794670104980e-01,3.522819905756333192e+00
-6.252101063728332520e-01,3.523095886122187714e+00
-6.245698332786560059e-01,3.523367356489066182e+00
-6.239295601844787598e-01,3.523634254613418726e+00
-6.232893466949462891e-01,3.523896532524256386e+00
-6.226490736007690430e-01,3.524154177390505627e+00
-6.220088005065917969e-01,3.524407157037666494e+00
-6.213685870170593262e-01,3.524655399321052762e+00
-6.207283139228820801e-01,3.524898984033318694e+00
-6.200880408287048340e-01,3.525137884204069039e+00
-6.194477677345275879e-01,3.525372097729014165e+00
-6.188075542449951172e-01,3.525601628133605114e+00
-6.181672811508178711e-01,3.525826556013396118e+00
-6.175270080566406250e-01,3.526046882422700257e+00
-6.168867945671081543e-01,3.526262641554197330e+00
-6.162465214729309082e-01,3.526473935810472859e+00
-6.156062483787536621e-01,3.526680806440888105e+00
-6.149659752845764160e-01,3.526883297279134410e+00
-6.143257617950439453e-01,3.527081504101539977e+00
-6.136854887008666992e-01,3.527275523625069464e+00
-6.130452156066894531e-01,3.527465447615973915e+00
-6.124050021171569824e-01,3.527651327606331044e+00
-6.117647290229797363e-01,3.527833291976895325e+00
-6.111244559288024902e-01,3.528011457321210020e+00
-6.104841828346252441e-01,3.528185908710461227e+00
-6.098439693450927734e-01,3.528356751834763827e+00
-6.092036962509155273e-01,3.528524132197438767e+00
-6.085634231567382812e-01,3.528688149854020573e+00
-6.079232096672058105e-01,3.528848895140491937e+00
-6.072829365730285645e-01,3.529006520803577907e+00
-6.066426634788513184e-01,3.529161139337506636e+00
-6.060023903846740723e-01,3.529312883687087066e+00
-6.053621768951416016e-01,3.529461814490365779e+00
-6.047219038009643555e-01,3.529608087069825650e+00
-6.040816307067871094e-01,3.529751817214027643e+00
-6.034414172172546387e-01,3.529893101287489010e+00
-6.028011441230773926e-01,3.530032058684251517e+00
-6.021608710289001465e-01,3.530168797719162921e+00
-6.015205979347229004e-01,3.530303394309284748e+00
-6.008803844451904297e-01,3.530435915931479762e+00
-6.002401113510131836e-01,3.530566526484879120e+00
-5.995998382568359375e-01,3.530695221238192349e+00
-5.989596247673034668e-01,3.530822109714136126e+00
-5.983193516731262207e-01,3.530947257217011526e+00
-5.976790785789489746e-01,3.531070721477060914e+00
-5.970388054847717285e-01,3.531192547428293693e+00
-5.963985919952392578e-01,3.531312726388536216e+00
-5.957583189010620117e-01,3.531431354946283019e+00
-5.951180458068847656e-01,3.531548416846440386e+00
-5.944778323173522949e-01,3.531663927211743381e+00
-5.938375592231750488e-01,3.531777886517543763e+00
-5.931972861289978027e-01,3.531890273069548059e+00
-5.925570130348205566e-01,3.532001061131801123e+00
-5.919167995452880859e-01,3.532110220678737367e+00
-5.912765264511108398e-01,3.532217708325386063e+00
-5.906362533569335938e-01,3.532323479712847991e+00
-5.899960398674011230e-01,3.532427422510037829e+00
-5.893557667732238770e-01,3.532529492041980301e+00
-5.887154936790466309e-01,3.532629626742592066e+00
-5.880752205848693848e-01,3.532727673187273432e+00
-5.874350070953369141e-01,3.532823536642081930e+00
-5.867947340011596680e-01,3.532917123384314628e+00
-5.861544609069824219e-01,3.533008280156866299e+00
-5.855142474174499512e-01,3.533096861724861704e+00
-5.848739743232727051e-01,3.533182746133147312e+00
-5.842337012290954590e-01,3.533265750259107829e+00
-5.835934281349182129e-01,3.533345741952230945e+00
-5.829532146453857422e-01,3.533422497937353413e+00
-5.823129415512084961e-01,3.533495901661110050e+00
-5.816726684570312500e-01,3.533565763496707479e+00
-5.810324549674987793e-01,3.533631829470675001e+00
-5.803921818733215332e-01,3.533694007452123920e+00
-5.797519087791442871e-01,3.533752016157795772e+00
-5.791116356849670410e-01,3.533805715721876073e+00
-5.784714221954345703e-01,3.533854871929740238e+00
-5.778311491012573242e-01,3.533899301565378792e+00
-5.771908760070800781e-01,3.533938814188395838e+00
-5.765506625175476074e-01,3.533973180122096824e+00
-5.759103894233703613e-01,3.534002229236243409e+00
-5.752701163291931152e-01,3.534025783574434421e+00
-5.746298432350158691e-01,3.534043608356916888e+00
-5.739896297454833984e-01,3.534055540665352435e+00
-5.733493566513061523e-01,3.534061412657531598e+00
-5.727090835571289062e-01,3.534061049073460303e+00
-5.720688700675964355e-01,3.534054270342061432e+00
-5.714285969734191895e-01,3.534040915826814455e+00
-5.707883238792419434e-01,3.534020879351544409e+00
-5.701480507850646973e-01,3.533993985464627841e+00
-5.695078372955322266e-01,3.533960138409086404e+00
-5.688675642013549805e-01,3.533919186124513168e+00
-5.682272911071777344e-01,3.533871049303337397e+00
-5.675870776176452637e-01,3.533815678502123969e+00
-5.669468045234680176e-01,3.533752944064704415e+00
-5.663065314292907715e-01,3.533682814272015360e+00
-5.656662583351135254e-01,3.533605239101540008e+00
-5.650260448455810547e-01,3.533520215228228789e+00
-5.643857717514038086e-01,3.533427706237498356e+00
-5.637454986572265625e-01,3.533327724348964693e+00
-5.631052851676940918e-01,3.533220315352942009e+00
-5.624650120735168457e-01,3.533105487535999956e+00
-5.618247389793395996e-01,3.532983318631559566e+00
-5.611844658851623535e-01,3.532853860185846351e+00
-5.605442523956298828e-01,3.532717260208448451e+00
-5.599039793014526367e-01,3.532573549783135647e+00
-5.592637062072753906e-01,3.532422939099539860e+00
-5.586234927177429199e-01,3.532265543366708282e+00
-5.579832196235656738e-01,3.532101497126030054e+00
-5.573429465293884277e-01,3.531931024946691533e+00
-5.567026734352111816e-01,3.531754298318860563e+00
-5.560624599456787109e-01,3.531571566200105927e+00
-5.554221868515014648e-01,3.531383007542534980e+00
-5.547819137573242188e-01,3.531188909607323012e+00
-5.541416406631469727e-01,3.530989491115729351e+00
-5.535014271736145020e-01,3.530785077175970343e+00
-5.528611540794372559e-01,3.530575939298101318e+00
-5.522208809852600098e-01,3.530362336104926335e+00
-5.515806674957275391e-01,3.530144658467024410e+00
-5.509403944015502930e-01,3.529923171265210158e+00
-5.503001213073730469e-01,3.529698221993382568e+00
-5.496598482131958008e-01,3.529470174356811984e+00
-5.490196347236633301e-01,3.529239379142815380e+00
-5.483793616294860840e-01,3.529006175055342531e+00
-5.477390885353088379e-01,3.528770941365589220e+00
-5.470988750457763672e-01,3.528534100147934893e+00
-5.464586019515991211e-01,3.528295948219891898e+00
-5.458183288574218750e-01,3.528056935934143823e+00
-5.451780557632446289e-01,3.527817430039264401e+00
-5.445378422737121582e-01,3.527577841361719813e+00
-5.438975691795349121e-01,3.527338537872402924e+00
-5.432572960853576660e-01,3.527099898803812916e+00
-5.426170825958251953e-01,3.526862379242952095e+00
-5.419768095016479492e-01,3.526626301940063435e+00
-5.413365364074707031e-01,3.526392076994579128e+00
-5.406962633132934570e-01,3.526160145241425514e+00
-5.400560498237609863e-01,3.525930831354907369e+00
-5.394157767295837402e-01,3.525704522630028315e+00
-5.387755036354064941e-01,3.525481600515520508e+00
-5.381352901458740234e-01,3.525262448265380044e+00
-5.374950170516967773e-01,3.525047404860774058e+00
-5.368547439575195312e-01,3.524836817538579581e+00
-5.362144708633422852e-01,3.524631042458350016e+00
-5.355742573738098145e-01,3.524430450455859898e+00
-5.349339842796325684e-01,3.524235303819132525e+00
-5.342937111854553223e-01,3.524045966643686967e+00
-5.336534976959228516e-01,3.523862721935393516e+00
-5.330132246017456055e-01,3.523685870547411891e+00
-5.323729515075683594e-01,3.523515669239126957e+00
-5.317326784133911133e-01,3.523352436626119299e+00
-5.310924649238586426e-01,3.523196403851375891e+00
-5.304521918296813965e-01,3.523047797893039679e+00
-5.298119187355041504e-01,3.522906870232973109e+00
-5.291717052459716797e-01,3.522773830285285790e+00
-5.285314321517944336e-01,3.522648873547051362e+00
-5.278911590576171875e-01,3.522532197223577022e+00
-5.272508859634399414e-01,3.522423965004650714e+00
-5.266106724739074707e-01,3.522324313714702448e+00
-5.259703993797302246e-01,3.522233419716235048e+00
-5.253301262855529785e-01,3.522151387133837019e+00
-5.246899127960205078e-01,3.522078324104358060e+00
-5.240496397018432617e-01,3.522014297942664740e+00
-5.234093666076660156e-01,3.521959437718692243e+00
-5.227690935134887695e-01,3.521913750362173356e+00
-5.221288800239562988e-01,3.521877289538735134e+00
-5.214886069297790527e-01,3.521850077597485473e+00
-5.208483338356018066e-01,3.521832141537742267e+00
-5.202081203460693359e-01,3.521823443550403887e+00
-5.195678472518920898e-01,3.521823968201450050e+00
-5.189275741577148438e-01,3.521833661425476159e+00
-5.182873010635375977e-01,3.521852471402357132e+00
-5.176470875740051270e-01,3.521880303807960022e+00
-5.170068144798278809e-01,3.521917107904343869e+00
-5.163665413856506348e-01,3.521962706210099547e+00
-5.157263278961181641e-01,3.522017006384169591e+00
-5.150860548019409180e-01,3.522079872034578063e+00
-5.144457817077636719e-01,3.522151111254741007e+00
-5.138055086135864258e-01,3.522230584686212751e+00
-5.131652951240539551e-01,3.522318090639438903e+00
-5.125250220298767090e-01,3.522413404489683764e+00
-5.118847489356994629e-01,3.522516331083588526e+00
-5.112445354461669922e-01,3.522626618359931072e+00
-5.106042623519897461e-01,3.522744047659373656e+00
-5.099639892578125000e-01,3.522868354344733000e+00
-5.093237161636352539e-01,3.522999258227323516e+00
-5.086835026741027832e-01,3.523136470510380480e+00
-5.080432295799255371e-01,3.523279760345495504e+00
-5.074029564857482910e-01,3.523428775079231023e+00
-5.067627429962158203e-01,3.523583214182762546e+00
-5.061224699020385742e-01,3.523742797563662599e+00
-5.054821968078613281e-01,3.523907189190755851e+00
-5.048419237136840820e-01,3.524076079238284365e+00
-5.042017102241516113e-01,3.524249099067052526e+00
-5.035614371299743652e-01,3.524425962016682234e+00
-5.029211640357971191e-01,3.524606339565691027e+00
-5.022809505462646484e-01,3.524789853787786420e+00
-5.016406774520874023e-01,3.524976212956817623e+00
-5.010004043579101562e-01,3.525165086612600973e+00
-5.003601312637329102e-01,3.525356134157507260e+00
-4.997198879718780518e-01,3.525549037536943153e+00
-4.990796446800231934e-01,3.525743464095154600e+00
-4.984394013881683350e-01,3.525939101100603157e+00
-4.977991282939910889e-01,3.526135667604986423e+00
-4.971588850021362305e-01,3.526332853816750657e+00
-4.965186119079589844e-01,3.526530355775060244e+00
-4.958783686161041260e-01,3.526727903688898547e+00
-4.952380955219268799e-01,3.526925227701832810e+00
-4.945978522300720215e-01,3.527122087687122765e+00
-4.939576089382171631e-01,3.527318220221075329e+00
-4.933173358440399170e-01,3.527513403291890004e+00
-4.926770925521850586e-01,3.527707431466086341e+00
-4.920368194580078125e-01,3.527900097890044773e+00
-4.913965761661529541e-01,3.528091206286760873e+00
-4.907563030719757080e-01,3.528280608113674166e+00
-4.901160597801208496e-01,3.528468119352603516e+00
-4.894758164882659912e-01,3.528653644450349347e+00
-4.888355433940887451e-01,3.528837039409311593e+00
-4.881953001022338867e-01,3.529018187338217594e+00
-4.875550270080566406e-01,3.529197066069735378e+00
-4.869147837162017822e-01,3.529373528448646269e+00
-4.862745106220245361e-01,3.529547591074243318e+00
-4.856342673301696777e-01,3.529719176151147053e+00
-4.849940240383148193e-01,3.529888291205140582e+00
-4.843537509441375732e-01,3.530054929679696585e+00
-4.837135076522827148e-01,3.530219088148742301e+00
-4.830732345581054688e-01,3.530380812618727937e+00
-4.824329912662506104e-01,3.530540141630692297e+00
-4.817927181720733643e-01,3.530697136295956717e+00
-4.811524748802185059e-01,3.530851831580169353e+00
-4.805122315883636475e-01,3.531004362999959234e+00
-4.798719584941864014e-01,3.531154788574208947e+00
-4.792317152023315430e-01,3.531303199724493691e+00
-4.785914421081542969e-01,3.531449720711355766e+00
-4.779511988162994385e-01,3.531594441173513843e+00
-4.773109257221221924e-01,3.531737516761089157e+00
-4.766706824302673340e-01,3.531879034201388379e+00
-4.760304391384124756e-01,3.532019146941153487e+00
-4.753901660442352295e-01,3.532157960757794424e+00
-4.747499227523803711e-01,3.532295618753399147e+00
-4.741096496582031250e-01,3.532432223957739481e+00
-4.734694063663482666e-01,3.532567920046191023e+00
-4.728291332721710205e-01,3.532702825240790823e+00
-4.721888899803161621e-01,3.532837023914809471e+00
-4.715486466884613037e-01,3.532970650276748614e+00
-4.709083735942840576e-01,3.533103782092076095e+00
-4.702681303024291992e-01,3.533236502022300218e+00
-4.696278572082519531e-01,3.533368885398147530e+00
-4.689876139163970947e-01,3.533500979911450735e+00
-4.683473408222198486e-01,3.533632832017315373e+00
-4.677070975303649902e-01,3.533764476266157750e+00
-4.670668542385101318e-01,3.533895884402692644e+00
-4.664265811443328857e-01,3.534027098689319857e+00
-4.657863378524780273e-01,3.534158055904069951e+00
-4.651460647583007812e-01,3.534288715662573299e+00
-4.645058214664459229e-01,3.534418984168483213e+00
-4.638655483722686768e-01,3.534548804454033188e+00
-4.632253050804138184e-01,3.534678022922826734e+00
-4.625850617885589600e-01,3.534806496357858485e+00
-4.619447886943817139e-01,3.534934078498920940e+00
-4.613045454025268555e-01,3.535060565877950367e+00
-4.606642723083496094e-01,3.535185716251366905e+00
-4.600240290164947510e-01,3.535309328528124517e+00
-4.593837559223175049e-01,3.535431097475801643e+00
-4.587435126304626465e-01,3.535550760138147286e+00
-4.581032693386077881e-01,3.535667944841471844e+00
-4.574629962444305420e-01,3.535782358241665868e+00
-4.568227529525756836e-01,3.535893598293422535e+00
-4.561824798583984375e-01,3.536001286921635511e+00
-4.555422365665435791e-01,3.536104993113304840e+00
-4.549019634723663330e-01,3.536204287989112682e+00
-4.542617201805114746e-01,3.536298700849593413e+00
-4.536214768886566162e-01,3.536387759515321250e+00
-4.529812037944793701e-01,3.536470946250110714e+00
-4.523409605026245117e-01,3.536547778463558167e+00
-4.517006874084472656e-01,3.536617681385632039e+00
-4.510604441165924072e-01,3.536680106799719336e+00
-4.504201710224151611e-01,3.536734525961064524e+00
-4.497799277305603027e-01,3.536780329542559720e+00
-4.491396844387054443e-01,3.536816973772548778e+00
-4.484994113445281982e-01,3.536843822630173051e+00
-4.478591680526733398e-01,3.536860323179840560e+00
-4.472188949584960938e-01,3.536865862345864642e+00
-4.465786516666412354e-01,3.536859831334833615e+00
-4.459383785724639893e-01,3.536841671878854676e+00
-4.452981352806091309e-01,3.536810742023128284e+00
-4.446578919887542725e-01,3.536766482988484839e+00
-4.440176188945770264e-01,3.536708321053504633e+00
-4.433773756027221680e-01,3.536635713925234459e+00
-4.427371025085449219e-01,3.536548037921187326e+00
-4.420968592166900635e-01,3.536444828981101018e+00
-4.414565861225128174e-01,3.536325548921005257e+00
-4.408163428306579590e-01,3.536189696494931312e+00
-4.401760995388031006e-01,3.536036826564131985e+00
-4.395358264446258545e-01,3.535866445970058614e+00
-4.388955831527709961e-01,3.535678184365416143e+00
-4.382553100585937500e-01,3.535471605212182844e+00
-4.376150667667388916e-01,3.535246441170860177e+00
-4.369747936725616455e-01,3.535002280181513523e+00
-4.363345503807067871e-01,3.534738889539768003e+00
-4.356943070888519287e-01,3.534455990309789630e+00
-4.350540339946746826e-01,3.534153387096756305e+00
-4.344137907028198242e-01,3.533830928168466556e+00
-4.337735176086425781e-01,3.533488472627599908e+00
-4.331332743167877197e-01,3.533125936859161875e+00
-4.324930012226104736e-01,3.532743291054610602e+00
-4.318527579307556152e-01,3.532340573254647786e+00
-4.312124848365783691e-01,3.531917771737886014e+00
-4.305722415447235107e-01,3.531475059973115282e+00
-4.299319982528686523e-01,3.531012523385541613e+00
-4.292917251586914062e-01,3.530530368666784380e+00
-4.286514818668365479e-01,3.530028891710581096e+00
-4.280112087726593018e-01,3.529508296692842606e+00
-4.273709654808044434e-01,3.528968971610233041e+00
-4.267306923866271973e-01,3.528411271686229256e+00
-4.260904490947723389e-01,3.527835626833625504e+00
-4.254502058029174805e-01,3.527242518650880676e+00
-4.248099327087402344e-01,3.526632403975113128e+00
-4.241696894168853760e-01,3.526005896072214707e+00
-4.235294163227081299e-01,3.525363529620531899e+00
-4.228891730308532715e-01,3.524705990912333942e+00
-4.222488999366760254e-01,3.524033876381310826e+00
-4.216086566448211670e-01,3.523347955458359770e+00
-4.209684133529663086e-01,3.522648903702406908e+00
-4.203281402587890625e-01,3.521937490286100036e+00
-4.196878969669342041e-01,3.521214512159512644e+00
-4.190476238727569580e-01,3.520480782234118422e+00
-4.184073805809020996e-01,3.519737164568836896e+00
-4.177671074867248535e-01,3.518984460011413518e+00
-4.171268641948699951e-01,3.518223614081705364e+00
-4.164866209030151367e-01,3.517455483214450673e+00
-4.158463478088378906e-01,3.516680934608385378e+00
-4.152061045169830322e-01,3.515900984326939316e+00
-4.145658314228057861e-01,3.515116459913798064e+00
-4.139255881309509277e-01,3.514328353393985971e+00
-4.132853150367736816e-01,3.513537574434255184e+00
-4.126450717449188232e-01,3.512745088779741121e+00
-4.120048284530639648e-01,3.511951794158615137e+00
-4.113645553588867188e-01,3.511158590779178468e+00
-4.107243120670318604e-01,3.510366466947650643e+00
-4.100840389728546143e-01,3.509576284318297823e+00
-4.094437956809997559e-01,3.508788995766712659e+00
-4.088035225868225098e-01,3.508005428720442076e+00
-4.081632792949676514e-01,3.507226511065342223e+00
-4.075230360031127930e-01,3.506453053712561996e+00
-4.068827629089355469e-01,3.505685886091729486e+00
-4.062425196170806885e-01,3.504925870223494222e+00
-4.056022465229034424e-01,3.504173738648724168e+00
-4.049620032310485840e-01,3.503430321244700885e+00
-4.043217301368713379e-01,3.502696277237799194e+00
-4.036814868450164795e-01,3.501972393903675762e+00
-4.030412435531616211e-01,3.501259343924601808e+00
-4.024009704589843750e-01,3.500557712837884417e+00
-4.017607271671295166e-01,3.499868192744112427e+00
-4.011204540729522705e-01,3.499191332639245200e+00
-4.004802107810974121e-01,3.498527745151292834e+00
-3.998399376869201660e-01,3.497877911663914041e+00
-3.991996943950653076e-01,3.497242370428883085e+00
-3.985594511032104492e-01,3.496621557647281442e+00
-3.979191780090332031e-01,3.496015883515731559e+00
-3.972789347171783447e-01,3.495425773014881443e+00
-3.966386616230010986e-01,3.494851571714976846e+00
-3.959984183311462402e-01,3.494293621972528463e+00
-3.953581452369689941e-01,3.493752194273616496e+00
-3.947179019451141357e-01,3.493227588574832509e+00
-3.940776586532592773e-01,3.492719993436685044e+00
-3.934373855590820312e-01,3.492229604646323260e+00
-3.927971422672271729e-01,3.491756609970661174e+00
-3.921568691730499268e-01,3.491301099309670697e+00
-3.915166258811950684e-01,3.490863219385938798e+00
-3.908763527870178223e-01,3.490442981384263899e+00
-3.902361094951629639e-01,3.490040504681535705e+00
-3.895958662033081055e-01,3.489655704660889146e+00
-3.889555931091308594e-01,3.489288611041568622e+00
-3.883153498172760010e-01,3.488939185077457150e+00
-3.876750767230987549e-01,3.488607325466146492e+00
-3.870348334312438965e-01,3.488292935139993389e+00
-3.863945603370666504e-01,3.487995883911630290e+00
-3.857543170452117920e-01,3.487716011242376624e+00
-3.851140737533569336e-01,3.487453174829218128e+00
-3.844738006591796875e-01,3.487207134414143095e+00
-3.838335573673248291e-01,3.486977678775305289e+00
-3.831932842731475830e-01,3.486764575116530374e+00
-3.825530409812927246e-01,3.486567550737677657e+00
-3.819127678871154785e-01,3.486386299614739670e+00
-3.812725245952606201e-01,3.486220566909108420e+00
-3.806322813034057617e-01,3.486069985565972473e+00
-3.799920082092285156e-01,3.485934241269462053e+00
-3.793517649173736572e-01,3.485812957438513049e+00
-3.787114918231964111e-01,3.485705762270814301e+00
-3.780712485313415527e-01,3.485612276273636567e+00
-3.774309754371643066e-01,3.485532100534519895e+00
-3.767907321453094482e-01,3.485464814351662888e+00
-3.761504888534545898e-01,3.485410006564483520e+00
-3.755102157592773438e-01,3.485367201248215530e+00
-3.748699724674224854e-01,3.485335951399270549e+00
-3.742296993732452393e-01,3.485315833419851295e+00
-3.735894560813903809e-01,3.485306330677147013e+00
-3.729491829872131348e-01,3.485306984954636089e+00
-3.723089396953582764e-01,3.485317322058480993e+00
-3.716686964035034180e-01,3.485336799513492956e+00
-3.710284233093261719e-01,3.485364952986707010e+00
-3.703881800174713135e-01,3.485401249855110350e+00
-3.697479069232940674e-01,3.485445183808087322e+00
-3.691076636314392090e-01,3.485496228063017732e+00
-3.684673905372619629e-01,3.485553870756636918e+00
-3.678271472454071045e-01,3.485617570074101224e+00
-3.671869039535522461e-01,3.485686804812801576e+00
-3.665466308593750000e-01,3.485761040514419484e+00
-3.659063875675201416e-01,3.485839739562316186e+00
-3.652661144733428955e-01,3.485922383395230639e+00
-3.646258711814880371e-01,3.486008435027659225e+00
-3.639855980873107910e-01,3.486097353303988733e+00
-3.633453547954559326e-01,3.486188626050081840e+00
-3.627051115036010742e-01,3.486281710559502756e+00
-3.620648384094238281e-01,3.486376111318877147e+00
-3.614245951175689697e-01,3.486471286681409154e+00
-3.607843220233917236e-01,3.486566735886738488e+00
-3.601440787315368652e-01,3.486661958250153681e+00
-3.595038056373596191e-01,3.486756464915131914e+00
-3.588635623455047607e-01,3.486849754160419756e+00
-3.582233190536499023e-01,3.486941323702411388e+00
-3.575830459594726562e-01,3.487030726102209321e+00
-3.569428026676177979e-01,3.487117518437711894e+00
-3.563025295734405518e-01,3.487201218877737485e+00
-3.556622862815856934e-01,3.487281408603656097e+00
-3.550220131874084473e-01,3.487357641776427819e+00
-3.543817698955535889e-01,3.487429522597200737e+00
-3.537415266036987305e-01,3.487496641974845435e+00
-3.531012535095214844e-01,3.487558629762219198e+00
-3.524610102176666260e-01,3.487615110386068640e+00
-3.518207371234893799e-01,3.487665709206637210e+00
-3.511804938316345215e-01,3.487710110854841172e+00
-3.505402207374572754e-01,3.487748005663522832e+00
-3.498999774456024170e-01,3.487779049919977226e+00
-3.492597341537475586e-01,3.487803004971662624e+00
-3.486194610595703125e-01,3.487819570431003768e+00
-3.479792177677154541e-01,3.487828524892362836e+00
-3.473389446735382080e-01,3.487829633138068708e+00
-3.466987013816833496e-01,3.487822658093316264e+00
-3.460584282875061035e-01,3.487807423375660409e+00
-3.454181849956512451e-01,3.487783798400644120e+00
-3.447779119014739990e-01,3.487751587640904205e+00
-3.441376686096191406e-01,3.487710670097812660e+00
-3.434974253177642822e-01,3.487660954388732470e+00
-3.428571522235870361e-01,3.487602349061279305e+00
-3.422169089317321777e-01,3.487534774070718324e+00
-3.415766358375549316e-01,3.487458180498315130e+00
-3.409363925457000732e-01,3.487372579137793416e+00
-3.402961194515228271e-01,3.487277910332720943e+00
-3.396558761596679688e-01,3.487174232033991572e+00
-3.390156328678131104e-01,3.487061555459035844e+00
-3.383753597736358643e-01,3.486939923321239476e+00
-3.377351164817810059e-01,3.486809448036664705e+00
-3.370948433876037598e-01,3.486670189346726012e+00
-3.364546000957489014e-01,3.486522282946014961e+00
-3.358143270015716553e-01,3.486365820326512655e+00
-3.351740837097167969e-01,3.486200989931703020e+00
-3.345338404178619385e-01,3.486027912761766601e+00
-3.338935673236846924e-01,3.485846821201994850e+00
-3.332533240318298340e-01,3.485657882478661485e+00
-3.326130509376525879e-01,3.485461289802580076e+00
-3.319728076457977295e-01,3.485257319164345446e+00
-3.313325345516204834e-01,3.485046152037514666e+00
-3.306922912597656250e-01,3.484828103990883719e+00
-3.300520479679107666e-01,3.484603418841794475e+00
-3.294117748737335205e-01,3.484372379492920224e+00
-3.287715315818786621e-01,3.484135285509504687e+00
-3.281312584877014160e-01,3.483892411655285404e+00
-3.274910151958465576e-01,3.483644098127684607e+00
-3.268507421016693115e-01,3.483390660645938830e+00
-3.262104988098144531e-01,3.483132441910597343e+00
-3.255702555179595947e-01,3.482869761736061776e+00
-3.249299824237823486e-01,3.482602976815158513e+00
-3.242897391319274902e-01,3.482332431756202773e+00
-3.236494660377502441e-01,3.482058468299889409e+00
-3.230092227458953857e-01,3.481781487660987828e+00
-3.223689496517181396e-01,3.481501842553710535e+00
-3.217287063598632812e-01,3.481219895713733692e+00
-3.210884630680084229e-01,3.480936006469351973e+00
-3.204481899738311768e-01,3.480650526861234439e+00
-3.198079466819763184e-01,3.480363896410132440e+00
-3.191676735877990723e-01,3.480076416704733777e+00
-3.185274302959442139e-01,3.479788504131728910e+00
-3.178871572017669678e-01,3.479500483712151926e+00
-3.172469139099121094e-01,3.479212764909095590e+00
-3.166066706180572510e-01,3.478925693808543329e+00
-3.159663975238800049e-01,3.478639597416508522e+00
-3.153261542320251465e-01,3.478354858379277381e+00
-3.146858811378479004e-01,3.478071832691785659e+00
-3.140456378459930420e-01,3.477790822198921994e+00
-3.134053647518157959e-01,3.477512201667126046e+00
-3.127651214599609375e-01,3.477236266828846567e+00
-3.121248781681060791e-01,3.476963357632469442e+00
-3.114846050739288330e-01,3.476693746207723201e+00
-3.108443617820739746e-01,3.476427770423975439e+00
-3.102040886878967285e-01,3.476165689249258506e+00
-3.095638453960418701e-01,3.475907828503979502e+00
-3.089235723018646240e-01,3.475654379039492703e+00
-3.082833290100097656e-01,3.475405645013588174e+00
-3.076430857181549072e-01,3.475161878899371004e+00
-3.070028126239776611e-01,3.474923261642513417e+00
-3.063625693321228027e-01,3.474690062738518215e+00
-3.057222962379455566e-01,3.474462452031455761e+00
-3.050820529460906982e-01,3.474240649178226725e+00
-3.044417798519134521e-01,3.474024778010725178e+00
-3.038015365600585938e-01,3.473815048569915298e+00
-3.031612932682037354e-01,3.473611600833391044e+00
-3.025210201740264893e-01,3.473414536091675942e+00
-3.018807768821716309e-01,3.473224016583894347e+00
-3.012405037879943848e-01,3.473040105453202742e+00
-3.006002604961395264e-01,3.472862913134065810e+00
-2.999599874019622803e-01,3.472692488165143310e+00
-2.993197441101074219e-01,3.472528896803840581e+00
-2.986795008182525635e-01,3.472372194352921770e+00
-2.980392277240753174e-01,3.472222368538680382e+00
-2.973989844322204590e-01,3.472079450929497213e+00
-2.967587113380432129e-01,3.471943419369916128e+00
-2.961184680461883545e-01,3.471814280494603722e+00
-2.954781949520111084e-01,3.471691948033513331e+00
-2.948379516601562500e-01,3.471576422874885992e+00
-2.941977083683013916e-01,3.471467575516087756e+00
-2.935574352741241455e-01,3.471365371430700897e+00
-2.929171919822692871e-01,3.471269693537771595e+00
-2.922769188880920410e-01,3.471180435616066262e+00
-2.916366755962371826e-01,3.471097463141001871e+00
-2.909964025020599365e-01,3.471020627785461166e+00
-2.903561592102050781e-01,3.470949779737506624e+00
-2.897159159183502197e-01,3.470884788058111070e+00
-2.890756428241729736e-01,3.470825420820824014e+00
-2.884353995323181152e-01,3.470771515365061788e+00
-2.877951264381408691e-01,3.470722893834185641e+00
-2.871548831462860107e-01,3.470679299454003441e+00
-2.865146100521087646e-01,3.470640529914813754e+00
-2.858743667602539062e-01,3.470606352103610348e+00
-2.852341234683990479e-01,3.470576561422609174e+00
-2.845938503742218018e-01,3.470550830914123086e+00
-2.839536070823669434e-01,3.470528989842501133e+00
-2.833133339881896973e-01,3.470510722773612500e+00
-2.826730906963348389e-01,3.470495772656572608e+00
-2.820328176021575928e-01,3.470483881128267001e+00
-2.813925743103027344e-01,3.470474765428703812e+00
-2.807523310184478760e-01,3.470468130036729271e+00
-2.801120579242706299e-01,3.470463707752237337e+00
-2.794718146324157715e-01,3.470461236332384125e+00
-2.788315415382385254e-01,3.470460374628659750e+00
-2.781912982463836670e-01,3.470460868323522519e+00
-2.775510251522064209e-01,3.470462427461445287e+00
-2.769107818603515625e-01,3.470464776810366025e+00
-2.762705385684967041e-01,3.470467607931854381e+00
-2.756302654743194580e-01,3.470470668175072770e+00
-2.749900221824645996e-01,3.470473669451343390e+00
-2.743497490882873535e-01,3.470476331836002348e+00
-2.737095057964324951e-01,3.470478397423327976e+00
-2.730692327022552490e-01,3.470479622034130962e+00
-2.724289894104003906e-01,3.470479749420291693e+00
-2.717887461185455322e-01,3.470478519007008877e+00
-2.711484730243682861e-01,3.470475665620504024e+00
-2.705082297325134277e-01,3.470471023904358354e+00
-2.698679566383361816e-01,3.470464345644161952e+00
-2.692277133464813232e-01,3.470455447690754980e+00
-2.685874402523040771e-01,3.470444089062921122e+00
-2.679471969604492188e-01,3.470430117116083402e+00
-2.673069238662719727e-01,3.470413348448652791e+00
-2.666666805744171143e-01,3.470393646629891471e+00
-2.660264372825622559e-01,3.470370832606720857e+00
-2.653861641883850098e-01,3.470344774843271196e+00
-2.647459208965301514e-01,3.470315366067100449e+00
-2.641056478023529053e-01,3.470282493918353417e+00
-2.634654045104980469e-01,3.470246058690215296e+00
-2.628251314163208008e-01,3.470205994508932967e+00
-2.621848881244659424e-01,3.470162230705092554e+00
-2.615446448326110840e-01,3.470114717507445157e+00
-2.609043717384338379e-01,3.470063410995386732e+00
-2.602641284465789795e-01,3.470008302967922731e+00
-2.596238553524017334e-01,3.469949381422906765e+00
-2.589836120605468750e-01,3.469886650140605155e+00
-2.583433389663696289e-01,3.469820127359932727e+00
-2.577030956745147705e-01,3.469749852379612864e+00
-2.570628523826599121e-01,3.469675887661751723e+00
-2.564225792884826660e-01,3.469598271889589469e+00
-2.557823359966278076e-01,3.469517075272589679e+00
-2.551420629024505615e-01,3.469432405764955263e+00
-2.545018196105957031e-01,3.469344357512643029e+00
-2.538615465164184570e-01,3.469253024216618186e+00
-2.532213032245635986e-01,3.469158542138983670e+00
-2.525810599327087402e-01,3.469061009409240448e+00
-2.519407868385314941e-01,3.468960602426382156e+00
-2.513005435466766357e-01,3.468857444502899234e+00
-2.506602704524993896e-01,3.468751699713652048e+00
-2.500200271606445312e-01,3.468643535500677721e+00
-2.493797689676284790e-01,3.468533112181708677e+00
-2.487395107746124268e-01,3.468420596557765911e+00
-2.480992525815963745e-01,3.468306189758587621e+00
-2.474589943885803223e-01,3.468190072759788301e+00
-2.468187510967254639e-01,3.468072396998827411e+00
-2.461784929037094116e-01,3.467953389035466571e+00
-2.455382347106933594e-01,3.467833230419822499e+00
-2.448979765176773071e-01,3.467712111313668188e+00
-2.442577183246612549e-01,3.467590229859803586e+00
-2.436174601316452026e-01,3.467467744988243172e+00
-2.429772019386291504e-01,3.467344904122245275e+00
-2.423369437456130981e-01,3.467221841913914471e+00
-2.416967004537582397e-01,3.467098793630321474e+00
-2.410564422607421875e-01,3.466975885992939155e+00
-2.404161840677261353e-01,3.466853326695381377e+00
-2.397759258747100830e-01,3.466731255088587815e+00
-2.391356676816940308e-01,3.466609897975169829e+00
-2.384954094886779785e-01,3.466489342782013594e+00
-2.378551512956619263e-01,3.466369809515882583e+00
-2.372149080038070679e-01,3.466251383460080771e+00
-2.365746498107910156e-01,3.466134232205364540e+00
-2.359343916177749634e-01,3.466018472637252046e+00
-2.352941334247589111e-01,3.465904218014146387e+00
-2.346538752317428589e-01,3.465791582830931805e+00
-2.340136170387268066e-01,3.465680683144576335e+00
-2.333733588457107544e-01,3.465571579419060022e+00
-2.327331155538558960e-01,3.465464340561014822e+00
-2.320928573608398438e-01,3.465359086899954644e+00
-2.314525991678237915e-01,3.465255816410015122e+00
-2.308123409748077393e-01,3.465154614005013123e+00
-2.301720827817916870e-01,3.465055506711427036e+00
-2.295318245887756348e-01,3.464958513225227854e+00
-2.288915663957595825e-01,3.464863640194568273e+00
-2.282513231039047241e-01,3.464770921008521576e+00
-2.276110649108886719e-01,3.464680321721382406e+00
-2.269708067178726196e-01,3.464591823067264986e+00
-2.263305485248565674e-01,3.464505419199168657e+00
-2.256902903318405151e-01,3.464421027211168624e+00
-2.250500321388244629e-01,3.464338663997160950e+00
-2.244097739458084106e-01,3.464258223603753351e+00
-2.237695306539535522e-01,3.464179677329641827e+00
-2.231292724609375000e-01,3.464102913605023648e+00
-2.224890142679214478e-01,3.464027872883983505e+00
-2.218487560749053955e-01,3.463954461866724621e+00
-2.212084978818893433e-01,3.463882569104867137e+00
-2.205682396888732910e-01,3.463812125140961484e+00
-2.199279814958572388e-01,3.463742997366955567e+00
-2.192877382040023804e-01,3.463675080587227839e+00
-2.186474800109863281e-01,3.463608253799851155e+00
-2.180072218179702759e-01,3.463542383048340056e+00
-2.173669636249542236e-01,3.463477376130737806e+00
-2.167267054319381714e-01,3.463413089880879703e+00
-2.160864472389221191e-01,3.463349366518906347e+00
-2.154461890459060669e-01,3.463286095310942780e+00
-2.148059457540512085e-01,3.463223153010424937e+00
-2.141656875610351562e-01,3.463160408169280835e+00
-2.135254293680191040e-01,3.463097699554505304e+00
-2.128851711750030518e-01,3.463034931529017424e+00
-2.122449129819869995e-01,3.462971946291428349e+00
-2.116046547889709473e-01,3.462908642982764018e+00
-2.109643965959548950e-01,3.462844894102422799e+00
-2.103241533041000366e-01,3.462780571524424644e+00
-2.096838951110839844e-01,3.462715558246811653e+00
-2.090436369180679321e-01,3.462649740203154636e+00
-2.084033787250518799e-01,3.462583041169924769e+00
-2.077631205320358276e-01,3.462515337938566695e+00
-2.071228623390197754e-01,3.462446539082872921e+00
-2.064826041460037231e-01,3.462376573744395891e+00
-2.058423459529876709e-01,3.462305330705169659e+00
-2.052021026611328125e-01,3.462232781344619426e+00
-2.045618444681167603e-01,3.462158835551700342e+00
-2.039215862751007080e-01,3.462083441590698030e+00
-2.032813280820846558e-01,3.462006562763248141e+00
-2.026410698890686035e-01,3.461928161739319165e+00
-2.020008116960525513e-01,3.461848184957984298e+00
-2.013605535030364990e-01,3.461766674539028532e+00
-2.007203102111816406e-01,3.461683553897493049e+00
-2.000800520181655884e-01,3.461598848807026396e+00
-1.994397938251495361e-01,3.461512575230680344e+00
-1.987995356321334839e-01,3.461424732187636355e+00
-1.981592774391174316e-01,3.461335362009839933e+00
-1.975190192461013794e-01,3.461244488813073339e+00
-1.968787610530853271e-01,3.461152173415097177e+00
-1.962385177612304688e-01,3.461058457077293760e+00
-1.955982595682144165e-01,3.460963408487167214e+00
-1.949580013751983643e-01,3.460867097558029570e+00
-1.943177431821823120e-01,3.460769605172797192e+00
-1.936774849891662598e-01,3.460671014397622258e+00
-1.930372267961502075e-01,3.460571403070238361e+00
-1.923969686031341553e-01,3.460470919830950010e+00
-1.917567253112792969e-01,3.460369629106116562e+00
-1.911164671182632446e-01,3.460267657478454773e+00
-1.904762089252471924e-01,3.460165126143846415e+00
-1.898359507322311401e-01,3.460062167512441000e+00
-1.891956925392150879e-01,3.459958903267247088e+00
-1.885554343461990356e-01,3.459855480218046786e+00
-1.879151761531829834e-01,3.459752009834662800e+00
-1.872749328613281250e-01,3.459648679820119366e+00
-1.866346746683120728e-01,3.459545590161889450e+00
-1.859944164752960205e-01,3.459442909604138805e+00
-1.853541582822799683e-01,3.459340785728639567e+00
-1.847139000892639160e-01,3.459239366652615111e+00
-1.840736418962478638e-01,3.459138784998486038e+00
-1.834333837032318115e-01,3.459039219036968316e+00
-1.827931404113769531e-01,3.458940808076734541e+00
-1.821528822183609009e-01,3.458843703764376443e+00
-1.815126240253448486e-01,3.458748020240110854e+00
-1.808723658323287964e-01,3.458653916017264240e+00
-1.802321076393127441e-01,3.458561558017879456e+00
-1.795918494462966919e-01,3.458471047797168296e+00
-1.789515912532806396e-01,3.458382539015310897e+00
-1.783113479614257812e-01,3.458296146441039554e+00
-1.776710897684097290e-01,3.458211993504756165e+00
-1.770308315753936768e-01,3.458130178811250843e+00
-1.763905733823776245e-01,3.458050837027965674e+00
-1.757503151893615723e-01,3.457974085056602753e+00
-1.751100569963455200e-01,3.457899939260050459e+00
-1.744697988033294678e-01,3.457828557882970610e+00
-1.738295555114746094e-01,3.457760000425639468e+00
-1.731892973184585571e-01,3.457694336723036166e+00
-1.725490391254425049e-01,3.457631602873965981e+00
-1.719087809324264526e-01,3.457571895700279008e+00
-1.712685227394104004e-01,3.457515209342409968e+00
-1.706282645463943481e-01,3.457461619287045096e+00
-1.699880063533782959e-01,3.457411111129874648e+00
-1.693477630615234375e-01,3.457363685346025228e+00
-1.687075048685073853e-01,3.457319370332959885e+00
-1.680672466754913330e-01,3.457278172317759690e+00
-1.674269884824752808e-01,3.457240023132903239e+00
-1.667867302894592285e-01,3.457204903553251274e+00
-1.661464720964431763e-01,3.457172808851441737e+00
-1.655062139034271240e-01,3.457143612051053694e+00
-1.648659706115722656e-01,3.457117304751998965e+00
-1.642257124185562134e-01,3.457093769489114177e+00
-1.635854542255401611e-01,3.457072966315569928e+00
-1.629451960325241089e-01,3.457054755811723279e+00
-1.623049378395080566e-01,3.457039038940299847e+00
-1.616646796464920044e-01,3.457025707833474293e+00
-1.610244214534759521e-01,3.457014620104691183e+00
-1.603841632604598999e-01,3.457005639421355525e+00
-1.597439199686050415e-01,3.456998614034880291e+00
-1.591036617755889893e-01,3.456993411738825905e+00
-1.584634035825729370e-01,3.456989812829353692e+00
-1.578231453895568848e-01,3.456987700285194975e+00
-1.571828871965408325e-01,3.456986843967507994e+00
-1.565426290035247803e-01,3.456987085510133895e+00
-1.559023708105087280e-01,3.456988241440563492e+00
-1.552621275186538696e-01,3.456990073102521155e+00
-1.546218693256378174e-01,3.456992394125800505e+00
-1.539816111326217651e-01,3.456994986046702856e+00
-1.533413529396057129e-01,3.456997645863536306e+00
-1.527010947465896606e-01,3.457000144124965590e+00
-1.520608365535736084e-01,3.457002292858836867e+00
-1.514205783605575562e-01,3.457003831390630388e+00
-1.507803350687026978e-01,3.457004560549951755e+00
-1.501400768756866455e-01,3.457004253278021189e+00
-1.494998186826705933e-01,3.457002672096494145e+00
-1.488595604896545410e-01,3.456999620242683591e+00
-1.482193022966384888e-01,3.456994896276453844e+00
-1.475790441036224365e-01,3.456988264669290878e+00
-1.469387859106063843e-01,3.456979530785075028e+00
-1.462985426187515259e-01,3.456968497002745000e+00
-1.456582844257354736e-01,3.456954968591572364e+00
-1.450180262327194214e-01,3.456938750521438841e+00
-1.443777680397033691e-01,3.456919674022198130e+00
-1.437375098466873169e-01,3.456897581098025363e+00
-1.430972516536712646e-01,3.456872297906683489e+00
-1.424569934606552124e-01,3.456843712975035565e+00
-1.418167501688003540e-01,3.456811644126166261e+00
-1.411764919757843018e-01,3.456776018218046254e+00
-1.405362337827682495e-01,3.456736683987441161e+00
-1.398959755897521973e-01,3.456693597999048073e+00
-1.392557173967361450e-01,3.456646639973853574e+00
-1.386154592037200928e-01,3.456595765692112465e+00
-1.379752010107040405e-01,3.456540951336031675e+00
-1.373349577188491821e-01,3.456482169588097619e+00
-1.366946995258331299e-01,3.456419367131180476e+00
-1.360544413328170776e-01,3.456352583047721971e+00
-1.354141831398010254e-01,3.456281838112506222e+00
-1.347739249467849731e-01,3.456207180706376114e+00
-1.341336667537689209e-01,3.456128671204141689e+00
-1.334934085607528687e-01,3.456046407960864819e+00
-1.328531652688980103e-01,3.455960446891792159e+00
-1.322129070758819580e-01,3.455870940812557635e+00
-1.315726488828659058e-01,3.455778038469952129e+00
-1.309323906898498535e-01,3.455681857323319228e+00
-1.302921324968338013e-01,3.455582622268523529e+00
-1.296518743038177490e-01,3.455480464578496225e+00
-1.290116161108016968e-01,3.455375645054345135e+00
-1.283713728189468384e-01,3.455268363302798740e+00
-1.277311146259307861e-01,3.455158857039244413e+00
-1.270908564329147339e-01,3.455047381810033791e+00
-1.264505982398986816e-01,3.454934226674934550e+00
-1.258103400468826294e-01,3.454819636576621278e+00
-1.251700818538665771e-01,3.454703943072548356e+00
-1.245298311114311218e-01,3.454587425556627345e+00
-1.238895729184150696e-01,3.454470429423388111e+00
-1.232493147253990173e-01,3.454353245037103726e+00
-1.226090639829635620e-01,3.454236226159157930e+00
-1.219688057899475098e-01,3.454119703930111474e+00
-1.213285475969314575e-01,3.454003981611331042e+00
-1.206882894039154053e-01,3.453889466047028733e+00
-1.200480386614799500e-01,3.453776469792949833e+00
-1.194077804684638977e-01,3.453665334603146952e+00
-1.187675222754478455e-01,3.453556390476724580e+00
-1.181272715330123901e-01,3.453450013400576779e+00
-1.174870133399963379e-01,3.453346514477257934e+00
-1.168467551469802856e-01,3.453246225582836004e+00
-1.162064969539642334e-01,3.453149475789820677e+00
-1.155662462115287781e-01,3.453056548149818994e+00
-1.149259880185127258e-01,3.452967757257775716e+00
-1.142857298254966736e-01,3.452883391052713691e+00
-1.136454790830612183e-01,3.452803718426262325e+00
-1.130052208900451660e-01,3.452728982190155005e+00
-1.123649626970291138e-01,3.452659420160474113e+00
-1.117247045040130615e-01,3.452595247780510412e+00
-1.110844537615776062e-01,3.452536669348349463e+00
-1.104441955685615540e-01,3.452483841901664352e+00
-1.098039373755455017e-01,3.452436945056408302e+00
-1.091636791825294495e-01,3.452396089236747123e+00
-1.085234284400939941e-01,3.452361360340169938e+00
-1.078831702470779419e-01,3.452332870235364837e+00
-1.072429120540618896e-01,3.452310643247246347e+00
-1.066026613116264343e-01,3.452294716773116612e+00
-1.059624031186103821e-01,3.452285061472003314e+00
-1.053221449255943298e-01,3.452281683829841796e+00
-1.046818867325782776e-01,3.452284486026940158e+00
-1.040416359901428223e-01,3.452293394688552564e+00
-1.034013777971267700e-01,3.452308311928574902e+00
-1.027611196041107178e-01,3.452329053685983418e+00
-1.021208688616752625e-01,3.452355471335570414e+00
-1.014806106686592102e-01,3.452387351523816150e+00
-1.008403524756431580e-01,3.452424485827296330e+00
-1.002000942826271057e-01,3.452466607929809417e+00
-9.955984354019165039e-02,3.452513456037385797e+00
-9.891958534717559814e-02,3.452564671169329191e+00
-9.827932715415954590e-02,3.452620008338303847e+00
-9.763907641172409058e-02,3.452679074934534853e+00
-9.699881821870803833e-02,3.452741524971304266e+00
-9.635856002569198608e-02,3.452806979644449825e+00
-9.571830183267593384e-02,3.452875012193391768e+00
-9.507805109024047852e-02,3.452945241563051937e+00
-9.443779289722442627e-02,3.453017241340835319e+00
-9.379753470420837402e-02,3.453090561535372416e+00
-9.315727651119232178e-02,3.453164752693487660e+00
-9.251702576875686646e-02,3.453239409217547351e+00
-9.187676757574081421e-02,3.453314026810252457e+00
-9.123650938272476196e-02,3.453388197483672428e+00
-9.059625864028930664e-02,3.453461452817842670e+00
-8.995600044727325439e-02,3.453533341795753664e+00
-8.931574225425720215e-02,3.453603457816229128e+00
-8.867548406124114990e-02,3.453671320641676257e+00
-8.803523331880569458e-02,3.453736558463120776e+00
-8.739497512578964233e-02,3.453798747465322005e+00
-8.675471693277359009e-02,3.453857521198282932e+00
-8.611446619033813477e-02,3.453912500665341057e+00
-8.547420799732208252e-02,3.453963341595875036e+00
-8.483394980430603027e-02,3.454009745476183113e+00
-8.419369161128997803e-02,3.454051404769408418e+00
-8.355344086885452271e-02,3.454088071824804373e+00
-8.291318267583847046e-02,3.454119484596036571e+00
-8.227292448282241821e-02,3.454145507040222718e+00
-8.163267374038696289e-02,3.454165920950232671e+00
-8.099241554737091064e-02,3.454180599354763181e+00
-8.035215735435485840e-02,3.454189495390473041e+00
-7.971189916133880615e-02,3.454192495744188296e+00
-7.907164841890335083e-02,3.454189657528284663e+00
-7.843139022588729858e-02,3.454180964715449775e+00
-7.779113203287124634e-02,3.454166528387295543e+00
-7.715088129043579102e-02,3.454146419282928093e+00
-7.651062309741973877e-02,3.454120805520298987e+00
-7.587036490440368652e-02,3.454089910769601701e+00
-7.523010671138763428e-02,3.454053939410752339e+00
-7.458985596895217896e-02,3.454013203493794038e+00
-7.394959777593612671e-02,3.453968003658956398e+00
-7.330933958292007446e-02,3.453918702193196744e+00
-7.266908884048461914e-02,3.453865704442190321e+00
-7.202883064746856689e-02,3.453809443812244417e+00
-7.138857245445251465e-02,3.453750385955593138e+00
-7.074831426143646240e-02,3.453689046840167975e+00
-7.010806351900100708e-02,3.453625937114882305e+00
-6.946780532598495483e-02,3.453561644551569998e+00
-6.882754713296890259e-02,3.453496753584746060e+00
-6.818728893995285034e-02,3.453431861099300004e+00
-6.754703819751739502e-02,3.453367639535326106e+00
-6.690678000450134277e-02,3.453304696771487325e+00
-6.626652181148529053e-02,3.453243708541694712e+00
-6.562627106904983521e-02,3.453185376564773534e+00
-6.498601287603378296e-02,3.453130357673686035e+00
-6.434575468301773071e-02,3.453079363321135187e+00
-6.370549649000167847e-02,3.453033079653403448e+00
-6.306524574756622314e-02,3.452992174045527385e+00
-6.242498755455017090e-02,3.452957330374953226e+00
-6.178473308682441711e-02,3.452929224442876865e+00
-6.114447489380836487e-02,3.452908547122334859e+00
-6.050422042608261108e-02,3.452895899506303934e+00
-5.986396223306655884e-02,3.452891882737419316e+00
-5.922370776534080505e-02,3.452897129246205843e+00
-5.858344957232475281e-02,3.452912153012862362e+00
-5.794319510459899902e-02,3.452937561614347839e+00
-5.730293691158294678e-02,3.452973774497536841e+00
-5.666268244385719299e-02,3.453021272889746474e+00
-5.602242797613143921e-02,3.453080504443166276e+00
-5.538216978311538696e-02,3.453151795785983857e+00
-5.474191531538963318e-02,3.453235514019342478e+00
-5.410165712237358093e-02,3.453331934981284768e+00
-5.346140265464782715e-02,3.453441249735584861e+00
-5.282114446163177490e-02,3.453563676687326556e+00
-5.218088999390602112e-02,3.453699327364309291e+00
-5.154063552618026733e-02,3.453848237678154298e+00
-5.090037733316421509e-02,3.454010449339186106e+00
-5.026012286543846130e-02,3.454185884156515840e+00
-4.961986467242240906e-02,3.454374463470959444e+00
-4.897961020469665527e-02,3.454576026042457837e+00
-4.833935201168060303e-02,3.454790317430334490e+00
-4.769909754395484924e-02,3.455017068110155076e+00
-4.705884307622909546e-02,3.455255946618228435e+00
-4.641858488321304321e-02,3.455506559683281242e+00
-4.577833041548728943e-02,3.455768453767996462e+00
-4.513807222247123718e-02,3.456041140004241896e+00
-4.449781775474548340e-02,3.456324034797455536e+00
-4.385755956172943115e-02,3.456616587709053334e+00
-4.321730509400367737e-02,3.456918112386262454e+00
-4.257704690098762512e-02,3.457227949481270102e+00
-4.193679243326187134e-02,3.457545333266243137e+00
-4.129653796553611755e-02,3.457869517604735154e+00
-4.065627977252006531e-02,3.458199711547925048e+00
-4.001602530479431152e-02,3.458535084553071570e+00
-3.937576711177825928e-02,3.458874780134931992e+00
-3.873551264405250549e-02,3.459217933871564288e+00
-3.809525445103645325e-02,3.459563638190872314e+00
-3.745499998331069946e-02,3.459910997773909536e+00
-3.681474179029464722e-02,3.460259122072597116e+00
-3.617448732256889343e-02,3.460607075529722465e+00
-3.553423285484313965e-02,3.460953955025750872e+00
-3.489397466182708740e-02,3.461298853579002355e+00
-3.425372019410133362e-02,3.461640876635947883e+00
-3.361346200108528137e-02,3.461979149507578679e+00
-3.297320753335952759e-02,3.462312822460367201e+00
-3.233294934034347534e-02,3.462641062647129342e+00
-3.169269487261772156e-02,3.462963053778929101e+00
-3.105243854224681854e-02,3.463278041213342817e+00
-3.041218221187591553e-02,3.463585271788071296e+00
-2.977192588150501251e-02,3.463884084384031947e+00
-2.913166955113410950e-02,3.464173804390591194e+00
-2.849141508340835571e-02,3.464453864820663753e+00
-2.785115875303745270e-02,3.464723703510597552e+00
-2.721090242266654968e-02,3.464982816145889544e+00
-2.657064609229564667e-02,3.465230776056330786e+00
-2.593038976192474365e-02,3.465467221308145440e+00
-2.529013343155384064e-02,3.465691806277683362e+00
-2.464987710118293762e-02,3.465904274784600503e+00
-2.400962263345718384e-02,3.466104468014933992e+00
-2.336936630308628082e-02,3.466292238183640073e+00
-2.272910997271537781e-02,3.466467492810490825e+00
-2.208885364234447479e-02,3.466630242484749491e+00
-2.144859731197357178e-02,3.466780547993231654e+00
-2.080834098160266876e-02,3.466918506266057687e+00
-2.016808465123176575e-02,3.467044339342739701e+00
-1.952782832086086273e-02,3.467158245955928031e+00
-1.888757199048995972e-02,3.467260468156634801e+00
-1.824731752276420593e-02,3.467351430512547239e+00
-1.760706119239330292e-02,3.467431464143611475e+00
-1.696680486202239990e-02,3.467501023776234259e+00
-1.632654853165149689e-02,3.467560595261228062e+00
-1.568629220128059387e-02,3.467610674075278343e+00
-1.504603587090969086e-02,3.467651842971849696e+00
-1.440578047186136246e-02,3.467684643245008580e+00
-1.376552414149045944e-02,3.467709705262279396e+00
-1.312526781111955643e-02,3.467727640183529303e+00
-1.248501241207122803e-02,3.467739132293370830e+00
-1.184475608170032501e-02,3.467744762778555589e+00
-1.120449975132942200e-02,3.467745263729724137e+00
-1.056424342095851898e-02,3.467741256448204190e+00
-9.923987090587615967e-03,3.467733420335881167e+00
-9.283731691539287567e-03,3.467722375719830552e+00
-8.643475361168384552e-03,3.467708809863460306e+00
-8.003219030797481537e-03,3.467693289293264591e+00
-7.362963166087865829e-03,3.467676450283301293e+00
-6.722707301378250122e-03,3.467658831726248891e+00
-6.082450971007347107e-03,3.467640968840932203e+00
-5.442194640636444092e-03,3.467623389389532296e+00
-4.801938775926828384e-03,3.467606534181617128e+00
-4.161682911217212677e-03,3.467590840787560857e+00
-3.521426580846309662e-03,3.467576671405258271e+00
-2.881170483306050301e-03,3.467564351849026671e+00
-2.240914385765790939e-03,3.467554151922700889e+00
-1.600658288225531578e-03,3.467546310276678589e+00
-9.604021906852722168e-04,3.467540979792407274e+00
-3.201460931450128555e-04,3.467538273643107516e+00
3.201460931450128555e-04,3.467538268551892511e+00
9.604021906852722168e-04,3.467540964522886959e+00
1.600658288225531578e-03,3.467546284849257532e+00
2.240914385765790939e-03,3.467554116640773287e+00
2.881170483306050301e-03,3.467564306696005350e+00
3.521426580846309662e-03,3.467576615892262737e+00
4.161682911217212677e-03,3.467590776097489780e+00
4.801938775926828384e-03,3.467606460012901071e+00
5.442194640636444092e-03,3.467623305480163509e+00
6.082450971007347107e-03,3.467640876925865534e+00
6.722707301378250122e-03,3.467658730135172895e+00
7.362963166087865829e-03,3.467676341260235606e+00
8.003219030797481537e-03,3.467693172202639396e+00
8.643475361168384552e-03,3.467708685058589424e+00
9.283731691539287567e-03,3.467722245409004422e+00
9.923987090587615967e-03,3.467733279432619220e+00
1.056424342095851898e-02,3.467741110807371463e+00
1.120449975132942200e-02,3.467745113709807203e+00
1.184475608170032501e-02,3.467744608746131441e+00
1.248501241207122803e-02,3.467738971266713044e+00
1.312526781111955643e-02,3.467727475965478590e+00
1.376552414149045944e-02,3.467709535023591805e+00
1.440578047186136246e-02,3.467684467517888613e+00
1.504603587090969086e-02,3.467651665355170554e+00
1.568629220128059387e-02,3.467610494953528466e+00
1.632654853165149689e-02,3.467560409200610039e+00
1.696680486202239990e-02,3.467500842780764536e+00
1.760706119239330292e-02,3.467431277271054046e+00
1.824731752276420593e-02,3.467351238445252726e+00
1.888757199048995972e-02,3.467260276743294511e+00
1.952782832086086273e-02,3.467158060548642950e+00
2.016808465123176575e-02,3.467044155096695501e+00
2.080834098160266876e-02,3.466918318810275679e+00
2.144859731197357178e-02,3.466780367001883523e+00
2.208885364234447479e-02,3.466630059193938074e+00
2.272910997271537781e-02,3.466467307810274789e+00
2.336936630308628082e-02,3.466292052043486116e+00
2.400962263345718384e-02,3.466104281282106125e+00
2.464987710118293762e-02,3.465904110398926541e+00
2.529013343155384064e-02,3.465691627073672620e+00
2.593038976192474365e-02,3.465467049577090286e+00
2.657064609229564667e-02,3.465230598511294335e+00
2.721090242266654968e-02,3.464982652656703355e+00
2.785115875303745270e-02,3.464723535328506632e+00
2.849141508340835571e-02,3.464453704340603402e+00
2.913166955113410950e-02,3.464173651423493538e+00
2.977192588150501251e-02,3.463883928330400153e+00
3.041218221187591553e-02,3.463585133253139325e+00
3.105243854224681854e-02,3.463277900184642100e+00
3.169269487261772156e-02,3.462962911002077426e+00
3.233294934034347534e-02,3.462640927279019287e+00
3.297320753335952759e-02,3.462312694253285805e+00
3.361346200108528137e-02,3.461979035792849935e+00
3.425372019410133362e-02,3.461640754836412537e+00
3.489397466182708740e-02,3.461298738590248725e+00
3.553423285484313965e-02,3.460953846582206950e+00
3.617448732256889343e-02,3.460606973367287509e+00
3.681474179029464722e-02,3.460259025929455667e+00
3.745499998331069946e-02,3.459910907391251289e+00
3.809525445103645325e-02,3.459563548320620630e+00
3.873551264405250549e-02,3.459217849564548253e+00
3.937576711177825928e-02,3.458874692351969315e+00
4.001602530479431152e-02,3.458534994160394227e+00
4.065627977252006531e-02,3.458199634703398750e+00
4.129653796553611755e-02,3.457869445820802135e+00
4.193679243326187134e-02,3.457545266280182883e+00
4.257704690098762512e-02,3.457227887038174075e+00
4.321730509400367737e-02,3.456918048424520329e+00
4.385755956172943115e-02,3.456616528210394002e+00
4.449781775474548340e-02,3.456323984534852123e+00
4.513807222247123718e-02,3.456041088681173434e+00
4.577833041548728943e-02,3.455768410502763288e+00
4.641858488321304321e-02,3.455506515597787764e+00
4.705884307622909546e-02,3.455255905823477747e+00
4.769909754395484924e-02,3.455017026971819227e+00
4.833935201168060303e-02,3.454790282608041885e+00
4.897961020469665527e-02,3.454575991000353508e+00
4.961986467242240906e-02,3.454374431180057048e+00
5.026012286543846130e-02,3.454185854431947256e+00
5.090037733316421509e-02,3.454010419727783443e+00
5.154063552618026733e-02,3.453848214661877858e+00
5.218088999390602112e-02,3.453699304323566643e+00
5.282114446163177490e-02,3.453563653806225986e+00
5.346140265464782715e-02,3.453441228782840433e+00
5.410165712237358093e-02,3.453331914340063591e+00
5.474191531538963318e-02,3.453235496504511559e+00
5.538216978311538696e-02,3.453151781027397504e+00
5.602242797613143921e-02,3.453080488741798959e+00
5.666268244385719299e-02,3.453021258586685516e+00
5.730293691158294678e-02,3.452973761481892279e+00
5.794319510459899902e-02,3.452937549782660209e+00
5.858344957232475281e-02,3.452912140733813917e+00
5.922370776534080505e-02,3.452897119499833245e+00
5.986396223306655884e-02,3.452891873905444164e+00
6.050422042608261108e-02,3.452895891511342796e+00
6.114447489380836487e-02,3.452908538859849052e+00
6.178473308682441711e-02,3.452929216979139238e+00
6.242498755455017090e-02,3.452957323639830101e+00
6.306524574756622314e-02,3.452992166456480660e+00
6.370549649000167847e-02,3.453033076236505572e+00
6.434575468301773071e-02,3.453079360247524932e+00
6.498601287603378296e-02,3.453130354911788658e+00
6.562627106904983521e-02,3.453185373589759521e+00
6.626652181148529053e-02,3.453243703650974439e+00
6.690678000450134277e-02,3.453304692390664954e+00
6.754703819751739502e-02,3.453367635971743788e+00
6.818728893995285034e-02,3.453431859506645996e+00
6.882754713296890259e-02,3.453496751878242232e+00
6.946780532598495483e-02,3.453561643283128202e+00
7.010806351900100708e-02,3.453625935984684592e+00
7.074831426143646240e-02,3.453689044627065385e+00
7.138857245445251465e-02,3.453750383808984914e+00
7.202883064746856689e-02,3.453809442064547763e+00
7.266908884048461914e-02,3.453865702750601230e+00
7.330933958292007446e-02,3.453918701568507998e+00
7.394959777593612671e-02,3.453968002995270847e+00
7.458985596895217896e-02,3.454013202906821789e+00
7.523010671138763428e-02,3.454053938373601085e+00
7.587036490440368652e-02,3.454089909930557312e+00
7.651062309741973877e-02,3.454120804713356030e+00
7.715088129043579102e-02,3.454146418572288102e+00
7.779113203287124634e-02,3.454166528074712694e+00
7.843139022588729858e-02,3.454180964440756618e+00
7.907164841890335083e-02,3.454189657287145554e+00
7.971189916133880615e-02,3.454192495250786532e+00
8.035215735435485840e-02,3.454189495020006717e+00
8.099241554737091064e-02,3.454180599030586940e+00
8.163267374038696289e-02,3.454165920666865564e+00
8.227292448282241821e-02,3.454145506916506569e+00
8.291318267583847046e-02,3.454119484488124669e+00
8.355344086885452271e-02,3.454088071730777365e+00
8.419369161128997803e-02,3.454051404578445172e+00
8.483394980430603027e-02,3.454009745310144819e+00
8.547420799732208252e-02,3.453963341451662394e+00
8.611446619033813477e-02,3.453912500540218034e+00
8.675471693277359009e-02,3.453857521136314723e+00
8.739497512578964233e-02,3.453798747411670700e+00
8.803523331880569458e-02,3.453736558416719671e+00
8.867548406124114990e-02,3.453671320581544357e+00
8.931574225425720215e-02,3.453603457764333307e+00
8.995600044727325439e-02,3.453533341736100049e+00
9.059625864028930664e-02,3.453461452779312602e+00
9.123650938272476196e-02,3.453388197472623489e+00
9.187676757574081421e-02,3.453314026796009628e+00
9.251702576875686646e-02,3.453239409201244392e+00
9.315727651119232178e-02,3.453164752665526471e+00
9.379753470420837402e-02,3.453090561514413626e+00
9.443779289722442627e-02,3.453017241322900333e+00
9.507805109024047852e-02,3.452945241545529509e+00
9.571830183267593384e-02,3.452875012185910641e+00
9.635856002569198608e-02,3.452806979638067819e+00
9.699881821870803833e-02,3.452741524965865949e+00
9.763907641172409058e-02,3.452679074929905223e+00
9.827932715415954590e-02,3.452620008329446932e+00
9.891958534717559814e-02,3.452564671163477428e+00
9.955984354019165039e-02,3.452513456031711225e+00
1.002000942826271057e-01,3.452466607927404674e+00
1.008403524756431580e-01,3.452424485825260181e+00
1.014806106686592102e-01,3.452387351522093084e+00
1.021208688616752625e-01,3.452355471334114689e+00
1.027611196041107178e-01,3.452329053683833138e+00
1.034013777971267700e-01,3.452308311926503226e+00
1.040416359901428223e-01,3.452293394686589245e+00
1.046818867325782776e-01,3.452284486026389043e+00
1.053221449255943298e-01,3.452281683829070413e+00
1.059624031186103821e-01,3.452285061471614735e+00
1.066026613116264343e-01,3.452294716772573047e+00
1.072429120540618896e-01,3.452310643246518485e+00
1.078831702470779419e-01,3.452332870234679163e+00
1.085234284400939941e-01,3.452361360339596619e+00
1.091636791825294495e-01,3.452396089236587251e+00
1.098039373755455017e-01,3.452436945056186701e+00
1.104441955685615540e-01,3.452483841901480055e+00
1.110844537615776062e-01,3.452536669348195808e+00
1.117247045040130615e-01,3.452595247780305687e+00
1.123649626970291138e-01,3.452659420160304027e+00
1.130052208900451660e-01,3.452728982190014229e+00
1.136454790830612183e-01,3.452803718426145529e+00
1.142857298254966736e-01,3.452883391052640860e+00
1.149259880185127258e-01,3.452967757257735748e+00
1.155662462115287781e-01,3.453056548149786131e+00
1.162064969539642334e-01,3.453149475789752287e+00
1.168467551469802856e-01,3.453246225582779161e+00
1.174870133399963379e-01,3.453346514477221074e+00
1.181272715330123901e-01,3.453450013400546137e+00
1.187675222754478455e-01,3.453556390476712146e+00
1.194077804684638977e-01,3.453665334603136294e+00
1.200480386614799500e-01,3.453776469792940951e+00
1.206882894039154053e-01,3.453889466047010970e+00
1.213285475969314575e-01,3.454003981611319496e+00
1.219688057899475098e-01,3.454119703930099927e+00
1.226090639829635620e-01,3.454236226159148604e+00
1.232493147253990173e-01,3.454353245037099285e+00
1.238895729184150696e-01,3.454470429423385891e+00
1.245298311114311218e-01,3.454587425556625568e+00
1.251700818538665771e-01,3.454703943072543915e+00
1.258103400468826294e-01,3.454819636576617725e+00
1.264505982398986816e-01,3.454934226674932329e+00
1.270908564329147339e-01,3.455047381810031570e+00
1.277311146259307861e-01,3.455158857039241305e+00
1.283713728189468384e-01,3.455268363302796963e+00
1.290116161108016968e-01,3.455375645054344247e+00
1.296518743038177490e-01,3.455480464578495337e+00
1.302921324968338013e-01,3.455582622268522641e+00
1.309323906898498535e-01,3.455681857323318784e+00
1.315726488828659058e-01,3.455778038469951685e+00
1.322129070758819580e-01,3.455870940812557190e+00
1.328531652688980103e-01,3.455960446891792159e+00
1.334934085607528687e-01,3.456046407960864375e+00
1.341336667537689209e-01,3.456128671204141689e+00
1.347739249467849731e-01,3.456207180706375670e+00
1.354141831398010254e-01,3.456281838112506222e+00
1.360544413328170776e-01,3.456352583047721971e+00
1.366946995258331299e-01,3.456419367131180032e+00
1.373349577188491821e-01,3.456482169588097619e+00
1.379752010107040405e-01,3.456540951336031675e+00
1.386154592037200928e-01,3.456595765692111577e+00
1.392557173967361450e-01,3.456646639973853574e+00
1.398959755897521973e-01,3.456693597999048073e+00
1.405362337827682495e-01,3.456736683987441161e+00
1.411764919757843018e-01,3.456776018218046254e+00
1.418167501688003540e-01,3.456811644126165817e+00
1.424569934606552124e-01,3.456843712975035121e+00
1.430972516536712646e-01,3.456872297906683489e+00
1.437375098466873169e-01,3.456897581098025363e+00
1.443777680397033691e-01,3.456919674022198574e+00
1.450180262327194214e-01,3.456938750521438841e+00
1.456582844257354736e-01,3.456954968591572364e+00
1.462985426187515259e-01,3.456968497002745444e+00
1.469387859106063843e-01,3.456979530785075028e+00
1.475790441036224365e-01,3.456988264669290878e+00
1.482193022966384888e-01,3.456994896276453400e+00
1.488595604896545410e-01,3.456999620242684035e+00
1.494998186826705933e-01,3.457002672096493701e+00
1.501400768756866455e-01,3.457004253278020744e+00
1.507803350687026978e-01,3.457004560549951755e+00
1.514205783605575562e-01,3.457003831390629944e+00
1.520608365535736084e-01,3.457002292858837311e+00
1.527010947465896606e-01,3.457000144124965590e+00
1.533413529396057129e-01,3.456997645863536306e+00
1.539816111326217651e-01,3.456994986046702856e+00
1.546218693256378174e-01,3.456992394125800505e+00
1.552621275186538696e-01,3.456990073102521155e+00
1.559023708105087280e-01,3.456988241440563936e+00
1.565426290035247803e-01,3.456987085510133895e+00
1.571828871965408325e-01,3.456986843967507994e+00
1.578231453895568848e-01,3.456987700285194975e+00
1.584634035825729370e-01,3.456989812829353692e+00
1.591036617755889893e-01,3.456993411738825905e+00
1.597439199686050415e-01,3.456998614034880291e+00
1.603841632604598999e-01,3.457005639421355525e+00
1.610244214534759521e-01,3.457014620104691183e+00
1.616646796464920044e-01,3.457025707833474293e+00
1.623049378395080566e-01,3.457039038940299847e+00
1.629451960325241089e-01,3.457054755811722835e+00
1.635854542255401611e-01,3.457072966315569484e+00
1.642257124185562134e-01,3.457093769489114621e+00
1.648659706115722656e-01,3.457117304751998965e+00
1.655062139034271240e-01,3.457143612051053694e+00
1.661464720964431763e-01,3.457172808851441737e+00
1.667867302894592285e-01,3.457204903553251718e+00
1.674269884824752808e-01,3.457240023132903239e+00
1.680672466754913330e-01,3.457278172317759690e+00
1.687075048685073853e-01,3.457319370332959885e+00
1.693477630615234375e-01,3.457363685346025672e+00
1.699880063533782959e-01,3.457411111129874648e+00
1.706282645463943481e-01,3.457461619287045096e+00
1.712685227394104004e-01,3.457515209342409968e+00
1.719087809324264526e-01,3.457571895700279008e+00
1.725490391254425049e-01,3.457631602873965981e+00
1.731892973184585571e-01,3.457694336723036166e+00
1.738295555114746094e-01,3.457760000425639468e+00
1.744697988033294678e-01,3.457828557882970610e+00
1.751100569963455200e-01,3.457899939260050459e+00
1.757503151893615723e-01,3.457974085056602753e+00
1.763905733823776245e-01,3.458050837027965230e+00
1.770308315753936768e-01,3.458130178811250843e+00
1.776710897684097290e-01,3.458211993504756165e+00
1.783113479614257812e-01,3.458296146441039554e+00
1.789515912532806396e-01,3.458382539015310897e+00
1.795918494462966919e-01,3.458471047797167852e+00
1.802321076393127441e-01,3.458561558017879456e+00
1.808723658323287964e-01,3.458653916017263796e+00
1.815126240253448486e-01,3.458748020240110854e+00
1.821528822183609009e-01,3.458843703764376443e+00
1.827931404113769531e-01,3.458940808076734541e+00
1.834333837032318115e-01,3.459039219036968316e+00
1.840736418962478638e-01,3.459138784998486038e+00
1.847139000892639160e-01,3.459239366652615111e+00
1.853541582822799683e-01,3.459340785728639567e+00
1.859944164752960205e-01,3.459442909604138805e+00
1.866346746683120728e-01,3.459545590161889450e+00
1.872749328613281250e-01,3.459648679820119366e+00
1.879151761531829834e-01,3.459752009834662800e+00
1.885554343461990356e-01,3.459855480218046342e+00
1.891956925392150879e-01,3.459958903267247088e+00
1.898359507322311401e-01,3.460062167512441000e+00
1.904762089252471924e-01,3.460165126143846415e+00
1.911164671182632446e-01,3.460267657478454773e+00
1.917567253112792969e-01,3.460369629106116562e+00
1.923969686031341553e-01,3.460470919830950010e+00
1.930372267961502075e-01,3.460571403070238361e+00
1.936774849891662598e-01,3.460671014397622258e+00
1.943177431821823120e-01,3.460769605172797192e+00
1.949580013751983643e-01,3.460867097558029570e+00
1.955982595682144165e-01,3.460963408487167214e+00
1.962385177612304688e-01,3.461058457077293760e+00
1.968787610530853271e-01,3.461152173415097177e+00
1.975190192461013794e-01,3.461244488813073339e+00
1.981592774391174316e-01,3.461335362009839933e+00
1.987995356321334839e-01,3.461424732187636355e+00
1.994397938251495361e-01,3.461512575230680344e+00
2.000800520181655884e-01,3.461598848807026840e+00
2.007203102111816406e-01,3.461683553897493049e+00
2.013605535030364990e-01,3.461766674539028532e+00
2.020008116960525513e-01,3.461848184957984298e+00
2.026410698890686035e-01,3.461928161739319165e+00
2.032813280820846558e-01,3.462006562763248585e+00
2.039215862751007080e-01,3.462083441590698030e+00
2.045618444681167603e-01,3.462158835551700342e+00
2.052021026611328125e-01,3.462232781344619426e+00
2.058423459529876709e-01,3.462305330705169659e+00
2.064826041460037231e-01,3.462376573744395891e+00
2.071228623390197754e-01,3.462446539082872921e+00
2.077631205320358276e-01,3.462515337938566695e+00
2.084033787250518799e-01,3.462583041169924769e+00
2.090436369180679321e-01,3.462649740203154636e+00
2.096838951110839844e-01,3.462715558246811653e+00
2.103241533041000366e-01,3.462780571524424644e+00
2.109643965959548950e-01,3.462844894102422799e+00
2.116046547889709473e-01,3.462908642982764018e+00
2.122449129819869995e-01,3.462971946291428349e+00
2.128851711750030518e-01,3.463034931529017424e+00
2.135254293680191040e-01,3.463097699554505304e+00
2.141656875610351562e-01,3.463160408169280835e+00
2.148059457540512085e-01,3.463223153010424937e+00
2.154461890459060669e-01,3.463286095310942780e+00
2.160864472389221191e-01,3.463349366518906347e+00
2.167267054319381714e-01,3.463413089880879703e+00
2.173669636249542236e-01,3.463477376130738250e+00
2.180072218179702759e-01,3.463542383048340056e+00
2.186474800109863281e-01,3.463608253799851155e+00
2.192877382040023804e-01,3.463675080587227839e+00
2.199279814958572388e-01,3.463742997366955567e+00
2.205682396888732910e-01,3.463812125140961484e+00
2.212084978818893433e-01,3.463882569104867137e+00
2.218487560749053955e-01,3.463954461866724621e+00
2.224890142679214478e-01,3.464027872883983505e+00
2.231292724609375000e-01,3.464102913605023648e+00
2.237695306539535522e-01,3.464179677329641827e+00
2.244097739458084106e-01,3.464258223603753351e+00
2.250500321388244629e-01,3.464338663997160950e+00
2.256902903318405151e-01,3.464421027211168624e+00
2.263305485248565674e-01,3.464505419199168212e+00
2.269708067178726196e-01,3.464591823067264986e+00
2.276110649108886719e-01,3.464680321721382406e+00
2.282513231039047241e-01,3.464770921008522020e+00
2.288915663957595825e-01,3.464863640194568717e+00
2.295318245887756348e-01,3.464958513225227854e+00
2.301720827817916870e-01,3.465055506711427036e+00
2.308123409748077393e-01,3.465154614005013123e+00
2.314525991678237915e-01,3.465255816410015122e+00
2.320928573608398438e-01,3.465359086899954644e+00
2.327331155538558960e-01,3.465464340561014822e+00
2.333733588457107544e-01,3.465571579419060022e+00
2.340136170387268066e-01,3.465680683144576335e+00
2.346538752317428589e-01,3.465791582830931805e+00
2.352941334247589111e-01,3.465904218014146831e+00
2.359343916177749634e-01,3.466018472637252046e+00
2.365746498107910156e-01,3.466134232205364540e+00
2.372149080038070679e-01,3.466251383460081215e+00
2.378551512956619263e-01,3.466369809515883027e+00
2.384954094886779785e-01,3.466489342782013594e+00
2.391356676816940308e-01,3.466609897975169829e+00
2.397759258747100830e-01,3.466731255088587815e+00
2.404161840677261353e-01,3.466853326695381821e+00
2.410564422607421875e-01,3.466975885992939599e+00
2.416967004537582397e-01,3.467098793630321474e+00
2.423369437456130981e-01,3.467221841913914915e+00
2.429772019386291504e-01,3.467344904122245719e+00
2.436174601316452026e-01,3.467467744988243172e+00
2.442577183246612549e-01,3.467590229859803586e+00
2.448979765176773071e-01,3.467712111313668188e+00
2.455382347106933594e-01,3.467833230419822943e+00
2.461784929037094116e-01,3.467953389035466571e+00
2.468187510967254639e-01,3.468072396998826967e+00
2.474589943885803223e-01,3.468190072759788301e+00
2.480992525815963745e-01,3.468306189758588065e+00
2.487395107746124268e-01,3.468420596557765911e+00
2.493797689676284790e-01,3.468533112181709122e+00
2.500200271606445312e-01,3.468643535500677721e+00
2.506602704524993896e-01,3.468751699713652048e+00
2.513005435466766357e-01,3.468857444502898790e+00
2.519407868385314941e-01,3.468960602426381712e+00
2.525810599327087402e-01,3.469061009409240448e+00
2.532213032245635986e-01,3.469158542138983670e+00
2.538615465164184570e-01,3.469253024216618186e+00
2.545018196105957031e-01,3.469344357512643029e+00
2.551420629024505615e-01,3.469432405764955263e+00
2.557823359966278076e-01,3.469517075272589679e+00
2.564225792884826660e-01,3.469598271889589913e+00
2.570628523826599121e-01,3.469675887661751723e+00
2.577030956745147705e-01,3.469749852379612864e+00
2.583433389663696289e-01,3.469820127359932727e+00
2.589836120605468750e-01,3.469886650140605155e+00
2.596238553524017334e-01,3.469949381422907209e+00
2.602641284465789795e-01,3.470008302967922731e+00
2.609043717384338379e-01,3.470063410995386732e+00
2.615446448326110840e-01,3.470114717507445157e+00
2.621848881244659424e-01,3.470162230705092554e+00
2.628251314163208008e-01,3.470205994508932967e+00
2.634654045104980469e-01,3.470246058690215740e+00
2.641056478023529053e-01,3.470282493918353417e+00
2.647459208965301514e-01,3.470315366067100449e+00
2.653861641883850098e-01,3.470344774843271196e+00
2.660264372825622559e-01,3.470370832606720413e+00
2.666666805744171143e-01,3.470393646629891471e+00
2.673069238662719727e-01,3.470413348448652791e+00
2.679471969604492188e-01,3.470430117116083402e+00
2.685874402523040771e-01,3.470444089062920678e+00
2.692277133464813232e-01,3.470455447690754980e+00
2.698679566383361816e-01,3.470464345644161508e+00
2.705082297325134277e-01,3.470471023904358354e+00
2.711484730243682861e-01,3.470475665620504024e+00
2.717887461185455322e-01,3.470478519007008877e+00
2.724289894104003906e-01,3.470479749420291249e+00
2.730692327022552490e-01,3.470479622034130518e+00
2.737095057964324951e-01,3.470478397423327976e+00
2.743497490882873535e-01,3.470476331836001904e+00
2.749900221824645996e-01,3.470473669451343390e+00
2.756302654743194580e-01,3.470470668175072770e+00
2.762705385684967041e-01,3.470467607931854381e+00
2.769107818603515625e-01,3.470464776810366025e+00
2.775510251522064209e-01,3.470462427461445287e+00
2.781912982463836670e-01,3.470460868323522075e+00
2.788315415382385254e-01,3.470460374628660194e+00
2.794718146324157715e-01,3.470461236332384125e+00
2.801120579242706299e-01,3.470463707752237337e+00
2.807523310184478760e-01,3.470468130036729271e+00
2.813925743103027344e-01,3.470474765428703812e+00
2.820328176021575928e-01,3.470483881128267889e+00
2.826730906963348389e-01,3.470495772656572164e+00
2.833133339881896973e-01,3.470510722773612500e+00
2.839536070823669434e-01,3.470528989842501133e+00
2.845938503742218018e-01,3.470550830914123086e+00
2.852341234683990479e-01,3.470576561422609174e+00
2.858743667602539062e-01,3.470606352103610348e+00
2.865146100521087646e-01,3.470640529914813754e+00
2.871548831462860107e-01,3.470679299454003441e+00
2.877951264381408691e-01,3.470722893834185641e+00
2.884353995323181152e-01,3.470771515365061788e+00
2.890756428241729736e-01,3.470825420820824014e+00
2.897159159183502197e-01,3.470884788058111070e+00
2.903561592102050781e-01,3.470949779737506624e+00
2.909964025020599365e-01,3.471020627785461166e+00
2.916366755962371826e-01,3.471097463141001871e+00
2.922769188880920410e-01,3.471180435616065818e+00
2.929171919822692871e-01,3.471269693537771595e+00
2.935574352741241455e-01,3.471365371430700897e+00
2.941977083683013916e-01,3.471467575516087756e+00
2.948379516601562500e-01,3.471576422874885992e+00
2.954781949520111084e-01,3.471691948033513331e+00
2.961184680461883545e-01,3.471814280494603722e+00
2.967587113380432129e-01,3.471943419369915684e+00
2.973989844322204590e-01,3.472079450929497213e+00
2.980392277240753174e-01,3.472222368538679937e+00
2.986795008182525635e-01,3.472372194352921326e+00
2.993197441101074219e-01,3.472528896803840581e+00
2.999599874019622803e-01,3.472692488165142866e+00
3.006002604961395264e-01,3.472862913134065810e+00
3.012405037879943848e-01,3.473040105453202742e+00
3.018807768821716309e-01,3.473224016583894347e+00
3.025210201740264893e-01,3.473414536091675942e+00
3.031612932682037354e-01,3.473611600833391044e+00
3.038015365600585938e-01,3.473815048569915298e+00
3.044417798519134521e-01,3.474024778010725178e+00
3.050820529460906982e-01,3.474240649178226725e+00
3.057222962379455566e-01,3.474462452031455761e+00
3.063625693321228027e-01,3.474690062738518215e+00
3.070028126239776611e-01,3.474923261642513417e+00
3.076430857181549072e-01,3.475161878899371004e+00
3.082833290100097656e-01,3.475405645013588618e+00
3.089235723018646240e-01,3.475654379039492703e+00
3.095638453960418701e-01,3.475907828503979502e+00
3.102040886878967285e-01,3.476165689249258506e+00
3.108443617820739746e-01,3.476427770423975439e+00
3.114846050739288330e-01,3.476693746207723201e+00
3.121248781681060791e-01,3.476963357632468998e+00
3.127651214599609375e-01,3.477236266828846567e+00
3.134053647518157959e-01,3.477512201667126046e+00
3.140456378459930420e-01,3.477790822198921994e+00
3.146858811378479004e-01,3.478071832691785659e+00
3.153261542320251465e-01,3.478354858379277381e+00
3.159663975238800049e-01,3.478639597416508522e+00
3.166066706180572510e-01,3.478925693808543329e+00
3.172469139099121094e-01,3.479212764909095590e+00
3.178871572017669678e-01,3.479500483712152370e+00
3.185274302959442139e-01,3.479788504131728910e+00
3.191676735877990723e-01,3.480076416704733333e+00
3.198079466819763184e-01,3.480363896410132440e+00
3.204481899738311768e-01,3.480650526861234439e+00
3.210884630680084229e-01,3.480936006469351973e+00
3.217287063598632812e-01,3.481219895713733692e+00
3.223689496517181396e-01,3.481501842553710091e+00
3.230092227458953857e-01,3.481781487660987828e+00
3.236494660377502441e-01,3.482058468299889409e+00
3.242897391319274902e-01,3.482332431756202773e+00
3.249299824237823486e-01,3.482602976815158513e+00
3.255702555179595947e-01,3.482869761736061331e+00
3.262104988098144531e-01,3.483132441910597343e+00
3.268507421016693115e-01,3.483390660645938830e+00
3.274910151958465576e-01,3.483644098127684163e+00
3.281312584877014160e-01,3.483892411655285404e+00
3.287715315818786621e-01,3.484135285509505131e+00
3.294117748737335205e-01,3.484372379492920668e+00
3.300520479679107666e-01,3.484603418841794475e+00
3.306922912597656250e-01,3.484828103990883719e+00
3.313325345516204834e-01,3.485046152037514666e+00
3.319728076457977295e-01,3.485257319164345446e+00
3.326130509376525879e-01,3.485461289802580076e+00
3.332533240318298340e-01,3.485657882478661485e+00
3.338935673236846924e-01,3.485846821201994850e+00
3.345338404178619385e-01,3.486027912761766601e+00
3.351740837097167969e-01,3.486200989931702576e+00
3.358143270015716553e-01,3.486365820326512655e+00
3.364546000957489014e-01,3.486522282946014961e+00
3.370948433876037598e-01,3.486670189346726012e+00
3.377351164817810059e-01,3.486809448036664705e+00
3.383753597736358643e-01,3.486939923321239476e+00
3.390156328678131104e-01,3.487061555459035844e+00
3.396558761596679688e-01,3.487174232033991572e+00
3.402961194515228271e-01,3.487277910332720943e+00
3.409363925457000732e-01,3.487372579137793416e+00
3.415766358375549316e-01,3.487458180498315130e+00
3.422169089317321777e-01,3.487534774070717880e+00
3.428571522235870361e-01,3.487602349061279305e+00
3.434974253177642822e-01,3.487660954388732470e+00
3.441376686096191406e-01,3.487710670097812660e+00
3.447779119014739990e-01,3.487751587640904649e+00
3.454181849956512451e-01,3.487783798400643676e+00
3.460584282875061035e-01,3.487807423375660854e+00
3.466987013816833496e-01,3.487822658093316264e+00
3.473389446735382080e-01,3.487829633138068708e+00
3.479792177677154541e-01,3.487828524892362836e+00
3.486194610595703125e-01,3.487819570431003768e+00
3.492597341537475586e-01,3.487803004971662624e+00
3.498999774456024170e-01,3.487779049919977226e+00
3.505402207374572754e-01,3.487748005663522832e+00
3.511804938316345215e-01,3.487710110854840728e+00
3.518207371234893799e-01,3.487665709206637210e+00
3.524610102176666260e-01,3.487615110386068640e+00
3.531012535095214844e-01,3.487558629762219198e+00
3.537415266036987305e-01,3.487496641974845879e+00
3.543817698955535889e-01,3.487429522597200737e+00
3.550220131874084473e-01,3.487357641776427819e+00
3.556622862815856934e-01,3.487281408603656097e+00
3.563025295734405518e-01,3.487201218877737929e+00
3.569428026676177979e-01,3.487117518437711894e+00
3.575830459594726562e-01,3.487030726102209321e+00
3.582233190536499023e-01,3.486941323702411388e+00
3.588635623455047607e-01,3.486849754160419756e+00
3.595038056373596191e-01,3.486756464915131914e+00
3.601440787315368652e-01,3.486661958250153681e+00
3.607843220233917236e-01,3.486566735886738044e+00
3.614245951175689697e-01,3.486471286681409154e+00
3.620648384094238281e-01,3.486376111318877147e+00
3.627051115036010742e-01,3.486281710559502756e+00
3.633453547954559326e-01,3.486188626050081840e+00
3.639855980873107910e-01,3.486097353303987845e+00
3.646258711814880371e-01,3.486008435027659225e+00
3.652661144733428955e-01,3.485922383395230639e+00
3.659063875675201416e-01,3.485839739562315742e+00
3.665466308593750000e-01,3.485761040514419484e+00
3.671869039535522461e-01,3.485686804812801132e+00
3.678271472454071045e-01,3.485617570074101224e+00
3.684673905372619629e-01,3.485553870756636918e+00
3.691076636314392090e-01,3.485496228063016844e+00
3.697479069232940674e-01,3.485445183808087322e+00
3.703881800174713135e-01,3.485401249855110350e+00
3.710284233093261719e-01,3.485364952986707454e+00
3.716686964035034180e-01,3.485336799513492956e+00
3.723089396953582764e-01,3.485317322058481437e+00
3.729491829872131348e-01,3.485306984954636089e+00
3.735894560813903809e-01,3.485306330677147013e+00
3.742296993732452393e-01,3.485315833419851295e+00
3.748699724674224854e-01,3.485335951399270549e+00
3.755102157592773438e-01,3.485367201248215530e+00
3.761504888534545898e-01,3.485410006564483520e+00
3.767907321453094482e-01,3.485464814351662888e+00
3.774309754371643066e-01,3.485532100534519451e+00
3.780712485313415527e-01,3.485612276273636567e+00
3.787114918231964111e-01,3.485705762270813857e+00
3.793517649173736572e-01,3.485812957438513493e+00
3.799920082092285156e-01,3.485934241269461609e+00
3.806322813034057617e-01,3.486069985565972473e+00
3.812725245952606201e-01,3.486220566909108420e+00
3.819127678871154785e-01,3.486386299614739670e+00
3.825530409812927246e-01,3.486567550737677657e+00
3.831932842731475830e-01,3.486764575116530374e+00
3.838335573673248291e-01,3.486977678775305289e+00
3.844738006591796875e-01,3.487207134414142651e+00
3.851140737533569336e-01,3.487453174829218128e+00
3.857543170452117920e-01,3.487716011242376624e+00
3.863945603370666504e-01,3.487995883911630290e+00
3.870348334312438965e-01,3.488292935139993389e+00
3.876750767230987549e-01,3.488607325466146047e+00
3.883153498172760010e-01,3.488939185077457150e+00
3.889555931091308594e-01,3.489288611041568622e+00
3.895958662033081055e-01,3.489655704660889146e+00
3.902361094951629639e-01,3.490040504681535705e+00
3.908763527870178223e-01,3.490442981384263899e+00
3.915166258811950684e-01,3.490863219385938798e+00
3.921568691730499268e-01,3.491301099309670697e+00
3.927971422672271729e-01,3.491756609970661174e+00
3.934373855590820312e-01,3.492229604646323260e+00
3.940776586532592773e-01,3.492719993436685044e+00
3.947179019451141357e-01,3.493227588574832509e+00
3.953581452369689941e-01,3.493752194273616940e+00
3.959984183311462402e-01,3.494293621972528463e+00
3.966386616230010986e-01,3.494851571714977290e+00
3.972789347171783447e-01,3.495425773014881443e+00
3.979191780090332031e-01,3.496015883515731559e+00
3.985594511032104492e-01,3.496621557647281442e+00
3.991996943950653076e-01,3.497242370428883085e+00
3.998399376869201660e-01,3.497877911663914041e+00
4.004802107810974121e-01,3.498527745151292834e+00
4.011204540729522705e-01,3.499191332639245644e+00
4.017607271671295166e-01,3.499868192744112427e+00
4.024009704589843750e-01,3.500557712837884417e+00
4.030412435531616211e-01,3.501259343924601808e+00
4.036814868450164795e-01,3.501972393903675762e+00
4.043217301368713379e-01,3.502696277237799194e+00
4.049620032310485840e-01,3.503430321244700441e+00
4.056022465229034424e-01,3.504173738648724168e+00
4.062425196170806885e-01,3.504925870223494222e+00
4.068827629089355469e-01,3.505685886091729486e+00
4.075230360031127930e-01,3.506453053712561996e+00
4.081632792949676514e-01,3.507226511065342223e+00
4.088035225868225098e-01,3.508005428720442076e+00
4.094437956809997559e-01,3.508788995766713104e+00
4.100840389728546143e-01,3.509576284318297823e+00
4.107243120670318604e-01,3.510366466947650643e+00
4.113645553588867188e-01,3.511158590779178468e+00
4.120048284530639648e-01,3.511951794158615137e+00
4.126450717449188232e-01,3.512745088779741565e+00
4.132853150367736816e-01,3.513537574434255184e+00
4.139255881309509277e-01,3.514328353393985971e+00
4.145658314228057861e-01,3.515116459913798064e+00
4.152061045169830322e-01,3.515900984326939316e+00
4.158463478088378906e-01,3.516680934608385378e+00
4.164866209030151367e-01,3.517455483214450673e+00
4.171268641948699951e-01,3.518223614081705364e+00
4.177671074867248535e-01,3.518984460011413962e+00
4.184073805809020996e-01,3.519737164568836896e+00
4.190476238727569580e-01,3.520480782234118422e+00
4.196878969669342041e-01,3.521214512159512644e+00
4.203281402587890625e-01,3.521937490286100036e+00
4.209684133529663086e-01,3.522648903702406908e+00
4.216086566448211670e-01,3.523347955458359770e+00
4.222488999366760254e-01,3.524033876381310826e+00
4.228891730308532715e-01,3.524705990912333942e+00
4.235294163227081299e-01,3.525363529620531899e+00
4.241696894168853760e-01,3.526005896072214707e+00
4.248099327087402344e-01,3.526632403975113128e+00
4.254502058029174805e-01,3.527242518650880676e+00
4.260904490947723389e-01,3.527835626833625504e+00
4.267306923866271973e-01,3.528411271686229256e+00
4.273709654808044434e-01,3.528968971610233041e+00
4.280112087726593018e-01,3.529508296692842606e+00
4.286514818668365479e-01,3.530028891710581096e+00
4.292917251586914062e-01,3.530530368666784380e+00
4.299319982528686523e-01,3.531012523385541613e+00
4.305722415447235107e-01,3.531475059973114838e+00
4.312124848365783691e-01,3.531917771737886014e+00
4.318527579307556152e-01,3.532340573254647786e+00
4.324930012226104736e-01,3.532743291054610602e+00
4.331332743167877197e-01,3.533125936859161875e+00
4.337735176086425781e-01,3.533488472627599908e+00
4.344137907028198242e-01,3.533830928168466556e+00
4.350540339946746826e-01,3.534153387096755861e+00
4.356943070888519287e-01,3.534455990309789630e+00
4.363345503807067871e-01,3.534738889539768003e+00
4.369747936725616455e-01,3.535002280181513523e+00
4.376150667667388916e-01,3.535246441170860621e+00
4.382553100585937500e-01,3.535471605212182844e+00
4.388955831527709961e-01,3.535678184365416143e+00
4.395358264446258545e-01,3.535866445970058614e+00
4.401760995388031006e-01,3.536036826564131985e+00
4.408163428306579590e-01,3.536189696494931312e+00
4.414565861225128174e-01,3.536325548921005257e+00
4.420968592166900635e-01,3.536444828981100574e+00
4.427371025085449219e-01,3.536548037921187770e+00
4.433773756027221680e-01,3.536635713925234459e+00
4.440176188945770264e-01,3.536708321053504633e+00
4.446578919887542725e-01,3.536766482988484839e+00
4.452981352806091309e-01,3.536810742023128284e+00
4.459383785724639893e-01,3.536841671878854676e+00
4.465786516666412354e-01,3.536859831334833615e+00
4.472188949584960938e-01,3.536865862345864198e+00
4.478591680526733398e-01,3.536860323179840560e+00
4.484994113445281982e-01,3.536843822630173051e+00
4.491396844387054443e-01,3.536816973772548778e+00
4.497799277305603027e-01,3.536780329542559720e+00
4.504201710224151611e-01,3.536734525961064968e+00
4.510604441165924072e-01,3.536680106799719336e+00
4.517006874084472656e-01,3.536617681385632039e+00
4.523409605026245117e-01,3.536547778463558167e+00
4.529812037944793701e-01,3.536470946250110714e+00
4.536214768886566162e-01,3.536387759515321250e+00
4.542617201805114746e-01,3.536298700849593413e+00
4.549019634723663330e-01,3.536204287989113126e+00
4.555422365665435791e-01,3.536104993113304840e+00
4.561824798583984375e-01,3.536001286921635511e+00
4.568227529525756836e-01,3.535893598293422535e+00
4.574629962444305420e-01,3.535782358241665868e+00
4.581032693386077881e-01,3.535667944841471844e+00
4.587435126304626465e-01,3.535550760138147286e+00
4.593837559223175049e-01,3.535431097475801643e+00
4.600240290164947510e-01,3.535309328528124517e+00
4.606642723083496094e-01,3.535185716251366905e+00
4.613045454025268555e-01,3.535060565877950367e+00
4.619447886943817139e-01,3.534934078498920940e+00
4.625850617885589600e-01,3.534806496357858929e+00
4.632253050804138184e-01,3.534678022922827179e+00
4.638655483722686768e-01,3.534548804454033633e+00
4.645058214664459229e-01,3.534418984168483213e+00
4.651460647583007812e-01,3.534288715662572855e+00
4.657863378524780273e-01,3.534158055904069951e+00
4.664265811443328857e-01,3.534027098689319857e+00
4.670668542385101318e-01,3.533895884402692200e+00
4.677070975303649902e-01,3.533764476266157750e+00
4.683473408222198486e-01,3.533632832017315373e+00
4.689876139163970947e-01,3.533500979911450735e+00
4.696278572082519531e-01,3.533368885398147086e+00
4.702681303024291992e-01,3.533236502022300218e+00
4.709083735942840576e-01,3.533103782092076095e+00
4.715486466884613037e-01,3.532970650276748170e+00
4.721888899803161621e-01,3.532837023914809471e+00
4.728291332721710205e-01,3.532702825240791711e+00
4.734694063663482666e-01,3.532567920046191023e+00
4.741096496582031250e-01,3.532432223957739481e+00
4.747499227523803711e-01,3.532295618753398703e+00
4.753901660442352295e-01,3.532157960757794868e+00
4.760304391384124756e-01,3.532019146941153487e+00
4.766706824302673340e-01,3.531879034201388379e+00
4.773109257221221924e-01,3.531737516761088713e+00
4.779511988162994385e-01,3.531594441173513843e+00
4.785914421081542969e-01,3.531449720711355766e+00
4.792317152023315430e-01,3.531303199724493247e+00
4.798719584941864014e-01,3.531154788574208947e+00
4.805122315883636475e-01,3.531004362999959234e+00
4.811524748802185059e-01,3.530851831580169353e+00
4.817927181720733643e-01,3.530697136295956717e+00
4.824329912662506104e-01,3.530540141630692741e+00
4.830732345581054688e-01,3.530380812618727937e+00
4.837135076522827148e-01,3.530219088148742745e+00
4.843537509441375732e-01,3.530054929679696585e+00
4.849940240383148193e-01,3.529888291205140582e+00
4.856342673301696777e-01,3.529719176151147053e+00
4.862745106220245361e-01,3.529547591074243762e+00
4.869147837162017822e-01,3.529373528448646269e+00
4.875550270080566406e-01,3.529197066069735378e+00
4.881953001022338867e-01,3.529018187338217150e+00
4.888355433940887451e-01,3.528837039409311593e+00
4.894758164882659912e-01,3.528653644450349347e+00
4.901160597801208496e-01,3.528468119352603516e+00
4.907563030719757080e-01,3.528280608113674166e+00
4.913965761661529541e-01,3.528091206286760873e+00
4.920368194580078125e-01,3.527900097890045217e+00
4.926770925521850586e-01,3.527707431466086341e+00
4.933173358440399170e-01,3.527513403291889560e+00
4.939576089382171631e-01,3.527318220221075329e+00
4.945978522300720215e-01,3.527122087687122765e+00
4.952380955219268799e-01,3.526925227701833254e+00
4.958783686161041260e-01,3.526727903688898991e+00
4.965186119079589844e-01,3.526530355775060688e+00
4.971588850021362305e-01,3.526332853816750657e+00
4.977991282939910889e-01,3.526135667604986423e+00
4.984394013881683350e-01,3.525939101100603157e+00
4.990796446800231934e-01,3.525743464095154600e+00
4.997198879718780518e-01,3.525549037536943153e+00
5.003601312637329102e-01,3.525356134157506816e+00
5.010004043579101562e-01,3.525165086612600973e+00
5.016406774520874023e-01,3.524976212956817623e+00
5.022809505462646484e-01,3.524789853787786420e+00
5.029211640357971191e-01,3.524606339565691471e+00
5.035614371299743652e-01,3.524425962016682234e+00
5.042017102241516113e-01,3.524249099067052526e+00
5.048419237136840820e-01,3.524076079238284809e+00
5.054821968078613281e-01,3.523907189190755851e+00
5.061224699020385742e-01,3.523742797563662599e+00
5.067627429962158203e-01,3.523583214182762546e+00
5.074029564857482910e-01,3.523428775079231023e+00
5.080432295799255371e-01,3.523279760345495948e+00
5.086835026741027832e-01,3.523136470510380480e+00
5.093237161636352539e-01,3.522999258227323072e+00
5.099639892578125000e-01,3.522868354344733000e+00
5.106042623519897461e-01,3.522744047659373656e+00
5.112445354461669922e-01,3.522626618359931516e+00
5.118847489356994629e-01,3.522516331083588081e+00
5.125250220298767090e-01,3.522413404489683320e+00
5.131652951240539551e-01,3.522318090639438459e+00
5.138055086135864258e-01,3.522230584686212751e+00
5.144457817077636719e-01,3.522151111254741451e+00
5.150860548019409180e-01,3.522079872034577619e+00
5.157263278961181641e-01,3.522017006384169591e+00
5.163665413856506348e-01,3.521962706210099547e+00
5.170068144798278809e-01,3.521917107904343425e+00
5.176470875740051270e-01,3.521880303807959578e+00
5.182873010635375977e-01,3.521852471402357132e+00
5.189275741577148438e-01,3.521833661425476159e+00
5.195678472518920898e-01,3.521823968201450050e+00
5.202081203460693359e-01,3.521823443550403887e+00
5.208483338356018066e-01,3.521832141537742267e+00
5.214886069297790527e-01,3.521850077597485473e+00
5.221288800239562988e-01,3.521877289538735134e+00
5.227690935134887695e-01,3.521913750362173356e+00
5.234093666076660156e-01,3.521959437718692243e+00
5.240496397018432617e-01,3.522014297942664740e+00
5.246899127960205078e-01,3.522078324104358060e+00
5.253301262855529785e-01,3.522151387133837019e+00
5.259703993797302246e-01,3.522233419716235048e+00
5.266106724739074707e-01,3.522324313714702448e+00
5.272508859634399414e-01,3.522423965004651158e+00
5.278911590576171875e-01,3.522532197223577022e+00
5.285314321517944336e-01,3.522648873547050918e+00
5.291717052459716797e-01,3.522773830285285790e+00
5.298119187355041504e-01,3.522906870232973109e+00
5.304521918296813965e-01,3.523047797893039235e+00
5.310924649238586426e-01,3.523196403851375891e+00
5.317326784133911133e-01,3.523352436626119299e+00
5.323729515075683594e-01,3.523515669239126957e+00
5.330132246017456055e-01,3.523685870547411447e+00
5.336534976959228516e-01,3.523862721935393516e+00
5.342937111854553223e-01,3.524045966643686967e+00
5.349339842796325684e-01,3.524235303819132525e+00
5.355742573738098145e-01,3.524430450455859898e+00
5.362144708633422852e-01,3.524631042458350016e+00
5.368547439575195312e-01,3.524836817538579581e+00
5.374950170516967773e-01,3.525047404860773614e+00
5.381352901458740234e-01,3.525262448265379600e+00
5.387755036354064941e-01,3.525481600515520508e+00
5.394157767295837402e-01,3.525704522630028315e+00
5.400560498237609863e-01,3.525930831354907369e+00
5.406962633132934570e-01,3.526160145241425958e+00
5.413365364074707031e-01,3.526392076994579128e+00
5.419768095016479492e-01,3.526626301940063435e+00
5.426170825958251953e-01,3.526862379242952095e+00
5.432572960853576660e-01,3.527099898803812472e+00
5.438975691795349121e-01,3.527338537872403368e+00
5.445378422737121582e-01,3.527577841361719369e+00
5.451780557632446289e-01,3.527817430039264401e+00
5.458183288574218750e-01,3.528056935934143823e+00
5.464586019515991211e-01,3.528295948219891898e+00
5.470988750457763672e-01,3.528534100147934893e+00
5.477390885353088379e-01,3.528770941365588776e+00
5.483793616294860840e-01,3.529006175055342531e+00
5.490196347236633301e-01,3.529239379142815825e+00
5.496598482131958008e-01,3.529470174356811540e+00
5.503001213073730469e-01,3.529698221993382568e+00
5.509403944015502930e-01,3.529923171265210158e+00
5.515806674957275391e-01,3.530144658467024410e+00
5.522208809852600098e-01,3.530362336104926335e+00
5.528611540794372559e-01,3.530575939298101318e+00
5.535014271736145020e-01,3.530785077175970343e+00
5.541416406631469727e-01,3.530989491115729351e+00
5.547819137573242188e-01,3.531188909607323456e+00
5.554221868515014648e-01,3.531383007542535424e+00
5.560624599456787109e-01,3.531571566200106371e+00
5.567026734352111816e-01,3.531754298318860563e+00
5.573429465293884277e-01,3.531931024946691533e+00
5.579832196235656738e-01,3.532101497126030054e+00
5.586234927177429199e-01,3.532265543366707838e+00
5.592637062072753906e-01,3.532422939099539860e+00
5.599039793014526367e-01,3.532573549783135647e+00
5.605442523956298828e-01,3.532717260208448451e+00
5.611844658851623535e-01,3.532853860185846351e+00
5.618247389793395996e-01,3.532983318631560010e+00
5.624650120735168457e-01,3.533105487535999956e+00
5.631052851676940918e-01,3.533220315352942009e+00
5.637454986572265625e-01,3.533327724348964249e+00
5.643857717514038086e-01,3.533427706237498356e+00
5.650260448455810547e-01,3.533520215228229233e+00
5.656662583351135254e-01,3.533605239101540008e+00
5.663065314292907715e-01,3.533682814272014916e+00
5.669468045234680176e-01,3.533752944064704860e+00
5.675870776176452637e-01,3.533815678502124413e+00
5.682272911071777344e-01,3.533871049303336953e+00
5.688675642013549805e-01,3.533919186124513168e+00
5.695078372955322266e-01,3.533960138409085960e+00
5.701480507850646973e-01,3.533993985464627841e+00
5.707883238792419434e-01,3.534020879351544409e+00
5.714285969734191895e-01,3.534040915826814455e+00
5.720688700675964355e-01,3.534054270342060988e+00
5.727090835571289062e-01,3.534061049073460303e+00
5.733493566513061523e-01,3.534061412657531598e+00
5.739896297454833984e-01,3.534055540665351991e+00
5.746298432350158691e-01,3.534043608356916444e+00
5.752701163291931152e-01,3.534025783574434421e+00
5.759103894233703613e-01,3.534002229236243409e+00
5.765506625175476074e-01,3.533973180122096380e+00
5.771908760070800781e-01,3.533938814188394950e+00
5.778311491012573242e-01,3.533899301565378792e+00
5.784714221954345703e-01,3.533854871929740238e+00
5.791116356849670410e-01,3.533805715721876073e+00
5.797519087791442871e-01,3.533752016157795772e+00
5.803921818733215332e-01,3.533694007452123476e+00
5.810324549674987793e-01,3.533631829470675001e+00
5.816726684570312500e-01,3.533565763496707479e+00
5.823129415512084961e-01,3.533495901661110494e+00
5.829532146453857422e-01,3.533422497937353413e+00
5.835934281349182129e-01,3.533345741952230945e+00
5.842337012290954590e-01,3.533265750259107829e+00
5.848739743232727051e-01,3.533182746133146868e+00
5.855142474174499512e-01,3.533096861724861704e+00
5.861544609069824219e-01,3.533008280156866299e+00
5.867947340011596680e-01,3.532917123384314628e+00
5.874350070953369141e-01,3.532823536642081930e+00
5.880752205848693848e-01,3.532727673187273432e+00
5.887154936790466309e-01,3.532629626742592066e+00
5.893557667732238770e-01,3.532529492041980301e+00
5.899960398674011230e-01,3.532427422510037829e+00
5.906362533569335938e-01,3.532323479712848435e+00
5.912765264511108398e-01,3.532217708325386507e+00
5.919167995452880859e-01,3.532110220678737367e+00
5.925570130348205566e-01,3.532001061131801123e+00
5.931972861289978027e-01,3.531890273069548059e+00
5.938375592231750488e-01,3.531777886517543319e+00
5.944778323173522949e-01,3.531663927211742937e+00
5.951180458068847656e-01,3.531548416846439942e+00
5.957583189010620117e-01,3.531431354946283463e+00
5.963985919952392578e-01,3.531312726388536216e+00
5.970388054847717285e-01,3.531192547428293693e+00
5.976790785789489746e-01,3.531070721477061358e+00
5.983193516731262207e-01,3.530947257217011526e+00
5.989596247673034668e-01,3.530822109714136126e+00
5.995998382568359375e-01,3.530695221238192349e+00
6.002401113510131836e-01,3.530566526484879120e+00
6.008803844451904297e-01,3.530435915931479762e+00
6.015205979347229004e-01,3.530303394309284748e+00
6.021608710289001465e-01,3.530168797719162921e+00
6.028011441230773926e-01,3.530032058684251517e+00
6.034414172172546387e-01,3.529893101287489010e+00
6.040816307067871094e-01,3.529751817214027643e+00
6.047219038009643555e-01,3.529608087069825650e+00
6.053621768951416016e-01,3.529461814490365335e+00
6.060023903846740723e-01,3.529312883687087510e+00
6.066426634788513184e-01,3.529161139337506636e+00
6.072829365730285645e-01,3.529006520803577907e+00
6.079232096672058105e-01,3.528848895140491937e+00
6.085634231567382812e-01,3.528688149854020573e+00
6.092036962509155273e-01,3.528524132197439211e+00
6.098439693450927734e-01,3.528356751834764271e+00
6.104841828346252441e-01,3.528185908710461227e+00
6.111244559288024902e-01,3.528011457321210464e+00
6.117647290229797363e-01,3.527833291976895325e+00
6.124050021171569824e-01,3.527651327606331044e+00
6.130452156066894531e-01,3.527465447615974359e+00
6.136854887008666992e-01,3.527275523625069464e+00
6.143257617950439453e-01,3.527081504101539977e+00
6.149659752845764160e-01,3.526883297279134410e+00
6.156062483787536621e-01,3.526680806440888105e+00
6.162465214729309082e-01,3.526473935810472859e+00
6.168867945671081543e-01,3.526262641554197330e+00
6.175270080566406250e-01,3.526046882422700257e+00
6.181672811508178711e-01,3.525826556013396118e+00
6.188075542449951172e-01,3.525601628133605558e+00
6.194477677345275879e-01,3.525372097729014165e+00
6.200880408287048340e-01,3.525137884204069039e+00
6.207283139228820801e-01,3.524898984033318694e+00
6.213685870170593262e-01,3.524655399321052762e+00
6.220088005065917969e-01,3.524407157037666494e+00
6.226490736007690430e-01,3.524154177390505627e+00
6.232893466949462891e-01,3.523896532524256386e+00
6.239295601844787598e-01,3.523634254613418726e+00
6.245698332786560059e-01,3.523367356489066182e+00
6.252101063728332520e-01,3.523095886122187714e+00
6.258503794670104980e-01,3.522819905756333192e+00
6.264905929565429688e-01,3.522539496087662592e+00
6.271308660507202148e-01,3.522254689989099408e+00
6.277711391448974609e-01,3.521965606951527938e+00
6.284113526344299316e-01,3.521672318823428682e+00
6.290516257286071777e-01,3.521374953608044756e+00
6.296918988227844238e-01,3.521073588820214262e+00
6.303321719169616699e-01,3.520768341586358652e+00
6.309723854064941406e-01,3.520459420232911363e+00
6.316126585006713867e-01,3.520146836592728867e+00
6.322529315948486328e-01,3.519830814681724984e+00
6.328931450843811035e-01,3.519511537045159955e+00
6.335334181785583496e-01,3.519189075568810665e+00
6.341736912727355957e-01,3.518863638204336119e+00
6.348139643669128418e-01,3.518535419887772520e+00
6.354541778564453125e-01,3.518204604922416490e+00
6.360944509506225586e-01,3.517871336174959396e+00
6.367347240447998047e-01,3.517535858310360197e+00
6.373749375343322754e-01,3.517198356475502496e+00
6.380152106285095215e-01,3.516858990699680110e+00
6.386554837226867676e-01,3.516518005768500377e+00
6.392957568168640137e-01,3.516175614624626355e+00
6.399359703063964844e-01,3.515832058731513943e+00
6.405762434005737305e-01,3.515487513088737082e+00
6.412165164947509766e-01,3.515142211638454306e+00
6.418567299842834473e-01,3.514796421007738481e+00
6.424970030784606934e-01,3.514450297224132491e+00
6.431372761726379395e-01,3.514104112050826956e+00
6.437775492668151855e-01,3.513758079006623181e+00
6.444177627563476562e-01,3.513412471404402382e+00
6.450580358505249023e-01,3.513067444258799021e+00
6.456983089447021484e-01,3.512723294454087153e+00
6.463385224342346191e-01,3.512380249893167772e+00
6.469787955284118652e-01,3.512038477408106818e+00
6.476190686225891113e-01,3.511698255554680514e+00
6.482593417167663574e-01,3.511359778471814685e+00
6.488995552062988281e-01,3.511023324751622710e+00
6.495398283004760742e-01,3.510689033188986397e+00
6.501801013946533203e-01,3.510357183953096261e+00
6.508203148841857910e-01,3.510027953277511159e+00
6.514605879783630371e-01,3.509701541884573395e+00
6.521008610725402832e-01,3.509378168675885590e+00
6.527411341667175293e-01,3.509058037786584094e+00
6.533813476562500000e-01,3.508741354210507701e+00
6.540216207504272461e-01,3.508428262391631858e+00
6.546618938446044922e-01,3.508118954340612383e+00
6.553021073341369629e-01,3.507813646091128668e+00
6.559423804283142090e-01,3.507512447037175018e+00
6.565826535224914551e-01,3.507215538555155110e+00
6.572229266166687012e-01,3.506923062992608919e+00
6.578631401062011719e-01,3.506635238078343875e+00
6.585034132003784180e-01,3.506352109688795515e+00
6.591436862945556641e-01,3.506073821969590831e+00
6.597838997840881348e-01,3.505800577229910786e+00
6.604241728782653809e-01,3.505532388351873863e+00
6.610644459724426270e-01,3.505269407552817462e+00
6.617047190666198730e-01,3.505011729765374007e+00
6.623449325561523438e-01,3.504759459122706478e+00
6.629852056503295898e-01,3.504512652520489269e+00
6.636254787445068359e-01,3.504271355177415614e+00
6.642656922340393066e-01,3.504035721124583169e+00
6.649059653282165527e-01,3.503805719511800199e+00
6.655462384223937988e-01,3.503581413027881730e+00
6.661865115165710449e-01,3.503362846587630308e+00
6.668267250061035156e-01,3.503150078351752850e+00
6.674669981002807617e-01,3.502943076600611327e+00
6.681072711944580078e-01,3.502741876692296863e+00
6.687474846839904785e-01,3.502546494861733528e+00
6.693877577781677246e-01,3.502356903084726802e+00
6.700280308723449707e-01,3.502173099681910262e+00
6.706683039665222168e-01,3.501995051265384795e+00
6.713085174560546875e-01,3.501822780902324794e+00
6.719487905502319336e-01,3.501656170484396924e+00
6.725890636444091797e-01,3.501495266294937458e+00
6.732292771339416504e-01,3.501339943510829222e+00
6.738695502281188965e-01,3.501190182533336248e+00
6.745098233222961426e-01,3.501045928606732360e+00
6.751500964164733887e-01,3.500907093392202185e+00
6.757903099060058594e-01,3.500773631470159852e+00
6.764305830001831055e-01,3.500645423635890374e+00
6.770708560943603516e-01,3.500522433699289060e+00
6.777110695838928223e-01,3.500404540309438595e+00
6.783513426780700684e-01,3.500291663627439043e+00
6.789916157722473145e-01,3.500183689773945339e+00
6.796318888664245605e-01,3.500080546484948041e+00
6.802721023559570312e-01,3.499982118411985255e+00
6.809123754501342773e-01,3.499888290232428201e+00
6.815526485443115234e-01,3.499798945139281248e+00
6.821928620338439941e-01,3.499714016177605913e+00
6.828331351280212402e-01,3.499633352505793216e+00
6.834734082221984863e-01,3.499556827667604786e+00
6.841136813163757324e-01,3.499484344551929915e+00
6.847538948059082031e-01,3.499415798658430887e+00
6.853941679000854492e-01,3.499351058910789014e+00
6.860344409942626953e-01,3.499289992845750596e+00
6.866746544837951660e-01,3.499232495176264113e+00
6.873149275779724121e-01,3.499178442575411108e+00
6.879552006721496582e-01,3.499127724720963339e+00
6.885954737663269043e-01,3.499080193307328557e+00
6.892356872558593750e-01,3.499035767033585209e+00
6.898759603500366211e-01,3.498994318781124768e+00
6.905162334442138672e-01,3.498955720994720409e+00
6.911564469337463379e-01,3.498919874484935022e+00
6.917967200279235840e-01,3.498886657331747863e+00
6.924369931221008301e-01,3.498855973067273695e+00
6.930772662162780762e-01,3.498827686645837431e+00
6.937174797058105469e-01,3.498801719354090345e+00
6.943577527999877930e-01,3.498777973780408779e+00
6.949980258941650391e-01,3.498756310871388386e+00
6.956382393836975098e-01,3.498736639415006788e+00
6.962785124778747559e-01,3.498718893754612758e+00
6.969187855720520020e-01,3.498702959580858085e+00
6.975590586662292480e-01,3.498688765632627540e+00
6.981992721557617188e-01,3.498676188580883917e+00
6.988395452499389648e-01,3.498665172235163379e+00
6.994798183441162109e-01,3.498655616276634461e+00
7.001200318336486816e-01,3.498647459230038947e+00
7.007603049278259277e-01,3.498640595325523961e+00
7.014005780220031738e-01,3.498634949592274168e+00
7.020408511161804199e-01,3.498630504871040436e+00
7.026810646057128906e-01,3.498627159765599792e+00
7.033213376998901367e-01,3.498624853431760329e+00
7.039616107940673828e-01,3.498623490985977913e+00
7.046018242835998535e-01,3.498623060632923387e+00
7.052420973777770996e-01,3.498623483726419181e+00
7.058823704719543457e-01,3.498624700672851695e+00
7.065226435661315918e-01,3.498626668118454575e+00
7.071628570556640625e-01,3.498629350286962314e+00
7.078031301498413086e-01,3.498632663978492374e+00
7.084434032440185547e-01,3.498636620419666166e+00
7.090836167335510254e-01,3.498641121658138786e+00
7.097238898277282715e-01,3.498646161268518018e+00
7.103641629219055176e-01,3.498651697246407011e+00
7.110044360160827637e-01,3.498657703508342376e+00
7.116446495056152344e-01,3.498664138119815803e+00
7.122849225997924805e-01,3.498670967236585660e+00
7.129251956939697266e-01,3.498678183462842206e+00
7.135654091835021973e-01,3.498685730717439490e+00
7.142056822776794434e-01,3.498693613898126387e+00
7.148459553718566895e-01,3.498701804520255365e+00
7.154862284660339355e-01,3.498710257835778492e+00
7.161264419555664062e-01,3.498719016634597168e+00
7.167667150497436523e-01,3.498728022772548130e+00
7.174069881439208984e-01,3.498737251225991329e+00
7.180472612380981445e-01,3.498746723426653826e+00
7.186874747276306152e-01,3.498756415624741933e+00
7.193277478218078613e-01,3.498766315677373395e+00
7.199680209159851074e-01,3.498776444299716459e+00
7.206082344055175781e-01,3.498786781448564920e+00
7.212485074996948242e-01,3.498797329739713469e+00
7.218887805938720703e-01,3.498808104722608281e+00
7.225290536880493164e-01,3.498819072763923899e+00
7.231692671775817871e-01,3.498830319472681971e+00
7.238095402717590332e-01,3.498841795449041392e+00
7.244498133659362793e-01,3.498853510562856872e+00
7.250900268554687500e-01,3.498865533284557294e+00
7.257302999496459961e-01,3.498877860713450083e+00
7.263705730438232422e-01,3.498890531304411411e+00
7.270108461380004883e-01,3.498903561722123801e+00
7.276510596275329590e-01,3.498917009086254026e+00
7.282913327217102051e-01,3.498930917831404752e+00
7.289316058158874512e-01,3.498945353738175168e+00
7.295718193054199219e-01,3.498960347469108889e+00
7.302120923995971680e-01,3.498976008057590903e+00
7.308523654937744141e-01,3.498992370634470106e+00
7.314926385879516602e-01,3.499009547651486418e+00
7.321328520774841309e-01,3.499027639823325764e+00
7.327731251716613770e-01,3.499046748269835749e+00
7.334133982658386230e-01,3.499066992196497417e+00
7.340536117553710938e-01,3.499088518173114615e+00
7.346938848495483398e-01,3.499111499770972245e+00
7.353341579437255859e-01,3.499136098674926032e+00
7.359744310379028320e-01,3.499162472731668583e+00
7.366146445274353027e-01,3.499190889884201017e+00
7.372549176216125488e-01,3.499221545546709500e+00
7.378951907157897949e-01,3.499254720016250708e+00
7.385354042053222656e-01,3.499290701747053589e+00
7.391756772994995117e-01,3.499329798328774999e+00
7.398159503936767578e-01,3.499372377928675615e+00
7.404562234878540039e-01,3.499418806412363914e+00
7.410964369773864746e-01,3.499469515661346009e+00
7.417367100715637207e-01,3.499524997135894822e+00
7.423769831657409668e-01,3.499585718731565542e+00
7.430171966552734375e-01,3.499652255194381389e+00
7.436574697494506836e-01,3.499725219879901150e+00
7.442977428436279297e-01,3.499805296418223577e+00
7.449380159378051758e-01,3.499893165883378732e+00
7.455782294273376465e-01,3.499989633355983010e+00
7.462185025215148926e-01,3.500095554255806540e+00
7.468587756156921387e-01,3.500211903661950341e+00
7.474989891052246094e-01,3.500339615579967756e+00
7.481392621994018555e-01,3.500479825317741600e+00
7.487795352935791016e-01,3.500633707867983002e+00
7.494198083877563477e-01,3.500802534736138227e+00
7.500600218772888184e-01,3.500987656404552339e+00
7.507002949714660645e-01,3.501190585499691643e+00
7.513405680656433105e-01,3.501412879395712441e+00
7.519807815551757812e-01,3.501656220091067695e+00
7.526210546493530273e-01,3.501922488777371889e+00
7.532613277435302734e-01,3.502213624206675924e+00
7.539016008377075195e-01,3.502531716696768438e+00
7.545418143272399902e-01,3.502878927868778192e+00
7.551820874214172363e-01,3.503257758779573017e+00
7.558223605155944824e-01,3.503670672574264344e+00
7.564625740051269531e-01,3.504120309676567402e+00
7.571028470993041992e-01,3.504609638712728348e+00
7.577431201934814453e-01,3.505141627023598883e+00
7.583833932876586914e-01,3.505719499224377866e+00
7.590236067771911621e-01,3.506346561396610717e+00
7.596638798713684082e-01,3.507026539978240098e+00
7.603041529655456543e-01,3.507763135224565509e+00
7.609443664550781250e-01,3.508560235861889254e+00
7.615846395492553711e-01,3.509422204090794750e+00
7.622249126434326172e-01,3.510353318231575148e+00
7.628651857376098633e-01,3.511358205273439559e+00
7.635053992271423340e-01,3.512441543453178827e+00
7.641456723213195801e-01,3.513608593057344187e+00
7.647859454154968262e-01,3.514864521602280689e+00
7.654261589050292969e-01,3.516214661147541776e+00
7.660664319992065430e-01,3.517664984304946785e+00
7.667067050933837891e-01,3.519221296234563034e+00
7.673469781875610352e-01,3.520889772838120990e+00
7.679871916770935059e-01,3.522676633230003240e+00
7.686274647712707520e-01,3.524588844066099291e+00
7.692677378654479980e-01,3.526633063739585516e+00
7.699079513549804688e-01,3.528816200565079164e+00
7.705482244491577148e-01,3.531145903870434033e+00
7.711884975433349609e-01,3.533629565040664389e+00
7.718287706375122070e-01,3.536274880902350759e+00
7.724689841270446777e-01,3.539089539558651687e+00
7.731092572212219238e-01,3.542082226637763398e+00
7.737495303153991699e-01,3.545261065951907042e+00
7.743897438049316406e-01,3.548634303103959553e+00
7.750300168991088867e-01,3.552211298893449332e+00
7.756702899932861328e-01,3.556000724056037399e+00
7.763105630874633789e-01,3.560011684126323850e+00
7.769507765769958496e-01,3.564253057717606588e+00
7.775910496711730957e-01,3.568735097301638959e+00
7.782313227653503418e-01,3.573467060853809052e+00
7.788715362548828125e-01,3.578458231505644349e+00
7.795118093490600586e-01,3.583719384213090109e+00
7.801520824432373047e-01,3.589260145292118231e+00
7.807923555374145508e-01,3.595090650563714352e+00
7.814325690269470215e-01,3.601220563439581746e+00
7.820728421211242676e-01,3.607661376348880289e+00
7.827131152153015137e-01,3.614422991289652387e+00
7.833533287048339844e-01,3.621515246047584569e+00
7.839936017990112305e-01,3.628950071777956587e+00
7.846338748931884766e-01,3.636737439143209460e+00
7.852741479873657227e-01,3.644888105138741174e+00
7.859143614768981934e-01,3.653411945995813870e+00
7.865546345710754395e-01,3.662321366114999144e+00
7.871949076652526855e-01,3.671626348572186060e+00
7.878351211547851562e-01,3.681336789882219573e+00
7.884753942489624023e-01,3.691465297722070105e+00
7.891156673431396484e-01,3.702021747457257650e+00
7.897559404373168945e-01,3.713016966289981902e+00
7.903961539268493652e-01,3.724460590592558074e+00
7.910364270210266113e-01,3.736365462070160959e+00
7.916767001152038574e-01,3.748741201306393211e+00
7.923169136047363281e-01,3.761597230028181471e+00
7.929571866989135742e-01,3.774946474842439503e+00
7.935974597930908203e-01,3.788798288295172512e+00
7.942377328872680664e-01,3.803163082636309866e+00
7.948779463768005371e-01,3.818049769361038681e+00
7.955182194709777832e-01,3.833471407409442033e+00
7.961584925651550293e-01,3.849436767158193273e+00
7.967987060546875000e-01,3.865954402727897588e+00
7.974389791488647461e-01,3.883037330580564550e+00
7.980792522430419922e-01,3.900693904415426960e+00
7.987195253372192383e-01,3.918933849726127683e+00
7.993597388267517090e-01,3.937765074233317897e+00
8.000000119209289551e-01,3.957200560321371796e+00


==> code/potentials/bilevel/potentials_21.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307415e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339650739e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431342703e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605052e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023709567e+00
-7.078031301498413086e-01,3.498548728121950724e+00
-7.071628570556640625e-01,3.498537483491953815e+00
-7.065226435661315918e-01,3.498526208459154851e+00
-7.058823704719543457e-01,3.498514937932495350e+00
-7.052420973777770996e-01,3.498503659278144884e+00
-7.046018242835998535e-01,3.498492364128261478e+00
-7.039616107940673828e-01,3.498481058825822387e+00
-7.033213376998901367e-01,3.498469762854591991e+00
-7.026810646057128906e-01,3.498458429261368963e+00
-7.020408511161804199e-01,3.498447091840009016e+00
-7.014005780220031738e-01,3.498435743471039139e+00
-7.007603049278259277e-01,3.498424418695166072e+00
-7.001200318336486816e-01,3.498413063498415632e+00
-6.994798183441162109e-01,3.498401681062717650e+00
-6.988395452499389648e-01,3.498390296560504265e+00
-6.981992721557617188e-01,3.498378893636754583e+00
-6.975590586662292480e-01,3.498367492364381270e+00
-6.969187855720520020e-01,3.498356059036286325e+00
-6.962785124778747559e-01,3.498344630973169611e+00
-6.956382393836975098e-01,3.498333188338763833e+00
-6.949980258941650391e-01,3.498321754750599588e+00
-6.943577527999877930e-01,3.498310293714520292e+00
-6.937174797058105469e-01,3.498298800204432624e+00
-6.930772662162780762e-01,3.498287315433438849e+00
-6.924369931221008301e-01,3.498275826109924491e+00
-6.917967200279235840e-01,3.498264308014777946e+00
-6.911564469337463379e-01,3.498252788112560907e+00
-6.905162334442138672e-01,3.498241257171445628e+00
-6.898759603500366211e-01,3.498229716335483186e+00
-6.892356872558593750e-01,3.498218155107863048e+00
-6.885954737663269043e-01,3.498206591509114283e+00
-6.879552006721496582e-01,3.498195025725260976e+00
-6.873149275779724121e-01,3.498183426645267602e+00
-6.866746544837951660e-01,3.498171824240166927e+00
-6.860344409942626953e-01,3.498160216596974958e+00
-6.853941679000854492e-01,3.498148594882064089e+00
-6.847538948059082031e-01,3.498136951341568768e+00
-6.841136813163757324e-01,3.498125307176302545e+00
-6.834734082221984863e-01,3.498113659729739311e+00
-6.828331351280212402e-01,3.498102003222578027e+00
-6.821928620338439941e-01,3.498090317607273292e+00
-6.815526485443115234e-01,3.498078623293237044e+00
-6.809123754501342773e-01,3.498066939697738409e+00
-6.802721023559570312e-01,3.498055230730217069e+00
-6.796318888664245605e-01,3.498043514462055192e+00
-6.789916157722473145e-01,3.498031779127507512e+00
-6.783513426780700684e-01,3.498020046501637559e+00
-6.777110695838928223e-01,3.498008288504204977e+00
-6.770708560943603516e-01,3.497996535131450813e+00
-6.764305830001831055e-01,3.497984749292390561e+00
-6.757903099060058594e-01,3.497972976064373185e+00
-6.751500964164733887e-01,3.497961182138424441e+00
-6.745098233222961426e-01,3.497949380875668535e+00
-6.738695502281188965e-01,3.497937557988107571e+00
-6.732292771339416504e-01,3.497925734576753598e+00
-6.725890636444091797e-01,3.497913919418541795e+00
-6.719487905502319336e-01,3.497902045570252305e+00
-6.713085174560546875e-01,3.497890204536018288e+00
-6.706683039665222168e-01,3.497878325011699374e+00
-6.700280308723449707e-01,3.497866456481386166e+00
-6.693877577781677246e-01,3.497854564450200598e+00
-6.687474846839904785e-01,3.497842661949774445e+00
-6.681072711944580078e-01,3.497830757897141041e+00
-6.674669981002807617e-01,3.497818836968993317e+00
-6.668267250061035156e-01,3.497806905502190311e+00
-6.661865115165710449e-01,3.497794960371844120e+00
-6.655462384223937988e-01,3.497783011837277023e+00
-6.649059653282165527e-01,3.497771050569934648e+00
-6.642656922340393066e-01,3.497759068265593463e+00
-6.636254787445068359e-01,3.497747071406497543e+00
-6.629852056503295898e-01,3.497735098911933349e+00
-6.623449325561523438e-01,3.497723081936659817e+00
-6.617047190666198730e-01,3.497711072010037725e+00
-6.610644459724426270e-01,3.497699042930106472e+00
-6.604241728782653809e-01,3.497687003735540756e+00
-6.597838997840881348e-01,3.497674956188001172e+00
-6.591436862945556641e-01,3.497662881541885760e+00
-6.585034132003784180e-01,3.497650827307819732e+00
-6.578631401062011719e-01,3.497638739717955136e+00
-6.572229266166687012e-01,3.497626633027852261e+00
-6.565826535224914551e-01,3.497614543429267364e+00
-6.559423804283142090e-01,3.497602427389166380e+00
-6.553021073341369629e-01,3.497590294904833641e+00
-6.546618938446044922e-01,3.497578155313539661e+00
-6.540216207504272461e-01,3.497566007468345894e+00
-6.533813476562500000e-01,3.497553838499477763e+00
-6.527411341667175293e-01,3.497541667304723934e+00
-6.521008610725402832e-01,3.497529474624943902e+00
-6.514605879783630371e-01,3.497517278345444680e+00
-6.508203148841857910e-01,3.497505071679187338e+00
-6.501801013946533203e-01,3.497492869881948963e+00
-6.495398283004760742e-01,3.497480615966031436e+00
-6.488995552062988281e-01,3.497468376323367600e+00
-6.482593417167663574e-01,3.497456119147343223e+00
-6.476190686225891113e-01,3.497443858759654134e+00
-6.469787955284118652e-01,3.497431570699572667e+00
-6.463385224342346191e-01,3.497419284850686427e+00
-6.456983089447021484e-01,3.497406982332786463e+00
-6.450580358505249023e-01,3.497394657980991362e+00
-6.444177627563476562e-01,3.497382346347065241e+00
-6.437775492668151855e-01,3.497370013558301682e+00
-6.431372761726379395e-01,3.497357668702898437e+00
-6.424970030784606934e-01,3.497345302107091936e+00
-6.418567299842834473e-01,3.497332929798306012e+00
-6.412165164947509766e-01,3.497320541783613734e+00
-6.405762434005737305e-01,3.497308143041894191e+00
-6.399359703063964844e-01,3.497295724907251824e+00
-6.392957568168640137e-01,3.497283309755174319e+00
-6.386554837226867676e-01,3.497270876175168297e+00
-6.380152106285095215e-01,3.497258431895546416e+00
-6.373749375343322754e-01,3.497245977299774378e+00
-6.367347240447998047e-01,3.497233509051759448e+00
-6.360944509506225586e-01,3.497221005412225914e+00
-6.354541778564453125e-01,3.497208513219620230e+00
-6.348139643669128418e-01,3.497196013042918494e+00
-6.341736912727355957e-01,3.497183486069531000e+00
-6.335334181785583496e-01,3.497170960805866535e+00
-6.328931450843811035e-01,3.497158418520414980e+00
-6.322529315948486328e-01,3.497145848978135962e+00
-6.316126585006713867e-01,3.497133279748187551e+00
-6.309723854064941406e-01,3.497120712394051090e+00
-6.303321719169616699e-01,3.497108097942012161e+00
-6.296918988227844238e-01,3.497095501588958655e+00
-6.290516257286071777e-01,3.497082874254996199e+00
-6.284113526344299316e-01,3.497070218498490313e+00
-6.277711391448974609e-01,3.497057596150936920e+00
-6.271308660507202148e-01,3.497044924467332727e+00
-6.264905929565429688e-01,3.497032253273721913e+00
-6.258503794670104980e-01,3.497019573521027880e+00
-6.252101063728332520e-01,3.497006871416276308e+00
-6.245698332786560059e-01,3.496994158547424902e+00
-6.239295601844787598e-01,3.496981426961800032e+00
-6.232893466949462891e-01,3.496968699348552256e+00
-6.226490736007690430e-01,3.496955947028338230e+00
-6.220088005065917969e-01,3.496943189536156016e+00
-6.213685870170593262e-01,3.496930394634194972e+00
-6.207283139228820801e-01,3.496917600153321981e+00
-6.200880408287048340e-01,3.496904800966715854e+00
-6.194477677345275879e-01,3.496891982860110382e+00
-6.188075542449951172e-01,3.496879150449432316e+00
-6.181672811508178711e-01,3.496866309588215316e+00
-6.175270080566406250e-01,3.496853445730137455e+00
-6.168867945671081543e-01,3.496840567199209104e+00
-6.162465214729309082e-01,3.496827679136588429e+00
-6.156062483787536621e-01,3.496814781762465518e+00
-6.149659752845764160e-01,3.496801849274863372e+00
-6.143257617950439453e-01,3.496788920110742271e+00
-6.136854887008666992e-01,3.496775968663328182e+00
-6.130452156066894531e-01,3.496763017864370049e+00
-6.124050021171569824e-01,3.496750042764597222e+00
-6.117647290229797363e-01,3.496737035067955190e+00
-6.111244559288024902e-01,3.496724026372836747e+00
-6.104841828346252441e-01,3.496710993023327774e+00
-6.098439693450927734e-01,3.496697946617766561e+00
-6.092036962509155273e-01,3.496684884668521676e+00
-6.085634231567382812e-01,3.496671807360823614e+00
-6.079232096672058105e-01,3.496658703780269661e+00
-6.072829365730285645e-01,3.496645575181045906e+00
-6.066426634788513184e-01,3.496632431354140813e+00
-6.060023903846740723e-01,3.496619285990110182e+00
-6.053621768951416016e-01,3.496606097425466686e+00
-6.047219038009643555e-01,3.496592874000064022e+00
-6.040816307067871094e-01,3.496579633088426675e+00
-6.034414172172546387e-01,3.496566373987232801e+00
-6.028011441230773926e-01,3.496553079912946949e+00
-6.021608710289001465e-01,3.496539770085408172e+00
-6.015205979347229004e-01,3.496526421765274506e+00
-6.008803844451904297e-01,3.496513022856345909e+00
-6.002401113510131836e-01,3.496499622494424031e+00
-5.995998382568359375e-01,3.496486148548292316e+00
-5.989596247673034668e-01,3.496472649708683100e+00
-5.983193516731262207e-01,3.496459098418601918e+00
-5.976790785789489746e-01,3.496445507185875101e+00
-5.970388054847717285e-01,3.496431870552954901e+00
-5.963985919952392578e-01,3.496418150983298112e+00
-5.957583189010620117e-01,3.496404387510952727e+00
-5.951180458068847656e-01,3.496390553579086458e+00
-5.944778323173522949e-01,3.496376662812010316e+00
-5.938375592231750488e-01,3.496362688422146370e+00
-5.931972861289978027e-01,3.496348627397876996e+00
-5.925570130348205566e-01,3.496334470907811021e+00
-5.919167995452880859e-01,3.496320227515485435e+00
-5.912765264511108398e-01,3.496305868273212436e+00
-5.906362533569335938e-01,3.496291408046115379e+00
-5.899960398674011230e-01,3.496276803325861771e+00
-5.893557667732238770e-01,3.496262055300794813e+00
-5.887154936790466309e-01,3.496247191129282061e+00
-5.880752205848693848e-01,3.496232144622871907e+00
-5.874350070953369141e-01,3.496216927914387540e+00
-5.867947340011596680e-01,3.496201531924698180e+00
-5.861544609069824219e-01,3.496185927590784726e+00
-5.855142474174499512e-01,3.496170101439934896e+00
-5.848739743232727051e-01,3.496154040993226353e+00
-5.842337012290954590e-01,3.496137709355523704e+00
-5.835934281349182129e-01,3.496121116593938982e+00
-5.829532146453857422e-01,3.496104196022190358e+00
-5.823129415512084961e-01,3.496086966513959560e+00
-5.816726684570312500e-01,3.496069403980412993e+00
-5.810324549674987793e-01,3.496051422270589182e+00
-5.803921818733215332e-01,3.496033076024036568e+00
-5.797519087791442871e-01,3.496014256000584020e+00
-5.791116356849670410e-01,3.495994986751997935e+00
-5.784714221954345703e-01,3.495975204630289213e+00
-5.778311491012573242e-01,3.495954876481968121e+00
-5.771908760070800781e-01,3.495933979029475225e+00
-5.765506625175476074e-01,3.495912445259936163e+00
-5.759103894233703613e-01,3.495890247426290731e+00
-5.752701163291931152e-01,3.495867360871797835e+00
-5.746298432350158691e-01,3.495843692448317164e+00
-5.739896297454833984e-01,3.495819216395898099e+00
-5.733493566513061523e-01,3.495793883987887707e+00
-5.727090835571289062e-01,3.495767640139360921e+00
-5.720688700675964355e-01,3.495740413608097619e+00
-5.714285969734191895e-01,3.495712134966321383e+00
-5.707883238792419434e-01,3.495682783193383880e+00
-5.701480507850646973e-01,3.495652253045761437e+00
-5.695078372955322266e-01,3.495620504944298546e+00
-5.688675642013549805e-01,3.495587429063561125e+00
-5.682272911071777344e-01,3.495552972571163597e+00
-5.675870776176452637e-01,3.495517094553972193e+00
-5.669468045234680176e-01,3.495479663160055761e+00
-5.663065314292907715e-01,3.495440622167048872e+00
-5.656662583351135254e-01,3.495399880712158236e+00
-5.650260448455810547e-01,3.495357372426871834e+00
-5.643857717514038086e-01,3.495312991824742532e+00
-5.637454986572265625e-01,3.495266651828505822e+00
-5.631052851676940918e-01,3.495218277557574638e+00
-5.624650120735168457e-01,3.495167755060374581e+00
-5.618247389793395996e-01,3.495115004183461771e+00
-5.611844658851623535e-01,3.495059905133864220e+00
-5.605442523956298828e-01,3.495002407727108462e+00
-5.599039793014526367e-01,3.494942349592927933e+00
-5.592637062072753906e-01,3.494879706187561830e+00
-5.586234927177429199e-01,3.494814339376685730e+00
-5.579832196235656738e-01,3.494746138678601177e+00
-5.573429465293884277e-01,3.494675040947930356e+00
-5.567026734352111816e-01,3.494600922633667395e+00
-5.560624599456787109e-01,3.494523711866803328e+00
-5.554221868515014648e-01,3.494443281961997272e+00
-5.547819137573242188e-01,3.494359571229763262e+00
-5.541416406631469727e-01,3.494272446391354592e+00
-5.535014271736145020e-01,3.494181857847177497e+00
-5.528611540794372559e-01,3.494087723450499894e+00
-5.522208809852600098e-01,3.493989906762785758e+00
-5.515806674957275391e-01,3.493888394513088080e+00
-5.509403944015502930e-01,3.493783073002822981e+00
-5.503001213073730469e-01,3.493673872010448100e+00
-5.496598482131958008e-01,3.493560743806964464e+00
-5.490196347236633301e-01,3.493443613389749736e+00
-5.483793616294860840e-01,3.493322423401090226e+00
-5.477390885353088379e-01,3.493197124126420583e+00
-5.470988750457763672e-01,3.493067709939648324e+00
-5.464586019515991211e-01,3.492934081384709177e+00
-5.458183288574218750e-01,3.492796266049782439e+00
-5.451780557632446289e-01,3.492654221996886577e+00
-5.445378422737121582e-01,3.492507948849165267e+00
-5.438975691795349121e-01,3.492357436520293845e+00
-5.432572960853576660e-01,3.492202667954147799e+00
-5.426170825958251953e-01,3.492043713634550350e+00
-5.419768095016479492e-01,3.491880544339291959e+00
-5.413365364074707031e-01,3.491713207547766373e+00
-5.406962633132934570e-01,3.491541802974508002e+00
-5.400560498237609863e-01,3.491366322655582888e+00
-5.394157767295837402e-01,3.491186852081761494e+00
-5.387755036354064941e-01,3.491003471527256430e+00
-5.381352901458740234e-01,3.490816282635861079e+00
-5.374950170516967773e-01,3.490625369798317834e+00
-5.368547439575195312e-01,3.490430834612264110e+00
-5.362144708633422852e-01,3.490232810855324441e+00
-5.355742573738098145e-01,3.490031467541316434e+00
-5.349339842796325684e-01,3.489826884801300988e+00
-5.342937111854553223e-01,3.489619266422010924e+00
-5.336534976959228516e-01,3.489408759151688244e+00
-5.330132246017456055e-01,3.489195542269466266e+00
-5.323729515075683594e-01,3.488979780026209454e+00
-5.317326784133911133e-01,3.488761719571857878e+00
-5.310924649238586426e-01,3.488541548973012496e+00
-5.304521918296813965e-01,3.488319457176105587e+00
-5.298119187355041504e-01,3.488095697639939097e+00
-5.291717052459716797e-01,3.487870507906243311e+00
-5.285314321517944336e-01,3.487644108659155862e+00
-5.278911590576171875e-01,3.487416769466675781e+00
-5.272508859634399414e-01,3.487188740757809935e+00
-5.266106724739074707e-01,3.486960279933234652e+00
-5.259703993797302246e-01,3.486731670359651591e+00
-5.253301262855529785e-01,3.486503178611044973e+00
-5.246899127960205078e-01,3.486275099673593392e+00
-5.240496397018432617e-01,3.486047664160308646e+00
-5.234093666076660156e-01,3.485821227341640238e+00
-5.227690935134887695e-01,3.485596026481477150e+00
-5.221288800239562988e-01,3.485372381790938334e+00
-5.214886069297790527e-01,3.485150547674431998e+00
-5.208483338356018066e-01,3.484930851573261101e+00
-5.202081203460693359e-01,3.484713574486242749e+00
-5.195678472518920898e-01,3.484498976613336296e+00
-5.189275741577148438e-01,3.484287351627389562e+00
-5.182873010635375977e-01,3.484078990205934812e+00
-5.176470875740051270e-01,3.483874173484789338e+00
-5.170068144798278809e-01,3.483673173819692437e+00
-5.163665413856506348e-01,3.483476211621018059e+00
-5.157263278961181641e-01,3.483283602623891806e+00
-5.150860548019409180e-01,3.483095558652394619e+00
-5.144457817077636719e-01,3.482912311593289179e+00
-5.138055086135864258e-01,3.482734129224847486e+00
-5.131652951240539551e-01,3.482561246282427803e+00
-5.125250220298767090e-01,3.482393805473896542e+00
-5.118847489356994629e-01,3.482232054402833565e+00
-5.112445354461669922e-01,3.482076185553208525e+00
-5.106042623519897461e-01,3.481926350811093585e+00
-5.099639892578125000e-01,3.481782729402327803e+00
-5.093237161636352539e-01,3.481645458700819429e+00
-5.086835026741027832e-01,3.481514687947813158e+00
-5.080432295799255371e-01,3.481390545487341726e+00
-5.074029564857482910e-01,3.481273107262224720e+00
-5.067627429962158203e-01,3.481162493267183855e+00
-5.061224699020385742e-01,3.481058762290521358e+00
-5.054821968078613281e-01,3.480961982344661365e+00
-5.048419237136840820e-01,3.480872211193424270e+00
-5.042017102241516113e-01,3.480789461168128707e+00
-5.035614371299743652e-01,3.480713741428472563e+00
-5.029211640357971191e-01,3.480645077886202365e+00
-5.022809505462646484e-01,3.480583430748259488e+00
-5.016406774520874023e-01,3.480528761963966211e+00
-5.010004043579101562e-01,3.480481046998431083e+00
-5.003601312637329102e-01,3.480440210316169569e+00
-4.997198879718780518e-01,3.480406191306605557e+00
-4.990796446800231934e-01,3.480378873522768757e+00
-4.984394013881683350e-01,3.480358152026436613e+00
-4.977991282939910889e-01,3.480343922614908436e+00
-4.971588850021362305e-01,3.480336061198271658e+00
-4.965186119079589844e-01,3.480334388650491384e+00
-4.958783686161041260e-01,3.480338775459850265e+00
-4.952380955219268799e-01,3.480349033691821248e+00
-4.945978522300720215e-01,3.480365017196846544e+00
-4.939576089382171631e-01,3.480386507950319785e+00
-4.933173358440399170e-01,3.480413307797338707e+00
-4.926770925521850586e-01,3.480445235046400576e+00
-4.920368194580078125e-01,3.480482053976259316e+00
-4.913965761661529541e-01,3.480523546171361282e+00
-4.907563030719757080e-01,3.480569491048844277e+00
-4.901160597801208496e-01,3.480619637650423037e+00
-4.894758164882659912e-01,3.480673782709425623e+00
-4.888355433940887451e-01,3.480731655268521685e+00
-4.881953001022338867e-01,3.480793008931091670e+00
-4.875550270080566406e-01,3.480857651158570043e+00
-4.869147837162017822e-01,3.480925267858644201e+00
-4.862745106220245361e-01,3.480995671586331053e+00
-4.856342673301696777e-01,3.481068584760988571e+00
-4.849940240383148193e-01,3.481143786418658070e+00
-4.843537509441375732e-01,3.481221029014939461e+00
-4.837135076522827148e-01,3.481300069549035037e+00
-4.830732345581054688e-01,3.481380688029644510e+00
-4.824329912662506104e-01,3.481462663636268662e+00
-4.817927181720733643e-01,3.481545777348980408e+00
-4.811524748802185059e-01,3.481629792623546216e+00
-4.805122315883636475e-01,3.481714559213376692e+00
-4.798719584941864014e-01,3.481799849374902500e+00
-4.792317152023315430e-01,3.481885476908170407e+00
-4.785914421081542969e-01,3.481971280308308714e+00
-4.779511988162994385e-01,3.482057077383607258e+00
-4.773109257221221924e-01,3.482142747817838391e+00
-4.766706824302673340e-01,3.482228120981290864e+00
-4.760304391384124756e-01,3.482313094322809555e+00
-4.753901660442352295e-01,3.482397529966494876e+00
-4.747499227523803711e-01,3.482481349055017716e+00
-4.741096496582031250e-01,3.482564437601505247e+00
-4.734694063663482666e-01,3.482646749954263932e+00
-4.728291332721710205e-01,3.482728224639592973e+00
-4.721888899803161621e-01,3.482808796873411161e+00
-4.715486466884613037e-01,3.482888467881779526e+00
-4.709083735942840576e-01,3.482967206302460816e+00
-4.702681303024291992e-01,3.483045020122733426e+00
-4.696278572082519531e-01,3.483121927091681336e+00
-4.689876139163970947e-01,3.483197957073219442e+00
-4.683473408222198486e-01,3.483273158877410403e+00
-4.677070975303649902e-01,3.483347612220937695e+00
-4.670668542385101318e-01,3.483421358642607046e+00
-4.664265811443328857e-01,3.483494544634512913e+00
-4.657863378524780273e-01,3.483567254825821191e+00
-4.651460647583007812e-01,3.483639621760961091e+00
-4.645058214664459229e-01,3.483711772342122259e+00
-4.638655483722686768e-01,3.483783897038438049e+00
-4.632253050804138184e-01,3.483856138199210584e+00
-4.625850617885589600e-01,3.483928679342009893e+00
-4.619447886943817139e-01,3.484001739648092233e+00
-4.613045454025268555e-01,3.484075526858449123e+00
-4.606642723083496094e-01,3.484150239598902132e+00
-4.600240290164947510e-01,3.484226165318249802e+00
-4.593837559223175049e-01,3.484303516096415088e+00
-4.587435126304626465e-01,3.484382593111307713e+00
-4.581032693386077881e-01,3.484463618723646405e+00
-4.574629962444305420e-01,3.484546931226436328e+00
-4.568227529525756836e-01,3.484632799938038872e+00
-4.561824798583984375e-01,3.484721546204070819e+00
-4.555422365665435791e-01,3.484813476605210347e+00
-4.549019634723663330e-01,3.484908927337851736e+00
-4.542617201805114746e-01,3.485008225562146400e+00
-4.536214768886566162e-01,3.485111721910945981e+00
-4.529812037944793701e-01,3.485219752165799267e+00
-4.523409605026245117e-01,3.485332706302356698e+00
-4.517006874084472656e-01,3.485450909106676320e+00
-4.510604441165924072e-01,3.485574726131159373e+00
-4.504201710224151611e-01,3.485704568743521747e+00
-4.497799277305603027e-01,3.485840767844534227e+00
-4.491396844387054443e-01,3.485983744211693214e+00
-4.484994113445281982e-01,3.486133838260559337e+00
-4.478591680526733398e-01,3.486291460557363386e+00
-4.472188949584960938e-01,3.486456989768648818e+00
-4.465786516666412354e-01,3.486630781812206870e+00
-4.459383785724639893e-01,3.486813268287042966e+00
-4.452981352806091309e-01,3.487004758248732905e+00
-4.446578919887542725e-01,3.487205658796272090e+00
-4.440176188945770264e-01,3.487416353379456879e+00
-4.433773756027221680e-01,3.487637201608559945e+00
-4.427371025085449219e-01,3.487868511769896873e+00
-4.420968592166900635e-01,3.488110672068614804e+00
-4.414565861225128174e-01,3.488364028916987714e+00
-4.408163428306579590e-01,3.488628867806115252e+00
-4.401760995388031006e-01,3.488905544304280681e+00
-4.395358264446258545e-01,3.489194335000572522e+00
-4.388955831527709961e-01,3.489495529643881433e+00
-4.382553100585937500e-01,3.489809396020473464e+00
-4.376150667667388916e-01,3.490136223766578283e+00
-4.369747936725616455e-01,3.490476208941025504e+00
-4.363345503807067871e-01,3.490829563489571186e+00
-4.356943070888519287e-01,3.491196475198856675e+00
-4.350540339946746826e-01,3.491577157355952643e+00
-4.344137907028198242e-01,3.491971707245292045e+00
-4.337735176086425781e-01,3.492380295603822127e+00
-4.331332743167877197e-01,3.492802944927528408e+00
-4.324930012226104736e-01,3.493239797769973620e+00
-4.318527579307556152e-01,3.493690844788409855e+00
-4.312124848365783691e-01,3.494156106686142849e+00
-4.305722415447235107e-01,3.494635544363371871e+00
-4.299319982528686523e-01,3.495129079957994378e+00
-4.292917251586914062e-01,3.495636679263723678e+00
-4.286514818668365479e-01,3.496158175516991484e+00
-4.280112087726593018e-01,3.496693421833060533e+00
-4.273709654808044434e-01,3.497242171833889302e+00
-4.267306923866271973e-01,3.497804267787834931e+00
-4.260904490947723389e-01,3.498379338119250725e+00
-4.254502058029174805e-01,3.498967136356537111e+00
-4.248099327087402344e-01,3.499567316843927856e+00
-4.241696894168853760e-01,3.500179439816538007e+00
-4.235294163227081299e-01,3.500803136697509643e+00
-4.228891730308532715e-01,3.501437881417609255e+00
-4.222488999366760254e-01,3.502083220953750686e+00
-4.216086566448211670e-01,3.502738559921267480e+00
-4.209684133529663086e-01,3.503403322405523213e+00
-4.203281402587890625e-01,3.504076963430523328e+00
-4.196878969669342041e-01,3.504758708555894664e+00
-4.190476238727569580e-01,3.505447995920106141e+00
-4.184073805809020996e-01,3.506143996745455294e+00
-4.177671074867248535e-01,3.506846030352842813e+00
-4.171268641948699951e-01,3.507553244031380579e+00
-4.164866209030151367e-01,3.508264850955898240e+00
-4.158463478088378906e-01,3.508980039632630721e+00
-4.152061045169830322e-01,3.509697897774987752e+00
-4.145658314228057861e-01,3.510417576175068000e+00
-4.139255881309509277e-01,3.511138082361355828e+00
-4.132853150367736816e-01,3.511858597531227755e+00
-4.126450717449188232e-01,3.512578064448708126e+00
-4.120048284530639648e-01,3.513295555091253686e+00
-4.113645553588867188e-01,3.514010138731823218e+00
-4.107243120670318604e-01,3.514720760322010307e+00
-4.100840389728546143e-01,3.515426519715413534e+00
-4.094437956809997559e-01,3.516126344105830803e+00
-4.088035225868225098e-01,3.516819322742286591e+00
-4.081632792949676514e-01,3.517504389468088632e+00
-4.075230360031127930e-01,3.518180592253435712e+00
-4.068827629089355469e-01,3.518847026776876774e+00
-4.062425196170806885e-01,3.519502654247483875e+00
-4.056022465229034424e-01,3.520146610258648057e+00
-4.049620032310485840e-01,3.520777911771225899e+00
-4.043217301368713379e-01,3.521395709874578728e+00
-4.036814868450164795e-01,3.521999085571998478e+00
-4.030412435531616211e-01,3.522587247808553812e+00
-4.024009704589843750e-01,3.523159376326663761e+00
-4.017607271671295166e-01,3.523714643092813681e+00
-4.011204540729522705e-01,3.524252381504606735e+00
-4.004802107810974121e-01,3.524771828734514223e+00
-3.998399376869201660e-01,3.525272390424341040e+00
-3.991996943950653076e-01,3.525753383459974355e+00
-3.985594511032104492e-01,3.526214266857603086e+00
-3.979191780090332031e-01,3.526654547830923470e+00
-3.972789347171783447e-01,3.527073683138182592e+00
-3.966386616230010986e-01,3.527471330493776591e+00
-3.959984183311462402e-01,3.527847039091652981e+00
-3.953581452369689941e-01,3.528200552365498677e+00
-3.947179019451141357e-01,3.528531561132933536e+00
-3.940776586532592773e-01,3.528839854806301801e+00
-3.934373855590820312e-01,3.529125311712997259e+00
-3.927971422672271729e-01,3.529387777431673090e+00
-3.921568691730499268e-01,3.529627229692001933e+00
-3.915166258811950684e-01,3.529843652864854242e+00
-3.908763527870178223e-01,3.530037104413083160e+00
-3.902361094951629639e-01,3.530207714717599643e+00
-3.895958662033081055e-01,3.530355573450649764e+00
-3.889555931091308594e-01,3.530480961038930499e+00
-3.883153498172760010e-01,3.530584092635899118e+00
-3.876750767230987549e-01,3.530665282885681933e+00
-3.870348334312438965e-01,3.530724841327190333e+00
-3.863945603370666504e-01,3.530763185872572762e+00
-3.857543170452117920e-01,3.530780700526045202e+00
-3.851140737533569336e-01,3.530777897230387374e+00
-3.844738006591796875e-01,3.530755242943684813e+00
-3.838335573673248291e-01,3.530713255915874704e+00
-3.831932842731475830e-01,3.530652522588950681e+00
-3.825530409812927246e-01,3.530573605339228038e+00
-3.819127678871154785e-01,3.530477101317971211e+00
-3.812725245952606201e-01,3.530363680738093812e+00
-3.806322813034057617e-01,3.530233949244619751e+00
-3.799920082092285156e-01,3.530088592501930300e+00
-3.793517649173736572e-01,3.529928262638916348e+00
-3.787114918231964111e-01,3.529753638821102157e+00
-3.780712485313415527e-01,3.529565421142354609e+00
-3.774309754371643066e-01,3.529364294854277162e+00
-3.767907321453094482e-01,3.529150955210631935e+00
-3.761504888534545898e-01,3.528926101068547094e+00
-3.755102157592773438e-01,3.528690368134752120e+00
-3.748699724674224854e-01,3.528444452767244499e+00
-3.742296993732452393e-01,3.528189037107790860e+00
-3.735894560813903809e-01,3.527924748232602603e+00
-3.729491829872131348e-01,3.527652220964480279e+00
-3.723089396953582764e-01,3.527372114880326759e+00
-3.716686964035034180e-01,3.527084970400194752e+00
-3.710284233093261719e-01,3.526791391863167924e+00
-3.703881800174713135e-01,3.526491944165514703e+00
-3.697479069232940674e-01,3.526187139097008760e+00
-3.691076636314392090e-01,3.525877512144325543e+00
-3.684673905372619629e-01,3.525563524968210238e+00
-3.678271472454071045e-01,3.525245657102654029e+00
-3.671869039535522461e-01,3.524924330528434346e+00
-3.665466308593750000e-01,3.524599927986573622e+00
-3.659063875675201416e-01,3.524272857936696646e+00
-3.652661144733428955e-01,3.523943446400915391e+00
-3.646258711814880371e-01,3.523612049451120942e+00
-3.639855980873107910e-01,3.523278912834954646e+00
-3.633453547954559326e-01,3.522944362652996819e+00
-3.627051115036010742e-01,3.522608605000237425e+00
-3.620648384094238281e-01,3.522271865266257684e+00
-3.614245951175689697e-01,3.521934355309434217e+00
-3.607843220233917236e-01,3.521596217640669213e+00
-3.601440787315368652e-01,3.521257650627130698e+00
-3.595038056373596191e-01,3.520918754003430351e+00
-3.588635623455047607e-01,3.520579670600365141e+00
-3.582233190536499023e-01,3.520240456938985574e+00
-3.575830459594726562e-01,3.519901198494769901e+00
-3.569428026676177979e-01,3.519562022378853072e+00
-3.563025295734405518e-01,3.519222913466490965e+00
-3.556622862815856934e-01,3.518883977795982609e+00
-3.550220131874084473e-01,3.518545193763519485e+00
-3.543817698955535889e-01,3.518206648644558676e+00
-3.537415266036987305e-01,3.517868338978771270e+00
-3.531012535095214844e-01,3.517530283013863723e+00
-3.524610102176666260e-01,3.517192533927493425e+00
-3.518207371234893799e-01,3.516855054195549890e+00
-3.511804938316345215e-01,3.516517924409090057e+00
-3.505402207374572754e-01,3.516181145911220440e+00
-3.498999774456024170e-01,3.515844741809191376e+00
-3.492597341537475586e-01,3.515508777163002918e+00
-3.486194610595703125e-01,3.515173243051839425e+00
-3.479792177677154541e-01,3.514838249031681627e+00
-3.473389446735382080e-01,3.514503815696273570e+00
-3.466987013816833496e-01,3.514170013414817717e+00
-3.460584282875061035e-01,3.513836903870973138e+00
-3.454181849956512451e-01,3.513504643338293931e+00
-3.447779119014739990e-01,3.513173256872253347e+00
-3.441376686096191406e-01,3.512842890814452446e+00
-3.434974253177642822e-01,3.512513669826433205e+00
-3.428571522235870361e-01,3.512185710431164232e+00
-3.422169089317321777e-01,3.511859169379929035e+00
-3.415766358375549316e-01,3.511534173497368627e+00
-3.409363925457000732e-01,3.511210946904105512e+00
-3.402961194515228271e-01,3.510889586877670610e+00
-3.396558761596679688e-01,3.510570339157053965e+00
-3.390156328678131104e-01,3.510253358138334612e+00
-3.383753597736358643e-01,3.509938818421330708e+00
-3.377351164817810059e-01,3.509626976355519901e+00
-3.370948433876037598e-01,3.509317985931938555e+00
-3.364546000957489014e-01,3.509012092358947843e+00
-3.358143270015716553e-01,3.508709449811611147e+00
-3.351740837097167969e-01,3.508410317733021255e+00
-3.345338404178619385e-01,3.508114849157169424e+00
-3.338935673236846924e-01,3.507823287964942693e+00
-3.332533240318298340e-01,3.507535808067117067e+00
-3.326130509376525879e-01,3.507252565517603227e+00
-3.319728076457977295e-01,3.506973791671582852e+00
-3.313325345516204834e-01,3.506699584157264571e+00
-3.306922912597656250e-01,3.506430160094243575e+00
-3.300520479679107666e-01,3.506165628653379773e+00
-3.294117748737335205e-01,3.505906111906415212e+00
-3.287715315818786621e-01,3.505651722985283492e+00
-3.281312584877014160e-01,3.505402516345839992e+00
-3.274910151958465576e-01,3.505158582856149785e+00
-3.268507421016693115e-01,3.504919957873823044e+00
-3.262104988098144531e-01,3.504686670202993515e+00
-3.255702555179595947e-01,3.504458695543414937e+00
-3.249299824237823486e-01,3.504236015976282648e+00
-3.242897391319274902e-01,3.504018563573296774e+00
-3.236494660377502441e-01,3.503806243879644899e+00
-3.230092227458953857e-01,3.503598979350802001e+00
-3.223689496517181396e-01,3.503396624320788355e+00
-3.217287063598632812e-01,3.503198999669867586e+00
-3.210884630680084229e-01,3.503005902862302179e+00
-3.204481899738311768e-01,3.502817095518325541e+00
-3.198079466819763184e-01,3.502632384841519730e+00
-3.191676735877990723e-01,3.502451432234686024e+00
-3.185274302959442139e-01,3.502273968220406708e+00
-3.178871572017669678e-01,3.502099628565332523e+00
-3.172469139099121094e-01,3.501928089759634766e+00
-3.166066706180572510e-01,3.501758960326365244e+00
-3.159663975238800049e-01,3.501591811803449694e+00
-3.153261542320251465e-01,3.501426238142972380e+00
-3.146858811378479004e-01,3.501261814365606018e+00
-3.140456378459930420e-01,3.501098027672897128e+00
-3.134053647518157959e-01,3.500934451232954991e+00
-3.127651214599609375e-01,3.500770551227919025e+00
-3.121248781681060791e-01,3.500605849653292800e+00
-3.114846050739288330e-01,3.500439799318249445e+00
-3.108443617820739746e-01,3.500271906881295969e+00
-3.102040886878967285e-01,3.500101622759997255e+00
-3.095638453960418701e-01,3.499928455271739125e+00
-3.089235723018646240e-01,3.499751804537645228e+00
-3.082833290100097656e-01,3.499571183019841936e+00
-3.076430857181549072e-01,3.499386080303343416e+00
-3.070028126239776611e-01,3.499195931454863739e+00
-3.063625693321228027e-01,3.499000277916669788e+00
-3.057222962379455566e-01,3.498798594227213954e+00
-3.050820529460906982e-01,3.498590429860024109e+00
-3.044417798519134521e-01,3.498375271413731280e+00
-3.038015365600585938e-01,3.498152727406445894e+00
-3.031612932682037354e-01,3.497922373102250404e+00
-3.025210201740264893e-01,3.497683781872466646e+00
-3.018807768821716309e-01,3.497436637754730349e+00
-3.012405037879943848e-01,3.497180560714505226e+00
-3.006002604961395264e-01,3.496915276200431855e+00
-2.999599874019622803e-01,3.496640481715362014e+00
-2.993197441101074219e-01,3.496355961859752171e+00
-2.986795008182525635e-01,3.496061527502245525e+00
-2.980392277240753174e-01,3.495756971987870276e+00
-2.973989844322204590e-01,3.495442210309652076e+00
-2.967587113380432129e-01,3.495117128101970394e+00
-2.961184680461883545e-01,3.494781731022748694e+00
-2.954781949520111084e-01,3.494435950142973368e+00
-2.948379516601562500e-01,3.494079903102904616e+00
-2.941977083683013916e-01,3.493713602089936643e+00
-2.935574352741241455e-01,3.493337209763445195e+00
-2.929171919822692871e-01,3.492950900734628661e+00
-2.922769188880920410e-01,3.492554864354216804e+00
-2.916366755962371826e-01,3.492149372582608713e+00
-2.909964025020599365e-01,3.491734679130065633e+00
-2.903561592102050781e-01,3.491311150759572435e+00
-2.897159159183502197e-01,3.490879177961148994e+00
-2.890756428241729736e-01,3.490439096379523320e+00
-2.884353995323181152e-01,3.489991412642880597e+00
-2.877951264381408691e-01,3.489536591712581348e+00
-2.871548831462860107e-01,3.489075135930649996e+00
-2.865146100521087646e-01,3.488607568169257878e+00
-2.858743667602539062e-01,3.488134495458578677e+00
-2.852341234683990479e-01,3.487656529807451999e+00
-2.845938503742218018e-01,3.487174190227658066e+00
-2.839536070823669434e-01,3.486688246252594325e+00
-2.833133339881896973e-01,3.486199261416388584e+00
-2.826730906963348389e-01,3.485707968767534304e+00
-2.820328176021575928e-01,3.485215029515785101e+00
-2.813925743103027344e-01,3.484721186470717935e+00
-2.807523310184478760e-01,3.484227113428851830e+00
-2.801120579242706299e-01,3.483733522269286453e+00
-2.794718146324157715e-01,3.483241202023772409e+00
-2.788315415382385254e-01,3.482750774184137477e+00
-2.781912982463836670e-01,3.482263035292121778e+00
-2.775510251522064209e-01,3.481778651184790796e+00
-2.769107818603515625e-01,3.481298382913111666e+00
-2.762705385684967041e-01,3.480822878849701318e+00
-2.756302654743194580e-01,3.480352827612275934e+00
-2.749900221824645996e-01,3.479888930404218428e+00
-2.743497490882873535e-01,3.479431787280969246e+00
-2.737095057964324951e-01,3.478982080514209763e+00
-2.730692327022552490e-01,3.478540394269481695e+00
-2.724289894104003906e-01,3.478107353393644630e+00
-2.717887461185455322e-01,3.477683483112737228e+00
-2.711484730243682861e-01,3.477269271117276794e+00
-2.705082297325134277e-01,3.476865322581612183e+00
-2.698679566383361816e-01,3.476472046455281628e+00
-2.692277133464813232e-01,3.476089946407232567e+00
-2.685874402523040771e-01,3.475719356223452294e+00
-2.679471969604492188e-01,3.475360719497494699e+00
-2.673069238662719727e-01,3.475014337596701530e+00
-2.666666805744171143e-01,3.474680575149228901e+00
-2.660264372825622559e-01,3.474359658487162328e+00
-2.653861641883850098e-01,3.474051816276160221e+00
-2.647459208965301514e-01,3.473757290413638454e+00
-2.641056478023529053e-01,3.473476217393813403e+00
-2.634654045104980469e-01,3.473208743630578077e+00
-2.628251314163208008e-01,3.472954955798766008e+00
-2.621848881244659424e-01,3.472714927639237281e+00
-2.615446448326110840e-01,3.472488673939644777e+00
-2.609043717384338379e-01,3.472276171222763885e+00
-2.602641284465789795e-01,3.472077405261501326e+00
-2.596238553524017334e-01,3.471892283980636762e+00
-2.589836120605468750e-01,3.471720710757089989e+00
-2.583433389663696289e-01,3.471562537183542574e+00
-2.577030956745147705e-01,3.471417612155383026e+00
-2.570628523826599121e-01,3.471285753390213280e+00
-2.564225792884826660e-01,3.471166719133301548e+00
-2.557823359966278076e-01,3.471060266710680686e+00
-2.551420629024505615e-01,3.470966148767996806e+00
-2.545018196105957031e-01,3.470884074072046133e+00
-2.538615465164184570e-01,3.470813719603198955e+00
-2.532213032245635986e-01,3.470754772016564349e+00
-2.525810599327087402e-01,3.470706855486626274e+00
-2.519407868385314941e-01,3.470669648901999693e+00
-2.513005435466766357e-01,3.470642747441374354e+00
-2.506602704524993896e-01,3.470625777595042649e+00
-2.500200271606445312e-01,3.470618336010387495e+00
-2.493797689676284790e-01,3.470620010654326126e+00
-2.487395107746124268e-01,3.470630372331978464e+00
-2.480992525815963745e-01,3.470649016638452267e+00
-2.474589943885803223e-01,3.470675508267202503e+00
-2.468187510967254639e-01,3.470709371746520500e+00
-2.461784929037094116e-01,3.470750210012629289e+00
-2.455382347106933594e-01,3.470797566811966384e+00
-2.448979765176773071e-01,3.470850995539906503e+00
-2.442577183246612549e-01,3.470910056991147741e+00
-2.436174601316452026e-01,3.470974273105665198e+00
-2.429772019386291504e-01,3.471043257121507519e+00
-2.423369437456130981e-01,3.471116513227340050e+00
-2.416967004537582397e-01,3.471193646723254922e+00
-2.410564422607421875e-01,3.471274175158395536e+00
-2.404161840677261353e-01,3.471357690101989135e+00
-2.397759258747100830e-01,3.471443728491611758e+00
-2.391356676816940308e-01,3.471531923582971579e+00
-2.384954094886779785e-01,3.471621780542120561e+00
-2.378551512956619263e-01,3.471712946926331700e+00
-2.372149080038070679e-01,3.471804943400982779e+00
-2.365746498107910156e-01,3.471897399056083078e+00
-2.359343916177749634e-01,3.471989890224992159e+00
-2.352941334247589111e-01,3.472082007738626075e+00
-2.346538752317428589e-01,3.472173356403663647e+00
-2.340136170387268066e-01,3.472263556351215641e+00
-2.333733588457107544e-01,3.472352185077854259e+00
-2.327331155538558960e-01,3.472438837547051627e+00
-2.320928573608398438e-01,3.472523188087274004e+00
-2.314525991678237915e-01,3.472604787065112664e+00
-2.308123409748077393e-01,3.472683290738203699e+00
-2.301720827817916870e-01,3.472758310608082155e+00
-2.295318245887756348e-01,3.472829462160914815e+00
-2.288915663957595825e-01,3.472896362661653136e+00
-2.282513231039047241e-01,3.472958665261786315e+00
-2.276110649108886719e-01,3.473015978207405929e+00
-2.269708067178726196e-01,3.473067927677382816e+00
-2.263305485248565674e-01,3.473114167142353992e+00
-2.256902903318405151e-01,3.473154286923283429e+00
-2.250500321388244629e-01,3.473187988624607314e+00
-2.244097739458084106e-01,3.473214862889026477e+00
-2.237695306539535522e-01,3.473234587626416570e+00
-2.231292724609375000e-01,3.473246776621746079e+00
-2.224890142679214478e-01,3.473251100715385231e+00
-2.218487560749053955e-01,3.473247211707176429e+00
-2.212084978818893433e-01,3.473234755533741058e+00
-2.205682396888732910e-01,3.473213432612816121e+00
-2.199279814958572388e-01,3.473182893776786351e+00
-2.192877382040023804e-01,3.473142828706722085e+00
-2.186474800109863281e-01,3.473092927898826066e+00
-2.180072218179702759e-01,3.473032880196107897e+00
-2.173669636249542236e-01,3.472962431645380210e+00
-2.167267054319381714e-01,3.472881292486019511e+00
-2.160864472389221191e-01,3.472789173643439753e+00
-2.154461890459060669e-01,3.472685849583177831e+00
-2.148059457540512085e-01,3.472571101035917707e+00
-2.141656875610351562e-01,3.472444713771252189e+00
-2.135254293680191040e-01,3.472306465506863393e+00
-2.128851711750030518e-01,3.472156218387314475e+00
-2.122449129819869995e-01,3.471993791559355280e+00
-2.116046547889709473e-01,3.471819082273046142e+00
-2.109643965959548950e-01,3.471631982091277990e+00
-2.103241533041000366e-01,3.471432407134730003e+00
-2.096838951110839844e-01,3.471220298586282560e+00
-2.090436369180679321e-01,3.470995633074809739e+00
-2.084033787250518799e-01,3.470758446525655128e+00
-2.077631205320358276e-01,3.470508751732722441e+00
-2.071228623390197754e-01,3.470246620046797403e+00
-2.064826041460037231e-01,3.469972168297722703e+00
-2.058423459529876709e-01,3.469685499443444066e+00
-2.052021026611328125e-01,3.469386831691372297e+00
-2.045618444681167603e-01,3.469076331927761103e+00
-2.039215862751007080e-01,3.468754248398359774e+00
-2.032813280820846558e-01,3.468420867177990807e+00
-2.026410698890686035e-01,3.468076499595161621e+00
-2.020008116960525513e-01,3.467721469426993330e+00
-2.013605535030364990e-01,3.467356221728413956e+00
-2.007203102111816406e-01,3.466981116326612877e+00
-2.000800520181655884e-01,3.466596621274290690e+00
-1.994397938251495361e-01,3.466203240714358813e+00
-1.987995356321334839e-01,3.465801479604889934e+00
-1.981592774391174316e-01,3.465391909926643699e+00
-1.975190192461013794e-01,3.464975108703227669e+00
-1.968787610530853271e-01,3.464551712179984033e+00
-1.962385177612304688e-01,3.464122363793422199e+00
-1.955982595682144165e-01,3.463687732555928989e+00
-1.949580013751983643e-01,3.463248529049789859e+00
-1.943177431821823120e-01,3.462805483449679311e+00
-1.936774849891662598e-01,3.462359343445471360e+00
-1.930372267961502075e-01,3.461910865337283205e+00
-1.923969686031341553e-01,3.461460887141467158e+00
-1.917567253112792969e-01,3.461010180199298070e+00
-1.911164671182632446e-01,3.460559562347215401e+00
-1.904762089252471924e-01,3.460109876001948415e+00
-1.898359507322311401e-01,3.459661969844600726e+00
-1.891956925392150879e-01,3.459216684599472291e+00
-1.885554343461990356e-01,3.458774884936389071e+00
-1.879151761531829834e-01,3.458337398686047059e+00
-1.872749328613281250e-01,3.457905132343780608e+00
-1.866346746683120728e-01,3.457478875622807202e+00
-1.859944164752960205e-01,3.457059500507433825e+00
-1.853541582822799683e-01,3.456647839679473311e+00
-1.847139000892639160e-01,3.456244714252302508e+00
-1.840736418962478638e-01,3.455850913651799861e+00
-1.834333837032318115e-01,3.455467256856991298e+00
-1.827931404113769531e-01,3.455094511282634784e+00
-1.821528822183609009e-01,3.454733416449840000e+00
-1.815126240253448486e-01,3.454384671903249604e+00
-1.808723658323287964e-01,3.454048990048642409e+00
-1.802321076393127441e-01,3.453727066822473102e+00
-1.795918494462966919e-01,3.453419504613892244e+00
-1.789515912532806396e-01,3.453126929930253830e+00
-1.783113479614257812e-01,3.452849904325000274e+00
-1.776710897684097290e-01,3.452588953229859481e+00
-1.770308315753936768e-01,3.452344559593330420e+00
-1.763905733823776245e-01,3.452117202674578778e+00
-1.757503151893615723e-01,3.451907311129034817e+00
-1.751100569963455200e-01,3.451715179330938632e+00
-1.744697988033294678e-01,3.451541205614681473e+00
-1.738295555114746094e-01,3.451385657263262186e+00
-1.731892973184585571e-01,3.451248769205665035e+00
-1.725490391254425049e-01,3.451130713049079812e+00
-1.719087809324264526e-01,3.451031682142776891e+00
-1.712685227394104004e-01,3.450951731241110210e+00
-1.706282645463943481e-01,3.450890959686614856e+00
-1.699880063533782959e-01,3.450849342182833013e+00
-1.693477630615234375e-01,3.450826832245595277e+00
-1.687075048685073853e-01,3.450823377600258368e+00
-1.680672466754913330e-01,3.450838868647237767e+00
-1.674269884824752808e-01,3.450873089830057694e+00
-1.667867302894592285e-01,3.450925841355952262e+00
-1.661464720964431763e-01,3.450996906579514967e+00
-1.655062139034271240e-01,3.451085918321186607e+00
-1.648659706115722656e-01,3.451192594203792652e+00
-1.642257124185562134e-01,3.451316526284807118e+00
-1.635854542255401611e-01,3.451457348254338253e+00
-1.629451960325241089e-01,3.451614573410457965e+00
-1.623049378395080566e-01,3.451787732751700588e+00
-1.616646796464920044e-01,3.451976326905532133e+00
-1.610244214534759521e-01,3.452179802657773244e+00
-1.603841632604598999e-01,3.452397595604052238e+00
-1.597439199686050415e-01,3.452629103755577411e+00
-1.591036617755889893e-01,3.452873747505566193e+00
-1.584634035825729370e-01,3.453130831099777698e+00
-1.578231453895568848e-01,3.453399756224682093e+00
-1.571828871965408325e-01,3.453679803173014484e+00
-1.565426290035247803e-01,3.453970317000152779e+00
-1.559023708105087280e-01,3.454270612779681393e+00
-1.552621275186538696e-01,3.454579940305641195e+00
-1.546218693256378174e-01,3.454897621836220623e+00
-1.539816111326217651e-01,3.455222925682400970e+00
-1.533413529396057129e-01,3.455555146629822438e+00
-1.527010947465896606e-01,3.455893555292994357e+00
-1.520608365535736084e-01,3.456237469071467672e+00
-1.514205783605575562e-01,3.456586140916531047e+00
-1.507803350687026978e-01,3.456938883855821487e+00
-1.501400768756866455e-01,3.457295017800127823e+00
-1.494998186826705933e-01,3.457653838279768799e+00
-1.488595604896545410e-01,3.458014703220376074e+00
-1.482193022966384888e-01,3.458376976509901723e+00
-1.475790441036224365e-01,3.458740004834030657e+00
-1.469387859106063843e-01,3.459103187904606358e+00
-1.462985426187515259e-01,3.459465931105351721e+00
-1.456582844257354736e-01,3.459827685845923373e+00
-1.450180262327194214e-01,3.460187891764794799e+00
-1.443777680397033691e-01,3.460546042394592181e+00
-1.437375098466873169e-01,3.460901658850266571e+00
-1.430972516536712646e-01,3.461254264560120308e+00
-1.424569934606552124e-01,3.461603462918541929e+00
-1.418167501688003540e-01,3.461948795091890574e+00
-1.411764919757843018e-01,3.462289955180523293e+00
-1.405362337827682495e-01,3.462626550681646265e+00
-1.398959755897521973e-01,3.462958322463195682e+00
-1.392557173967361450e-01,3.463284949796014978e+00
-1.386154592037200928e-01,3.463606205504415669e+00
-1.379752010107040405e-01,3.463921896437722303e+00
-1.373349577188491821e-01,3.464231832146165146e+00
-1.366946995258331299e-01,3.464535835940317554e+00
-1.360544413328170776e-01,3.464833809919157126e+00
-1.354141831398010254e-01,3.465125658834492306e+00
-1.347739249467849731e-01,3.465411325093262995e+00
-1.341336667537689209e-01,3.465690772285507038e+00
-1.334934085607528687e-01,3.465964011334313533e+00
-1.328531652688980103e-01,3.466231010471405583e+00
-1.322129070758819580e-01,3.466491864327783112e+00
-1.315726488828659058e-01,3.466746644900121410e+00
-1.309323906898498535e-01,3.466995405428296984e+00
-1.302921324968338013e-01,3.467238308592829554e+00
-1.296518743038177490e-01,3.467475426150016471e+00
-1.290116161108016968e-01,3.467706958615462298e+00
-1.283713728189468384e-01,3.467933039956720975e+00
-1.277311146259307861e-01,3.468153860613970796e+00
-1.270908564329147339e-01,3.468369605856485904e+00
-1.264505982398986816e-01,3.468580498004672386e+00
-1.258103400468826294e-01,3.468786710686076802e+00
-1.251700818538665771e-01,3.468988500201027669e+00
-1.245298311114311218e-01,3.469186060258411253e+00
-1.238895729184150696e-01,3.469379656578500004e+00
-1.232493147253990173e-01,3.469569480605227074e+00
-1.226090639829635620e-01,3.469755780732157291e+00
-1.219688057899475098e-01,3.469938785616602406e+00
-1.213285475969314575e-01,3.470118676616835707e+00
-1.206882894039154053e-01,3.470295734592486525e+00
-1.200480386614799500e-01,3.470470133997346274e+00
-1.194077804684638977e-01,3.470642081059263973e+00
-1.187675222754478455e-01,3.470811750047769095e+00
-1.181272715330123901e-01,3.470979354527513827e+00
-1.174870133399963379e-01,3.471145044432777382e+00
-1.168467551469802856e-01,3.471308972873917931e+00
-1.162064969539642334e-01,3.471471286207385543e+00
-1.155662462115287781e-01,3.471632075070399281e+00
-1.149259880185127258e-01,3.471791464468587662e+00
-1.142857298254966736e-01,3.471949538769827370e+00
-1.136454790830612183e-01,3.472106357217441985e+00
-1.130052208900451660e-01,3.472261958578934937e+00
-1.123649626970291138e-01,3.472416364904474584e+00
-1.117247045040130615e-01,3.472569575823917454e+00
-1.110844537615776062e-01,3.472721576879453931e+00
-1.104441955685615540e-01,3.472872312696989816e+00
-1.098039373755455017e-01,3.473021744270077260e+00
-1.091636791825294495e-01,3.473169767631803850e+00
-1.085234284400939941e-01,3.473316255143812814e+00
-1.078831702470779419e-01,3.473461115672364485e+00
-1.072429120540618896e-01,3.473604169246524265e+00
-1.066026613116264343e-01,3.473745255941453003e+00
-1.059624031186103821e-01,3.473884162021915412e+00
-1.053221449255943298e-01,3.474020712815616641e+00
-1.046818867325782776e-01,3.474154640908019509e+00
-1.040416359901428223e-01,3.474285713548146859e+00
-1.034013777971267700e-01,3.474413689496425484e+00
-1.027611196041107178e-01,3.474538250112816140e+00
-1.021208688616752625e-01,3.474659127125372837e+00
-1.014806106686592102e-01,3.474776005840462201e+00
-1.008403524756431580e-01,3.474888590214121109e+00
-1.002000942826271057e-01,3.474996543521847947e+00
-9.955984354019165039e-02,3.475099551773475959e+00
-9.891958534717559814e-02,3.475197223424669968e+00
-9.827932715415954590e-02,3.475289300345160370e+00
-9.763907641172409058e-02,3.475375395440208237e+00
-9.699881821870803833e-02,3.475455190848210307e+00
-9.635856002569198608e-02,3.475528356097093763e+00
-9.571830183267593384e-02,3.475594534103287891e+00
-9.507805109024047852e-02,3.475653436067817292e+00
-9.443779289722442627e-02,3.475704749531322690e+00
-9.379753470420837402e-02,3.475748160322651437e+00
-9.315727651119232178e-02,3.475783377652787998e+00
-9.251702576875686646e-02,3.475810177045540073e+00
-9.187676757574081421e-02,3.475828255090024133e+00
-9.123650938272476196e-02,3.475837428400833318e+00
-9.059625864028930664e-02,3.475837474500266477e+00
-8.995600044727325439e-02,3.475828206122552722e+00
-8.931574225425720215e-02,3.475809503673117362e+00
-8.867548406124114990e-02,3.475781190927428987e+00
-8.803523331880569458e-02,3.475743221422612272e+00
-8.739497512578964233e-02,3.475695509053269294e+00
-8.675471693277359009e-02,3.475638046118380231e+00
-8.611446619033813477e-02,3.475570827108636962e+00
-8.547420799732208252e-02,3.475493891637631894e+00
-8.483394980430603027e-02,3.475407341383673909e+00
-8.419369161128997803e-02,3.475311279330249636e+00
-8.355344086885452271e-02,3.475205879170160550e+00
-8.291318267583847046e-02,3.475091303983288249e+00
-8.227292448282241821e-02,3.474967853843140997e+00
-8.163267374038696289e-02,3.474835751900752889e+00
-8.099241554737091064e-02,3.474695309786923758e+00
-8.035215735435485840e-02,3.474546926091543142e+00
-7.971189916133880615e-02,3.474390930384356757e+00
-7.907164841890335083e-02,3.474227821891822110e+00
-7.843139022588729858e-02,3.474058016378767988e+00
-7.779113203287124634e-02,3.473882055821071013e+00
-7.715088129043579102e-02,3.473700433660926734e+00
-7.651062309741973877e-02,3.473513724534719849e+00
-7.587036490440368652e-02,3.473322551522893598e+00
-7.523010671138763428e-02,3.473127502848210924e+00
-7.458985596895217896e-02,3.472929259157333082e+00
-7.394959777593612671e-02,3.472728466624406707e+00
-7.330933958292007446e-02,3.472525818398667585e+00
-7.266908884048461914e-02,3.472322028995922238e+00
-7.202883064746856689e-02,3.472117811835611967e+00
-7.138857245445251465e-02,3.471913892758117903e+00
-7.074831426143646240e-02,3.471711019443390889e+00
-7.010806351900100708e-02,3.471509908035351977e+00
-6.946780532598495483e-02,3.471311316271824765e+00
-6.882754713296890259e-02,3.471115973414381273e+00
-6.818728893995285034e-02,3.470924586616271679e+00
-6.754703819751739502e-02,3.470737906757055846e+00
-6.690678000450134277e-02,3.470556581932603635e+00
-6.626652181148529053e-02,3.470381296851731356e+00
-6.562627106904983521e-02,3.470212726016364435e+00
-6.498601287603378296e-02,3.470051459042319486e+00
-6.434575468301773071e-02,3.469898106690072481e+00
-6.370549649000167847e-02,3.469753215857890538e+00
-6.306524574756622314e-02,3.469617278600885868e+00
-6.242498755455017090e-02,3.469490761738360796e+00
-6.178473308682441711e-02,3.469374091491138401e+00
-6.114447489380836487e-02,3.469267668278249950e+00
-6.050422042608261108e-02,3.469171768685022084e+00
-5.986396223306655884e-02,3.469086631157049183e+00
-5.922370776534080505e-02,3.469012491449225521e+00
-5.858344957232475281e-02,3.468949431289372942e+00
-5.794319510459899902e-02,3.468897592283554765e+00
-5.730293691158294678e-02,3.468856896797479994e+00
-5.666268244385719299e-02,3.468827298221895283e+00
-5.602242797613143921e-02,3.468808685099465272e+00
-5.538216978311538696e-02,3.468800797584790985e+00
-5.474191531538963318e-02,3.468803392924256990e+00
-5.410165712237358093e-02,3.468816110505918981e+00
-5.346140265464782715e-02,3.468838484543396383e+00
-5.282114446163177490e-02,3.468870056011717828e+00
-5.218088999390602112e-02,3.468910243870471533e+00
-5.154063552618026733e-02,3.468958375570639241e+00
-5.090037733316421509e-02,3.469013772789574013e+00
-5.026012286543846130e-02,3.469075629725148602e+00
-4.961986467242240906e-02,3.469143131381954070e+00
-4.897961020469665527e-02,3.469215381138675447e+00
-4.833935201168060303e-02,3.469291385515884230e+00
-4.769909754395484924e-02,3.469370143724287203e+00
-4.705884307622909546e-02,3.469450596376335128e+00
-4.641858488321304321e-02,3.469531633733562437e+00
-4.577833041548728943e-02,3.469612101506037494e+00
-4.513807222247123718e-02,3.469690824303035548e+00
-4.449781775474548340e-02,3.469766556312817940e+00
-4.385755956172943115e-02,3.469838105947097517e+00
-4.321730509400367737e-02,3.469904177725275041e+00
-4.257704690098762512e-02,3.469963530964355947e+00
-4.193679243326187134e-02,3.470014857511602990e+00
-4.129653796553611755e-02,3.470056906062481072e+00
-4.065627977252006531e-02,3.470088418809009312e+00
-4.001602530479431152e-02,3.470108153146743923e+00
-3.937576711177825928e-02,3.470114878675883752e+00
-3.873551264405250549e-02,3.470107418578299630e+00
-3.809525445103645325e-02,3.470084599089877209e+00
-3.745499998331069946e-02,3.470045324749963633e+00
-3.681474179029464722e-02,3.469988557305465626e+00
-3.617448732256889343e-02,3.469913282921933906e+00
-3.553423285484313965e-02,3.469818580378639439e+00
-3.489397466182708740e-02,3.469703590547488226e+00
-3.425372019410133362e-02,3.469567541716986891e+00
-3.361346200108528137e-02,3.469409742690928944e+00
-3.297320753335952759e-02,3.469229609046480256e+00
-3.233294934034347534e-02,3.469026632880241934e+00
-3.169269487261772156e-02,3.468800407138056485e+00
-3.105243854224681854e-02,3.468550648787708468e+00
-3.041218221187591553e-02,3.468277152637719851e+00
-2.977192588150501251e-02,3.467979878545121242e+00
-2.913166955113410950e-02,3.467658842470740410e+00
-2.849141508340835571e-02,3.467314239739242687e+00
-2.785115875303745270e-02,3.466946331496284728e+00
-2.721090242266654968e-02,3.466555512277715412e+00
-2.657064609229564667e-02,3.466142313467751812e+00
-2.593038976192474365e-02,3.465707392645802187e+00
-2.529013343155384064e-02,3.465251485053286284e+00
-2.464987710118293762e-02,3.464775470369740429e+00
-2.400962263345718384e-02,3.464280380266409942e+00
-2.336936630308628082e-02,3.463767298004855277e+00
-2.272910997271537781e-02,3.463237417174864774e+00
-2.208885364234447479e-02,3.462692070830955871e+00
-2.144859731197357178e-02,3.462132677088111343e+00
-2.080834098160266876e-02,3.461560727567253082e+00
-2.016808465123176575e-02,3.460977862835324270e+00
-1.952782832086086273e-02,3.460385724194719792e+00
-1.888757199048995972e-02,3.459786012896743479e+00
-1.824731752276420593e-02,3.459180630438543957e+00
-1.760706119239330292e-02,3.458571385619833904e+00
-1.696680486202239990e-02,3.457960219211747788e+00
-1.632654853165149689e-02,3.457349100835897637e+00
-1.568629220128059387e-02,3.456740003245439397e+00
-1.504603587090969086e-02,3.456134973226207663e+00
-1.440578047186136246e-02,3.455536001413092251e+00
-1.376552414149045944e-02,3.454945143966117183e+00
-1.312526781111955643e-02,3.454364412514435489e+00
-1.248501241207122803e-02,3.453795863435734859e+00
-1.184475608170032501e-02,3.453241412720129855e+00
-1.120449975132942200e-02,3.452703086980093428e+00
-1.056424342095851898e-02,3.452182762782873837e+00
-9.923987090587615967e-03,3.451682322735579511e+00
-9.283731691539287567e-03,3.451203543788142980e+00
-8.643475361168384552e-03,3.450748209570459579e+00
-8.003219030797481537e-03,3.450317932107856755e+00
-7.362963166087865829e-03,3.449914324730994686e+00
-6.722707301378250122e-03,3.449538844250106706e+00
-6.082450971007347107e-03,3.449192876451681045e+00
-5.442194640636444092e-03,3.448877727891455525e+00
-4.801938775926828384e-03,3.448594549394989439e+00
-4.161682911217212677e-03,3.448344412779172252e+00
-3.521426580846309662e-03,3.448128240982055281e+00
-2.881170483306050301e-03,3.447946841975618071e+00
-2.240914385765790939e-03,3.447800889541875691e+00
-1.600658288225531578e-03,3.447690947549759244e+00
-9.604021906852722168e-04,3.447617414506570110e+00
-3.201460931450128555e-04,3.447580565517605500e+00
3.201460931450128555e-04,3.447580560304416508e+00
9.604021906852722168e-04,3.447617398870693961e+00
1.600658288225531578e-03,3.447690921510491613e+00
2.240914385765790939e-03,3.447800853407288812e+00
2.881170483306050301e-03,3.447946795725105318e+00
3.521426580846309662e-03,3.448128184110142769e+00
4.161682911217212677e-03,3.448344346492146606e+00
4.801938775926828384e-03,3.448594473377508240e+00
5.442194640636444092e-03,3.448877641867613697e+00
6.082450971007347107e-03,3.449192782192357587e+00
6.722707301378250122e-03,3.449538740033802675e+00
7.362963166087865829e-03,3.449914212850619943e+00
8.003219030797481537e-03,3.450317811902001708e+00
8.643475361168384552e-03,3.450748081391967759e+00
9.283731691539287567e-03,3.451203409895727603e+00
9.923987090587615967e-03,3.451682177891862935e+00
1.056424342095851898e-02,3.452182612995329691e+00
1.120449975132942200e-02,3.452702932609098774e+00
1.184475608170032501e-02,3.453241254134825411e+00
1.248501241207122803e-02,3.453795697556580890e+00
1.312526781111955643e-02,3.454364243249565369e+00
1.376552414149045944e-02,3.454944968390501359e+00
1.440578047186136246e-02,3.455535820065323005e+00
1.504603587090969086e-02,3.456134789812602470e+00
1.568629220128059387e-02,3.456739818158077071e+00
1.632654853165149689e-02,3.457348908451796987e+00
1.696680486202239990e-02,3.457960031939379952e+00
1.760706119239330292e-02,3.458571192134896499e+00
1.824731752276420593e-02,3.459180431437937742e+00
1.888757199048995972e-02,3.459785814435547557e+00
1.952782832086086273e-02,3.460385531825740379e+00
2.016808465123176575e-02,3.460977671536169531e+00
2.080834098160266876e-02,3.461560532797506085e+00
2.144859731197357178e-02,3.462132488901471739e+00
2.208885364234447479e-02,3.462691880118137888e+00
2.272910997271537781e-02,3.463237224547072834e+00
2.336936630308628082e-02,3.463767104053411039e+00
2.400962263345718384e-02,3.464280185561008807e+00
2.464987710118293762e-02,3.464775298846391127e+00
2.529013343155384064e-02,3.465251297939403230e+00
2.593038976192474365e-02,3.465707213212660953e+00
2.657064609229564667e-02,3.466142127835289077e+00
2.721090242266654968e-02,3.466555341228313658e+00
2.785115875303745270e-02,3.466946155422566012e+00
2.849141508340835571e-02,3.467314071621775184e+00
2.913166955113410950e-02,3.467658682123652802e+00
2.977192588150501251e-02,3.467979714862648777e+00
3.041218221187591553e-02,3.468277007243724785e+00
3.105243854224681854e-02,3.468550500690495753e+00
3.169269487261772156e-02,3.468800257120375541e+00
3.233294934034347534e-02,3.469026490569036003e+00
3.297320753335952759e-02,3.469229474191977580e+00
3.361346200108528137e-02,3.469409623018722133e+00
3.425372019410133362e-02,3.469567413472810280e+00
3.489397466182708740e-02,3.469703469416569597e+00
3.553423285484313965e-02,3.469818466089996889e+00
3.617448732256889343e-02,3.469913175205395550e+00
3.681474179029464722e-02,3.469988455892550228e+00
3.745499998331069946e-02,3.470045229374665752e+00
3.809525445103645325e-02,3.470084504218616583e+00
3.873551264405250549e-02,3.470107329547048369e+00
3.937576711177825928e-02,3.470114785941398772e+00
4.001602530479431152e-02,3.470108057623539022e+00
4.065627977252006531e-02,3.470088337577289295e+00
4.129653796553611755e-02,3.470056830157604466e+00
4.193679243326187134e-02,3.470014786660046369e+00
4.257704690098762512e-02,3.469963464900344796e+00
4.321730509400367737e-02,3.469904110037603129e+00
4.385755956172943115e-02,3.469838042967666958e+00
4.449781775474548340e-02,3.469766503098008936e+00
4.513807222247123718e-02,3.469690769954216769e+00
4.577833041548728943e-02,3.469612055681215335e+00
4.641858488321304321e-02,3.469531587031481124e+00
4.705884307622909546e-02,3.469450553152982231e+00
4.769909754395484924e-02,3.469370100129988810e+00
4.833935201168060303e-02,3.469291348609235826e+00
4.897961020469665527e-02,3.469215343993921508e+00
4.961986467242240906e-02,3.469143097149057553e+00
5.026012286543846130e-02,3.469075598209109934e+00
5.090037733316421509e-02,3.469013741389956440e+00
5.154063552618026733e-02,3.468958351161816722e+00
5.218088999390602112e-02,3.468910219433240627e+00
5.282114446163177490e-02,3.468870031741487114e+00
5.346140265464782715e-02,3.468838462316575111e+00
5.410165712237358093e-02,3.468816088607659331e+00
5.474191531538963318e-02,3.468803374341227652e+00
5.538216978311538696e-02,3.468800781924834098e+00
5.602242797613143921e-02,3.468808668437828757e+00
5.666268244385719299e-02,3.468827283042901222e+00
5.730293691158294678e-02,3.468856882983680556e+00
5.794319510459899902e-02,3.468897579725350511e+00
5.858344957232475281e-02,3.468949418255330208e+00
5.922370776534080505e-02,3.469012481102776491e+00
5.986396223306655884e-02,3.469086621780551383e+00
6.050422042608261108e-02,3.469171760196454901e+00
6.114447489380836487e-02,3.469267659504911450e+00
6.178473308682441711e-02,3.469374083565253120e+00
6.242498755455017090e-02,3.469490754585571768e+00
6.306524574756622314e-02,3.469617270540479304e+00
6.370549649000167847e-02,3.469753212228422701e+00
6.434575468301773071e-02,3.469898103424926994e+00
6.498601287603378296e-02,3.470051456108011578e+00
6.562627106904983521e-02,3.470212722855299248e+00
6.626652181148529053e-02,3.470381291654582867e+00
6.690678000450134277e-02,3.470556577276768806e+00
6.754703819751739502e-02,3.470737902969315947e+00
6.818728893995285034e-02,3.470924584923229084e+00
6.882754713296890259e-02,3.471115971600083228e+00
6.946780532598495483e-02,3.471311314923083646e+00
7.010806351900100708e-02,3.471509906833444958e+00
7.074831426143646240e-02,3.471711017089546658e+00
7.138857245445251465e-02,3.471913890474672471e+00
7.202883064746856689e-02,3.472117809976238867e+00
7.266908884048461914e-02,3.472322027195973604e+00
7.330933958292007446e-02,3.472525817733863374e+00
7.394959777593612671e-02,3.472728465917992224e+00
7.458985596895217896e-02,3.472929258532473806e+00
7.523010671138763428e-02,3.473127501743941359e+00
7.587036490440368652e-02,3.473322550629408756e+00
7.651062309741973877e-02,3.473513723675281994e+00
7.715088129043579102e-02,3.473700432903934043e+00
7.779113203287124634e-02,3.473882055488045850e+00
7.843139022588729858e-02,3.474058016086064349e+00
7.907164841890335083e-02,3.474227821634830349e+00
7.971189916133880615e-02,3.474390929858433452e+00
8.035215735435485840e-02,3.474546925696595956e+00
8.099241554737091064e-02,3.474695309441271807e+00
8.163267374038696289e-02,3.474835751598566169e+00
8.227292448282241821e-02,3.474967853711187882e+00
8.291318267583847046e-02,3.475091303868174553e+00
8.355344086885452271e-02,3.475205879069843462e+00
8.419369161128997803e-02,3.475311279126483299e+00
8.483394980430603027e-02,3.475407341206479206e+00
8.547420799732208252e-02,3.475493891483709241e+00
8.611446619033813477e-02,3.475570826975072691e+00
8.675471693277359009e-02,3.475638046052222485e+00
8.739497512578964233e-02,3.475695508995984451e+00
8.803523331880569458e-02,3.475743221373063463e+00
8.867548406124114990e-02,3.475781190863210579e+00
8.931574225425720215e-02,3.475809503617689700e+00
8.995600044727325439e-02,3.475828206058833469e+00
9.059625864028930664e-02,3.475837474459106957e+00
9.123650938272476196e-02,3.475837428389029871e+00
9.187676757574081421e-02,3.475828255074807416e+00
9.251702576875686646e-02,3.475810177028121561e+00
9.315727651119232178e-02,3.475783377622912340e+00
9.379753470420837402e-02,3.475748160300256906e+00
9.443779289722442627e-02,3.475704749512157576e+00
9.507805109024047852e-02,3.475653436049093159e+00
9.571830183267593384e-02,3.475594534095293398e+00
9.635856002569198608e-02,3.475528356090274329e+00
9.699881821870803833e-02,3.475455190842399400e+00
9.763907641172409058e-02,3.475375395435261971e+00
9.827932715415954590e-02,3.475289300335696829e+00
9.891958534717559814e-02,3.475197223418418080e+00
9.955984354019165039e-02,3.475099551767413253e+00
1.002000942826271057e-01,3.474996543519278447e+00
1.008403524756431580e-01,3.474888590211945960e+00
1.014806106686592102e-01,3.474776005838621895e+00
1.021208688616752625e-01,3.474659127123818081e+00
1.027611196041107178e-01,3.474538250110520199e+00
1.034013777971267700e-01,3.474413689494213475e+00
1.040416359901428223e-01,3.474285713546050758e+00
1.046818867325782776e-01,3.474154640907431535e+00
1.053221449255943298e-01,3.474020712814793299e+00
1.059624031186103821e-01,3.473884162021501076e+00
1.066026613116264343e-01,3.473745255940873022e+00
1.072429120540618896e-01,3.473604169245747109e+00
1.078831702470779419e-01,3.473461115671632626e+00
1.085234284400939941e-01,3.473316255143201303e+00
1.091636791825294495e-01,3.473169767631633320e+00
1.098039373755455017e-01,3.473021744269840561e+00
1.104441955685615540e-01,3.472872312696791752e+00
1.110844537615776062e-01,3.472721576879289174e+00
1.117247045040130615e-01,3.472569575823698962e+00
1.123649626970291138e-01,3.472416364904292507e+00
1.130052208900451660e-01,3.472261958578784391e+00
1.136454790830612183e-01,3.472106357217317196e+00
1.142857298254966736e-01,3.471949538769750099e+00
1.149259880185127258e-01,3.471791464468545030e+00
1.155662462115287781e-01,3.471632075070363754e+00
1.162064969539642334e-01,3.471471286207313156e+00
1.168467551469802856e-01,3.471308972873857979e+00
1.174870133399963379e-01,3.471145044432738302e+00
1.181272715330123901e-01,3.470979354527480965e+00
1.187675222754478455e-01,3.470811750047755773e+00
1.194077804684638977e-01,3.470642081059252870e+00
1.200480386614799500e-01,3.470470133997337392e+00
1.206882894039154053e-01,3.470295734592467429e+00
1.213285475969314575e-01,3.470118676616823272e+00
1.219688057899475098e-01,3.469938785616589971e+00
1.226090639829635620e-01,3.469755780732146633e+00
1.232493147253990173e-01,3.469569480605222189e+00
1.238895729184150696e-01,3.469379656578497340e+00
1.245298311114311218e-01,3.469186060258409032e+00
1.251700818538665771e-01,3.468988500201023228e+00
1.258103400468826294e-01,3.468786710686073249e+00
1.264505982398986816e-01,3.468580498004669721e+00
1.270908564329147339e-01,3.468369605856483684e+00
1.277311146259307861e-01,3.468153860613967687e+00
1.283713728189468384e-01,3.467933039956719199e+00
1.290116161108016968e-01,3.467706958615461410e+00
1.296518743038177490e-01,3.467475426150015139e+00
1.302921324968338013e-01,3.467238308592828666e+00
1.309323906898498535e-01,3.466995405428296539e+00
1.315726488828659058e-01,3.466746644900120522e+00
1.322129070758819580e-01,3.466491864327782668e+00
1.328531652688980103e-01,3.466231010471405138e+00
1.334934085607528687e-01,3.465964011334313533e+00
1.341336667537689209e-01,3.465690772285506149e+00
1.347739249467849731e-01,3.465411325093262995e+00
1.354141831398010254e-01,3.465125658834491862e+00
1.360544413328170776e-01,3.464833809919157126e+00
1.366946995258331299e-01,3.464535835940317110e+00
1.373349577188491821e-01,3.464231832146164702e+00
1.379752010107040405e-01,3.463921896437721859e+00
1.386154592037200928e-01,3.463606205504415225e+00
1.392557173967361450e-01,3.463284949796014978e+00
1.398959755897521973e-01,3.462958322463196126e+00
1.405362337827682495e-01,3.462626550681646265e+00
1.411764919757843018e-01,3.462289955180522849e+00
1.418167501688003540e-01,3.461948795091890574e+00
1.424569934606552124e-01,3.461603462918541929e+00
1.430972516536712646e-01,3.461254264560120308e+00
1.437375098466873169e-01,3.460901658850266571e+00
1.443777680397033691e-01,3.460546042394591737e+00
1.450180262327194214e-01,3.460187891764794799e+00
1.456582844257354736e-01,3.459827685845923373e+00
1.462985426187515259e-01,3.459465931105351721e+00
1.469387859106063843e-01,3.459103187904606358e+00
1.475790441036224365e-01,3.458740004834030657e+00
1.482193022966384888e-01,3.458376976509901723e+00
1.488595604896545410e-01,3.458014703220376074e+00
1.494998186826705933e-01,3.457653838279768355e+00
1.501400768756866455e-01,3.457295017800127823e+00
1.507803350687026978e-01,3.456938883855821931e+00
1.514205783605575562e-01,3.456586140916530603e+00
1.520608365535736084e-01,3.456237469071467228e+00
1.527010947465896606e-01,3.455893555292994357e+00
1.533413529396057129e-01,3.455555146629822438e+00
1.539816111326217651e-01,3.455222925682400970e+00
1.546218693256378174e-01,3.454897621836220623e+00
1.552621275186538696e-01,3.454579940305641195e+00
1.559023708105087280e-01,3.454270612779681393e+00
1.565426290035247803e-01,3.453970317000152779e+00
1.571828871965408325e-01,3.453679803173014484e+00
1.578231453895568848e-01,3.453399756224682093e+00
1.584634035825729370e-01,3.453130831099777254e+00
1.591036617755889893e-01,3.452873747505566193e+00
1.597439199686050415e-01,3.452629103755577411e+00
1.603841632604598999e-01,3.452397595604051794e+00
1.610244214534759521e-01,3.452179802657773244e+00
1.616646796464920044e-01,3.451976326905532577e+00
1.623049378395080566e-01,3.451787732751700588e+00
1.629451960325241089e-01,3.451614573410457965e+00
1.635854542255401611e-01,3.451457348254337809e+00
1.642257124185562134e-01,3.451316526284807118e+00
1.648659706115722656e-01,3.451192594203792652e+00
1.655062139034271240e-01,3.451085918321186607e+00
1.661464720964431763e-01,3.450996906579514967e+00
1.667867302894592285e-01,3.450925841355952706e+00
1.674269884824752808e-01,3.450873089830057250e+00
1.680672466754913330e-01,3.450838868647237767e+00
1.687075048685073853e-01,3.450823377600257924e+00
1.693477630615234375e-01,3.450826832245595277e+00
1.699880063533782959e-01,3.450849342182833013e+00
1.706282645463943481e-01,3.450890959686614856e+00
1.712685227394104004e-01,3.450951731241110210e+00
1.719087809324264526e-01,3.451031682142776447e+00
1.725490391254425049e-01,3.451130713049079812e+00
1.731892973184585571e-01,3.451248769205665035e+00
1.738295555114746094e-01,3.451385657263262186e+00
1.744697988033294678e-01,3.451541205614681473e+00
1.751100569963455200e-01,3.451715179330938632e+00
1.757503151893615723e-01,3.451907311129034817e+00
1.763905733823776245e-01,3.452117202674578778e+00
1.770308315753936768e-01,3.452344559593330420e+00
1.776710897684097290e-01,3.452588953229859481e+00
1.783113479614257812e-01,3.452849904325000274e+00
1.789515912532806396e-01,3.453126929930253830e+00
1.795918494462966919e-01,3.453419504613892244e+00
1.802321076393127441e-01,3.453727066822472658e+00
1.808723658323287964e-01,3.454048990048642409e+00
1.815126240253448486e-01,3.454384671903249604e+00
1.821528822183609009e-01,3.454733416449840000e+00
1.827931404113769531e-01,3.455094511282634784e+00
1.834333837032318115e-01,3.455467256856991298e+00
1.840736418962478638e-01,3.455850913651800305e+00
1.847139000892639160e-01,3.456244714252302064e+00
1.853541582822799683e-01,3.456647839679473311e+00
1.859944164752960205e-01,3.457059500507434269e+00
1.866346746683120728e-01,3.457478875622807202e+00
1.872749328613281250e-01,3.457905132343779719e+00
1.879151761531829834e-01,3.458337398686046615e+00
1.885554343461990356e-01,3.458774884936389071e+00
1.891956925392150879e-01,3.459216684599472291e+00
1.898359507322311401e-01,3.459661969844600726e+00
1.904762089252471924e-01,3.460109876001948415e+00
1.911164671182632446e-01,3.460559562347215401e+00
1.917567253112792969e-01,3.461010180199297626e+00
1.923969686031341553e-01,3.461460887141467158e+00
1.930372267961502075e-01,3.461910865337283205e+00
1.936774849891662598e-01,3.462359343445471360e+00
1.943177431821823120e-01,3.462805483449679311e+00
1.949580013751983643e-01,3.463248529049789859e+00
1.955982595682144165e-01,3.463687732555928989e+00
1.962385177612304688e-01,3.464122363793422199e+00
1.968787610530853271e-01,3.464551712179984477e+00
1.975190192461013794e-01,3.464975108703227669e+00
1.981592774391174316e-01,3.465391909926643255e+00
1.987995356321334839e-01,3.465801479604889934e+00
1.994397938251495361e-01,3.466203240714358813e+00
2.000800520181655884e-01,3.466596621274290246e+00
2.007203102111816406e-01,3.466981116326612877e+00
2.013605535030364990e-01,3.467356221728413956e+00
2.020008116960525513e-01,3.467721469426993330e+00
2.026410698890686035e-01,3.468076499595161621e+00
2.032813280820846558e-01,3.468420867177990807e+00
2.039215862751007080e-01,3.468754248398359774e+00
2.045618444681167603e-01,3.469076331927761103e+00
2.052021026611328125e-01,3.469386831691372297e+00
2.058423459529876709e-01,3.469685499443444066e+00
2.064826041460037231e-01,3.469972168297723147e+00
2.071228623390197754e-01,3.470246620046797403e+00
2.077631205320358276e-01,3.470508751732722441e+00
2.084033787250518799e-01,3.470758446525655128e+00
2.090436369180679321e-01,3.470995633074809739e+00
2.096838951110839844e-01,3.471220298586282560e+00
2.103241533041000366e-01,3.471432407134730447e+00
2.109643965959548950e-01,3.471631982091277990e+00
2.116046547889709473e-01,3.471819082273046142e+00
2.122449129819869995e-01,3.471993791559355280e+00
2.128851711750030518e-01,3.472156218387314475e+00
2.135254293680191040e-01,3.472306465506863837e+00
2.141656875610351562e-01,3.472444713771252189e+00
2.148059457540512085e-01,3.472571101035917707e+00
2.154461890459060669e-01,3.472685849583177387e+00
2.160864472389221191e-01,3.472789173643439753e+00
2.167267054319381714e-01,3.472881292486019067e+00
2.173669636249542236e-01,3.472962431645380210e+00
2.180072218179702759e-01,3.473032880196107897e+00
2.186474800109863281e-01,3.473092927898826066e+00
2.192877382040023804e-01,3.473142828706722529e+00
2.199279814958572388e-01,3.473182893776786351e+00
2.205682396888732910e-01,3.473213432612816121e+00
2.212084978818893433e-01,3.473234755533741058e+00
2.218487560749053955e-01,3.473247211707176429e+00
2.224890142679214478e-01,3.473251100715385231e+00
2.231292724609375000e-01,3.473246776621746079e+00
2.237695306539535522e-01,3.473234587626416570e+00
2.244097739458084106e-01,3.473214862889026477e+00
2.250500321388244629e-01,3.473187988624607314e+00
2.256902903318405151e-01,3.473154286923283429e+00
2.263305485248565674e-01,3.473114167142353992e+00
2.269708067178726196e-01,3.473067927677383260e+00
2.276110649108886719e-01,3.473015978207405929e+00
2.282513231039047241e-01,3.472958665261786315e+00
2.288915663957595825e-01,3.472896362661653136e+00
2.295318245887756348e-01,3.472829462160914815e+00
2.301720827817916870e-01,3.472758310608082155e+00
2.308123409748077393e-01,3.472683290738204143e+00
2.314525991678237915e-01,3.472604787065113108e+00
2.320928573608398438e-01,3.472523188087274004e+00
2.327331155538558960e-01,3.472438837547051627e+00
2.333733588457107544e-01,3.472352185077854259e+00
2.340136170387268066e-01,3.472263556351215641e+00
2.346538752317428589e-01,3.472173356403663647e+00
2.352941334247589111e-01,3.472082007738626075e+00
2.359343916177749634e-01,3.471989890224992159e+00
2.365746498107910156e-01,3.471897399056083522e+00
2.372149080038070679e-01,3.471804943400982779e+00
2.378551512956619263e-01,3.471712946926331256e+00
2.384954094886779785e-01,3.471621780542120561e+00
2.391356676816940308e-01,3.471531923582971579e+00
2.397759258747100830e-01,3.471443728491611758e+00
2.404161840677261353e-01,3.471357690101989135e+00
2.410564422607421875e-01,3.471274175158395536e+00
2.416967004537582397e-01,3.471193646723254922e+00
2.423369437456130981e-01,3.471116513227340050e+00
2.429772019386291504e-01,3.471043257121507519e+00
2.436174601316452026e-01,3.470974273105665198e+00
2.442577183246612549e-01,3.470910056991147741e+00
2.448979765176773071e-01,3.470850995539906503e+00
2.455382347106933594e-01,3.470797566811966828e+00
2.461784929037094116e-01,3.470750210012629289e+00
2.468187510967254639e-01,3.470709371746520500e+00
2.474589943885803223e-01,3.470675508267202947e+00
2.480992525815963745e-01,3.470649016638452267e+00
2.487395107746124268e-01,3.470630372331978464e+00
2.493797689676284790e-01,3.470620010654326126e+00
2.500200271606445312e-01,3.470618336010387495e+00
2.506602704524993896e-01,3.470625777595042649e+00
2.513005435466766357e-01,3.470642747441374354e+00
2.519407868385314941e-01,3.470669648901999693e+00
2.525810599327087402e-01,3.470706855486626274e+00
2.532213032245635986e-01,3.470754772016564349e+00
2.538615465164184570e-01,3.470813719603198955e+00
2.545018196105957031e-01,3.470884074072046133e+00
2.551420629024505615e-01,3.470966148767996806e+00
2.557823359966278076e-01,3.471060266710680686e+00
2.564225792884826660e-01,3.471166719133301548e+00
2.570628523826599121e-01,3.471285753390213280e+00
2.577030956745147705e-01,3.471417612155383026e+00
2.583433389663696289e-01,3.471562537183542574e+00
2.589836120605468750e-01,3.471720710757089989e+00
2.596238553524017334e-01,3.471892283980636762e+00
2.602641284465789795e-01,3.472077405261501326e+00
2.609043717384338379e-01,3.472276171222763885e+00
2.615446448326110840e-01,3.472488673939644777e+00
2.621848881244659424e-01,3.472714927639237281e+00
2.628251314163208008e-01,3.472954955798766008e+00
2.634654045104980469e-01,3.473208743630578077e+00
2.641056478023529053e-01,3.473476217393813403e+00
2.647459208965301514e-01,3.473757290413638010e+00
2.653861641883850098e-01,3.474051816276160221e+00
2.660264372825622559e-01,3.474359658487162328e+00
2.666666805744171143e-01,3.474680575149229345e+00
2.673069238662719727e-01,3.475014337596701086e+00
2.679471969604492188e-01,3.475360719497494699e+00
2.685874402523040771e-01,3.475719356223451850e+00
2.692277133464813232e-01,3.476089946407232567e+00
2.698679566383361816e-01,3.476472046455281628e+00
2.705082297325134277e-01,3.476865322581611739e+00
2.711484730243682861e-01,3.477269271117276794e+00
2.717887461185455322e-01,3.477683483112737672e+00
2.724289894104003906e-01,3.478107353393644630e+00
2.730692327022552490e-01,3.478540394269481695e+00
2.737095057964324951e-01,3.478982080514209763e+00
2.743497490882873535e-01,3.479431787280969246e+00
2.749900221824645996e-01,3.479888930404218428e+00
2.756302654743194580e-01,3.480352827612275934e+00
2.762705385684967041e-01,3.480822878849701318e+00
2.769107818603515625e-01,3.481298382913111666e+00
2.775510251522064209e-01,3.481778651184790796e+00
2.781912982463836670e-01,3.482263035292121778e+00
2.788315415382385254e-01,3.482750774184137477e+00
2.794718146324157715e-01,3.483241202023772409e+00
2.801120579242706299e-01,3.483733522269286453e+00
2.807523310184478760e-01,3.484227113428852274e+00
2.813925743103027344e-01,3.484721186470718379e+00
2.820328176021575928e-01,3.485215029515785101e+00
2.826730906963348389e-01,3.485707968767534304e+00
2.833133339881896973e-01,3.486199261416388584e+00
2.839536070823669434e-01,3.486688246252593881e+00
2.845938503742218018e-01,3.487174190227658066e+00
2.852341234683990479e-01,3.487656529807451999e+00
2.858743667602539062e-01,3.488134495458578677e+00
2.865146100521087646e-01,3.488607568169257434e+00
2.871548831462860107e-01,3.489075135930650440e+00
2.877951264381408691e-01,3.489536591712581348e+00
2.884353995323181152e-01,3.489991412642880153e+00
2.890756428241729736e-01,3.490439096379523320e+00
2.897159159183502197e-01,3.490879177961148550e+00
2.903561592102050781e-01,3.491311150759572879e+00
2.909964025020599365e-01,3.491734679130066077e+00
2.916366755962371826e-01,3.492149372582609157e+00
2.922769188880920410e-01,3.492554864354216804e+00
2.929171919822692871e-01,3.492950900734628661e+00
2.935574352741241455e-01,3.493337209763445195e+00
2.941977083683013916e-01,3.493713602089936643e+00
2.948379516601562500e-01,3.494079903102904616e+00
2.954781949520111084e-01,3.494435950142972480e+00
2.961184680461883545e-01,3.494781731022748694e+00
2.967587113380432129e-01,3.495117128101970394e+00
2.973989844322204590e-01,3.495442210309652076e+00
2.980392277240753174e-01,3.495756971987870276e+00
2.986795008182525635e-01,3.496061527502245525e+00
2.993197441101074219e-01,3.496355961859752171e+00
2.999599874019622803e-01,3.496640481715362014e+00
3.006002604961395264e-01,3.496915276200431855e+00
3.012405037879943848e-01,3.497180560714505670e+00
3.018807768821716309e-01,3.497436637754729905e+00
3.025210201740264893e-01,3.497683781872466646e+00
3.031612932682037354e-01,3.497922373102250404e+00
3.038015365600585938e-01,3.498152727406445894e+00
3.044417798519134521e-01,3.498375271413730836e+00
3.050820529460906982e-01,3.498590429860024109e+00
3.057222962379455566e-01,3.498798594227213954e+00
3.063625693321228027e-01,3.499000277916669788e+00
3.070028126239776611e-01,3.499195931454863739e+00
3.076430857181549072e-01,3.499386080303343416e+00
3.082833290100097656e-01,3.499571183019841936e+00
3.089235723018646240e-01,3.499751804537645228e+00
3.095638453960418701e-01,3.499928455271739125e+00
3.102040886878967285e-01,3.500101622759997255e+00
3.108443617820739746e-01,3.500271906881295969e+00
3.114846050739288330e-01,3.500439799318249889e+00
3.121248781681060791e-01,3.500605849653292800e+00
3.127651214599609375e-01,3.500770551227919469e+00
3.134053647518157959e-01,3.500934451232954991e+00
3.140456378459930420e-01,3.501098027672897572e+00
3.146858811378479004e-01,3.501261814365605574e+00
3.153261542320251465e-01,3.501426238142972380e+00
3.159663975238800049e-01,3.501591811803449694e+00
3.166066706180572510e-01,3.501758960326364800e+00
3.172469139099121094e-01,3.501928089759634322e+00
3.178871572017669678e-01,3.502099628565332523e+00
3.185274302959442139e-01,3.502273968220406708e+00
3.191676735877990723e-01,3.502451432234686024e+00
3.198079466819763184e-01,3.502632384841519730e+00
3.204481899738311768e-01,3.502817095518325985e+00
3.210884630680084229e-01,3.503005902862302179e+00
3.217287063598632812e-01,3.503198999669867142e+00
3.223689496517181396e-01,3.503396624320788799e+00
3.230092227458953857e-01,3.503598979350801557e+00
3.236494660377502441e-01,3.503806243879644899e+00
3.242897391319274902e-01,3.504018563573296774e+00
3.249299824237823486e-01,3.504236015976282648e+00
3.255702555179595947e-01,3.504458695543414937e+00
3.262104988098144531e-01,3.504686670202993515e+00
3.268507421016693115e-01,3.504919957873823044e+00
3.274910151958465576e-01,3.505158582856149341e+00
3.281312584877014160e-01,3.505402516345839992e+00
3.287715315818786621e-01,3.505651722985283492e+00
3.294117748737335205e-01,3.505906111906415212e+00
3.300520479679107666e-01,3.506165628653379773e+00
3.306922912597656250e-01,3.506430160094243575e+00
3.313325345516204834e-01,3.506699584157264127e+00
3.319728076457977295e-01,3.506973791671582852e+00
3.326130509376525879e-01,3.507252565517602783e+00
3.332533240318298340e-01,3.507535808067116623e+00
3.338935673236846924e-01,3.507823287964942693e+00
3.345338404178619385e-01,3.508114849157169424e+00
3.351740837097167969e-01,3.508410317733021699e+00
3.358143270015716553e-01,3.508709449811611147e+00
3.364546000957489014e-01,3.509012092358947843e+00
3.370948433876037598e-01,3.509317985931938555e+00
3.377351164817810059e-01,3.509626976355519901e+00
3.383753597736358643e-01,3.509938818421330708e+00
3.390156328678131104e-01,3.510253358138334612e+00
3.396558761596679688e-01,3.510570339157053965e+00
3.402961194515228271e-01,3.510889586877670610e+00
3.409363925457000732e-01,3.511210946904105512e+00
3.415766358375549316e-01,3.511534173497368183e+00
3.422169089317321777e-01,3.511859169379929035e+00
3.428571522235870361e-01,3.512185710431164676e+00
3.434974253177642822e-01,3.512513669826432761e+00
3.441376686096191406e-01,3.512842890814452446e+00
3.447779119014739990e-01,3.513173256872253347e+00
3.454181849956512451e-01,3.513504643338293931e+00
3.460584282875061035e-01,3.513836903870973138e+00
3.466987013816833496e-01,3.514170013414817717e+00
3.473389446735382080e-01,3.514503815696273126e+00
3.479792177677154541e-01,3.514838249031681627e+00
3.486194610595703125e-01,3.515173243051839869e+00
3.492597341537475586e-01,3.515508777163002918e+00
3.498999774456024170e-01,3.515844741809191376e+00
3.505402207374572754e-01,3.516181145911220440e+00
3.511804938316345215e-01,3.516517924409090501e+00
3.518207371234893799e-01,3.516855054195549890e+00
3.524610102176666260e-01,3.517192533927493425e+00
3.531012535095214844e-01,3.517530283013864167e+00
3.537415266036987305e-01,3.517868338978771270e+00
3.543817698955535889e-01,3.518206648644558676e+00
3.550220131874084473e-01,3.518545193763519485e+00
3.556622862815856934e-01,3.518883977795982609e+00
3.563025295734405518e-01,3.519222913466490965e+00
3.569428026676177979e-01,3.519562022378853072e+00
3.575830459594726562e-01,3.519901198494769901e+00
3.582233190536499023e-01,3.520240456938985574e+00
3.588635623455047607e-01,3.520579670600365141e+00
3.595038056373596191e-01,3.520918754003430351e+00
3.601440787315368652e-01,3.521257650627131142e+00
3.607843220233917236e-01,3.521596217640668769e+00
3.614245951175689697e-01,3.521934355309434661e+00
3.620648384094238281e-01,3.522271865266257684e+00
3.627051115036010742e-01,3.522608605000237425e+00
3.633453547954559326e-01,3.522944362652996819e+00
3.639855980873107910e-01,3.523278912834954202e+00
3.646258711814880371e-01,3.523612049451120942e+00
3.652661144733428955e-01,3.523943446400915391e+00
3.659063875675201416e-01,3.524272857936696646e+00
3.665466308593750000e-01,3.524599927986573622e+00
3.671869039535522461e-01,3.524924330528433902e+00
3.678271472454071045e-01,3.525245657102654029e+00
3.684673905372619629e-01,3.525563524968210238e+00
3.691076636314392090e-01,3.525877512144325543e+00
3.697479069232940674e-01,3.526187139097009204e+00
3.703881800174713135e-01,3.526491944165514703e+00
3.710284233093261719e-01,3.526791391863167924e+00
3.716686964035034180e-01,3.527084970400195196e+00
3.723089396953582764e-01,3.527372114880326759e+00
3.729491829872131348e-01,3.527652220964480279e+00
3.735894560813903809e-01,3.527924748232602159e+00
3.742296993732452393e-01,3.528189037107790860e+00
3.748699724674224854e-01,3.528444452767244499e+00
3.755102157592773438e-01,3.528690368134752120e+00
3.761504888534545898e-01,3.528926101068546650e+00
3.767907321453094482e-01,3.529150955210631935e+00
3.774309754371643066e-01,3.529364294854277162e+00
3.780712485313415527e-01,3.529565421142354609e+00
3.787114918231964111e-01,3.529753638821102157e+00
3.793517649173736572e-01,3.529928262638916348e+00
3.799920082092285156e-01,3.530088592501929856e+00
3.806322813034057617e-01,3.530233949244619751e+00
3.812725245952606201e-01,3.530363680738094256e+00
3.819127678871154785e-01,3.530477101317971211e+00
3.825530409812927246e-01,3.530573605339228038e+00
3.831932842731475830e-01,3.530652522588950237e+00
3.838335573673248291e-01,3.530713255915874704e+00
3.844738006591796875e-01,3.530755242943684813e+00
3.851140737533569336e-01,3.530777897230387374e+00
3.857543170452117920e-01,3.530780700526045202e+00
3.863945603370666504e-01,3.530763185872572762e+00
3.870348334312438965e-01,3.530724841327190333e+00
3.876750767230987549e-01,3.530665282885681933e+00
3.883153498172760010e-01,3.530584092635899118e+00
3.889555931091308594e-01,3.530480961038930499e+00
3.895958662033081055e-01,3.530355573450649764e+00
3.902361094951629639e-01,3.530207714717599643e+00
3.908763527870178223e-01,3.530037104413083160e+00
3.915166258811950684e-01,3.529843652864854242e+00
3.921568691730499268e-01,3.529627229692001933e+00
3.927971422672271729e-01,3.529387777431673534e+00
3.934373855590820312e-01,3.529125311712997259e+00
3.940776586532592773e-01,3.528839854806301801e+00
3.947179019451141357e-01,3.528531561132933536e+00
3.953581452369689941e-01,3.528200552365499121e+00
3.959984183311462402e-01,3.527847039091652981e+00
3.966386616230010986e-01,3.527471330493776591e+00
3.972789347171783447e-01,3.527073683138182592e+00
3.979191780090332031e-01,3.526654547830923470e+00
3.985594511032104492e-01,3.526214266857603086e+00
3.991996943950653076e-01,3.525753383459974355e+00
3.998399376869201660e-01,3.525272390424341040e+00
4.004802107810974121e-01,3.524771828734513779e+00
4.011204540729522705e-01,3.524252381504606735e+00
4.017607271671295166e-01,3.523714643092813681e+00
4.024009704589843750e-01,3.523159376326663317e+00
4.030412435531616211e-01,3.522587247808553368e+00
4.036814868450164795e-01,3.521999085571998478e+00
4.043217301368713379e-01,3.521395709874578728e+00
4.049620032310485840e-01,3.520777911771225899e+00
4.056022465229034424e-01,3.520146610258648057e+00
4.062425196170806885e-01,3.519502654247483875e+00
4.068827629089355469e-01,3.518847026776876774e+00
4.075230360031127930e-01,3.518180592253435712e+00
4.081632792949676514e-01,3.517504389468088632e+00
4.088035225868225098e-01,3.516819322742286591e+00
4.094437956809997559e-01,3.516126344105830803e+00
4.100840389728546143e-01,3.515426519715413534e+00
4.107243120670318604e-01,3.514720760322010307e+00
4.113645553588867188e-01,3.514010138731823218e+00
4.120048284530639648e-01,3.513295555091253242e+00
4.126450717449188232e-01,3.512578064448708126e+00
4.132853150367736816e-01,3.511858597531227311e+00
4.139255881309509277e-01,3.511138082361355828e+00
4.145658314228057861e-01,3.510417576175068000e+00
4.152061045169830322e-01,3.509697897774987752e+00
4.158463478088378906e-01,3.508980039632630721e+00
4.164866209030151367e-01,3.508264850955898240e+00
4.171268641948699951e-01,3.507553244031380579e+00
4.177671074867248535e-01,3.506846030352842813e+00
4.184073805809020996e-01,3.506143996745455738e+00
4.190476238727569580e-01,3.505447995920105697e+00
4.196878969669342041e-01,3.504758708555894664e+00
4.203281402587890625e-01,3.504076963430523328e+00
4.209684133529663086e-01,3.503403322405523213e+00
4.216086566448211670e-01,3.502738559921267480e+00
4.222488999366760254e-01,3.502083220953750686e+00
4.228891730308532715e-01,3.501437881417609255e+00
4.235294163227081299e-01,3.500803136697509643e+00
4.241696894168853760e-01,3.500179439816538007e+00
4.248099327087402344e-01,3.499567316843927856e+00
4.254502058029174805e-01,3.498967136356537111e+00
4.260904490947723389e-01,3.498379338119250725e+00
4.267306923866271973e-01,3.497804267787834931e+00
4.273709654808044434e-01,3.497242171833889302e+00
4.280112087726593018e-01,3.496693421833060533e+00
4.286514818668365479e-01,3.496158175516991484e+00
4.292917251586914062e-01,3.495636679263723678e+00
4.299319982528686523e-01,3.495129079957994378e+00
4.305722415447235107e-01,3.494635544363371871e+00
4.312124848365783691e-01,3.494156106686142849e+00
4.318527579307556152e-01,3.493690844788409855e+00
4.324930012226104736e-01,3.493239797769973620e+00
4.331332743167877197e-01,3.492802944927528408e+00
4.337735176086425781e-01,3.492380295603821683e+00
4.344137907028198242e-01,3.491971707245292045e+00
4.350540339946746826e-01,3.491577157355952643e+00
4.356943070888519287e-01,3.491196475198856675e+00
4.363345503807067871e-01,3.490829563489571186e+00
4.369747936725616455e-01,3.490476208941025504e+00
4.376150667667388916e-01,3.490136223766578283e+00
4.382553100585937500e-01,3.489809396020473464e+00
4.388955831527709961e-01,3.489495529643881433e+00
4.395358264446258545e-01,3.489194335000572522e+00
4.401760995388031006e-01,3.488905544304280681e+00
4.408163428306579590e-01,3.488628867806115252e+00
4.414565861225128174e-01,3.488364028916987714e+00
4.420968592166900635e-01,3.488110672068614804e+00
4.427371025085449219e-01,3.487868511769896873e+00
4.433773756027221680e-01,3.487637201608559501e+00
4.440176188945770264e-01,3.487416353379456879e+00
4.446578919887542725e-01,3.487205658796272090e+00
4.452981352806091309e-01,3.487004758248732905e+00
4.459383785724639893e-01,3.486813268287042966e+00
4.465786516666412354e-01,3.486630781812206870e+00
4.472188949584960938e-01,3.486456989768648818e+00
4.478591680526733398e-01,3.486291460557363830e+00
4.484994113445281982e-01,3.486133838260559337e+00
4.491396844387054443e-01,3.485983744211693214e+00
4.497799277305603027e-01,3.485840767844534227e+00
4.504201710224151611e-01,3.485704568743521747e+00
4.510604441165924072e-01,3.485574726131159373e+00
4.517006874084472656e-01,3.485450909106675876e+00
4.523409605026245117e-01,3.485332706302356698e+00
4.529812037944793701e-01,3.485219752165799711e+00
4.536214768886566162e-01,3.485111721910945981e+00
4.542617201805114746e-01,3.485008225562146400e+00
4.549019634723663330e-01,3.484908927337852180e+00
4.555422365665435791e-01,3.484813476605210347e+00
4.561824798583984375e-01,3.484721546204070819e+00
4.568227529525756836e-01,3.484632799938038428e+00
4.574629962444305420e-01,3.484546931226436328e+00
4.581032693386077881e-01,3.484463618723646405e+00
4.587435126304626465e-01,3.484382593111307713e+00
4.593837559223175049e-01,3.484303516096415088e+00
4.600240290164947510e-01,3.484226165318249357e+00
4.606642723083496094e-01,3.484150239598902132e+00
4.613045454025268555e-01,3.484075526858449123e+00
4.619447886943817139e-01,3.484001739648092233e+00
4.625850617885589600e-01,3.483928679342009893e+00
4.632253050804138184e-01,3.483856138199210584e+00
4.638655483722686768e-01,3.483783897038438049e+00
4.645058214664459229e-01,3.483711772342122259e+00
4.651460647583007812e-01,3.483639621760961091e+00
4.657863378524780273e-01,3.483567254825820747e+00
4.664265811443328857e-01,3.483494544634512913e+00
4.670668542385101318e-01,3.483421358642607046e+00
4.677070975303649902e-01,3.483347612220937251e+00
4.683473408222198486e-01,3.483273158877411291e+00
4.689876139163970947e-01,3.483197957073218998e+00
4.696278572082519531e-01,3.483121927091681336e+00
4.702681303024291992e-01,3.483045020122733426e+00
4.709083735942840576e-01,3.482967206302460816e+00
4.715486466884613037e-01,3.482888467881779970e+00
4.721888899803161621e-01,3.482808796873411161e+00
4.728291332721710205e-01,3.482728224639592973e+00
4.734694063663482666e-01,3.482646749954264376e+00
4.741096496582031250e-01,3.482564437601505247e+00
4.747499227523803711e-01,3.482481349055017272e+00
4.753901660442352295e-01,3.482397529966495320e+00
4.760304391384124756e-01,3.482313094322809555e+00
4.766706824302673340e-01,3.482228120981290864e+00
4.773109257221221924e-01,3.482142747817838391e+00
4.779511988162994385e-01,3.482057077383607258e+00
4.785914421081542969e-01,3.481971280308308714e+00
4.792317152023315430e-01,3.481885476908170851e+00
4.798719584941864014e-01,3.481799849374902500e+00
4.805122315883636475e-01,3.481714559213377136e+00
4.811524748802185059e-01,3.481629792623546216e+00
4.817927181720733643e-01,3.481545777348980408e+00
4.824329912662506104e-01,3.481462663636269106e+00
4.830732345581054688e-01,3.481380688029644510e+00
4.837135076522827148e-01,3.481300069549035037e+00
4.843537509441375732e-01,3.481221029014939461e+00
4.849940240383148193e-01,3.481143786418658514e+00
4.856342673301696777e-01,3.481068584760988571e+00
4.862745106220245361e-01,3.480995671586331497e+00
4.869147837162017822e-01,3.480925267858644201e+00
4.875550270080566406e-01,3.480857651158570043e+00
4.881953001022338867e-01,3.480793008931091670e+00
4.888355433940887451e-01,3.480731655268521685e+00
4.894758164882659912e-01,3.480673782709425623e+00
4.901160597801208496e-01,3.480619637650423037e+00
4.907563030719757080e-01,3.480569491048844277e+00
4.913965761661529541e-01,3.480523546171361282e+00
4.920368194580078125e-01,3.480482053976259316e+00
4.926770925521850586e-01,3.480445235046400576e+00
4.933173358440399170e-01,3.480413307797338707e+00
4.939576089382171631e-01,3.480386507950320230e+00
4.945978522300720215e-01,3.480365017196846544e+00
4.952380955219268799e-01,3.480349033691821248e+00
4.958783686161041260e-01,3.480338775459849820e+00
4.965186119079589844e-01,3.480334388650491384e+00
4.971588850021362305e-01,3.480336061198271658e+00
4.977991282939910889e-01,3.480343922614908436e+00
4.984394013881683350e-01,3.480358152026436613e+00
4.990796446800231934e-01,3.480378873522768313e+00
4.997198879718780518e-01,3.480406191306605557e+00
5.003601312637329102e-01,3.480440210316169569e+00
5.010004043579101562e-01,3.480481046998431083e+00
5.016406774520874023e-01,3.480528761963966211e+00
5.022809505462646484e-01,3.480583430748260376e+00
5.029211640357971191e-01,3.480645077886202365e+00
5.035614371299743652e-01,3.480713741428472119e+00
5.042017102241516113e-01,3.480789461168128707e+00
5.048419237136840820e-01,3.480872211193424270e+00
5.054821968078613281e-01,3.480961982344661365e+00
5.061224699020385742e-01,3.481058762290521358e+00
5.067627429962158203e-01,3.481162493267183855e+00
5.074029564857482910e-01,3.481273107262225164e+00
5.080432295799255371e-01,3.481390545487341726e+00
5.086835026741027832e-01,3.481514687947813158e+00
5.093237161636352539e-01,3.481645458700819873e+00
5.099639892578125000e-01,3.481782729402327803e+00
5.106042623519897461e-01,3.481926350811093585e+00
5.112445354461669922e-01,3.482076185553208969e+00
5.118847489356994629e-01,3.482232054402833121e+00
5.125250220298767090e-01,3.482393805473896542e+00
5.131652951240539551e-01,3.482561246282427359e+00
5.138055086135864258e-01,3.482734129224847486e+00
5.144457817077636719e-01,3.482912311593288734e+00
5.150860548019409180e-01,3.483095558652394175e+00
5.157263278961181641e-01,3.483283602623891806e+00
5.163665413856506348e-01,3.483476211621018059e+00
5.170068144798278809e-01,3.483673173819692437e+00
5.176470875740051270e-01,3.483874173484789338e+00
5.182873010635375977e-01,3.484078990205934812e+00
5.189275741577148438e-01,3.484287351627389562e+00
5.195678472518920898e-01,3.484498976613336296e+00
5.202081203460693359e-01,3.484713574486242749e+00
5.208483338356018066e-01,3.484930851573261545e+00
5.214886069297790527e-01,3.485150547674431998e+00
5.221288800239562988e-01,3.485372381790937890e+00
5.227690935134887695e-01,3.485596026481477594e+00
5.234093666076660156e-01,3.485821227341639794e+00
5.240496397018432617e-01,3.486047664160308646e+00
5.246899127960205078e-01,3.486275099673593392e+00
5.253301262855529785e-01,3.486503178611044973e+00
5.259703993797302246e-01,3.486731670359651147e+00
5.266106724739074707e-01,3.486960279933234652e+00
5.272508859634399414e-01,3.487188740757809491e+00
5.278911590576171875e-01,3.487416769466675781e+00
5.285314321517944336e-01,3.487644108659155862e+00
5.291717052459716797e-01,3.487870507906243311e+00
5.298119187355041504e-01,3.488095697639939097e+00
5.304521918296813965e-01,3.488319457176105587e+00
5.310924649238586426e-01,3.488541548973012496e+00
5.317326784133911133e-01,3.488761719571857878e+00
5.323729515075683594e-01,3.488979780026209454e+00
5.330132246017456055e-01,3.489195542269466266e+00
5.336534976959228516e-01,3.489408759151688244e+00
5.342937111854553223e-01,3.489619266422010924e+00
5.349339842796325684e-01,3.489826884801300988e+00
5.355742573738098145e-01,3.490031467541315990e+00
5.362144708633422852e-01,3.490232810855324885e+00
5.368547439575195312e-01,3.490430834612264555e+00
5.374950170516967773e-01,3.490625369798317834e+00
5.381352901458740234e-01,3.490816282635861079e+00
5.387755036354064941e-01,3.491003471527256430e+00
5.394157767295837402e-01,3.491186852081761494e+00
5.400560498237609863e-01,3.491366322655582888e+00
5.406962633132934570e-01,3.491541802974508002e+00
5.413365364074707031e-01,3.491713207547766817e+00
5.419768095016479492e-01,3.491880544339291959e+00
5.426170825958251953e-01,3.492043713634550350e+00
5.432572960853576660e-01,3.492202667954147799e+00
5.438975691795349121e-01,3.492357436520293845e+00
5.445378422737121582e-01,3.492507948849165267e+00
5.451780557632446289e-01,3.492654221996886577e+00
5.458183288574218750e-01,3.492796266049782439e+00
5.464586019515991211e-01,3.492934081384708733e+00
5.470988750457763672e-01,3.493067709939648324e+00
5.477390885353088379e-01,3.493197124126420583e+00
5.483793616294860840e-01,3.493322423401090671e+00
5.490196347236633301e-01,3.493443613389749736e+00
5.496598482131958008e-01,3.493560743806964464e+00
5.503001213073730469e-01,3.493673872010447212e+00
5.509403944015502930e-01,3.493783073002822981e+00
5.515806674957275391e-01,3.493888394513088524e+00
5.522208809852600098e-01,3.493989906762785758e+00
5.528611540794372559e-01,3.494087723450500338e+00
5.535014271736145020e-01,3.494181857847177497e+00
5.541416406631469727e-01,3.494272446391354592e+00
5.547819137573242188e-01,3.494359571229763262e+00
5.554221868515014648e-01,3.494443281961996828e+00
5.560624599456787109e-01,3.494523711866803328e+00
5.567026734352111816e-01,3.494600922633667395e+00
5.573429465293884277e-01,3.494675040947930356e+00
5.579832196235656738e-01,3.494746138678601177e+00
5.586234927177429199e-01,3.494814339376685730e+00
5.592637062072753906e-01,3.494879706187561830e+00
5.599039793014526367e-01,3.494942349592927933e+00
5.605442523956298828e-01,3.495002407727108018e+00
5.611844658851623535e-01,3.495059905133864220e+00
5.618247389793395996e-01,3.495115004183461771e+00
5.624650120735168457e-01,3.495167755060374581e+00
5.631052851676940918e-01,3.495218277557574638e+00
5.637454986572265625e-01,3.495266651828505822e+00
5.643857717514038086e-01,3.495312991824742532e+00
5.650260448455810547e-01,3.495357372426871834e+00
5.656662583351135254e-01,3.495399880712158236e+00
5.663065314292907715e-01,3.495440622167048428e+00
5.669468045234680176e-01,3.495479663160055317e+00
5.675870776176452637e-01,3.495517094553972193e+00
5.682272911071777344e-01,3.495552972571163597e+00
5.688675642013549805e-01,3.495587429063561125e+00
5.695078372955322266e-01,3.495620504944298546e+00
5.701480507850646973e-01,3.495652253045761881e+00
5.707883238792419434e-01,3.495682783193383880e+00
5.714285969734191895e-01,3.495712134966321383e+00
5.720688700675964355e-01,3.495740413608097619e+00
5.727090835571289062e-01,3.495767640139360921e+00
5.733493566513061523e-01,3.495793883987887707e+00
5.739896297454833984e-01,3.495819216395898099e+00
5.746298432350158691e-01,3.495843692448317164e+00
5.752701163291931152e-01,3.495867360871797835e+00
5.759103894233703613e-01,3.495890247426291175e+00
5.765506625175476074e-01,3.495912445259936607e+00
5.771908760070800781e-01,3.495933979029475225e+00
5.778311491012573242e-01,3.495954876481968121e+00
5.784714221954345703e-01,3.495975204630288768e+00
5.791116356849670410e-01,3.495994986751997935e+00
5.797519087791442871e-01,3.496014256000583575e+00
5.803921818733215332e-01,3.496033076024036568e+00
5.810324549674987793e-01,3.496051422270589182e+00
5.816726684570312500e-01,3.496069403980412993e+00
5.823129415512084961e-01,3.496086966513959560e+00
5.829532146453857422e-01,3.496104196022190802e+00
5.835934281349182129e-01,3.496121116593938982e+00
5.842337012290954590e-01,3.496137709355523704e+00
5.848739743232727051e-01,3.496154040993226353e+00
5.855142474174499512e-01,3.496170101439934896e+00
5.861544609069824219e-01,3.496185927590785170e+00
5.867947340011596680e-01,3.496201531924698180e+00
5.874350070953369141e-01,3.496216927914387540e+00
5.880752205848693848e-01,3.496232144622871463e+00
5.887154936790466309e-01,3.496247191129281617e+00
5.893557667732238770e-01,3.496262055300794813e+00
5.899960398674011230e-01,3.496276803325861771e+00
5.906362533569335938e-01,3.496291408046115379e+00
5.912765264511108398e-01,3.496305868273212880e+00
5.919167995452880859e-01,3.496320227515485435e+00
5.925570130348205566e-01,3.496334470907810577e+00
5.931972861289978027e-01,3.496348627397876996e+00
5.938375592231750488e-01,3.496362688422146370e+00
5.944778323173522949e-01,3.496376662812010316e+00
5.951180458068847656e-01,3.496390553579086458e+00
5.957583189010620117e-01,3.496404387510953171e+00
5.963985919952392578e-01,3.496418150983298112e+00
5.970388054847717285e-01,3.496431870552954901e+00
5.976790785789489746e-01,3.496445507185875101e+00
5.983193516731262207e-01,3.496459098418601918e+00
5.989596247673034668e-01,3.496472649708683544e+00
5.995998382568359375e-01,3.496486148548292316e+00
6.002401113510131836e-01,3.496499622494424031e+00
6.008803844451904297e-01,3.496513022856345909e+00
6.015205979347229004e-01,3.496526421765274506e+00
6.021608710289001465e-01,3.496539770085408172e+00
6.028011441230773926e-01,3.496553079912946949e+00
6.034414172172546387e-01,3.496566373987232801e+00
6.040816307067871094e-01,3.496579633088426675e+00
6.047219038009643555e-01,3.496592874000064022e+00
6.053621768951416016e-01,3.496606097425466686e+00
6.060023903846740723e-01,3.496619285990110182e+00
6.066426634788513184e-01,3.496632431354141257e+00
6.072829365730285645e-01,3.496645575181045906e+00
6.079232096672058105e-01,3.496658703780269661e+00
6.085634231567382812e-01,3.496671807360823614e+00
6.092036962509155273e-01,3.496684884668521676e+00
6.098439693450927734e-01,3.496697946617766561e+00
6.104841828346252441e-01,3.496710993023327774e+00
6.111244559288024902e-01,3.496724026372836747e+00
6.117647290229797363e-01,3.496737035067955190e+00
6.124050021171569824e-01,3.496750042764597222e+00
6.130452156066894531e-01,3.496763017864370493e+00
6.136854887008666992e-01,3.496775968663328182e+00
6.143257617950439453e-01,3.496788920110742271e+00
6.149659752845764160e-01,3.496801849274863372e+00
6.156062483787536621e-01,3.496814781762465518e+00
6.162465214729309082e-01,3.496827679136588429e+00
6.168867945671081543e-01,3.496840567199209104e+00
6.175270080566406250e-01,3.496853445730137455e+00
6.181672811508178711e-01,3.496866309588215316e+00
6.188075542449951172e-01,3.496879150449432316e+00
6.194477677345275879e-01,3.496891982860110382e+00
6.200880408287048340e-01,3.496904800966715854e+00
6.207283139228820801e-01,3.496917600153321981e+00
6.213685870170593262e-01,3.496930394634194528e+00
6.220088005065917969e-01,3.496943189536155572e+00
6.226490736007690430e-01,3.496955947028338230e+00
6.232893466949462891e-01,3.496968699348552256e+00
6.239295601844787598e-01,3.496981426961800032e+00
6.245698332786560059e-01,3.496994158547424902e+00
6.252101063728332520e-01,3.497006871416275864e+00
6.258503794670104980e-01,3.497019573521027880e+00
6.264905929565429688e-01,3.497032253273721469e+00
6.271308660507202148e-01,3.497044924467332727e+00
6.277711391448974609e-01,3.497057596150936920e+00
6.284113526344299316e-01,3.497070218498490313e+00
6.290516257286071777e-01,3.497082874254996199e+00
6.296918988227844238e-01,3.497095501588958655e+00
6.303321719169616699e-01,3.497108097942011717e+00
6.309723854064941406e-01,3.497120712394051090e+00
6.316126585006713867e-01,3.497133279748187551e+00
6.322529315948486328e-01,3.497145848978135962e+00
6.328931450843811035e-01,3.497158418520414980e+00
6.335334181785583496e-01,3.497170960805866535e+00
6.341736912727355957e-01,3.497183486069531000e+00
6.348139643669128418e-01,3.497196013042918494e+00
6.354541778564453125e-01,3.497208513219620230e+00
6.360944509506225586e-01,3.497221005412225914e+00
6.367347240447998047e-01,3.497233509051759892e+00
6.373749375343322754e-01,3.497245977299774822e+00
6.380152106285095215e-01,3.497258431895546416e+00
6.386554837226867676e-01,3.497270876175168297e+00
6.392957568168640137e-01,3.497283309755174319e+00
6.399359703063964844e-01,3.497295724907251824e+00
6.405762434005737305e-01,3.497308143041894635e+00
6.412165164947509766e-01,3.497320541783613290e+00
6.418567299842834473e-01,3.497332929798306012e+00
6.424970030784606934e-01,3.497345302107091936e+00
6.431372761726379395e-01,3.497357668702898437e+00
6.437775492668151855e-01,3.497370013558301682e+00
6.444177627563476562e-01,3.497382346347065241e+00
6.450580358505249023e-01,3.497394657980991362e+00
6.456983089447021484e-01,3.497406982332786463e+00
6.463385224342346191e-01,3.497419284850686427e+00
6.469787955284118652e-01,3.497431570699572667e+00
6.476190686225891113e-01,3.497443858759654578e+00
6.482593417167663574e-01,3.497456119147343223e+00
6.488995552062988281e-01,3.497468376323367600e+00
6.495398283004760742e-01,3.497480615966031436e+00
6.501801013946533203e-01,3.497492869881948963e+00
6.508203148841857910e-01,3.497505071679187338e+00
6.514605879783630371e-01,3.497517278345444680e+00
6.521008610725402832e-01,3.497529474624943902e+00
6.527411341667175293e-01,3.497541667304723934e+00
6.533813476562500000e-01,3.497553838499477763e+00
6.540216207504272461e-01,3.497566007468345894e+00
6.546618938446044922e-01,3.497578155313539661e+00
6.553021073341369629e-01,3.497590294904833641e+00
6.559423804283142090e-01,3.497602427389166380e+00
6.565826535224914551e-01,3.497614543429267364e+00
6.572229266166687012e-01,3.497626633027851817e+00
6.578631401062011719e-01,3.497638739717955580e+00
6.585034132003784180e-01,3.497650827307819732e+00
6.591436862945556641e-01,3.497662881541885760e+00
6.597838997840881348e-01,3.497674956188001172e+00
6.604241728782653809e-01,3.497687003735540756e+00
6.610644459724426270e-01,3.497699042930106916e+00
6.617047190666198730e-01,3.497711072010037725e+00
6.623449325561523438e-01,3.497723081936659817e+00
6.629852056503295898e-01,3.497735098911933793e+00
6.636254787445068359e-01,3.497747071406497543e+00
6.642656922340393066e-01,3.497759068265593463e+00
6.649059653282165527e-01,3.497771050569935092e+00
6.655462384223937988e-01,3.497783011837277023e+00
6.661865115165710449e-01,3.497794960371844120e+00
6.668267250061035156e-01,3.497806905502190311e+00
6.674669981002807617e-01,3.497818836968993317e+00
6.681072711944580078e-01,3.497830757897141041e+00
6.687474846839904785e-01,3.497842661949774445e+00
6.693877577781677246e-01,3.497854564450201043e+00
6.700280308723449707e-01,3.497866456481386166e+00
6.706683039665222168e-01,3.497878325011699374e+00
6.713085174560546875e-01,3.497890204536017844e+00
6.719487905502319336e-01,3.497902045570252305e+00
6.725890636444091797e-01,3.497913919418541795e+00
6.732292771339416504e-01,3.497925734576753598e+00
6.738695502281188965e-01,3.497937557988107571e+00
6.745098233222961426e-01,3.497949380875668091e+00
6.751500964164733887e-01,3.497961182138424441e+00
6.757903099060058594e-01,3.497972976064373185e+00
6.764305830001831055e-01,3.497984749292390561e+00
6.770708560943603516e-01,3.497996535131450813e+00
6.777110695838928223e-01,3.498008288504204977e+00
6.783513426780700684e-01,3.498020046501638003e+00
6.789916157722473145e-01,3.498031779127507512e+00
6.796318888664245605e-01,3.498043514462055192e+00
6.802721023559570312e-01,3.498055230730217069e+00
6.809123754501342773e-01,3.498066939697738409e+00
6.815526485443115234e-01,3.498078623293237044e+00
6.821928620338439941e-01,3.498090317607273292e+00
6.828331351280212402e-01,3.498102003222578471e+00
6.834734082221984863e-01,3.498113659729739311e+00
6.841136813163757324e-01,3.498125307176302101e+00
6.847538948059082031e-01,3.498136951341569212e+00
6.853941679000854492e-01,3.498148594882064089e+00
6.860344409942626953e-01,3.498160216596974958e+00
6.866746544837951660e-01,3.498171824240166927e+00
6.873149275779724121e-01,3.498183426645267602e+00
6.879552006721496582e-01,3.498195025725260976e+00
6.885954737663269043e-01,3.498206591509114283e+00
6.892356872558593750e-01,3.498218155107863048e+00
6.898759603500366211e-01,3.498229716335482742e+00
6.905162334442138672e-01,3.498241257171446073e+00
6.911564469337463379e-01,3.498252788112560907e+00
6.917967200279235840e-01,3.498264308014778390e+00
6.924369931221008301e-01,3.498275826109924491e+00
6.930772662162780762e-01,3.498287315433438849e+00
6.937174797058105469e-01,3.498298800204433512e+00
6.943577527999877930e-01,3.498310293714520736e+00
6.949980258941650391e-01,3.498321754750599588e+00
6.956382393836975098e-01,3.498333188338763833e+00
6.962785124778747559e-01,3.498344630973169611e+00
6.969187855720520020e-01,3.498356059036286325e+00
6.975590586662292480e-01,3.498367492364381270e+00
6.981992721557617188e-01,3.498378893636754583e+00
6.988395452499389648e-01,3.498390296560503820e+00
6.994798183441162109e-01,3.498401681062717650e+00
7.001200318336486816e-01,3.498413063498415632e+00
7.007603049278259277e-01,3.498424418695166516e+00
7.014005780220031738e-01,3.498435743471039139e+00
7.020408511161804199e-01,3.498447091840009016e+00
7.026810646057128906e-01,3.498458429261368963e+00
7.033213376998901367e-01,3.498469762854591991e+00
7.039616107940673828e-01,3.498481058825822387e+00
7.046018242835998535e-01,3.498492364128260590e+00
7.052420973777770996e-01,3.498503659278144440e+00
7.058823704719543457e-01,3.498514937932495350e+00
7.065226435661315918e-01,3.498526208459154851e+00
7.071628570556640625e-01,3.498537483491953815e+00
7.078031301498413086e-01,3.498548728121950724e+00
7.084434032440185547e-01,3.498559997023709567e+00
7.090836167335510254e-01,3.498571233547453030e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431342703e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827010868e+00
7.154862284660339355e-01,3.498683712834538273e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_22.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332599e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310008256e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199988401e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394285879e+00
-7.391756772994995117e-01,3.499329455713487746e+00
-7.385354042053222656e-01,3.499290310198215792e+00
-7.378951907157897949e-01,3.499254272943095767e+00
-7.372549176216125488e-01,3.499221035518611522e+00
-7.366146445274353027e-01,3.499190308548120854e+00
-7.359744310379028320e-01,3.499161810709903619e+00
-7.353341579437255859e-01,3.499135345424798871e+00
-7.346938848495483398e-01,3.499110643477403748e+00
-7.340536117553710938e-01,3.499087545600094273e+00
-7.334133982658386230e-01,3.499065888544610203e+00
-7.327731251716613770e-01,3.499045496965847768e+00
-7.321328520774841309e-01,3.499026222370892558e+00
-7.314926385879516602e-01,3.499007943430565426e+00
-7.308523654937744141e-01,3.498990556624775650e+00
-7.302120923995971680e-01,3.498973958642598525e+00
-7.295718193054199219e-01,3.498958034156954611e+00
-7.289316058158874512e-01,3.498942744892941548e+00
-7.282913327217102051e-01,3.498927978276722861e+00
-7.276510596275329590e-01,3.498913699841481151e+00
-7.270108461380004883e-01,3.498899839643309306e+00
-7.263705730438232422e-01,3.498886348561142334e+00
-7.257302999496459961e-01,3.498873164467383390e+00
-7.250900268554687500e-01,3.498860265175410156e+00
-7.244498133659362793e-01,3.498847606266390464e+00
-7.238095402717590332e-01,3.498835183943098670e+00
-7.231692671775817871e-01,3.498822922615272724e+00
-7.225290536880493164e-01,3.498810804696006915e+00
-7.218887805938720703e-01,3.498798870934832550e+00
-7.212485074996948242e-01,3.498787026575536974e+00
-7.206082344055175781e-01,3.498775295249560102e+00
-7.199680209159851074e-01,3.498763650697618743e+00
-7.193277478218078613e-01,3.498752078317975744e+00
-7.186874747276306152e-01,3.498740585588365537e+00
-7.180472612380981445e-01,3.498729138286574170e+00
-7.174069881439208984e-01,3.498717733438055255e+00
-7.167667150497436523e-01,3.498706379038741598e+00
-7.161264419555664062e-01,3.498695036547688098e+00
-7.154862284660339355e-01,3.498683712835688908e+00
-7.148459553718566895e-01,3.498672445828397315e+00
-7.142056822776794434e-01,3.498661171784237744e+00
-7.135654091835021973e-01,3.498649912795520400e+00
-7.129251956939697266e-01,3.498638673465038984e+00
-7.122849225997924805e-01,3.498627422342547533e+00
-7.116446495056152344e-01,3.498616188186638443e+00
-7.110044360160827637e-01,3.498604949435510036e+00
-7.103641629219055176e-01,3.498593707754836579e+00
-7.097238898277282715e-01,3.498582472190580717e+00
-7.090836167335510254e-01,3.498571233554599758e+00
-7.084434032440185547e-01,3.498559997032249402e+00
-7.078031301498413086e-01,3.498548728132147012e+00
-7.071628570556640625e-01,3.498537483504117862e+00
-7.065226435661315918e-01,3.498526208473653920e+00
-7.058823704719543457e-01,3.498514937949762427e+00
-7.052420973777770996e-01,3.498503659298691559e+00
-7.046018242835998535e-01,3.498492364152689049e+00
-7.039616107940673828e-01,3.498481058854839620e+00
-7.033213376998901367e-01,3.498469762889030221e+00
-7.026810646057128906e-01,3.498458429302205186e+00
-7.020408511161804199e-01,3.498447091888389426e+00
-7.014005780220031738e-01,3.498435743528306663e+00
-7.007603049278259277e-01,3.498424418762892785e+00
-7.001200318336486816e-01,3.498413063578440507e+00
-6.994798183441162109e-01,3.498401681157186971e+00
-6.988395452499389648e-01,3.498390296671926247e+00
-6.981992721557617188e-01,3.498378893768051334e+00
-6.975590586662292480e-01,3.498367492518954514e+00
-6.969187855720520020e-01,3.498356059218096448e+00
-6.962785124778747559e-01,3.498344631186819154e+00
-6.956382393836975098e-01,3.498333188589593856e+00
-6.949980258941650391e-01,3.498321755044800252e+00
-6.943577527999877930e-01,3.498310294059271630e+00
-6.937174797058105469e-01,3.498298800608035997e+00
-6.930772662162780762e-01,3.498287315905483474e+00
-6.924369931221008301e-01,3.498275826661494392e+00
-6.917967200279235840e-01,3.498264308658649568e+00
-6.911564469337463379e-01,3.498252788863450036e+00
-6.905162334442138672e-01,3.498241258046271174e+00
-6.898759603500366211e-01,3.498229717353714463e+00
-6.892356872558593750e-01,3.498218156291835079e+00
-6.885954737663269043e-01,3.498206592884415933e+00
-6.879552006721496582e-01,3.498195027321232331e+00
-6.873149275779724121e-01,3.498183428495448055e+00
-6.866746544837951660e-01,3.498171826382868055e+00
-6.860344409942626953e-01,3.498160219075878707e+00
-6.853941679000854492e-01,3.498148597747007482e+00
-6.847538948059082031e-01,3.498136954649241126e+00
-6.841136813163757324e-01,3.498125310991086145e+00
-6.834734082221984863e-01,3.498113664124816058e+00
-6.828331351280212402e-01,3.498102008280854491e+00
-6.821928620338439941e-01,3.498090323422610837e+00
-6.815526485443115234e-01,3.498078629971680620e+00
-6.809123754501342773e-01,3.498066947359175671e+00
-6.802721023559570312e-01,3.498055239509740844e+00
-6.796318888664245605e-01,3.498043524511638580e+00
-6.789916157722473145e-01,3.498031790618246539e+00
-6.783513426780700684e-01,3.498020059625488010e+00
-6.777110695838928223e-01,3.498008303476348502e+00
-6.770708560943603516e-01,3.497996552192512709e+00
-6.764305830001831055e-01,3.497984768711687842e+00
-6.757903099060058594e-01,3.497972998142201639e+00
-6.751500964164733887e-01,3.497961207208970080e+00
-6.745098233222961426e-01,3.497949409311259750e+00
-6.738695502281188965e-01,3.497937590201745994e+00
-6.732292771339416504e-01,3.497925771026209496e+00
-6.725890636444091797e-01,3.497913960609849937e+00
-6.719487905502319336e-01,3.497902092063148061e+00
-6.713085174560546875e-01,3.497890256947036036e+00
-6.706683039665222168e-01,3.497878384018460629e+00
-6.700280308723449707e-01,3.497866522829279567e+00
-6.693877577781677246e-01,3.497854638955190776e+00
-6.687474846839904785e-01,3.497842745504048168e+00
-6.681072711944580078e-01,3.497830851473134217e+00
-6.674669981002807617e-01,3.497818941626902767e+00
-6.668267250061035156e-01,3.497807022392203535e+00
-6.661865115165710449e-01,3.497795090738552659e+00
-6.655462384223937988e-01,3.497783157027219758e+00
-6.649059653282165527e-01,3.497771212032463772e+00
-6.642656922340393066e-01,3.497759247557064910e+00
-6.636254787445068359e-01,3.497747270191086777e+00
-6.629852056503295898e-01,3.497735318968804741e+00
-6.623449325561523438e-01,3.497723325155376983e+00
-6.617047190666198730e-01,3.497711340388556245e+00
-6.610644459724426270e-01,3.497699338580481765e+00
-6.604241728782653809e-01,3.497687328870871415e+00
-6.597838997840881348e-01,3.497675313119060547e+00
-6.591436862945556641e-01,3.497663272664165213e+00
-6.585034132003784180e-01,3.497651255097891543e+00
-6.578631401062011719e-01,3.497639206707929826e+00
-6.572229266166687012e-01,3.497627141783983706e+00
-6.565826535224914551e-01,3.497615096537673995e+00
-6.559423804283142090e-01,3.497603027414021959e+00
-6.553021073341369629e-01,3.497590944352791276e+00
-6.546618938446044922e-01,3.497578856588588803e+00
-6.540216207504272461e-01,3.497566762830224718e+00
-6.533813476562500000e-01,3.497554649990025410e+00
-6.527411341667175293e-01,3.497542536676762737e+00
-6.521008610725402832e-01,3.497530403277938404e+00
-6.514605879783630371e-01,3.497518267213393095e+00
-6.508203148841857910e-01,3.497506121130596668e+00
-6.501801013946533203e-01,3.497493979591108193e+00
-6.495398283004760742e-01,3.497481784797170867e+00
-6.488995552062988281e-01,3.497469602152550650e+00
-6.482593417167663574e-01,3.497457398691582675e+00
-6.476190686225891113e-01,3.497445187400181510e+00
-6.469787955284118652e-01,3.497432942249822041e+00
-6.463385224342346191e-01,3.497420691312680852e+00
-6.456983089447021484e-01,3.497408413640594738e+00
-6.450580358505249023e-01,3.497396101698773130e+00
-6.444177627563476562e-01,3.497383787349118478e+00
-6.437775492668151855e-01,3.497371433671941698e+00
-6.431372761726379395e-01,3.497359046308120778e+00
-6.424970030784606934e-01,3.497346611728956667e+00
-6.418567299842834473e-01,3.497334141625548565e+00
-6.412165164947509766e-01,3.497321621190744967e+00
-6.405762434005737305e-01,3.497309049991593533e+00
-6.399359703063964844e-01,3.497296413407960713e+00
-6.392957568168640137e-01,3.497283727247026519e+00
-6.386554837226867676e-01,3.497270962741552580e+00
-6.380152106285095215e-01,3.497258119639503171e+00
-6.373749375343322754e-01,3.497245189509458729e+00
-6.367347240447998047e-01,3.497232159432424936e+00
-6.360944509506225586e-01,3.497218997029867271e+00
-6.354541778564453125e-01,3.497205737711135853e+00
-6.348139643669128418e-01,3.497192349679592471e+00
-6.341736912727355957e-01,3.497178800401418819e+00
-6.335334181785583496e-01,3.497165103836059608e+00
-6.328931450843811035e-01,3.497151225441938571e+00
-6.322529315948486328e-01,3.497137138111025667e+00
-6.316126585006713867e-01,3.497122850802868221e+00
-6.309723854064941406e-01,3.497108345614744707e+00
-6.303321719169616699e-01,3.497093552777215564e+00
-6.296918988227844238e-01,3.497078514611697386e+00
-6.290516257286071777e-01,3.497063158362311519e+00
-6.284113526344299316e-01,3.497047461164263904e+00
-6.277711391448974609e-01,3.497031458192608078e+00
-6.271308660507202148e-01,3.497015037546672644e+00
-6.264905929565429688e-01,3.496998219171634226e+00
-6.258503794670104980e-01,3.496980962722858521e+00
-6.252101063728332520e-01,3.496963220094847724e+00
-6.245698332786560059e-01,3.496944968219608540e+00
-6.239295601844787598e-01,3.496926162465108234e+00
-6.232893466949462891e-01,3.496906787780662995e+00
-6.226490736007690430e-01,3.496886774315116853e+00
-6.220088005065917969e-01,3.496866100671260469e+00
-6.213685870170593262e-01,3.496844692398129339e+00
-6.207283139228820801e-01,3.496822541158025821e+00
-6.200880408287048340e-01,3.496799596612527594e+00
-6.194477677345275879e-01,3.496775797338798064e+00
-6.188075542449951172e-01,3.496751100498956433e+00
-6.181672811508178711e-01,3.496725460155070575e+00
-6.175270080566406250e-01,3.496698812213042018e+00
-6.168867945671081543e-01,3.496671114822754500e+00
-6.162465214729309082e-01,3.496642318235132940e+00
-6.156062483787536621e-01,3.496612371182913570e+00
-6.149659752845764160e-01,3.496581194796892333e+00
-6.143257617950439453e-01,3.496548776091331856e+00
-6.136854887008666992e-01,3.496515032593116246e+00
-6.130452156066894531e-01,3.496479936182953718e+00
-6.124050021171569824e-01,3.496443411663704204e+00
-6.117647290229797363e-01,3.496405394801009869e+00
-6.111244559288024902e-01,3.496365868925812137e+00
-6.104841828346252441e-01,3.496324761053652530e+00
-6.098439693450927734e-01,3.496282038247576551e+00
-6.092036962509155273e-01,3.496237646989419190e+00
-6.085634231567382812e-01,3.496191546828015362e+00
-6.079232096672058105e-01,3.496143689669168886e+00
-6.072829365730285645e-01,3.496094032661412498e+00
-6.066426634788513184e-01,3.496042554449406481e+00
-6.060023903846740723e-01,3.495989238016472100e+00
-6.053621768951416016e-01,3.495934019120055414e+00
-6.047219038009643555e-01,3.495876875853402233e+00
-6.040816307067871094e-01,3.495817812113956258e+00
-6.034414172172546387e-01,3.495756819044795627e+00
-6.028011441230773926e-01,3.495693864113254001e+00
-6.021608710289001465e-01,3.495628969459136925e+00
-6.015205979347229004e-01,3.495562117151385095e+00
-6.008803844451904297e-01,3.495493311528218072e+00
-6.002401113510131836e-01,3.495422609444044149e+00
-5.995998382568359375e-01,3.495349968487993841e+00
-5.989596247673034668e-01,3.495275475443927249e+00
-5.983193516731262207e-01,3.495199130929346865e+00
-5.976790785789489746e-01,3.495121000574124004e+00
-5.970388054847717285e-01,3.495041134070543620e+00
-5.963985919952392578e-01,3.494959563858061724e+00
-5.957583189010620117e-01,3.494876387841615362e+00
-5.951180458068847656e-01,3.494791665849530826e+00
-5.944778323173522949e-01,3.494705506551864183e+00
-5.938375592231750488e-01,3.494617966687648458e+00
-5.931972861289978027e-01,3.494529155273790266e+00
-5.925570130348205566e-01,3.494439177336669644e+00
-5.919167995452880859e-01,3.494348170738058812e+00
-5.912765264511108398e-01,3.494256222694187120e+00
-5.906362533569335938e-01,3.494163493770880535e+00
-5.899960398674011230e-01,3.494070094238925783e+00
-5.893557667732238770e-01,3.493976164832623077e+00
-5.887154936790466309e-01,3.493881901594399597e+00
-5.880752205848693848e-01,3.493787407100368725e+00
-5.874350070953369141e-01,3.493692876332580521e+00
-5.867947340011596680e-01,3.493598467377872385e+00
-5.861544609069824219e-01,3.493504346285583928e+00
-5.855142474174499512e-01,3.493410700449532502e+00
-5.848739743232727051e-01,3.493317700997205399e+00
-5.842337012290954590e-01,3.493225521453714677e+00
-5.835934281349182129e-01,3.493134378595725398e+00
-5.829532146453857422e-01,3.493044422812043415e+00
-5.823129415512084961e-01,3.492955872486732005e+00
-5.816726684570312500e-01,3.492868925514394540e+00
-5.810324549674987793e-01,3.492783718867703335e+00
-5.803921818733215332e-01,3.492700512199681917e+00
-5.797519087791442871e-01,3.492619420681533970e+00
-5.791116356849670410e-01,3.492540686230306335e+00
-5.784714221954345703e-01,3.492464466797724043e+00
-5.778311491012573242e-01,3.492390933373804351e+00
-5.771908760070800781e-01,3.492320280142337197e+00
-5.765506625175476074e-01,3.492252653584202893e+00
-5.759103894233703613e-01,3.492188222620024263e+00
-5.752701163291931152e-01,3.492127167988829939e+00
-5.746298432350158691e-01,3.492069592791471777e+00
-5.739896297454833984e-01,3.492015664238722117e+00
-5.733493566513061523e-01,3.491965512316573594e+00
-5.727090835571289062e-01,3.491919262590335915e+00
-5.720688700675964355e-01,3.491877015477107271e+00
-5.714285969734191895e-01,3.491838861535120575e+00
-5.707883238792419434e-01,3.491804935843629387e+00
-5.701480507850646973e-01,3.491775279465334947e+00
-5.695078372955322266e-01,3.491749988967554508e+00
-5.688675642013549805e-01,3.491729083950343870e+00
-5.682272911071777344e-01,3.491712629513756827e+00
-5.675870776176452637e-01,3.491700690801156970e+00
-5.669468045234680176e-01,3.491693239333576670e+00
-5.663065314292907715e-01,3.491690305435424690e+00
-5.656662583351135254e-01,3.491691876622327939e+00
-5.650260448455810547e-01,3.491697949557738490e+00
-5.643857717514038086e-01,3.491708485445049082e+00
-5.637454986572265625e-01,3.491723440250035004e+00
-5.631052851676940918e-01,3.491742769421875892e+00
-5.624650120735168457e-01,3.491766398467594623e+00
-5.618247389793395996e-01,3.491794257578504812e+00
-5.611844658851623535e-01,3.491826233798007273e+00
-5.605442523956298828e-01,3.491862264607364708e+00
-5.599039793014526367e-01,3.491902192357783541e+00
-5.592637062072753906e-01,3.491945961929130426e+00
-5.586234927177429199e-01,3.491993393319400507e+00
-5.579832196235656738e-01,3.492044356899455249e+00
-5.573429465293884277e-01,3.492098730822916774e+00
-5.567026734352111816e-01,3.492156334927659866e+00
-5.560624599456787109e-01,3.492217019128913691e+00
-5.554221868515014648e-01,3.492280610751791414e+00
-5.547819137573242188e-01,3.492346955459265878e+00
-5.541416406631469727e-01,3.492415834171214151e+00
-5.535014271736145020e-01,3.492487088386694971e+00
-5.528611540794372559e-01,3.492560566715327219e+00
-5.522208809852600098e-01,3.492636013050734789e+00
-5.515806674957275391e-01,3.492713285816230862e+00
-5.509403944015502930e-01,3.492792188334187919e+00
-5.503001213073730469e-01,3.492872512402406926e+00
-5.496598482131958008e-01,3.492954084059305409e+00
-5.490196347236633301e-01,3.493036678281498553e+00
-5.483793616294860840e-01,3.493120139549691139e+00
-5.477390885353088379e-01,3.493204260356095325e+00
-5.470988750457763672e-01,3.493288871216742031e+00
-5.464586019515991211e-01,3.493373765070108661e+00
-5.458183288574218750e-01,3.493458798495822304e+00
-5.451780557632446289e-01,3.493543775071282553e+00
-5.445378422737121582e-01,3.493628514513738903e+00
-5.438975691795349121e-01,3.493712887817451040e+00
-5.432572960853576660e-01,3.493796692289291350e+00
-5.426170825958251953e-01,3.493879807126605730e+00
-5.419768095016479492e-01,3.493962077177446446e+00
-5.413365364074707031e-01,3.494043352877732822e+00
-5.406962633132934570e-01,3.494123556492200855e+00
-5.400560498237609863e-01,3.494202475486670956e+00
-5.394157767295837402e-01,3.494280059106245062e+00
-5.387755036354064941e-01,3.494356177047952983e+00
-5.381352901458740234e-01,3.494430716986636654e+00
-5.374950170516967773e-01,3.494503618973564762e+00
-5.368547439575195312e-01,3.494574764935207689e+00
-5.362144708633422852e-01,3.494644089739111781e+00
-5.355742573738098145e-01,3.494711536171922539e+00
-5.349339842796325684e-01,3.494777030143683572e+00
-5.342937111854553223e-01,3.494840544304310015e+00
-5.336534976959228516e-01,3.494901990531069202e+00
-5.330132246017456055e-01,3.494961387728221958e+00
-5.323729515075683594e-01,3.495018660811333611e+00
-5.317326784133911133e-01,3.495073842481444260e+00
-5.310924649238586426e-01,3.495126878065750287e+00
-5.304521918296813965e-01,3.495177788993597545e+00
-5.298119187355041504e-01,3.495226584887315191e+00
-5.291717052459716797e-01,3.495273257745423301e+00
-5.285314321517944336e-01,3.495317859307863095e+00
-5.278911590576171875e-01,3.495360413807994338e+00
-5.272508859634399414e-01,3.495400953349093953e+00
-5.266106724739074707e-01,3.495439492639539569e+00
-5.259703993797302246e-01,3.495476149058205806e+00
-5.253301262855529785e-01,3.495510950709364018e+00
-5.246899127960205078e-01,3.495543958384292882e+00
-5.240496397018432617e-01,3.495575244360917821e+00
-5.234093666076660156e-01,3.495604937393633094e+00
-5.227690935134887695e-01,3.495633077414589618e+00
-5.221288800239562988e-01,3.495659769975837605e+00
-5.214886069297790527e-01,3.495685131647046084e+00
-5.208483338356018066e-01,3.495709288302486506e+00
-5.202081203460693359e-01,3.495732329607784905e+00
-5.195678472518920898e-01,3.495754400072288881e+00
-5.189275741577148438e-01,3.495775619867427242e+00
-5.182873010635375977e-01,3.495796139229175203e+00
-5.176470875740051270e-01,3.495816089710338748e+00
-5.170068144798278809e-01,3.495835668728372703e+00
-5.163665413856506348e-01,3.495854970542835005e+00
-5.157263278961181641e-01,3.495874201730973851e+00
-5.150860548019409180e-01,3.495893536794963730e+00
-5.144457817077636719e-01,3.495913126280387750e+00
-5.138055086135864258e-01,3.495933192836843340e+00
-5.131652951240539551e-01,3.495953923601190283e+00
-5.125250220298767090e-01,3.495975484763651941e+00
-5.118847489356994629e-01,3.495998110860501384e+00
-5.112445354461669922e-01,3.496022000735949931e+00
-5.106042623519897461e-01,3.496047380747064004e+00
-5.099639892578125000e-01,3.496074473077444011e+00
-5.093237161636352539e-01,3.496103493662557682e+00
-5.086835026741027832e-01,3.496134675171872264e+00
-5.080432295799255371e-01,3.496168293654202230e+00
-5.074029564857482910e-01,3.496204546322198237e+00
-5.067627429962158203e-01,3.496243695958487052e+00
-5.061224699020385742e-01,3.496286005420262910e+00
-5.054821968078613281e-01,3.496331723153441651e+00
-5.048419237136840820e-01,3.496381121608824749e+00
-5.042017102241516113e-01,3.496434433401204966e+00
-5.035614371299743652e-01,3.496491944686931141e+00
-5.029211640357971191e-01,3.496553937421860603e+00
-5.022809505462646484e-01,3.496620646864362136e+00
-5.016406774520874023e-01,3.496692362143350330e+00
-5.010004043579101562e-01,3.496769365988239286e+00
-5.003601312637329102e-01,3.496851917255002995e+00
-4.997198879718780518e-01,3.496940298407083425e+00
-4.990796446800231934e-01,3.497034760547011789e+00
-4.984394013881683350e-01,3.497135573474315695e+00
-4.977991282939910889e-01,3.497243023573905596e+00
-4.971588850021362305e-01,3.497357370482435002e+00
-4.965186119079589844e-01,3.497478850941224682e+00
-4.958783686161041260e-01,3.497607735417671115e+00
-4.952380955219268799e-01,3.497744264323185526e+00
-4.945978522300720215e-01,3.497888702184512422e+00
-4.939576089382171631e-01,3.498041261484560849e+00
-4.933173358440399170e-01,3.498202176708099742e+00
-4.926770925521850586e-01,3.498371680484481772e+00
-4.920368194580078125e-01,3.498549974587882527e+00
-4.913965761661529541e-01,3.498737249345428957e+00
-4.907563030719757080e-01,3.498933713958455982e+00
-4.901160597801208496e-01,3.499139514152977526e+00
-4.894758164882659912e-01,3.499354855086653782e+00
-4.888355433940887451e-01,3.499579866105870352e+00
-4.881953001022338867e-01,3.499814666337890401e+00
-4.875550270080566406e-01,3.500059445628443733e+00
-4.869147837162017822e-01,3.500314227253236155e+00
-4.862745106220245361e-01,3.500579176417240035e+00
-4.856342673301696777e-01,3.500854316227264285e+00
-4.849940240383148193e-01,3.501139733247959906e+00
-4.843537509441375732e-01,3.501435468670917039e+00
-4.837135076522827148e-01,3.501741514745129180e+00
-4.830732345581054688e-01,3.502057904190682081e+00
-4.824329912662506104e-01,3.502384601929179553e+00
-4.817927181720733643e-01,3.502721592080744628e+00
-4.811524748802185059e-01,3.503068768141995193e+00
-4.805122315883636475e-01,3.503426116990222106e+00
-4.798719584941864014e-01,3.503793519949091717e+00
-4.792317152023315430e-01,3.504170831215978055e+00
-4.785914421081542969e-01,3.504557950006902178e+00
-4.779511988162994385e-01,3.504954671444139080e+00
-4.773109257221221924e-01,3.505360874333043331e+00
-4.766706824302673340e-01,3.505776297704996658e+00
-4.760304391384124756e-01,3.506200760237662362e+00
-4.753901660442352295e-01,3.506634014093486851e+00
-4.747499227523803711e-01,3.507075787470458117e+00
-4.741096496582031250e-01,3.507525808065990347e+00
-4.734694063663482666e-01,3.507983770025016934e+00
-4.728291332721710205e-01,3.508449388941139002e+00
-4.721888899803161621e-01,3.508922274621724569e+00
-4.715486466884613037e-01,3.509402123912455096e+00
-4.709083735942840576e-01,3.509888572087540126e+00
-4.702681303024291992e-01,3.510381206108784458e+00
-4.696278572082519531e-01,3.510879669823912863e+00
-4.689876139163970947e-01,3.511383513270519341e+00
-4.683473408222198486e-01,3.511892356356999478e+00
-4.677070975303649902e-01,3.512405743450905948e+00
-4.670668542385101318e-01,3.512923216787639191e+00
-4.664265811443328857e-01,3.513444399698141041e+00
-4.657863378524780273e-01,3.513968768657543595e+00
-4.651460647583007812e-01,3.514495911031339848e+00
-4.645058214664459229e-01,3.515025303890761954e+00
-4.638655483722686768e-01,3.515556555348218204e+00
-4.632253050804138184e-01,3.516089122854240578e+00
-4.625850617885589600e-01,3.516622554605770112e+00
-4.619447886943817139e-01,3.517156420747099332e+00
-4.613045454025268555e-01,3.517690204352092564e+00
-4.606642723083496094e-01,3.518223454475974954e+00
-4.600240290164947510e-01,3.518755715940844908e+00
-4.593837559223175049e-01,3.519286534719272552e+00
-4.587435126304626465e-01,3.519815457161446837e+00
-4.581032693386077881e-01,3.520342010606242411e+00
-4.574629962444305420e-01,3.520865834641991654e+00
-4.568227529525756836e-01,3.521386438391246543e+00
-4.561824798583984375e-01,3.521903465266599920e+00
-4.555422365665435791e-01,3.522416464991266594e+00
-4.549019634723663330e-01,3.522925100147316968e+00
-4.542617201805114746e-01,3.523428952580920814e+00
-4.536214768886566162e-01,3.523927689837243804e+00
-4.529812037944793701e-01,3.524420970545628418e+00
-4.523409605026245117e-01,3.524908464053503110e+00
-4.517006874084472656e-01,3.525389852732769391e+00
-4.510604441165924072e-01,3.525864803014628013e+00
-4.504201710224151611e-01,3.526333103786177592e+00
-4.497799277305603027e-01,3.526794413083235380e+00
-4.491396844387054443e-01,3.527248538643893205e+00
-4.484994113445281982e-01,3.527695218840694924e+00
-4.478591680526733398e-01,3.528134236827241921e+00
-4.472188949584960938e-01,3.528565411671757523e+00
-4.465786516666412354e-01,3.528988505663003039e+00
-4.459383785724639893e-01,3.529403421309365907e+00
-4.452981352806091309e-01,3.529809908756542214e+00
-4.446578919887542725e-01,3.530207869171379187e+00
-4.440176188945770264e-01,3.530597193280297308e+00
-4.433773756027221680e-01,3.530977742247291218e+00
-4.427371025085449219e-01,3.531349376432955545e+00
-4.420968592166900635e-01,3.531712027512467600e+00
-4.414565861225128174e-01,3.532065630955433022e+00
-4.408163428306579590e-01,3.532410058583408397e+00
-4.401760995388031006e-01,3.532745290788660064e+00
-4.395358264446258545e-01,3.533071244566419189e+00
-4.388955831527709961e-01,3.533387868969247947e+00
-4.382553100585937500e-01,3.533695117281966169e+00
-4.376150667667388916e-01,3.533992990212249552e+00
-4.369747936725616455e-01,3.534281412744394224e+00
-4.363345503807067871e-01,3.534560359769808535e+00
-4.356943070888519287e-01,3.534829801182355347e+00
-4.350540339946746826e-01,3.535089755427446523e+00
-4.344137907028198242e-01,3.535340169334264537e+00
-4.337735176086425781e-01,3.535581067810836142e+00
-4.331332743167877197e-01,3.535812384447035939e+00
-4.324930012226104736e-01,3.536034174546749398e+00
-4.318527579307556152e-01,3.536246407511171697e+00
-4.312124848365783691e-01,3.536449074219871314e+00
-4.305722415447235107e-01,3.536642189225415400e+00
-4.299319982528686523e-01,3.536825724483741773e+00
-4.292917251586914062e-01,3.536999730889417215e+00
-4.286514818668365479e-01,3.537164211129457225e+00
-4.280112087726593018e-01,3.537319161040041404e+00
-4.273709654808044434e-01,3.537464588795476317e+00
-4.267306923866271973e-01,3.537600558622518765e+00
-4.260904490947723389e-01,3.537727040803474221e+00
-4.254502058029174805e-01,3.537844116264179384e+00
-4.248099327087402344e-01,3.537951807090010448e+00
-4.241696894168853760e-01,3.538050157109758675e+00
-4.235294163227081299e-01,3.538139234125513788e+00
-4.228891730308532715e-01,3.538219093461806519e+00
-4.222488999366760254e-01,3.538289810470434116e+00
-4.216086566448211670e-01,3.538351471972791540e+00
-4.209684133529663086e-01,3.538404152803261482e+00
-4.203281402587890625e-01,3.538448005368423299e+00
-4.196878969669342041e-01,3.538483089082541611e+00
-4.190476238727569580e-01,3.538509607597819961e+00
-4.184073805809020996e-01,3.538527666711370312e+00
-4.177671074867248535e-01,3.538537444715268432e+00
-4.171268641948699951e-01,3.538539121366911733e+00
-4.164866209030151367e-01,3.538532893544114266e+00
-4.158463478088378906e-01,3.538518974741973633e+00
-4.152061045169830322e-01,3.538497625936156687e+00
-4.145658314228057861e-01,3.538469073333055714e+00
-4.139255881309509277e-01,3.538433579542711538e+00
-4.132853150367736816e-01,3.538391480030519176e+00
-4.126450717449188232e-01,3.538343046652364432e+00
-4.120048284530639648e-01,3.538288608307866845e+00
-4.113645553588867188e-01,3.538228520086502016e+00
-4.107243120670318604e-01,3.538163147572851663e+00
-4.100840389728546143e-01,3.538092893082236401e+00
-4.094437956809997559e-01,3.538018147419312864e+00
-4.088035225868225098e-01,3.537939339215468770e+00
-4.081632792949676514e-01,3.537856897211241414e+00
-4.075230360031127930e-01,3.537771267067998160e+00
-4.068827629089355469e-01,3.537682946664006955e+00
-4.062425196170806885e-01,3.537592406706765225e+00
-4.056022465229034424e-01,3.537500149672541561e+00
-4.049620032310485840e-01,3.537406689449766439e+00
-4.043217301368713379e-01,3.537312526790077349e+00
-4.036814868450164795e-01,3.537218208368952510e+00
-4.030412435531616211e-01,3.537124290686906924e+00
-4.024009704589843750e-01,3.537031277051242206e+00
-4.017607271671295166e-01,3.536939727583192195e+00
-4.011204540729522705e-01,3.536850206792811591e+00
-4.004802107810974121e-01,3.536763264041550059e+00
-3.998399376869201660e-01,3.536679459460013497e+00
-3.991996943950653076e-01,3.536599331236529586e+00
-3.985594511032104492e-01,3.536523425405817100e+00
-3.979191780090332031e-01,3.536452287769147773e+00
-3.972789347171783447e-01,3.536386428119037362e+00
-3.966386616230010986e-01,3.536326401273106601e+00
-3.959984183311462402e-01,3.536272680795049084e+00
-3.953581452369689941e-01,3.536225783912032128e+00
-3.947179019451141357e-01,3.536186182616122942e+00
-3.940776586532592773e-01,3.536154320543619001e+00
-3.934373855590820312e-01,3.536130661071105408e+00
-3.927971422672271729e-01,3.536115603033714194e+00
-3.921568691730499268e-01,3.536109545168702351e+00
-3.915166258811950684e-01,3.536112862810002255e+00
-3.908763527870178223e-01,3.536125883728536756e+00
-3.902361094951629639e-01,3.536148963672494538e+00
-3.895958662033081055e-01,3.536182315929919717e+00
-3.889555931091308594e-01,3.536226264821010989e+00
-3.883153498172760010e-01,3.536281004329174138e+00
-3.876750767230987549e-01,3.536346735771462857e+00
-3.870348334312438965e-01,3.536423583900076828e+00
-3.863945603370666504e-01,3.536511703495128778e+00
-3.857543170452117920e-01,3.536611136272087119e+00
-3.851140737533569336e-01,3.536721982314999124e+00
-3.844738006591796875e-01,3.536844231849263220e+00
-3.838335573673248291e-01,3.536977837400354652e+00
-3.831932842731475830e-01,3.537122781145617623e+00
-3.825530409812927246e-01,3.537278923079852255e+00
-3.819127678871154785e-01,3.537446138171095100e+00
-3.812725245952606201e-01,3.537624269022742407e+00
-3.806322813034057617e-01,3.537813077627947944e+00
-3.799920082092285156e-01,3.538012358137533120e+00
-3.793517649173736572e-01,3.538221777825082626e+00
-3.787114918231964111e-01,3.538441051710708329e+00
-3.780712485313415527e-01,3.538669807343623575e+00
-3.774309754371643066e-01,3.538907694992283304e+00
-3.767907321453094482e-01,3.539154266018416095e+00
-3.761504888534545898e-01,3.539409108075345145e+00
-3.755102157592773438e-01,3.539671726864944468e+00
-3.748699724674224854e-01,3.539941598830938840e+00
-3.742296993732452393e-01,3.540218265540405085e+00
-3.735894560813903809e-01,3.540501105763650180e+00
-3.729491829872131348e-01,3.540789599199199778e+00
-3.723089396953582764e-01,3.541083144369605584e+00
-3.716686964035034180e-01,3.541381100653263836e+00
-3.710284233093261719e-01,3.541682897538880326e+00
-3.703881800174713135e-01,3.541987849564949720e+00
-3.697479069232940674e-01,3.542295343372166450e+00
-3.691076636314392090e-01,3.542604690780393639e+00
-3.684673905372619629e-01,3.542915265050536000e+00
-3.678271472454071045e-01,3.543226360504727168e+00
-3.671869039535522461e-01,3.543537328359529504e+00
-3.665466308593750000e-01,3.543847507940012242e+00
-3.659063875675201416e-01,3.544156206449892377e+00
-3.652661144733428955e-01,3.544462799325466484e+00
-3.646258711814880371e-01,3.544766607791401292e+00
-3.639855980873107910e-01,3.545066999272517894e+00
-3.633453547954559326e-01,3.545363340169083166e+00
-3.627051115036010742e-01,3.545655007340531739e+00
-3.620648384094238281e-01,3.545941436815343906e+00
-3.614245951175689697e-01,3.546222005793083998e+00
-3.607843220233917236e-01,3.546496182719604207e+00
-3.601440787315368652e-01,3.546763418688191116e+00
-3.595038056373596191e-01,3.547023227037737314e+00
-3.588635623455047607e-01,3.547275094369505943e+00
-3.582233190536499023e-01,3.547518549001579036e+00
-3.575830459594726562e-01,3.547753192955884316e+00
-3.569428026676177979e-01,3.547978632540544019e+00
-3.563025295734405518e-01,3.548194481699789904e+00
-3.556622862815856934e-01,3.548400413220899274e+00
-3.550220131874084473e-01,3.548596117144332318e+00
-3.543817698955535889e-01,3.548781331874478084e+00
-3.537415266036987305e-01,3.548955819490076546e+00
-3.531012535095214844e-01,3.549119400038460270e+00
-3.524610102176666260e-01,3.549271893893719110e+00
-3.518207371234893799e-01,3.549413159477504021e+00
-3.511804938316345215e-01,3.549543115485383815e+00
-3.505402207374572754e-01,3.549661720098975515e+00
-3.498999774456024170e-01,3.549768898010025708e+00
-3.492597341537475586e-01,3.549864705607685522e+00
-3.486194610595703125e-01,3.549949150579057022e+00
-3.479792177677154541e-01,3.550022322597651048e+00
-3.473389446735382080e-01,3.550084320725912512e+00
-3.466987013816833496e-01,3.550135239984520297e+00
-3.460584282875061035e-01,3.550175254511458878e+00
-3.454181849956512451e-01,3.550204579720748654e+00
-3.447779119014739990e-01,3.550223379980907090e+00
-3.441376686096191406e-01,3.550231886819747551e+00
-3.434974253177642822e-01,3.550230367937643017e+00
-3.428571522235870361e-01,3.550219089867356459e+00
-3.422169089317321777e-01,3.550198318540139564e+00
-3.415766358375549316e-01,3.550168355287070199e+00
-3.409363925457000732e-01,3.550129542784913106e+00
-3.402961194515228271e-01,3.550082152824248993e+00
-3.396558761596679688e-01,3.550026552981868200e+00
-3.390156328678131104e-01,3.549963056645496273e+00
-3.383753597736358643e-01,3.549891992234353033e+00
-3.377351164817810059e-01,3.549813732560738622e+00
-3.370948433876037598e-01,3.549728586754094195e+00
-3.364546000957489014e-01,3.549636908066458041e+00
-3.358143270015716553e-01,3.549538992004571458e+00
-3.351740837097167969e-01,3.549435194227021917e+00
-3.345338404178619385e-01,3.549325784448045695e+00
-3.338935673236846924e-01,3.549211114402689660e+00
-3.332533240318298340e-01,3.549091432832718329e+00
-3.326130509376525879e-01,3.548966994756860949e+00
-3.319728076457977295e-01,3.548838092160306878e+00
-3.313325345516204834e-01,3.548704903610353956e+00
-3.306922912597656250e-01,3.548567692304783527e+00
-3.300520479679107666e-01,3.548426626628512714e+00
-3.294117748737335205e-01,3.548281878323542138e+00
-3.287715315818786621e-01,3.548133588043013376e+00
-3.281312584877014160e-01,3.547981852090218879e+00
-3.274910151958465576e-01,3.547826779307929890e+00
-3.268507421016693115e-01,3.547668435313800828e+00
-3.262104988098144531e-01,3.547506859718328798e+00
-3.255702555179595947e-01,3.547342047111978758e+00
-3.249299824237823486e-01,3.547173994880719050e+00
-3.242897391319274902e-01,3.547002640993317080e+00
-3.236494660377502441e-01,3.546827906545794384e+00
-3.230092227458953857e-01,3.546649721659205223e+00
-3.223689496517181396e-01,3.546467956342396644e+00
-3.217287063598632812e-01,3.546282444205428597e+00
-3.210884630680084229e-01,3.546093002075411338e+00
-3.204481899738311768e-01,3.545899413289546942e+00
-3.198079466819763184e-01,3.545701513345353995e+00
-3.191676735877990723e-01,3.545498994852966490e+00
-3.185274302959442139e-01,3.545291630538738747e+00
-3.178871572017669678e-01,3.545079100237224168e+00
-3.172469139099121094e-01,3.544861139589147392e+00
-3.166066706180572510e-01,3.544637419549940827e+00
-3.159663975238800049e-01,3.544407581902890847e+00
-3.153261542320251465e-01,3.544171310132735453e+00
-3.146858811378479004e-01,3.543928266726243947e+00
-3.140456378459930420e-01,3.543678050495315368e+00
-3.134053647518157959e-01,3.543420342696695702e+00
-3.127651214599609375e-01,3.543154745160265851e+00
-3.121248781681060791e-01,3.542880914725929919e+00
-3.114846050739288330e-01,3.542598448719110671e+00
-3.108443617820739746e-01,3.542307026135678605e+00
-3.102040886878967285e-01,3.542006259600504858e+00
-3.095638453960418701e-01,3.541695853993020116e+00
-3.089235723018646240e-01,3.541375391815427154e+00
-3.082833290100097656e-01,3.541044605224859421e+00
-3.076430857181549072e-01,3.540703193540218230e+00
-3.070028126239776611e-01,3.540350809842038871e+00
-3.063625693321228027e-01,3.539987245440292085e+00
-3.057222962379455566e-01,3.539612202736425850e+00
-3.050820529460906982e-01,3.539225497885279292e+00
-3.044417798519134521e-01,3.538826858235712969e+00
-3.038015365600585938e-01,3.538416172865142428e+00
-3.031612932682037354e-01,3.537993276597101833e+00
-3.025210201740264893e-01,3.537558005709175113e+00
-3.018807768821716309e-01,3.537110337560966045e+00
-3.012405037879943848e-01,3.536650150160134398e+00
-3.006002604961395264e-01,3.536177465199093817e+00
-2.999599874019622803e-01,3.535692237541550043e+00
-2.993197441101074219e-01,3.535194546855652042e+00
-2.986795008182525635e-01,3.534684466355070054e+00
-2.980392277240753174e-01,3.534162047565729381e+00
-2.973989844322204590e-01,3.533627488831522001e+00
-2.967587113380432129e-01,3.533080912013223163e+00
-2.961184680461883545e-01,3.532522592505383585e+00
-2.954781949520111084e-01,3.531952681282820361e+00
-2.948379516601562500e-01,3.531371547492820895e+00
-2.941977083683013916e-01,3.530779413319471871e+00
-2.935574352741241455e-01,3.530176638635855735e+00
-2.929171919822692871e-01,3.529563614999728038e+00
-2.922769188880920410e-01,3.528940691945333441e+00
-2.916366755962371826e-01,3.528308330924384784e+00
-2.909964025020599365e-01,3.527666915773798095e+00
-2.903561592102050781e-01,3.527016971222389330e+00
-2.897159159183502197e-01,3.526358996620337471e+00
-2.890756428241729736e-01,3.525693420119267785e+00
-2.884353995323181152e-01,3.525020854585275032e+00
-2.877951264381408691e-01,3.524341811347428965e+00
-2.871548831462860107e-01,3.523656863315753895e+00
-2.865146100521087646e-01,3.522966543619783231e+00
-2.858743667602539062e-01,3.522271493093987793e+00
-2.852341234683990479e-01,3.521572307801767110e+00
-2.845938503742218018e-01,3.520869473169250696e+00
-2.839536070823669434e-01,3.520163737882545885e+00
-2.833133339881896973e-01,3.519455585776666062e+00
-2.826730906963348389e-01,3.518745694475270192e+00
-2.820328176021575928e-01,3.518034611331868788e+00
-2.813925743103027344e-01,3.517322990586673193e+00
-2.807523310184478760e-01,3.516611370988635077e+00
-2.801120579242706299e-01,3.515900314865112453e+00
-2.794718146324157715e-01,3.515190477935961511e+00
-2.788315415382385254e-01,3.514482294584391209e+00
-2.781912982463836670e-01,3.513776402662908360e+00
-2.775510251522064209e-01,3.513073257836906826e+00
-2.769107818603515625e-01,3.512373440372660305e+00
-2.762705385684967041e-01,3.511677379455864223e+00
-2.756302654743194580e-01,3.510985535511648159e+00
-2.749900221824645996e-01,3.510298405754970652e+00
-2.743497490882873535e-01,3.509616339418516251e+00
-2.737095057964324951e-01,3.508939804908969506e+00
-2.730692327022552490e-01,3.508269126721387909e+00
-2.724289894104003906e-01,3.507604711217283011e+00
-2.717887461185455322e-01,3.506946831690939348e+00
-2.711484730243682861e-01,3.506295724107093115e+00
-2.705082297325134277e-01,3.505651775838552808e+00
-2.698679566383361816e-01,3.505015137598744168e+00
-2.692277133464813232e-01,3.504386102216856536e+00
-2.685874402523040771e-01,3.503764752961275875e+00
-2.679471969604492188e-01,3.503151334596878996e+00
-2.673069238662719727e-01,3.502545910376929861e+00
-2.666666805744171143e-01,3.501948662600754325e+00
-2.660264372825622559e-01,3.501359607461366430e+00
-2.653861641883850098e-01,3.500778773875434347e+00
-2.647459208965301514e-01,3.500206252229875137e+00
-2.641056478023529053e-01,3.499641988482580679e+00
-2.634654045104980469e-01,3.499086002535520823e+00
-2.628251314163208008e-01,3.498538214617601838e+00
-2.621848881244659424e-01,3.497998600761233146e+00
-2.615446448326110840e-01,3.497467050520021381e+00
-2.609043717384338379e-01,3.496943429193965169e+00
-2.602641284465789795e-01,3.496427670217549188e+00
-2.596238553524017334e-01,3.495919586874496332e+00
-2.589836120605468750e-01,3.495419062693962964e+00
-2.583433389663696289e-01,3.494925885117660336e+00
-2.577030956745147705e-01,3.494439917768210613e+00
-2.570628523826599121e-01,3.493960962227450562e+00
-2.564225792884826660e-01,3.493488776470554669e+00
-2.557823359966278076e-01,3.493023184826681948e+00
-2.551420629024505615e-01,3.492563954921268810e+00
-2.545018196105957031e-01,3.492110897231768707e+00
-2.538615465164184570e-01,3.491663736824413888e+00
-2.532213032245635986e-01,3.491222294943900906e+00
-2.525810599327087402e-01,3.490786293748719515e+00
-2.519407868385314941e-01,3.490355526346538007e+00
-2.513005435466766357e-01,3.489929771843291562e+00
-2.506602704524993896e-01,3.489508783025601524e+00
-2.500200271606445312e-01,3.489092372577141887e+00
-2.493797689676284790e-01,3.488680293382756759e+00
-2.487395107746124268e-01,3.488272333772798994e+00
-2.480992525815963745e-01,3.487868312088779454e+00
-2.474589943885803223e-01,3.487468029197657415e+00
-2.468187510967254639e-01,3.487071269174519816e+00
-2.461784929037094116e-01,3.486677878819979703e+00
-2.455382347106933594e-01,3.486287687273966096e+00
-2.448979765176773071e-01,3.485900536397743998e+00
-2.442577183246612549e-01,3.485516288079591796e+00
-2.436174601316452026e-01,3.485134775743342850e+00
-2.429772019386291504e-01,3.484755937249589763e+00
-2.423369437456130981e-01,3.484379610291129303e+00
-2.416967004537582397e-01,3.484005756910828477e+00
-2.410564422607421875e-01,3.483634228241491826e+00
-2.404161840677261353e-01,3.483264992319633713e+00
-2.397759258747100830e-01,3.482897960361844181e+00
-2.391356676816940308e-01,3.482533150317100645e+00
-2.384954094886779785e-01,3.482170459214236402e+00
-2.378551512956619263e-01,3.481809936160313868e+00
-2.372149080038070679e-01,3.481451521085840550e+00
-2.365746498107910156e-01,3.481095238315841556e+00
-2.359343916177749634e-01,3.480741098941708245e+00
-2.352941334247589111e-01,3.480389123481713920e+00
-2.346538752317428589e-01,3.480039353654107881e+00
-2.340136170387268066e-01,3.479691851737853447e+00
-2.333733588457107544e-01,3.479346642803148981e+00
-2.327331155538558960e-01,3.479003784285916279e+00
-2.320928573608398438e-01,3.478663386366441124e+00
-2.314525991678237915e-01,3.478325470024094201e+00
-2.308123409748077393e-01,3.477990153910452520e+00
-2.301720827817916870e-01,3.477657514249209214e+00
-2.295318245887756348e-01,3.477327634229256503e+00
-2.288915663957595825e-01,3.477000597621985989e+00
-2.282513231039047241e-01,3.476676533552831572e+00
-2.276110649108886719e-01,3.476355499379369718e+00
-2.269708067178726196e-01,3.476037593208135767e+00
-2.263305485248565674e-01,3.475722931529568349e+00
-2.256902903318405151e-01,3.475411561594706100e+00
-2.250500321388244629e-01,3.475103637674072488e+00
-2.244097739458084106e-01,3.474799196853841643e+00
-2.237695306539535522e-01,3.474498363865102579e+00
-2.231292724609375000e-01,3.474201168391664041e+00
-2.224890142679214478e-01,3.473907709953280687e+00
-2.218487560749053955e-01,3.473618050198232776e+00
-2.212084978818893433e-01,3.473332232823651111e+00
-2.205682396888732910e-01,3.473050341857305323e+00
-2.199279814958572388e-01,3.472772396033048548e+00
-2.192877382040023804e-01,3.472498442839299315e+00
-2.186474800109863281e-01,3.472228494777697794e+00
-2.180072218179702759e-01,3.471962560175585466e+00
-2.173669636249542236e-01,3.471700677794583800e+00
-2.167267054319381714e-01,3.471442827428803390e+00
-2.160864472389221191e-01,3.471188966284851851e+00
-2.154461890459060669e-01,3.470939088764436242e+00
-2.148059457540512085e-01,3.470693171062191329e+00
-2.141656875610351562e-01,3.470451157471288184e+00
-2.135254293680191040e-01,3.470212963617777202e+00
-2.128851711750030518e-01,3.469978554643629476e+00
-2.122449129819869995e-01,3.469747820683813266e+00
-2.116046547889709473e-01,3.469520695582128944e+00
-2.109643965959548950e-01,3.469297073227733286e+00
-2.103241533041000366e-01,3.469076836961058063e+00
-2.096838951110839844e-01,3.468859856095383609e+00
-2.090436369180679321e-01,3.468646000142714847e+00
-2.084033787250518799e-01,3.468435158210974922e+00
-2.077631205320358276e-01,3.468227158584537229e+00
-2.071228623390197754e-01,3.468021847318864204e+00
-2.064826041460037231e-01,3.467819077438666131e+00
-2.058423459529876709e-01,3.467618647719301173e+00
-2.052021026611328125e-01,3.467420429318452957e+00
-2.045618444681167603e-01,3.467224210620778457e+00
-2.039215862751007080e-01,3.467029814506404684e+00
-2.032813280820846558e-01,3.466837064263580181e+00
-2.026410698890686035e-01,3.466645771303221046e+00
-2.020008116960525513e-01,3.466455720720715838e+00
-2.013605535030364990e-01,3.466266782595187834e+00
-2.007203102111816406e-01,3.466078702604802775e+00
-2.000800520181655884e-01,3.465891312568207816e+00
-1.994397938251495361e-01,3.465704434795742195e+00
-1.987995356321334839e-01,3.465517865794834229e+00
-1.981592774391174316e-01,3.465331439487025378e+00
-1.975190192461013794e-01,3.465144967187217429e+00
-1.968787610530853271e-01,3.464958293647200982e+00
-1.962385177612304688e-01,3.464771242776861992e+00
-1.955982595682144165e-01,3.464583658712503400e+00
-1.949580013751983643e-01,3.464395392052498579e+00
-1.943177431821823120e-01,3.464206302982784536e+00
-1.936774849891662598e-01,3.464016255071403094e+00
-1.930372267961502075e-01,3.463825109299488503e+00
-1.923969686031341553e-01,3.463632801182664700e+00
-1.917567253112792969e-01,3.463439187412906239e+00
-1.911164671182632446e-01,3.463244187059364432e+00
-1.904762089252471924e-01,3.463047725644483599e+00
-1.898359507322311401e-01,3.462849745029835002e+00
-1.891956925392150879e-01,3.462650184652203755e+00
-1.885554343461990356e-01,3.462449017176325139e+00
-1.879151761531829834e-01,3.462246189917403516e+00
-1.872749328613281250e-01,3.462041738635562194e+00
-1.866346746683120728e-01,3.461835615196279026e+00
-1.859944164752960205e-01,3.461627858807202252e+00
-1.853541582822799683e-01,3.461418496465020755e+00
-1.847139000892639160e-01,3.461207568785241051e+00
-1.840736418962478638e-01,3.460995113073057183e+00
-1.834333837032318115e-01,3.460781225495053626e+00
-1.827931404113769531e-01,3.460565979521698310e+00
-1.821528822183609009e-01,3.460349465891649157e+00
-1.815126240253448486e-01,3.460131759500050475e+00
-1.808723658323287964e-01,3.459912990763510443e+00
-1.802321076393127441e-01,3.459693312500115692e+00
-1.795918494462966919e-01,3.459472825079817682e+00
-1.789515912532806396e-01,3.459251694791219744e+00
-1.783113479614257812e-01,3.459030065294211198e+00
-1.776710897684097290e-01,3.458808092080615904e+00
-1.770308315753936768e-01,3.458585928324521497e+00
-1.763905733823776245e-01,3.458363772025859539e+00
-1.757503151893615723e-01,3.458141815345903147e+00
-1.751100569963455200e-01,3.457920160951160948e+00
-1.744697988033294678e-01,3.457699064502061326e+00
-1.738295555114746094e-01,3.457478696562025000e+00
-1.731892973184585571e-01,3.457259236836367933e+00
-1.725490391254425049e-01,3.457040850657781661e+00
-1.719087809324264526e-01,3.456823769474864250e+00
-1.712685227394104004e-01,3.456608128939735902e+00
-1.706282645463943481e-01,3.456394153360782262e+00
-1.699880063533782959e-01,3.456181983124189117e+00
-1.693477630615234375e-01,3.455971782443078233e+00
-1.687075048685073853e-01,3.455763737222830034e+00
-1.680672466754913330e-01,3.455558025916969811e+00
-1.674269884824752808e-01,3.455354752262775886e+00
-1.667867302894592285e-01,3.455154071262569460e+00
-1.661464720964431763e-01,3.454956154128367984e+00
-1.655062139034271240e-01,3.454761050523328159e+00
-1.648659706115722656e-01,3.454568933067668990e+00
-1.642257124185562134e-01,3.454379853218843444e+00
-1.635854542255401611e-01,3.454193950307479000e+00
-1.629451960325241089e-01,3.454011258898193049e+00
-1.623049378395080566e-01,3.453831851324572710e+00
-1.616646796464920044e-01,3.453655788212484090e+00
-1.610244214534759521e-01,3.453483092644806796e+00
-1.603841632604598999e-01,3.453313789429150571e+00
-1.597439199686050415e-01,3.453147887609534727e+00
-1.591036617755889893e-01,3.452985399596682825e+00
-1.584634035825729370e-01,3.452826256695972429e+00
-1.578231453895568848e-01,3.452670483199450580e+00
-1.571828871965408325e-01,3.452517984926180450e+00
-1.565426290035247803e-01,3.452368733244263410e+00
-1.559023708105087280e-01,3.452222668078999135e+00
-1.552621275186538696e-01,3.452079671433143204e+00
-1.546218693256378174e-01,3.451939660489025563e+00
-1.539816111326217651e-01,3.451802524450691578e+00
-1.533413529396057129e-01,3.451668156989704528e+00
-1.527010947465896606e-01,3.451536419451230131e+00
-1.520608365535736084e-01,3.451407207376992581e+00
-1.514205783605575562e-01,3.451280336977281760e+00
-1.507803350687026978e-01,3.451155682255111046e+00
-1.501400768756866455e-01,3.451033074098237119e+00
-1.494998186826705933e-01,3.450912335544974230e+00
-1.488595604896545410e-01,3.450793320246950735e+00
-1.482193022966384888e-01,3.450675871925801719e+00
-1.475790441036224365e-01,3.450559793475431292e+00
-1.469387859106063843e-01,3.450444923640789696e+00
-1.462985426187515259e-01,3.450331094208717975e+00
-1.456582844257354736e-01,3.450218127316436068e+00
-1.450180262327194214e-01,3.450105847380523283e+00
-1.443777680397033691e-01,3.449994097041455987e+00
-1.437375098466873169e-01,3.449882725323277555e+00
-1.430972516536712646e-01,3.449771560285459948e+00
-1.424569934606552124e-01,3.449660488446819606e+00
-1.418167501688003540e-01,3.449549323192980133e+00
-1.411764919757843018e-01,3.449437977262887589e+00
-1.405362337827682495e-01,3.449326287268689839e+00
-1.398959755897521973e-01,3.449214192075760188e+00
-1.392557173967361450e-01,3.449101550204956901e+00
-1.386154592037200928e-01,3.448988293247072789e+00
-1.379752010107040405e-01,3.448874369651027116e+00
-1.373349577188491821e-01,3.448759723320056203e+00
-1.366946995258331299e-01,3.448644265049817470e+00
-1.360544413328170776e-01,3.448527999400669231e+00
-1.354141831398010254e-01,3.448410908542980380e+00
-1.347739249467849731e-01,3.448293000120120411e+00
-1.341336667537689209e-01,3.448174291193203622e+00
-1.334934085607528687e-01,3.448054834595460250e+00
-1.328531652688980103e-01,3.447934639288928071e+00
-1.322129070758819580e-01,3.447813806534659076e+00
-1.315726488828659058e-01,3.447692433990142469e+00
-1.309323906898498535e-01,3.447570585147038180e+00
-1.302921324968338013e-01,3.447448428953332922e+00
-1.296518743038177490e-01,3.447326038937053028e+00
-1.290116161108016968e-01,3.447203616094098422e+00
-1.283713728189468384e-01,3.447081299033469826e+00
-1.277311146259307861e-01,3.446959261618775194e+00
-1.270908564329147339e-01,3.446837694767005633e+00
-1.264505982398986816e-01,3.446716821061633240e+00
-1.258103400468826294e-01,3.446596817542101121e+00
-1.251700818538665771e-01,3.446477946060052311e+00
-1.245298311114311218e-01,3.446360415244345887e+00
-1.238895729184150696e-01,3.446244498241778587e+00
-1.232493147253990173e-01,3.446130412187156100e+00
-1.226090639829635620e-01,3.446018436263205587e+00
-1.219688057899475098e-01,3.445908826360676080e+00
-1.213285475969314575e-01,3.445801809620534950e+00
-1.206882894039154053e-01,3.445697716012976919e+00
-1.200480386614799500e-01,3.445596780803066750e+00
-1.194077804684638977e-01,3.445499268410255223e+00
-1.187675222754478455e-01,3.445405431187738010e+00
-1.181272715330123901e-01,3.445315567360792919e+00
-1.174870133399963379e-01,3.445229911276998180e+00
-1.168467551469802856e-01,3.445148718103562047e+00
-1.162064969539642334e-01,3.445072241137555835e+00
-1.155662462115287781e-01,3.445000688571299374e+00
-1.149259880185127258e-01,3.444934302217394162e+00
-1.142857298254966736e-01,3.444873298120804339e+00
-1.136454790830612183e-01,3.444817875074319247e+00
-1.130052208900451660e-01,3.444768208966920930e+00
-1.123649626970291138e-01,3.444724472262517434e+00
-1.117247045040130615e-01,3.444686818169506282e+00
-1.110844537615776062e-01,3.444655391487927432e+00
-1.104441955685615540e-01,3.444630294076592492e+00
-1.098039373755455017e-01,3.444611653146025354e+00
-1.091636791825294495e-01,3.444599530937599408e+00
-1.085234284400939941e-01,3.444593969069827732e+00
-1.078831702470779419e-01,3.444595040692541854e+00
-1.072429120540618896e-01,3.444602735079405065e+00
-1.066026613116264343e-01,3.444617059696409189e+00
-1.059624031186103821e-01,3.444637961471240573e+00
-1.053221449255943298e-01,3.444665427483499798e+00
-1.046818867325782776e-01,3.444699346567630549e+00
-1.040416359901428223e-01,3.444739637560665813e+00
-1.034013777971267700e-01,3.444786201561333083e+00
-1.027611196041107178e-01,3.444838858698434869e+00
-1.021208688616752625e-01,3.444897470586570698e+00
-1.014806106686592102e-01,3.444961841355742571e+00
-1.008403524756431580e-01,3.445031785371727384e+00
-1.002000942826271057e-01,3.445107065589475326e+00
-9.955984354019165039e-02,3.445187455335636528e+00
-9.891958534717559814e-02,3.445272638155710609e+00
-9.827932715415954590e-02,3.445362416235846936e+00
-9.763907641172409058e-02,3.445456450344751342e+00
-9.699881821870803833e-02,3.445554454475599382e+00
-9.635856002569198608e-02,3.445656114431193018e+00
-9.571830183267593384e-02,3.445761073525435592e+00
-9.507805109024047852e-02,3.445869025407093833e+00
-9.443779289722442627e-02,3.445979624238173944e+00
-9.379753470420837402e-02,3.446092503884382374e+00
-9.315727651119232178e-02,3.446207302897598357e+00
-9.251702576875686646e-02,3.446323706752749239e+00
-9.187676757574081421e-02,3.446441306918501368e+00
-9.123650938272476196e-02,3.446559792134666900e+00
-9.059625864028930664e-02,3.446678792810761838e+00
-8.995600044727325439e-02,3.446797960082085499e+00
-8.931574225425720215e-02,3.446916988639310730e+00
-8.867548406124114990e-02,3.447035500857674073e+00
-8.803523331880569458e-02,3.447153226524794611e+00
-8.739497512578964233e-02,3.447269844721347898e+00
-8.675471693277359009e-02,3.447385088603938996e+00
-8.611446619033813477e-02,3.447498676607788415e+00
-8.547420799732208252e-02,3.447610361757547981e+00
-8.483394980430603027e-02,3.447719937147586400e+00
-8.419369161128997803e-02,3.447827183794928807e+00
-8.355344086885452271e-02,3.447931937695940086e+00
-8.291318267583847046e-02,3.448034017256738970e+00
-8.227292448282241821e-02,3.448133358975496332e+00
-8.163267374038696289e-02,3.448229811116624077e+00
-8.099241554737091064e-02,3.448323309010505433e+00
-8.035215735435485840e-02,3.448413857495213897e+00
-7.971189916133880615e-02,3.448501389095680381e+00
-7.907164841890335083e-02,3.448585996263937137e+00
-7.843139022588729858e-02,3.448667693495040432e+00
-7.779113203287124634e-02,3.448746609640009897e+00
-7.715088129043579102e-02,3.448822824125285180e+00
-7.651062309741973877e-02,3.448896506728338363e+00
-7.587036490440368652e-02,3.448967869598341451e+00
-7.523010671138763428e-02,3.449037096292889792e+00
-7.458985596895217896e-02,3.449104466327464369e+00
-7.394959777593612671e-02,3.449170240781810559e+00
-7.330933958292007446e-02,3.449234728069375144e+00
-7.266908884048461914e-02,3.449298268518597332e+00
-7.202883064746856689e-02,3.449361223974437785e+00
-7.138857245445251465e-02,3.449423973960985990e+00
-7.074831426143646240e-02,3.449486938842141193e+00
-7.010806351900100708e-02,3.449550522010494724e+00
-6.946780532598495483e-02,3.449615198118296533e+00
-6.882754713296890259e-02,3.449681424190313983e+00
-6.818728893995285034e-02,3.449749661931013289e+00
-6.754703819751739502e-02,3.449820437396578399e+00
-6.690678000450134277e-02,3.449894208458282208e+00
-6.626652181148529053e-02,3.449971487597886188e+00
-6.562627106904983521e-02,3.450052805637000564e+00
-6.498601287603378296e-02,3.450138646051619240e+00
-6.434575468301773071e-02,3.450229535212979926e+00
-6.370549649000167847e-02,3.450325970282955179e+00
-6.306524574756622314e-02,3.450428421961643011e+00
-6.242498755455017090e-02,3.450537378187145343e+00
-6.178473308682441711e-02,3.450653308510654327e+00
-6.114447489380836487e-02,3.450776698618549077e+00
-6.050422042608261108e-02,3.450907938355080251e+00
-5.986396223306655884e-02,3.451047418936738609e+00
-5.922370776534080505e-02,3.451195558498894034e+00
-5.858344957232475281e-02,3.451352659464476780e+00
-5.794319510459899902e-02,3.451519114958188972e+00
-5.730293691158294678e-02,3.451695134082152894e+00
-5.666268244385719299e-02,3.451880986485510672e+00
-5.602242797613143921e-02,3.452076913006604464e+00
-5.538216978311538696e-02,3.452283036652589843e+00
-5.474191531538963318e-02,3.452499522559635992e+00
-5.410165712237358093e-02,3.452726452084354136e+00
-5.346140265464782715e-02,3.452963823920850217e+00
-5.282114446163177490e-02,3.453211673413673299e+00
-5.218088999390602112e-02,3.453469932222730243e+00
-5.154063552618026733e-02,3.453738465530923563e+00
-5.090037733316421509e-02,3.454017152109311262e+00
-5.026012286543846130e-02,3.454305756784497028e+00
-4.961986467242240906e-02,3.454604055262946893e+00
-4.897961020469665527e-02,3.454911747047653581e+00
-4.833935201168060303e-02,3.455228450379743244e+00
-4.769909754395484924e-02,3.455553775762318480e+00
-4.705884307622909546e-02,3.455887283913321451e+00
-4.641858488321304321e-02,3.456228483756133230e+00
-4.577833041548728943e-02,3.456576833344144895e+00
-4.513807222247123718e-02,3.456931768221910062e+00
-4.449781775474548340e-02,3.457292638105655236e+00
-4.385755956172943115e-02,3.457658839319311284e+00
-4.321730509400367737e-02,3.458029641348669081e+00
-4.257704690098762512e-02,3.458404353807922327e+00
-4.193679243326187134e-02,3.458782189412556107e+00
-4.129653796553611755e-02,3.459162393158650151e+00
-4.065627977252006531e-02,3.459544176192013154e+00
-4.001602530479431152e-02,3.459926719954626861e+00
-3.937576711177825928e-02,3.460309192092116515e+00
-3.873551264405250549e-02,3.460690761928626014e+00
-3.809525445103645325e-02,3.461070566734696818e+00
-3.745499998331069946e-02,3.461447765720237602e+00
-3.681474179029464722e-02,3.461821533091349323e+00
-3.617448732256889343e-02,3.462191006969416840e+00
-3.553423285484313965e-02,3.462555367504374537e+00
-3.489397466182708740e-02,3.462913799515813018e+00
-3.425372019410133362e-02,3.463265508352862732e+00
-3.361346200108528137e-02,3.463609727431273377e+00
-3.297320753335952759e-02,3.463945722308735320e+00
-3.233294934034347534e-02,3.464272782397606498e+00
-3.169269487261772156e-02,3.464590219855554487e+00
-3.105243854224681854e-02,3.464897414662701181e+00
-3.041218221187591553e-02,3.465193753595555926e+00
-2.977192588150501251e-02,3.465478720393166512e+00
-2.913166955113410950e-02,3.465751789042431419e+00
-2.849141508340835571e-02,3.466012545896281161e+00
-2.785115875303745270e-02,3.466260584557131263e+00
-2.721090242266654968e-02,3.466495559465579301e+00
-2.657064609229564667e-02,3.466717204990381163e+00
-2.593038976192474365e-02,3.466925321948229666e+00
-2.529013343155384064e-02,3.467119728093802422e+00
-2.464987710118293762e-02,3.467300331665180035e+00
-2.400962263345718384e-02,3.467467138615381472e+00
-2.336936630308628082e-02,3.467620165021774170e+00
-2.272910997271537781e-02,3.467759481806333532e+00
-2.208885364234447479e-02,3.467885261669358954e+00
-2.144859731197357178e-02,3.467997726015785709e+00
-2.080834098160266876e-02,3.468097130215243240e+00
-2.016808465123176575e-02,3.468183852062968864e+00
-1.952782832086086273e-02,3.468258243768235882e+00
-1.888757199048995972e-02,3.468320697591249058e+00
-1.824731752276420593e-02,3.468371784849279216e+00
-1.760706119239330292e-02,3.468411979579761883e+00
-1.696680486202239990e-02,3.468441875820174047e+00
-1.632654853165149689e-02,3.468462094359897829e+00
-1.568629220128059387e-02,3.468473261338515634e+00
-1.504603587090969086e-02,3.468476085614054405e+00
-1.440578047186136246e-02,3.468471230155381502e+00
-1.376552414149045944e-02,3.468459441723627634e+00
-1.312526781111955643e-02,3.468441443116514478e+00
-1.248501241207122803e-02,3.468418025372399516e+00
-1.184475608170032501e-02,3.468389871289840887e+00
-1.120449975132942200e-02,3.468357809003134395e+00
-1.056424342095851898e-02,3.468322551371457951e+00
-9.923987090587615967e-03,3.468284863655979322e+00
-9.283731691539287567e-03,3.468245446931205400e+00
-8.643475361168384552e-03,3.468205063719825176e+00
-8.003219030797481537e-03,3.468164351188418593e+00
-7.362963166087865829e-03,3.468124010311441907e+00
-6.722707301378250122e-03,3.468084640126315676e+00
-6.082450971007347107e-03,3.468046830391274149e+00
-5.442194640636444092e-03,3.468011158565252661e+00
-4.801938775926828384e-03,3.467978109903643968e+00
-4.161682911217212677e-03,3.467948161321387168e+00
-3.521426580846309662e-03,3.467921709667507457e+00
-2.881170483306050301e-03,3.467899110005786767e+00
-2.240914385765790939e-03,3.467880656705399023e+00
-1.600658288225531578e-03,3.467866607898534070e+00
-9.604021906852722168e-04,3.467857131187941810e+00
-3.201460931450128555e-04,3.467852349482908547e+00
3.201460931450128555e-04,3.467852344386031405e+00
9.604021906852722168e-04,3.467857115901408882e+00
1.600658288225531578e-03,3.467866582442677537e+00
2.240914385765790939e-03,3.467880621383796935e+00
2.881170483306050301e-03,3.467899064801617470e+00
3.521426580846309662e-03,3.467921654091057349e+00
4.161682911217212677e-03,3.467948096556575877e+00
4.801938775926828384e-03,3.467978035648179080e+00
5.442194640636444092e-03,3.468011074556381246e+00
6.082450971007347107e-03,3.468046738365546666e+00
6.722707301378250122e-03,3.468084538410900031e+00
7.362963166087865829e-03,3.468123901152567079e+00
8.003219030797481537e-03,3.468164233949178055e+00
8.643475361168384552e-03,3.468204938753400413e+00
9.283731691539287567e-03,3.468245316448198778e+00
9.923987090587615967e-03,3.468284722562537503e+00
1.056424342095851898e-02,3.468322405529697949e+00
1.120449975132942200e-02,3.468357658771554330e+00
1.184475608170032501e-02,3.468389717035069708e+00
1.248501241207122803e-02,3.468417864107849802e+00
1.312526781111955643e-02,3.468441278650115311e+00
1.376552414149045944e-02,3.468459271221360218e+00
1.440578047186136246e-02,3.468471054149698141e+00
1.504603587090969086e-02,3.468475907709117401e+00
1.568629220128059387e-02,3.468473081919186018e+00
1.632654853165149689e-02,3.468461907982920422e+00
1.696680486202239990e-02,3.468441694509822426e+00
1.760706119239330292e-02,3.468411792374672231e+00
1.824731752276420593e-02,3.468371592432543782e+00
1.888757199048995972e-02,3.468320505822010791e+00
1.952782832086086273e-02,3.468258058008832023e+00
2.016808465123176575e-02,3.468183667459716624e+00
2.080834098160266876e-02,3.468096942388685378e+00
2.144859731197357178e-02,3.467997544659454867e+00
2.208885364234447479e-02,3.467885078001978538e+00
2.272910997271537781e-02,3.467759296419183457e+00
2.336936630308628082e-02,3.467619978485597443e+00
2.400962263345718384e-02,3.467466951478768600e+00
2.464987710118293762e-02,3.467300166918543702e+00
2.529013343155384064e-02,3.467119548490567915e+00
2.593038976192474365e-02,3.466925149829403807e+00
2.657064609229564667e-02,3.466717027039405430e+00
2.721090242266654968e-02,3.466495395598279572e+00
2.785115875303745270e-02,3.466260415982004073e+00
2.849141508340835571e-02,3.466012385037677834e+00
2.913166955113410950e-02,3.465751635711551426e+00
2.977192588150501251e-02,3.465478563965807446e+00
3.041218221187591553e-02,3.465193614726929106e+00
3.105243854224681854e-02,3.464897273292758761e+00
3.169269487261772156e-02,3.464590076732116053e+00
3.233294934034347534e-02,3.464272646700275793e+00
3.297320753335952759e-02,3.463945593789697686e+00
3.361346200108528137e-02,3.463609613440117307e+00
3.425372019410133362e-02,3.463265386257972089e+00
3.489397466182708740e-02,3.462913684249336654e+00
3.553423285484313965e-02,3.462555258800386504e+00
3.617448732256889343e-02,3.462190904563413163e+00
3.681474179029464722e-02,3.461821436721063350e+00
3.745499998331069946e-02,3.461447675126368306e+00
3.809525445103645325e-02,3.461070476657118533e+00
3.873551264405250549e-02,3.460690677429999695e+00
3.937576711177825928e-02,3.460309104113022727e+00
4.001602530479431152e-02,3.459926629363863526e+00
4.065627977252006531e-02,3.459544099182723542e+00
4.129653796553611755e-02,3.459162321224515058e+00
4.193679243326187134e-02,3.458782122290092964e+00
4.257704690098762512e-02,3.458404291241456097e+00
4.321730509400367737e-02,3.458029577264714050e+00
4.385755956172943115e-02,3.457658779711096919e+00
4.449781775474548340e-02,3.457292587754211333e+00
4.513807222247123718e-02,3.456931716812135846e+00
4.577833041548728943e-02,3.456576790009383338e+00
4.641858488321304321e-02,3.456228439603609814e+00
4.705884307622909546e-02,3.455887243060245861e+00
4.769909754395484924e-02,3.455553734569064339e+00
4.833935201168060303e-02,3.455228415514400631e+00
4.897961020469665527e-02,3.454911711965820587e+00
4.961986467242240906e-02,3.454604022938866592e+00
5.026012286543846130e-02,3.454305727032651152e+00
5.090037733316421509e-02,3.454017122474088985e+00
5.154063552618026733e-02,3.453738442498815786e+00
5.218088999390602112e-02,3.453469909168898511e+00
5.282114446163177490e-02,3.453211650522379550e+00
5.346140265464782715e-02,3.452963802961401818e+00
5.410165712237358093e-02,3.452726431439171684e+00
5.474191531538963318e-02,3.452499505043729933e+00
5.538216978311538696e-02,3.452283021895056425e+00
5.602242797613143921e-02,3.452076897308474557e+00
5.666268244385719299e-02,3.451880972187353347e+00
5.730293691158294678e-02,3.451695121072771322e+00
5.794319510459899902e-02,3.451519103133848354e+00
5.858344957232475281e-02,3.451352647194783074e+00
5.922370776534080505e-02,3.451195548761330834e+00
5.986396223306655884e-02,3.451047410114006730e+00
6.050422042608261108e-02,3.450907930369632393e+00
6.114447489380836487e-02,3.450776690367082900e+00
6.178473308682441711e-02,3.450653301057943878e+00
6.242498755455017090e-02,3.450537371462941927e+00
6.306524574756622314e-02,3.450428414385990017e+00
6.370549649000167847e-02,3.450325966872576533e+00
6.434575468301773071e-02,3.450229532145672184e+00
6.498601287603378296e-02,3.450138643295776575e+00
6.562627106904983521e-02,3.450052802668924556e+00
6.626652181148529053e-02,3.449971482719254467e+00
6.690678000450134277e-02,3.449894204088892913e+00
6.754703819751739502e-02,3.449820433842782030e+00
6.818728893995285034e-02,3.449749660342947166e+00
6.882754713296890259e-02,3.449681422488952265e+00
6.946780532598495483e-02,3.449615196853843102e+00
7.010806351900100708e-02,3.449550520883996274e+00
7.074831426143646240e-02,3.449486936636560586e+00
7.138857245445251465e-02,3.449423971821939716e+00
7.202883064746856689e-02,3.449361222233110258e+00
7.266908884048461914e-02,3.449298266833372928e+00
7.330933958292007446e-02,3.449234727447109794e+00
7.394959777593612671e-02,3.449170240120774888e+00
7.458985596895217896e-02,3.449104465742900416e+00
7.523010671138763428e-02,3.449037095260106156e+00
7.587036490440368652e-02,3.448967868762917721e+00
7.651062309741973877e-02,3.448896505924960110e+00
7.715088129043579102e-02,3.448822823417854178e+00
7.779113203287124634e-02,3.448746609328868118e+00
7.843139022588729858e-02,3.448667693221640462e+00
7.907164841890335083e-02,3.448585996023954436e+00
7.971189916133880615e-02,3.448501388604686912e+00
8.035215735435485840e-02,3.448413857126587434e+00
8.099241554737091064e-02,3.448323308687966104e+00
8.163267374038696289e-02,3.448229810834710030e+00
8.227292448282241821e-02,3.448133358852423225e+00
8.291318267583847046e-02,3.448034017149395503e+00
8.355344086885452271e-02,3.447931937602415342e+00
8.419369161128997803e-02,3.447827183604998957e+00
8.483394980430603027e-02,3.447719936982458044e+00
8.547420799732208252e-02,3.447610361614134700e+00
8.611446619033813477e-02,3.447498676483366609e+00
8.675471693277359009e-02,3.447385088542321618e+00
8.739497512578964233e-02,3.447269844668003458e+00
8.803523331880569458e-02,3.447153226478661292e+00
8.867548406124114990e-02,3.447035500797891672e+00
8.931574225425720215e-02,3.446916988587719999e+00
8.995600044727325439e-02,3.446797960022785379e+00
9.059625864028930664e-02,3.446678792772461364e+00
9.123650938272476196e-02,3.446559792123684574e+00
9.187676757574081421e-02,3.446441306904344692e+00
9.251702576875686646e-02,3.446323706736545756e+00
9.315727651119232178e-02,3.446207302869809030e+00
9.379753470420837402e-02,3.446092503863553702e+00
9.443779289722442627e-02,3.445979624220350424e+00
9.507805109024047852e-02,3.445869025389681095e+00
9.571830183267593384e-02,3.445761073518001538e+00
9.635856002569198608e-02,3.445656114424851424e+00
9.699881821870803833e-02,3.445554454470196148e+00
9.763907641172409058e-02,3.445456450340151466e+00
9.827932715415954590e-02,3.445362416227047309e+00
9.891958534717559814e-02,3.445272638149897482e+00
9.955984354019165039e-02,3.445187455329999260e+00
1.002000942826271057e-01,3.445107065587086570e+00
1.008403524756431580e-01,3.445031785369704558e+00
1.014806106686592102e-01,3.444961841354031051e+00
1.021208688616752625e-01,3.444897470585124744e+00
1.027611196041107178e-01,3.444838858696299244e+00
1.034013777971267700e-01,3.444786201559274730e+00
1.040416359901428223e-01,3.444739637558716261e+00
1.046818867325782776e-01,3.444699346567083431e+00
1.053221449255943298e-01,3.444665427482734188e+00
1.059624031186103821e-01,3.444637961470854215e+00
1.066026613116264343e-01,3.444617059695869621e+00
1.072429120540618896e-01,3.444602735078682088e+00
1.078831702470779419e-01,3.444595040691860177e+00
1.085234284400939941e-01,3.444593969069258854e+00
1.091636791825294495e-01,3.444599530937440868e+00
1.098039373755455017e-01,3.444611653145804198e+00
1.104441955685615540e-01,3.444630294076408639e+00
1.110844537615776062e-01,3.444655391487774665e+00
1.117247045040130615e-01,3.444686818169302889e+00
1.123649626970291138e-01,3.444724472262348236e+00
1.130052208900451660e-01,3.444768208966780598e+00
1.136454790830612183e-01,3.444817875074202895e+00
1.142857298254966736e-01,3.444873298120731953e+00
1.149259880185127258e-01,3.444934302217354194e+00
1.155662462115287781e-01,3.445000688571266068e+00
1.162064969539642334e-01,3.445072241137487890e+00
1.168467551469802856e-01,3.445148718103506091e+00
1.174870133399963379e-01,3.445229911276960877e+00
1.181272715330123901e-01,3.445315567360762721e+00
1.187675222754478455e-01,3.445405431187725576e+00
1.194077804684638977e-01,3.445499268410244120e+00
1.200480386614799500e-01,3.445596780803058756e+00
1.206882894039154053e-01,3.445697716012960043e+00
1.213285475969314575e-01,3.445801809620523848e+00
1.219688057899475098e-01,3.445908826360664534e+00
1.226090639829635620e-01,3.446018436263195817e+00
1.232493147253990173e-01,3.446130412187151215e+00
1.238895729184150696e-01,3.446244498241775922e+00
1.245298311114311218e-01,3.446360415244344111e+00
1.251700818538665771e-01,3.446477946060047870e+00
1.258103400468826294e-01,3.446596817542098012e+00
1.264505982398986816e-01,3.446716821061630576e+00
1.270908564329147339e-01,3.446837694767003413e+00
1.277311146259307861e-01,3.446959261618772530e+00
1.283713728189468384e-01,3.447081299033468493e+00
1.290116161108016968e-01,3.447203616094096645e+00
1.296518743038177490e-01,3.447326038937051695e+00
1.302921324968338013e-01,3.447448428953332478e+00
1.309323906898498535e-01,3.447570585147037292e+00
1.315726488828659058e-01,3.447692433990142025e+00
1.322129070758819580e-01,3.447813806534658632e+00
1.328531652688980103e-01,3.447934639288928071e+00
1.334934085607528687e-01,3.448054834595459806e+00
1.341336667537689209e-01,3.448174291193202734e+00
1.347739249467849731e-01,3.448293000120119967e+00
1.354141831398010254e-01,3.448410908542980380e+00
1.360544413328170776e-01,3.448527999400669231e+00
1.366946995258331299e-01,3.448644265049817470e+00
1.373349577188491821e-01,3.448759723320056203e+00
1.379752010107040405e-01,3.448874369651027116e+00
1.386154592037200928e-01,3.448988293247072789e+00
1.392557173967361450e-01,3.449101550204956901e+00
1.398959755897521973e-01,3.449214192075760188e+00
1.405362337827682495e-01,3.449326287268690283e+00
1.411764919757843018e-01,3.449437977262887589e+00
1.418167501688003540e-01,3.449549323192980133e+00
1.424569934606552124e-01,3.449660488446819162e+00
1.430972516536712646e-01,3.449771560285459504e+00
1.437375098466873169e-01,3.449882725323276667e+00
1.443777680397033691e-01,3.449994097041455987e+00
1.450180262327194214e-01,3.450105847380523727e+00
1.456582844257354736e-01,3.450218127316436068e+00
1.462985426187515259e-01,3.450331094208717531e+00
1.469387859106063843e-01,3.450444923640789696e+00
1.475790441036224365e-01,3.450559793475431292e+00
1.482193022966384888e-01,3.450675871925801719e+00
1.488595604896545410e-01,3.450793320246950735e+00
1.494998186826705933e-01,3.450912335544973786e+00
1.501400768756866455e-01,3.451033074098237119e+00
1.507803350687026978e-01,3.451155682255111046e+00
1.514205783605575562e-01,3.451280336977281760e+00
1.520608365535736084e-01,3.451407207376991693e+00
1.527010947465896606e-01,3.451536419451230131e+00
1.533413529396057129e-01,3.451668156989704528e+00
1.539816111326217651e-01,3.451802524450691578e+00
1.546218693256378174e-01,3.451939660489025563e+00
1.552621275186538696e-01,3.452079671433143204e+00
1.559023708105087280e-01,3.452222668078999135e+00
1.565426290035247803e-01,3.452368733244263410e+00
1.571828871965408325e-01,3.452517984926180450e+00
1.578231453895568848e-01,3.452670483199450580e+00
1.584634035825729370e-01,3.452826256695972429e+00
1.591036617755889893e-01,3.452985399596682825e+00
1.597439199686050415e-01,3.453147887609534283e+00
1.603841632604598999e-01,3.453313789429151015e+00
1.610244214534759521e-01,3.453483092644806796e+00
1.616646796464920044e-01,3.453655788212484090e+00
1.623049378395080566e-01,3.453831851324572710e+00
1.629451960325241089e-01,3.454011258898193049e+00
1.635854542255401611e-01,3.454193950307479000e+00
1.642257124185562134e-01,3.454379853218843444e+00
1.648659706115722656e-01,3.454568933067669434e+00
1.655062139034271240e-01,3.454761050523328159e+00
1.661464720964431763e-01,3.454956154128368429e+00
1.667867302894592285e-01,3.455154071262569460e+00
1.674269884824752808e-01,3.455354752262775886e+00
1.680672466754913330e-01,3.455558025916969811e+00
1.687075048685073853e-01,3.455763737222830478e+00
1.693477630615234375e-01,3.455971782443078677e+00
1.699880063533782959e-01,3.456181983124189117e+00
1.706282645463943481e-01,3.456394153360782262e+00
1.712685227394104004e-01,3.456608128939735902e+00
1.719087809324264526e-01,3.456823769474864250e+00
1.725490391254425049e-01,3.457040850657781661e+00
1.731892973184585571e-01,3.457259236836367933e+00
1.738295555114746094e-01,3.457478696562025000e+00
1.744697988033294678e-01,3.457699064502060882e+00
1.751100569963455200e-01,3.457920160951161392e+00
1.757503151893615723e-01,3.458141815345903591e+00
1.763905733823776245e-01,3.458363772025859539e+00
1.770308315753936768e-01,3.458585928324521497e+00
1.776710897684097290e-01,3.458808092080615459e+00
1.783113479614257812e-01,3.459030065294211198e+00
1.789515912532806396e-01,3.459251694791219744e+00
1.795918494462966919e-01,3.459472825079817682e+00
1.802321076393127441e-01,3.459693312500115692e+00
1.808723658323287964e-01,3.459912990763510887e+00
1.815126240253448486e-01,3.460131759500050475e+00
1.821528822183609009e-01,3.460349465891649157e+00
1.827931404113769531e-01,3.460565979521697866e+00
1.834333837032318115e-01,3.460781225495053626e+00
1.840736418962478638e-01,3.460995113073057183e+00
1.847139000892639160e-01,3.461207568785241051e+00
1.853541582822799683e-01,3.461418496465020311e+00
1.859944164752960205e-01,3.461627858807202252e+00
1.866346746683120728e-01,3.461835615196279470e+00
1.872749328613281250e-01,3.462041738635561750e+00
1.879151761531829834e-01,3.462246189917403960e+00
1.885554343461990356e-01,3.462449017176325139e+00
1.891956925392150879e-01,3.462650184652204199e+00
1.898359507322311401e-01,3.462849745029834558e+00
1.904762089252471924e-01,3.463047725644483599e+00
1.911164671182632446e-01,3.463244187059364876e+00
1.917567253112792969e-01,3.463439187412906239e+00
1.923969686031341553e-01,3.463632801182664700e+00
1.930372267961502075e-01,3.463825109299488059e+00
1.936774849891662598e-01,3.464016255071403094e+00
1.943177431821823120e-01,3.464206302982784980e+00
1.949580013751983643e-01,3.464395392052498579e+00
1.955982595682144165e-01,3.464583658712503400e+00
1.962385177612304688e-01,3.464771242776862437e+00
1.968787610530853271e-01,3.464958293647200982e+00
1.975190192461013794e-01,3.465144967187216984e+00
1.981592774391174316e-01,3.465331439487025378e+00
1.987995356321334839e-01,3.465517865794834229e+00
1.994397938251495361e-01,3.465704434795742195e+00
2.000800520181655884e-01,3.465891312568207816e+00
2.007203102111816406e-01,3.466078702604802775e+00
2.013605535030364990e-01,3.466266782595187834e+00
2.020008116960525513e-01,3.466455720720715838e+00
2.026410698890686035e-01,3.466645771303221046e+00
2.032813280820846558e-01,3.466837064263580181e+00
2.039215862751007080e-01,3.467029814506404684e+00
2.045618444681167603e-01,3.467224210620778457e+00
2.052021026611328125e-01,3.467420429318452957e+00
2.058423459529876709e-01,3.467618647719301173e+00
2.064826041460037231e-01,3.467819077438666131e+00
2.071228623390197754e-01,3.468021847318863760e+00
2.077631205320358276e-01,3.468227158584537229e+00
2.084033787250518799e-01,3.468435158210974922e+00
2.090436369180679321e-01,3.468646000142714847e+00
2.096838951110839844e-01,3.468859856095383165e+00
2.103241533041000366e-01,3.469076836961058063e+00
2.109643965959548950e-01,3.469297073227732842e+00
2.116046547889709473e-01,3.469520695582128944e+00
2.122449129819869995e-01,3.469747820683813266e+00
2.128851711750030518e-01,3.469978554643629476e+00
2.135254293680191040e-01,3.470212963617776758e+00
2.141656875610351562e-01,3.470451157471288184e+00
2.148059457540512085e-01,3.470693171062191329e+00
2.154461890459060669e-01,3.470939088764436242e+00
2.160864472389221191e-01,3.471188966284851851e+00
2.167267054319381714e-01,3.471442827428803390e+00
2.173669636249542236e-01,3.471700677794583356e+00
2.180072218179702759e-01,3.471962560175585466e+00
2.186474800109863281e-01,3.472228494777697794e+00
2.192877382040023804e-01,3.472498442839299315e+00
2.199279814958572388e-01,3.472772396033048548e+00
2.205682396888732910e-01,3.473050341857304879e+00
2.212084978818893433e-01,3.473332232823651111e+00
2.218487560749053955e-01,3.473618050198232776e+00
2.224890142679214478e-01,3.473907709953280687e+00
2.231292724609375000e-01,3.474201168391663597e+00
2.237695306539535522e-01,3.474498363865102135e+00
2.244097739458084106e-01,3.474799196853841643e+00
2.250500321388244629e-01,3.475103637674072488e+00
2.256902903318405151e-01,3.475411561594706100e+00
2.263305485248565674e-01,3.475722931529568349e+00
2.269708067178726196e-01,3.476037593208135323e+00
2.276110649108886719e-01,3.476355499379369718e+00
2.282513231039047241e-01,3.476676533552831572e+00
2.288915663957595825e-01,3.477000597621985989e+00
2.295318245887756348e-01,3.477327634229256503e+00
2.301720827817916870e-01,3.477657514249209214e+00
2.308123409748077393e-01,3.477990153910452520e+00
2.314525991678237915e-01,3.478325470024094201e+00
2.320928573608398438e-01,3.478663386366441124e+00
2.327331155538558960e-01,3.479003784285916723e+00
2.333733588457107544e-01,3.479346642803149425e+00
2.340136170387268066e-01,3.479691851737853447e+00
2.346538752317428589e-01,3.480039353654107437e+00
2.352941334247589111e-01,3.480389123481714364e+00
2.359343916177749634e-01,3.480741098941708245e+00
2.365746498107910156e-01,3.481095238315841556e+00
2.372149080038070679e-01,3.481451521085840994e+00
2.378551512956619263e-01,3.481809936160313868e+00
2.384954094886779785e-01,3.482170459214236402e+00
2.391356676816940308e-01,3.482533150317100201e+00
2.397759258747100830e-01,3.482897960361844625e+00
2.404161840677261353e-01,3.483264992319633713e+00
2.410564422607421875e-01,3.483634228241491826e+00
2.416967004537582397e-01,3.484005756910828033e+00
2.423369437456130981e-01,3.484379610291129303e+00
2.429772019386291504e-01,3.484755937249589763e+00
2.436174601316452026e-01,3.485134775743343294e+00
2.442577183246612549e-01,3.485516288079591796e+00
2.448979765176773071e-01,3.485900536397743998e+00
2.455382347106933594e-01,3.486287687273965652e+00
2.461784929037094116e-01,3.486677878819979703e+00
2.468187510967254639e-01,3.487071269174519816e+00
2.474589943885803223e-01,3.487468029197657415e+00
2.480992525815963745e-01,3.487868312088779454e+00
2.487395107746124268e-01,3.488272333772798994e+00
2.493797689676284790e-01,3.488680293382756314e+00
2.500200271606445312e-01,3.489092372577141887e+00
2.506602704524993896e-01,3.489508783025601524e+00
2.513005435466766357e-01,3.489929771843291562e+00
2.519407868385314941e-01,3.490355526346538007e+00
2.525810599327087402e-01,3.490786293748719515e+00
2.532213032245635986e-01,3.491222294943900906e+00
2.538615465164184570e-01,3.491663736824413888e+00
2.545018196105957031e-01,3.492110897231769151e+00
2.551420629024505615e-01,3.492563954921268810e+00
2.557823359966278076e-01,3.493023184826681948e+00
2.564225792884826660e-01,3.493488776470554669e+00
2.570628523826599121e-01,3.493960962227450562e+00
2.577030956745147705e-01,3.494439917768210613e+00
2.583433389663696289e-01,3.494925885117660780e+00
2.589836120605468750e-01,3.495419062693962520e+00
2.596238553524017334e-01,3.495919586874496332e+00
2.602641284465789795e-01,3.496427670217548744e+00
2.609043717384338379e-01,3.496943429193965613e+00
2.615446448326110840e-01,3.497467050520021381e+00
2.621848881244659424e-01,3.497998600761233146e+00
2.628251314163208008e-01,3.498538214617601838e+00
2.634654045104980469e-01,3.499086002535520379e+00
2.641056478023529053e-01,3.499641988482580679e+00
2.647459208965301514e-01,3.500206252229875581e+00
2.653861641883850098e-01,3.500778773875434347e+00
2.660264372825622559e-01,3.501359607461366430e+00
2.666666805744171143e-01,3.501948662600754325e+00
2.673069238662719727e-01,3.502545910376930305e+00
2.679471969604492188e-01,3.503151334596879440e+00
2.685874402523040771e-01,3.503764752961275875e+00
2.692277133464813232e-01,3.504386102216856536e+00
2.698679566383361816e-01,3.505015137598744168e+00
2.705082297325134277e-01,3.505651775838552808e+00
2.711484730243682861e-01,3.506295724107093115e+00
2.717887461185455322e-01,3.506946831690939348e+00
2.724289894104003906e-01,3.507604711217283011e+00
2.730692327022552490e-01,3.508269126721387909e+00
2.737095057964324951e-01,3.508939804908969506e+00
2.743497490882873535e-01,3.509616339418516251e+00
2.749900221824645996e-01,3.510298405754970652e+00
2.756302654743194580e-01,3.510985535511648159e+00
2.762705385684967041e-01,3.511677379455863779e+00
2.769107818603515625e-01,3.512373440372660305e+00
2.775510251522064209e-01,3.513073257836906826e+00
2.781912982463836670e-01,3.513776402662908360e+00
2.788315415382385254e-01,3.514482294584391209e+00
2.794718146324157715e-01,3.515190477935961511e+00
2.801120579242706299e-01,3.515900314865112897e+00
2.807523310184478760e-01,3.516611370988635077e+00
2.813925743103027344e-01,3.517322990586673193e+00
2.820328176021575928e-01,3.518034611331868788e+00
2.826730906963348389e-01,3.518745694475269747e+00
2.833133339881896973e-01,3.519455585776666062e+00
2.839536070823669434e-01,3.520163737882545885e+00
2.845938503742218018e-01,3.520869473169250696e+00
2.852341234683990479e-01,3.521572307801767110e+00
2.858743667602539062e-01,3.522271493093987793e+00
2.865146100521087646e-01,3.522966543619783231e+00
2.871548831462860107e-01,3.523656863315753895e+00
2.877951264381408691e-01,3.524341811347428965e+00
2.884353995323181152e-01,3.525020854585275032e+00
2.890756428241729736e-01,3.525693420119267785e+00
2.897159159183502197e-01,3.526358996620337471e+00
2.903561592102050781e-01,3.527016971222389774e+00
2.909964025020599365e-01,3.527666915773798539e+00
2.916366755962371826e-01,3.528308330924385228e+00
2.922769188880920410e-01,3.528940691945332997e+00
2.929171919822692871e-01,3.529563614999728038e+00
2.935574352741241455e-01,3.530176638635856179e+00
2.941977083683013916e-01,3.530779413319472315e+00
2.948379516601562500e-01,3.531371547492820895e+00
2.954781949520111084e-01,3.531952681282819917e+00
2.961184680461883545e-01,3.532522592505383585e+00
2.967587113380432129e-01,3.533080912013223163e+00
2.973989844322204590e-01,3.533627488831521557e+00
2.980392277240753174e-01,3.534162047565728937e+00
2.986795008182525635e-01,3.534684466355070054e+00
2.993197441101074219e-01,3.535194546855652042e+00
2.999599874019622803e-01,3.535692237541549598e+00
3.006002604961395264e-01,3.536177465199093817e+00
3.012405037879943848e-01,3.536650150160134398e+00
3.018807768821716309e-01,3.537110337560966045e+00
3.025210201740264893e-01,3.537558005709175113e+00
3.031612932682037354e-01,3.537993276597101833e+00
3.038015365600585938e-01,3.538416172865142428e+00
3.044417798519134521e-01,3.538826858235712969e+00
3.050820529460906982e-01,3.539225497885279736e+00
3.057222962379455566e-01,3.539612202736425850e+00
3.063625693321228027e-01,3.539987245440292085e+00
3.070028126239776611e-01,3.540350809842038871e+00
3.076430857181549072e-01,3.540703193540218674e+00
3.082833290100097656e-01,3.541044605224859865e+00
3.089235723018646240e-01,3.541375391815427154e+00
3.095638453960418701e-01,3.541695853993020116e+00
3.102040886878967285e-01,3.542006259600504858e+00
3.108443617820739746e-01,3.542307026135678605e+00
3.114846050739288330e-01,3.542598448719110671e+00
3.121248781681060791e-01,3.542880914725929919e+00
3.127651214599609375e-01,3.543154745160265851e+00
3.134053647518157959e-01,3.543420342696695258e+00
3.140456378459930420e-01,3.543678050495315368e+00
3.146858811378479004e-01,3.543928266726243947e+00
3.153261542320251465e-01,3.544171310132735897e+00
3.159663975238800049e-01,3.544407581902890847e+00
3.166066706180572510e-01,3.544637419549940827e+00
3.172469139099121094e-01,3.544861139589147392e+00
3.178871572017669678e-01,3.545079100237224168e+00
3.185274302959442139e-01,3.545291630538739192e+00
3.191676735877990723e-01,3.545498994852966046e+00
3.198079466819763184e-01,3.545701513345353995e+00
3.204481899738311768e-01,3.545899413289546942e+00
3.210884630680084229e-01,3.546093002075411782e+00
3.217287063598632812e-01,3.546282444205428597e+00
3.223689496517181396e-01,3.546467956342396199e+00
3.230092227458953857e-01,3.546649721659205667e+00
3.236494660377502441e-01,3.546827906545794384e+00
3.242897391319274902e-01,3.547002640993317080e+00
3.249299824237823486e-01,3.547173994880718606e+00
3.255702555179595947e-01,3.547342047111978758e+00
3.262104988098144531e-01,3.547506859718328354e+00
3.268507421016693115e-01,3.547668435313800828e+00
3.274910151958465576e-01,3.547826779307929890e+00
3.281312584877014160e-01,3.547981852090218879e+00
3.287715315818786621e-01,3.548133588043012931e+00
3.294117748737335205e-01,3.548281878323542138e+00
3.300520479679107666e-01,3.548426626628512714e+00
3.306922912597656250e-01,3.548567692304783527e+00
3.313325345516204834e-01,3.548704903610354400e+00
3.319728076457977295e-01,3.548838092160306878e+00
3.326130509376525879e-01,3.548966994756860949e+00
3.332533240318298340e-01,3.549091432832718329e+00
3.338935673236846924e-01,3.549211114402689660e+00
3.345338404178619385e-01,3.549325784448045695e+00
3.351740837097167969e-01,3.549435194227021917e+00
3.358143270015716553e-01,3.549538992004571014e+00
3.364546000957489014e-01,3.549636908066458041e+00
3.370948433876037598e-01,3.549728586754094195e+00
3.377351164817810059e-01,3.549813732560738622e+00
3.383753597736358643e-01,3.549891992234353477e+00
3.390156328678131104e-01,3.549963056645496273e+00
3.396558761596679688e-01,3.550026552981868200e+00
3.402961194515228271e-01,3.550082152824248993e+00
3.409363925457000732e-01,3.550129542784913106e+00
3.415766358375549316e-01,3.550168355287070199e+00
3.422169089317321777e-01,3.550198318540139120e+00
3.428571522235870361e-01,3.550219089867356459e+00
3.434974253177642822e-01,3.550230367937643017e+00
3.441376686096191406e-01,3.550231886819747551e+00
3.447779119014739990e-01,3.550223379980907090e+00
3.454181849956512451e-01,3.550204579720748654e+00
3.460584282875061035e-01,3.550175254511459322e+00
3.466987013816833496e-01,3.550135239984520297e+00
3.473389446735382080e-01,3.550084320725912512e+00
3.479792177677154541e-01,3.550022322597651048e+00
3.486194610595703125e-01,3.549949150579056578e+00
3.492597341537475586e-01,3.549864705607685522e+00
3.498999774456024170e-01,3.549768898010025708e+00
3.505402207374572754e-01,3.549661720098975515e+00
3.511804938316345215e-01,3.549543115485383815e+00
3.518207371234893799e-01,3.549413159477503577e+00
3.524610102176666260e-01,3.549271893893719110e+00
3.531012535095214844e-01,3.549119400038460270e+00
3.537415266036987305e-01,3.548955819490076102e+00
3.543817698955535889e-01,3.548781331874477640e+00
3.550220131874084473e-01,3.548596117144332318e+00
3.556622862815856934e-01,3.548400413220899274e+00
3.563025295734405518e-01,3.548194481699789904e+00
3.569428026676177979e-01,3.547978632540544019e+00
3.575830459594726562e-01,3.547753192955884316e+00
3.582233190536499023e-01,3.547518549001579480e+00
3.588635623455047607e-01,3.547275094369505943e+00
3.595038056373596191e-01,3.547023227037737314e+00
3.601440787315368652e-01,3.546763418688191116e+00
3.607843220233917236e-01,3.546496182719604651e+00
3.614245951175689697e-01,3.546222005793083998e+00
3.620648384094238281e-01,3.545941436815343906e+00
3.627051115036010742e-01,3.545655007340531739e+00
3.633453547954559326e-01,3.545363340169083166e+00
3.639855980873107910e-01,3.545066999272517894e+00
3.646258711814880371e-01,3.544766607791401292e+00
3.652661144733428955e-01,3.544462799325466040e+00
3.659063875675201416e-01,3.544156206449891933e+00
3.665466308593750000e-01,3.543847507940012242e+00
3.671869039535522461e-01,3.543537328359529504e+00
3.678271472454071045e-01,3.543226360504727168e+00
3.684673905372619629e-01,3.542915265050536000e+00
3.691076636314392090e-01,3.542604690780393195e+00
3.697479069232940674e-01,3.542295343372166450e+00
3.703881800174713135e-01,3.541987849564949720e+00
3.710284233093261719e-01,3.541682897538880326e+00
3.716686964035034180e-01,3.541381100653263836e+00
3.723089396953582764e-01,3.541083144369605584e+00
3.729491829872131348e-01,3.540789599199199778e+00
3.735894560813903809e-01,3.540501105763650180e+00
3.742296993732452393e-01,3.540218265540405085e+00
3.748699724674224854e-01,3.539941598830938396e+00
3.755102157592773438e-01,3.539671726864944468e+00
3.761504888534545898e-01,3.539409108075345145e+00
3.767907321453094482e-01,3.539154266018416095e+00
3.774309754371643066e-01,3.538907694992283304e+00
3.780712485313415527e-01,3.538669807343623575e+00
3.787114918231964111e-01,3.538441051710708329e+00
3.793517649173736572e-01,3.538221777825082626e+00
3.799920082092285156e-01,3.538012358137533120e+00
3.806322813034057617e-01,3.537813077627947944e+00
3.812725245952606201e-01,3.537624269022742851e+00
3.819127678871154785e-01,3.537446138171095100e+00
3.825530409812927246e-01,3.537278923079851811e+00
3.831932842731475830e-01,3.537122781145617623e+00
3.838335573673248291e-01,3.536977837400354652e+00
3.844738006591796875e-01,3.536844231849263220e+00
3.851140737533569336e-01,3.536721982314999124e+00
3.857543170452117920e-01,3.536611136272087563e+00
3.863945603370666504e-01,3.536511703495128778e+00
3.870348334312438965e-01,3.536423583900076828e+00
3.876750767230987549e-01,3.536346735771462413e+00
3.883153498172760010e-01,3.536281004329174138e+00
3.889555931091308594e-01,3.536226264821010989e+00
3.895958662033081055e-01,3.536182315929919717e+00
3.902361094951629639e-01,3.536148963672494538e+00
3.908763527870178223e-01,3.536125883728536756e+00
3.915166258811950684e-01,3.536112862810002255e+00
3.921568691730499268e-01,3.536109545168702351e+00
3.927971422672271729e-01,3.536115603033714194e+00
3.934373855590820312e-01,3.536130661071105408e+00
3.940776586532592773e-01,3.536154320543619001e+00
3.947179019451141357e-01,3.536186182616122942e+00
3.953581452369689941e-01,3.536225783912031684e+00
3.959984183311462402e-01,3.536272680795049084e+00
3.966386616230010986e-01,3.536326401273107045e+00
3.972789347171783447e-01,3.536386428119037362e+00
3.979191780090332031e-01,3.536452287769147329e+00
3.985594511032104492e-01,3.536523425405817100e+00
3.991996943950653076e-01,3.536599331236529586e+00
3.998399376869201660e-01,3.536679459460013497e+00
4.004802107810974121e-01,3.536763264041550059e+00
4.011204540729522705e-01,3.536850206792811591e+00
4.017607271671295166e-01,3.536939727583192195e+00
4.024009704589843750e-01,3.537031277051242206e+00
4.030412435531616211e-01,3.537124290686906924e+00
4.036814868450164795e-01,3.537218208368952510e+00
4.043217301368713379e-01,3.537312526790076905e+00
4.049620032310485840e-01,3.537406689449766439e+00
4.056022465229034424e-01,3.537500149672541561e+00
4.062425196170806885e-01,3.537592406706765669e+00
4.068827629089355469e-01,3.537682946664006955e+00
4.075230360031127930e-01,3.537771267067998160e+00
4.081632792949676514e-01,3.537856897211241414e+00
4.088035225868225098e-01,3.537939339215468770e+00
4.094437956809997559e-01,3.538018147419312864e+00
4.100840389728546143e-01,3.538092893082236401e+00
4.107243120670318604e-01,3.538163147572851663e+00
4.113645553588867188e-01,3.538228520086502016e+00
4.120048284530639648e-01,3.538288608307866845e+00
4.126450717449188232e-01,3.538343046652364876e+00
4.132853150367736816e-01,3.538391480030519176e+00
4.139255881309509277e-01,3.538433579542711538e+00
4.145658314228057861e-01,3.538469073333055714e+00
4.152061045169830322e-01,3.538497625936156243e+00
4.158463478088378906e-01,3.538518974741973633e+00
4.164866209030151367e-01,3.538532893544114266e+00
4.171268641948699951e-01,3.538539121366911289e+00
4.177671074867248535e-01,3.538537444715267988e+00
4.184073805809020996e-01,3.538527666711370312e+00
4.190476238727569580e-01,3.538509607597819517e+00
4.196878969669342041e-01,3.538483089082541611e+00
4.203281402587890625e-01,3.538448005368423299e+00
4.209684133529663086e-01,3.538404152803261482e+00
4.216086566448211670e-01,3.538351471972791540e+00
4.222488999366760254e-01,3.538289810470434116e+00
4.228891730308532715e-01,3.538219093461806075e+00
4.235294163227081299e-01,3.538139234125513788e+00
4.241696894168853760e-01,3.538050157109758675e+00
4.248099327087402344e-01,3.537951807090010448e+00
4.254502058029174805e-01,3.537844116264179384e+00
4.260904490947723389e-01,3.537727040803474221e+00
4.267306923866271973e-01,3.537600558622518765e+00
4.273709654808044434e-01,3.537464588795476317e+00
4.280112087726593018e-01,3.537319161040041404e+00
4.286514818668365479e-01,3.537164211129457225e+00
4.292917251586914062e-01,3.536999730889416771e+00
4.299319982528686523e-01,3.536825724483741329e+00
4.305722415447235107e-01,3.536642189225415400e+00
4.312124848365783691e-01,3.536449074219871314e+00
4.318527579307556152e-01,3.536246407511171697e+00
4.324930012226104736e-01,3.536034174546749398e+00
4.331332743167877197e-01,3.535812384447035939e+00
4.337735176086425781e-01,3.535581067810836142e+00
4.344137907028198242e-01,3.535340169334264537e+00
4.350540339946746826e-01,3.535089755427446523e+00
4.356943070888519287e-01,3.534829801182355347e+00
4.363345503807067871e-01,3.534560359769808535e+00
4.369747936725616455e-01,3.534281412744394224e+00
4.376150667667388916e-01,3.533992990212249552e+00
4.382553100585937500e-01,3.533695117281966169e+00
4.388955831527709961e-01,3.533387868969247947e+00
4.395358264446258545e-01,3.533071244566419189e+00
4.401760995388031006e-01,3.532745290788660064e+00
4.408163428306579590e-01,3.532410058583408397e+00
4.414565861225128174e-01,3.532065630955433022e+00
4.420968592166900635e-01,3.531712027512467600e+00
4.427371025085449219e-01,3.531349376432955545e+00
4.433773756027221680e-01,3.530977742247291218e+00
4.440176188945770264e-01,3.530597193280297308e+00
4.446578919887542725e-01,3.530207869171379187e+00
4.452981352806091309e-01,3.529809908756542214e+00
4.459383785724639893e-01,3.529403421309366351e+00
4.465786516666412354e-01,3.528988505663003039e+00
4.472188949584960938e-01,3.528565411671757523e+00
4.478591680526733398e-01,3.528134236827241921e+00
4.484994113445281982e-01,3.527695218840694480e+00
4.491396844387054443e-01,3.527248538643893205e+00
4.497799277305603027e-01,3.526794413083235380e+00
4.504201710224151611e-01,3.526333103786177148e+00
4.510604441165924072e-01,3.525864803014627569e+00
4.517006874084472656e-01,3.525389852732769391e+00
4.523409605026245117e-01,3.524908464053503110e+00
4.529812037944793701e-01,3.524420970545628418e+00
4.536214768886566162e-01,3.523927689837243804e+00
4.542617201805114746e-01,3.523428952580920814e+00
4.549019634723663330e-01,3.522925100147316524e+00
4.555422365665435791e-01,3.522416464991266594e+00
4.561824798583984375e-01,3.521903465266599920e+00
4.568227529525756836e-01,3.521386438391246099e+00
4.574629962444305420e-01,3.520865834641991210e+00
4.581032693386077881e-01,3.520342010606242411e+00
4.587435126304626465e-01,3.519815457161446837e+00
4.593837559223175049e-01,3.519286534719272552e+00
4.600240290164947510e-01,3.518755715940844908e+00
4.606642723083496094e-01,3.518223454475974954e+00
4.613045454025268555e-01,3.517690204352093009e+00
4.619447886943817139e-01,3.517156420747099776e+00
4.625850617885589600e-01,3.516622554605770112e+00
4.632253050804138184e-01,3.516089122854240578e+00
4.638655483722686768e-01,3.515556555348218204e+00
4.645058214664459229e-01,3.515025303890761954e+00
4.651460647583007812e-01,3.514495911031339404e+00
4.657863378524780273e-01,3.513968768657543595e+00
4.664265811443328857e-01,3.513444399698141041e+00
4.670668542385101318e-01,3.512923216787639191e+00
4.677070975303649902e-01,3.512405743450905504e+00
4.683473408222198486e-01,3.511892356356999478e+00
4.689876139163970947e-01,3.511383513270519785e+00
4.696278572082519531e-01,3.510879669823912863e+00
4.702681303024291992e-01,3.510381206108784014e+00
4.709083735942840576e-01,3.509888572087540126e+00
4.715486466884613037e-01,3.509402123912455096e+00
4.721888899803161621e-01,3.508922274621725013e+00
4.728291332721710205e-01,3.508449388941139002e+00
4.734694063663482666e-01,3.507983770025016934e+00
4.741096496582031250e-01,3.507525808065990347e+00
4.747499227523803711e-01,3.507075787470458117e+00
4.753901660442352295e-01,3.506634014093486851e+00
4.760304391384124756e-01,3.506200760237661918e+00
4.766706824302673340e-01,3.505776297704995770e+00
4.773109257221221924e-01,3.505360874333043775e+00
4.779511988162994385e-01,3.504954671444139080e+00
4.785914421081542969e-01,3.504557950006902178e+00
4.792317152023315430e-01,3.504170831215978055e+00
4.798719584941864014e-01,3.503793519949091717e+00
4.805122315883636475e-01,3.503426116990222106e+00
4.811524748802185059e-01,3.503068768141995193e+00
4.817927181720733643e-01,3.502721592080744628e+00
4.824329912662506104e-01,3.502384601929179553e+00
4.830732345581054688e-01,3.502057904190682081e+00
4.837135076522827148e-01,3.501741514745129624e+00
4.843537509441375732e-01,3.501435468670917039e+00
4.849940240383148193e-01,3.501139733247960351e+00
4.856342673301696777e-01,3.500854316227264285e+00
4.862745106220245361e-01,3.500579176417240479e+00
4.869147837162017822e-01,3.500314227253236155e+00
4.875550270080566406e-01,3.500059445628443733e+00
4.881953001022338867e-01,3.499814666337890401e+00
4.888355433940887451e-01,3.499579866105870352e+00
4.894758164882659912e-01,3.499354855086654226e+00
4.901160597801208496e-01,3.499139514152977526e+00
4.907563030719757080e-01,3.498933713958455982e+00
4.913965761661529541e-01,3.498737249345428957e+00
4.920368194580078125e-01,3.498549974587882971e+00
4.926770925521850586e-01,3.498371680484481772e+00
4.933173358440399170e-01,3.498202176708100186e+00
4.939576089382171631e-01,3.498041261484560405e+00
4.945978522300720215e-01,3.497888702184512422e+00
4.952380955219268799e-01,3.497744264323185526e+00
4.958783686161041260e-01,3.497607735417671115e+00
4.965186119079589844e-01,3.497478850941224238e+00
4.971588850021362305e-01,3.497357370482435002e+00
4.977991282939910889e-01,3.497243023573905596e+00
4.984394013881683350e-01,3.497135573474316139e+00
4.990796446800231934e-01,3.497034760547011345e+00
4.997198879718780518e-01,3.496940298407083425e+00
5.003601312637329102e-01,3.496851917255002995e+00
5.010004043579101562e-01,3.496769365988239286e+00
5.016406774520874023e-01,3.496692362143350330e+00
5.022809505462646484e-01,3.496620646864362136e+00
5.029211640357971191e-01,3.496553937421860603e+00
5.035614371299743652e-01,3.496491944686931141e+00
5.042017102241516113e-01,3.496434433401204966e+00
5.048419237136840820e-01,3.496381121608824749e+00
5.054821968078613281e-01,3.496331723153441651e+00
5.061224699020385742e-01,3.496286005420262910e+00
5.067627429962158203e-01,3.496243695958487052e+00
5.074029564857482910e-01,3.496204546322198237e+00
5.080432295799255371e-01,3.496168293654202230e+00
5.086835026741027832e-01,3.496134675171871820e+00
5.093237161636352539e-01,3.496103493662557682e+00
5.099639892578125000e-01,3.496074473077444011e+00
5.106042623519897461e-01,3.496047380747064004e+00
5.112445354461669922e-01,3.496022000735950375e+00
5.118847489356994629e-01,3.495998110860501384e+00
5.125250220298767090e-01,3.495975484763651941e+00
5.131652951240539551e-01,3.495953923601190283e+00
5.138055086135864258e-01,3.495933192836843340e+00
5.144457817077636719e-01,3.495913126280387750e+00
5.150860548019409180e-01,3.495893536794963730e+00
5.157263278961181641e-01,3.495874201730973407e+00
5.163665413856506348e-01,3.495854970542835005e+00
5.170068144798278809e-01,3.495835668728372703e+00
5.176470875740051270e-01,3.495816089710338748e+00
5.182873010635375977e-01,3.495796139229175203e+00
5.189275741577148438e-01,3.495775619867427686e+00
5.195678472518920898e-01,3.495754400072288881e+00
5.202081203460693359e-01,3.495732329607784905e+00
5.208483338356018066e-01,3.495709288302486506e+00
5.214886069297790527e-01,3.495685131647046084e+00
5.221288800239562988e-01,3.495659769975837605e+00
5.227690935134887695e-01,3.495633077414589174e+00
5.234093666076660156e-01,3.495604937393633538e+00
5.240496397018432617e-01,3.495575244360917821e+00
5.246899127960205078e-01,3.495543958384292882e+00
5.253301262855529785e-01,3.495510950709363573e+00
5.259703993797302246e-01,3.495476149058205806e+00
5.266106724739074707e-01,3.495439492639539569e+00
5.272508859634399414e-01,3.495400953349093953e+00
5.278911590576171875e-01,3.495360413807994782e+00
5.285314321517944336e-01,3.495317859307863095e+00
5.291717052459716797e-01,3.495273257745423745e+00
5.298119187355041504e-01,3.495226584887315191e+00
5.304521918296813965e-01,3.495177788993597545e+00
5.310924649238586426e-01,3.495126878065749843e+00
5.317326784133911133e-01,3.495073842481444260e+00
5.323729515075683594e-01,3.495018660811333167e+00
5.330132246017456055e-01,3.494961387728221958e+00
5.336534976959228516e-01,3.494901990531069202e+00
5.342937111854553223e-01,3.494840544304310015e+00
5.349339842796325684e-01,3.494777030143683572e+00
5.355742573738098145e-01,3.494711536171922539e+00
5.362144708633422852e-01,3.494644089739111781e+00
5.368547439575195312e-01,3.494574764935207689e+00
5.374950170516967773e-01,3.494503618973565207e+00
5.381352901458740234e-01,3.494430716986636654e+00
5.387755036354064941e-01,3.494356177047952983e+00
5.394157767295837402e-01,3.494280059106245062e+00
5.400560498237609863e-01,3.494202475486670956e+00
5.406962633132934570e-01,3.494123556492200855e+00
5.413365364074707031e-01,3.494043352877732822e+00
5.419768095016479492e-01,3.493962077177446890e+00
5.426170825958251953e-01,3.493879807126606174e+00
5.432572960853576660e-01,3.493796692289291350e+00
5.438975691795349121e-01,3.493712887817451485e+00
5.445378422737121582e-01,3.493628514513738903e+00
5.451780557632446289e-01,3.493543775071282553e+00
5.458183288574218750e-01,3.493458798495822748e+00
5.464586019515991211e-01,3.493373765070108661e+00
5.470988750457763672e-01,3.493288871216742031e+00
5.477390885353088379e-01,3.493204260356095325e+00
5.483793616294860840e-01,3.493120139549691139e+00
5.490196347236633301e-01,3.493036678281498553e+00
5.496598482131958008e-01,3.492954084059305409e+00
5.503001213073730469e-01,3.492872512402406926e+00
5.509403944015502930e-01,3.492792188334188364e+00
5.515806674957275391e-01,3.492713285816230417e+00
5.522208809852600098e-01,3.492636013050734789e+00
5.528611540794372559e-01,3.492560566715327219e+00
5.535014271736145020e-01,3.492487088386694527e+00
5.541416406631469727e-01,3.492415834171214151e+00
5.547819137573242188e-01,3.492346955459265878e+00
5.554221868515014648e-01,3.492280610751791414e+00
5.560624599456787109e-01,3.492217019128913691e+00
5.567026734352111816e-01,3.492156334927660311e+00
5.573429465293884277e-01,3.492098730822916774e+00
5.579832196235656738e-01,3.492044356899455249e+00
5.586234927177429199e-01,3.491993393319400063e+00
5.592637062072753906e-01,3.491945961929130426e+00
5.599039793014526367e-01,3.491902192357783985e+00
5.605442523956298828e-01,3.491862264607364708e+00
5.611844658851623535e-01,3.491826233798007717e+00
5.618247389793395996e-01,3.491794257578504812e+00
5.624650120735168457e-01,3.491766398467595067e+00
5.631052851676940918e-01,3.491742769421875892e+00
5.637454986572265625e-01,3.491723440250035004e+00
5.643857717514038086e-01,3.491708485445048638e+00
5.650260448455810547e-01,3.491697949557738490e+00
5.656662583351135254e-01,3.491691876622327939e+00
5.663065314292907715e-01,3.491690305435424690e+00
5.669468045234680176e-01,3.491693239333576226e+00
5.675870776176452637e-01,3.491700690801157414e+00
5.682272911071777344e-01,3.491712629513757271e+00
5.688675642013549805e-01,3.491729083950343870e+00
5.695078372955322266e-01,3.491749988967554508e+00
5.701480507850646973e-01,3.491775279465334947e+00
5.707883238792419434e-01,3.491804935843629387e+00
5.714285969734191895e-01,3.491838861535120575e+00
5.720688700675964355e-01,3.491877015477107271e+00
5.727090835571289062e-01,3.491919262590335915e+00
5.733493566513061523e-01,3.491965512316573594e+00
5.739896297454833984e-01,3.492015664238722117e+00
5.746298432350158691e-01,3.492069592791470889e+00
5.752701163291931152e-01,3.492127167988829939e+00
5.759103894233703613e-01,3.492188222620024707e+00
5.765506625175476074e-01,3.492252653584202449e+00
5.771908760070800781e-01,3.492320280142336308e+00
5.778311491012573242e-01,3.492390933373804796e+00
5.784714221954345703e-01,3.492464466797723599e+00
5.791116356849670410e-01,3.492540686230306335e+00
5.797519087791442871e-01,3.492619420681534415e+00
5.803921818733215332e-01,3.492700512199681473e+00
5.810324549674987793e-01,3.492783718867703335e+00
5.816726684570312500e-01,3.492868925514394540e+00
5.823129415512084961e-01,3.492955872486732005e+00
5.829532146453857422e-01,3.493044422812043415e+00
5.835934281349182129e-01,3.493134378595725398e+00
5.842337012290954590e-01,3.493225521453714677e+00
5.848739743232727051e-01,3.493317700997205399e+00
5.855142474174499512e-01,3.493410700449532946e+00
5.861544609069824219e-01,3.493504346285583928e+00
5.867947340011596680e-01,3.493598467377871941e+00
5.874350070953369141e-01,3.493692876332580965e+00
5.880752205848693848e-01,3.493787407100368725e+00
5.887154936790466309e-01,3.493881901594400041e+00
5.893557667732238770e-01,3.493976164832623077e+00
5.899960398674011230e-01,3.494070094238926671e+00
5.906362533569335938e-01,3.494163493770880535e+00
5.912765264511108398e-01,3.494256222694187564e+00
5.919167995452880859e-01,3.494348170738058812e+00
5.925570130348205566e-01,3.494439177336669200e+00
5.931972861289978027e-01,3.494529155273790266e+00
5.938375592231750488e-01,3.494617966687648014e+00
5.944778323173522949e-01,3.494705506551864183e+00
5.951180458068847656e-01,3.494791665849531270e+00
5.957583189010620117e-01,3.494876387841615806e+00
5.963985919952392578e-01,3.494959563858061724e+00
5.970388054847717285e-01,3.495041134070543620e+00
5.976790785789489746e-01,3.495121000574124004e+00
5.983193516731262207e-01,3.495199130929346865e+00
5.989596247673034668e-01,3.495275475443927249e+00
5.995998382568359375e-01,3.495349968487993397e+00
6.002401113510131836e-01,3.495422609444044149e+00
6.008803844451904297e-01,3.495493311528218072e+00
6.015205979347229004e-01,3.495562117151385095e+00
6.021608710289001465e-01,3.495628969459136925e+00
6.028011441230773926e-01,3.495693864113254001e+00
6.034414172172546387e-01,3.495756819044795183e+00
6.040816307067871094e-01,3.495817812113956258e+00
6.047219038009643555e-01,3.495876875853402233e+00
6.053621768951416016e-01,3.495934019120055858e+00
6.060023903846740723e-01,3.495989238016472100e+00
6.066426634788513184e-01,3.496042554449406481e+00
6.072829365730285645e-01,3.496094032661412498e+00
6.079232096672058105e-01,3.496143689669168886e+00
6.085634231567382812e-01,3.496191546828015362e+00
6.092036962509155273e-01,3.496237646989419190e+00
6.098439693450927734e-01,3.496282038247576551e+00
6.104841828346252441e-01,3.496324761053652530e+00
6.111244559288024902e-01,3.496365868925812137e+00
6.117647290229797363e-01,3.496405394801009869e+00
6.124050021171569824e-01,3.496443411663704204e+00
6.130452156066894531e-01,3.496479936182954162e+00
6.136854887008666992e-01,3.496515032593116246e+00
6.143257617950439453e-01,3.496548776091331856e+00
6.149659752845764160e-01,3.496581194796892333e+00
6.156062483787536621e-01,3.496612371182913570e+00
6.162465214729309082e-01,3.496642318235132940e+00
6.168867945671081543e-01,3.496671114822754500e+00
6.175270080566406250e-01,3.496698812213042462e+00
6.181672811508178711e-01,3.496725460155070575e+00
6.188075542449951172e-01,3.496751100498956433e+00
6.194477677345275879e-01,3.496775797338798064e+00
6.200880408287048340e-01,3.496799596612527594e+00
6.207283139228820801e-01,3.496822541158025821e+00
6.213685870170593262e-01,3.496844692398129339e+00
6.220088005065917969e-01,3.496866100671260469e+00
6.226490736007690430e-01,3.496886774315116853e+00
6.232893466949462891e-01,3.496906787780662995e+00
6.239295601844787598e-01,3.496926162465108234e+00
6.245698332786560059e-01,3.496944968219608540e+00
6.252101063728332520e-01,3.496963220094847724e+00
6.258503794670104980e-01,3.496980962722858521e+00
6.264905929565429688e-01,3.496998219171634226e+00
6.271308660507202148e-01,3.497015037546672644e+00
6.277711391448974609e-01,3.497031458192608522e+00
6.284113526344299316e-01,3.497047461164263904e+00
6.290516257286071777e-01,3.497063158362311519e+00
6.296918988227844238e-01,3.497078514611697386e+00
6.303321719169616699e-01,3.497093552777215564e+00
6.309723854064941406e-01,3.497108345614744707e+00
6.316126585006713867e-01,3.497122850802868221e+00
6.322529315948486328e-01,3.497137138111026111e+00
6.328931450843811035e-01,3.497151225441938571e+00
6.335334181785583496e-01,3.497165103836059608e+00
6.341736912727355957e-01,3.497178800401418819e+00
6.348139643669128418e-01,3.497192349679592471e+00
6.354541778564453125e-01,3.497205737711135853e+00
6.360944509506225586e-01,3.497218997029867271e+00
6.367347240447998047e-01,3.497232159432424936e+00
6.373749375343322754e-01,3.497245189509458729e+00
6.380152106285095215e-01,3.497258119639502727e+00
6.386554837226867676e-01,3.497270962741552580e+00
6.392957568168640137e-01,3.497283727247026519e+00
6.399359703063964844e-01,3.497296413407960713e+00
6.405762434005737305e-01,3.497309049991593088e+00
6.412165164947509766e-01,3.497321621190744967e+00
6.418567299842834473e-01,3.497334141625549009e+00
6.424970030784606934e-01,3.497346611728956667e+00
6.431372761726379395e-01,3.497359046308120778e+00
6.437775492668151855e-01,3.497371433671942142e+00
6.444177627563476562e-01,3.497383787349118034e+00
6.450580358505249023e-01,3.497396101698773130e+00
6.456983089447021484e-01,3.497408413640594738e+00
6.463385224342346191e-01,3.497420691312681296e+00
6.469787955284118652e-01,3.497432942249822041e+00
6.476190686225891113e-01,3.497445187400181510e+00
6.482593417167663574e-01,3.497457398691582675e+00
6.488995552062988281e-01,3.497469602152550205e+00
6.495398283004760742e-01,3.497481784797170423e+00
6.501801013946533203e-01,3.497493979591108193e+00
6.508203148841857910e-01,3.497506121130596668e+00
6.514605879783630371e-01,3.497518267213393095e+00
6.521008610725402832e-01,3.497530403277937960e+00
6.527411341667175293e-01,3.497542536676762737e+00
6.533813476562500000e-01,3.497554649990025410e+00
6.540216207504272461e-01,3.497566762830225162e+00
6.546618938446044922e-01,3.497578856588589247e+00
6.553021073341369629e-01,3.497590944352791276e+00
6.559423804283142090e-01,3.497603027414021959e+00
6.565826535224914551e-01,3.497615096537673995e+00
6.572229266166687012e-01,3.497627141783983706e+00
6.578631401062011719e-01,3.497639206707929826e+00
6.585034132003784180e-01,3.497651255097891543e+00
6.591436862945556641e-01,3.497663272664165213e+00
6.597838997840881348e-01,3.497675313119060547e+00
6.604241728782653809e-01,3.497687328870871859e+00
6.610644459724426270e-01,3.497699338580481765e+00
6.617047190666198730e-01,3.497711340388556245e+00
6.623449325561523438e-01,3.497723325155376983e+00
6.629852056503295898e-01,3.497735318968804741e+00
6.636254787445068359e-01,3.497747270191086777e+00
6.642656922340393066e-01,3.497759247557064910e+00
6.649059653282165527e-01,3.497771212032463772e+00
6.655462384223937988e-01,3.497783157027220202e+00
6.661865115165710449e-01,3.497795090738552659e+00
6.668267250061035156e-01,3.497807022392203535e+00
6.674669981002807617e-01,3.497818941626903211e+00
6.681072711944580078e-01,3.497830851473134661e+00
6.687474846839904785e-01,3.497842745504048168e+00
6.693877577781677246e-01,3.497854638955191220e+00
6.700280308723449707e-01,3.497866522829280012e+00
6.706683039665222168e-01,3.497878384018460629e+00
6.713085174560546875e-01,3.497890256947035592e+00
6.719487905502319336e-01,3.497902092063148061e+00
6.725890636444091797e-01,3.497913960609849937e+00
6.732292771339416504e-01,3.497925771026209496e+00
6.738695502281188965e-01,3.497937590201745550e+00
6.745098233222961426e-01,3.497949409311259750e+00
6.751500964164733887e-01,3.497961207208970080e+00
6.757903099060058594e-01,3.497972998142202083e+00
6.764305830001831055e-01,3.497984768711687842e+00
6.770708560943603516e-01,3.497996552192512265e+00
6.777110695838928223e-01,3.498008303476348502e+00
6.783513426780700684e-01,3.498020059625488010e+00
6.789916157722473145e-01,3.498031790618246539e+00
6.796318888664245605e-01,3.498043524511638580e+00
6.802721023559570312e-01,3.498055239509740844e+00
6.809123754501342773e-01,3.498066947359175671e+00
6.815526485443115234e-01,3.498078629971680620e+00
6.821928620338439941e-01,3.498090323422610837e+00
6.828331351280212402e-01,3.498102008280854491e+00
6.834734082221984863e-01,3.498113664124816502e+00
6.841136813163757324e-01,3.498125310991086145e+00
6.847538948059082031e-01,3.498136954649241126e+00
6.853941679000854492e-01,3.498148597747007482e+00
6.860344409942626953e-01,3.498160219075878707e+00
6.866746544837951660e-01,3.498171826382868499e+00
6.873149275779724121e-01,3.498183428495448055e+00
6.879552006721496582e-01,3.498195027321232331e+00
6.885954737663269043e-01,3.498206592884415933e+00
6.892356872558593750e-01,3.498218156291835079e+00
6.898759603500366211e-01,3.498229717353714463e+00
6.905162334442138672e-01,3.498241258046271618e+00
6.911564469337463379e-01,3.498252788863450036e+00
6.917967200279235840e-01,3.498264308658650013e+00
6.924369931221008301e-01,3.498275826661494836e+00
6.930772662162780762e-01,3.498287315905483030e+00
6.937174797058105469e-01,3.498298800608035997e+00
6.943577527999877930e-01,3.498310294059271630e+00
6.949980258941650391e-01,3.498321755044800252e+00
6.956382393836975098e-01,3.498333188589594300e+00
6.962785124778747559e-01,3.498344631186819154e+00
6.969187855720520020e-01,3.498356059218096448e+00
6.975590586662292480e-01,3.498367492518954514e+00
6.981992721557617188e-01,3.498378893768051334e+00
6.988395452499389648e-01,3.498390296671925803e+00
6.994798183441162109e-01,3.498401681157186971e+00
7.001200318336486816e-01,3.498413063578440507e+00
7.007603049278259277e-01,3.498424418762893229e+00
7.014005780220031738e-01,3.498435743528306663e+00
7.020408511161804199e-01,3.498447091888389426e+00
7.026810646057128906e-01,3.498458429302205186e+00
7.033213376998901367e-01,3.498469762889030221e+00
7.039616107940673828e-01,3.498481058854839176e+00
7.046018242835998535e-01,3.498492364152689049e+00
7.052420973777770996e-01,3.498503659298691559e+00
7.058823704719543457e-01,3.498514937949762427e+00
7.065226435661315918e-01,3.498526208473653476e+00
7.071628570556640625e-01,3.498537483504117862e+00
7.078031301498413086e-01,3.498548728132147012e+00
7.084434032440185547e-01,3.498559997032249402e+00
7.090836167335510254e-01,3.498571233554599758e+00
7.097238898277282715e-01,3.498582472190580717e+00
7.103641629219055176e-01,3.498593707754837023e+00
7.110044360160827637e-01,3.498604949435510036e+00
7.116446495056152344e-01,3.498616188186638443e+00
7.122849225997924805e-01,3.498627422342547533e+00
7.129251956939697266e-01,3.498638673465038984e+00
7.135654091835021973e-01,3.498649912795520400e+00
7.142056822776794434e-01,3.498661171784237744e+00
7.148459553718566895e-01,3.498672445828397315e+00
7.154862284660339355e-01,3.498683712835688908e+00
7.161264419555664062e-01,3.498695036547688542e+00
7.167667150497436523e-01,3.498706379038741598e+00
7.174069881439208984e-01,3.498717733438055255e+00
7.180472612380981445e-01,3.498729138286574170e+00
7.186874747276306152e-01,3.498740585588365537e+00
7.193277478218078613e-01,3.498752078317975744e+00
7.199680209159851074e-01,3.498763650697618743e+00
7.206082344055175781e-01,3.498775295249559658e+00
7.212485074996948242e-01,3.498787026575536974e+00
7.218887805938720703e-01,3.498798870934832550e+00
7.225290536880493164e-01,3.498810804696006915e+00
7.231692671775817871e-01,3.498822922615272724e+00
7.238095402717590332e-01,3.498835183943099114e+00
7.244498133659362793e-01,3.498847606266390464e+00
7.250900268554687500e-01,3.498860265175410156e+00
7.257302999496459961e-01,3.498873164467383390e+00
7.263705730438232422e-01,3.498886348561142334e+00
7.270108461380004883e-01,3.498899839643309306e+00
7.276510596275329590e-01,3.498913699841481151e+00
7.282913327217102051e-01,3.498927978276722417e+00
7.289316058158874512e-01,3.498942744892941548e+00
7.295718193054199219e-01,3.498958034156954611e+00
7.302120923995971680e-01,3.498973958642598525e+00
7.308523654937744141e-01,3.498990556624775650e+00
7.314926385879516602e-01,3.499007943430565426e+00
7.321328520774841309e-01,3.499026222370892558e+00
7.327731251716613770e-01,3.499045496965847768e+00
7.334133982658386230e-01,3.499065888544609759e+00
7.340536117553710938e-01,3.499087545600094273e+00
7.346938848495483398e-01,3.499110643477403304e+00
7.353341579437255859e-01,3.499135345424798871e+00
7.359744310379028320e-01,3.499161810709904064e+00
7.366146445274353027e-01,3.499190308548120854e+00
7.372549176216125488e-01,3.499221035518611522e+00
7.378951907157897949e-01,3.499254272943095767e+00
7.385354042053222656e-01,3.499290310198215792e+00
7.391756772994995117e-01,3.499329455713487746e+00
7.398159503936767578e-01,3.499372078394285879e+00
7.404562234878540039e-01,3.499418544771416784e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199988401e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050529e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_23.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307415e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339650739e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431342703e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605052e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023709567e+00
-7.078031301498413086e-01,3.498548728121950724e+00
-7.071628570556640625e-01,3.498537483491953815e+00
-7.065226435661315918e-01,3.498526208459154851e+00
-7.058823704719543457e-01,3.498514937932495350e+00
-7.052420973777770996e-01,3.498503659278144884e+00
-7.046018242835998535e-01,3.498492364128261478e+00
-7.039616107940673828e-01,3.498481058825822387e+00
-7.033213376998901367e-01,3.498469762854591991e+00
-7.026810646057128906e-01,3.498458429261368963e+00
-7.020408511161804199e-01,3.498447091840009016e+00
-7.014005780220031738e-01,3.498435743471039139e+00
-7.007603049278259277e-01,3.498424418695166072e+00
-7.001200318336486816e-01,3.498413063498415632e+00
-6.994798183441162109e-01,3.498401681062717650e+00
-6.988395452499389648e-01,3.498390296560504265e+00
-6.981992721557617188e-01,3.498378893636754583e+00
-6.975590586662292480e-01,3.498367492364381270e+00
-6.969187855720520020e-01,3.498356059036286325e+00
-6.962785124778747559e-01,3.498344630973169611e+00
-6.956382393836975098e-01,3.498333188338763833e+00
-6.949980258941650391e-01,3.498321754750599588e+00
-6.943577527999877930e-01,3.498310293714520292e+00
-6.937174797058105469e-01,3.498298800204432624e+00
-6.930772662162780762e-01,3.498287315433438849e+00
-6.924369931221008301e-01,3.498275826109924491e+00
-6.917967200279235840e-01,3.498264308014777946e+00
-6.911564469337463379e-01,3.498252788112560907e+00
-6.905162334442138672e-01,3.498241257171445628e+00
-6.898759603500366211e-01,3.498229716335483186e+00
-6.892356872558593750e-01,3.498218155107863048e+00
-6.885954737663269043e-01,3.498206591509114283e+00
-6.879552006721496582e-01,3.498195025725260976e+00
-6.873149275779724121e-01,3.498183426645267602e+00
-6.866746544837951660e-01,3.498171824240166927e+00
-6.860344409942626953e-01,3.498160216596974958e+00
-6.853941679000854492e-01,3.498148594882064089e+00
-6.847538948059082031e-01,3.498136951341569212e+00
-6.841136813163757324e-01,3.498125307176302545e+00
-6.834734082221984863e-01,3.498113659729739311e+00
-6.828331351280212402e-01,3.498102003222578471e+00
-6.821928620338439941e-01,3.498090317607273292e+00
-6.815526485443115234e-01,3.498078623293237044e+00
-6.809123754501342773e-01,3.498066939697738853e+00
-6.802721023559570312e-01,3.498055230730217957e+00
-6.796318888664245605e-01,3.498043514462056081e+00
-6.789916157722473145e-01,3.498031779127508401e+00
-6.783513426780700684e-01,3.498020046501638891e+00
-6.777110695838928223e-01,3.498008288504205865e+00
-6.770708560943603516e-01,3.497996535131452589e+00
-6.764305830001831055e-01,3.497984749292392337e+00
-6.757903099060058594e-01,3.497972976064375850e+00
-6.751500964164733887e-01,3.497961182138427993e+00
-6.745098233222961426e-01,3.497949380875672531e+00
-6.738695502281188965e-01,3.497937557988112456e+00
-6.732292771339416504e-01,3.497925734576759815e+00
-6.725890636444091797e-01,3.497913919418549344e+00
-6.719487905502319336e-01,3.497902045570261187e+00
-6.713085174560546875e-01,3.497890204536029390e+00
-6.706683039665222168e-01,3.497878325011713585e+00
-6.700280308723449707e-01,3.497866456481403485e+00
-6.693877577781677246e-01,3.497854564450222803e+00
-6.687474846839904785e-01,3.497842661949801091e+00
-6.681072711944580078e-01,3.497830757897173459e+00
-6.674669981002807617e-01,3.497818836969033285e+00
-6.668267250061035156e-01,3.497806905502240049e+00
-6.661865115165710449e-01,3.497794960371904960e+00
-6.655462384223937988e-01,3.497783011837351630e+00
-6.649059653282165527e-01,3.497771050570026574e+00
-6.642656922340393066e-01,3.497759068265706262e+00
-6.636254787445068359e-01,3.497747071406636099e+00
-6.629852056503295898e-01,3.497735098912103435e+00
-6.623449325561523438e-01,3.497723081936867651e+00
-6.617047190666198730e-01,3.497711072010291744e+00
-6.610644459724426270e-01,3.497699042930418223e+00
-6.604241728782653809e-01,3.497687003735921341e+00
-6.597838997840881348e-01,3.497674956188465689e+00
-6.591436862945556641e-01,3.497662881542452862e+00
-6.585034132003784180e-01,3.497650827308511623e+00
-6.578631401062011719e-01,3.497638739718797574e+00
-6.572229266166687012e-01,3.497626633028878551e+00
-6.565826535224914551e-01,3.497614543430515699e+00
-6.559423804283142090e-01,3.497602427390684277e+00
-6.553021073341369629e-01,3.497590294906677499e+00
-6.546618938446044922e-01,3.497578155315779203e+00
-6.540216207504272461e-01,3.497566007471062832e+00
-6.533813476562500000e-01,3.497553838502771129e+00
-6.527411341667175293e-01,3.497541667308714075e+00
-6.521008610725402832e-01,3.497529474629773816e+00
-6.514605879783630371e-01,3.497517278351287118e+00
-6.508203148841857910e-01,3.497505071686249245e+00
-6.501801013946533203e-01,3.497492869890479028e+00
-6.495398283004760742e-01,3.497480615976326312e+00
-6.488995552062988281e-01,3.497468376335783002e+00
-6.482593417167663574e-01,3.497456119162304589e+00
-6.476190686225891113e-01,3.497443858777669945e+00
-6.469787955284118652e-01,3.497431570721249994e+00
-6.463385224342346191e-01,3.497419284876749135e+00
-6.456983089447021484e-01,3.497406982364097416e+00
-6.450580358505249023e-01,3.497394658018578628e+00
-6.444177627563476562e-01,3.497382346392152286e+00
-6.437775492668151855e-01,3.497370013612341566e+00
-6.431372761726379395e-01,3.497357668767619110e+00
-6.424970030784606934e-01,3.497345302184545091e+00
-6.418567299842834473e-01,3.497332929890922593e+00
-6.412165164947509766e-01,3.497320541894273660e+00
-6.405762434005737305e-01,3.497308143174010731e+00
-6.399359703063964844e-01,3.497295725064859973e+00
-6.392957568168640137e-01,3.497283309943040486e+00
-6.386554837226867676e-01,3.497270876398926198e+00
-6.380152106285095215e-01,3.497258432161840513e+00
-6.373749375343322754e-01,3.497245977616437074e+00
-6.367347240447998047e-01,3.497233509428008702e+00
-6.360944509506225586e-01,3.497221005858921039e+00
-6.354541778564453125e-01,3.497208513749521686e+00
-6.348139643669128418e-01,3.497196013671006298e+00
-6.341736912727355957e-01,3.497183486813404851e+00
-6.335334181785583496e-01,3.497170961686153490e+00
-6.328931450843811035e-01,3.497158419561280152e+00
-6.322529315948486328e-01,3.497145850207843409e+00
-6.316126585006713867e-01,3.497133281199827248e+00
-6.309723854064941406e-01,3.497120714106267680e+00
-6.303321719169616699e-01,3.497108099959880256e+00
-6.296918988227844238e-01,3.497095503965108598e+00
-6.290516257286071777e-01,3.497082877050722072e+00
-6.284113526344299316e-01,3.497070221785144373e+00
-6.277711391448974609e-01,3.497057600011448386e+00
-6.271308660507202148e-01,3.497044928998182201e+00
-6.264905929565429688e-01,3.497032258586840747e+00
-6.258503794670104980e-01,3.497019579746163842e+00
-6.252101063728332520e-01,3.497006878703947663e+00
-6.245698332786560059e-01,3.496994167071803439e+00
-6.239295601844787598e-01,3.496981436924316178e+00
-6.232893466949462891e-01,3.496968710981810169e+00
-6.226490736007690430e-01,3.496955960601184188e+00
-6.220088005065917969e-01,3.496943205358518547e+00
-6.213685870170593262e-01,3.496930413062917076e+00
-6.207283139228820801e-01,3.496917621599696879e+00
-6.200880408287048340e-01,3.496904825903553338e+00
-6.194477677345275879e-01,3.496892011830614599e+00
-6.188075542449951172e-01,3.496879184076679081e+00
-6.181672811508178711e-01,3.496866348587749584e+00
-6.175270080566406250e-01,3.496853490921210117e+00
-6.168867945671081543e-01,3.496840619518836846e+00
-6.162465214729309082e-01,3.496827739657668577e+00
-6.156062483787536621e-01,3.496814851710011496e+00
-6.149659752845764160e-01,3.496801930046911089e+00
-6.143257617950439453e-01,3.496789013300091398e+00
-6.136854887008666992e-01,3.496776076086719698e+00
-6.130452156066894531e-01,3.496763141588024038e+00
-6.124050021171569824e-01,3.496750185135596212e+00
-6.117647290229797363e-01,3.496737198755577314e+00
-6.111244559288024902e-01,3.496724214403907016e+00
-6.104841828346252441e-01,3.496711208828836348e+00
-6.098439693450927734e-01,3.496698194079700173e+00
-6.092036962509155273e-01,3.496685168184801462e+00
-6.085634231567382812e-01,3.496672131898304947e+00
-6.079232096672058105e-01,3.496659074942416456e+00
-6.072829365730285645e-01,3.496645999296528640e+00
-6.066426634788513184e-01,3.496632915550309750e+00
-6.060023903846740723e-01,3.496619838288831161e+00
-6.053621768951416016e-01,3.496606726840518320e+00
-6.047219038009643555e-01,3.496593590672295804e+00
-6.040816307067871094e-01,3.496580448390788298e+00
-6.034414172172546387e-01,3.496567300659654265e+00
-6.028011441230773926e-01,3.496554132244976465e+00
-6.021608710289001465e-01,3.496540964055269818e+00
-6.015205979347229004e-01,3.496527775231345281e+00
-6.008803844451904297e-01,3.496514555741867980e+00
-6.002401113510131836e-01,3.496501357057375081e+00
-5.995998382568359375e-01,3.496488109574419134e+00
-5.989596247673034668e-01,3.496474864762006973e+00
-5.983193516731262207e-01,3.496461598201530130e+00
-5.976790785789489746e-01,3.496448325781714495e+00
-5.970388054847717285e-01,3.496435045782432027e+00
-5.963985919952392578e-01,3.496421724739483761e+00
-5.957583189010620117e-01,3.496408406262815571e+00
-5.951180458068847656e-01,3.496395068696343866e+00
-5.944778323173522949e-01,3.496381731014187810e+00
-5.938375592231750488e-01,3.496368372439407679e+00
-5.931972861289978027e-01,3.496354996348703281e+00
-5.925570130348205566e-01,3.496341600951531348e+00
-5.919167995452880859e-01,3.496328202381346451e+00
-5.912765264511108398e-01,3.496314780180378889e+00
-5.906362533569335938e-01,3.496301358185863073e+00
-5.899960398674011230e-01,3.496287902615499821e+00
-5.893557667732238770e-01,3.496274425511168626e+00
-5.887154936790466309e-01,3.496260965465322279e+00
-5.880752205848693848e-01,3.496247468763046484e+00
-5.874350070953369141e-01,3.496233960844925992e+00
-5.867947340011596680e-01,3.496220447467774939e+00
-5.861544609069824219e-01,3.496206915075680932e+00
-5.855142474174499512e-01,3.496193366832106797e+00
-5.848739743232727051e-01,3.496179808768157038e+00
-5.842337012290954590e-01,3.496166223234492776e+00
-5.835934281349182129e-01,3.496152641137616257e+00
-5.829532146453857422e-01,3.496139017756898060e+00
-5.823129415512084961e-01,3.496125396446982947e+00
-5.816726684570312500e-01,3.496111778261909997e+00
-5.810324549674987793e-01,3.496098103851114303e+00
-5.803921818733215332e-01,3.496084457540312052e+00
-5.797519087791442871e-01,3.496070760500991970e+00
-5.791116356849670410e-01,3.496057069964632724e+00
-5.784714221954345703e-01,3.496043356366053345e+00
-5.778311491012573242e-01,3.496029624444457973e+00
-5.771908760070800781e-01,3.496015889189133752e+00
-5.765506625175476074e-01,3.496002123953710239e+00
-5.759103894233703613e-01,3.495988345724414081e+00
-5.752701163291931152e-01,3.495974574756884223e+00
-5.746298432350158691e-01,3.495960765945907767e+00
-5.739896297454833984e-01,3.495946942918351841e+00
-5.733493566513061523e-01,3.495933111787339342e+00
-5.727090835571289062e-01,3.495919271927801386e+00
-5.720688700675964355e-01,3.495905408698429362e+00
-5.714285969734191895e-01,3.495891515663342997e+00
-5.707883238792419434e-01,3.495877633637852533e+00
-5.701480507850646973e-01,3.495863723026073622e+00
-5.695078372955322266e-01,3.495849810645683231e+00
-5.688675642013549805e-01,3.495835860823496510e+00
-5.682272911071777344e-01,3.495821892337247938e+00
-5.675870776176452637e-01,3.495807937926114217e+00
-5.669468045234680176e-01,3.495793948019888742e+00
-5.663065314292907715e-01,3.495779944977241982e+00
-5.656662583351135254e-01,3.495765920819314143e+00
-5.650260448455810547e-01,3.495751891433449110e+00
-5.643857717514038086e-01,3.495737843721355098e+00
-5.637454986572265625e-01,3.495723777082911710e+00
-5.631052851676940918e-01,3.495709704283918917e+00
-5.624650120735168457e-01,3.495695610318554802e+00
-5.618247389793395996e-01,3.495681505820474655e+00
-5.611844658851623535e-01,3.495667366338638615e+00
-5.605442523956298828e-01,3.495653233883452948e+00
-5.599039793014526367e-01,3.495639051217737325e+00
-5.592637062072753906e-01,3.495624887746569875e+00
-5.586234927177429199e-01,3.495610698470745792e+00
-5.579832196235656738e-01,3.495596480468945444e+00
-5.573429465293884277e-01,3.495582263850530058e+00
-5.567026734352111816e-01,3.495568022425664445e+00
-5.560624599456787109e-01,3.495553774351719323e+00
-5.554221868515014648e-01,3.495539500129614119e+00
-5.547819137573242188e-01,3.495525225398368629e+00
-5.541416406631469727e-01,3.495510908767707647e+00
-5.535014271736145020e-01,3.495496582087037396e+00
-5.528611540794372559e-01,3.495482263615625751e+00
-5.522208809852600098e-01,3.495467893409179183e+00
-5.515806674957275391e-01,3.495453529069430409e+00
-5.509403944015502930e-01,3.495439148495100401e+00
-5.503001213073730469e-01,3.495424744457326316e+00
-5.496598482131958008e-01,3.495410335286893044e+00
-5.490196347236633301e-01,3.495395896741188224e+00
-5.483793616294860840e-01,3.495381445426349654e+00
-5.477390885353088379e-01,3.495366971007711321e+00
-5.470988750457763672e-01,3.495352498765810445e+00
-5.464586019515991211e-01,3.495337985647098300e+00
-5.458183288574218750e-01,3.495323475784691603e+00
-5.451780557632446289e-01,3.495308947006344980e+00
-5.445378422737121582e-01,3.495294397579623791e+00
-5.438975691795349121e-01,3.495279844143156289e+00
-5.432572960853576660e-01,3.495265251476455504e+00
-5.426170825958251953e-01,3.495250660150224675e+00
-5.419768095016479492e-01,3.495236042368967233e+00
-5.413365364074707031e-01,3.495221396797743463e+00
-5.406962633132934570e-01,3.495206777163958556e+00
-5.400560498237609863e-01,3.495192104258926236e+00
-5.394157767295837402e-01,3.495177426537686038e+00
-5.387755036354064941e-01,3.495162731479499740e+00
-5.381352901458740234e-01,3.495148015981870415e+00
-5.374950170516967773e-01,3.495133296344292706e+00
-5.368547439575195312e-01,3.495118547611398618e+00
-5.362144708633422852e-01,3.495103781071736915e+00
-5.355742573738098145e-01,3.495089015030276691e+00
-5.349339842796325684e-01,3.495074219968081763e+00
-5.342937111854553223e-01,3.495059427210120973e+00
-5.336534976959228516e-01,3.495044598881107412e+00
-5.330132246017456055e-01,3.495029774057534233e+00
-5.323729515075683594e-01,3.495014911312147809e+00
-5.317326784133911133e-01,3.495000061002468961e+00
-5.310924649238586426e-01,3.494985184723384819e+00
-5.304521918296813965e-01,3.494970292973969439e+00
-5.298119187355041504e-01,3.494955395189525138e+00
-5.291717052459716797e-01,3.494940474984658429e+00
-5.285314321517944336e-01,3.494925550274873949e+00
-5.278911590576171875e-01,3.494910621374705428e+00
-5.272508859634399414e-01,3.494895682627586098e+00
-5.266106724739074707e-01,3.494880708771310296e+00
-5.259703993797302246e-01,3.494865754271197389e+00
-5.253301262855529785e-01,3.494850792600976863e+00
-5.246899127960205078e-01,3.494835821438945445e+00
-5.240496397018432617e-01,3.494820829822964825e+00
-5.234093666076660156e-01,3.494805869260741993e+00
-5.227690935134887695e-01,3.494790891165091118e+00
-5.221288800239562988e-01,3.494775909470106079e+00
-5.214886069297790527e-01,3.494760930230709661e+00
-5.208483338356018066e-01,3.494745974265656141e+00
-5.202081203460693359e-01,3.494731018611751505e+00
-5.195678472518920898e-01,3.494716078107479973e+00
-5.189275741577148438e-01,3.494701147248680861e+00
-5.182873010635375977e-01,3.494686240419667023e+00
-5.176470875740051270e-01,3.494671350421302058e+00
-5.170068144798278809e-01,3.494656519348810608e+00
-5.163665413856506348e-01,3.494641690109702381e+00
-5.157263278961181641e-01,3.494626911190397589e+00
-5.150860548019409180e-01,3.494612183759270074e+00
-5.144457817077636719e-01,3.494597488520501116e+00
-5.138055086135864258e-01,3.494582868794913200e+00
-5.131652951240539551e-01,3.494568330648608612e+00
-5.125250220298767090e-01,3.494553843328182197e+00
-5.118847489356994629e-01,3.494539448948267957e+00
-5.112445354461669922e-01,3.494525148808695469e+00
-5.106042623519897461e-01,3.494510956387829381e+00
-5.099639892578125000e-01,3.494496886637904254e+00
-5.093237161636352539e-01,3.494482940110536617e+00
-5.086835026741027832e-01,3.494469134172484281e+00
-5.080432295799255371e-01,3.494455512951874177e+00
-5.074029564857482910e-01,3.494442050580232717e+00
-5.067627429962158203e-01,3.494428784557035428e+00
-5.061224699020385742e-01,3.494415734282593888e+00
-5.054821968078613281e-01,3.494402917501878925e+00
-5.048419237136840820e-01,3.494390368728918617e+00
-5.042017102241516113e-01,3.494378087416045275e+00
-5.035614371299743652e-01,3.494366106929160054e+00
-5.029211640357971191e-01,3.494354474730949178e+00
-5.022809505462646484e-01,3.494343192494855810e+00
-5.016406774520874023e-01,3.494332294555367646e+00
-5.010004043579101562e-01,3.494321832244932757e+00
-5.003601312637329102e-01,3.494311827544716031e+00
-4.997198879718780518e-01,3.494302333575927122e+00
-4.990796446800231934e-01,3.494293366698844494e+00
-4.984394013881683350e-01,3.494284969764269277e+00
-4.977991282939910889e-01,3.494277202633639945e+00
-4.971588850021362305e-01,3.494270120021580439e+00
-4.965186119079589844e-01,3.494263737452350860e+00
-4.958783686161041260e-01,3.494258135521177699e+00
-4.952380955219268799e-01,3.494253348554561711e+00
-4.945978522300720215e-01,3.494249469340590331e+00
-4.939576089382171631e-01,3.494246529195900841e+00
-4.933173358440399170e-01,3.494244590959982855e+00
-4.926770925521850586e-01,3.494243749774006869e+00
-4.920368194580078125e-01,3.494244051691755004e+00
-4.913965761661529541e-01,3.494245576826823907e+00
-4.907563030719757080e-01,3.494248405069878771e+00
-4.901160597801208496e-01,3.494252602272280850e+00
-4.894758164882659912e-01,3.494258283825921296e+00
-4.888355433940887451e-01,3.494265503456338351e+00
-4.881953001022338867e-01,3.494274352599480160e+00
-4.875550270080566406e-01,3.494284971741923762e+00
-4.869147837162017822e-01,3.494297394038321514e+00
-4.862745106220245361e-01,3.494311771941300826e+00
-4.856342673301696777e-01,3.494328180365816383e+00
-4.849940240383148193e-01,3.494346744135821581e+00
-4.843537509441375732e-01,3.494367562002105743e+00
-4.837135076522827148e-01,3.494390743998557092e+00
-4.830732345581054688e-01,3.494416411314613669e+00
-4.824329912662506104e-01,3.494444691879738052e+00
-4.817927181720733643e-01,3.494475701758365638e+00
-4.811524748802185059e-01,3.494509544849515592e+00
-4.805122315883636475e-01,3.494546398625837824e+00
-4.798719584941864014e-01,3.494586356945802219e+00
-4.792317152023315430e-01,3.494629554486366807e+00
-4.785914421081542969e-01,3.494676134185003225e+00
-4.779511988162994385e-01,3.494726216893909054e+00
-4.773109257221221924e-01,3.494779968856573049e+00
-4.766706824302673340e-01,3.494837501202852970e+00
-4.760304391384124756e-01,3.494898977582960420e+00
-4.753901660442352295e-01,3.494964514798106769e+00
-4.747499227523803711e-01,3.495034278444453246e+00
-4.741096496582031250e-01,3.495108382167726457e+00
-4.734694063663482666e-01,3.495186995964938426e+00
-4.728291332721710205e-01,3.495270257901506916e+00
-4.721888899803161621e-01,3.495358287739195546e+00
-4.715486466884613037e-01,3.495451254669010410e+00
-4.709083735942840576e-01,3.495549280369294465e+00
-4.702681303024291992e-01,3.495652505667702137e+00
-4.696278572082519531e-01,3.495761067850229331e+00
-4.689876139163970947e-01,3.495875093071084017e+00
-4.683473408222198486e-01,3.495994714612018051e+00
-4.677070975303649902e-01,3.496120069709246714e+00
-4.670668542385101318e-01,3.496251245386331252e+00
-4.664265811443328857e-01,3.496388414535086753e+00
-4.657863378524780273e-01,3.496531659947265780e+00
-4.651460647583007812e-01,3.496681104979022070e+00
-4.645058214664459229e-01,3.496836833850822224e+00
-4.638655483722686768e-01,3.496998988618256199e+00
-4.632253050804138184e-01,3.497167627271844825e+00
-4.625850617885589600e-01,3.497342841062611729e+00
-4.619447886943817139e-01,3.497524737484883239e+00
-4.613045454025268555e-01,3.497713376937380048e+00
-4.606642723083496094e-01,3.497908811574957255e+00
-4.600240290164947510e-01,3.498111139946547432e+00
-4.593837559223175049e-01,3.498320388041497253e+00
-4.587435126304626465e-01,3.498536626800931693e+00
-4.581032693386077881e-01,3.498759847848739835e+00
-4.574629962444305420e-01,3.498990138916091119e+00
-4.568227529525756836e-01,3.499227479712835986e+00
-4.561824798583984375e-01,3.499471910727373292e+00
-4.555422365665435791e-01,3.499723409975308286e+00
-4.549019634723663330e-01,3.499981996880235258e+00
-4.542617201805114746e-01,3.500247634273250252e+00
-4.536214768886566162e-01,3.500520313389955174e+00
-4.529812037944793701e-01,3.500799994590573672e+00
-4.523409605026245117e-01,3.501086652809340283e+00
-4.517006874084472656e-01,3.501380214273139391e+00
-4.510604441165924072e-01,3.501680599001900429e+00
-4.504201710224151611e-01,3.501987790951485824e+00
-4.497799277305603027e-01,3.502301648769617692e+00
-4.491396844387054443e-01,3.502622132486918005e+00
-4.484994113445281982e-01,3.502949110856022230e+00
-4.478591680526733398e-01,3.503282487869698869e+00
-4.472188949584960938e-01,3.503622158800189013e+00
-4.465786516666412354e-01,3.503967955854154770e+00
-4.459383785724639893e-01,3.504319812241412535e+00
-4.452981352806091309e-01,3.504677499989399259e+00
-4.446578919887542725e-01,3.505040909835311691e+00
-4.440176188945770264e-01,3.505409903935619020e+00
-4.433773756027221680e-01,3.505784297311638653e+00
-4.427371025085449219e-01,3.506163882375302965e+00
-4.420968592166900635e-01,3.506548503861046662e+00
-4.414565861225128174e-01,3.506937995811671982e+00
-4.408163428306579590e-01,3.507332107861854453e+00
-4.401760995388031006e-01,3.507730686531733255e+00
-4.395358264446258545e-01,3.508133504718446538e+00
-4.388955831527709961e-01,3.508540342255921374e+00
-4.382553100585937500e-01,3.508950988047738306e+00
-4.376150667667388916e-01,3.509365248235777557e+00
-4.369747936725616455e-01,3.509782865669539564e+00
-4.363345503807067871e-01,3.510203600601478513e+00
-4.356943070888519287e-01,3.510627218479437595e+00
-4.350540339946746826e-01,3.511053528539541002e+00
-4.344137907028198242e-01,3.511482239689766693e+00
-4.337735176086425781e-01,3.511913165131405279e+00
-4.331332743167877197e-01,3.512345989184312511e+00
-4.324930012226104736e-01,3.512780548518652068e+00
-4.318527579307556152e-01,3.513216553851359780e+00
-4.312124848365783691e-01,3.513653775165735738e+00
-4.305722415447235107e-01,3.514091959874543036e+00
-4.299319982528686523e-01,3.514530844674400800e+00
-4.292917251586914062e-01,3.514970243919678161e+00
-4.286514818668365479e-01,3.515409885232504195e+00
-4.280112087726593018e-01,3.515849538680412500e+00
-4.273709654808044434e-01,3.516288931095390424e+00
-4.267306923866271973e-01,3.516727898387537188e+00
-4.260904490947723389e-01,3.517166124297177898e+00
-4.254502058029174805e-01,3.517603442836429117e+00
-4.248099327087402344e-01,3.518039628116589768e+00
-4.241696894168853760e-01,3.518474425813240103e+00
-4.235294163227081299e-01,3.518907664104294675e+00
-4.228891730308532715e-01,3.519339090707903850e+00
-4.222488999366760254e-01,3.519768532984624887e+00
-4.216086566448211670e-01,3.520195758017732324e+00
-4.209684133529663086e-01,3.520620564645724926e+00
-4.203281402587890625e-01,3.521042823294918023e+00
-4.196878969669342041e-01,3.521462250702709351e+00
-4.190476238727569580e-01,3.521878770521819302e+00
-4.184073805809020996e-01,3.522292127569773612e+00
-4.177671074867248535e-01,3.522702202211249745e+00
-4.171268641948699951e-01,3.523108792729627403e+00
-4.164866209030151367e-01,3.523511758558469431e+00
-4.158463478088378906e-01,3.523910966259244049e+00
-4.152061045169830322e-01,3.524306258733693298e+00
-4.145658314228057861e-01,3.524697510992049310e+00
-4.139255881309509277e-01,3.525084543618909105e+00
-4.132853150367736816e-01,3.525467314589795897e+00
-4.126450717449188232e-01,3.525845628087908246e+00
-4.120048284530639648e-01,3.526219390900811934e+00
-4.113645553588867188e-01,3.526588523883792181e+00
-4.107243120670318604e-01,3.526952885831327933e+00
-4.100840389728546143e-01,3.527312438909556036e+00
-4.094437956809997559e-01,3.527667043573115446e+00
-4.088035225868225098e-01,3.528016664944551017e+00
-4.081632792949676514e-01,3.528361178413301324e+00
-4.075230360031127930e-01,3.528700524871585920e+00
-4.068827629089355469e-01,3.529034688773183603e+00
-4.062425196170806885e-01,3.529363559573125642e+00
-4.056022465229034424e-01,3.529687128807721841e+00
-4.049620032310485840e-01,3.530005316226409562e+00
-4.043217301368713379e-01,3.530318099449953451e+00
-4.036814868450164795e-01,3.530625423176876332e+00
-4.030412435531616211e-01,3.530927294778010150e+00
-4.024009704589843750e-01,3.531223667811867362e+00
-4.017607271671295166e-01,3.531514497915881456e+00
-4.011204540729522705e-01,3.531799819562392084e+00
-4.004802107810974121e-01,3.532079585533459909e+00
-3.998399376869201660e-01,3.532353834104707602e+00
-3.991996943950653076e-01,3.532622520304959046e+00
-3.985594511032104492e-01,3.532885667269271668e+00
-3.979191780090332031e-01,3.533143306768016245e+00
-3.972789347171783447e-01,3.533395400960915644e+00
-3.966386616230010986e-01,3.533642032980401471e+00
-3.959984183311462402e-01,3.533883161075511481e+00
-3.953581452369689941e-01,3.534118861811477164e+00
-3.947179019451141357e-01,3.534349133270922039e+00
-3.940776586532592773e-01,3.534574005363220195e+00
-3.934373855590820312e-01,3.534793549204148455e+00
-3.927971422672271729e-01,3.535007761884749300e+00
-3.921568691730499268e-01,3.535216711160281022e+00
-3.915166258811950684e-01,3.535420427568142010e+00
-3.908763527870178223e-01,3.535618962057329728e+00
-3.902361094951629639e-01,3.535812388412564289e+00
-3.895958662033081055e-01,3.536000694525629484e+00
-3.889555931091308594e-01,3.536184011424098550e+00
-3.883153498172760010e-01,3.536362353225950272e+00
-3.876750767230987549e-01,3.536535800798617846e+00
-3.870348334312438965e-01,3.536704372003074859e+00
-3.863945603370666504e-01,3.536868170509102072e+00
-3.857543170452117920e-01,3.537027206456184292e+00
-3.851140737533569336e-01,3.537181597985979309e+00
-3.844738006591796875e-01,3.537331386795744770e+00
-3.838335573673248291e-01,3.537476610487505724e+00
-3.831932842731475830e-01,3.537617378167158488e+00
-3.825530409812927246e-01,3.537753712775603354e+00
-3.819127678871154785e-01,3.537885686602469271e+00
-3.812725245952606201e-01,3.538013382410705621e+00
-3.806322813034057617e-01,3.538136831934788340e+00
-3.799920082092285156e-01,3.538256132944809451e+00
-3.793517649173736572e-01,3.538371300806853803e+00
-3.787114918231964111e-01,3.538482416717573464e+00
-3.780712485313415527e-01,3.538589524806654563e+00
-3.774309754371643066e-01,3.538692702147298697e+00
-3.767907321453094482e-01,3.538791979724480452e+00
-3.761504888534545898e-01,3.538887434495522566e+00
-3.755102157592773438e-01,3.538979085444786676e+00
-3.748699724674224854e-01,3.539066971373878268e+00
-3.742296993732452393e-01,3.539151186955846740e+00
-3.735894560813903809e-01,3.539231719259009701e+00
-3.729491829872131348e-01,3.539308638992222811e+00
-3.723089396953582764e-01,3.539381991286454365e+00
-3.716686964035034180e-01,3.539451767408602123e+00
-3.710284233093261719e-01,3.539518040491598239e+00
-3.703881800174713135e-01,3.539580812679706590e+00
-3.697479069232940674e-01,3.539640121456347543e+00
-3.691076636314392090e-01,3.539695981622505983e+00
-3.684673905372619629e-01,3.539748426246933199e+00
-3.678271472454071045e-01,3.539797459427653337e+00
-3.671869039535522461e-01,3.539843104846180033e+00
-3.665466308593750000e-01,3.539885370576901114e+00
-3.659063875675201416e-01,3.539924265048768781e+00
-3.652661144733428955e-01,3.539959807438987305e+00
-3.646258711814880371e-01,3.539992003689962363e+00
-3.639855980873107910e-01,3.540020843116701066e+00
-3.633453547954559326e-01,3.540046351412395431e+00
-3.627051115036010742e-01,3.540068510748455743e+00
-3.620648384094238281e-01,3.540087345092252313e+00
-3.614245951175689697e-01,3.540102837852905360e+00
-3.607843220233917236e-01,3.540114992590220666e+00
-3.601440787315368652e-01,3.540123822782710761e+00
-3.595038056373596191e-01,3.540129330523274831e+00
-3.588635623455047607e-01,3.540131514469343266e+00
-3.582233190536499023e-01,3.540130352808501080e+00
-3.575830459594726562e-01,3.540125870095613525e+00
-3.569428026676177979e-01,3.540118100186864680e+00
-3.563025295734405518e-01,3.540107011442444218e+00
-3.556622862815856934e-01,3.540092644001863409e+00
-3.550220131874084473e-01,3.540074983194551272e+00
-3.543817698955535889e-01,3.540054072167469812e+00
-3.537415266036987305e-01,3.540029917299553297e+00
-3.531012535095214844e-01,3.540002553035259236e+00
-3.524610102176666260e-01,3.539972010343646502e+00
-3.518207371234893799e-01,3.539938292725969049e+00
-3.511804938316345215e-01,3.539901467115985412e+00
-3.505402207374572754e-01,3.539861579071831965e+00
-3.498999774456024170e-01,3.539818641998825122e+00
-3.492597341537475586e-01,3.539772750760604048e+00
-3.486194610595703125e-01,3.539723926245561536e+00
-3.479792177677154541e-01,3.539672263766814098e+00
-3.473389446735382080e-01,3.539617819775665808e+00
-3.466987013816833496e-01,3.539560645399006056e+00
-3.460584282875061035e-01,3.539500828426295875e+00
-3.454181849956512451e-01,3.539438496209282636e+00
-3.447779119014739990e-01,3.539373689199162953e+00
-3.441376686096191406e-01,3.539306513436232926e+00
-3.434974253177642822e-01,3.539237084097333508e+00
-3.428571522235870361e-01,3.539165502146186526e+00
-3.422169089317321777e-01,3.539091865209821552e+00
-3.415766358375549316e-01,3.539016283868629653e+00
-3.409363925457000732e-01,3.538938911921182928e+00
-3.402961194515228271e-01,3.538859817123760632e+00
-3.396558761596679688e-01,3.538779164605159622e+00
-3.390156328678131104e-01,3.538697057231102505e+00
-3.383753597736358643e-01,3.538613613018139148e+00
-3.377351164817810059e-01,3.538528995534204746e+00
-3.370948433876037598e-01,3.538443305007002770e+00
-3.364546000957489014e-01,3.538356689351634277e+00
-3.358143270015716553e-01,3.538269244076076347e+00
-3.351740837097167969e-01,3.538181129354043719e+00
-3.345338404178619385e-01,3.538092428260884770e+00
-3.338935673236846924e-01,3.538003315579229202e+00
-3.332533240318298340e-01,3.537913868876770174e+00
-3.326130509376525879e-01,3.537824188043083851e+00
-3.319728076457977295e-01,3.537734415321184933e+00
-3.313325345516204834e-01,3.537644599090081776e+00
-3.306922912597656250e-01,3.537554877437018241e+00
-3.300520479679107666e-01,3.537465312552722008e+00
-3.294117748737335205e-01,3.537375985379058285e+00
-3.287715315818786621e-01,3.537286951600229656e+00
-3.281312584877014160e-01,3.537198247550541019e+00
-3.274910151958465576e-01,3.537109924709943343e+00
-3.268507421016693115e-01,3.537022017303447896e+00
-3.262104988098144531e-01,3.536934534746512426e+00
-3.255702555179595947e-01,3.536847464067061964e+00
-3.249299824237823486e-01,3.536760808795795796e+00
-3.242897391319274902e-01,3.536674513563229816e+00
-3.236494660377502441e-01,3.536588532672491958e+00
-3.230092227458953857e-01,3.536502823505270232e+00
-3.223689496517181396e-01,3.536417309846676460e+00
-3.217287063598632812e-01,3.536331869462903121e+00
-3.210884630680084229e-01,3.536246383467891441e+00
-3.204481899738311768e-01,3.536160706265154996e+00
-3.198079466819763184e-01,3.536074732578031732e+00
-3.191676735877990723e-01,3.535988239135357425e+00
-3.185274302959442139e-01,3.535901060704917498e+00
-3.178871572017669678e-01,3.535812962667544745e+00
-3.172469139099121094e-01,3.535723740229476775e+00
-3.166066706180572510e-01,3.535633138209222537e+00
-3.159663975238800049e-01,3.535540867444199264e+00
-3.153261542320251465e-01,3.535446654096387142e+00
-3.146858811378479004e-01,3.535350220752808248e+00
-3.140456378459930420e-01,3.535251189127787352e+00
-3.134053647518157959e-01,3.535149278837208087e+00
-3.127651214599609375e-01,3.535044087649299449e+00
-3.121248781681060791e-01,3.534935274386552084e+00
-3.114846050739288330e-01,3.534822422880188775e+00
-3.108443617820739746e-01,3.534705155980097935e+00
-3.102040886878967285e-01,3.534583041987600094e+00
-3.095638453960418701e-01,3.534455687637542809e+00
-3.089235723018646240e-01,3.534322588715923086e+00
-3.082833290100097656e-01,3.534183331917528648e+00
-3.076430857181549072e-01,3.534037472616054831e+00
-3.070028126239776611e-01,3.533884494828953393e+00
-3.063625693321228027e-01,3.533723966776357805e+00
-3.057222962379455566e-01,3.533555377375342310e+00
-3.050820529460906982e-01,3.533378263746525860e+00
-3.044417798519134521e-01,3.533192084708976388e+00
-3.038015365600585938e-01,3.532996393017053371e+00
-3.031612932682037354e-01,3.532790688162689818e+00
-3.025210201740264893e-01,3.532574443039566248e+00
-3.018807768821716309e-01,3.532347212220644295e+00
-3.012405037879943848e-01,3.532108464479753351e+00
-3.006002604961395264e-01,3.531857742831599811e+00
-2.999599874019622803e-01,3.531594539228215091e+00
-2.993197441101074219e-01,3.531318401323636280e+00
-2.986795008182525635e-01,3.531028877913704456e+00
-2.980392277240753174e-01,3.530725471077967637e+00
-2.973989844322204590e-01,3.530407776751493643e+00
-2.967587113380432129e-01,3.530075334283522714e+00
-2.961184680461883545e-01,3.529727776144652829e+00
-2.954781949520111084e-01,3.529364632322595785e+00
-2.948379516601562500e-01,3.528985595844117640e+00
-2.941977083683013916e-01,3.528590228025994868e+00
-2.935574352741241455e-01,3.528178214277279068e+00
-2.929171919822692871e-01,3.527749235156140806e+00
-2.922769188880920410e-01,3.527302956386492383e+00
-2.916366755962371826e-01,3.526839117018110592e+00
-2.909964025020599365e-01,3.526357406382312654e+00
-2.903561592102050781e-01,3.525857624546828717e+00
-2.897159159183502197e-01,3.525339570117786536e+00
-2.890756428241729736e-01,3.524802971678794528e+00
-2.884353995323181152e-01,3.524247733699623186e+00
-2.877951264381408691e-01,3.523673689360739658e+00
-2.871548831462860107e-01,3.523080725104389188e+00
-2.865146100521087646e-01,3.522468719605793552e+00
-2.858743667602539062e-01,3.521837661291120192e+00
-2.852341234683990479e-01,3.521187523286829713e+00
-2.845938503742218018e-01,3.520518185735056704e+00
-2.839536070823669434e-01,3.519829813875071878e+00
-2.833133339881896973e-01,3.519122336141849772e+00
-2.826730906963348389e-01,3.518395902561873179e+00
-2.820328176021575928e-01,3.517650561025965850e+00
-2.813925743103027344e-01,3.516886503473879877e+00
-2.807523310184478760e-01,3.516103834609642043e+00
-2.801120579242706299e-01,3.515302715932042688e+00
-2.794718146324157715e-01,3.514483452492850990e+00
-2.788315415382385254e-01,3.513646145786752495e+00
-2.781912982463836670e-01,3.512791165003467331e+00
-2.775510251522064209e-01,3.511918711043452213e+00
-2.769107818603515625e-01,3.511029180711669806e+00
-2.762705385684967041e-01,3.510122839629639557e+00
-2.756302654743194580e-01,3.509200024107183680e+00
-2.749900221824645996e-01,3.508261183251601523e+00
-2.743497490882873535e-01,3.507306617648286107e+00
-2.737095057964324951e-01,3.506336840396850452e+00
-2.730692327022552490e-01,3.505352212538892509e+00
-2.724289894104003906e-01,3.504353276995682887e+00
-2.717887461185455322e-01,3.503340444459021263e+00
-2.711484730243682861e-01,3.502314127837431457e+00
-2.705082297325134277e-01,3.501274988108250774e+00
-2.698679566383361816e-01,3.500223419315170226e+00
-2.692277133464813232e-01,3.499160074473276261e+00
-2.685874402523040771e-01,3.498085357575359211e+00
-2.679471969604492188e-01,3.496999956410857369e+00
-2.673069238662719727e-01,3.495904329706369218e+00
-2.666666805744171143e-01,3.494799180693902940e+00
-2.660264372825622559e-01,3.493685011999671630e+00
-2.653861641883850098e-01,3.492562371409649202e+00
-2.647459208965301514e-01,3.491431975178091562e+00
-2.641056478023529053e-01,3.490294322240643954e+00
-2.634654045104980469e-01,3.489150118698303160e+00
-2.628251314163208008e-01,3.487999889556273381e+00
-2.621848881244659424e-01,3.486844351336894743e+00
-2.615446448326110840e-01,3.485684070836154280e+00
-2.609043717384338379e-01,3.484519609159276943e+00
-2.602641284465789795e-01,3.483351702504949632e+00
-2.596238553524017334e-01,3.482180864136135590e+00
-2.589836120605468750e-01,3.481007812064247808e+00
-2.583433389663696289e-01,3.479833055268774622e+00
-2.577030956745147705e-01,3.478657316314238024e+00
-2.570628523826599121e-01,3.477481165501578264e+00
-2.564225792884826660e-01,3.476305134111172812e+00
-2.557823359966278076e-01,3.475129923211559557e+00
-2.551420629024505615e-01,3.473956042184202175e+00
-2.545018196105957031e-01,3.472784179656898118e+00
-2.538615465164184570e-01,3.471614799189013389e+00
-2.532213032245635986e-01,3.470448589388389404e+00
-2.525810599327087402e-01,3.469286033655969437e+00
-2.519407868385314941e-01,3.468127677011717758e+00
-2.513005435466766357e-01,3.466974141108535079e+00
-2.506602704524993896e-01,3.465825874075843416e+00
-2.500200271606445312e-01,3.464683505301684896e+00
-2.493797689676284790e-01,3.463547470741783485e+00
-2.487395107746124268e-01,3.462418293139133851e+00
-2.480992525815963745e-01,3.461296490284675009e+00
-2.474589943885803223e-01,3.460182543327658511e+00
-2.468187510967254639e-01,3.459076912207489585e+00
-2.461784929037094116e-01,3.457980049998420569e+00
-2.455382347106933594e-01,3.456892417779177773e+00
-2.448979765176773071e-01,3.455814450663914350e+00
-2.442577183246612549e-01,3.454746579968988485e+00
-2.436174601316452026e-01,3.453689183654127248e+00
-2.429772019386291504e-01,3.452642719158714790e+00
-2.423369437456130981e-01,3.451607517539496239e+00
-2.416967004537582397e-01,3.450584024525513716e+00
-2.410564422607421875e-01,3.449572502625233739e+00
-2.404161840677261353e-01,3.448573351309166313e+00
-2.397759258747100830e-01,3.447586870881275800e+00
-2.391356676816940308e-01,3.446613442709272057e+00
-2.384954094886779785e-01,3.445653300624150095e+00
-2.378551512956619263e-01,3.444706804582807536e+00
-2.372149080038070679e-01,3.443774193948112128e+00
-2.365746498107910156e-01,3.442855725440873371e+00
-2.359343916177749634e-01,3.441951660176028938e+00
-2.352941334247589111e-01,3.441062228940258372e+00
-2.346538752317428589e-01,3.440187661260791785e+00
-2.340136170387268066e-01,3.439328183823814111e+00
-2.333733588457107544e-01,3.438483964431798157e+00
-2.327331155538558960e-01,3.437655192234688961e+00
-2.320928573608398438e-01,3.436842054679039471e+00
-2.314525991678237915e-01,3.436044665615541227e+00
-2.308123409748077393e-01,3.435263204563538952e+00
-2.301720827817916870e-01,3.434497791565723102e+00
-2.295318245887756348e-01,3.433748538823058638e+00
-2.288915663957595825e-01,3.433015540310993430e+00
-2.282513231039047241e-01,3.432298931067832015e+00
-2.276110649108886719e-01,3.431598735078124296e+00
-2.269708067178726196e-01,3.430915029387672455e+00
-2.263305485248565674e-01,3.430247891420756368e+00
-2.256902903318405151e-01,3.429597318308853282e+00
-2.250500321388244629e-01,3.428963405136174813e+00
-2.244097739458084106e-01,3.428346122446445321e+00
-2.237695306539535522e-01,3.427745528538459041e+00
-2.231292724609375000e-01,3.427161560082600644e+00
-2.224890142679214478e-01,3.426594241472535884e+00
-2.218487560749053955e-01,3.426043547453386129e+00
-2.212084978818893433e-01,3.425509434065864056e+00
-2.205682396888732910e-01,3.424991895307051504e+00
-2.199279814958572388e-01,3.424490860385655644e+00
-2.192877382040023804e-01,3.424006293850943905e+00
-2.186474800109863281e-01,3.423538111207649504e+00
-2.180072218179702759e-01,3.423086242500066767e+00
-2.173669636249542236e-01,3.422650646504213245e+00
-2.167267054319381714e-01,3.422231227302128254e+00
-2.160864472389221191e-01,3.421827872112514157e+00
-2.154461890459060669e-01,3.421440511468055057e+00
-2.148059457540512085e-01,3.421069066494691224e+00
-2.141656875610351562e-01,3.420713425381221029e+00
-2.135254293680191040e-01,3.420373464352975734e+00
-2.128851711750030518e-01,3.420049113990228484e+00
-2.122449129819869995e-01,3.419740238765885287e+00
-2.116046547889709473e-01,3.419446755429492946e+00
-2.109643965959548950e-01,3.419168549733070162e+00
-2.103241533041000366e-01,3.418905507999401294e+00
-2.096838951110839844e-01,3.418657507603067192e+00
-2.090436369180679321e-01,3.418424439610822319e+00
-2.084033787250518799e-01,3.418206222077982304e+00
-2.077631205320358276e-01,3.418002722133450355e+00
-2.071228623390197754e-01,3.417813832765602466e+00
-2.064826041460037231e-01,3.417639463282000190e+00
-2.058423459529876709e-01,3.417479476706102748e+00
-2.052021026611328125e-01,3.417333814334397868e+00
-2.045618444681167603e-01,3.417202346722129302e+00
-2.039215862751007080e-01,3.417084981333042393e+00
-2.032813280820846558e-01,3.416981633418084918e+00
-2.026410698890686035e-01,3.416892211708200566e+00
-2.020008116960525513e-01,3.416816603288139298e+00
-2.013605535030364990e-01,3.416754783424197139e+00
-2.007203102111816406e-01,3.416706603554622301e+00
-2.000800520181655884e-01,3.416672011823740807e+00
-1.994397938251495361e-01,3.416650939080740912e+00
-1.987995356321334839e-01,3.416643293016554672e+00
-1.981592774391174316e-01,3.416649018205148991e+00
-1.975190192461013794e-01,3.416668034156398193e+00
-1.968787610530853271e-01,3.416700289982422589e+00
-1.962385177612304688e-01,3.416745705783355902e+00
-1.955982595682144165e-01,3.416804231018885307e+00
-1.949580013751983643e-01,3.416875800566695265e+00
-1.943177431821823120e-01,3.416960355533153582e+00
-1.936774849891662598e-01,3.417057832912115511e+00
-1.930372267961502075e-01,3.417168155957036380e+00
-1.923969686031341553e-01,3.417291311996478953e+00
-1.917567253112792969e-01,3.417427191911402318e+00
-1.911164671182632446e-01,3.417575756694057443e+00
-1.904762089252471924e-01,3.417736938462301310e+00
-1.898359507322311401e-01,3.417910679053182577e+00
-1.891956925392150879e-01,3.418096901150723177e+00
-1.885554343461990356e-01,3.418295546061698609e+00
-1.879151761531829834e-01,3.418506511948650850e+00
-1.872749328613281250e-01,3.418729757299900918e+00
-1.866346746683120728e-01,3.418965170235809481e+00
-1.859944164752960205e-01,3.419212675840668680e+00
-1.853541582822799683e-01,3.419472180566496711e+00
-1.847139000892639160e-01,3.419743582241777435e+00
-1.840736418962478638e-01,3.420026757946513563e+00
-1.834333837032318115e-01,3.420321622756662627e+00
-1.827931404113769531e-01,3.420628037290088130e+00
-1.821528822183609009e-01,3.420945896671648168e+00
-1.815126240253448486e-01,3.421275024810413790e+00
-1.808723658323287964e-01,3.421615293639352018e+00
-1.802321076393127441e-01,3.421966576664391635e+00
-1.795918494462966919e-01,3.422328678877706309e+00
-1.789515912532806396e-01,3.422701451664320160e+00
-1.783113479614257812e-01,3.423084692548203467e+00
-1.776710897684097290e-01,3.423478237816042213e+00
-1.770308315753936768e-01,3.423881860974034019e+00
-1.763905733823776245e-01,3.424295381091524426e+00
-1.757503151893615723e-01,3.424718596486382882e+00
-1.751100569963455200e-01,3.425151203184216175e+00
-1.744697988033294678e-01,3.425593037867582957e+00
-1.738295555114746094e-01,3.426043825238475726e+00
-1.731892973184585571e-01,3.426503337216668221e+00
-1.725490391254425049e-01,3.426971277373636049e+00
-1.719087809324264526e-01,3.427447420043691295e+00
-1.712685227394104004e-01,3.427931441834762172e+00
-1.706282645463943481e-01,3.428423101631100867e+00
-1.699880063533782959e-01,3.428922072020451406e+00
-1.693477630615234375e-01,3.429428031936632593e+00
-1.687075048685073853e-01,3.429940730832265139e+00
-1.680672466754913330e-01,3.430459863552417943e+00
-1.674269884824752808e-01,3.430985068670971749e+00
-1.667867302894592285e-01,3.431516040543109547e+00
-1.661464720964431763e-01,3.432052495757891730e+00
-1.655062139034271240e-01,3.432594037483553961e+00
-1.648659706115722656e-01,3.433140381451373457e+00
-1.642257124185562134e-01,3.433691185340845831e+00
-1.635854542255401611e-01,3.434246153578663474e+00
-1.629451960325241089e-01,3.434804915850397045e+00
-1.623049378395080566e-01,3.435367153461376333e+00
-1.616646796464920044e-01,3.435932551669758972e+00
-1.610244214534759521e-01,3.436500771959804190e+00
-1.603841632604598999e-01,3.437071496917826430e+00
-1.597439199686050415e-01,3.437644392256220982e+00
-1.591036617755889893e-01,3.438219198784259856e+00
-1.584634035825729370e-01,3.438795543009010025e+00
-1.578231453895568848e-01,3.439373182781923610e+00
-1.571828871965408325e-01,3.439951777552162415e+00
-1.565426290035247803e-01,3.440531073387481875e+00
-1.559023708105087280e-01,3.441110807642397074e+00
-1.552621275186538696e-01,3.441690662863694516e+00
-1.546218693256378174e-01,3.442270431695223731e+00
-1.539816111326217651e-01,3.442849847158939269e+00
-1.533413529396057129e-01,3.443428689914745711e+00
-1.527010947465896606e-01,3.444006726074284597e+00
-1.520608365535736084e-01,3.444583779779831545e+00
-1.514205783605575562e-01,3.445159617729857349e+00
-1.507803350687026978e-01,3.445734067814317569e+00
-1.501400768756866455e-01,3.446306984110695915e+00
-1.494998186826705933e-01,3.446878182501966315e+00
-1.488595604896545410e-01,3.447447548760367297e+00
-1.482193022966384888e-01,3.448014971995083222e+00
-1.475790441036224365e-01,3.448580322171332924e+00
-1.469387859106063843e-01,3.449143516724497260e+00
-1.462985426187515259e-01,3.449704468994958972e+00
-1.456582844257354736e-01,3.450263144751705369e+00
-1.450180262327194214e-01,3.450819473487821920e+00
-1.443777680397033691e-01,3.451373433595266160e+00
-1.437375098466873169e-01,3.451925018801597744e+00
-1.430972516536712646e-01,3.452474212055010039e+00
-1.424569934606552124e-01,3.453021061232326439e+00
-1.418167501688003540e-01,3.453565531517859721e+00
-1.411764919757843018e-01,3.454107738527290472e+00
-1.405362337827682495e-01,3.454647678881751283e+00
-1.398959755897521973e-01,3.455185468928357650e+00
-1.392557173967361450e-01,3.455721143533820428e+00
-1.386154592037200928e-01,3.456254810487493501e+00
-1.379752010107040405e-01,3.456786590854880270e+00
-1.373349577188491821e-01,3.457316580461978095e+00
-1.366946995258331299e-01,3.457844883464989749e+00
-1.360544413328170776e-01,3.458371643879601720e+00
-1.354141831398010254e-01,3.458896991005758093e+00
-1.347739249467849731e-01,3.459421067681248019e+00
-1.341336667537689209e-01,3.459944014851768834e+00
-1.334934085607528687e-01,3.460465997000236271e+00
-1.328531652688980103e-01,3.460987107012704289e+00
-1.322129070758819580e-01,3.461507557040300220e+00
-1.315726488828659058e-01,3.462027496117249914e+00
-1.309323906898498535e-01,3.462547037491009227e+00
-1.302921324968338013e-01,3.463066379460483901e+00
-1.296518743038177490e-01,3.463585607954792867e+00
-1.290116161108016968e-01,3.464104913871553837e+00
-1.283713728189468384e-01,3.464624393717675943e+00
-1.277311146259307861e-01,3.465144198721321622e+00
-1.270908564329147339e-01,3.465664433785921705e+00
-1.264505982398986816e-01,3.466185227164804594e+00
-1.258103400468826294e-01,3.466706637972926330e+00
-1.251700818538665771e-01,3.467228789755182561e+00
-1.245298311114311218e-01,3.467751720178487762e+00
-1.238895729184150696e-01,3.468275533042779024e+00
-1.232493147253990173e-01,3.468800229490853315e+00
-1.226090639829635620e-01,3.469325850423329527e+00
-1.219688057899475098e-01,3.469852414780521421e+00
-1.213285475969314575e-01,3.470379866262219615e+00
-1.206882894039154053e-01,3.470908239200158896e+00
-1.200480386614799500e-01,3.471437444280997209e+00
-1.194077804684638977e-01,3.471967425109522498e+00
-1.187675222754478455e-01,3.472498069114351438e+00
-1.181272715330123901e-01,3.473029292494052900e+00
-1.174870133399963379e-01,3.473560952988423267e+00
-1.168467551469802856e-01,3.474092889278244112e+00
-1.162064969539642334e-01,3.474624930824512514e+00
-1.155662462115287781e-01,3.475156840696814964e+00
-1.149259880185127258e-01,3.475688425083681032e+00
-1.142857298254966736e-01,3.476219431550636951e+00
-1.136454790830612183e-01,3.476749578888988168e+00
-1.130052208900451660e-01,3.477278577001482684e+00
-1.123649626970291138e-01,3.477806105175792695e+00
-1.117247045040130615e-01,3.478331823176008974e+00
-1.110844537615776062e-01,3.478855374146970547e+00
-1.104441955685615540e-01,3.479376374825642770e+00
-1.098039373755455017e-01,3.479894447623994580e+00
-1.091636791825294495e-01,3.480409158276297266e+00
-1.085234284400939941e-01,3.480920049257664406e+00
-1.078831702470779419e-01,3.481426717335695642e+00
-1.072429120540618896e-01,3.481928664371274351e+00
-1.066026613116264343e-01,3.482425419240884779e+00
-1.059624031186103821e-01,3.482916477598036131e+00
-1.053221449255943298e-01,3.483401370519950024e+00
-1.046818867325782776e-01,3.483879549424342859e+00
-1.040416359901428223e-01,3.484350508003502433e+00
-1.034013777971267700e-01,3.484813752608093562e+00
-1.027611196041107178e-01,3.485268713142711583e+00
-1.021208688616752625e-01,3.485714880843890029e+00
-1.014806106686592102e-01,3.486151725027105464e+00
-1.008403524756431580e-01,3.486578736079077423e+00
-1.002000942826271057e-01,3.486995379339801637e+00
-9.955984354019165039e-02,3.487401154267234737e+00
-9.891958534717559814e-02,3.487795506674452817e+00
-9.827932715415954590e-02,3.488178019376239725e+00
-9.763907641172409058e-02,3.488548161630665057e+00
-9.699881821870803833e-02,3.488905495052355477e+00
-9.635856002569198608e-02,3.489249573580318398e+00
-9.571830183267593384e-02,3.489579941614514791e+00
-9.507805109024047852e-02,3.489896223587871660e+00
-9.443779289722442627e-02,3.490198042405890710e+00
-9.379753470420837402e-02,3.490485024357346422e+00
-9.315727651119232178e-02,3.490756834184323143e+00
-9.251702576875686646e-02,3.491013213797270698e+00
-9.187676757574081421e-02,3.491253845911574949e+00
-9.123650938272476196e-02,3.491478536470552285e+00
-9.059625864028930664e-02,3.491687063278110514e+00
-8.995600044727325439e-02,3.491879256640919138e+00
-8.931574225425720215e-02,3.492055016739314954e+00
-8.867548406124114990e-02,3.492214197247132113e+00
-8.803523331880569458e-02,3.492356787535279228e+00
-8.739497512578964233e-02,3.492482749548527998e+00
-8.675471693277359009e-02,3.492592122877478111e+00
-8.611446619033813477e-02,3.492684953654710434e+00
-8.547420799732208252e-02,3.492761342721196982e+00
-8.483394980430603027e-02,3.492821448994609668e+00
-8.419369161128997803e-02,3.492865435326988788e+00
-8.355344086885452271e-02,3.492893535011806438e+00
-8.291318267583847046e-02,3.492905972830251393e+00
-8.227292448282241821e-02,3.492903104310143281e+00
-8.163267374038696289e-02,3.492885205387679548e+00
-8.099241554737091064e-02,3.492852639338535070e+00
-8.035215735435485840e-02,3.492805847249359275e+00
-7.971189916133880615e-02,3.492745196551210629e+00
-7.907164841890335083e-02,3.492671215111584182e+00
-7.843139022588729858e-02,3.492584343081063025e+00
-7.779113203287124634e-02,3.492485134105526523e+00
-7.715088129043579102e-02,3.492374083957786368e+00
-7.651062309741973877e-02,3.492251761241804253e+00
-7.587036490440368652e-02,3.492118769860075744e+00
-7.523010671138763428e-02,3.491975667328361510e+00
-7.458985596895217896e-02,3.491823091708867288e+00
-7.394959777593612671e-02,3.491661635197892632e+00
-7.330933958292007446e-02,3.491491922753273247e+00
-7.266908884048461914e-02,3.491314588400479479e+00
-7.202883064746856689e-02,3.491130252554869529e+00
-7.138857245445251465e-02,3.490939534880514117e+00
-7.074831426143646240e-02,3.490743064198445822e+00
-7.010806351900100708e-02,3.490541425700637745e+00
-6.946780532598495483e-02,3.490335233958844263e+00
-6.882754713296890259e-02,3.490125063395116634e+00
-6.818728893995285034e-02,3.489911455993920164e+00
-6.754703819751739502e-02,3.489694987520481462e+00
-6.690678000450134277e-02,3.489476120316172825e+00
-6.626652181148529053e-02,3.489255346013015124e+00
-6.562627106904983521e-02,3.489033139146857643e+00
-6.498601287603378296e-02,3.488809880768265259e+00
-6.434575468301773071e-02,3.488585970282304771e+00
-6.370549649000167847e-02,3.488361738656067246e+00
-6.306524574756622314e-02,3.488137459916665684e+00
-6.242498755455017090e-02,3.487913379631645050e+00
-6.178473308682441711e-02,3.487689706045039806e+00
-6.114447489380836487e-02,3.487466620997514255e+00
-6.050422042608261108e-02,3.487244188909588871e+00
-5.986396223306655884e-02,3.487022436967444960e+00
-5.922370776534080505e-02,3.486801401011994983e+00
-5.858344957232475281e-02,3.486580967231347028e+00
-5.794319510459899902e-02,3.486361095346828698e+00
-5.730293691158294678e-02,3.486141533470309195e+00
-5.666268244385719299e-02,3.485922078678624025e+00
-5.602242797613143921e-02,3.485702474928384476e+00
-5.538216978311538696e-02,3.485482333613447281e+00
-5.474191531538963318e-02,3.485261306140210458e+00
-5.410165712237358093e-02,3.485038940713223177e+00
-5.346140265464782715e-02,3.484814705638322074e+00
-5.282114446163177490e-02,3.484588094582397488e+00
-5.218088999390602112e-02,3.484358507712274733e+00
-5.154063552618026733e-02,3.484125274843925091e+00
-5.090037733316421509e-02,3.483887746810912844e+00
-5.026012286543846130e-02,3.483645177922834790e+00
-4.961986467242240906e-02,3.483396835924021495e+00
-4.897961020469665527e-02,3.483141942978820182e+00
-4.833935201168060303e-02,3.482879645386046885e+00
-4.769909754395484924e-02,3.482609121596022206e+00
-4.705884307622909546e-02,3.482329514957953620e+00
-4.641858488321304321e-02,3.482039950504997705e+00
-4.577833041548728943e-02,3.481739544428104516e+00
-4.513807222247123718e-02,3.481427414529104425e+00
-4.449781775474548340e-02,3.481102647895996327e+00
-4.385755956172943115e-02,3.480764406337002903e+00
-4.321730509400367737e-02,3.480411786621561365e+00
-4.257704690098762512e-02,3.480043959840238621e+00
-4.193679243326187134e-02,3.479660066830501997e+00
-4.129653796553611755e-02,3.479259324280845167e+00
-4.065627977252006531e-02,3.478840968174593762e+00
-4.001602530479431152e-02,3.478404282003773496e+00
-3.937576711177825928e-02,3.477948572237706149e+00
-3.873551264405250549e-02,3.477473231405340925e+00
-3.809525445103645325e-02,3.476977662989086504e+00
-3.745499998331069946e-02,3.476461376417178784e+00
-3.681474179029464722e-02,3.475923943752596390e+00
-3.617448732256889343e-02,3.475364983138551800e+00
-3.553423285484313965e-02,3.474784209568839266e+00
-3.489397466182708740e-02,3.474181408228619539e+00
-3.425372019410133362e-02,3.473556465228956114e+00
-3.361346200108528137e-02,3.472909340362989372e+00
-3.297320753335952759e-02,3.472240112923920208e+00
-3.233294934034347534e-02,3.471548925673464403e+00
-3.169269487261772156e-02,3.470836030084022639e+00
-3.105243854224681854e-02,3.470101786330898719e+00
-3.041218221187591553e-02,3.469346628761773577e+00
-2.977192588150501251e-02,3.468571145964624680e+00
-2.913166955113410950e-02,3.467775969601825103e+00
-2.849141508340835571e-02,3.466961896969690482e+00
-2.785115875303745270e-02,3.466129769842389408e+00
-2.721090242266654968e-02,3.465280550604431298e+00
-2.657064609229564667e-02,3.464415314813823699e+00
-2.593038976192474365e-02,3.463535242165812988e+00
-2.529013343155384064e-02,3.462641568406533032e+00
-2.464987710118293762e-02,3.461735647994177434e+00
-2.400962263345718384e-02,3.460818962635144658e+00
-2.336936630308628082e-02,3.459893014828236524e+00
-2.272910997271537781e-02,3.458959395871668008e+00
-2.208885364234447479e-02,3.458019805240752476e+00
-2.144859731197357178e-02,3.457075999022956481e+00
-2.080834098160266876e-02,3.456129780774442217e+00
-2.016808465123176575e-02,3.455183071598444400e+00
-1.952782832086086273e-02,3.454237767483244070e+00
-1.888757199048995972e-02,3.453295795888025044e+00
-1.824731752276420593e-02,3.452359257034226303e+00
-1.760706119239330292e-02,3.451430130871486313e+00
-1.696680486202239990e-02,3.450510505580661302e+00
-1.632654853165149689e-02,3.449602472164634559e+00
-1.568629220128059387e-02,3.448708101828402484e+00
-1.504603587090969086e-02,3.447829517583218539e+00
-1.440578047186136246e-02,3.446968766005988449e+00
-1.376552414149045944e-02,3.446127938925225287e+00
-1.312526781111955643e-02,3.445309064363373697e+00
-1.248501241207122803e-02,3.444514202039867801e+00
-1.184475608170032501e-02,3.443745254864598593e+00
-1.120449975132942200e-02,3.443004221634109907e+00
-1.056424342095851898e-02,3.442292944100013852e+00
-9.923987090587615967e-03,3.441613257552015526e+00
-9.283731691539287567e-03,3.440966884426278405e+00
-8.643475361168384552e-03,3.440355546761624694e+00
-8.003219030797481537e-03,3.439780793739134257e+00
-7.362963166087865829e-03,3.439244168538825974e+00
-6.722707301378250122e-03,3.438747061105051905e+00
-6.082450971007347107e-03,3.438290786452931069e+00
-5.442194640636444092e-03,3.437876584754593345e+00
-4.801938775926828384e-03,3.437505541712344126e+00
-4.161682911217212677e-03,3.437178667846360725e+00
-3.521426580846309662e-03,3.436896832597354567e+00
-2.881170483306050301e-03,3.436660792793802432e+00
-2.240914385765790939e-03,3.436471180883105880e+00
-1.600658288225531578e-03,3.436328525291243441e+00
-9.604021906852722168e-04,3.436233197961615637e+00
-3.201460931450128555e-04,3.436185456472613087e+00
3.201460931450128555e-04,3.436185451264568425e+00
9.604021906852722168e-04,3.436233182340997949e+00
1.600658288225531578e-03,3.436328499276820381e+00
2.240914385765790939e-03,3.436471144781815035e+00
2.881170483306050301e-03,3.436660746583888315e+00
3.521426580846309662e-03,3.436896775772259716e+00
4.161682911217212677e-03,3.437178601609554907e+00
4.801938775926828384e-03,3.437505465746625077e+00
5.442194640636444092e-03,3.437876498781773371e+00
6.082450971007347107e-03,3.438290692240182800e+00
6.722707301378250122e-03,3.438746956928752319e+00
7.362963166087865829e-03,3.439244056687794426e+00
8.003219030797481537e-03,3.439780673548819223e+00
8.643475361168384552e-03,3.440355418581186431e+00
9.283731691539287567e-03,3.440966750510939587e+00
9.923987090587615967e-03,3.441613112659219986e+00
1.056424342095851898e-02,3.442292794234854014e+00
1.120449975132942200e-02,3.443004067153629499e+00
1.184475608170032501e-02,3.443745096134646744e+00
1.248501241207122803e-02,3.444514035973797572e+00
1.312526781111955643e-02,3.445308894869417493e+00
1.376552414149045944e-02,3.446127763070109040e+00
1.440578047186136246e-02,3.446968584324120677e+00
1.504603587090969086e-02,3.447829333783599459e+00
1.568629220128059387e-02,3.448707916300759457e+00
1.632654853165149689e-02,3.449602279267875105e+00
1.696680486202239990e-02,3.450510317753496814e+00
1.760706119239330292e-02,3.451429936753478867e+00
1.824731752276420593e-02,3.452359057318627578e+00
1.888757199048995972e-02,3.453295596647807386e+00
1.952782832086086273e-02,3.454237574293045121e+00
2.016808465123176575e-02,3.455182879414776753e+00
2.080834098160266876e-02,3.456129585032928553e+00
2.144859731197357178e-02,3.457075809826599233e+00
2.208885364234447479e-02,3.458019613430942663e+00
2.272910997271537781e-02,3.458959202059474602e+00
2.336936630308628082e-02,3.459892819605449255e+00
2.400962263345718384e-02,3.460818766572527849e+00
2.464987710118293762e-02,3.461735475202372125e+00
2.529013343155384064e-02,3.462641379827845256e+00
2.593038976192474365e-02,3.463535061248812941e+00
2.657064609229564667e-02,3.464415127562898711e+00
2.721090242266654968e-02,3.465280377985698657e+00
2.785115875303745270e-02,3.466129592071771626e+00
2.849141508340835571e-02,3.466961727153188733e+00
2.913166955113410950e-02,3.467775807558175494e+00
2.977192588150501251e-02,3.468570980471851861e+00
3.041218221187591553e-02,3.469346481689430828e+00
3.105243854224681854e-02,3.470101636451961014e+00
3.169269487261772156e-02,3.470835878187938484e+00
3.233294934034347534e-02,3.471548781510206183e+00
3.297320753335952759e-02,3.472239976247697868e+00
3.361346200108528137e-02,3.472909219014820081e+00
3.425372019410133362e-02,3.473556335125123073e+00
3.489397466182708740e-02,3.474181285281098486e+00
3.553423285484313965e-02,3.474784093509607708e+00
3.617448732256889343e-02,3.475364873700059309e+00
3.681474179029464722e-02,3.475923840668648346e+00
3.745499998331069946e-02,3.476461279423722850e+00
3.809525445103645325e-02,3.476977566462185809e+00
3.873551264405250549e-02,3.477473140777532112e+00
3.937576711177825928e-02,3.477948477796077853e+00
4.001602530479431152e-02,3.478404184677090782e+00
4.065627977252006531e-02,3.478840885371434766e+00
4.129653796553611755e-02,3.479259246872762112e+00
4.193679243326187134e-02,3.479659994543813362e+00
4.257704690098762512e-02,3.480043892408728912e+00
4.321730509400367737e-02,3.480411717503261393e+00
4.385755956172943115e-02,3.480764341999525335e+00
4.449781775474548340e-02,3.481102593511415488e+00
4.513807222247123718e-02,3.481427358963337326e+00
4.577833041548728943e-02,3.481739497558883123e+00
4.641858488321304321e-02,3.482039902720325486e+00
4.705884307622909546e-02,3.482329470716257536e+00
4.769909754395484924e-02,3.482609076958572025e+00
4.833935201168060303e-02,3.482879607583071024e+00
4.897961020469665527e-02,3.483141904919082599e+00
4.961986467242240906e-02,3.483396800836391805e+00
5.026012286543846130e-02,3.483645145609695071e+00
5.090037733316421509e-02,3.483887714607335706e+00
5.154063552618026733e-02,3.484125249802802138e+00
5.218088999390602112e-02,3.484358482634951848e+00
5.282114446163177490e-02,3.484588069669729560e+00
5.346140265464782715e-02,3.484814682817261922e+00
5.410165712237358093e-02,3.485038918223962945e+00
5.474191531538963318e-02,3.485261287051167223e+00
5.538216978311538696e-02,3.485482317523473483e+00
5.602242797613143921e-02,3.485702457805591070e+00
5.666268244385719299e-02,3.485922063076373867e+00
5.730293691158294678e-02,3.486141519268625366e+00
5.794319510459899902e-02,3.486361082433686587e+00
5.858344957232475281e-02,3.486580953826666551e+00
5.922370776534080505e-02,3.486801390369657749e+00
5.986396223306655884e-02,3.487022427321381457e+00
6.050422042608261108e-02,3.487244180175789410e+00
6.114447489380836487e-02,3.487466611969574082e+00
6.178473308682441711e-02,3.487689697888194384e+00
6.242498755455017090e-02,3.487913372269637158e+00
6.306524574756622314e-02,3.488137451619681251e+00
6.370549649000167847e-02,3.488361734919742219e+00
6.434575468301773071e-02,3.488585966920761727e+00
6.498601287603378296e-02,3.488809877747113930e+00
6.562627106904983521e-02,3.489033135892036341e+00
6.626652181148529053e-02,3.489255340661434168e+00
6.690678000450134277e-02,3.489476115521773281e+00
6.754703819751739502e-02,3.489694983619865631e+00
6.818728893995285034e-02,3.489911454250371747e+00
6.882754713296890259e-02,3.490125061526654360e+00
6.946780532598495483e-02,3.490335232569817592e+00
7.010806351900100708e-02,3.490541424462821674e+00
7.074831426143646240e-02,3.490743061774274292e+00
7.138857245445251465e-02,3.490939532528860134e+00
7.202883064746856689e-02,3.491130250639979948e+00
7.266908884048461914e-02,3.491314586546826249e+00
7.330933958292007446e-02,3.491491922068651554e+00
7.394959777593612671e-02,3.491661634470444753e+00
7.458985596895217896e-02,3.491823091065427320e+00
7.523010671138763428e-02,3.491975666191308392e+00
7.587036490440368652e-02,3.492118768940112972e+00
7.651062309741973877e-02,3.492251760356948509e+00
7.715088129043579102e-02,3.492374083178455990e+00
7.779113203287124634e-02,3.492485133762698091e+00
7.843139022588729858e-02,3.492584342779766260e+00
7.907164841890335083e-02,3.492671214847069994e+00
7.971189916133880615e-02,3.492745196009940933e+00
8.035215735435485840e-02,3.492805846842926165e+00
8.099241554737091064e-02,3.492852638982866686e+00
8.163267374038696289e-02,3.492885205076769584e+00
8.227292448282241821e-02,3.492903104174396312e+00
8.291318267583847046e-02,3.492905972711842111e+00
8.355344086885452271e-02,3.492893534908630748e+00
8.419369161128997803e-02,3.492865435117444406e+00
8.483394980430603027e-02,3.492821448812415852e+00
8.547420799732208252e-02,3.492761342562954674e+00
8.611446619033813477e-02,3.492684953517419366e+00
8.675471693277359009e-02,3.492592122809485389e+00
8.739497512578964233e-02,3.492482749489663973e+00
8.803523331880569458e-02,3.492356787484373726e+00
8.867548406124114990e-02,3.492214197181167101e+00
8.931574225425720215e-02,3.492055016682389823e+00
8.995600044727325439e-02,3.491879256575491475e+00
9.059625864028930664e-02,3.491687063235855870e+00
9.123650938272476196e-02,3.491478536458436643e+00
9.187676757574081421e-02,3.491253845895959884e+00
9.251702576875686646e-02,3.491013213779400548e+00
9.315727651119232178e-02,3.490756834153678767e+00
9.379753470420837402e-02,3.490485024334381237e+00
9.443779289722442627e-02,3.490198042386242427e+00
9.507805109024047852e-02,3.489896223568680789e+00
9.571830183267593384e-02,3.489579941606322677e+00
9.635856002569198608e-02,3.489249573573332430e+00
9.699881821870803833e-02,3.488905495046403793e+00
9.763907641172409058e-02,3.488548161625600219e+00
9.827932715415954590e-02,3.488178019366552363e+00
9.891958534717559814e-02,3.487795506668055268e+00
9.955984354019165039e-02,3.487401154261032588e+00
1.002000942826271057e-01,3.486995379337174406e+00
1.008403524756431580e-01,3.486578736076852980e+00
1.014806106686592102e-01,3.486151725025225190e+00
1.021208688616752625e-01,3.485714880842301522e+00
1.027611196041107178e-01,3.485268713140366792e+00
1.034013777971267700e-01,3.484813752605834480e+00
1.040416359901428223e-01,3.484350508001362812e+00
1.046818867325782776e-01,3.483879549423742894e+00
1.053221449255943298e-01,3.483401370519110252e+00
1.059624031186103821e-01,3.482916477597612914e+00
1.066026613116264343e-01,3.482425419240294140e+00
1.072429120540618896e-01,3.481928664370482984e+00
1.078831702470779419e-01,3.481426717334950460e+00
1.085234284400939941e-01,3.480920049257041793e+00
1.091636791825294495e-01,3.480409158276123627e+00
1.098039373755455017e-01,3.479894447623753884e+00
1.104441955685615540e-01,3.479376374825442486e+00
1.110844537615776062e-01,3.478855374146803126e+00
1.117247045040130615e-01,3.478331823175786930e+00
1.123649626970291138e-01,3.477806105175607954e+00
1.130052208900451660e-01,3.477278577001329474e+00
1.136454790830612183e-01,3.476749578888861603e+00
1.142857298254966736e-01,3.476219431550558348e+00
1.149259880185127258e-01,3.475688425083637512e+00
1.155662462115287781e-01,3.475156840696779437e+00
1.162064969539642334e-01,3.474624930824438351e+00
1.168467551469802856e-01,3.474092889278183272e+00
1.174870133399963379e-01,3.473560952988383299e+00
1.181272715330123901e-01,3.473029292494019593e+00
1.187675222754478455e-01,3.472498069114338115e+00
1.194077804684638977e-01,3.471967425109511396e+00
1.200480386614799500e-01,3.471437444280987883e+00
1.206882894039154053e-01,3.470908239200140244e+00
1.213285475969314575e-01,3.470379866262208068e+00
1.219688057899475098e-01,3.469852414780508987e+00
1.226090639829635620e-01,3.469325850423318869e+00
1.232493147253990173e-01,3.468800229490847986e+00
1.238895729184150696e-01,3.468275533042776360e+00
1.245298311114311218e-01,3.467751720178485542e+00
1.251700818538665771e-01,3.467228789755178120e+00
1.258103400468826294e-01,3.466706637972922334e+00
1.264505982398986816e-01,3.466185227164801486e+00
1.270908564329147339e-01,3.465664433785919485e+00
1.277311146259307861e-01,3.465144198721318958e+00
1.283713728189468384e-01,3.464624393717674611e+00
1.290116161108016968e-01,3.464104913871552505e+00
1.296518743038177490e-01,3.463585607954791978e+00
1.302921324968338013e-01,3.463066379460482569e+00
1.309323906898498535e-01,3.462547037491008783e+00
1.315726488828659058e-01,3.462027496117249470e+00
1.322129070758819580e-01,3.461507557040299332e+00
1.328531652688980103e-01,3.460987107012703845e+00
1.334934085607528687e-01,3.460465997000235827e+00
1.341336667537689209e-01,3.459944014851767946e+00
1.347739249467849731e-01,3.459421067681248019e+00
1.354141831398010254e-01,3.458896991005757648e+00
1.360544413328170776e-01,3.458371643879601720e+00
1.366946995258331299e-01,3.457844883464989305e+00
1.373349577188491821e-01,3.457316580461977651e+00
1.379752010107040405e-01,3.456786590854880270e+00
1.386154592037200928e-01,3.456254810487493501e+00
1.392557173967361450e-01,3.455721143533819983e+00
1.398959755897521973e-01,3.455185468928357650e+00
1.405362337827682495e-01,3.454647678881751283e+00
1.411764919757843018e-01,3.454107738527290472e+00
1.418167501688003540e-01,3.453565531517859721e+00
1.424569934606552124e-01,3.453021061232326439e+00
1.430972516536712646e-01,3.452474212055010483e+00
1.437375098466873169e-01,3.451925018801597744e+00
1.443777680397033691e-01,3.451373433595266160e+00
1.450180262327194214e-01,3.450819473487821476e+00
1.456582844257354736e-01,3.450263144751705369e+00
1.462985426187515259e-01,3.449704468994958972e+00
1.469387859106063843e-01,3.449143516724497260e+00
1.475790441036224365e-01,3.448580322171332480e+00
1.482193022966384888e-01,3.448014971995083222e+00
1.488595604896545410e-01,3.447447548760367297e+00
1.494998186826705933e-01,3.446878182501966315e+00
1.501400768756866455e-01,3.446306984110695915e+00
1.507803350687026978e-01,3.445734067814317569e+00
1.514205783605575562e-01,3.445159617729857793e+00
1.520608365535736084e-01,3.444583779779831545e+00
1.527010947465896606e-01,3.444006726074284597e+00
1.533413529396057129e-01,3.443428689914745711e+00
1.539816111326217651e-01,3.442849847158939269e+00
1.546218693256378174e-01,3.442270431695223731e+00
1.552621275186538696e-01,3.441690662863694072e+00
1.559023708105087280e-01,3.441110807642397074e+00
1.565426290035247803e-01,3.440531073387481875e+00
1.571828871965408325e-01,3.439951777552162859e+00
1.578231453895568848e-01,3.439373182781923610e+00
1.584634035825729370e-01,3.438795543009010469e+00
1.591036617755889893e-01,3.438219198784259856e+00
1.597439199686050415e-01,3.437644392256220982e+00
1.603841632604598999e-01,3.437071496917826430e+00
1.610244214534759521e-01,3.436500771959804190e+00
1.616646796464920044e-01,3.435932551669758972e+00
1.623049378395080566e-01,3.435367153461376333e+00
1.629451960325241089e-01,3.434804915850397045e+00
1.635854542255401611e-01,3.434246153578663474e+00
1.642257124185562134e-01,3.433691185340845831e+00
1.648659706115722656e-01,3.433140381451373457e+00
1.655062139034271240e-01,3.432594037483553961e+00
1.661464720964431763e-01,3.432052495757892174e+00
1.667867302894592285e-01,3.431516040543109547e+00
1.674269884824752808e-01,3.430985068670971749e+00
1.680672466754913330e-01,3.430459863552417943e+00
1.687075048685073853e-01,3.429940730832265139e+00
1.693477630615234375e-01,3.429428031936632593e+00
1.699880063533782959e-01,3.428922072020450962e+00
1.706282645463943481e-01,3.428423101631100423e+00
1.712685227394104004e-01,3.427931441834762172e+00
1.719087809324264526e-01,3.427447420043691295e+00
1.725490391254425049e-01,3.426971277373635605e+00
1.731892973184585571e-01,3.426503337216668221e+00
1.738295555114746094e-01,3.426043825238475726e+00
1.744697988033294678e-01,3.425593037867583401e+00
1.751100569963455200e-01,3.425151203184216175e+00
1.757503151893615723e-01,3.424718596486382882e+00
1.763905733823776245e-01,3.424295381091524426e+00
1.770308315753936768e-01,3.423881860974034019e+00
1.776710897684097290e-01,3.423478237816042213e+00
1.783113479614257812e-01,3.423084692548203467e+00
1.789515912532806396e-01,3.422701451664320160e+00
1.795918494462966919e-01,3.422328678877706309e+00
1.802321076393127441e-01,3.421966576664392079e+00
1.808723658323287964e-01,3.421615293639352018e+00
1.815126240253448486e-01,3.421275024810413790e+00
1.821528822183609009e-01,3.420945896671648168e+00
1.827931404113769531e-01,3.420628037290088130e+00
1.834333837032318115e-01,3.420321622756662627e+00
1.840736418962478638e-01,3.420026757946513563e+00
1.847139000892639160e-01,3.419743582241777435e+00
1.853541582822799683e-01,3.419472180566496711e+00
1.859944164752960205e-01,3.419212675840668680e+00
1.866346746683120728e-01,3.418965170235809481e+00
1.872749328613281250e-01,3.418729757299900918e+00
1.879151761531829834e-01,3.418506511948650406e+00
1.885554343461990356e-01,3.418295546061698609e+00
1.891956925392150879e-01,3.418096901150723177e+00
1.898359507322311401e-01,3.417910679053182577e+00
1.904762089252471924e-01,3.417736938462301310e+00
1.911164671182632446e-01,3.417575756694057443e+00
1.917567253112792969e-01,3.417427191911402318e+00
1.923969686031341553e-01,3.417291311996478953e+00
1.930372267961502075e-01,3.417168155957035935e+00
1.936774849891662598e-01,3.417057832912115956e+00
1.943177431821823120e-01,3.416960355533153582e+00
1.949580013751983643e-01,3.416875800566695709e+00
1.955982595682144165e-01,3.416804231018885307e+00
1.962385177612304688e-01,3.416745705783355458e+00
1.968787610530853271e-01,3.416700289982422589e+00
1.975190192461013794e-01,3.416668034156398193e+00
1.981592774391174316e-01,3.416649018205148991e+00
1.987995356321334839e-01,3.416643293016554672e+00
1.994397938251495361e-01,3.416650939080740912e+00
2.000800520181655884e-01,3.416672011823740807e+00
2.007203102111816406e-01,3.416706603554622301e+00
2.013605535030364990e-01,3.416754783424196695e+00
2.020008116960525513e-01,3.416816603288139298e+00
2.026410698890686035e-01,3.416892211708200566e+00
2.032813280820846558e-01,3.416981633418084918e+00
2.039215862751007080e-01,3.417084981333042393e+00
2.045618444681167603e-01,3.417202346722129302e+00
2.052021026611328125e-01,3.417333814334398312e+00
2.058423459529876709e-01,3.417479476706102748e+00
2.064826041460037231e-01,3.417639463281999745e+00
2.071228623390197754e-01,3.417813832765602466e+00
2.077631205320358276e-01,3.418002722133450355e+00
2.084033787250518799e-01,3.418206222077982304e+00
2.090436369180679321e-01,3.418424439610822319e+00
2.096838951110839844e-01,3.418657507603067192e+00
2.103241533041000366e-01,3.418905507999401294e+00
2.109643965959548950e-01,3.419168549733070162e+00
2.116046547889709473e-01,3.419446755429492946e+00
2.122449129819869995e-01,3.419740238765885287e+00
2.128851711750030518e-01,3.420049113990228484e+00
2.135254293680191040e-01,3.420373464352975734e+00
2.141656875610351562e-01,3.420713425381221029e+00
2.148059457540512085e-01,3.421069066494691224e+00
2.154461890459060669e-01,3.421440511468055057e+00
2.160864472389221191e-01,3.421827872112514157e+00
2.167267054319381714e-01,3.422231227302128254e+00
2.173669636249542236e-01,3.422650646504213245e+00
2.180072218179702759e-01,3.423086242500066767e+00
2.186474800109863281e-01,3.423538111207649060e+00
2.192877382040023804e-01,3.424006293850943905e+00
2.199279814958572388e-01,3.424490860385655644e+00
2.205682396888732910e-01,3.424991895307051948e+00
2.212084978818893433e-01,3.425509434065864056e+00
2.218487560749053955e-01,3.426043547453385685e+00
2.224890142679214478e-01,3.426594241472535884e+00
2.231292724609375000e-01,3.427161560082600644e+00
2.237695306539535522e-01,3.427745528538459041e+00
2.244097739458084106e-01,3.428346122446445321e+00
2.250500321388244629e-01,3.428963405136174813e+00
2.256902903318405151e-01,3.429597318308853282e+00
2.263305485248565674e-01,3.430247891420756368e+00
2.269708067178726196e-01,3.430915029387672455e+00
2.276110649108886719e-01,3.431598735078124296e+00
2.282513231039047241e-01,3.432298931067832459e+00
2.288915663957595825e-01,3.433015540310993430e+00
2.295318245887756348e-01,3.433748538823058638e+00
2.301720827817916870e-01,3.434497791565723102e+00
2.308123409748077393e-01,3.435263204563539396e+00
2.314525991678237915e-01,3.436044665615541227e+00
2.320928573608398438e-01,3.436842054679039471e+00
2.327331155538558960e-01,3.437655192234689405e+00
2.333733588457107544e-01,3.438483964431798157e+00
2.340136170387268066e-01,3.439328183823813667e+00
2.346538752317428589e-01,3.440187661260791785e+00
2.352941334247589111e-01,3.441062228940258372e+00
2.359343916177749634e-01,3.441951660176028938e+00
2.365746498107910156e-01,3.442855725440873371e+00
2.372149080038070679e-01,3.443774193948112128e+00
2.378551512956619263e-01,3.444706804582807091e+00
2.384954094886779785e-01,3.445653300624150095e+00
2.391356676816940308e-01,3.446613442709272057e+00
2.397759258747100830e-01,3.447586870881275800e+00
2.404161840677261353e-01,3.448573351309166313e+00
2.410564422607421875e-01,3.449572502625233739e+00
2.416967004537582397e-01,3.450584024525513716e+00
2.423369437456130981e-01,3.451607517539496683e+00
2.429772019386291504e-01,3.452642719158714790e+00
2.436174601316452026e-01,3.453689183654127248e+00
2.442577183246612549e-01,3.454746579968988485e+00
2.448979765176773071e-01,3.455814450663914350e+00
2.455382347106933594e-01,3.456892417779177773e+00
2.461784929037094116e-01,3.457980049998420569e+00
2.468187510967254639e-01,3.459076912207489585e+00
2.474589943885803223e-01,3.460182543327658955e+00
2.480992525815963745e-01,3.461296490284675009e+00
2.487395107746124268e-01,3.462418293139133851e+00
2.493797689676284790e-01,3.463547470741783485e+00
2.500200271606445312e-01,3.464683505301684896e+00
2.506602704524993896e-01,3.465825874075843416e+00
2.513005435466766357e-01,3.466974141108535079e+00
2.519407868385314941e-01,3.468127677011717758e+00
2.525810599327087402e-01,3.469286033655969881e+00
2.532213032245635986e-01,3.470448589388389848e+00
2.538615465164184570e-01,3.471614799189013389e+00
2.545018196105957031e-01,3.472784179656898118e+00
2.551420629024505615e-01,3.473956042184202175e+00
2.557823359966278076e-01,3.475129923211559113e+00
2.564225792884826660e-01,3.476305134111172368e+00
2.570628523826599121e-01,3.477481165501578264e+00
2.577030956745147705e-01,3.478657316314238024e+00
2.583433389663696289e-01,3.479833055268774622e+00
2.589836120605468750e-01,3.481007812064247808e+00
2.596238553524017334e-01,3.482180864136135590e+00
2.602641284465789795e-01,3.483351702504949188e+00
2.609043717384338379e-01,3.484519609159276943e+00
2.615446448326110840e-01,3.485684070836154280e+00
2.621848881244659424e-01,3.486844351336894743e+00
2.628251314163208008e-01,3.487999889556273825e+00
2.634654045104980469e-01,3.489150118698303160e+00
2.641056478023529053e-01,3.490294322240643510e+00
2.647459208965301514e-01,3.491431975178091562e+00
2.653861641883850098e-01,3.492562371409649202e+00
2.660264372825622559e-01,3.493685011999670742e+00
2.666666805744171143e-01,3.494799180693902496e+00
2.673069238662719727e-01,3.495904329706369218e+00
2.679471969604492188e-01,3.496999956410857369e+00
2.685874402523040771e-01,3.498085357575359211e+00
2.692277133464813232e-01,3.499160074473276261e+00
2.698679566383361816e-01,3.500223419315171114e+00
2.705082297325134277e-01,3.501274988108250330e+00
2.711484730243682861e-01,3.502314127837431457e+00
2.717887461185455322e-01,3.503340444459021263e+00
2.724289894104003906e-01,3.504353276995682442e+00
2.730692327022552490e-01,3.505352212538892509e+00
2.737095057964324951e-01,3.506336840396850452e+00
2.743497490882873535e-01,3.507306617648286107e+00
2.749900221824645996e-01,3.508261183251601523e+00
2.756302654743194580e-01,3.509200024107183680e+00
2.762705385684967041e-01,3.510122839629639557e+00
2.769107818603515625e-01,3.511029180711669806e+00
2.775510251522064209e-01,3.511918711043452213e+00
2.781912982463836670e-01,3.512791165003467331e+00
2.788315415382385254e-01,3.513646145786752495e+00
2.794718146324157715e-01,3.514483452492851434e+00
2.801120579242706299e-01,3.515302715932042688e+00
2.807523310184478760e-01,3.516103834609642487e+00
2.813925743103027344e-01,3.516886503473879877e+00
2.820328176021575928e-01,3.517650561025965850e+00
2.826730906963348389e-01,3.518395902561872735e+00
2.833133339881896973e-01,3.519122336141849772e+00
2.839536070823669434e-01,3.519829813875071434e+00
2.845938503742218018e-01,3.520518185735056704e+00
2.852341234683990479e-01,3.521187523286829713e+00
2.858743667602539062e-01,3.521837661291119748e+00
2.865146100521087646e-01,3.522468719605793552e+00
2.871548831462860107e-01,3.523080725104389188e+00
2.877951264381408691e-01,3.523673689360739658e+00
2.884353995323181152e-01,3.524247733699623630e+00
2.890756428241729736e-01,3.524802971678794528e+00
2.897159159183502197e-01,3.525339570117786536e+00
2.903561592102050781e-01,3.525857624546828717e+00
2.909964025020599365e-01,3.526357406382312654e+00
2.916366755962371826e-01,3.526839117018110148e+00
2.922769188880920410e-01,3.527302956386492383e+00
2.929171919822692871e-01,3.527749235156140806e+00
2.935574352741241455e-01,3.528178214277279068e+00
2.941977083683013916e-01,3.528590228025994868e+00
2.948379516601562500e-01,3.528985595844117640e+00
2.954781949520111084e-01,3.529364632322595785e+00
2.961184680461883545e-01,3.529727776144652829e+00
2.967587113380432129e-01,3.530075334283522714e+00
2.973989844322204590e-01,3.530407776751493643e+00
2.980392277240753174e-01,3.530725471077967637e+00
2.986795008182525635e-01,3.531028877913704456e+00
2.993197441101074219e-01,3.531318401323636280e+00
2.999599874019622803e-01,3.531594539228215091e+00
3.006002604961395264e-01,3.531857742831599811e+00
3.012405037879943848e-01,3.532108464479753795e+00
3.018807768821716309e-01,3.532347212220644739e+00
3.025210201740264893e-01,3.532574443039566248e+00
3.031612932682037354e-01,3.532790688162689818e+00
3.038015365600585938e-01,3.532996393017053371e+00
3.044417798519134521e-01,3.533192084708975500e+00
3.050820529460906982e-01,3.533378263746525860e+00
3.057222962379455566e-01,3.533555377375341866e+00
3.063625693321228027e-01,3.533723966776357805e+00
3.070028126239776611e-01,3.533884494828953393e+00
3.076430857181549072e-01,3.534037472616054831e+00
3.082833290100097656e-01,3.534183331917528648e+00
3.089235723018646240e-01,3.534322588715923086e+00
3.095638453960418701e-01,3.534455687637542809e+00
3.102040886878967285e-01,3.534583041987600094e+00
3.108443617820739746e-01,3.534705155980097935e+00
3.114846050739288330e-01,3.534822422880188775e+00
3.121248781681060791e-01,3.534935274386552084e+00
3.127651214599609375e-01,3.535044087649299449e+00
3.134053647518157959e-01,3.535149278837208087e+00
3.140456378459930420e-01,3.535251189127787796e+00
3.146858811378479004e-01,3.535350220752808692e+00
3.153261542320251465e-01,3.535446654096387142e+00
3.159663975238800049e-01,3.535540867444199264e+00
3.166066706180572510e-01,3.535633138209222537e+00
3.172469139099121094e-01,3.535723740229476331e+00
3.178871572017669678e-01,3.535812962667545190e+00
3.185274302959442139e-01,3.535901060704917498e+00
3.191676735877990723e-01,3.535988239135357425e+00
3.198079466819763184e-01,3.536074732578031732e+00
3.204481899738311768e-01,3.536160706265155440e+00
3.210884630680084229e-01,3.536246383467891441e+00
3.217287063598632812e-01,3.536331869462903121e+00
3.223689496517181396e-01,3.536417309846676460e+00
3.230092227458953857e-01,3.536502823505270232e+00
3.236494660377502441e-01,3.536588532672491958e+00
3.242897391319274902e-01,3.536674513563229816e+00
3.249299824237823486e-01,3.536760808795796240e+00
3.255702555179595947e-01,3.536847464067062408e+00
3.262104988098144531e-01,3.536934534746511982e+00
3.268507421016693115e-01,3.537022017303447452e+00
3.274910151958465576e-01,3.537109924709943343e+00
3.281312584877014160e-01,3.537198247550541019e+00
3.287715315818786621e-01,3.537286951600229656e+00
3.294117748737335205e-01,3.537375985379058285e+00
3.300520479679107666e-01,3.537465312552722008e+00
3.306922912597656250e-01,3.537554877437018241e+00
3.313325345516204834e-01,3.537644599090081776e+00
3.319728076457977295e-01,3.537734415321184933e+00
3.326130509376525879e-01,3.537824188043083851e+00
3.332533240318298340e-01,3.537913868876770174e+00
3.338935673236846924e-01,3.538003315579229646e+00
3.345338404178619385e-01,3.538092428260884326e+00
3.351740837097167969e-01,3.538181129354044163e+00
3.358143270015716553e-01,3.538269244076075903e+00
3.364546000957489014e-01,3.538356689351633833e+00
3.370948433876037598e-01,3.538443305007002326e+00
3.377351164817810059e-01,3.538528995534204746e+00
3.383753597736358643e-01,3.538613613018139148e+00
3.390156328678131104e-01,3.538697057231102505e+00
3.396558761596679688e-01,3.538779164605159622e+00
3.402961194515228271e-01,3.538859817123760632e+00
3.409363925457000732e-01,3.538938911921182928e+00
3.415766358375549316e-01,3.539016283868630097e+00
3.422169089317321777e-01,3.539091865209821108e+00
3.428571522235870361e-01,3.539165502146186526e+00
3.434974253177642822e-01,3.539237084097333508e+00
3.441376686096191406e-01,3.539306513436232926e+00
3.447779119014739990e-01,3.539373689199162953e+00
3.454181849956512451e-01,3.539438496209282192e+00
3.460584282875061035e-01,3.539500828426296319e+00
3.466987013816833496e-01,3.539560645399005612e+00
3.473389446735382080e-01,3.539617819775665808e+00
3.479792177677154541e-01,3.539672263766814098e+00
3.486194610595703125e-01,3.539723926245561092e+00
3.492597341537475586e-01,3.539772750760604048e+00
3.498999774456024170e-01,3.539818641998825122e+00
3.505402207374572754e-01,3.539861579071831965e+00
3.511804938316345215e-01,3.539901467115985412e+00
3.518207371234893799e-01,3.539938292725969049e+00
3.524610102176666260e-01,3.539972010343646502e+00
3.531012535095214844e-01,3.540002553035259236e+00
3.537415266036987305e-01,3.540029917299553297e+00
3.543817698955535889e-01,3.540054072167469812e+00
3.550220131874084473e-01,3.540074983194551272e+00
3.556622862815856934e-01,3.540092644001863853e+00
3.563025295734405518e-01,3.540107011442444218e+00
3.569428026676177979e-01,3.540118100186864680e+00
3.575830459594726562e-01,3.540125870095613081e+00
3.582233190536499023e-01,3.540130352808501080e+00
3.588635623455047607e-01,3.540131514469343266e+00
3.595038056373596191e-01,3.540129330523274831e+00
3.601440787315368652e-01,3.540123822782710761e+00
3.607843220233917236e-01,3.540114992590220666e+00
3.614245951175689697e-01,3.540102837852905360e+00
3.620648384094238281e-01,3.540087345092252313e+00
3.627051115036010742e-01,3.540068510748455743e+00
3.633453547954559326e-01,3.540046351412395431e+00
3.639855980873107910e-01,3.540020843116701066e+00
3.646258711814880371e-01,3.539992003689962363e+00
3.652661144733428955e-01,3.539959807438987305e+00
3.659063875675201416e-01,3.539924265048768337e+00
3.665466308593750000e-01,3.539885370576900669e+00
3.671869039535522461e-01,3.539843104846180477e+00
3.678271472454071045e-01,3.539797459427653337e+00
3.684673905372619629e-01,3.539748426246933644e+00
3.691076636314392090e-01,3.539695981622505983e+00
3.697479069232940674e-01,3.539640121456347543e+00
3.703881800174713135e-01,3.539580812679706590e+00
3.710284233093261719e-01,3.539518040491597795e+00
3.716686964035034180e-01,3.539451767408602123e+00
3.723089396953582764e-01,3.539381991286454365e+00
3.729491829872131348e-01,3.539308638992222811e+00
3.735894560813903809e-01,3.539231719259009257e+00
3.742296993732452393e-01,3.539151186955846740e+00
3.748699724674224854e-01,3.539066971373878268e+00
3.755102157592773438e-01,3.538979085444786676e+00
3.761504888534545898e-01,3.538887434495522122e+00
3.767907321453094482e-01,3.538791979724480896e+00
3.774309754371643066e-01,3.538692702147298697e+00
3.780712485313415527e-01,3.538589524806654563e+00
3.787114918231964111e-01,3.538482416717573464e+00
3.793517649173736572e-01,3.538371300806854247e+00
3.799920082092285156e-01,3.538256132944809451e+00
3.806322813034057617e-01,3.538136831934788340e+00
3.812725245952606201e-01,3.538013382410705621e+00
3.819127678871154785e-01,3.537885686602469271e+00
3.825530409812927246e-01,3.537753712775603354e+00
3.831932842731475830e-01,3.537617378167158932e+00
3.838335573673248291e-01,3.537476610487505724e+00
3.844738006591796875e-01,3.537331386795744326e+00
3.851140737533569336e-01,3.537181597985979309e+00
3.857543170452117920e-01,3.537027206456183848e+00
3.863945603370666504e-01,3.536868170509102516e+00
3.870348334312438965e-01,3.536704372003073971e+00
3.876750767230987549e-01,3.536535800798617846e+00
3.883153498172760010e-01,3.536362353225950272e+00
3.889555931091308594e-01,3.536184011424098550e+00
3.895958662033081055e-01,3.536000694525629484e+00
3.902361094951629639e-01,3.535812388412564289e+00
3.908763527870178223e-01,3.535618962057329728e+00
3.915166258811950684e-01,3.535420427568142010e+00
3.921568691730499268e-01,3.535216711160281022e+00
3.927971422672271729e-01,3.535007761884749300e+00
3.934373855590820312e-01,3.534793549204148455e+00
3.940776586532592773e-01,3.534574005363220195e+00
3.947179019451141357e-01,3.534349133270922039e+00
3.953581452369689941e-01,3.534118861811476719e+00
3.959984183311462402e-01,3.533883161075511925e+00
3.966386616230010986e-01,3.533642032980401471e+00
3.972789347171783447e-01,3.533395400960915644e+00
3.979191780090332031e-01,3.533143306768016245e+00
3.985594511032104492e-01,3.532885667269271668e+00
3.991996943950653076e-01,3.532622520304959046e+00
3.998399376869201660e-01,3.532353834104707602e+00
4.004802107810974121e-01,3.532079585533459909e+00
4.011204540729522705e-01,3.531799819562392084e+00
4.017607271671295166e-01,3.531514497915881456e+00
4.024009704589843750e-01,3.531223667811867362e+00
4.030412435531616211e-01,3.530927294778010150e+00
4.036814868450164795e-01,3.530625423176876332e+00
4.043217301368713379e-01,3.530318099449953451e+00
4.049620032310485840e-01,3.530005316226409562e+00
4.056022465229034424e-01,3.529687128807721841e+00
4.062425196170806885e-01,3.529363559573125642e+00
4.068827629089355469e-01,3.529034688773183603e+00
4.075230360031127930e-01,3.528700524871585920e+00
4.081632792949676514e-01,3.528361178413301324e+00
4.088035225868225098e-01,3.528016664944551017e+00
4.094437956809997559e-01,3.527667043573115890e+00
4.100840389728546143e-01,3.527312438909556036e+00
4.107243120670318604e-01,3.526952885831327933e+00
4.113645553588867188e-01,3.526588523883792181e+00
4.120048284530639648e-01,3.526219390900811934e+00
4.126450717449188232e-01,3.525845628087908246e+00
4.132853150367736816e-01,3.525467314589795897e+00
4.139255881309509277e-01,3.525084543618908661e+00
4.145658314228057861e-01,3.524697510992049754e+00
4.152061045169830322e-01,3.524306258733693298e+00
4.158463478088378906e-01,3.523910966259244049e+00
4.164866209030151367e-01,3.523511758558469431e+00
4.171268641948699951e-01,3.523108792729627403e+00
4.177671074867248535e-01,3.522702202211249745e+00
4.184073805809020996e-01,3.522292127569773612e+00
4.190476238727569580e-01,3.521878770521819302e+00
4.196878969669342041e-01,3.521462250702709351e+00
4.203281402587890625e-01,3.521042823294918023e+00
4.209684133529663086e-01,3.520620564645724926e+00
4.216086566448211670e-01,3.520195758017732324e+00
4.222488999366760254e-01,3.519768532984625331e+00
4.228891730308532715e-01,3.519339090707903850e+00
4.235294163227081299e-01,3.518907664104294675e+00
4.241696894168853760e-01,3.518474425813240103e+00
4.248099327087402344e-01,3.518039628116589324e+00
4.254502058029174805e-01,3.517603442836429117e+00
4.260904490947723389e-01,3.517166124297177898e+00
4.267306923866271973e-01,3.516727898387537188e+00
4.273709654808044434e-01,3.516288931095390424e+00
4.280112087726593018e-01,3.515849538680412500e+00
4.286514818668365479e-01,3.515409885232504639e+00
4.292917251586914062e-01,3.514970243919678161e+00
4.299319982528686523e-01,3.514530844674400800e+00
4.305722415447235107e-01,3.514091959874543036e+00
4.312124848365783691e-01,3.513653775165735738e+00
4.318527579307556152e-01,3.513216553851359780e+00
4.324930012226104736e-01,3.512780548518652068e+00
4.331332743167877197e-01,3.512345989184312511e+00
4.337735176086425781e-01,3.511913165131405279e+00
4.344137907028198242e-01,3.511482239689766693e+00
4.350540339946746826e-01,3.511053528539541002e+00
4.356943070888519287e-01,3.510627218479437595e+00
4.363345503807067871e-01,3.510203600601478513e+00
4.369747936725616455e-01,3.509782865669539564e+00
4.376150667667388916e-01,3.509365248235778001e+00
4.382553100585937500e-01,3.508950988047738306e+00
4.388955831527709961e-01,3.508540342255921374e+00
4.395358264446258545e-01,3.508133504718446538e+00
4.401760995388031006e-01,3.507730686531733255e+00
4.408163428306579590e-01,3.507332107861854453e+00
4.414565861225128174e-01,3.506937995811671982e+00
4.420968592166900635e-01,3.506548503861046662e+00
4.427371025085449219e-01,3.506163882375302965e+00
4.433773756027221680e-01,3.505784297311638653e+00
4.440176188945770264e-01,3.505409903935619020e+00
4.446578919887542725e-01,3.505040909835311247e+00
4.452981352806091309e-01,3.504677499989399259e+00
4.459383785724639893e-01,3.504319812241412091e+00
4.465786516666412354e-01,3.503967955854155214e+00
4.472188949584960938e-01,3.503622158800189013e+00
4.478591680526733398e-01,3.503282487869698869e+00
4.484994113445281982e-01,3.502949110856022230e+00
4.491396844387054443e-01,3.502622132486918005e+00
4.497799277305603027e-01,3.502301648769617692e+00
4.504201710224151611e-01,3.501987790951485380e+00
4.510604441165924072e-01,3.501680599001899985e+00
4.517006874084472656e-01,3.501380214273139391e+00
4.523409605026245117e-01,3.501086652809340283e+00
4.529812037944793701e-01,3.500799994590573672e+00
4.536214768886566162e-01,3.500520313389955174e+00
4.542617201805114746e-01,3.500247634273250252e+00
4.549019634723663330e-01,3.499981996880235702e+00
4.555422365665435791e-01,3.499723409975308286e+00
4.561824798583984375e-01,3.499471910727373292e+00
4.568227529525756836e-01,3.499227479712835542e+00
4.574629962444305420e-01,3.498990138916090675e+00
4.581032693386077881e-01,3.498759847848739390e+00
4.587435126304626465e-01,3.498536626800931693e+00
4.593837559223175049e-01,3.498320388041497253e+00
4.600240290164947510e-01,3.498111139946547432e+00
4.606642723083496094e-01,3.497908811574957255e+00
4.613045454025268555e-01,3.497713376937380048e+00
4.619447886943817139e-01,3.497524737484883239e+00
4.625850617885589600e-01,3.497342841062612173e+00
4.632253050804138184e-01,3.497167627271844381e+00
4.638655483722686768e-01,3.496998988618256199e+00
4.645058214664459229e-01,3.496836833850822224e+00
4.651460647583007812e-01,3.496681104979022514e+00
4.657863378524780273e-01,3.496531659947265780e+00
4.664265811443328857e-01,3.496388414535086753e+00
4.670668542385101318e-01,3.496251245386331252e+00
4.677070975303649902e-01,3.496120069709246714e+00
4.683473408222198486e-01,3.495994714612018051e+00
4.689876139163970947e-01,3.495875093071084017e+00
4.696278572082519531e-01,3.495761067850229331e+00
4.702681303024291992e-01,3.495652505667702137e+00
4.709083735942840576e-01,3.495549280369294465e+00
4.715486466884613037e-01,3.495451254669009966e+00
4.721888899803161621e-01,3.495358287739195546e+00
4.728291332721710205e-01,3.495270257901506916e+00
4.734694063663482666e-01,3.495186995964938426e+00
4.741096496582031250e-01,3.495108382167726901e+00
4.747499227523803711e-01,3.495034278444453246e+00
4.753901660442352295e-01,3.494964514798106769e+00
4.760304391384124756e-01,3.494898977582960420e+00
4.766706824302673340e-01,3.494837501202852970e+00
4.773109257221221924e-01,3.494779968856572605e+00
4.779511988162994385e-01,3.494726216893909054e+00
4.785914421081542969e-01,3.494676134185003225e+00
4.792317152023315430e-01,3.494629554486366807e+00
4.798719584941864014e-01,3.494586356945802219e+00
4.805122315883636475e-01,3.494546398625837824e+00
4.811524748802185059e-01,3.494509544849516036e+00
4.817927181720733643e-01,3.494475701758366082e+00
4.824329912662506104e-01,3.494444691879738052e+00
4.830732345581054688e-01,3.494416411314613669e+00
4.837135076522827148e-01,3.494390743998557092e+00
4.843537509441375732e-01,3.494367562002105743e+00
4.849940240383148193e-01,3.494346744135821581e+00
4.856342673301696777e-01,3.494328180365816383e+00
4.862745106220245361e-01,3.494311771941300826e+00
4.869147837162017822e-01,3.494297394038321514e+00
4.875550270080566406e-01,3.494284971741923762e+00
4.881953001022338867e-01,3.494274352599480160e+00
4.888355433940887451e-01,3.494265503456338351e+00
4.894758164882659912e-01,3.494258283825921740e+00
4.901160597801208496e-01,3.494252602272280850e+00
4.907563030719757080e-01,3.494248405069878771e+00
4.913965761661529541e-01,3.494245576826823907e+00
4.920368194580078125e-01,3.494244051691755448e+00
4.926770925521850586e-01,3.494243749774007313e+00
4.933173358440399170e-01,3.494244590959982855e+00
4.939576089382171631e-01,3.494246529195900841e+00
4.945978522300720215e-01,3.494249469340590331e+00
4.952380955219268799e-01,3.494253348554561711e+00
4.958783686161041260e-01,3.494258135521178144e+00
4.965186119079589844e-01,3.494263737452350860e+00
4.971588850021362305e-01,3.494270120021580439e+00
4.977991282939910889e-01,3.494277202633639945e+00
4.984394013881683350e-01,3.494284969764269277e+00
4.990796446800231934e-01,3.494293366698844494e+00
4.997198879718780518e-01,3.494302333575927122e+00
5.003601312637329102e-01,3.494311827544716031e+00
5.010004043579101562e-01,3.494321832244932757e+00
5.016406774520874023e-01,3.494332294555367646e+00
5.022809505462646484e-01,3.494343192494855366e+00
5.029211640357971191e-01,3.494354474730949178e+00
5.035614371299743652e-01,3.494366106929160054e+00
5.042017102241516113e-01,3.494378087416045275e+00
5.048419237136840820e-01,3.494390368728918617e+00
5.054821968078613281e-01,3.494402917501878925e+00
5.061224699020385742e-01,3.494415734282593888e+00
5.067627429962158203e-01,3.494428784557035428e+00
5.074029564857482910e-01,3.494442050580232717e+00
5.080432295799255371e-01,3.494455512951874177e+00
5.086835026741027832e-01,3.494469134172484281e+00
5.093237161636352539e-01,3.494482940110536617e+00
5.099639892578125000e-01,3.494496886637904698e+00
5.106042623519897461e-01,3.494510956387829381e+00
5.112445354461669922e-01,3.494525148808695469e+00
5.118847489356994629e-01,3.494539448948268401e+00
5.125250220298767090e-01,3.494553843328182197e+00
5.131652951240539551e-01,3.494568330648608612e+00
5.138055086135864258e-01,3.494582868794913644e+00
5.144457817077636719e-01,3.494597488520501116e+00
5.150860548019409180e-01,3.494612183759270074e+00
5.157263278961181641e-01,3.494626911190397145e+00
5.163665413856506348e-01,3.494641690109702381e+00
5.170068144798278809e-01,3.494656519348811052e+00
5.176470875740051270e-01,3.494671350421302058e+00
5.182873010635375977e-01,3.494686240419667023e+00
5.189275741577148438e-01,3.494701147248680861e+00
5.195678472518920898e-01,3.494716078107479973e+00
5.202081203460693359e-01,3.494731018611751061e+00
5.208483338356018066e-01,3.494745974265656141e+00
5.214886069297790527e-01,3.494760930230709661e+00
5.221288800239562988e-01,3.494775909470106079e+00
5.227690935134887695e-01,3.494790891165091118e+00
5.234093666076660156e-01,3.494805869260741993e+00
5.240496397018432617e-01,3.494820829822964825e+00
5.246899127960205078e-01,3.494835821438945000e+00
5.253301262855529785e-01,3.494850792600977307e+00
5.259703993797302246e-01,3.494865754271197833e+00
5.266106724739074707e-01,3.494880708771310296e+00
5.272508859634399414e-01,3.494895682627586542e+00
5.278911590576171875e-01,3.494910621374705428e+00
5.285314321517944336e-01,3.494925550274873949e+00
5.291717052459716797e-01,3.494940474984658429e+00
5.298119187355041504e-01,3.494955395189525138e+00
5.304521918296813965e-01,3.494970292973968995e+00
5.310924649238586426e-01,3.494985184723384819e+00
5.317326784133911133e-01,3.495000061002468961e+00
5.323729515075683594e-01,3.495014911312147809e+00
5.330132246017456055e-01,3.495029774057535121e+00
5.336534976959228516e-01,3.495044598881106523e+00
5.342937111854553223e-01,3.495059427210120973e+00
5.349339842796325684e-01,3.495074219968082208e+00
5.355742573738098145e-01,3.495089015030277135e+00
5.362144708633422852e-01,3.495103781071737359e+00
5.368547439575195312e-01,3.495118547611398174e+00
5.374950170516967773e-01,3.495133296344293150e+00
5.381352901458740234e-01,3.495148015981870415e+00
5.387755036354064941e-01,3.495162731479500184e+00
5.394157767295837402e-01,3.495177426537686038e+00
5.400560498237609863e-01,3.495192104258925792e+00
5.406962633132934570e-01,3.495206777163958556e+00
5.413365364074707031e-01,3.495221396797743463e+00
5.419768095016479492e-01,3.495236042368967677e+00
5.426170825958251953e-01,3.495250660150224675e+00
5.432572960853576660e-01,3.495265251476455060e+00
5.438975691795349121e-01,3.495279844143156289e+00
5.445378422737121582e-01,3.495294397579623791e+00
5.451780557632446289e-01,3.495308947006344980e+00
5.458183288574218750e-01,3.495323475784691603e+00
5.464586019515991211e-01,3.495337985647098300e+00
5.470988750457763672e-01,3.495352498765810445e+00
5.477390885353088379e-01,3.495366971007711321e+00
5.483793616294860840e-01,3.495381445426349210e+00
5.490196347236633301e-01,3.495395896741188224e+00
5.496598482131958008e-01,3.495410335286893044e+00
5.503001213073730469e-01,3.495424744457326316e+00
5.509403944015502930e-01,3.495439148495099957e+00
5.515806674957275391e-01,3.495453529069430409e+00
5.522208809852600098e-01,3.495467893409179627e+00
5.528611540794372559e-01,3.495482263615625751e+00
5.535014271736145020e-01,3.495496582087037396e+00
5.541416406631469727e-01,3.495510908767707647e+00
5.547819137573242188e-01,3.495525225398368629e+00
5.554221868515014648e-01,3.495539500129614119e+00
5.560624599456787109e-01,3.495553774351719323e+00
5.567026734352111816e-01,3.495568022425664445e+00
5.573429465293884277e-01,3.495582263850530502e+00
5.579832196235656738e-01,3.495596480468945444e+00
5.586234927177429199e-01,3.495610698470745348e+00
5.592637062072753906e-01,3.495624887746569875e+00
5.599039793014526367e-01,3.495639051217737325e+00
5.605442523956298828e-01,3.495653233883452060e+00
5.611844658851623535e-01,3.495667366338638615e+00
5.618247389793395996e-01,3.495681505820475099e+00
5.624650120735168457e-01,3.495695610318554802e+00
5.631052851676940918e-01,3.495709704283918917e+00
5.637454986572265625e-01,3.495723777082911710e+00
5.643857717514038086e-01,3.495737843721355098e+00
5.650260448455810547e-01,3.495751891433449110e+00
5.656662583351135254e-01,3.495765920819313699e+00
5.663065314292907715e-01,3.495779944977241982e+00
5.669468045234680176e-01,3.495793948019889186e+00
5.675870776176452637e-01,3.495807937926114217e+00
5.682272911071777344e-01,3.495821892337247938e+00
5.688675642013549805e-01,3.495835860823496510e+00
5.695078372955322266e-01,3.495849810645682787e+00
5.701480507850646973e-01,3.495863723026073622e+00
5.707883238792419434e-01,3.495877633637852533e+00
5.714285969734191895e-01,3.495891515663342997e+00
5.720688700675964355e-01,3.495905408698429362e+00
5.727090835571289062e-01,3.495919271927801830e+00
5.733493566513061523e-01,3.495933111787339342e+00
5.739896297454833984e-01,3.495946942918351397e+00
5.746298432350158691e-01,3.495960765945907323e+00
5.752701163291931152e-01,3.495974574756884223e+00
5.759103894233703613e-01,3.495988345724414081e+00
5.765506625175476074e-01,3.496002123953709795e+00
5.771908760070800781e-01,3.496015889189133752e+00
5.778311491012573242e-01,3.496029624444457973e+00
5.784714221954345703e-01,3.496043356366053345e+00
5.791116356849670410e-01,3.496057069964632724e+00
5.797519087791442871e-01,3.496070760500992414e+00
5.803921818733215332e-01,3.496084457540312052e+00
5.810324549674987793e-01,3.496098103851114303e+00
5.816726684570312500e-01,3.496111778261909997e+00
5.823129415512084961e-01,3.496125396446982947e+00
5.829532146453857422e-01,3.496139017756898504e+00
5.835934281349182129e-01,3.496152641137616257e+00
5.842337012290954590e-01,3.496166223234492332e+00
5.848739743232727051e-01,3.496179808768157038e+00
5.855142474174499512e-01,3.496193366832106797e+00
5.861544609069824219e-01,3.496206915075680932e+00
5.867947340011596680e-01,3.496220447467774495e+00
5.874350070953369141e-01,3.496233960844925992e+00
5.880752205848693848e-01,3.496247468763046484e+00
5.887154936790466309e-01,3.496260965465322279e+00
5.893557667732238770e-01,3.496274425511168626e+00
5.899960398674011230e-01,3.496287902615499821e+00
5.906362533569335938e-01,3.496301358185863073e+00
5.912765264511108398e-01,3.496314780180379334e+00
5.919167995452880859e-01,3.496328202381346451e+00
5.925570130348205566e-01,3.496341600951531348e+00
5.931972861289978027e-01,3.496354996348703281e+00
5.938375592231750488e-01,3.496368372439407679e+00
5.944778323173522949e-01,3.496381731014188254e+00
5.951180458068847656e-01,3.496395068696344310e+00
5.957583189010620117e-01,3.496408406262815571e+00
5.963985919952392578e-01,3.496421724739483761e+00
5.970388054847717285e-01,3.496435045782432027e+00
5.976790785789489746e-01,3.496448325781714939e+00
5.983193516731262207e-01,3.496461598201530130e+00
5.989596247673034668e-01,3.496474864762006973e+00
5.995998382568359375e-01,3.496488109574419134e+00
6.002401113510131836e-01,3.496501357057375525e+00
6.008803844451904297e-01,3.496514555741867980e+00
6.015205979347229004e-01,3.496527775231345281e+00
6.021608710289001465e-01,3.496540964055269818e+00
6.028011441230773926e-01,3.496554132244976465e+00
6.034414172172546387e-01,3.496567300659654265e+00
6.040816307067871094e-01,3.496580448390788298e+00
6.047219038009643555e-01,3.496593590672295804e+00
6.053621768951416016e-01,3.496606726840518320e+00
6.060023903846740723e-01,3.496619838288831161e+00
6.066426634788513184e-01,3.496632915550309750e+00
6.072829365730285645e-01,3.496645999296528196e+00
6.079232096672058105e-01,3.496659074942416456e+00
6.085634231567382812e-01,3.496672131898304947e+00
6.092036962509155273e-01,3.496685168184801462e+00
6.098439693450927734e-01,3.496698194079700173e+00
6.104841828346252441e-01,3.496711208828836348e+00
6.111244559288024902e-01,3.496724214403907016e+00
6.117647290229797363e-01,3.496737198755577314e+00
6.124050021171569824e-01,3.496750185135596212e+00
6.130452156066894531e-01,3.496763141588024482e+00
6.136854887008666992e-01,3.496776076086719698e+00
6.143257617950439453e-01,3.496789013300091842e+00
6.149659752845764160e-01,3.496801930046911533e+00
6.156062483787536621e-01,3.496814851710011496e+00
6.162465214729309082e-01,3.496827739657668577e+00
6.168867945671081543e-01,3.496840619518836846e+00
6.175270080566406250e-01,3.496853490921210117e+00
6.181672811508178711e-01,3.496866348587749584e+00
6.188075542449951172e-01,3.496879184076678637e+00
6.194477677345275879e-01,3.496892011830614599e+00
6.200880408287048340e-01,3.496904825903553338e+00
6.207283139228820801e-01,3.496917621599696879e+00
6.213685870170593262e-01,3.496930413062917076e+00
6.220088005065917969e-01,3.496943205358518103e+00
6.226490736007690430e-01,3.496955960601184188e+00
6.232893466949462891e-01,3.496968710981810169e+00
6.239295601844787598e-01,3.496981436924316178e+00
6.245698332786560059e-01,3.496994167071803439e+00
6.252101063728332520e-01,3.497006878703947663e+00
6.258503794670104980e-01,3.497019579746163842e+00
6.264905929565429688e-01,3.497032258586840747e+00
6.271308660507202148e-01,3.497044928998182201e+00
6.277711391448974609e-01,3.497057600011448386e+00
6.284113526344299316e-01,3.497070221785144817e+00
6.290516257286071777e-01,3.497082877050722072e+00
6.296918988227844238e-01,3.497095503965108598e+00
6.303321719169616699e-01,3.497108099959880256e+00
6.309723854064941406e-01,3.497120714106267680e+00
6.316126585006713867e-01,3.497133281199827248e+00
6.322529315948486328e-01,3.497145850207843409e+00
6.328931450843811035e-01,3.497158419561280152e+00
6.335334181785583496e-01,3.497170961686153490e+00
6.341736912727355957e-01,3.497183486813404851e+00
6.348139643669128418e-01,3.497196013671006298e+00
6.354541778564453125e-01,3.497208513749521686e+00
6.360944509506225586e-01,3.497221005858921039e+00
6.367347240447998047e-01,3.497233509428008702e+00
6.373749375343322754e-01,3.497245977616437074e+00
6.380152106285095215e-01,3.497258432161840513e+00
6.386554837226867676e-01,3.497270876398926198e+00
6.392957568168640137e-01,3.497283309943040486e+00
6.399359703063964844e-01,3.497295725064859973e+00
6.405762434005737305e-01,3.497308143174011175e+00
6.412165164947509766e-01,3.497320541894273660e+00
6.418567299842834473e-01,3.497332929890922593e+00
6.424970030784606934e-01,3.497345302184545091e+00
6.431372761726379395e-01,3.497357668767619110e+00
6.437775492668151855e-01,3.497370013612341566e+00
6.444177627563476562e-01,3.497382346392152286e+00
6.450580358505249023e-01,3.497394658018579072e+00
6.456983089447021484e-01,3.497406982364097416e+00
6.463385224342346191e-01,3.497419284876749135e+00
6.469787955284118652e-01,3.497431570721249994e+00
6.476190686225891113e-01,3.497443858777669945e+00
6.482593417167663574e-01,3.497456119162304145e+00
6.488995552062988281e-01,3.497468376335783002e+00
6.495398283004760742e-01,3.497480615976326312e+00
6.501801013946533203e-01,3.497492869890479028e+00
6.508203148841857910e-01,3.497505071686249245e+00
6.514605879783630371e-01,3.497517278351287118e+00
6.521008610725402832e-01,3.497529474629773816e+00
6.527411341667175293e-01,3.497541667308714075e+00
6.533813476562500000e-01,3.497553838502771129e+00
6.540216207504272461e-01,3.497566007471062832e+00
6.546618938446044922e-01,3.497578155315778758e+00
6.553021073341369629e-01,3.497590294906677499e+00
6.559423804283142090e-01,3.497602427390684277e+00
6.565826535224914551e-01,3.497614543430515255e+00
6.572229266166687012e-01,3.497626633028878107e+00
6.578631401062011719e-01,3.497638739718797574e+00
6.585034132003784180e-01,3.497650827308511179e+00
6.591436862945556641e-01,3.497662881542452862e+00
6.597838997840881348e-01,3.497674956188465689e+00
6.604241728782653809e-01,3.497687003735920896e+00
6.610644459724426270e-01,3.497699042930418223e+00
6.617047190666198730e-01,3.497711072010291744e+00
6.623449325561523438e-01,3.497723081936867651e+00
6.629852056503295898e-01,3.497735098912103435e+00
6.636254787445068359e-01,3.497747071406636099e+00
6.642656922340393066e-01,3.497759068265706262e+00
6.649059653282165527e-01,3.497771050570026574e+00
6.655462384223937988e-01,3.497783011837351630e+00
6.661865115165710449e-01,3.497794960371904960e+00
6.668267250061035156e-01,3.497806905502240049e+00
6.674669981002807617e-01,3.497818836969033285e+00
6.681072711944580078e-01,3.497830757897173903e+00
6.687474846839904785e-01,3.497842661949801091e+00
6.693877577781677246e-01,3.497854564450222803e+00
6.700280308723449707e-01,3.497866456481403930e+00
6.706683039665222168e-01,3.497878325011713585e+00
6.713085174560546875e-01,3.497890204536028946e+00
6.719487905502319336e-01,3.497902045570261187e+00
6.725890636444091797e-01,3.497913919418549344e+00
6.732292771339416504e-01,3.497925734576759815e+00
6.738695502281188965e-01,3.497937557988112456e+00
6.745098233222961426e-01,3.497949380875672531e+00
6.751500964164733887e-01,3.497961182138427993e+00
6.757903099060058594e-01,3.497972976064375850e+00
6.764305830001831055e-01,3.497984749292392337e+00
6.770708560943603516e-01,3.497996535131452145e+00
6.777110695838928223e-01,3.498008288504205865e+00
6.783513426780700684e-01,3.498020046501639335e+00
6.789916157722473145e-01,3.498031779127508401e+00
6.796318888664245605e-01,3.498043514462056081e+00
6.802721023559570312e-01,3.498055230730217957e+00
6.809123754501342773e-01,3.498066939697738853e+00
6.815526485443115234e-01,3.498078623293237044e+00
6.821928620338439941e-01,3.498090317607273736e+00
6.828331351280212402e-01,3.498102003222578915e+00
6.834734082221984863e-01,3.498113659729739755e+00
6.841136813163757324e-01,3.498125307176302545e+00
6.847538948059082031e-01,3.498136951341569212e+00
6.853941679000854492e-01,3.498148594882064089e+00
6.860344409942626953e-01,3.498160216596975403e+00
6.866746544837951660e-01,3.498171824240166927e+00
6.873149275779724121e-01,3.498183426645267602e+00
6.879552006721496582e-01,3.498195025725260976e+00
6.885954737663269043e-01,3.498206591509114283e+00
6.892356872558593750e-01,3.498218155107863048e+00
6.898759603500366211e-01,3.498229716335482742e+00
6.905162334442138672e-01,3.498241257171446073e+00
6.911564469337463379e-01,3.498252788112560907e+00
6.917967200279235840e-01,3.498264308014778390e+00
6.924369931221008301e-01,3.498275826109924491e+00
6.930772662162780762e-01,3.498287315433438849e+00
6.937174797058105469e-01,3.498298800204433512e+00
6.943577527999877930e-01,3.498310293714520736e+00
6.949980258941650391e-01,3.498321754750599588e+00
6.956382393836975098e-01,3.498333188338763833e+00
6.962785124778747559e-01,3.498344630973169611e+00
6.969187855720520020e-01,3.498356059036286325e+00
6.975590586662292480e-01,3.498367492364381270e+00
6.981992721557617188e-01,3.498378893636754583e+00
6.988395452499389648e-01,3.498390296560503820e+00
6.994798183441162109e-01,3.498401681062717650e+00
7.001200318336486816e-01,3.498413063498415632e+00
7.007603049278259277e-01,3.498424418695166516e+00
7.014005780220031738e-01,3.498435743471039139e+00
7.020408511161804199e-01,3.498447091840009016e+00
7.026810646057128906e-01,3.498458429261368963e+00
7.033213376998901367e-01,3.498469762854591991e+00
7.039616107940673828e-01,3.498481058825822387e+00
7.046018242835998535e-01,3.498492364128260590e+00
7.052420973777770996e-01,3.498503659278144440e+00
7.058823704719543457e-01,3.498514937932495350e+00
7.065226435661315918e-01,3.498526208459154851e+00
7.071628570556640625e-01,3.498537483491953815e+00
7.078031301498413086e-01,3.498548728121950724e+00
7.084434032440185547e-01,3.498559997023709567e+00
7.090836167335510254e-01,3.498571233547453030e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431342703e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827010868e+00
7.154862284660339355e-01,3.498683712834538273e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_3.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307415e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339650739e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431342703e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605052e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023709567e+00
-7.078031301498413086e-01,3.498548728121950724e+00
-7.071628570556640625e-01,3.498537483491953815e+00
-7.065226435661315918e-01,3.498526208459154851e+00
-7.058823704719543457e-01,3.498514937932495350e+00
-7.052420973777770996e-01,3.498503659278144884e+00
-7.046018242835998535e-01,3.498492364128261478e+00
-7.039616107940673828e-01,3.498481058825822387e+00
-7.033213376998901367e-01,3.498469762854591991e+00
-7.026810646057128906e-01,3.498458429261368963e+00
-7.020408511161804199e-01,3.498447091840009016e+00
-7.014005780220031738e-01,3.498435743471039139e+00
-7.007603049278259277e-01,3.498424418695166072e+00
-7.001200318336486816e-01,3.498413063498415632e+00
-6.994798183441162109e-01,3.498401681062717650e+00
-6.988395452499389648e-01,3.498390296560504265e+00
-6.981992721557617188e-01,3.498378893636754583e+00
-6.975590586662292480e-01,3.498367492364381270e+00
-6.969187855720520020e-01,3.498356059036286325e+00
-6.962785124778747559e-01,3.498344630973169611e+00
-6.956382393836975098e-01,3.498333188338763833e+00
-6.949980258941650391e-01,3.498321754750599588e+00
-6.943577527999877930e-01,3.498310293714520292e+00
-6.937174797058105469e-01,3.498298800204432624e+00
-6.930772662162780762e-01,3.498287315433438849e+00
-6.924369931221008301e-01,3.498275826109924491e+00
-6.917967200279235840e-01,3.498264308014777946e+00
-6.911564469337463379e-01,3.498252788112560907e+00
-6.905162334442138672e-01,3.498241257171445628e+00
-6.898759603500366211e-01,3.498229716335483186e+00
-6.892356872558593750e-01,3.498218155107863048e+00
-6.885954737663269043e-01,3.498206591509114283e+00
-6.879552006721496582e-01,3.498195025725260976e+00
-6.873149275779724121e-01,3.498183426645267602e+00
-6.866746544837951660e-01,3.498171824240166927e+00
-6.860344409942626953e-01,3.498160216596974958e+00
-6.853941679000854492e-01,3.498148594882064089e+00
-6.847538948059082031e-01,3.498136951341569212e+00
-6.841136813163757324e-01,3.498125307176302545e+00
-6.834734082221984863e-01,3.498113659729739311e+00
-6.828331351280212402e-01,3.498102003222578471e+00
-6.821928620338439941e-01,3.498090317607273292e+00
-6.815526485443115234e-01,3.498078623293237044e+00
-6.809123754501342773e-01,3.498066939697738853e+00
-6.802721023559570312e-01,3.498055230730217957e+00
-6.796318888664245605e-01,3.498043514462056081e+00
-6.789916157722473145e-01,3.498031779127508401e+00
-6.783513426780700684e-01,3.498020046501638891e+00
-6.777110695838928223e-01,3.498008288504205865e+00
-6.770708560943603516e-01,3.497996535131452589e+00
-6.764305830001831055e-01,3.497984749292392337e+00
-6.757903099060058594e-01,3.497972976064375850e+00
-6.751500964164733887e-01,3.497961182138427993e+00
-6.745098233222961426e-01,3.497949380875672531e+00
-6.738695502281188965e-01,3.497937557988112456e+00
-6.732292771339416504e-01,3.497925734576759815e+00
-6.725890636444091797e-01,3.497913919418549344e+00
-6.719487905502319336e-01,3.497902045570261187e+00
-6.713085174560546875e-01,3.497890204536029390e+00
-6.706683039665222168e-01,3.497878325011713585e+00
-6.700280308723449707e-01,3.497866456481403485e+00
-6.693877577781677246e-01,3.497854564450222803e+00
-6.687474846839904785e-01,3.497842661949801091e+00
-6.681072711944580078e-01,3.497830757897173459e+00
-6.674669981002807617e-01,3.497818836969033285e+00
-6.668267250061035156e-01,3.497806905502240049e+00
-6.661865115165710449e-01,3.497794960371904960e+00
-6.655462384223937988e-01,3.497783011837351630e+00
-6.649059653282165527e-01,3.497771050570026574e+00
-6.642656922340393066e-01,3.497759068265706262e+00
-6.636254787445068359e-01,3.497747071406636099e+00
-6.629852056503295898e-01,3.497735098912103435e+00
-6.623449325561523438e-01,3.497723081936867651e+00
-6.617047190666198730e-01,3.497711072010291744e+00
-6.610644459724426270e-01,3.497699042930418223e+00
-6.604241728782653809e-01,3.497687003735921341e+00
-6.597838997840881348e-01,3.497674956188465689e+00
-6.591436862945556641e-01,3.497662881542452862e+00
-6.585034132003784180e-01,3.497650827308511623e+00
-6.578631401062011719e-01,3.497638739718797574e+00
-6.572229266166687012e-01,3.497626633028878551e+00
-6.565826535224914551e-01,3.497614543430515699e+00
-6.559423804283142090e-01,3.497602427390684277e+00
-6.553021073341369629e-01,3.497590294906677499e+00
-6.546618938446044922e-01,3.497578155315779203e+00
-6.540216207504272461e-01,3.497566007471062832e+00
-6.533813476562500000e-01,3.497553838502771129e+00
-6.527411341667175293e-01,3.497541667308714075e+00
-6.521008610725402832e-01,3.497529474629773816e+00
-6.514605879783630371e-01,3.497517278351287118e+00
-6.508203148841857910e-01,3.497505071686249245e+00
-6.501801013946533203e-01,3.497492869890479028e+00
-6.495398283004760742e-01,3.497480615976326312e+00
-6.488995552062988281e-01,3.497468376335783002e+00
-6.482593417167663574e-01,3.497456119162304589e+00
-6.476190686225891113e-01,3.497443858777669945e+00
-6.469787955284118652e-01,3.497431570721249994e+00
-6.463385224342346191e-01,3.497419284876749135e+00
-6.456983089447021484e-01,3.497406982364097416e+00
-6.450580358505249023e-01,3.497394658018578628e+00
-6.444177627563476562e-01,3.497382346392152286e+00
-6.437775492668151855e-01,3.497370013612341566e+00
-6.431372761726379395e-01,3.497357668767619110e+00
-6.424970030784606934e-01,3.497345302184545091e+00
-6.418567299842834473e-01,3.497332929890922593e+00
-6.412165164947509766e-01,3.497320541894273660e+00
-6.405762434005737305e-01,3.497308143174010731e+00
-6.399359703063964844e-01,3.497295725064859973e+00
-6.392957568168640137e-01,3.497283309943040486e+00
-6.386554837226867676e-01,3.497270876398926198e+00
-6.380152106285095215e-01,3.497258432161840513e+00
-6.373749375343322754e-01,3.497245977616437074e+00
-6.367347240447998047e-01,3.497233509428008702e+00
-6.360944509506225586e-01,3.497221005858921039e+00
-6.354541778564453125e-01,3.497208513749521686e+00
-6.348139643669128418e-01,3.497196013671006298e+00
-6.341736912727355957e-01,3.497183486813404851e+00
-6.335334181785583496e-01,3.497170961686153490e+00
-6.328931450843811035e-01,3.497158419561280152e+00
-6.322529315948486328e-01,3.497145850207843409e+00
-6.316126585006713867e-01,3.497133281199827248e+00
-6.309723854064941406e-01,3.497120714106267680e+00
-6.303321719169616699e-01,3.497108099959880256e+00
-6.296918988227844238e-01,3.497095503965108598e+00
-6.290516257286071777e-01,3.497082877050722072e+00
-6.284113526344299316e-01,3.497070221785144373e+00
-6.277711391448974609e-01,3.497057600011448386e+00
-6.271308660507202148e-01,3.497044928998182201e+00
-6.264905929565429688e-01,3.497032258586840747e+00
-6.258503794670104980e-01,3.497019579746163842e+00
-6.252101063728332520e-01,3.497006878703947663e+00
-6.245698332786560059e-01,3.496994167071803439e+00
-6.239295601844787598e-01,3.496981436924316178e+00
-6.232893466949462891e-01,3.496968710981810169e+00
-6.226490736007690430e-01,3.496955960601184188e+00
-6.220088005065917969e-01,3.496943205358518547e+00
-6.213685870170593262e-01,3.496930413062917076e+00
-6.207283139228820801e-01,3.496917621599696879e+00
-6.200880408287048340e-01,3.496904825903553338e+00
-6.194477677345275879e-01,3.496892011830614599e+00
-6.188075542449951172e-01,3.496879184076679081e+00
-6.181672811508178711e-01,3.496866348587749584e+00
-6.175270080566406250e-01,3.496853490921210117e+00
-6.168867945671081543e-01,3.496840619518836846e+00
-6.162465214729309082e-01,3.496827739657668577e+00
-6.156062483787536621e-01,3.496814851710011940e+00
-6.149659752845764160e-01,3.496801930046911533e+00
-6.143257617950439453e-01,3.496789013300091842e+00
-6.136854887008666992e-01,3.496776076086719698e+00
-6.130452156066894531e-01,3.496763141588024482e+00
-6.124050021171569824e-01,3.496750185135596212e+00
-6.117647290229797363e-01,3.496737198755577758e+00
-6.111244559288024902e-01,3.496724214403907460e+00
-6.104841828346252441e-01,3.496711208828837236e+00
-6.098439693450927734e-01,3.496698194079701061e+00
-6.092036962509155273e-01,3.496685168184802350e+00
-6.085634231567382812e-01,3.496672131898306279e+00
-6.079232096672058105e-01,3.496659074942418233e+00
-6.072829365730285645e-01,3.496645999296530860e+00
-6.066426634788513184e-01,3.496632915550312415e+00
-6.060023903846740723e-01,3.496619838288834270e+00
-6.053621768951416016e-01,3.496606726840521873e+00
-6.047219038009643555e-01,3.496593590672300689e+00
-6.040816307067871094e-01,3.496580448390794515e+00
-6.034414172172546387e-01,3.496567300659662259e+00
-6.028011441230773926e-01,3.496554132244986235e+00
-6.021608710289001465e-01,3.496540964055281364e+00
-6.015205979347229004e-01,3.496527775231359936e+00
-6.008803844451904297e-01,3.496514555741886188e+00
-6.002401113510131836e-01,3.496501357057397730e+00
-5.995998382568359375e-01,3.496488109574446668e+00
-5.989596247673034668e-01,3.496474864762040724e+00
-5.983193516731262207e-01,3.496461598201571430e+00
-5.976790785789489746e-01,3.496448325781766009e+00
-5.970388054847717285e-01,3.496435045782494644e+00
-5.963985919952392578e-01,3.496421724739560588e+00
-5.957583189010620117e-01,3.496408406262909718e+00
-5.951180458068847656e-01,3.496395068696459774e+00
-5.944778323173522949e-01,3.496381731014329475e+00
-5.938375592231750488e-01,3.496368372439580874e+00
-5.931972861289978027e-01,3.496354996348914668e+00
-5.925570130348205566e-01,3.496341600951789808e+00
-5.919167995452880859e-01,3.496328202381661310e+00
-5.912765264511108398e-01,3.496314780180763471e+00
-5.906362533569335938e-01,3.496301358186331587e+00
-5.899960398674011230e-01,3.496287902616069587e+00
-5.893557667732238770e-01,3.496274425511861406e+00
-5.887154936790466309e-01,3.496260965466164272e+00
-5.880752205848693848e-01,3.496247468764069666e+00
-5.874350070953369141e-01,3.496233960846168110e+00
-5.867947340011596680e-01,3.496220447469280401e+00
-5.861544609069824219e-01,3.496206915077505251e+00
-5.855142474174499512e-01,3.496193366834315253e+00
-5.848739743232727051e-01,3.496179808770828679e+00
-5.842337012290954590e-01,3.496166223237721304e+00
-5.835934281349182129e-01,3.496152641141516249e+00
-5.829532146453857422e-01,3.496139017761604073e+00
-5.823129415512084961e-01,3.496125396452657519e+00
-5.816726684570312500e-01,3.496111778268746750e+00
-5.810324549674987793e-01,3.496098103859344608e+00
-5.803921818733215332e-01,3.496084457550211688e+00
-5.797519087791442871e-01,3.496070760512889564e+00
-5.791116356849670410e-01,3.496057069978919962e+00
-5.784714221954345703e-01,3.496043356383196077e+00
-5.778311491012573242e-01,3.496029624465010421e+00
-5.771908760070800781e-01,3.496015889213753169e+00
-5.765506625175476074e-01,3.496002123983176890e+00
-5.759103894233703613e-01,3.495988345759653448e+00
-5.752701163291931152e-01,3.495974574798991874e+00
-5.746298432350158691e-01,3.495960765996179553e+00
-5.739896297454833984e-01,3.495946942978320315e+00
-5.733493566513061523e-01,3.495933111858815501e+00
-5.727090835571289062e-01,3.495919272012920853e+00
-5.720688700675964355e-01,3.495905408799708347e+00
-5.714285969734191895e-01,3.495891515783748904e+00
-5.707883238792419434e-01,3.495877633780875904e+00
-5.701480507850646973e-01,3.495863723195816952e+00
-5.695078372955322266e-01,3.495849810846961780e+00
-5.688675642013549805e-01,3.495835861061968419e+00
-5.682272911071777344e-01,3.495821892619540350e+00
-5.675870776176452637e-01,3.495807938259985370e+00
-5.669468045234680176e-01,3.495793948414425145e+00
-5.663065314292907715e-01,3.495779945443060477e+00
-5.656662583351135254e-01,3.495765921368812812e+00
-5.650260448455810547e-01,3.495751892081082168e+00
-5.643857717514038086e-01,3.495737844483988610e+00
-5.637454986572265625e-01,3.495723777980174418e+00
-5.631052851676940918e-01,3.495709705338626350e+00
-5.624650120735168457e-01,3.495695611557255056e+00
-5.618247389793395996e-01,3.495681507273971533e+00
-5.611844658851623535e-01,3.495667368042656875e+00
-5.605442523956298828e-01,3.495653235879355503e+00
-5.599039793014526367e-01,3.495639053553460496e+00
-5.592637062072753906e-01,3.495624890477511570e+00
-5.586234927177429199e-01,3.495610701660857522e+00
-5.579832196235656738e-01,3.495596484192107667e+00
-5.573429465293884277e-01,3.495582268191877340e+00
-5.567026734352111816e-01,3.495568027483232143e+00
-5.560624599456787109e-01,3.495553780238216390e+00
-5.554221868515014648e-01,3.495539506974726596e+00
-5.547819137573242188e-01,3.495525233350910810e+00
-5.541416406631469727e-01,3.495510917998351008e+00
-5.535014271736145020e-01,3.495496592791173196e+00
-5.528611540794372559e-01,3.495482276017163770e+00
-5.522208809852600098e-01,3.495467907763964099e+00
-5.515806674957275391e-01,3.495453545669451323e+00
-5.509403944015502930e-01,3.495439167673892733e+00
-5.503001213073730469e-01,3.495424766594794175e+00
-5.496598482131958008e-01,3.495410360815540685e+00
-5.490196347236633301e-01,3.495395926152430555e+00
-5.483793616294860840e-01,3.495381479279266568e+00
-5.477390885353088379e-01,3.495367009936221514e+00
-5.470988750457763672e-01,3.495352543488009722e+00
-5.464586019515991211e-01,3.495338036977074125e+00
-5.458183288574218750e-01,3.495323534642713614e+00
-5.451780557632446289e-01,3.495309014432032235e+00
-5.445378422737121582e-01,3.495294474745234137e+00
-5.438975691795349121e-01,3.495279932372069798e+00
-5.432572960853576660e-01,3.495265352257650004e+00
-5.426170825958251953e-01,3.495250775157153988e+00
-5.419768095016479492e-01,3.495236173484331132e+00
-5.413365364074707031e-01,3.495221546132630142e+00
-5.406962633132934570e-01,3.495206947084742666e+00
-5.400560498237609863e-01,3.495192297412477167e+00
-5.394157767295837402e-01,3.495177645888497331e+00
-5.387755036354064941e-01,3.495162980336142589e+00
-5.381352901458740234e-01,3.495148298032401346e+00
-5.374950170516967773e-01,3.495133615704763663e+00
-5.368547439575195312e-01,3.495118908859653928e+00
-5.362144708633422852e-01,3.495104189296128538e+00
-5.355742573738098145e-01,3.495089475875499119e+00
-5.349339842796325684e-01,3.495074739703763811e+00
-5.342937111854553223e-01,3.495060012775217384e+00
-5.336534976959228516e-01,3.495045257943948158e+00
-5.330132246017456055e-01,3.495030515104660118e+00
-5.323729515075683594e-01,3.495015743700218280e+00
-5.317326784133911133e-01,3.495000995042949921e+00
-5.310924649238586426e-01,3.494986231753343109e+00
-5.304521918296813965e-01,3.494971465477652917e+00
-5.298119187355041504e-01,3.494956706859897899e+00
-5.291717052459716797e-01,3.494941940818304893e+00
-5.285314321517944336e-01,3.494927186720323320e+00
-5.278911590576171875e-01,3.494912446402411721e+00
-5.272508859634399414e-01,3.494897715857026466e+00
-5.266106724739074707e-01,3.494882971573511909e+00
-5.259703993797302246e-01,3.494868269959217066e+00
-5.253301262855529785e-01,3.494853586503905873e+00
-5.246899127960205078e-01,3.494838921026849121e+00
-5.240496397018432617e-01,3.494824264937769875e+00
-5.234093666076660156e-01,3.494809672179155058e+00
-5.227690935134887695e-01,3.494795096778832821e+00
-5.221288800239562988e-01,3.494780555393281141e+00
-5.214886069297790527e-01,3.494766057090347822e+00
-5.208483338356018066e-01,3.494751625726372879e+00
-5.202081203460693359e-01,3.494737241528768301e+00
-5.195678472518920898e-01,3.494722922838985113e+00
-5.189275741577148438e-01,3.494708667671771352e+00
-5.182873010635375977e-01,3.494694494111498351e+00
-5.176470875740051270e-01,3.494680398744640648e+00
-5.170068144798278809e-01,3.494666427824693500e+00
-5.163665413856506348e-01,3.494652528311744888e+00
-5.157263278961181641e-01,3.494638752863659548e+00
-5.150860548019409180e-01,3.494625107199231806e+00
-5.144457817077636719e-01,3.494611576389191399e+00
-5.138055086135864258e-01,3.494598208295621511e+00
-5.131652951240539551e-01,3.494585013434974741e+00
-5.125250220298767090e-01,3.494571965924171408e+00
-5.118847489356994629e-01,3.494559112361674824e+00
-5.112445354461669922e-01,3.494546458476147421e+00
-5.106042623519897461e-01,3.494534022555770392e+00
-5.099639892578125000e-01,3.494521823799713545e+00
-5.093237161636352539e-01,3.494509867002865811e+00
-5.086835026741027832e-01,3.494498173365599314e+00
-5.080432295799255371e-01,3.494486791190808184e+00
-5.074029564857482910e-01,3.494475697866715969e+00
-5.067627429962158203e-01,3.494464933720780486e+00
-5.061224699020385742e-01,3.494454521244407808e+00
-5.054821968078613281e-01,3.494444480039138767e+00
-5.048419237136840820e-01,3.494434846069995881e+00
-5.042017102241516113e-01,3.494425619299751151e+00
-5.035614371299743652e-01,3.494416833659226285e+00
-5.029211640357971191e-01,3.494408535384546877e+00
-5.022809505462646484e-01,3.494400723929120378e+00
-5.016406774520874023e-01,3.494393431281499929e+00
-5.010004043579101562e-01,3.494386704216432271e+00
-5.003601312637329102e-01,3.494380559133304143e+00
-4.997198879718780518e-01,3.494375041923446279e+00
-4.990796446800231934e-01,3.494370160479772558e+00
-4.984394013881683350e-01,3.494365947313617937e+00
-4.977991282939910889e-01,3.494362450142991960e+00
-4.971588850021362305e-01,3.494359709013752813e+00
-4.965186119079589844e-01,3.494357723395344451e+00
-4.958783686161041260e-01,3.494356554683129445e+00
-4.952380955219268799e-01,3.494356216313590835e+00
-4.945978522300720215e-01,3.494356776706971868e+00
-4.939576089382171631e-01,3.494358240677724048e+00
-4.933173358440399170e-01,3.494360641528547973e+00
-4.926770925521850586e-01,3.494364041170589630e+00
-4.920368194580078125e-01,3.494368449912093055e+00
-4.913965761661529541e-01,3.494373907938755686e+00
-4.907563030719757080e-01,3.494380452272781490e+00
-4.901160597801208496e-01,3.494388101577035055e+00
-4.894758164882659912e-01,3.494396920537612861e+00
-4.888355433940887451e-01,3.494406908071505224e+00
-4.881953001022338867e-01,3.494418096293482989e+00
-4.875550270080566406e-01,3.494430562552571118e+00
-4.869147837162017822e-01,3.494444271912826139e+00
-4.862745106220245361e-01,3.494459304604637495e+00
-4.856342673301696777e-01,3.494475658460623801e+00
-4.849940240383148193e-01,3.494493376537310958e+00
-4.843537509441375732e-01,3.494512470866837361e+00
-4.837135076522827148e-01,3.494532960230340546e+00
-4.830732345581054688e-01,3.494554869054645074e+00
-4.824329912662506104e-01,3.494578224322153481e+00
-4.817927181720733643e-01,3.494603035373510913e+00
-4.811524748802185059e-01,3.494629295304811478e+00
-4.805122315883636475e-01,3.494657065049890932e+00
-4.798719584941864014e-01,3.494686316965008643e+00
-4.792317152023315430e-01,3.494717060495398986e+00
-4.785914421081542969e-01,3.494749306980002856e+00
-4.779511988162994385e-01,3.494783043153710800e+00
-4.773109257221221924e-01,3.494818293779441198e+00
-4.766706824302673340e-01,3.494855027689366622e+00
-4.760304391384124756e-01,3.494893259219674420e+00
-4.753901660442352295e-01,3.494932951631424700e+00
-4.747499227523803711e-01,3.494974116702651123e+00
-4.741096496582031250e-01,3.495016705949869795e+00
-4.734694063663482666e-01,3.495060729466254124e+00
-4.728291332721710205e-01,3.495106156330842317e+00
-4.721888899803161621e-01,3.495152941215665443e+00
-4.715486466884613037e-01,3.495201081267735432e+00
-4.709083735942840576e-01,3.495250523113953456e+00
-4.702681303024291992e-01,3.495301238013944545e+00
-4.696278572082519531e-01,3.495353183180323509e+00
-4.689876139163970947e-01,3.495406313974919854e+00
-4.683473408222198486e-01,3.495460581706447911e+00
-4.677070975303649902e-01,3.495515954017400784e+00
-4.670668542385101318e-01,3.495572339211467039e+00
-4.664265811443328857e-01,3.495629732256310795e+00
-4.657863378524780273e-01,3.495688050914685263e+00
-4.651460647583007812e-01,3.495747240076229723e+00
-4.645058214664459229e-01,3.495807224361135113e+00
-4.638655483722686768e-01,3.495867972304933069e+00
-4.632253050804138184e-01,3.495929390616469234e+00
-4.625850617885589600e-01,3.495991408862590077e+00
-4.619447886943817139e-01,3.496053977004225821e+00
-4.613045454025268555e-01,3.496117019971812567e+00
-4.606642723083496094e-01,3.496180436978640671e+00
-4.600240290164947510e-01,3.496244204145225076e+00
-4.593837559223175049e-01,3.496308206898457005e+00
-4.587435126304626465e-01,3.496372409342694443e+00
-4.581032693386077881e-01,3.496436683223928199e+00
-4.574629962444305420e-01,3.496501004272547064e+00
-4.568227529525756836e-01,3.496565271588083945e+00
-4.561824798583984375e-01,3.496629422777600027e+00
-4.555422365665435791e-01,3.496693375664912118e+00
-4.549019634723663330e-01,3.496757064838461382e+00
-4.542617201805114746e-01,3.496820413660914451e+00
-4.536214768886566162e-01,3.496883358861250457e+00
-4.529812037944793701e-01,3.496945814629972116e+00
-4.523409605026245117e-01,3.497007751708007817e+00
-4.517006874084472656e-01,3.497069062831030806e+00
-4.510604441165924072e-01,3.497129687663577791e+00
-4.504201710224151611e-01,3.497189598737154625e+00
-4.497799277305603027e-01,3.497248700112974173e+00
-4.491396844387054443e-01,3.497306974976901017e+00
-4.484994113445281982e-01,3.497364325683282260e+00
-4.478591680526733398e-01,3.497420740159182806e+00
-4.472188949584960938e-01,3.497476159033665155e+00
-4.465786516666412354e-01,3.497530523112846623e+00
-4.459383785724639893e-01,3.497583834030784988e+00
-4.452981352806091309e-01,3.497635998273272762e+00
-4.446578919887542725e-01,3.497687011092287079e+00
-4.440176188945770264e-01,3.497736849906049272e+00
-4.433773756027221680e-01,3.497785500429463568e+00
-4.427371025085449219e-01,3.497832877398804996e+00
-4.420968592166900635e-01,3.497879019511835885e+00
-4.414565861225128174e-01,3.497923902091444326e+00
-4.408163428306579590e-01,3.497967490990430139e+00
-4.401760995388031006e-01,3.498009809822027805e+00
-4.395358264446258545e-01,3.498050816298768240e+00
-4.388955831527709961e-01,3.498090535271134449e+00
-4.382553100585937500e-01,3.498128940547547749e+00
-4.376150667667388916e-01,3.498166100104652010e+00
-4.369747936725616455e-01,3.498201955639223204e+00
-4.363345503807067871e-01,3.498236543756701789e+00
-4.356943070888519287e-01,3.498269859004449422e+00
-4.350540339946746826e-01,3.498301944990651169e+00
-4.344137907028198242e-01,3.498332804408096131e+00
-4.337735176086425781e-01,3.498362475108147684e+00
-4.331332743167877197e-01,3.498390944116654744e+00
-4.324930012226104736e-01,3.498418278921960223e+00
-4.318527579307556152e-01,3.498444499009547570e+00
-4.312124848365783691e-01,3.498469608287349430e+00
-4.305722415447235107e-01,3.498493666913204070e+00
-4.299319982528686523e-01,3.498516666497219596e+00
-4.292917251586914062e-01,3.498538675879915516e+00
-4.286514818668365479e-01,3.498559735763883793e+00
-4.280112087726593018e-01,3.498579848128254621e+00
-4.273709654808044434e-01,3.498599050283906386e+00
-4.267306923866271973e-01,3.498617405914077327e+00
-4.260904490947723389e-01,3.498634902941414992e+00
-4.254502058029174805e-01,3.498651616455058289e+00
-4.248099327087402344e-01,3.498667557496702329e+00
-4.241696894168853760e-01,3.498682763160401610e+00
-4.235294163227081299e-01,3.498697269210802485e+00
-4.228891730308532715e-01,3.498711103400344413e+00
-4.222488999366760254e-01,3.498724288995550324e+00
-4.216086566448211670e-01,3.498736860123333070e+00
-4.209684133529663086e-01,3.498748817667924005e+00
-4.203281402587890625e-01,3.498760226661102202e+00
-4.196878969669342041e-01,3.498771048429207831e+00
-4.190476238727569580e-01,3.498781366536701576e+00
-4.184073805809020996e-01,3.498791153514162922e+00
-4.177671074867248535e-01,3.498800433335781612e+00
-4.171268641948699951e-01,3.498809213477885649e+00
-4.164866209030151367e-01,3.498817498417274408e+00
-4.158463478088378906e-01,3.498825289855586274e+00
-4.152061045169830322e-01,3.498832612358892202e+00
-4.145658314228057861e-01,3.498839439539161766e+00
-4.139255881309509277e-01,3.498845752870138881e+00
-4.132853150367736816e-01,3.498851591049811027e+00
-4.126450717449188232e-01,3.498856899124854980e+00
-4.120048284530639648e-01,3.498861662679324969e+00
-4.113645553588867188e-01,3.498865871797828486e+00
-4.107243120670318604e-01,3.498869496305049065e+00
-4.100840389728546143e-01,3.498872532226633858e+00
-4.094437956809997559e-01,3.498874930180835729e+00
-4.088035225868225098e-01,3.498876670901833741e+00
-4.081632792949676514e-01,3.498877701140275853e+00
-4.075230360031127930e-01,3.498877975576584198e+00
-4.068827629089355469e-01,3.498877483506761976e+00
-4.062425196170806885e-01,3.498876157648478369e+00
-4.056022465229034424e-01,3.498873962794731618e+00
-4.049620032310485840e-01,3.498870843690767174e+00
-4.043217301368713379e-01,3.498866735512445647e+00
-4.036814868450164795e-01,3.498861591353152889e+00
-4.030412435531616211e-01,3.498855375847036431e+00
-4.024009704589843750e-01,3.498847993021653835e+00
-4.017607271671295166e-01,3.498839384948624343e+00
-4.011204540729522705e-01,3.498829508974917957e+00
-4.004802107810974121e-01,3.498818290424461352e+00
-3.998399376869201660e-01,3.498805679133615065e+00
-3.991996943950653076e-01,3.498791591055069539e+00
-3.985594511032104492e-01,3.498775964160838470e+00
-3.979191780090332031e-01,3.498758740916423804e+00
-3.972789347171783447e-01,3.498739828666355578e+00
-3.966386616230010986e-01,3.498719200068515889e+00
-3.959984183311462402e-01,3.498696750498557329e+00
-3.953581452369689941e-01,3.498672440872750311e+00
-3.947179019451141357e-01,3.498646198939862284e+00
-3.940776586532592773e-01,3.498617946278165025e+00
-3.934373855590820312e-01,3.498587644028313459e+00
-3.927971422672271729e-01,3.498555213542759112e+00
-3.921568691730499268e-01,3.498520598447581342e+00
-3.915166258811950684e-01,3.498483751231432848e+00
-3.908763527870178223e-01,3.498444599204097116e+00
-3.902361094951629639e-01,3.498403137974340549e+00
-3.895958662033081055e-01,3.498359244288329784e+00
-3.889555931091308594e-01,3.498312940247964242e+00
-3.883153498172760010e-01,3.498264164907907592e+00
-3.876750767230987549e-01,3.498212883921187899e+00
-3.870348334312438965e-01,3.498159044412346041e+00
-3.863945603370666504e-01,3.498102641238965305e+00
-3.857543170452117920e-01,3.498043620669685438e+00
-3.851140737533569336e-01,3.497982010941370845e+00
-3.844738006591796875e-01,3.497917768208862022e+00
-3.838335573673248291e-01,3.497850879482103714e+00
-3.831932842731475830e-01,3.497781370131591849e+00
-3.825530409812927246e-01,3.497709224063355826e+00
-3.819127678871154785e-01,3.497634442558982482e+00
-3.812725245952606201e-01,3.497557083226018548e+00
-3.806322813034057617e-01,3.497477130794679923e+00
-3.799920082092285156e-01,3.497394645039085592e+00
-3.793517649173736572e-01,3.497309639191001462e+00
-3.787114918231964111e-01,3.497222164253785071e+00
-3.780712485313415527e-01,3.497132280324555698e+00
-3.774309754371643066e-01,3.497040053614127508e+00
-3.767907321453094482e-01,3.496945550315498696e+00
-3.761504888534545898e-01,3.496848866271985212e+00
-3.755102157592773438e-01,3.496750050210326144e+00
-3.748699724674224854e-01,3.496649208463438629e+00
-3.742296993732452393e-01,3.496546479054780221e+00
-3.735894560813903809e-01,3.496441939299786306e+00
-3.729491829872131348e-01,3.496335727447865693e+00
-3.723089396953582764e-01,3.496228002744870889e+00
-3.716686964035034180e-01,3.496118857216390374e+00
-3.710284233093261719e-01,3.496008477219423760e+00
-3.703881800174713135e-01,3.495897016199144502e+00
-3.697479069232940674e-01,3.495784642226745120e+00
-3.691076636314392090e-01,3.495671546047609546e+00
-3.684673905372619629e-01,3.495557916972686918e+00
-3.678271472454071045e-01,3.495443960015458096e+00
-3.671869039535522461e-01,3.495329888542456853e+00
-3.665466308593750000e-01,3.495215913364128291e+00
-3.659063875675201416e-01,3.495102279684660029e+00
-3.652661144733428955e-01,3.494989225999189486e+00
-3.646258711814880371e-01,3.494877018113655254e+00
-3.639855980873107910e-01,3.494765888561039091e+00
-3.633453547954559326e-01,3.494656143274090354e+00
-3.627051115036010742e-01,3.494548035550046450e+00
-3.620648384094238281e-01,3.494441871199730709e+00
-3.614245951175689697e-01,3.494337941407812842e+00
-3.607843220233917236e-01,3.494236543768234782e+00
-3.601440787315368652e-01,3.494138015024486066e+00
-3.595038056373596191e-01,3.494042666635891692e+00
-3.588635623455047607e-01,3.493950832327071598e+00
-3.582233190536499023e-01,3.493862816243194835e+00
-3.575830459594726562e-01,3.493778974252500724e+00
-3.569428026676177979e-01,3.493699685858543624e+00
-3.563025295734405518e-01,3.493625253365694405e+00
-3.556622862815856934e-01,3.493556064493840818e+00
-3.550220131874084473e-01,3.493492440653102271e+00
-3.543817698955535889e-01,3.493434769864320444e+00
-3.537415266036987305e-01,3.493383394047441470e+00
-3.531012535095214844e-01,3.493338681146272329e+00
-3.524610102176666260e-01,3.493300993868011073e+00
-3.518207371234893799e-01,3.493270657909893551e+00
-3.511804938316345215e-01,3.493248055978050104e+00
-3.505402207374572754e-01,3.493233542113187706e+00
-3.498999774456024170e-01,3.493227424624009814e+00
-3.492597341537475586e-01,3.493230085301168408e+00
-3.486194610595703125e-01,3.493241821395670854e+00
-3.479792177677154541e-01,3.493262982023811247e+00
-3.473389446735382080e-01,3.493293875308331131e+00
-3.466987013816833496e-01,3.493334772916205200e+00
-3.460584282875061035e-01,3.493385982385091904e+00
-3.454181849956512451e-01,3.493447813117676937e+00
-3.447779119014739990e-01,3.493520490163979808e+00
-3.441376686096191406e-01,3.493604259822216562e+00
-3.434974253177642822e-01,3.493699373111224915e+00
-3.428571522235870361e-01,3.493806049011151327e+00
-3.422169089317321777e-01,3.493924453748869396e+00
-3.415766358375549316e-01,3.494054778015509122e+00
-3.409363925457000732e-01,3.494197193097966281e+00
-3.402961194515228271e-01,3.494351800413636688e+00
-3.396558761596679688e-01,3.494518730140620200e+00
-3.390156328678131104e-01,3.494698057766898902e+00
-3.383753597736358643e-01,3.494889850521795349e+00
-3.377351164817810059e-01,3.495094156151939302e+00
-3.370948433876037598e-01,3.495310986305201428e+00
-3.364546000957489014e-01,3.495540319773956739e+00
-3.358143270015716553e-01,3.495782115006714541e+00
-3.351740837097167969e-01,3.496036310310836726e+00
-3.345338404178619385e-01,3.496302788379306747e+00
-3.338935673236846924e-01,3.496581501249771406e+00
-3.332533240318298340e-01,3.496872231311593637e+00
-3.326130509376525879e-01,3.497174829082841274e+00
-3.319728076457977295e-01,3.497489094690314104e+00
-3.313325345516204834e-01,3.497814789984419193e+00
-3.306922912597656250e-01,3.498151669718809309e+00
-3.300520479679107666e-01,3.498499454563534616e+00
-3.294117748737335205e-01,3.498857869362694384e+00
-3.287715315818786621e-01,3.499226537065475373e+00
-3.281312584877014160e-01,3.499605132337200608e+00
-3.274910151958465576e-01,3.499993248415075975e+00
-3.268507421016693115e-01,3.500390539064940576e+00
-3.262104988098144531e-01,3.500796537224081462e+00
-3.255702555179595947e-01,3.501210814237387225e+00
-3.249299824237823486e-01,3.501632956396842467e+00
-3.242897391319274902e-01,3.502062418441449942e+00
-3.236494660377502441e-01,3.502498760477156470e+00
-3.230092227458953857e-01,3.502941449973280275e+00
-3.223689496517181396e-01,3.503390024275937265e+00
-3.217287063598632812e-01,3.503843881945564398e+00
-3.210884630680084229e-01,3.504302506956694874e+00
-3.204481899738311768e-01,3.504765368344994414e+00
-3.198079466819763184e-01,3.505231909768298237e+00
-3.191676735877990723e-01,3.505701575497700340e+00
-3.185274302959442139e-01,3.506173777358676968e+00
-3.178871572017669678e-01,3.506647982241080985e+00
-3.172469139099121094e-01,3.507123599422566240e+00
-3.166066706180572510e-01,3.507600088393625803e+00
-3.159663975238800049e-01,3.508076896320651450e+00
-3.153261542320251465e-01,3.508553430344490742e+00
-3.146858811378479004e-01,3.509029224850618967e+00
-3.140456378459930420e-01,3.509503632825976993e+00
-3.134053647518157959e-01,3.509976239207512894e+00
-3.127651214599609375e-01,3.510446427606994213e+00
-3.121248781681060791e-01,3.510913751731533861e+00
-3.114846050739288330e-01,3.511377719096314909e+00
-3.108443617820739746e-01,3.511837827356151465e+00
-3.102040886878967285e-01,3.512293654058609604e+00
-3.095638453960418701e-01,3.512744740402136578e+00
-3.089235723018646240e-01,3.513190653012717490e+00
-3.082833290100097656e-01,3.513630971543253434e+00
-3.076430857181549072e-01,3.514065355482368425e+00
-3.070028126239776611e-01,3.514493422259685751e+00
-3.063625693321228027e-01,3.514914821350517471e+00
-3.057222962379455566e-01,3.515329258146909108e+00
-3.050820529460906982e-01,3.515736404797819237e+00
-3.044417798519134521e-01,3.516135991895962043e+00
-3.038015365600585938e-01,3.516527757457247549e+00
-3.031612932682037354e-01,3.516911493750658924e+00
-3.025210201740264893e-01,3.517286988168525141e+00
-3.018807768821716309e-01,3.517654048076022555e+00
-3.012405037879943848e-01,3.518012523844346262e+00
-3.006002604961395264e-01,3.518362249278570886e+00
-2.999599874019622803e-01,3.518703133248129333e+00
-2.993197441101074219e-01,3.519035041201534320e+00
-2.986795008182525635e-01,3.519357938747256220e+00
-2.980392277240753174e-01,3.519671754374060768e+00
-2.973989844322204590e-01,3.519976432710469894e+00
-2.967587113380432129e-01,3.520271984983585067e+00
-2.961184680461883545e-01,3.520558402509510021e+00
-2.954781949520111084e-01,3.520835695305101432e+00
-2.948379516601562500e-01,3.521103918075379369e+00
-2.941977083683013916e-01,3.521363079985734057e+00
-2.935574352741241455e-01,3.521613315725447002e+00
-2.929171919822692871e-01,3.521854654453210109e+00
-2.922769188880920410e-01,3.522087230412781711e+00
-2.916366755962371826e-01,3.522311112922453358e+00
-2.909964025020599365e-01,3.522526442826546145e+00
-2.903561592102050781e-01,3.522733326874919690e+00
-2.897159159183502197e-01,3.522931955065194742e+00
-2.890756428241729736e-01,3.523122434675865833e+00
-2.884353995323181152e-01,3.523304927848119217e+00
-2.877951264381408691e-01,3.523479646479586336e+00
-2.871548831462860107e-01,3.523646696633343733e+00
-2.865146100521087646e-01,3.523806296124318838e+00
-2.858743667602539062e-01,3.523958608728630981e+00
-2.852341234683990479e-01,3.524103867850830962e+00
-2.845938503742218018e-01,3.524242193911223620e+00
-2.839536070823669434e-01,3.524373852631113024e+00
-2.833133339881896973e-01,3.524499002953526361e+00
-2.826730906963348389e-01,3.524617843178293519e+00
-2.820328176021575928e-01,3.524730602702524251e+00
-2.813925743103027344e-01,3.524837468545405361e+00
-2.807523310184478760e-01,3.524938635877125748e+00
-2.801120579242706299e-01,3.525034330840564056e+00
-2.794718146324157715e-01,3.525124772253940719e+00
-2.788315415382385254e-01,3.525210118901050294e+00
-2.781912982463836670e-01,3.525290599355602517e+00
-2.775510251522064209e-01,3.525366420288182034e+00
-2.769107818603515625e-01,3.525437787348268515e+00
-2.762705385684967041e-01,3.525504878817637966e+00
-2.756302654743194580e-01,3.525567923805744464e+00
-2.749900221824645996e-01,3.525627102343194430e+00
-2.743497490882873535e-01,3.525682606945779174e+00
-2.737095057964324951e-01,3.525734634646171095e+00
-2.730692327022552490e-01,3.525783397756267146e+00
-2.724289894104003906e-01,3.525829078359203450e+00
-2.717887461185455322e-01,3.525871850973707033e+00
-2.711484730243682861e-01,3.525911874512151822e+00
-2.705082297325134277e-01,3.525949390711085485e+00
-2.698679566383361816e-01,3.525984553816361000e+00
-2.692277133464813232e-01,3.526017563201496507e+00
-2.685874402523040771e-01,3.526048554295670101e+00
-2.679471969604492188e-01,3.526077729486084777e+00
-2.673069238662719727e-01,3.526105253173301257e+00
-2.666666805744171143e-01,3.526131314179570264e+00
-2.660264372825622559e-01,3.526156049171666584e+00
-2.653861641883850098e-01,3.526179626184590798e+00
-2.647459208965301514e-01,3.526202214657582878e+00
-2.641056478023529053e-01,3.526223971274067281e+00
-2.634654045104980469e-01,3.526245038438681867e+00
-2.628251314163208008e-01,3.526265585482780018e+00
-2.621848881244659424e-01,3.526285748030720590e+00
-2.615446448326110840e-01,3.526305673394157125e+00
-2.609043717384338379e-01,3.526325497314362067e+00
-2.602641284465789795e-01,3.526345363068710270e+00
-2.596238553524017334e-01,3.526365405343985238e+00
-2.589836120605468750e-01,3.526385742455887318e+00
-2.583433389663696289e-01,3.526406503863119379e+00
-2.577030956745147705e-01,3.526427806039707846e+00
-2.570628523826599121e-01,3.526449782807567601e+00
-2.564225792884826660e-01,3.526472527394798107e+00
-2.557823359966278076e-01,3.526496132322788135e+00
-2.551420629024505615e-01,3.526520730311737850e+00
-2.545018196105957031e-01,3.526546402629549437e+00
-2.538615465164184570e-01,3.526573234725390638e+00
-2.532213032245635986e-01,3.526601316588889645e+00
-2.525810599327087402e-01,3.526630700820543751e+00
-2.519407868385314941e-01,3.526661503280927867e+00
-2.513005435466766357e-01,3.526693754091338562e+00
-2.506602704524993896e-01,3.526727534453931945e+00
-2.500200271606445312e-01,3.526762889888355623e+00
-2.493797689676284790e-01,3.526799868756022693e+00
-2.487395107746124268e-01,3.526838500441860091e+00
-2.480992525815963745e-01,3.526878840323454778e+00
-2.474589943885803223e-01,3.526920912919870421e+00
-2.468187510967254639e-01,3.526964699783430746e+00
-2.461784929037094116e-01,3.527010259037547613e+00
-2.455382347106933594e-01,3.527057584786251532e+00
-2.448979765176773071e-01,3.527106675735077523e+00
-2.442577183246612549e-01,3.527157531985803729e+00
-2.436174601316452026e-01,3.527210108742925954e+00
-2.429772019386291504e-01,3.527264444594523152e+00
-2.423369437456130981e-01,3.527320461882533120e+00
-2.416967004537582397e-01,3.527378175732291510e+00
-2.410564422607421875e-01,3.527437503654763162e+00
-2.404161840677261353e-01,3.527498429929837087e+00
-2.397759258747100830e-01,3.527560874575759620e+00
-2.391356676816940308e-01,3.527624845232377737e+00
-2.384954094886779785e-01,3.527690211965804234e+00
-2.378551512956619263e-01,3.527756979264467851e+00
-2.372149080038070679e-01,3.527825015734971537e+00
-2.365746498107910156e-01,3.527894289296249042e+00
-2.359343916177749634e-01,3.527964708419077056e+00
-2.352941334247589111e-01,3.528036188050193811e+00
-2.346538752317428589e-01,3.528108650009566638e+00
-2.340136170387268066e-01,3.528182024805315287e+00
-2.333733588457107544e-01,3.528256194277356705e+00
-2.327331155538558960e-01,3.528331052894669639e+00
-2.320928573608398438e-01,3.528406567523215465e+00
-2.314525991678237915e-01,3.528482578890081989e+00
-2.308123409748077393e-01,3.528559028516639273e+00
-2.301720827817916870e-01,3.528635810039106424e+00
-2.295318245887756348e-01,3.528712818149500663e+00
-2.288915663957595825e-01,3.528789947005031014e+00
-2.282513231039047241e-01,3.528867124135260713e+00
-2.276110649108886719e-01,3.528944231609405069e+00
-2.269708067178726196e-01,3.529021166698013356e+00
-2.263305485248565674e-01,3.529097854157591918e+00
-2.256902903318405151e-01,3.529174153227539357e+00
-2.250500321388244629e-01,3.529250034372578781e+00
-2.244097739458084106e-01,3.529325355884640025e+00
-2.237695306539535522e-01,3.529400060679348528e+00
-2.231292724609375000e-01,3.529474030612069324e+00
-2.224890142679214478e-01,3.529547198557270171e+00
-2.218487560749053955e-01,3.529619478257557397e+00
-2.212084978818893433e-01,3.529690774351993632e+00
-2.205682396888732910e-01,3.529761043733696368e+00
-2.199279814958572388e-01,3.529830188717412831e+00
-2.192877382040023804e-01,3.529898144219524969e+00
-2.186474800109863281e-01,3.529964847138527873e+00
-2.180072218179702759e-01,3.530030219338704534e+00
-2.173669636249542236e-01,3.530094234276962339e+00
-2.167267054319381714e-01,3.530156821126646971e+00
-2.160864472389221191e-01,3.530217899515708524e+00
-2.154461890459060669e-01,3.530277441423801399e+00
-2.148059457540512085e-01,3.530335407376219869e+00
-2.141656875610351562e-01,3.530391761851179755e+00
-2.135254293680191040e-01,3.530446433910663373e+00
-2.128851711750030518e-01,3.530499422656894204e+00
-2.122449129819869995e-01,3.530550666632336743e+00
-2.116046547889709473e-01,3.530600161611091359e+00
-2.109643965959548950e-01,3.530647876518164807e+00
-2.103241533041000366e-01,3.530693775864742978e+00
-2.096838951110839844e-01,3.530737841361309304e+00
-2.090436369180679321e-01,3.530780046921449866e+00
-2.084033787250518799e-01,3.530820404125191381e+00
-2.077631205320358276e-01,3.530858873238044371e+00
-2.071228623390197754e-01,3.530895441379113375e+00
-2.064826041460037231e-01,3.530930110777265263e+00
-2.058423459529876709e-01,3.530962837314535641e+00
-2.052021026611328125e-01,3.530993650186568189e+00
-2.045618444681167603e-01,3.531022516734132033e+00
-2.039215862751007080e-01,3.531049427746419944e+00
-2.032813280820846558e-01,3.531074382638200504e+00
-2.026410698890686035e-01,3.531097371422664111e+00
-2.020008116960525513e-01,3.531118357774500005e+00
-2.013605535030364990e-01,3.531137391633007994e+00
-2.007203102111816406e-01,3.531154391157656391e+00
-2.000800520181655884e-01,3.531169373371298548e+00
-1.994397938251495361e-01,3.531182327106937358e+00
-1.987995356321334839e-01,3.531193215424046628e+00
-1.981592774391174316e-01,3.531202033204050572e+00
-1.975190192461013794e-01,3.531208745308328290e+00
-1.968787610530853271e-01,3.531213341168906172e+00
-1.962385177612304688e-01,3.531215777244148590e+00
-1.955982595682144165e-01,3.531216031322555349e+00
-1.949580013751983643e-01,3.531214064048532997e+00
-1.943177431821823120e-01,3.531209837704906818e+00
-1.936774849891662598e-01,3.531203304564697998e+00
-1.930372267961502075e-01,3.531194400213823137e+00
-1.923969686031341553e-01,3.531183119576557061e+00
-1.917567253112792969e-01,3.531169360353134223e+00
-1.911164671182632446e-01,3.531153077358951453e+00
-1.904762089252471924e-01,3.531134203488895285e+00
-1.898359507322311401e-01,3.531112674883604363e+00
-1.891956925392150879e-01,3.531088406984899564e+00
-1.885554343461990356e-01,3.531061331398793968e+00
-1.879151761531829834e-01,3.531031335212875266e+00
-1.872749328613281250e-01,3.530998372271966890e+00
-1.866346746683120728e-01,3.530962305620874098e+00
-1.859944164752960205e-01,3.530923055545995837e+00
-1.853541582822799683e-01,3.530880515940983955e+00
-1.847139000892639160e-01,3.530834575553648325e+00
-1.840736418962478638e-01,3.530785102739685044e+00
-1.834333837032318115e-01,3.530732007013797080e+00
-1.827931404113769531e-01,3.530675154385012782e+00
-1.821528822183609009e-01,3.530614423349160980e+00
-1.815126240253448486e-01,3.530549649496893316e+00
-1.808723658323287964e-01,3.530480712974147117e+00
-1.802321076393127441e-01,3.530407501512829338e+00
-1.795918494462966919e-01,3.530329838055634273e+00
-1.789515912532806396e-01,3.530247598646232277e+00
-1.783113479614257812e-01,3.530160622561229200e+00
-1.776710897684097290e-01,3.530068760648144455e+00
-1.770308315753936768e-01,3.529971842075687150e+00
-1.763905733823776245e-01,3.529869737522937978e+00
-1.757503151893615723e-01,3.529762304621987923e+00
-1.751100569963455200e-01,3.529649306641391426e+00
-1.744697988033294678e-01,3.529530656224383556e+00
-1.738295555114746094e-01,3.529406176649936278e+00
-1.731892973184585571e-01,3.529275705783478045e+00
-1.725490391254425049e-01,3.529139061047716019e+00
-1.719087809324264526e-01,3.528996130425343658e+00
-1.712685227394104004e-01,3.528846709434591222e+00
-1.706282645463943481e-01,3.528690687484952626e+00
-1.699880063533782959e-01,3.528527876355266546e+00
-1.693477630615234375e-01,3.528358118551887301e+00
-1.687075048685073853e-01,3.528181290821370553e+00
-1.680672466754913330e-01,3.527997270289679577e+00
-1.674269884824752808e-01,3.527805871729212228e+00
-1.667867302894592285e-01,3.527606975586530247e+00
-1.661464720964431763e-01,3.527400493254349456e+00
-1.655062139034271240e-01,3.527186229543624041e+00
-1.648659706115722656e-01,3.526964131844939843e+00
-1.642257124185562134e-01,3.526734041187228108e+00
-1.635854542255401611e-01,3.526495909012115071e+00
-1.629451960325241089e-01,3.526249600761079073e+00
-1.623049378395080566e-01,3.525995041814311559e+00
-1.616646796464920044e-01,3.525732167360631664e+00
-1.610244214534759521e-01,3.525460898541361132e+00
-1.603841632604598999e-01,3.525181181536402697e+00
-1.597439199686050415e-01,3.524892974004282475e+00
-1.591036617755889893e-01,3.524596253225666054e+00
-1.584634035825729370e-01,3.524290947773419891e+00
-1.578231453895568848e-01,3.523977103681680045e+00
-1.571828871965408325e-01,3.523654672027165091e+00
-1.565426290035247803e-01,3.523323696742139521e+00
-1.559023708105087280e-01,3.522984215259620022e+00
-1.552621275186538696e-01,3.522636237327802178e+00
-1.546218693256378174e-01,3.522279818896718595e+00
-1.539816111326217651e-01,3.521915027837071666e+00
-1.533413529396057129e-01,3.521541955318152617e+00
-1.527010947465896606e-01,3.521160685207375796e+00
-1.520608365535736084e-01,3.520771359296544389e+00
-1.514205783605575562e-01,3.520374061679527600e+00
-1.507803350687026978e-01,3.519968964325121075e+00
-1.501400768756866455e-01,3.519556196969078066e+00
-1.494998186826705933e-01,3.519135921793139055e+00
-1.488595604896545410e-01,3.518708343452379594e+00
-1.482193022966384888e-01,3.518273676514929615e+00
-1.475790441036224365e-01,3.517832109902839566e+00
-1.469387859106063843e-01,3.517383886157930295e+00
-1.462985426187515259e-01,3.516929262053637650e+00
-1.456582844257354736e-01,3.516468474196460470e+00
-1.450180262327194214e-01,3.516001797821481034e+00
-1.443777680397033691e-01,3.515529528131556170e+00
-1.437375098466873169e-01,3.515051976286008628e+00
-1.430972516536712646e-01,3.514569439151700614e+00
-1.424569934606552124e-01,3.514082278518051439e+00
-1.418167501688003540e-01,3.513590795884307116e+00
-1.411764919757843018e-01,3.513095369297349002e+00
-1.405362337827682495e-01,3.512596326718820716e+00
-1.398959755897521973e-01,3.512094090123065726e+00
-1.392557173967361450e-01,3.511588999711686032e+00
-1.386154592037200928e-01,3.511081463601072539e+00
-1.379752010107040405e-01,3.510571903398752802e+00
-1.373349577188491821e-01,3.510060737908816453e+00
-1.366946995258331299e-01,3.509548316924631983e+00
-1.360544413328170776e-01,3.509035102266929496e+00
-1.354141831398010254e-01,3.508521512795429231e+00
-1.347739249467849731e-01,3.508007980306728335e+00
-1.341336667537689209e-01,3.507494933305186358e+00
-1.334934085607528687e-01,3.506982819529040896e+00
-1.328531652688980103e-01,3.506472035638893203e+00
-1.322129070758819580e-01,3.505963026561912166e+00
-1.315726488828659058e-01,3.505456241559349095e+00
-1.309323906898498535e-01,3.504952066752697881e+00
-1.302921324968338013e-01,3.504450973038152117e+00
-1.296518743038177490e-01,3.503953314314156131e+00
-1.290116161108016968e-01,3.503459549778680682e+00
-1.283713728189468384e-01,3.502970059495254418e+00
-1.277311146259307861e-01,3.502485212050378216e+00
-1.270908564329147339e-01,3.502005391704932080e+00
-1.264505982398986816e-01,3.501530981644792817e+00
-1.258103400468826294e-01,3.501062294218191262e+00
-1.251700818538665771e-01,3.500599699932326558e+00
-1.245298311114311218e-01,3.500143494313477710e+00
-1.238895729184150696e-01,3.499693998727724686e+00
-1.232493147253990173e-01,3.499251464404407042e+00
-1.226090639829635620e-01,3.498816178257056819e+00
-1.219688057899475098e-01,3.498388365244868847e+00
-1.213285475969314575e-01,3.497968208430645820e+00
-1.206882894039154053e-01,3.497555962710110489e+00
-1.200480386614799500e-01,3.497151767238528830e+00
-1.194077804684638977e-01,3.496755753546684886e+00
-1.187675222754478455e-01,3.496368028968333874e+00
-1.181272715330123901e-01,3.495988721506440911e+00
-1.174870133399963379e-01,3.495617862509691420e+00
-1.168467551469802856e-01,3.495255492090357130e+00
-1.162064969539642334e-01,3.494901624127265016e+00
-1.155662462115287781e-01,3.494556209570778282e+00
-1.149259880185127258e-01,3.494219203919839423e+00
-1.142857298254966736e-01,3.493890528439448140e+00
-1.136454790830612183e-01,3.493570070358778423e+00
-1.130052208900451660e-01,3.493257668599327737e+00
-1.123649626970291138e-01,3.492953152755593038e+00
-1.117247045040130615e-01,3.492656318182494335e+00
-1.110844537615776062e-01,3.492366942088017012e+00
-1.104441955685615540e-01,3.492084739412749883e+00
-1.098039373755455017e-01,3.491809451240419193e+00
-1.091636791825294495e-01,3.491540742973564093e+00
-1.085234284400939941e-01,3.491278256429561466e+00
-1.078831702470779419e-01,3.491021653605221875e+00
-1.072429120540618896e-01,3.490770516975393090e+00
-1.066026613116264343e-01,3.490524447880586578e+00
-1.059624031186103821e-01,3.490282978946565251e+00
-1.053221449255943298e-01,3.490045694358307582e+00
-1.046818867325782776e-01,3.489812081821797474e+00
-1.040416359901428223e-01,3.489581667385733610e+00
-1.034013777971267700e-01,3.489353959320593113e+00
-1.027611196041107178e-01,3.489128401283235981e+00
-1.021208688616752625e-01,3.488904492339018226e+00
-1.014806106686592102e-01,3.488681675641844393e+00
-1.008403524756431580e-01,3.488459428213744218e+00
-1.002000942826271057e-01,3.488237189579547426e+00
-9.955984354019165039e-02,3.488014429284221229e+00
-9.891958534717559814e-02,3.487790535191662933e+00
-9.827932715415954590e-02,3.487565047038494459e+00
-9.763907641172409058e-02,3.487337380698146028e+00
-9.699881821870803833e-02,3.487107020025567827e+00
-9.635856002569198608e-02,3.486873454649954240e+00
-9.571830183267593384e-02,3.486636152860362436e+00
-9.507805109024047852e-02,3.486394663075800260e+00
-9.443779289722442627e-02,3.486148509461155953e+00
-9.379753470420837402e-02,3.485897233770848480e+00
-9.315727651119232178e-02,3.485640408825109393e+00
-9.251702576875686646e-02,3.485377686329426794e+00
-9.187676757574081421e-02,3.485108638895952460e+00
-9.123650938272476196e-02,3.484832980435599747e+00
-9.059625864028930664e-02,3.484550395859303151e+00
-8.995600044727325439e-02,3.484260605660438159e+00
-8.931574225425720215e-02,3.483963418264515166e+00
-8.867548406124114990e-02,3.483658592424863976e+00
-8.803523331880569458e-02,3.483346030319947495e+00
-8.739497512578964233e-02,3.483025594608705422e+00
-8.675471693277359009e-02,3.482697246145615377e+00
-8.611446619033813477e-02,3.482360956980355748e+00
-8.547420799732208252e-02,3.482016744157695243e+00
-8.483394980430603027e-02,3.481664705121972681e+00
-8.419369161128997803e-02,3.481304944378604826e+00
-8.355344086885452271e-02,3.480937646965045928e+00
-8.291318267583847046e-02,3.480562987249352869e+00
-8.227292448282241821e-02,3.480181292290012607e+00
-8.163267374038696289e-02,3.479792818234401786e+00
-8.099241554737091064e-02,3.479397907410596069e+00
-8.035215735435485840e-02,3.478997004072136079e+00
-7.971189916133880615e-02,3.478590484251646409e+00
-7.907164841890335083e-02,3.478178902349175594e+00
-7.843139022588729858e-02,3.477762723585704929e+00
-7.779113203287124634e-02,3.477342551988445329e+00
-7.715088129043579102e-02,3.476918945211766143e+00
-7.651062309741973877e-02,3.476492536806349953e+00
-7.587036490440368652e-02,3.476064018137681622e+00
-7.523010671138763428e-02,3.475634044767902608e+00
-7.458985596895217896e-02,3.475203367591242376e+00
-7.394959777593612671e-02,3.474772695828006075e+00
-7.330933958292007446e-02,3.474342793115370753e+00
-7.266908884048461914e-02,3.473914444246622768e+00
-7.202883064746856689e-02,3.473488423999902874e+00
-7.138857245445251465e-02,3.473065526138225501e+00
-7.074831426143646240e-02,3.472646562255572444e+00
-7.010806351900100708e-02,3.472232312942522547e+00
-6.946780532598495483e-02,3.471823591088855743e+00
-6.882754713296890259e-02,3.471421186436548290e+00
-6.818728893995285034e-02,3.471025861525179224e+00
-6.754703819751739502e-02,3.470638422905715892e+00
-6.690678000450134277e-02,3.470259564769484051e+00
-6.626652181148529053e-02,3.469890022633034476e+00
-6.562627106904983521e-02,3.469530518710508993e+00
-6.498601287603378296e-02,3.469181681976559517e+00
-6.434575468301773071e-02,3.468844166775193472e+00
-6.370549649000167847e-02,3.468518559007510937e+00
-6.306524574756622314e-02,3.468205390184326831e+00
-6.242498755455017090e-02,3.467905158456131787e+00
-6.178473308682441711e-02,3.467618327166317016e+00
-6.114447489380836487e-02,3.467345327376897046e+00
-6.050422042608261108e-02,3.467086469606791788e+00
-5.986396223306655884e-02,3.466842021411275176e+00
-5.922370776534080505e-02,3.466612250879756552e+00
-5.858344957232475281e-02,3.466397268721270741e+00
-5.794319510459899902e-02,3.466197248881220272e+00
-5.730293691158294678e-02,3.466012143265614576e+00
-5.666268244385719299e-02,3.465841938986347515e+00
-5.602242797613143921e-02,3.465686556547681541e+00
-5.538216978311538696e-02,3.465545769970613144e+00
-5.474191531538963318e-02,3.465419373859923269e+00
-5.410165712237358093e-02,3.465307044003512082e+00
-5.346140265464782715e-02,3.465208355928431683e+00
-5.282114446163177490e-02,3.465122891104349900e+00
-5.218088999390602112e-02,3.465050113950731259e+00
-5.154063552618026733e-02,3.464989398081730343e+00
-5.090037733316421509e-02,3.464940113702251523e+00
-5.026012286543846130e-02,3.464901507649466250e+00
-4.961986467242240906e-02,3.464872817955298334e+00
-4.897961020469665527e-02,3.464853205319492702e+00
-4.833935201168060303e-02,3.464841733838937898e+00
-4.769909754395484924e-02,3.464837464220958729e+00
-4.705884307622909546e-02,3.464839398854157260e+00
-4.641858488321304321e-02,3.464846491504097514e+00
-4.577833041548728943e-02,3.464857653452948050e+00
-4.513807222247123718e-02,3.464871774102419089e+00
-4.449781775474548340e-02,3.464887674612595170e+00
-4.385755956172943115e-02,3.464904227949885396e+00
-4.321730509400367737e-02,3.464920204453151520e+00
-4.257704690098762512e-02,3.464934426043531079e+00
-4.193679243326187134e-02,3.464945647124312522e+00
-4.129653796553611755e-02,3.464952674330822546e+00
-4.065627977252006531e-02,3.464954305605622231e+00
-4.001602530479431152e-02,3.464949349782265653e+00
-3.937576711177825928e-02,3.464936622983448622e+00
-3.873551264405250549e-02,3.464914989340076801e+00
-3.809525445103645325e-02,3.464883309705560244e+00
-3.745499998331069946e-02,3.464840515687980904e+00
-3.681474179029464722e-02,3.464785588609157863e+00
-3.617448732256889343e-02,3.464717525348781635e+00
-3.553423285484313965e-02,3.464635405773064836e+00
-3.489397466182708740e-02,3.464538362080769041e+00
-3.425372019410133362e-02,3.464425602333510490e+00
-3.361346200108528137e-02,3.464296404303546684e+00
-3.297320753335952759e-02,3.464150139424424957e+00
-3.233294934034347534e-02,3.463986243942821730e+00
-3.169269487261772156e-02,3.463804240752759611e+00
-3.105243854224681854e-02,3.463603763708334782e+00
-3.041218221187591553e-02,3.463384510258224580e+00
-2.977192588150501251e-02,3.463146328202304502e+00
-2.913166955113410950e-02,3.462889107242820508e+00
-2.849141508340835571e-02,3.462612900939858296e+00
-2.785115875303745270e-02,3.462317814995863330e+00
-2.721090242266654968e-02,3.462004072663840137e+00
-2.657064609229564667e-02,3.461672019629816077e+00
-2.593038976192474365e-02,3.461322113424381897e+00
-2.529013343155384064e-02,3.460954874750528099e+00
-2.464987710118293762e-02,3.460570954938550159e+00
-2.400962263345718384e-02,3.460171143359765722e+00
-2.336936630308628082e-02,3.459756269823200725e+00
-2.272910997271537781e-02,3.459327260436529272e+00
-2.208885364234447479e-02,3.458885169989700081e+00
-2.144859731197357178e-02,3.458431127861363308e+00
-2.080834098160266876e-02,3.457966326490705455e+00
-2.016808465123176575e-02,3.457492098694790794e+00
-1.952782832086086273e-02,3.457009770026852724e+00
-1.888757199048995972e-02,3.456520719424273302e+00
-1.824731752276420593e-02,3.456026519354573168e+00
-1.760706119239330292e-02,3.455528646323165809e+00
-1.696680486202239990e-02,3.455028704465213707e+00
-1.632654853165149689e-02,3.454528324499337444e+00
-1.568629220128059387e-02,3.454029139236673096e+00
-1.504603587090969086e-02,3.453532856110264060e+00
-1.440578047186136246e-02,3.453041127517014974e+00
-1.376552414149045944e-02,3.452555674541438080e+00
-1.312526781111955643e-02,3.452078177278091076e+00
-1.248501241207122803e-02,3.451610365873006181e+00
-1.184475608170032501e-02,3.451153836772920869e+00
-1.120449975132942200e-02,3.450710304588356259e+00
-1.056424342095851898e-02,3.450281342552939279e+00
-9.923987090587615967e-03,3.449868540431395125e+00
-9.283731691539287567e-03,3.449473392552197204e+00
-8.643475361168384552e-03,3.449097413166245296e+00
-8.003219030797481537e-03,3.448741957047650963e+00
-7.362963166087865829e-03,3.448408395205993848e+00
-6.722707301378250122e-03,3.448097956840252110e+00
-6.082450971007347107e-03,3.447811815618085696e+00
-5.442194640636444092e-03,3.447551083462294663e+00
-4.801938775926828384e-03,3.447316733210586293e+00
-4.161682911217212677e-03,3.447109677169565067e+00
-3.521426580846309662e-03,3.446930697380767405e+00
-2.881170483306050301e-03,3.446780479872020742e+00
-2.240914385765790939e-03,3.446659596438471418e+00
-1.600658288225531578e-03,3.446568528617345084e+00
-9.604021906852722168e-04,3.446507612766587236e+00
-3.201460931450128555e-04,3.446477082899089162e+00
3.201460931450128555e-04,3.446477077730809579e+00
9.604021906852722168e-04,3.446507597265505041e+00
1.600658288225531578e-03,3.446568502802882517e+00
2.240914385765790939e-03,3.446659560616521567e+00
2.881170483306050301e-03,3.446780434022816308e+00
3.521426580846309662e-03,3.446930641004081863e+00
4.161682911217212677e-03,3.447109611462195300e+00
4.801938775926828384e-03,3.447316657861096090e+00
5.442194640636444092e-03,3.447550998198536387e+00
6.082450971007347107e-03,3.447811722196697293e+00
6.722707301378250122e-03,3.448097853556576275e+00
7.362963166087865829e-03,3.448408284334044005e+00
8.003219030797481537e-03,3.448741837933606114e+00
8.643475361168384552e-03,3.449097286161480369e+00
9.283731691539287567e-03,3.449473259896358446e+00
9.923987090587615967e-03,3.449868396937397996e+00
1.056424342095851898e-02,3.450281194174187327e+00
1.120449975132942200e-02,3.450710151683232585e+00
1.184475608170032501e-02,3.451153679708395483e+00
1.248501241207122803e-02,3.451610201600662897e+00
1.312526781111955643e-02,3.452078009669713232e+00
1.376552414149045944e-02,3.452555500702021440e+00
1.440578047186136246e-02,3.453040947981447673e+00
1.504603587090969086e-02,3.453532674548977166e+00
1.568629220128059387e-02,3.454028956038456499e+00
1.632654853165149689e-02,3.454528134099786207e+00
1.696680486202239990e-02,3.455028519145188604e+00
1.760706119239330292e-02,3.455528454876632516e+00
1.824731752276420593e-02,3.456026322472408374e+00
1.888757199048995972e-02,3.456520523097606823e+00
1.952782832086086273e-02,3.457009579747934769e+00
2.016808465123176575e-02,3.457491909494851967e+00
2.080834098160266876e-02,3.457966133879184056e+00
2.144859731197357178e-02,3.458430941779942813e+00
2.208885364234447479e-02,3.458884981430226269e+00
2.272910997271537781e-02,3.459327070003368476e+00
2.336936630308628082e-02,3.459756078100808541e+00
2.400962263345718384e-02,3.460170950910982590e+00
2.464987710118293762e-02,3.460570785419293305e+00
2.529013343155384064e-02,3.460954689839929266e+00
2.593038976192474365e-02,3.461321936119805098e+00
2.657064609229564667e-02,3.461671836215051812e+00
2.721090242266654968e-02,3.462003903671630578e+00
2.785115875303745270e-02,3.462317641053170636e+00
2.849141508340835571e-02,3.462612734869217057e+00
2.913166955113410950e-02,3.462888948858787508e+00
2.977192588150501251e-02,3.463146166534038173e+00
3.041218221187591553e-02,3.463384366661871105e+00
3.105243854224681854e-02,3.463603617450119021e+00
3.169269487261772156e-02,3.463804092605225371e+00
3.233294934034347534e-02,3.463986103411905937e+00
3.297320753335952759e-02,3.464150006262134873e+00
3.361346200108528137e-02,3.464296286137040326e+00
3.425372019410133362e-02,3.464425475706507385e+00
3.489397466182708740e-02,3.464538242480109886e+00
3.553423285484313965e-02,3.464635292930267951e+00
3.617448732256889343e-02,3.464717418996285492e+00
3.681474179029464722e-02,3.464785488481182174e+00
3.745499998331069946e-02,3.464840421521296676e+00
3.809525445103645325e-02,3.464883216036197311e+00
3.873551264405250549e-02,3.464914901435958150e+00
3.937576711177825928e-02,3.464936531421681565e+00
4.001602530479431152e-02,3.464949255465210154e+00
4.065627977252006531e-02,3.464954225397615772e+00
4.129653796553611755e-02,3.464952599380288767e+00
4.193679243326187134e-02,3.464945577161113732e+00
4.257704690098762512e-02,3.464934360805234093e+00
4.321730509400367737e-02,3.464920137608470618e+00
4.385755956172943115e-02,3.464904165751693021e+00
4.449781775474548340e-02,3.464887622055006666e+00
4.513807222247123718e-02,3.464871720421615287e+00
4.577833041548728943e-02,3.464857608188446569e+00
4.641858488321304321e-02,3.464846445369865080e+00
4.705884307622909546e-02,3.464839356153198935e+00
4.769909754395484924e-02,3.464837421150155805e+00
4.833935201168060303e-02,3.464841697372448959e+00
4.897961020469665527e-02,3.464853168614528300e+00
4.961986467242240906e-02,3.464872784124607197e+00
5.026012286543846130e-02,3.464901476500717337e+00
5.090037733316421509e-02,3.464940082665448173e+00
5.154063552618026733e-02,3.464989373952419793e+00
5.218088999390602112e-02,3.465050089790707943e+00
5.282114446163177490e-02,3.465122867106721127e+00
5.346140265464782715e-02,3.465208333948689212e+00
5.410165712237358093e-02,3.465307022346056698e+00
5.474191531538963318e-02,3.465419355478943864e+00
5.538216978311538696e-02,3.465545754478926099e+00
5.602242797613143921e-02,3.465686540062887566e+00
5.666268244385719299e-02,3.465841923966405780e+00
5.730293691158294678e-02,3.466012129594640001e+00
5.794319510459899902e-02,3.466197236451063812e+00
5.858344957232475281e-02,3.466397255818216117e+00
5.922370776534080505e-02,3.466612240635729592e+00
5.986396223306655884e-02,3.466842012126153616e+00
6.050422042608261108e-02,3.467086461199607950e+00
6.114447489380836487e-02,3.467345318686255506e+00
6.178473308682441711e-02,3.467618319313832576e+00
6.242498755455017090e-02,3.467905151368379180e+00
6.306524574756622314e-02,3.468205382195820974e+00
6.370549649000167847e-02,3.468518555409781712e+00
6.434575468301773071e-02,3.468844163538014946e+00
6.498601287603378296e-02,3.469181679066848822e+00
6.562627106904983521e-02,3.469530515575353746e+00
6.626652181148529053e-02,3.469890017477502031e+00
6.690678000450134277e-02,3.470259560150032563e+00
6.754703819751739502e-02,3.470638419146833797e+00
6.818728893995285034e-02,3.471025859844697692e+00
6.882754713296890259e-02,3.471421184635343771e+00
6.946780532598495483e-02,3.471823589749571060e+00
7.010806351900100708e-02,3.472232311748791211e+00
7.074831426143646240e-02,3.472646559917241582e+00
7.138857245445251465e-02,3.473065523869339977e+00
7.202883064746856689e-02,3.473488422151980615e+00
7.266908884048461914e-02,3.473914442457362917e+00
7.330933958292007446e-02,3.474342792454365725e+00
7.394959777593612671e-02,3.474772695125469379e+00
7.458985596895217896e-02,3.475203366969669361e+00
7.523010671138763428e-02,3.475634043669186379e+00
7.587036490440368652e-02,3.476064017248480909e+00
7.651062309741973877e-02,3.476492535950830742e+00
7.715088129043579102e-02,3.476918944458044614e+00
7.779113203287124634e-02,3.477342551656779079e+00
7.843139022588729858e-02,3.477762723294123504e+00
7.907164841890335083e-02,3.478178902093106650e+00
7.971189916133880615e-02,3.478590483727481253e+00
8.035215735435485840e-02,3.478997003678410138e+00
8.099241554737091064e-02,3.479397907065925999e+00
8.163267374038696289e-02,3.479792817932997107e+00
8.227292448282241821e-02,3.480181292158366801e+00
8.291318267583847046e-02,3.480562987134477204e+00
8.355344086885452271e-02,3.480937646864911361e+00
8.419369161128997803e-02,3.481304944175154681e+00
8.483394980430603027e-02,3.481664704945006683e+00
8.547420799732208252e-02,3.482016744003930242e+00
8.611446619033813477e-02,3.482360956846892286e+00
8.675471693277359009e-02,3.482697246079490050e+00
8.739497512578964233e-02,3.483025594551433457e+00
8.803523331880569458e-02,3.483346030270396021e+00
8.867548406124114990e-02,3.483658592360624251e+00
8.931574225425720215e-02,3.483963418209054197e+00
8.995600044727325439e-02,3.484260605596662952e+00
9.059625864028930664e-02,3.484550395818095669e+00
9.123650938272476196e-02,3.484832980423778981e+00
9.187676757574081421e-02,3.485108638880709542e+00
9.251702576875686646e-02,3.485377686311973200e+00
9.315727651119232178e-02,3.485640408795164458e+00
9.379753470420837402e-02,3.485897233748394886e+00
9.443779289722442627e-02,3.486148509441935328e+00
9.507805109024047852e-02,3.486394663057016174e+00
9.571830183267593384e-02,3.486636152852340409e+00
9.635856002569198608e-02,3.486873454643108161e+00
9.699881821870803833e-02,3.487107020019732939e+00
9.763907641172409058e-02,3.487337380693177558e+00
9.827932715415954590e-02,3.487565047028985621e+00
9.891958534717559814e-02,3.487790535185379071e+00
9.955984354019165039e-02,3.488014429278125661e+00
1.002000942826271057e-01,3.488237189576963715e+00
1.008403524756431580e-01,3.488459428211555746e+00
1.014806106686592102e-01,3.488681675639992541e+00
1.021208688616752625e-01,3.488904492337453256e+00
1.027611196041107178e-01,3.489128401280923164e+00
1.034013777971267700e-01,3.489353959318363785e+00
1.040416359901428223e-01,3.489581667383621522e+00
1.046818867325782776e-01,3.489812081821205059e+00
1.053221449255943298e-01,3.490045694357477135e+00
1.059624031186103821e-01,3.490282978946146475e+00
1.066026613116264343e-01,3.490524447880001269e+00
1.072429120540618896e-01,3.490770516974608828e+00
1.078831702470779419e-01,3.491021653604482466e+00
1.085234284400939941e-01,3.491278256428943294e+00
1.091636791825294495e-01,3.491540742973391787e+00
1.098039373755455017e-01,3.491809451240179385e+00
1.104441955685615540e-01,3.492084739412550931e+00
1.110844537615776062e-01,3.492366942087850923e+00
1.117247045040130615e-01,3.492656318182273623e+00
1.123649626970291138e-01,3.492953152755409629e+00
1.130052208900451660e-01,3.493257668599174970e+00
1.136454790830612183e-01,3.493570070358651858e+00
1.142857298254966736e-01,3.493890528439369092e+00
1.149259880185127258e-01,3.494219203919795458e+00
1.155662462115287781e-01,3.494556209570742311e+00
1.162064969539642334e-01,3.494901624127191297e+00
1.168467551469802856e-01,3.495255492090296734e+00
1.174870133399963379e-01,3.495617862509651452e+00
1.181272715330123901e-01,3.495988721506408048e+00
1.187675222754478455e-01,3.496368028968320107e+00
1.194077804684638977e-01,3.496755753546674228e+00
1.200480386614799500e-01,3.497151767238519504e+00
1.206882894039154053e-01,3.497555962710091393e+00
1.213285475969314575e-01,3.497968208430633830e+00
1.219688057899475098e-01,3.498388365244855969e+00
1.226090639829635620e-01,3.498816178257046161e+00
1.232493147253990173e-01,3.499251464404402157e+00
1.238895729184150696e-01,3.499693998727722466e+00
1.245298311114311218e-01,3.500143494313475045e+00
1.251700818538665771e-01,3.500599699932321673e+00
1.258103400468826294e-01,3.501062294218187709e+00
1.264505982398986816e-01,3.501530981644789264e+00
1.270908564329147339e-01,3.502005391704929416e+00
1.277311146259307861e-01,3.502485212050375551e+00
1.283713728189468384e-01,3.502970059495253086e+00
1.290116161108016968e-01,3.503459549778679349e+00
1.296518743038177490e-01,3.503953314314154799e+00
1.302921324968338013e-01,3.504450973038150785e+00
1.309323906898498535e-01,3.504952066752696993e+00
1.315726488828659058e-01,3.505456241559348207e+00
1.322129070758819580e-01,3.505963026561912166e+00
1.328531652688980103e-01,3.506472035638892759e+00
1.334934085607528687e-01,3.506982819529040007e+00
1.341336667537689209e-01,3.507494933305186358e+00
1.347739249467849731e-01,3.508007980306728335e+00
1.354141831398010254e-01,3.508521512795429231e+00
1.360544413328170776e-01,3.509035102266929051e+00
1.366946995258331299e-01,3.509548316924631095e+00
1.373349577188491821e-01,3.510060737908816009e+00
1.379752010107040405e-01,3.510571903398752358e+00
1.386154592037200928e-01,3.511081463601072095e+00
1.392557173967361450e-01,3.511588999711686032e+00
1.398959755897521973e-01,3.512094090123065726e+00
1.405362337827682495e-01,3.512596326718820716e+00
1.411764919757843018e-01,3.513095369297349002e+00
1.418167501688003540e-01,3.513590795884306672e+00
1.424569934606552124e-01,3.514082278518051883e+00
1.430972516536712646e-01,3.514569439151700614e+00
1.437375098466873169e-01,3.515051976286008184e+00
1.443777680397033691e-01,3.515529528131556614e+00
1.450180262327194214e-01,3.516001797821480590e+00
1.456582844257354736e-01,3.516468474196460470e+00
1.462985426187515259e-01,3.516929262053637650e+00
1.469387859106063843e-01,3.517383886157930295e+00
1.475790441036224365e-01,3.517832109902839122e+00
1.482193022966384888e-01,3.518273676514930060e+00
1.488595604896545410e-01,3.518708343452380038e+00
1.494998186826705933e-01,3.519135921793139055e+00
1.501400768756866455e-01,3.519556196969078066e+00
1.507803350687026978e-01,3.519968964325121519e+00
1.514205783605575562e-01,3.520374061679527600e+00
1.520608365535736084e-01,3.520771359296543945e+00
1.527010947465896606e-01,3.521160685207375796e+00
1.533413529396057129e-01,3.521541955318152617e+00
1.539816111326217651e-01,3.521915027837071666e+00
1.546218693256378174e-01,3.522279818896718595e+00
1.552621275186538696e-01,3.522636237327802178e+00
1.559023708105087280e-01,3.522984215259619578e+00
1.565426290035247803e-01,3.523323696742139521e+00
1.571828871965408325e-01,3.523654672027165091e+00
1.578231453895568848e-01,3.523977103681679601e+00
1.584634035825729370e-01,3.524290947773419891e+00
1.591036617755889893e-01,3.524596253225666054e+00
1.597439199686050415e-01,3.524892974004282475e+00
1.603841632604598999e-01,3.525181181536402697e+00
1.610244214534759521e-01,3.525460898541361132e+00
1.616646796464920044e-01,3.525732167360632108e+00
1.623049378395080566e-01,3.525995041814311115e+00
1.629451960325241089e-01,3.526249600761079517e+00
1.635854542255401611e-01,3.526495909012115071e+00
1.642257124185562134e-01,3.526734041187228108e+00
1.648659706115722656e-01,3.526964131844939843e+00
1.655062139034271240e-01,3.527186229543624485e+00
1.661464720964431763e-01,3.527400493254349456e+00
1.667867302894592285e-01,3.527606975586530247e+00
1.674269884824752808e-01,3.527805871729212228e+00
1.680672466754913330e-01,3.527997270289680021e+00
1.687075048685073853e-01,3.528181290821370553e+00
1.693477630615234375e-01,3.528358118551887301e+00
1.699880063533782959e-01,3.528527876355266990e+00
1.706282645463943481e-01,3.528690687484952626e+00
1.712685227394104004e-01,3.528846709434591222e+00
1.719087809324264526e-01,3.528996130425343658e+00
1.725490391254425049e-01,3.529139061047716019e+00
1.731892973184585571e-01,3.529275705783478045e+00
1.738295555114746094e-01,3.529406176649936278e+00
1.744697988033294678e-01,3.529530656224383556e+00
1.751100569963455200e-01,3.529649306641390982e+00
1.757503151893615723e-01,3.529762304621987923e+00
1.763905733823776245e-01,3.529869737522937534e+00
1.770308315753936768e-01,3.529971842075687150e+00
1.776710897684097290e-01,3.530068760648144455e+00
1.783113479614257812e-01,3.530160622561228756e+00
1.789515912532806396e-01,3.530247598646232277e+00
1.795918494462966919e-01,3.530329838055633829e+00
1.802321076393127441e-01,3.530407501512829338e+00
1.808723658323287964e-01,3.530480712974147117e+00
1.815126240253448486e-01,3.530549649496893316e+00
1.821528822183609009e-01,3.530614423349160980e+00
1.827931404113769531e-01,3.530675154385012782e+00
1.834333837032318115e-01,3.530732007013797080e+00
1.840736418962478638e-01,3.530785102739685044e+00
1.847139000892639160e-01,3.530834575553648325e+00
1.853541582822799683e-01,3.530880515940983955e+00
1.859944164752960205e-01,3.530923055545995837e+00
1.866346746683120728e-01,3.530962305620874098e+00
1.872749328613281250e-01,3.530998372271967334e+00
1.879151761531829834e-01,3.531031335212875266e+00
1.885554343461990356e-01,3.531061331398793968e+00
1.891956925392150879e-01,3.531088406984899564e+00
1.898359507322311401e-01,3.531112674883604363e+00
1.904762089252471924e-01,3.531134203488895729e+00
1.911164671182632446e-01,3.531153077358951453e+00
1.917567253112792969e-01,3.531169360353134223e+00
1.923969686031341553e-01,3.531183119576557061e+00
1.930372267961502075e-01,3.531194400213823137e+00
1.936774849891662598e-01,3.531203304564697554e+00
1.943177431821823120e-01,3.531209837704906818e+00
1.949580013751983643e-01,3.531214064048532997e+00
1.955982595682144165e-01,3.531216031322555349e+00
1.962385177612304688e-01,3.531215777244148590e+00
1.968787610530853271e-01,3.531213341168906616e+00
1.975190192461013794e-01,3.531208745308328290e+00
1.981592774391174316e-01,3.531202033204050572e+00
1.987995356321334839e-01,3.531193215424047072e+00
1.994397938251495361e-01,3.531182327106937358e+00
2.000800520181655884e-01,3.531169373371298548e+00
2.007203102111816406e-01,3.531154391157656391e+00
2.013605535030364990e-01,3.531137391633007994e+00
2.020008116960525513e-01,3.531118357774500005e+00
2.026410698890686035e-01,3.531097371422664111e+00
2.032813280820846558e-01,3.531074382638200504e+00
2.039215862751007080e-01,3.531049427746419944e+00
2.045618444681167603e-01,3.531022516734131589e+00
2.052021026611328125e-01,3.530993650186568189e+00
2.058423459529876709e-01,3.530962837314535641e+00
2.064826041460037231e-01,3.530930110777265263e+00
2.071228623390197754e-01,3.530895441379113375e+00
2.077631205320358276e-01,3.530858873238043927e+00
2.084033787250518799e-01,3.530820404125191381e+00
2.090436369180679321e-01,3.530780046921449866e+00
2.096838951110839844e-01,3.530737841361309304e+00
2.103241533041000366e-01,3.530693775864743422e+00
2.109643965959548950e-01,3.530647876518164807e+00
2.116046547889709473e-01,3.530600161611091359e+00
2.122449129819869995e-01,3.530550666632336299e+00
2.128851711750030518e-01,3.530499422656894204e+00
2.135254293680191040e-01,3.530446433910663373e+00
2.141656875610351562e-01,3.530391761851179311e+00
2.148059457540512085e-01,3.530335407376219425e+00
2.154461890459060669e-01,3.530277441423801399e+00
2.160864472389221191e-01,3.530217899515708524e+00
2.167267054319381714e-01,3.530156821126646527e+00
2.173669636249542236e-01,3.530094234276962339e+00
2.180072218179702759e-01,3.530030219338704534e+00
2.186474800109863281e-01,3.529964847138527873e+00
2.192877382040023804e-01,3.529898144219524969e+00
2.199279814958572388e-01,3.529830188717412831e+00
2.205682396888732910e-01,3.529761043733696368e+00
2.212084978818893433e-01,3.529690774351993632e+00
2.218487560749053955e-01,3.529619478257557397e+00
2.224890142679214478e-01,3.529547198557270171e+00
2.231292724609375000e-01,3.529474030612069324e+00
2.237695306539535522e-01,3.529400060679348083e+00
2.244097739458084106e-01,3.529325355884640025e+00
2.250500321388244629e-01,3.529250034372578781e+00
2.256902903318405151e-01,3.529174153227539357e+00
2.263305485248565674e-01,3.529097854157591918e+00
2.269708067178726196e-01,3.529021166698013801e+00
2.276110649108886719e-01,3.528944231609405069e+00
2.282513231039047241e-01,3.528867124135260713e+00
2.288915663957595825e-01,3.528789947005031014e+00
2.295318245887756348e-01,3.528712818149500663e+00
2.301720827817916870e-01,3.528635810039106424e+00
2.308123409748077393e-01,3.528559028516638829e+00
2.314525991678237915e-01,3.528482578890081989e+00
2.320928573608398438e-01,3.528406567523215465e+00
2.327331155538558960e-01,3.528331052894669639e+00
2.333733588457107544e-01,3.528256194277356705e+00
2.340136170387268066e-01,3.528182024805315287e+00
2.346538752317428589e-01,3.528108650009566638e+00
2.352941334247589111e-01,3.528036188050193811e+00
2.359343916177749634e-01,3.527964708419077056e+00
2.365746498107910156e-01,3.527894289296249042e+00
2.372149080038070679e-01,3.527825015734971537e+00
2.378551512956619263e-01,3.527756979264467851e+00
2.384954094886779785e-01,3.527690211965804234e+00
2.391356676816940308e-01,3.527624845232377737e+00
2.397759258747100830e-01,3.527560874575759620e+00
2.404161840677261353e-01,3.527498429929837087e+00
2.410564422607421875e-01,3.527437503654763162e+00
2.416967004537582397e-01,3.527378175732291510e+00
2.423369437456130981e-01,3.527320461882532676e+00
2.429772019386291504e-01,3.527264444594523152e+00
2.436174601316452026e-01,3.527210108742925954e+00
2.442577183246612549e-01,3.527157531985803729e+00
2.448979765176773071e-01,3.527106675735077523e+00
2.455382347106933594e-01,3.527057584786251532e+00
2.461784929037094116e-01,3.527010259037547613e+00
2.468187510967254639e-01,3.526964699783430746e+00
2.474589943885803223e-01,3.526920912919870421e+00
2.480992525815963745e-01,3.526878840323454778e+00
2.487395107746124268e-01,3.526838500441860091e+00
2.493797689676284790e-01,3.526799868756022693e+00
2.500200271606445312e-01,3.526762889888355623e+00
2.506602704524993896e-01,3.526727534453931945e+00
2.513005435466766357e-01,3.526693754091338562e+00
2.519407868385314941e-01,3.526661503280927867e+00
2.525810599327087402e-01,3.526630700820543751e+00
2.532213032245635986e-01,3.526601316588889645e+00
2.538615465164184570e-01,3.526573234725391082e+00
2.545018196105957031e-01,3.526546402629548993e+00
2.551420629024505615e-01,3.526520730311737850e+00
2.557823359966278076e-01,3.526496132322788135e+00
2.564225792884826660e-01,3.526472527394798107e+00
2.570628523826599121e-01,3.526449782807567601e+00
2.577030956745147705e-01,3.526427806039708290e+00
2.583433389663696289e-01,3.526406503863119823e+00
2.589836120605468750e-01,3.526385742455887318e+00
2.596238553524017334e-01,3.526365405343984794e+00
2.602641284465789795e-01,3.526345363068710270e+00
2.609043717384338379e-01,3.526325497314362067e+00
2.615446448326110840e-01,3.526305673394157125e+00
2.621848881244659424e-01,3.526285748030720590e+00
2.628251314163208008e-01,3.526265585482780018e+00
2.634654045104980469e-01,3.526245038438681867e+00
2.641056478023529053e-01,3.526223971274067281e+00
2.647459208965301514e-01,3.526202214657582878e+00
2.653861641883850098e-01,3.526179626184590798e+00
2.660264372825622559e-01,3.526156049171666140e+00
2.666666805744171143e-01,3.526131314179570264e+00
2.673069238662719727e-01,3.526105253173301257e+00
2.679471969604492188e-01,3.526077729486084777e+00
2.685874402523040771e-01,3.526048554295670101e+00
2.692277133464813232e-01,3.526017563201496507e+00
2.698679566383361816e-01,3.525984553816361000e+00
2.705082297325134277e-01,3.525949390711085485e+00
2.711484730243682861e-01,3.525911874512152266e+00
2.717887461185455322e-01,3.525871850973707033e+00
2.724289894104003906e-01,3.525829078359203450e+00
2.730692327022552490e-01,3.525783397756266702e+00
2.737095057964324951e-01,3.525734634646171095e+00
2.743497490882873535e-01,3.525682606945779618e+00
2.749900221824645996e-01,3.525627102343194430e+00
2.756302654743194580e-01,3.525567923805744464e+00
2.762705385684967041e-01,3.525504878817637966e+00
2.769107818603515625e-01,3.525437787348268515e+00
2.775510251522064209e-01,3.525366420288182479e+00
2.781912982463836670e-01,3.525290599355602517e+00
2.788315415382385254e-01,3.525210118901050294e+00
2.794718146324157715e-01,3.525124772253940275e+00
2.801120579242706299e-01,3.525034330840564056e+00
2.807523310184478760e-01,3.524938635877125748e+00
2.813925743103027344e-01,3.524837468545405361e+00
2.820328176021575928e-01,3.524730602702524251e+00
2.826730906963348389e-01,3.524617843178293519e+00
2.833133339881896973e-01,3.524499002953526361e+00
2.839536070823669434e-01,3.524373852631112580e+00
2.845938503742218018e-01,3.524242193911223620e+00
2.852341234683990479e-01,3.524103867850830962e+00
2.858743667602539062e-01,3.523958608728631425e+00
2.865146100521087646e-01,3.523806296124319282e+00
2.871548831462860107e-01,3.523646696633343733e+00
2.877951264381408691e-01,3.523479646479586336e+00
2.884353995323181152e-01,3.523304927848119217e+00
2.890756428241729736e-01,3.523122434675865833e+00
2.897159159183502197e-01,3.522931955065194742e+00
2.903561592102050781e-01,3.522733326874919690e+00
2.909964025020599365e-01,3.522526442826546589e+00
2.916366755962371826e-01,3.522311112922453358e+00
2.922769188880920410e-01,3.522087230412782155e+00
2.929171919822692871e-01,3.521854654453210109e+00
2.935574352741241455e-01,3.521613315725447002e+00
2.941977083683013916e-01,3.521363079985734057e+00
2.948379516601562500e-01,3.521103918075379369e+00
2.954781949520111084e-01,3.520835695305101432e+00
2.961184680461883545e-01,3.520558402509510465e+00
2.967587113380432129e-01,3.520271984983584623e+00
2.973989844322204590e-01,3.519976432710469894e+00
2.980392277240753174e-01,3.519671754374060768e+00
2.986795008182525635e-01,3.519357938747255776e+00
2.993197441101074219e-01,3.519035041201534764e+00
2.999599874019622803e-01,3.518703133248129333e+00
3.006002604961395264e-01,3.518362249278570442e+00
3.012405037879943848e-01,3.518012523844346706e+00
3.018807768821716309e-01,3.517654048076022111e+00
3.025210201740264893e-01,3.517286988168525586e+00
3.031612932682037354e-01,3.516911493750658924e+00
3.038015365600585938e-01,3.516527757457247549e+00
3.044417798519134521e-01,3.516135991895962043e+00
3.050820529460906982e-01,3.515736404797819237e+00
3.057222962379455566e-01,3.515329258146909108e+00
3.063625693321228027e-01,3.514914821350517471e+00
3.070028126239776611e-01,3.514493422259685751e+00
3.076430857181549072e-01,3.514065355482369313e+00
3.082833290100097656e-01,3.513630971543253434e+00
3.089235723018646240e-01,3.513190653012717490e+00
3.095638453960418701e-01,3.512744740402136578e+00
3.102040886878967285e-01,3.512293654058609604e+00
3.108443617820739746e-01,3.511837827356151465e+00
3.114846050739288330e-01,3.511377719096314909e+00
3.121248781681060791e-01,3.510913751731533861e+00
3.127651214599609375e-01,3.510446427606993325e+00
3.134053647518157959e-01,3.509976239207512450e+00
3.140456378459930420e-01,3.509503632825976993e+00
3.146858811378479004e-01,3.509029224850618967e+00
3.153261542320251465e-01,3.508553430344490742e+00
3.159663975238800049e-01,3.508076896320651450e+00
3.166066706180572510e-01,3.507600088393625803e+00
3.172469139099121094e-01,3.507123599422566240e+00
3.178871572017669678e-01,3.506647982241080985e+00
3.185274302959442139e-01,3.506173777358676968e+00
3.191676735877990723e-01,3.505701575497700340e+00
3.198079466819763184e-01,3.505231909768298237e+00
3.204481899738311768e-01,3.504765368344994414e+00
3.210884630680084229e-01,3.504302506956694874e+00
3.217287063598632812e-01,3.503843881945564398e+00
3.223689496517181396e-01,3.503390024275937265e+00
3.230092227458953857e-01,3.502941449973279830e+00
3.236494660377502441e-01,3.502498760477156470e+00
3.242897391319274902e-01,3.502062418441449942e+00
3.249299824237823486e-01,3.501632956396842022e+00
3.255702555179595947e-01,3.501210814237387225e+00
3.262104988098144531e-01,3.500796537224081462e+00
3.268507421016693115e-01,3.500390539064940576e+00
3.274910151958465576e-01,3.499993248415075975e+00
3.281312584877014160e-01,3.499605132337200608e+00
3.287715315818786621e-01,3.499226537065475373e+00
3.294117748737335205e-01,3.498857869362694828e+00
3.300520479679107666e-01,3.498499454563534616e+00
3.306922912597656250e-01,3.498151669718809309e+00
3.313325345516204834e-01,3.497814789984419193e+00
3.319728076457977295e-01,3.497489094690314104e+00
3.326130509376525879e-01,3.497174829082841274e+00
3.332533240318298340e-01,3.496872231311593637e+00
3.338935673236846924e-01,3.496581501249770962e+00
3.345338404178619385e-01,3.496302788379306747e+00
3.351740837097167969e-01,3.496036310310836726e+00
3.358143270015716553e-01,3.495782115006714541e+00
3.364546000957489014e-01,3.495540319773956739e+00
3.370948433876037598e-01,3.495310986305200984e+00
3.377351164817810059e-01,3.495094156151939302e+00
3.383753597736358643e-01,3.494889850521795793e+00
3.390156328678131104e-01,3.494698057766898458e+00
3.396558761596679688e-01,3.494518730140620200e+00
3.402961194515228271e-01,3.494351800413636688e+00
3.409363925457000732e-01,3.494197193097965837e+00
3.415766358375549316e-01,3.494054778015508678e+00
3.422169089317321777e-01,3.493924453748869396e+00
3.428571522235870361e-01,3.493806049011150883e+00
3.434974253177642822e-01,3.493699373111224915e+00
3.441376686096191406e-01,3.493604259822216562e+00
3.447779119014739990e-01,3.493520490163979808e+00
3.454181849956512451e-01,3.493447813117676937e+00
3.460584282875061035e-01,3.493385982385091459e+00
3.466987013816833496e-01,3.493334772916205200e+00
3.473389446735382080e-01,3.493293875308331131e+00
3.479792177677154541e-01,3.493262982023811247e+00
3.486194610595703125e-01,3.493241821395670854e+00
3.492597341537475586e-01,3.493230085301168408e+00
3.498999774456024170e-01,3.493227424624009814e+00
3.505402207374572754e-01,3.493233542113188150e+00
3.511804938316345215e-01,3.493248055978050104e+00
3.518207371234893799e-01,3.493270657909893551e+00
3.524610102176666260e-01,3.493300993868010629e+00
3.531012535095214844e-01,3.493338681146272329e+00
3.537415266036987305e-01,3.493383394047442358e+00
3.543817698955535889e-01,3.493434769864320000e+00
3.550220131874084473e-01,3.493492440653102271e+00
3.556622862815856934e-01,3.493556064493840374e+00
3.563025295734405518e-01,3.493625253365694405e+00
3.569428026676177979e-01,3.493699685858543624e+00
3.575830459594726562e-01,3.493778974252499836e+00
3.582233190536499023e-01,3.493862816243194835e+00
3.588635623455047607e-01,3.493950832327071154e+00
3.595038056373596191e-01,3.494042666635891248e+00
3.601440787315368652e-01,3.494138015024486066e+00
3.607843220233917236e-01,3.494236543768234338e+00
3.614245951175689697e-01,3.494337941407812842e+00
3.620648384094238281e-01,3.494441871199730709e+00
3.627051115036010742e-01,3.494548035550046450e+00
3.633453547954559326e-01,3.494656143274090798e+00
3.639855980873107910e-01,3.494765888561039091e+00
3.646258711814880371e-01,3.494877018113655254e+00
3.652661144733428955e-01,3.494989225999189486e+00
3.659063875675201416e-01,3.495102279684660029e+00
3.665466308593750000e-01,3.495215913364128291e+00
3.671869039535522461e-01,3.495329888542456409e+00
3.678271472454071045e-01,3.495443960015458096e+00
3.684673905372619629e-01,3.495557916972686918e+00
3.691076636314392090e-01,3.495671546047609546e+00
3.697479069232940674e-01,3.495784642226745120e+00
3.703881800174713135e-01,3.495897016199144502e+00
3.710284233093261719e-01,3.496008477219423760e+00
3.716686964035034180e-01,3.496118857216390374e+00
3.723089396953582764e-01,3.496228002744870889e+00
3.729491829872131348e-01,3.496335727447865693e+00
3.735894560813903809e-01,3.496441939299786306e+00
3.742296993732452393e-01,3.496546479054780221e+00
3.748699724674224854e-01,3.496649208463438185e+00
3.755102157592773438e-01,3.496750050210326144e+00
3.761504888534545898e-01,3.496848866271984768e+00
3.767907321453094482e-01,3.496945550315499140e+00
3.774309754371643066e-01,3.497040053614127508e+00
3.780712485313415527e-01,3.497132280324555698e+00
3.787114918231964111e-01,3.497222164253785071e+00
3.793517649173736572e-01,3.497309639191001462e+00
3.799920082092285156e-01,3.497394645039085592e+00
3.806322813034057617e-01,3.497477130794679923e+00
3.812725245952606201e-01,3.497557083226018992e+00
3.819127678871154785e-01,3.497634442558982926e+00
3.825530409812927246e-01,3.497709224063355826e+00
3.831932842731475830e-01,3.497781370131591849e+00
3.838335573673248291e-01,3.497850879482103714e+00
3.844738006591796875e-01,3.497917768208862022e+00
3.851140737533569336e-01,3.497982010941370845e+00
3.857543170452117920e-01,3.498043620669685438e+00
3.863945603370666504e-01,3.498102641238965305e+00
3.870348334312438965e-01,3.498159044412346041e+00
3.876750767230987549e-01,3.498212883921187899e+00
3.883153498172760010e-01,3.498264164907907592e+00
3.889555931091308594e-01,3.498312940247964242e+00
3.895958662033081055e-01,3.498359244288329784e+00
3.902361094951629639e-01,3.498403137974340549e+00
3.908763527870178223e-01,3.498444599204097116e+00
3.915166258811950684e-01,3.498483751231432848e+00
3.921568691730499268e-01,3.498520598447581342e+00
3.927971422672271729e-01,3.498555213542759112e+00
3.934373855590820312e-01,3.498587644028313459e+00
3.940776586532592773e-01,3.498617946278165025e+00
3.947179019451141357e-01,3.498646198939862284e+00
3.953581452369689941e-01,3.498672440872749867e+00
3.959984183311462402e-01,3.498696750498557329e+00
3.966386616230010986e-01,3.498719200068515889e+00
3.972789347171783447e-01,3.498739828666355578e+00
3.979191780090332031e-01,3.498758740916423804e+00
3.985594511032104492e-01,3.498775964160838914e+00
3.991996943950653076e-01,3.498791591055069539e+00
3.998399376869201660e-01,3.498805679133615065e+00
4.004802107810974121e-01,3.498818290424461352e+00
4.011204540729522705e-01,3.498829508974917957e+00
4.017607271671295166e-01,3.498839384948624343e+00
4.024009704589843750e-01,3.498847993021653835e+00
4.030412435531616211e-01,3.498855375847036875e+00
4.036814868450164795e-01,3.498861591353152889e+00
4.043217301368713379e-01,3.498866735512445647e+00
4.049620032310485840e-01,3.498870843690767174e+00
4.056022465229034424e-01,3.498873962794731618e+00
4.062425196170806885e-01,3.498876157648478369e+00
4.068827629089355469e-01,3.498877483506761976e+00
4.075230360031127930e-01,3.498877975576584198e+00
4.081632792949676514e-01,3.498877701140275853e+00
4.088035225868225098e-01,3.498876670901833741e+00
4.094437956809997559e-01,3.498874930180835729e+00
4.100840389728546143e-01,3.498872532226633858e+00
4.107243120670318604e-01,3.498869496305049065e+00
4.113645553588867188e-01,3.498865871797828486e+00
4.120048284530639648e-01,3.498861662679324969e+00
4.126450717449188232e-01,3.498856899124854536e+00
4.132853150367736816e-01,3.498851591049811027e+00
4.139255881309509277e-01,3.498845752870138881e+00
4.145658314228057861e-01,3.498839439539161766e+00
4.152061045169830322e-01,3.498832612358892646e+00
4.158463478088378906e-01,3.498825289855586274e+00
4.164866209030151367e-01,3.498817498417274408e+00
4.171268641948699951e-01,3.498809213477885649e+00
4.177671074867248535e-01,3.498800433335781612e+00
4.184073805809020996e-01,3.498791153514162922e+00
4.190476238727569580e-01,3.498781366536702020e+00
4.196878969669342041e-01,3.498771048429207831e+00
4.203281402587890625e-01,3.498760226661102202e+00
4.209684133529663086e-01,3.498748817667923561e+00
4.216086566448211670e-01,3.498736860123333514e+00
4.222488999366760254e-01,3.498724288995550324e+00
4.228891730308532715e-01,3.498711103400344413e+00
4.235294163227081299e-01,3.498697269210802485e+00
4.241696894168853760e-01,3.498682763160402054e+00
4.248099327087402344e-01,3.498667557496702329e+00
4.254502058029174805e-01,3.498651616455058289e+00
4.260904490947723389e-01,3.498634902941414992e+00
4.267306923866271973e-01,3.498617405914077327e+00
4.273709654808044434e-01,3.498599050283906386e+00
4.280112087726593018e-01,3.498579848128254621e+00
4.286514818668365479e-01,3.498559735763883793e+00
4.292917251586914062e-01,3.498538675879915960e+00
4.299319982528686523e-01,3.498516666497219596e+00
4.305722415447235107e-01,3.498493666913204070e+00
4.312124848365783691e-01,3.498469608287349430e+00
4.318527579307556152e-01,3.498444499009548014e+00
4.324930012226104736e-01,3.498418278921960223e+00
4.331332743167877197e-01,3.498390944116654744e+00
4.337735176086425781e-01,3.498362475108147684e+00
4.344137907028198242e-01,3.498332804408095686e+00
4.350540339946746826e-01,3.498301944990651169e+00
4.356943070888519287e-01,3.498269859004449422e+00
4.363345503807067871e-01,3.498236543756702233e+00
4.369747936725616455e-01,3.498201955639223204e+00
4.376150667667388916e-01,3.498166100104652010e+00
4.382553100585937500e-01,3.498128940547547749e+00
4.388955831527709961e-01,3.498090535271134449e+00
4.395358264446258545e-01,3.498050816298768240e+00
4.401760995388031006e-01,3.498009809822027805e+00
4.408163428306579590e-01,3.497967490990430139e+00
4.414565861225128174e-01,3.497923902091444326e+00
4.420968592166900635e-01,3.497879019511835885e+00
4.427371025085449219e-01,3.497832877398804996e+00
4.433773756027221680e-01,3.497785500429463568e+00
4.440176188945770264e-01,3.497736849906049272e+00
4.446578919887542725e-01,3.497687011092287968e+00
4.452981352806091309e-01,3.497635998273272762e+00
4.459383785724639893e-01,3.497583834030784988e+00
4.465786516666412354e-01,3.497530523112846623e+00
4.472188949584960938e-01,3.497476159033665599e+00
4.478591680526733398e-01,3.497420740159182806e+00
4.484994113445281982e-01,3.497364325683282260e+00
4.491396844387054443e-01,3.497306974976900573e+00
4.497799277305603027e-01,3.497248700112974173e+00
4.504201710224151611e-01,3.497189598737154625e+00
4.510604441165924072e-01,3.497129687663577791e+00
4.517006874084472656e-01,3.497069062831030806e+00
4.523409605026245117e-01,3.497007751708007817e+00
4.529812037944793701e-01,3.496945814629972116e+00
4.536214768886566162e-01,3.496883358861250457e+00
4.542617201805114746e-01,3.496820413660914451e+00
4.549019634723663330e-01,3.496757064838461382e+00
4.555422365665435791e-01,3.496693375664912118e+00
4.561824798583984375e-01,3.496629422777600027e+00
4.568227529525756836e-01,3.496565271588083945e+00
4.574629962444305420e-01,3.496501004272547064e+00
4.581032693386077881e-01,3.496436683223928199e+00
4.587435126304626465e-01,3.496372409342694887e+00
4.593837559223175049e-01,3.496308206898457005e+00
4.600240290164947510e-01,3.496244204145225076e+00
4.606642723083496094e-01,3.496180436978640671e+00
4.613045454025268555e-01,3.496117019971812567e+00
4.619447886943817139e-01,3.496053977004225821e+00
4.625850617885589600e-01,3.495991408862590077e+00
4.632253050804138184e-01,3.495929390616469234e+00
4.638655483722686768e-01,3.495867972304933069e+00
4.645058214664459229e-01,3.495807224361135113e+00
4.651460647583007812e-01,3.495747240076229723e+00
4.657863378524780273e-01,3.495688050914684819e+00
4.664265811443328857e-01,3.495629732256310795e+00
4.670668542385101318e-01,3.495572339211467039e+00
4.677070975303649902e-01,3.495515954017400784e+00
4.683473408222198486e-01,3.495460581706447911e+00
4.689876139163970947e-01,3.495406313974919854e+00
4.696278572082519531e-01,3.495353183180323065e+00
4.702681303024291992e-01,3.495301238013944101e+00
4.709083735942840576e-01,3.495250523113953456e+00
4.715486466884613037e-01,3.495201081267735432e+00
4.721888899803161621e-01,3.495152941215665887e+00
4.728291332721710205e-01,3.495106156330842317e+00
4.734694063663482666e-01,3.495060729466254124e+00
4.741096496582031250e-01,3.495016705949869795e+00
4.747499227523803711e-01,3.494974116702651123e+00
4.753901660442352295e-01,3.494932951631424700e+00
4.760304391384124756e-01,3.494893259219674420e+00
4.766706824302673340e-01,3.494855027689366622e+00
4.773109257221221924e-01,3.494818293779441642e+00
4.779511988162994385e-01,3.494783043153710800e+00
4.785914421081542969e-01,3.494749306980002856e+00
4.792317152023315430e-01,3.494717060495398986e+00
4.798719584941864014e-01,3.494686316965008643e+00
4.805122315883636475e-01,3.494657065049890932e+00
4.811524748802185059e-01,3.494629295304811478e+00
4.817927181720733643e-01,3.494603035373510913e+00
4.824329912662506104e-01,3.494578224322153481e+00
4.830732345581054688e-01,3.494554869054645518e+00
4.837135076522827148e-01,3.494532960230340990e+00
4.843537509441375732e-01,3.494512470866837361e+00
4.849940240383148193e-01,3.494493376537310958e+00
4.856342673301696777e-01,3.494475658460623801e+00
4.862745106220245361e-01,3.494459304604637495e+00
4.869147837162017822e-01,3.494444271912826139e+00
4.875550270080566406e-01,3.494430562552571562e+00
4.881953001022338867e-01,3.494418096293482989e+00
4.888355433940887451e-01,3.494406908071505224e+00
4.894758164882659912e-01,3.494396920537612417e+00
4.901160597801208496e-01,3.494388101577035055e+00
4.907563030719757080e-01,3.494380452272781490e+00
4.913965761661529541e-01,3.494373907938755686e+00
4.920368194580078125e-01,3.494368449912093055e+00
4.926770925521850586e-01,3.494364041170589630e+00
4.933173358440399170e-01,3.494360641528547973e+00
4.939576089382171631e-01,3.494358240677724048e+00
4.945978522300720215e-01,3.494356776706971868e+00
4.952380955219268799e-01,3.494356216313590835e+00
4.958783686161041260e-01,3.494356554683129445e+00
4.965186119079589844e-01,3.494357723395344451e+00
4.971588850021362305e-01,3.494359709013753257e+00
4.977991282939910889e-01,3.494362450142991960e+00
4.984394013881683350e-01,3.494365947313617937e+00
4.990796446800231934e-01,3.494370160479772558e+00
4.997198879718780518e-01,3.494375041923445835e+00
5.003601312637329102e-01,3.494380559133304587e+00
5.010004043579101562e-01,3.494386704216432271e+00
5.016406774520874023e-01,3.494393431281499929e+00
5.022809505462646484e-01,3.494400723929120378e+00
5.029211640357971191e-01,3.494408535384547321e+00
5.035614371299743652e-01,3.494416833659226285e+00
5.042017102241516113e-01,3.494425619299751151e+00
5.048419237136840820e-01,3.494434846069995437e+00
5.054821968078613281e-01,3.494444480039138767e+00
5.061224699020385742e-01,3.494454521244407808e+00
5.067627429962158203e-01,3.494464933720780486e+00
5.074029564857482910e-01,3.494475697866715969e+00
5.080432295799255371e-01,3.494486791190808184e+00
5.086835026741027832e-01,3.494498173365599314e+00
5.093237161636352539e-01,3.494509867002865366e+00
5.099639892578125000e-01,3.494521823799713545e+00
5.106042623519897461e-01,3.494534022555770836e+00
5.112445354461669922e-01,3.494546458476147865e+00
5.118847489356994629e-01,3.494559112361674380e+00
5.125250220298767090e-01,3.494571965924171408e+00
5.131652951240539551e-01,3.494585013434974297e+00
5.138055086135864258e-01,3.494598208295621511e+00
5.144457817077636719e-01,3.494611576389191399e+00
5.150860548019409180e-01,3.494625107199231806e+00
5.157263278961181641e-01,3.494638752863659104e+00
5.163665413856506348e-01,3.494652528311744888e+00
5.170068144798278809e-01,3.494666427824693500e+00
5.176470875740051270e-01,3.494680398744640648e+00
5.182873010635375977e-01,3.494694494111498351e+00
5.189275741577148438e-01,3.494708667671771352e+00
5.195678472518920898e-01,3.494722922838985557e+00
5.202081203460693359e-01,3.494737241528768301e+00
5.208483338356018066e-01,3.494751625726372879e+00
5.214886069297790527e-01,3.494766057090347822e+00
5.221288800239562988e-01,3.494780555393281141e+00
5.227690935134887695e-01,3.494795096778832821e+00
5.234093666076660156e-01,3.494809672179155058e+00
5.240496397018432617e-01,3.494824264937769431e+00
5.246899127960205078e-01,3.494838921026849121e+00
5.253301262855529785e-01,3.494853586503905429e+00
5.259703993797302246e-01,3.494868269959217066e+00
5.266106724739074707e-01,3.494882971573511909e+00
5.272508859634399414e-01,3.494897715857026466e+00
5.278911590576171875e-01,3.494912446402411277e+00
5.285314321517944336e-01,3.494927186720323320e+00
5.291717052459716797e-01,3.494941940818304893e+00
5.298119187355041504e-01,3.494956706859897899e+00
5.304521918296813965e-01,3.494971465477652472e+00
5.310924649238586426e-01,3.494986231753343553e+00
5.317326784133911133e-01,3.495000995042949921e+00
5.323729515075683594e-01,3.495015743700218280e+00
5.330132246017456055e-01,3.495030515104660118e+00
5.336534976959228516e-01,3.495045257943948158e+00
5.342937111854553223e-01,3.495060012775216940e+00
5.349339842796325684e-01,3.495074739703763811e+00
5.355742573738098145e-01,3.495089475875499119e+00
5.362144708633422852e-01,3.495104189296128538e+00
5.368547439575195312e-01,3.495118908859653928e+00
5.374950170516967773e-01,3.495133615704763663e+00
5.381352901458740234e-01,3.495148298032400902e+00
5.387755036354064941e-01,3.495162980336142589e+00
5.394157767295837402e-01,3.495177645888497331e+00
5.400560498237609863e-01,3.495192297412476723e+00
5.406962633132934570e-01,3.495206947084742666e+00
5.413365364074707031e-01,3.495221546132630142e+00
5.419768095016479492e-01,3.495236173484331132e+00
5.426170825958251953e-01,3.495250775157153988e+00
5.432572960853576660e-01,3.495265352257650004e+00
5.438975691795349121e-01,3.495279932372069798e+00
5.445378422737121582e-01,3.495294474745234581e+00
5.451780557632446289e-01,3.495309014432032235e+00
5.458183288574218750e-01,3.495323534642713170e+00
5.464586019515991211e-01,3.495338036977074125e+00
5.470988750457763672e-01,3.495352543488009722e+00
5.477390885353088379e-01,3.495367009936221958e+00
5.483793616294860840e-01,3.495381479279267012e+00
5.490196347236633301e-01,3.495395926152430555e+00
5.496598482131958008e-01,3.495410360815540685e+00
5.503001213073730469e-01,3.495424766594794175e+00
5.509403944015502930e-01,3.495439167673891845e+00
5.515806674957275391e-01,3.495453545669451323e+00
5.522208809852600098e-01,3.495467907763964543e+00
5.528611540794372559e-01,3.495482276017163770e+00
5.535014271736145020e-01,3.495496592791173196e+00
5.541416406631469727e-01,3.495510917998351008e+00
5.547819137573242188e-01,3.495525233350910810e+00
5.554221868515014648e-01,3.495539506974726596e+00
5.560624599456787109e-01,3.495553780238216390e+00
5.567026734352111816e-01,3.495568027483232143e+00
5.573429465293884277e-01,3.495582268191877340e+00
5.579832196235656738e-01,3.495596484192108111e+00
5.586234927177429199e-01,3.495610701660857078e+00
5.592637062072753906e-01,3.495624890477511570e+00
5.599039793014526367e-01,3.495639053553460940e+00
5.605442523956298828e-01,3.495653235879355059e+00
5.611844658851623535e-01,3.495667368042656875e+00
5.618247389793395996e-01,3.495681507273971533e+00
5.624650120735168457e-01,3.495695611557255056e+00
5.631052851676940918e-01,3.495709705338626350e+00
5.637454986572265625e-01,3.495723777980173974e+00
5.643857717514038086e-01,3.495737844483988610e+00
5.650260448455810547e-01,3.495751892081082168e+00
5.656662583351135254e-01,3.495765921368812812e+00
5.663065314292907715e-01,3.495779945443060477e+00
5.669468045234680176e-01,3.495793948414425145e+00
5.675870776176452637e-01,3.495807938259984926e+00
5.682272911071777344e-01,3.495821892619540350e+00
5.688675642013549805e-01,3.495835861061968419e+00
5.695078372955322266e-01,3.495849810846961780e+00
5.701480507850646973e-01,3.495863723195816952e+00
5.707883238792419434e-01,3.495877633780875904e+00
5.714285969734191895e-01,3.495891515783748904e+00
5.720688700675964355e-01,3.495905408799708347e+00
5.727090835571289062e-01,3.495919272012920853e+00
5.733493566513061523e-01,3.495933111858815057e+00
5.739896297454833984e-01,3.495946942978320315e+00
5.746298432350158691e-01,3.495960765996179553e+00
5.752701163291931152e-01,3.495974574798991430e+00
5.759103894233703613e-01,3.495988345759653004e+00
5.765506625175476074e-01,3.496002123983176446e+00
5.771908760070800781e-01,3.496015889213753169e+00
5.778311491012573242e-01,3.496029624465009977e+00
5.784714221954345703e-01,3.496043356383196077e+00
5.791116356849670410e-01,3.496057069978919962e+00
5.797519087791442871e-01,3.496070760512889564e+00
5.803921818733215332e-01,3.496084457550211688e+00
5.810324549674987793e-01,3.496098103859344164e+00
5.816726684570312500e-01,3.496111778268746750e+00
5.823129415512084961e-01,3.496125396452657519e+00
5.829532146453857422e-01,3.496139017761604073e+00
5.835934281349182129e-01,3.496152641141516249e+00
5.842337012290954590e-01,3.496166223237721304e+00
5.848739743232727051e-01,3.496179808770828679e+00
5.855142474174499512e-01,3.496193366834314809e+00
5.861544609069824219e-01,3.496206915077505251e+00
5.867947340011596680e-01,3.496220447469279957e+00
5.874350070953369141e-01,3.496233960846167665e+00
5.880752205848693848e-01,3.496247468764069666e+00
5.887154936790466309e-01,3.496260965466164272e+00
5.893557667732238770e-01,3.496274425511861850e+00
5.899960398674011230e-01,3.496287902616069587e+00
5.906362533569335938e-01,3.496301358186331143e+00
5.912765264511108398e-01,3.496314780180763471e+00
5.919167995452880859e-01,3.496328202381661310e+00
5.925570130348205566e-01,3.496341600951789808e+00
5.931972861289978027e-01,3.496354996348914668e+00
5.938375592231750488e-01,3.496368372439580874e+00
5.944778323173522949e-01,3.496381731014329475e+00
5.951180458068847656e-01,3.496395068696459774e+00
5.957583189010620117e-01,3.496408406262910162e+00
5.963985919952392578e-01,3.496421724739560588e+00
5.970388054847717285e-01,3.496435045782494644e+00
5.976790785789489746e-01,3.496448325781766009e+00
5.983193516731262207e-01,3.496461598201571430e+00
5.989596247673034668e-01,3.496474864762040724e+00
5.995998382568359375e-01,3.496488109574446668e+00
6.002401113510131836e-01,3.496501357057397730e+00
6.008803844451904297e-01,3.496514555741885744e+00
6.015205979347229004e-01,3.496527775231359936e+00
6.021608710289001465e-01,3.496540964055281364e+00
6.028011441230773926e-01,3.496554132244986235e+00
6.034414172172546387e-01,3.496567300659662259e+00
6.040816307067871094e-01,3.496580448390794515e+00
6.047219038009643555e-01,3.496593590672300689e+00
6.053621768951416016e-01,3.496606726840521873e+00
6.060023903846740723e-01,3.496619838288834270e+00
6.066426634788513184e-01,3.496632915550312415e+00
6.072829365730285645e-01,3.496645999296530860e+00
6.079232096672058105e-01,3.496659074942418233e+00
6.085634231567382812e-01,3.496672131898306723e+00
6.092036962509155273e-01,3.496685168184802350e+00
6.098439693450927734e-01,3.496698194079701061e+00
6.104841828346252441e-01,3.496711208828837236e+00
6.111244559288024902e-01,3.496724214403907460e+00
6.117647290229797363e-01,3.496737198755577758e+00
6.124050021171569824e-01,3.496750185135596212e+00
6.130452156066894531e-01,3.496763141588024482e+00
6.136854887008666992e-01,3.496776076086719698e+00
6.143257617950439453e-01,3.496789013300092286e+00
6.149659752845764160e-01,3.496801930046911533e+00
6.156062483787536621e-01,3.496814851710011496e+00
6.162465214729309082e-01,3.496827739657668577e+00
6.168867945671081543e-01,3.496840619518837290e+00
6.175270080566406250e-01,3.496853490921210117e+00
6.181672811508178711e-01,3.496866348587749584e+00
6.188075542449951172e-01,3.496879184076678637e+00
6.194477677345275879e-01,3.496892011830614599e+00
6.200880408287048340e-01,3.496904825903553338e+00
6.207283139228820801e-01,3.496917621599696879e+00
6.213685870170593262e-01,3.496930413062917076e+00
6.220088005065917969e-01,3.496943205358518103e+00
6.226490736007690430e-01,3.496955960601184188e+00
6.232893466949462891e-01,3.496968710981810169e+00
6.239295601844787598e-01,3.496981436924316178e+00
6.245698332786560059e-01,3.496994167071803439e+00
6.252101063728332520e-01,3.497006878703947663e+00
6.258503794670104980e-01,3.497019579746163842e+00
6.264905929565429688e-01,3.497032258586840747e+00
6.271308660507202148e-01,3.497044928998182201e+00
6.277711391448974609e-01,3.497057600011448386e+00
6.284113526344299316e-01,3.497070221785144817e+00
6.290516257286071777e-01,3.497082877050722072e+00
6.296918988227844238e-01,3.497095503965108598e+00
6.303321719169616699e-01,3.497108099959880256e+00
6.309723854064941406e-01,3.497120714106267680e+00
6.316126585006713867e-01,3.497133281199827248e+00
6.322529315948486328e-01,3.497145850207843409e+00
6.328931450843811035e-01,3.497158419561280152e+00
6.335334181785583496e-01,3.497170961686153490e+00
6.341736912727355957e-01,3.497183486813404851e+00
6.348139643669128418e-01,3.497196013671006298e+00
6.354541778564453125e-01,3.497208513749521686e+00
6.360944509506225586e-01,3.497221005858921039e+00
6.367347240447998047e-01,3.497233509428008702e+00
6.373749375343322754e-01,3.497245977616437074e+00
6.380152106285095215e-01,3.497258432161840513e+00
6.386554837226867676e-01,3.497270876398926198e+00
6.392957568168640137e-01,3.497283309943040486e+00
6.399359703063964844e-01,3.497295725064859973e+00
6.405762434005737305e-01,3.497308143174011175e+00
6.412165164947509766e-01,3.497320541894273660e+00
6.418567299842834473e-01,3.497332929890922593e+00
6.424970030784606934e-01,3.497345302184545091e+00
6.431372761726379395e-01,3.497357668767619110e+00
6.437775492668151855e-01,3.497370013612341566e+00
6.444177627563476562e-01,3.497382346392152286e+00
6.450580358505249023e-01,3.497394658018579072e+00
6.456983089447021484e-01,3.497406982364097416e+00
6.463385224342346191e-01,3.497419284876749135e+00
6.469787955284118652e-01,3.497431570721249994e+00
6.476190686225891113e-01,3.497443858777669945e+00
6.482593417167663574e-01,3.497456119162304145e+00
6.488995552062988281e-01,3.497468376335783002e+00
6.495398283004760742e-01,3.497480615976326312e+00
6.501801013946533203e-01,3.497492869890479028e+00
6.508203148841857910e-01,3.497505071686249245e+00
6.514605879783630371e-01,3.497517278351287118e+00
6.521008610725402832e-01,3.497529474629773816e+00
6.527411341667175293e-01,3.497541667308714075e+00
6.533813476562500000e-01,3.497553838502771129e+00
6.540216207504272461e-01,3.497566007471062832e+00
6.546618938446044922e-01,3.497578155315778758e+00
6.553021073341369629e-01,3.497590294906677499e+00
6.559423804283142090e-01,3.497602427390684277e+00
6.565826535224914551e-01,3.497614543430515255e+00
6.572229266166687012e-01,3.497626633028878107e+00
6.578631401062011719e-01,3.497638739718797574e+00
6.585034132003784180e-01,3.497650827308511179e+00
6.591436862945556641e-01,3.497662881542452862e+00
6.597838997840881348e-01,3.497674956188465689e+00
6.604241728782653809e-01,3.497687003735920896e+00
6.610644459724426270e-01,3.497699042930418223e+00
6.617047190666198730e-01,3.497711072010291744e+00
6.623449325561523438e-01,3.497723081936867651e+00
6.629852056503295898e-01,3.497735098912103435e+00
6.636254787445068359e-01,3.497747071406636099e+00
6.642656922340393066e-01,3.497759068265706262e+00
6.649059653282165527e-01,3.497771050570026574e+00
6.655462384223937988e-01,3.497783011837351630e+00
6.661865115165710449e-01,3.497794960371904960e+00
6.668267250061035156e-01,3.497806905502240049e+00
6.674669981002807617e-01,3.497818836969033285e+00
6.681072711944580078e-01,3.497830757897173903e+00
6.687474846839904785e-01,3.497842661949801091e+00
6.693877577781677246e-01,3.497854564450222803e+00
6.700280308723449707e-01,3.497866456481403930e+00
6.706683039665222168e-01,3.497878325011713585e+00
6.713085174560546875e-01,3.497890204536028946e+00
6.719487905502319336e-01,3.497902045570261187e+00
6.725890636444091797e-01,3.497913919418549344e+00
6.732292771339416504e-01,3.497925734576759815e+00
6.738695502281188965e-01,3.497937557988112456e+00
6.745098233222961426e-01,3.497949380875672531e+00
6.751500964164733887e-01,3.497961182138427993e+00
6.757903099060058594e-01,3.497972976064375850e+00
6.764305830001831055e-01,3.497984749292392337e+00
6.770708560943603516e-01,3.497996535131452145e+00
6.777110695838928223e-01,3.498008288504205865e+00
6.783513426780700684e-01,3.498020046501639335e+00
6.789916157722473145e-01,3.498031779127508401e+00
6.796318888664245605e-01,3.498043514462056081e+00
6.802721023559570312e-01,3.498055230730217957e+00
6.809123754501342773e-01,3.498066939697738853e+00
6.815526485443115234e-01,3.498078623293237044e+00
6.821928620338439941e-01,3.498090317607273736e+00
6.828331351280212402e-01,3.498102003222578915e+00
6.834734082221984863e-01,3.498113659729739755e+00
6.841136813163757324e-01,3.498125307176302545e+00
6.847538948059082031e-01,3.498136951341569212e+00
6.853941679000854492e-01,3.498148594882064089e+00
6.860344409942626953e-01,3.498160216596975403e+00
6.866746544837951660e-01,3.498171824240166927e+00
6.873149275779724121e-01,3.498183426645267602e+00
6.879552006721496582e-01,3.498195025725260976e+00
6.885954737663269043e-01,3.498206591509114283e+00
6.892356872558593750e-01,3.498218155107863048e+00
6.898759603500366211e-01,3.498229716335482742e+00
6.905162334442138672e-01,3.498241257171446073e+00
6.911564469337463379e-01,3.498252788112560907e+00
6.917967200279235840e-01,3.498264308014778390e+00
6.924369931221008301e-01,3.498275826109924491e+00
6.930772662162780762e-01,3.498287315433438849e+00
6.937174797058105469e-01,3.498298800204433512e+00
6.943577527999877930e-01,3.498310293714520736e+00
6.949980258941650391e-01,3.498321754750599588e+00
6.956382393836975098e-01,3.498333188338763833e+00
6.962785124778747559e-01,3.498344630973169611e+00
6.969187855720520020e-01,3.498356059036286325e+00
6.975590586662292480e-01,3.498367492364381270e+00
6.981992721557617188e-01,3.498378893636754583e+00
6.988395452499389648e-01,3.498390296560503820e+00
6.994798183441162109e-01,3.498401681062717650e+00
7.001200318336486816e-01,3.498413063498415632e+00
7.007603049278259277e-01,3.498424418695166516e+00
7.014005780220031738e-01,3.498435743471039139e+00
7.020408511161804199e-01,3.498447091840009016e+00
7.026810646057128906e-01,3.498458429261368963e+00
7.033213376998901367e-01,3.498469762854591991e+00
7.039616107940673828e-01,3.498481058825822387e+00
7.046018242835998535e-01,3.498492364128260590e+00
7.052420973777770996e-01,3.498503659278144440e+00
7.058823704719543457e-01,3.498514937932495350e+00
7.065226435661315918e-01,3.498526208459154851e+00
7.071628570556640625e-01,3.498537483491953815e+00
7.078031301498413086e-01,3.498548728121950724e+00
7.084434032440185547e-01,3.498559997023709567e+00
7.090836167335510254e-01,3.498571233547453030e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431342703e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827010868e+00
7.154862284660339355e-01,3.498683712834538273e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_4.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307415e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339650739e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431342703e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605052e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023709567e+00
-7.078031301498413086e-01,3.498548728121950724e+00
-7.071628570556640625e-01,3.498537483491953815e+00
-7.065226435661315918e-01,3.498526208459154851e+00
-7.058823704719543457e-01,3.498514937932495350e+00
-7.052420973777770996e-01,3.498503659278144884e+00
-7.046018242835998535e-01,3.498492364128261478e+00
-7.039616107940673828e-01,3.498481058825822387e+00
-7.033213376998901367e-01,3.498469762854591991e+00
-7.026810646057128906e-01,3.498458429261368963e+00
-7.020408511161804199e-01,3.498447091840009016e+00
-7.014005780220031738e-01,3.498435743471039139e+00
-7.007603049278259277e-01,3.498424418695166072e+00
-7.001200318336486816e-01,3.498413063498415632e+00
-6.994798183441162109e-01,3.498401681062717650e+00
-6.988395452499389648e-01,3.498390296560504265e+00
-6.981992721557617188e-01,3.498378893636754583e+00
-6.975590586662292480e-01,3.498367492364381270e+00
-6.969187855720520020e-01,3.498356059036286325e+00
-6.962785124778747559e-01,3.498344630973169611e+00
-6.956382393836975098e-01,3.498333188338763833e+00
-6.949980258941650391e-01,3.498321754750599588e+00
-6.943577527999877930e-01,3.498310293714520292e+00
-6.937174797058105469e-01,3.498298800204432624e+00
-6.930772662162780762e-01,3.498287315433438849e+00
-6.924369931221008301e-01,3.498275826109924491e+00
-6.917967200279235840e-01,3.498264308014777946e+00
-6.911564469337463379e-01,3.498252788112560907e+00
-6.905162334442138672e-01,3.498241257171445628e+00
-6.898759603500366211e-01,3.498229716335483186e+00
-6.892356872558593750e-01,3.498218155107863048e+00
-6.885954737663269043e-01,3.498206591509114283e+00
-6.879552006721496582e-01,3.498195025725260976e+00
-6.873149275779724121e-01,3.498183426645267602e+00
-6.866746544837951660e-01,3.498171824240166927e+00
-6.860344409942626953e-01,3.498160216596974958e+00
-6.853941679000854492e-01,3.498148594882064089e+00
-6.847538948059082031e-01,3.498136951341569212e+00
-6.841136813163757324e-01,3.498125307176302545e+00
-6.834734082221984863e-01,3.498113659729739311e+00
-6.828331351280212402e-01,3.498102003222578471e+00
-6.821928620338439941e-01,3.498090317607273292e+00
-6.815526485443115234e-01,3.498078623293237044e+00
-6.809123754501342773e-01,3.498066939697738853e+00
-6.802721023559570312e-01,3.498055230730217957e+00
-6.796318888664245605e-01,3.498043514462056081e+00
-6.789916157722473145e-01,3.498031779127508401e+00
-6.783513426780700684e-01,3.498020046501638891e+00
-6.777110695838928223e-01,3.498008288504205865e+00
-6.770708560943603516e-01,3.497996535131452589e+00
-6.764305830001831055e-01,3.497984749292392337e+00
-6.757903099060058594e-01,3.497972976064375850e+00
-6.751500964164733887e-01,3.497961182138427993e+00
-6.745098233222961426e-01,3.497949380875672531e+00
-6.738695502281188965e-01,3.497937557988112456e+00
-6.732292771339416504e-01,3.497925734576759815e+00
-6.725890636444091797e-01,3.497913919418549344e+00
-6.719487905502319336e-01,3.497902045570261187e+00
-6.713085174560546875e-01,3.497890204536029390e+00
-6.706683039665222168e-01,3.497878325011713585e+00
-6.700280308723449707e-01,3.497866456481403485e+00
-6.693877577781677246e-01,3.497854564450222803e+00
-6.687474846839904785e-01,3.497842661949801091e+00
-6.681072711944580078e-01,3.497830757897173459e+00
-6.674669981002807617e-01,3.497818836969033285e+00
-6.668267250061035156e-01,3.497806905502240049e+00
-6.661865115165710449e-01,3.497794960371904960e+00
-6.655462384223937988e-01,3.497783011837351630e+00
-6.649059653282165527e-01,3.497771050570026574e+00
-6.642656922340393066e-01,3.497759068265706262e+00
-6.636254787445068359e-01,3.497747071406636099e+00
-6.629852056503295898e-01,3.497735098912103435e+00
-6.623449325561523438e-01,3.497723081936867651e+00
-6.617047190666198730e-01,3.497711072010291744e+00
-6.610644459724426270e-01,3.497699042930418223e+00
-6.604241728782653809e-01,3.497687003735921341e+00
-6.597838997840881348e-01,3.497674956188465689e+00
-6.591436862945556641e-01,3.497662881542452862e+00
-6.585034132003784180e-01,3.497650827308511623e+00
-6.578631401062011719e-01,3.497638739718797574e+00
-6.572229266166687012e-01,3.497626633028878551e+00
-6.565826535224914551e-01,3.497614543430515699e+00
-6.559423804283142090e-01,3.497602427390684277e+00
-6.553021073341369629e-01,3.497590294906677499e+00
-6.546618938446044922e-01,3.497578155315779203e+00
-6.540216207504272461e-01,3.497566007471062832e+00
-6.533813476562500000e-01,3.497553838502771129e+00
-6.527411341667175293e-01,3.497541667308714075e+00
-6.521008610725402832e-01,3.497529474629773816e+00
-6.514605879783630371e-01,3.497517278351287118e+00
-6.508203148841857910e-01,3.497505071686249245e+00
-6.501801013946533203e-01,3.497492869890479028e+00
-6.495398283004760742e-01,3.497480615976326312e+00
-6.488995552062988281e-01,3.497468376335783002e+00
-6.482593417167663574e-01,3.497456119162304589e+00
-6.476190686225891113e-01,3.497443858777669945e+00
-6.469787955284118652e-01,3.497431570721249994e+00
-6.463385224342346191e-01,3.497419284876749135e+00
-6.456983089447021484e-01,3.497406982364097416e+00
-6.450580358505249023e-01,3.497394658018578628e+00
-6.444177627563476562e-01,3.497382346392152286e+00
-6.437775492668151855e-01,3.497370013612341566e+00
-6.431372761726379395e-01,3.497357668767619110e+00
-6.424970030784606934e-01,3.497345302184545091e+00
-6.418567299842834473e-01,3.497332929890922593e+00
-6.412165164947509766e-01,3.497320541894273660e+00
-6.405762434005737305e-01,3.497308143174010731e+00
-6.399359703063964844e-01,3.497295725064859973e+00
-6.392957568168640137e-01,3.497283309943040486e+00
-6.386554837226867676e-01,3.497270876398926198e+00
-6.380152106285095215e-01,3.497258432161840513e+00
-6.373749375343322754e-01,3.497245977616437074e+00
-6.367347240447998047e-01,3.497233509428008702e+00
-6.360944509506225586e-01,3.497221005858921039e+00
-6.354541778564453125e-01,3.497208513749521686e+00
-6.348139643669128418e-01,3.497196013671006298e+00
-6.341736912727355957e-01,3.497183486813404851e+00
-6.335334181785583496e-01,3.497170961686153490e+00
-6.328931450843811035e-01,3.497158419561280152e+00
-6.322529315948486328e-01,3.497145850207843409e+00
-6.316126585006713867e-01,3.497133281199827248e+00
-6.309723854064941406e-01,3.497120714106267680e+00
-6.303321719169616699e-01,3.497108099959880256e+00
-6.296918988227844238e-01,3.497095503965108598e+00
-6.290516257286071777e-01,3.497082877050722072e+00
-6.284113526344299316e-01,3.497070221785144373e+00
-6.277711391448974609e-01,3.497057600011448386e+00
-6.271308660507202148e-01,3.497044928998182201e+00
-6.264905929565429688e-01,3.497032258586840747e+00
-6.258503794670104980e-01,3.497019579746163842e+00
-6.252101063728332520e-01,3.497006878703947663e+00
-6.245698332786560059e-01,3.496994167071803439e+00
-6.239295601844787598e-01,3.496981436924316178e+00
-6.232893466949462891e-01,3.496968710981810169e+00
-6.226490736007690430e-01,3.496955960601184188e+00
-6.220088005065917969e-01,3.496943205358518547e+00
-6.213685870170593262e-01,3.496930413062917076e+00
-6.207283139228820801e-01,3.496917621599696879e+00
-6.200880408287048340e-01,3.496904825903553338e+00
-6.194477677345275879e-01,3.496892011830614599e+00
-6.188075542449951172e-01,3.496879184076679081e+00
-6.181672811508178711e-01,3.496866348587749584e+00
-6.175270080566406250e-01,3.496853490921210117e+00
-6.168867945671081543e-01,3.496840619518836846e+00
-6.162465214729309082e-01,3.496827739657668577e+00
-6.156062483787536621e-01,3.496814851710011496e+00
-6.149659752845764160e-01,3.496801930046911089e+00
-6.143257617950439453e-01,3.496789013300091398e+00
-6.136854887008666992e-01,3.496776076086719698e+00
-6.130452156066894531e-01,3.496763141588024038e+00
-6.124050021171569824e-01,3.496750185135596212e+00
-6.117647290229797363e-01,3.496737198755577314e+00
-6.111244559288024902e-01,3.496724214403907016e+00
-6.104841828346252441e-01,3.496711208828836348e+00
-6.098439693450927734e-01,3.496698194079700173e+00
-6.092036962509155273e-01,3.496685168184801462e+00
-6.085634231567382812e-01,3.496672131898304947e+00
-6.079232096672058105e-01,3.496659074942416456e+00
-6.072829365730285645e-01,3.496645999296528640e+00
-6.066426634788513184e-01,3.496632915550309306e+00
-6.060023903846740723e-01,3.496619838288831161e+00
-6.053621768951416016e-01,3.496606726840517876e+00
-6.047219038009643555e-01,3.496593590672295360e+00
-6.040816307067871094e-01,3.496580448390788298e+00
-6.034414172172546387e-01,3.496567300659654265e+00
-6.028011441230773926e-01,3.496554132244976021e+00
-6.021608710289001465e-01,3.496540964055268930e+00
-6.015205979347229004e-01,3.496527775231344837e+00
-6.008803844451904297e-01,3.496514555741867092e+00
-6.002401113510131836e-01,3.496501357057374193e+00
-5.995998382568359375e-01,3.496488109574418246e+00
-5.989596247673034668e-01,3.496474864762005641e+00
-5.983193516731262207e-01,3.496461598201528354e+00
-5.976790785789489746e-01,3.496448325781712718e+00
-5.970388054847717285e-01,3.496435045782429363e+00
-5.963985919952392578e-01,3.496421724739480652e+00
-5.957583189010620117e-01,3.496408406262811575e+00
-5.951180458068847656e-01,3.496395068696339425e+00
-5.944778323173522949e-01,3.496381731014182037e+00
-5.938375592231750488e-01,3.496368372439401018e+00
-5.931972861289978027e-01,3.496354996348694399e+00
-5.925570130348205566e-01,3.496341600951520689e+00
-5.919167995452880859e-01,3.496328202381333128e+00
-5.912765264511108398e-01,3.496314780180362902e+00
-5.906362533569335938e-01,3.496301358185842645e+00
-5.899960398674011230e-01,3.496287902615474508e+00
-5.893557667732238770e-01,3.496274425511137096e+00
-5.887154936790466309e-01,3.496260965465284087e+00
-5.880752205848693848e-01,3.496247468762999411e+00
-5.874350070953369141e-01,3.496233960844867816e+00
-5.867947340011596680e-01,3.496220447467702996e+00
-5.861544609069824219e-01,3.496206915075593002e+00
-5.855142474174499512e-01,3.496193366831998439e+00
-5.848739743232727051e-01,3.496179808768024699e+00
-5.842337012290954590e-01,3.496166223234330239e+00
-5.835934281349182129e-01,3.496152641137417305e+00
-5.829532146453857422e-01,3.496139017756654255e+00
-5.823129415512084961e-01,3.496125396446684519e+00
-5.816726684570312500e-01,3.496111778261544956e+00
-5.810324549674987793e-01,3.496098103850667549e+00
-5.803921818733215332e-01,3.496084457539766266e+00
-5.797519087791442871e-01,3.496070760500325836e+00
-5.791116356849670410e-01,3.496057069963819597e+00
-5.784714221954345703e-01,3.496043356365062582e+00
-5.778311491012573242e-01,3.496029624443250938e+00
-5.771908760070800781e-01,3.496015889187664705e+00
-5.765506625175476074e-01,3.496002123951923668e+00
-5.759103894233703613e-01,3.495988345722242485e+00
-5.752701163291931152e-01,3.495974574754247222e+00
-5.746298432350158691e-01,3.495960765942707660e+00
-5.739896297454833984e-01,3.495946942914471389e+00
-5.733493566513061523e-01,3.495933111782638214e+00
-5.727090835571289062e-01,3.495919271922109051e+00
-5.720688700675964355e-01,3.495905408691542426e+00
-5.714285969734191895e-01,3.495891515655017212e+00
-5.707883238792419434e-01,3.495877633627795245e+00
-5.701480507850646973e-01,3.495863723013933999e+00
-5.695078372955322266e-01,3.495849810631040278e+00
-5.688675642013549805e-01,3.495835860805849737e+00
-5.682272911071777344e-01,3.495821892315996493e+00
-5.675870776176452637e-01,3.495807937900541784e+00
-5.669468045234680176e-01,3.495793947989140893e+00
-5.663065314292907715e-01,3.495779944940299533e+00
-5.656662583351135254e-01,3.495765920774965174e+00
-5.650260448455810547e-01,3.495751891380251219e+00
-5.643857717514038086e-01,3.495737843657590993e+00
-5.637454986572265625e-01,3.495723777006544353e+00
-5.631052851676940918e-01,3.495709704192531131e+00
-5.624650120735168457e-01,3.495695610209277771e+00
-5.618247389793395996e-01,3.495681505689911539e+00
-5.611844658851623535e-01,3.495667366182767744e+00
-5.605442523956298828e-01,3.495653233697520790e+00
-5.599039793014526367e-01,3.495639050996122599e+00
-5.592637062072753906e-01,3.495624887482637888e+00
-5.586234927177429199e-01,3.495610698156676577e+00
-5.579832196235656738e-01,3.495596480095512604e+00
-5.573429465293884277e-01,3.495582263406874723e+00
-5.567026734352111816e-01,3.495568021899011946e+00
-5.560624599456787109e-01,3.495553773727066549e+00
-5.554221868515014648e-01,3.495539499389320959e+00
-5.547819137573242188e-01,3.495525224521750296e+00
-5.541416406631469727e-01,3.495510907730516870e+00
-5.535014271736145020e-01,3.495496580860896429e+00
-5.528611540794372559e-01,3.495482262167294074e+00
-5.522208809852600098e-01,3.495467891699816310e+00
-5.515806674957275391e-01,3.495453527053703269e+00
-5.509403944015502930e-01,3.495439146120052243e+00
-5.503001213073730469e-01,3.495424741661246948e+00
-5.496598482131958008e-01,3.495410331997911513e+00
-5.490196347236633301e-01,3.495395892875727384e+00
-5.483793616294860840e-01,3.495381440887130431e+00
-5.477390885353088379e-01,3.495366965681805382e+00
-5.470988750457763672e-01,3.495352492522257215e+00
-5.464586019515991211e-01,3.495337978333896700e+00
-5.458183288574218750e-01,3.495323467225873060e+00
-5.451780557632446289e-01,3.495308936998284377e+00
-5.445378422737121582e-01,3.495294385887095068e+00
-5.438975691795349121e-01,3.495279830494129047e+00
-5.432572960853576660e-01,3.495265235557215355e+00
-5.426170825958251953e-01,3.495250641599382035e+00
-5.419768095016479492e-01,3.495236020769771024e+00
-5.413365364074707031e-01,3.495221371670959698e+00
-5.406962633132934570e-01,3.495206747958714999e+00
-5.400560498237609863e-01,3.495192070343039248e+00
-5.394157767295837402e-01,3.495177387184907225e+00
-5.387755036354064941e-01,3.495162685857907903e+00
-5.381352901458740234e-01,3.495147963139543013e+00
-5.374950170516967773e-01,3.495133235190811760e+00
-5.368547439575195312e-01,3.495118476901250659e+00
-5.362144708633422852e-01,3.495103699382772433e+00
-5.355742573738098145e-01,3.495088920741696192e+00
-5.349339842796325684e-01,3.495074111230332292e+00
-5.342937111854553223e-01,3.495059301918852057e+00
-5.336534976959228516e-01,3.495044454644804510e+00
-5.330132246017456055e-01,3.495029608155302281e+00
-5.323729515075683594e-01,3.495014720657384721e+00
-5.317326784133911133e-01,3.494999842094921316e+00
-5.310924649238586426e-01,3.494984933601166688e+00
-5.304521918296813965e-01,3.494970005146808223e+00
-5.298119187355041504e-01,3.494955065583911669e+00
-5.291717052459716797e-01,3.494940097874669416e+00
-5.285314321517944336e-01,3.494925119190262386e+00
-5.278911590576171875e-01,3.494910129026501888e+00
-5.272508859634399414e-01,3.494895120807758104e+00
-5.266106724739074707e-01,3.494880068253651384e+00
-5.259703993797302246e-01,3.494865024670810172e+00
-5.253301262855529785e-01,3.494849962266051158e+00
-5.246899127960205078e-01,3.494834877312429811e+00
-5.240496397018432617e-01,3.494819757251047321e+00
-5.234093666076660156e-01,3.494804651852513100e+00
-5.227690935134887695e-01,3.494789510591608916e+00
-5.221288800239562988e-01,3.494774345274337168e+00
-5.214886069297790527e-01,3.494759159546710237e+00
-5.208483338356018066e-01,3.494743971619772793e+00
-5.202081203460693359e-01,3.494728755660065911e+00
-5.195678472518920898e-01,3.494713523262307664e+00
-5.189275741577148438e-01,3.494698265428527240e+00
-5.182873010635375977e-01,3.494682992672786259e+00
-5.176470875740051270e-01,3.494667693583180856e+00
-5.170068144798278809e-01,3.494652405509900639e+00
-5.163665413856506348e-01,3.494637066280895432e+00
-5.157263278961181641e-01,3.494621718828270662e+00
-5.150860548019409180e-01,3.494606358085327269e+00
-5.144457817077636719e-01,3.494590958106056355e+00
-5.138055086135864258e-01,3.494575554891363733e+00
-5.131652951240539551e-01,3.494560146625353525e+00
-5.125250220298767090e-01,3.494544693713265815e+00
-5.118847489356994629e-01,3.494529228894050821e+00
-5.112445354461669922e-01,3.494513743326781441e+00
-5.106042623519897461e-01,3.494498239134729012e+00
-5.099639892578125000e-01,3.494482719313131369e+00
-5.093237161636352539e-01,3.494467171344226131e+00
-5.086835026741027832e-01,3.494451598633749434e+00
-5.080432295799255371e-01,3.494436029731636140e+00
-5.074029564857482910e-01,3.494420422447052754e+00
-5.067627429962158203e-01,3.494404796797234258e+00
-5.061224699020385742e-01,3.494389152620581918e+00
-5.054821968078613281e-01,3.494373487377143483e+00
-5.048419237136840820e-01,3.494357813529402890e+00
-5.042017102241516113e-01,3.494342107225454352e+00
-5.035614371299743652e-01,3.494326375899736714e+00
-5.029211640357971191e-01,3.494310640248725619e+00
-5.022809505462646484e-01,3.494294873421551983e+00
-5.016406774520874023e-01,3.494279078052818122e+00
-5.010004043579101562e-01,3.494263272968666012e+00
-5.003601312637329102e-01,3.494247445120176820e+00
-4.997198879718780518e-01,3.494231610652551723e+00
-4.990796446800231934e-01,3.494215746145663548e+00
-4.984394013881683350e-01,3.494199852476572943e+00
-4.977991282939910889e-01,3.494183944648924900e+00
-4.971588850021362305e-01,3.494168031154111453e+00
-4.965186119079589844e-01,3.494152076970346688e+00
-4.958783686161041260e-01,3.494136111169335202e+00
-4.952380955219268799e-01,3.494120111893070479e+00
-4.945978522300720215e-01,3.494104114735924860e+00
-4.939576089382171631e-01,3.494088089462279001e+00
-4.933173358440399170e-01,3.494072034012788652e+00
-4.926770925521850586e-01,3.494055977539731295e+00
-4.920368194580078125e-01,3.494039894214611586e+00
-4.913965761661529541e-01,3.494023792014660401e+00
-4.907563030719757080e-01,3.494007672223721883e+00
-4.901160597801208496e-01,3.493991522304897401e+00
-4.894758164882659912e-01,3.493975373252887984e+00
-4.888355433940887451e-01,3.493959190701691142e+00
-4.881953001022338867e-01,3.493942977983199860e+00
-4.875550270080566406e-01,3.493926779899480195e+00
-4.869147837162017822e-01,3.493910534894899556e+00
-4.862745106220245361e-01,3.493894292758128017e+00
-4.856342673301696777e-01,3.493878027739261594e+00
-4.849940240383148193e-01,3.493861756588663603e+00
-4.843537509441375732e-01,3.493845466388055598e+00
-4.837135076522827148e-01,3.493829157804748675e+00
-4.830732345581054688e-01,3.493812832403903279e+00
-4.824329912662506104e-01,3.493796503257696973e+00
-4.817927181720733643e-01,3.493780160961562409e+00
-4.811524748802185059e-01,3.493763789593543834e+00
-4.805122315883636475e-01,3.493747437857301019e+00
-4.798719584941864014e-01,3.493731068324330558e+00
-4.792317152023315430e-01,3.493714689540858842e+00
-4.785914421081542969e-01,3.493698306631834782e+00
-4.779511988162994385e-01,3.493681911385013272e+00
-4.773109257221221924e-01,3.493665527994856301e+00
-4.766706824302673340e-01,3.493649137103711944e+00
-4.760304391384124756e-01,3.493632760893829570e+00
-4.753901660442352295e-01,3.493616373558651844e+00
-4.747499227523803711e-01,3.493600009169639087e+00
-4.741096496582031250e-01,3.493583634166077090e+00
-4.734694063663482666e-01,3.493567288093366585e+00
-4.728291332721710205e-01,3.493550961822003309e+00
-4.721888899803161621e-01,3.493534646597817428e+00
-4.715486466884613037e-01,3.493518371306480574e+00
-4.709083735942840576e-01,3.493502117466887213e+00
-4.702681303024291992e-01,3.493485904071651493e+00
-4.696278572082519531e-01,3.493469727180186002e+00
-4.689876139163970947e-01,3.493453597009025913e+00
-4.683473408222198486e-01,3.493437510457530593e+00
-4.677070975303649902e-01,3.493421497145296151e+00
-4.670668542385101318e-01,3.493405520648266371e+00
-4.664265811443328857e-01,3.493389634380185349e+00
-4.657863378524780273e-01,3.493373827938090148e+00
-4.651460647583007812e-01,3.493358107231703258e+00
-4.645058214664459229e-01,3.493342474688724053e+00
-4.638655483722686768e-01,3.493326965329072387e+00
-4.632253050804138184e-01,3.493311569188858989e+00
-4.625850617885589600e-01,3.493296290846807928e+00
-4.619447886943817139e-01,3.493281157573891349e+00
-4.613045454025268555e-01,3.493266184458460266e+00
-4.606642723083496094e-01,3.493251348446013260e+00
-4.600240290164947510e-01,3.493236719466075613e+00
-4.593837559223175049e-01,3.493222264009626432e+00
-4.587435126304626465e-01,3.493208043030084031e+00
-4.581032693386077881e-01,3.493194015238970884e+00
-4.574629962444305420e-01,3.493180244434651804e+00
-4.568227529525756836e-01,3.493166729325261066e+00
-4.561824798583984375e-01,3.493153493114764530e+00
-4.555422365665435791e-01,3.493140554083934202e+00
-4.549019634723663330e-01,3.493127932858704821e+00
-4.542617201805114746e-01,3.493115652884475786e+00
-4.536214768886566162e-01,3.493103740178180594e+00
-4.529812037944793701e-01,3.493092197671916033e+00
-4.523409605026245117e-01,3.493081094236824224e+00
-4.517006874084472656e-01,3.493070406299366937e+00
-4.510604441165924072e-01,3.493060169313991103e+00
-4.504201710224151611e-01,3.493050437039126876e+00
-4.497799277305603027e-01,3.493041206133555399e+00
-4.491396844387054443e-01,3.493032540882432979e+00
-4.484994113445281982e-01,3.493024423126578348e+00
-4.478591680526733398e-01,3.493016927018088413e+00
-4.472188949584960938e-01,3.493010065329830383e+00
-4.465786516666412354e-01,3.493003860030428953e+00
-4.459383785724639893e-01,3.492998379973389245e+00
-4.452981352806091309e-01,3.492993607363632957e+00
-4.446578919887542725e-01,3.492989601744658223e+00
-4.440176188945770264e-01,3.492986402349394837e+00
-4.433773756027221680e-01,3.492984060841098248e+00
-4.427371025085449219e-01,3.492982545143364703e+00
-4.420968592166900635e-01,3.492981952971156545e+00
-4.414565861225128174e-01,3.492982306278675342e+00
-4.408163428306579590e-01,3.492983622894982432e+00
-4.401760995388031006e-01,3.492985968261945739e+00
-4.395358264446258545e-01,3.492989338996422610e+00
-4.388955831527709961e-01,3.492993800276036342e+00
-4.382553100585937500e-01,3.492999355986434296e+00
-4.376150667667388916e-01,3.493006106538503630e+00
-4.369747936725616455e-01,3.493014016853036807e+00
-4.363345503807067871e-01,3.493023148322025762e+00
-4.356943070888519287e-01,3.493033512684574404e+00
-4.350540339946746826e-01,3.493045167551445118e+00
-4.344137907028198242e-01,3.493058128872176038e+00
-4.337735176086425781e-01,3.493072440509037868e+00
-4.331332743167877197e-01,3.493088095318037656e+00
-4.324930012226104736e-01,3.493105160167842449e+00
-4.318527579307556152e-01,3.493123652989322370e+00
-4.312124848365783691e-01,3.493143571095511213e+00
-4.305722415447235107e-01,3.493164965937056721e+00
-4.299319982528686523e-01,3.493187816689426128e+00
-4.292917251586914062e-01,3.493212176946073555e+00
-4.286514818668365479e-01,3.493238069101596288e+00
-4.280112087726593018e-01,3.493265474623488132e+00
-4.273709654808044434e-01,3.493294406519241502e+00
-4.267306923866271973e-01,3.493324903163796513e+00
-4.260904490947723389e-01,3.493356922899248929e+00
-4.254502058029174805e-01,3.493390510439671193e+00
-4.248099327087402344e-01,3.493425644989907930e+00
-4.241696894168853760e-01,3.493462327020167013e+00
-4.235294163227081299e-01,3.493500557686113339e+00
-4.228891730308532715e-01,3.493540324429322830e+00
-4.222488999366760254e-01,3.493581613317740420e+00
-4.216086566448211670e-01,3.493624415045669451e+00
-4.209684133529663086e-01,3.493668689887799772e+00
-4.203281402587890625e-01,3.493714461783494762e+00
-4.196878969669342041e-01,3.493761645462060805e+00
-4.190476238727569580e-01,3.493810283925365745e+00
-4.184073805809020996e-01,3.493860301974783145e+00
-4.177671074867248535e-01,3.493911683058223083e+00
-4.171268641948699951e-01,3.493964386542991463e+00
-4.164866209030151367e-01,3.494018375000861987e+00
-4.158463478088378906e-01,3.494073609050778906e+00
-4.152061045169830322e-01,3.494130066079915053e+00
-4.145658314228057861e-01,3.494187682637518222e+00
-4.139255881309509277e-01,3.494246394902196684e+00
-4.132853150367736816e-01,3.494306206927372482e+00
-4.126450717449188232e-01,3.494367020934765922e+00
-4.120048284530639648e-01,3.494428788807555364e+00
-4.113645553588867188e-01,3.494491469067921408e+00
-4.107243120670318604e-01,3.494554993688638866e+00
-4.100840389728546143e-01,3.494619334003991717e+00
-4.094437956809997559e-01,3.494684407281309468e+00
-4.088035225868225098e-01,3.494750174724901015e+00
-4.081632792949676514e-01,3.494816554337095482e+00
-4.075230360031127930e-01,3.494883483806157098e+00
-4.068827629089355469e-01,3.494950938647917837e+00
-4.062425196170806885e-01,3.495018831115532354e+00
-4.056022465229034424e-01,3.495087121410487718e+00
-4.049620032310485840e-01,3.495155739975436937e+00
-4.043217301368713379e-01,3.495224624013500314e+00
-4.036814868450164795e-01,3.495293718563313057e+00
-4.030412435531616211e-01,3.495362993618566172e+00
-4.024009704589843750e-01,3.495432362227270495e+00
-4.017607271671295166e-01,3.495501767932632120e+00
-4.011204540729522705e-01,3.495571187498931920e+00
-4.004802107810974121e-01,3.495640554314101145e+00
-3.998399376869201660e-01,3.495709844423696033e+00
-3.991996943950653076e-01,3.495778987853082498e+00
-3.985594511032104492e-01,3.495847951494794437e+00
-3.979191780090332031e-01,3.495916709918117871e+00
-3.972789347171783447e-01,3.495985193359759435e+00
-3.966386616230010986e-01,3.496053416409122150e+00
-3.959984183311462402e-01,3.496121302629099148e+00
-3.953581452369689941e-01,3.496188859920243530e+00
-3.947179019451141357e-01,3.496256048764274205e+00
-3.940776586532592773e-01,3.496322838058070648e+00
-3.934373855590820312e-01,3.496389238542966460e+00
-3.927971422672271729e-01,3.496455208932587766e+00
-3.921568691730499268e-01,3.496520750072093620e+00
-3.915166258811950684e-01,3.496585854009245153e+00
-3.908763527870178223e-01,3.496650507270198549e+00
-3.902361094951629639e-01,3.496714745738473518e+00
-3.895958662033081055e-01,3.496778501534253181e+00
-3.889555931091308594e-01,3.496841851764587172e+00
-3.883153498172760010e-01,3.496904774805869032e+00
-3.876750767230987549e-01,3.496967295285943411e+00
-3.870348334312438965e-01,3.497029397287611641e+00
-3.863945603370666504e-01,3.497091132086028509e+00
-3.857543170452117920e-01,3.497152478700223277e+00
-3.851140737533569336e-01,3.497213511755267845e+00
-3.844738006591796875e-01,3.497274231783419562e+00
-3.838335573673248291e-01,3.497334649638810244e+00
-3.831932842731475830e-01,3.497394833792449198e+00
-3.825530409812927246e-01,3.497454783737148354e+00
-3.819127678871154785e-01,3.497514536226248971e+00
-3.812725245952606201e-01,3.497574154296851034e+00
-3.806322813034057617e-01,3.497633642135793419e+00
-3.799920082092285156e-01,3.497693073220455418e+00
-3.793517649173736572e-01,3.497752449150743015e+00
-3.787114918231964111e-01,3.497811829041537202e+00
-3.780712485313415527e-01,3.497871247472866596e+00
-3.774309754371643066e-01,3.497930765234688266e+00
-3.767907321453094482e-01,3.497990408029643561e+00
-3.761504888534545898e-01,3.498050243889382127e+00
-3.755102157592773438e-01,3.498110286528207880e+00
-3.748699724674224854e-01,3.498170576141895527e+00
-3.742296993732452393e-01,3.498231205908910901e+00
-3.735894560813903809e-01,3.498292169076911762e+00
-3.729491829872131348e-01,3.498353540983840659e+00
-3.723089396953582764e-01,3.498415377402390725e+00
-3.716686964035034180e-01,3.498477680937251755e+00
-3.710284233093261719e-01,3.498540538968034408e+00
-3.703881800174713135e-01,3.498603971411903046e+00
-3.697479069232940674e-01,3.498668035557393807e+00
-3.691076636314392090e-01,3.498732768358982170e+00
-3.684673905372619629e-01,3.498798228830021895e+00
-3.678271472454071045e-01,3.498864447465765970e+00
-3.671869039535522461e-01,3.498931478667094197e+00
-3.665466308593750000e-01,3.498999364204045115e+00
-3.659063875675201416e-01,3.499068145132844698e+00
-3.652661144733428955e-01,3.499137880437577230e+00
-3.646258711814880371e-01,3.499208612282887820e+00
-3.639855980873107910e-01,3.499280375026053491e+00
-3.633453547954559326e-01,3.499353233419904008e+00
-3.627051115036010742e-01,3.499427216870968138e+00
-3.620648384094238281e-01,3.499502398959812410e+00
-3.614245951175689697e-01,3.499578805857936459e+00
-3.607843220233917236e-01,3.499656496844778530e+00
-3.601440787315368652e-01,3.499735529955569469e+00
-3.595038056373596191e-01,3.499815965877473900e+00
-3.588635623455047607e-01,3.499897848986949889e+00
-3.582233190536499023e-01,3.499981214210017288e+00
-3.575830459594726562e-01,3.500066144144010849e+00
-3.569428026676177979e-01,3.500152718165950638e+00
-3.563025295734405518e-01,3.500240967663971858e+00
-3.556622862815856934e-01,3.500330977165492463e+00
-3.550220131874084473e-01,3.500422795030546652e+00
-3.543817698955535889e-01,3.500516506828738272e+00
-3.537415266036987305e-01,3.500612175602536347e+00
-3.531012535095214844e-01,3.500709892337276585e+00
-3.524610102176666260e-01,3.500809725772265679e+00
-3.518207371234893799e-01,3.500911739098322428e+00
-3.511804938316345215e-01,3.501016032752088947e+00
-3.505402207374572754e-01,3.501122709184054216e+00
-3.498999774456024170e-01,3.501231810282768198e+00
-3.492597341537475586e-01,3.501343476978683977e+00
-3.486194610595703125e-01,3.501457775319853916e+00
-3.479792177677154541e-01,3.501574819666637417e+00
-3.473389446735382080e-01,3.501694714165773270e+00
-3.466987013816833496e-01,3.501817523101718344e+00
-3.460584282875061035e-01,3.501943376895958249e+00
-3.454181849956512451e-01,3.502072409144746601e+00
-3.447779119014739990e-01,3.502204698599547861e+00
-3.441376686096191406e-01,3.502340350698279536e+00
-3.434974253177642822e-01,3.502479503874980082e+00
-3.428571522235870361e-01,3.502622281728323017e+00
-3.422169089317321777e-01,3.502768770729711711e+00
-3.415766358375549316e-01,3.502919109395884689e+00
-3.409363925457000732e-01,3.503073434341340775e+00
-3.402961194515228271e-01,3.503231837607061472e+00
-3.396558761596679688e-01,3.503394462359506356e+00
-3.390156328678131104e-01,3.503561421446284463e+00
-3.383753597736358643e-01,3.503732842494097000e+00
-3.377351164817810059e-01,3.503908861699571275e+00
-3.370948433876037598e-01,3.504089599372722130e+00
-3.364546000957489014e-01,3.504275174604253085e+00
-3.358143270015716553e-01,3.504465703853243852e+00
-3.351740837097167969e-01,3.504661318653351287e+00
-3.345338404178619385e-01,3.504862112210851866e+00
-3.338935673236846924e-01,3.505068272456716372e+00
-3.332533240318298340e-01,3.505279851923734036e+00
-3.326130509376525879e-01,3.505496982364404879e+00
-3.319728076457977295e-01,3.505719784865898081e+00
-3.313325345516204834e-01,3.505948348714916563e+00
-3.306922912597656250e-01,3.506182797854614286e+00
-3.300520479679107666e-01,3.506423229955337284e+00
-3.294117748737335205e-01,3.506669767627959011e+00
-3.287715315818786621e-01,3.506922467843001101e+00
-3.281312584877014160e-01,3.507181437203761298e+00
-3.274910151958465576e-01,3.507446741157800751e+00
-3.268507421016693115e-01,3.507718499791988798e+00
-3.262104988098144531e-01,3.507996751467257646e+00
-3.255702555179595947e-01,3.508281569245768061e+00
-3.249299824237823486e-01,3.508573053887063864e+00
-3.242897391319274902e-01,3.508871203509927206e+00
-3.236494660377502441e-01,3.509176107034919667e+00
-3.230092227458953857e-01,3.509487793189605576e+00
-3.223689496517181396e-01,3.509806342193853901e+00
-3.217287063598632812e-01,3.510131723839692963e+00
-3.210884630680084229e-01,3.510463977843294892e+00
-3.204481899738311768e-01,3.510803130163417496e+00
-3.198079466819763184e-01,3.511149197406505884e+00
-3.191676735877990723e-01,3.511502171382917314e+00
-3.185274302959442139e-01,3.511862028199759234e+00
-3.178871572017669678e-01,3.512228771432486241e+00
-3.172469139099121094e-01,3.512602358837193961e+00
-3.166066706180572510e-01,3.512982772957148114e+00
-3.159663975238800049e-01,3.513369973289956150e+00
-3.153261542320251465e-01,3.513763877430064575e+00
-3.146858811378479004e-01,3.514164498955044458e+00
-3.140456378459930420e-01,3.514571668251521341e+00
-3.134053647518157959e-01,3.514985414667926911e+00
-3.127651214599609375e-01,3.515405558618440729e+00
-3.121248781681060791e-01,3.515832060493862432e+00
-3.114846050739288330e-01,3.516264813522828270e+00
-3.108443617820739746e-01,3.516703680990414860e+00
-3.102040886878967285e-01,3.517148576298223084e+00
-3.095638453960418701e-01,3.517599352993508344e+00
-3.089235723018646240e-01,3.518055862896672714e+00
-3.082833290100097656e-01,3.518517941308665797e+00
-3.076430857181549072e-01,3.518985475930048068e+00
-3.070028126239776611e-01,3.519458286427886051e+00
-3.063625693321228027e-01,3.519936187683992301e+00
-3.057222962379455566e-01,3.520419030823774165e+00
-3.050820529460906982e-01,3.520906591642791739e+00
-3.044417798519134521e-01,3.521398689175866625e+00
-3.038015365600585938e-01,3.521895102845496339e+00
-3.031612932682037354e-01,3.522395649754968883e+00
-3.025210201740264893e-01,3.522900115213057681e+00
-3.018807768821716309e-01,3.523408256628110635e+00
-3.012405037879943848e-01,3.523919871412023674e+00
-3.006002604961395264e-01,3.524434685428816216e+00
-2.999599874019622803e-01,3.524952502233741569e+00
-2.993197441101074219e-01,3.525473023302470921e+00
-2.986795008182525635e-01,3.525996049791974229e+00
-2.980392277240753174e-01,3.526521324029514570e+00
-2.973989844322204590e-01,3.527048550866334509e+00
-2.967587113380432129e-01,3.527577520573020209e+00
-2.961184680461883545e-01,3.528107939994661990e+00
-2.954781949520111084e-01,3.528639560464585490e+00
-2.948379516601562500e-01,3.529172112681083995e+00
-2.941977083683013916e-01,3.529705301043875032e+00
-2.935574352741241455e-01,3.530238941808141906e+00
-2.929171919822692871e-01,3.530772692209757757e+00
-2.922769188880920410e-01,3.531306356418185466e+00
-2.916366755962371826e-01,3.531839606541450127e+00
-2.909964025020599365e-01,3.532372235395476512e+00
-2.903561592102050781e-01,3.532903934399740820e+00
-2.897159159183502197e-01,3.533434516989140572e+00
-2.890756428241729736e-01,3.533963710015466830e+00
-2.884353995323181152e-01,3.534491244854279124e+00
-2.877951264381408691e-01,3.535016964442291965e+00
-2.871548831462860107e-01,3.535540540917587293e+00
-2.865146100521087646e-01,3.536061824566282930e+00
-2.858743667602539062e-01,3.536580547592446777e+00
-2.852341234683990479e-01,3.537096565778816259e+00
-2.845938503742218018e-01,3.537609627649234589e+00
-2.839536070823669434e-01,3.538119580281330556e+00
-2.833133339881896973e-01,3.538626241973850561e+00
-2.826730906963348389e-01,3.539129406471578143e+00
-2.820328176021575928e-01,3.539628980656471580e+00
-2.813925743103027344e-01,3.540124765986826461e+00
-2.807523310184478760e-01,3.540616637822342927e+00
-2.801120579242706299e-01,3.541104513481104110e+00
-2.794718146324157715e-01,3.541588261164973161e+00
-2.788315415382385254e-01,3.542067774573506966e+00
-2.781912982463836670e-01,3.542542957707166096e+00
-2.775510251522064209e-01,3.543013778944387848e+00
-2.769107818603515625e-01,3.543480147670642566e+00
-2.762705385684967041e-01,3.543942014108533822e+00
-2.756302654743194580e-01,3.544399394907596701e+00
-2.749900221824645996e-01,3.544852216853032090e+00
-2.743497490882873535e-01,3.545300507118394506e+00
-2.737095057964324951e-01,3.545744239599999403e+00
-2.730692327022552490e-01,3.546183491334315097e+00
-2.724289894104003906e-01,3.546618250049957677e+00
-2.717887461185455322e-01,3.547048565504948847e+00
-2.711484730243682861e-01,3.547474485027434454e+00
-2.705082297325134277e-01,3.547896100076199488e+00
-2.698679566383361816e-01,3.548313497706347519e+00
-2.692277133464813232e-01,3.548726753749908092e+00
-2.685874402523040771e-01,3.549135961775732540e+00
-2.679471969604492188e-01,3.549541224996485056e+00
-2.673069238662719727e-01,3.549942689620703362e+00
-2.666666805744171143e-01,3.550340466967157660e+00
-2.660264372825622559e-01,3.550734679866921262e+00
-2.653861641883850098e-01,3.551125490104931615e+00
-2.647459208965301514e-01,3.551513019550490924e+00
-2.641056478023529053e-01,3.551897452965227409e+00
-2.634654045104980469e-01,3.552278901240498499e+00
-2.628251314163208008e-01,3.552657575933408474e+00
-2.621848881244659424e-01,3.553033593147806091e+00
-2.615446448326110840e-01,3.553407137184022346e+00
-2.609043717384338379e-01,3.553778384075438446e+00
-2.602641284465789795e-01,3.554147472741857605e+00
-2.596238553524017334e-01,3.554514600561732074e+00
-2.589836120605468750e-01,3.554879887000088168e+00
-2.583433389663696289e-01,3.555243528487696203e+00
-2.577030956745147705e-01,3.555605644665418286e+00
-2.570628523826599121e-01,3.555966421177739978e+00
-2.564225792884826660e-01,3.556326001876507714e+00
-2.557823359966278076e-01,3.556684480740496035e+00
-2.551420629024505615e-01,3.557042054817418197e+00
-2.545018196105957031e-01,3.557398802717834485e+00
-2.538615465164184570e-01,3.557754867143175126e+00
-2.532213032245635986e-01,3.558110330095767715e+00
-2.525810599327087402e-01,3.558465278150818811e+00
-2.519407868385314941e-01,3.558819855483971395e+00
-2.513005435466766357e-01,3.559174070532338696e+00
-2.506602704524993896e-01,3.559528037419066315e+00
-2.500200271606445312e-01,3.559881768763836440e+00
-2.493797689676284790e-01,3.560235325652986837e+00
-2.487395107746124268e-01,3.560588713859754062e+00
-2.480992525815963745e-01,3.560941965096002804e+00
-2.474589943885803223e-01,3.561295073463482730e+00
-2.468187510967254639e-01,3.561647975105890929e+00
-2.461784929037094116e-01,3.562000696150900314e+00
-2.455382347106933594e-01,3.562353169797524366e+00
-2.448979765176773071e-01,3.562705332608754105e+00
-2.442577183246612549e-01,3.563057113806578080e+00
-2.436174601316452026e-01,3.563408390466916931e+00
-2.429772019386291504e-01,3.563759113478097262e+00
-2.423369437456130981e-01,3.564109110477491349e+00
-2.416967004537582397e-01,3.564458285242443569e+00
-2.410564422607421875e-01,3.564806457052812405e+00
-2.404161840677261353e-01,3.565153482371198557e+00
-2.397759258747100830e-01,3.565499152690766671e+00
-2.391356676816940308e-01,3.565843338308273047e+00
-2.384954094886779785e-01,3.566185764405493508e+00
-2.378551512956619263e-01,3.566526282600605668e+00
-2.372149080038070679e-01,3.566864594229913976e+00
-2.365746498107910156e-01,3.567200512089204523e+00
-2.359343916177749634e-01,3.567533762169663003e+00
-2.352941334247589111e-01,3.567864077102990805e+00
-2.346538752317428589e-01,3.568191188902060773e+00
-2.340136170387268066e-01,3.568514831765484452e+00
-2.333733588457107544e-01,3.568834684828689596e+00
-2.327331155538558960e-01,3.569150427952876292e+00
-2.320928573608398438e-01,3.569461824814042394e+00
-2.314525991678237915e-01,3.569768489765274833e+00
-2.308123409748077393e-01,3.570070139116759300e+00
-2.301720827817916870e-01,3.570366436024592360e+00
-2.295318245887756348e-01,3.570657039462973081e+00
-2.288915663957595825e-01,3.570941604498104383e+00
-2.282513231039047241e-01,3.571219810690303920e+00
-2.276110649108886719e-01,3.571491302032352877e+00
-2.269708067178726196e-01,3.571755721384740845e+00
-2.263305485248565674e-01,3.572012739798268832e+00
-2.256902903318405151e-01,3.572261960995252394e+00
-2.250500321388244629e-01,3.572503097709986086e+00
-2.244097739458084106e-01,3.572735748742183581e+00
-2.237695306539535522e-01,3.572959592804475726e+00
-2.231292724609375000e-01,3.573174256938517424e+00
-2.224890142679214478e-01,3.573379408246741384e+00
-2.218487560749053955e-01,3.573574698244744496e+00
-2.212084978818893433e-01,3.573759769652701923e+00
-2.205682396888732910e-01,3.573934318554615519e+00
-2.199279814958572388e-01,3.574097987698745982e+00
-2.192877382040023804e-01,3.574250451964615216e+00
-2.186474800109863281e-01,3.574391397052672836e+00
-2.180072218179702759e-01,3.574520489824361213e+00
-2.173669636249542236e-01,3.574637454317569407e+00
-2.167267054319381714e-01,3.574741974324893157e+00
-2.160864472389221191e-01,3.574833727697193986e+00
-2.154461890459060669e-01,3.574912450277028420e+00
-2.148059457540512085e-01,3.574977871803906027e+00
-2.141656875610351562e-01,3.575029732186151055e+00
-2.135254293680191040e-01,3.575067741347124795e+00
-2.128851711750030518e-01,3.575091687859658585e+00
-2.122449129819869995e-01,3.575101306306612603e+00
-2.116046547889709473e-01,3.575096397698532158e+00
-2.109643965959548950e-01,3.575076744644898330e+00
-2.103241533041000366e-01,3.575042136414075422e+00
-2.096838951110839844e-01,3.574992384864958073e+00
-2.090436369180679321e-01,3.574927309515208762e+00
-2.084033787250518799e-01,3.574846777561041744e+00
-2.077631205320358276e-01,3.574750615915218255e+00
-2.071228623390197754e-01,3.574638691985375871e+00
-2.064826041460037231e-01,3.574510900417511294e+00
-2.058423459529876709e-01,3.574367103219530328e+00
-2.052021026611328125e-01,3.574207255339342915e+00
-2.045618444681167603e-01,3.574031249986568959e+00
-2.039215862751007080e-01,3.573839032750027123e+00
-2.032813280820846558e-01,3.573630569497360021e+00
-2.026410698890686035e-01,3.573405832337348098e+00
-2.020008116960525513e-01,3.573164784306843256e+00
-2.013605535030364990e-01,3.572907491852444828e+00
-2.007203102111816406e-01,3.572633913076926682e+00
-2.000800520181655884e-01,3.572344103682802974e+00
-1.994397938251495361e-01,3.572038128958509251e+00
-1.987995356321334839e-01,3.571716040594630215e+00
-1.981592774391174316e-01,3.571377940356062375e+00
-1.975190192461013794e-01,3.571023919570860627e+00
-1.968787610530853271e-01,3.570654114208203112e+00
-1.962385177612304688e-01,3.570268653433900763e+00
-1.955982595682144165e-01,3.569867682781645790e+00
-1.949580013751983643e-01,3.569451375340306765e+00
-1.943177431821823120e-01,3.569019917120344498e+00
-1.936774849891662598e-01,3.568573503079325526e+00
-1.930372267961502075e-01,3.568112332153007937e+00
-1.923969686031341553e-01,3.567636681502658114e+00
-1.917567253112792969e-01,3.567146759573390113e+00
-1.911164671182632446e-01,3.566642820036619810e+00
-1.904762089252471924e-01,3.566125145271298535e+00
-1.898359507322311401e-01,3.565594027445722070e+00
-1.891956925392150879e-01,3.565049757426104193e+00
-1.885554343461990356e-01,3.564492657948506338e+00
-1.879151761531829834e-01,3.563923025314078785e+00
-1.872749328613281250e-01,3.563341252100616252e+00
-1.866346746683120728e-01,3.562747615992816641e+00
-1.859944164752960205e-01,3.562142507117672885e+00
-1.853541582822799683e-01,3.561526288508373828e+00
-1.847139000892639160e-01,3.560899334967832619e+00
-1.840736418962478638e-01,3.560262011426803319e+00
-1.834333837032318115e-01,3.559614737669013707e+00
-1.827931404113769531e-01,3.558957915106221392e+00
-1.821528822183609009e-01,3.558291925817145707e+00
-1.815126240253448486e-01,3.557617160339709095e+00
-1.808723658323287964e-01,3.556934048390211434e+00
-1.802321076393127441e-01,3.556243037167924115e+00
-1.795918494462966919e-01,3.555544513371728499e+00
-1.789515912532806396e-01,3.554838924258656441e+00
-1.783113479614257812e-01,3.554126699467858863e+00
-1.776710897684097290e-01,3.553408238707389977e+00
-1.770308315753936768e-01,3.552683969699094391e+00
-1.763905733823776245e-01,3.551954346123070483e+00
-1.757503151893615723e-01,3.551219810824270517e+00
-1.751100569963455200e-01,3.550480712174980180e+00
-1.744697988033294678e-01,3.549737546081064732e+00
-1.738295555114746094e-01,3.548990732004513760e+00
-1.731892973184585571e-01,3.548240656782907898e+00
-1.725490391254425049e-01,3.547487724772417472e+00
-1.719087809324264526e-01,3.546732394706478608e+00
-1.712685227394104004e-01,3.545975023381350066e+00
-1.706282645463943481e-01,3.545216055882736583e+00
-1.699880063533782959e-01,3.544455851545071923e+00
-1.693477630615234375e-01,3.543694804657876674e+00
-1.687075048685073853e-01,3.542933293322442889e+00
-1.680672466754913330e-01,3.542171725718038289e+00
-1.674269884824752808e-01,3.541410424050567940e+00
-1.667867302894592285e-01,3.540649762797054123e+00
-1.661464720964431763e-01,3.539890134709124503e+00
-1.655062139034271240e-01,3.539131811998993182e+00
-1.648659706115722656e-01,3.538375207855844362e+00
-1.642257124185562134e-01,3.537620576640229331e+00
-1.635854542255401611e-01,3.536868304675788721e+00
-1.629451960325241089e-01,3.536118663990254429e+00
-1.623049378395080566e-01,3.535371969354087263e+00
-1.616646796464920044e-01,3.534628527673253195e+00
-1.610244214534759521e-01,3.533888615540013767e+00
-1.603841632604598999e-01,3.533152514928879384e+00
-1.597439199686050415e-01,3.532420512080506114e+00
-1.591036617755889893e-01,3.531692861772499192e+00
-1.584634035825729370e-01,3.530969783716911614e+00
-1.578231453895568848e-01,3.530251583074896615e+00
-1.571828871965408325e-01,3.529538452152125139e+00
-1.565426290035247803e-01,3.528830655114856718e+00
-1.559023708105087280e-01,3.528128429357384022e+00
-1.552621275186538696e-01,3.527431973395370512e+00
-1.546218693256378174e-01,3.526741485929771880e+00
-1.539816111326217651e-01,3.526057183271720685e+00
-1.533413529396057129e-01,3.525379274372880900e+00
-1.527010947465896606e-01,3.524707942317151232e+00
-1.520608365535736084e-01,3.524043405932731243e+00
-1.514205783605575562e-01,3.523385807104753020e+00
-1.507803350687026978e-01,3.522735360011679084e+00
-1.501400768756866455e-01,3.522092200130524375e+00
-1.494998186826705933e-01,3.521456492919075032e+00
-1.488595604896545410e-01,3.520828419123634756e+00
-1.482193022966384888e-01,3.520208150572946337e+00
-1.475790441036224365e-01,3.519595814110010323e+00
-1.469387859106063843e-01,3.518991571097846105e+00
-1.462985426187515259e-01,3.518395580502924780e+00
-1.456582844257354736e-01,3.517807953334466831e+00
-1.450180262327194214e-01,3.517228831441820081e+00
-1.443777680397033691e-01,3.516658354343219273e+00
-1.437375098466873169e-01,3.516096660800382079e+00
-1.430972516536712646e-01,3.515543857153453189e+00
-1.424569934606552124e-01,3.515000098738402468e+00
-1.418167501688003540e-01,3.514465465429583269e+00
-1.411764919757843018e-01,3.513940093783783247e+00
-1.405362337827682495e-01,3.513424059692876522e+00
-1.398959755897521973e-01,3.512917516084323122e+00
-1.392557173967361450e-01,3.512420519975795408e+00
-1.386154592037200928e-01,3.511933183566295469e+00
-1.379752010107040405e-01,3.511455617748930891e+00
-1.373349577188491821e-01,3.510987918888401449e+00
-1.366946995258331299e-01,3.510530105002985124e+00
-1.360544413328170776e-01,3.510082291830248558e+00
-1.354141831398010254e-01,3.509644542488586261e+00
-1.347739249467849731e-01,3.509216923795484888e+00
-1.341336667537689209e-01,3.508799489440311170e+00
-1.334934085607528687e-01,3.508392304470201228e+00
-1.328531652688980103e-01,3.507995372859049610e+00
-1.322129070758819580e-01,3.507608746969186342e+00
-1.315726488828659058e-01,3.507232470166360638e+00
-1.309323906898498535e-01,3.506866520053621095e+00
-1.302921324968338013e-01,3.506510953933942965e+00
-1.296518743038177490e-01,3.506165708897694078e+00
-1.290116161108016968e-01,3.505830823662336115e+00
-1.283713728189468384e-01,3.505506252844278858e+00
-1.277311146259307861e-01,3.505191948967444127e+00
-1.270908564329147339e-01,3.504887868557992725e+00
-1.264505982398986816e-01,3.504593971177957457e+00
-1.258103400468826294e-01,3.504310146734197051e+00
-1.251700818538665771e-01,3.504036345198113356e+00
-1.245298311114311218e-01,3.503772442157057299e+00
-1.238895729184150696e-01,3.503518349426256506e+00
-1.232493147253990173e-01,3.503273906554595918e+00
-1.226090639829635620e-01,3.503038993267954204e+00
-1.219688057899475098e-01,3.502813441082959667e+00
-1.213285475969314575e-01,3.502597038596832135e+00
-1.206882894039154053e-01,3.502389656663357442e+00
-1.200480386614799500e-01,3.502191056186017004e+00
-1.194077804684638977e-01,3.502001006405707884e+00
-1.187675222754478455e-01,3.501819254957477590e+00
-1.181272715330123901e-01,3.501645580106307776e+00
-1.174870133399963379e-01,3.501479682189085452e+00
-1.168467551469802856e-01,3.501321274253199611e+00
-1.162064969539642334e-01,3.501170057565493376e+00
-1.155662462115287781e-01,3.501025681002654988e+00
-1.149259880185127258e-01,3.500887818422517395e+00
-1.142857298254966736e-01,3.500756115900421683e+00
-1.136454790830612183e-01,3.500630199290239108e+00
-1.130052208900451660e-01,3.500509667807741199e+00
-1.123649626970291138e-01,3.500394119643122970e+00
-1.117247045040130615e-01,3.500283135481163654e+00
-1.110844537615776062e-01,3.500176291783217764e+00
-1.104441955685615540e-01,3.500073124538078062e+00
-1.098039373755455017e-01,3.499973205373815066e+00
-1.091636791825294495e-01,3.499876048159594077e+00
-1.085234284400939941e-01,3.499781157531041131e+00
-1.078831702470779419e-01,3.499688080009661917e+00
-1.072429120540618896e-01,3.499596292873852654e+00
-1.066026613116264343e-01,3.499505308332267361e+00
-1.059624031186103821e-01,3.499414591059265334e+00
-1.053221449255943298e-01,3.499323667700068086e+00
-1.046818867325782776e-01,3.499231985249964261e+00
-1.040416359901428223e-01,3.499139043397441640e+00
-1.034013777971267700e-01,3.499044342882681846e+00
-1.027611196041107178e-01,3.498947329954042562e+00
-1.021208688616752625e-01,3.498847520030389902e+00
-1.014806106686592102e-01,3.498744390701266305e+00
-1.008403524756431580e-01,3.498637462396118281e+00
-1.002000942826271057e-01,3.498526231273924481e+00
-9.955984354019165039e-02,3.498410234770998883e+00
-9.891958534717559814e-02,3.498288943005067431e+00
-9.827932715415954590e-02,3.498161984862808271e+00
-9.763907641172409058e-02,3.498028875708728336e+00
-9.699881821870803833e-02,3.497889210557123985e+00
-9.635856002569198608e-02,3.497742595323288128e+00
-9.571830183267593384e-02,3.497588622913270662e+00
-9.507805109024047852e-02,3.497426972098758746e+00
-9.443779289722442627e-02,3.497257305660375515e+00
-9.379753470420837402e-02,3.497079306131114951e+00
-9.315727651119232178e-02,3.496892691489096983e+00
-9.251702576875686646e-02,3.496697260814529251e+00
-9.187676757574081421e-02,3.496492738732000838e+00
-9.123650938272476196e-02,3.496278989301495166e+00
-9.059625864028930664e-02,3.496055848018552847e+00
-8.995600044727325439e-02,3.495823187025425938e+00
-8.931574225425720215e-02,3.495580962828483962e+00
-8.867548406124114990e-02,3.495329079888924717e+00
-8.803523331880569458e-02,3.495067582231771830e+00
-8.739497512578964233e-02,3.494796471336302002e+00
-8.675471693277359009e-02,3.494515839956786607e+00
-8.611446619033813477e-02,3.494225785798235506e+00
-8.547420799732208252e-02,3.493926446592059420e+00
-8.483394980430603027e-02,3.493618030645988526e+00
-8.419369161128997803e-02,3.493300745595090184e+00
-8.355344086885452271e-02,3.492974870310572300e+00
-8.291318267583847046e-02,3.492640664356263969e+00
-8.227292448282241821e-02,3.492298528105290956e+00
-8.163267374038696289e-02,3.491948780844719380e+00
-8.099241554737091064e-02,3.491591817454233748e+00
-8.035215735435485840e-02,3.491228121680733931e+00
-7.971189916133880615e-02,3.490858097813726690e+00
-7.907164841890335083e-02,3.490482315043385242e+00
-7.843139022588729858e-02,3.490101242463777176e+00
-7.779113203287124634e-02,3.489715473523122391e+00
-7.715088129043579102e-02,3.489325542668076707e+00
-7.651062309741973877e-02,3.488932048008983600e+00
-7.587036490440368652e-02,3.488535631437098772e+00
-7.523010671138763428e-02,3.488136886347870558e+00
-7.458985596895217896e-02,3.487736488280534175e+00
-7.394959777593612671e-02,3.487335059393709358e+00
-7.330933958292007446e-02,3.486933262782469622e+00
-7.266908884048461914e-02,3.486531770565279409e+00
-7.202883064746856689e-02,3.486131233846684996e+00
-7.138857245445251465e-02,3.485732310500449849e+00
-7.074831426143646240e-02,3.485335665515896686e+00
-7.010806351900100708e-02,3.484941922258792513e+00
-6.946780532598495483e-02,3.484551727052735526e+00
-6.882754713296890259e-02,3.484165693019640742e+00
-6.818728893995285034e-02,3.483784397912879527e+00
-6.754703819751739502e-02,3.483408455205605492e+00
-6.690678000450134277e-02,3.483038359100569359e+00
-6.626652181148529053e-02,3.482674638241300968e+00
-6.562627106904983521e-02,3.482317802380903160e+00
-6.498601287603378296e-02,3.481968263192797952e+00
-6.434575468301773071e-02,3.481626453480085814e+00
-6.370549649000167847e-02,3.481292734679198642e+00
-6.306524574756622314e-02,3.480967411132427358e+00
-6.242498755455017090e-02,3.480650752405886728e+00
-6.178473308682441711e-02,3.480342993144600605e+00
-6.114447489380836487e-02,3.480044335557564761e+00
-6.050422042608261108e-02,3.479754863338476056e+00
-5.986396223306655884e-02,3.479474618322474289e+00
-5.922370776534080505e-02,3.479203647524210297e+00
-5.858344957232475281e-02,3.478941843577761261e+00
-5.794319510459899902e-02,3.478689168288489952e+00
-5.730293691158294678e-02,3.478445366375422676e+00
-5.666268244385719299e-02,3.478210226242364200e+00
-5.602242797613143921e-02,3.477983476240671834e+00
-5.538216978311538696e-02,3.477764706624305369e+00
-5.474191531538963318e-02,3.477553540003863297e+00
-5.410165712237358093e-02,3.477349488377153186e+00
-5.346140265464782715e-02,3.477151976348432871e+00
-5.282114446163177490e-02,3.476960445342440753e+00
-5.218088999390602112e-02,3.476774234352820514e+00
-5.154063552618026733e-02,3.476592603612888244e+00
-5.090037733316421509e-02,3.476414824599324049e+00
-5.026012286543846130e-02,3.476240062081574322e+00
-4.961986467242240906e-02,3.476067485162890769e+00
-4.897961020469665527e-02,3.475896205402361439e+00
-4.833935201168060303e-02,3.475725250409349876e+00
-4.769909754395484924e-02,3.475553666283070164e+00
-4.705884307622909546e-02,3.475380455312961026e+00
-4.641858488321304321e-02,3.475204589995298576e+00
-4.577833041548728943e-02,3.475025021360074184e+00
-4.513807222247123718e-02,3.474840693459457341e+00
-4.449781775474548340e-02,3.474650505667867151e+00
-4.385755956172943115e-02,3.474453423999396939e+00
-4.321730509400367737e-02,3.474248335549390720e+00
-4.257704690098762512e-02,3.474034194098895245e+00
-4.193679243326187134e-02,3.473809909580540367e+00
-4.129653796553611755e-02,3.473574460052472723e+00
-4.065627977252006531e-02,3.473326833269210656e+00
-4.001602530479431152e-02,3.473066051770928198e+00
-3.937576711177825928e-02,3.472791156877174323e+00
-3.873551264405250549e-02,3.472501262719376314e+00
-3.809525445103645325e-02,3.472195491046925930e+00
-3.745499998331069946e-02,3.471873057823091635e+00
-3.681474179029464722e-02,3.471533239078543609e+00
-3.617448732256889343e-02,3.471175347205528006e+00
-3.553423285484313965e-02,3.470798788864713824e+00
-3.489397466182708740e-02,3.470403036561685362e+00
-3.425372019410133362e-02,3.469987656613756855e+00
-3.361346200108528137e-02,3.469552290711328091e+00
-3.297320753335952759e-02,3.469096692607347876e+00
-3.233294934034347534e-02,3.468620683578653718e+00
-3.169269487261772156e-02,3.468124187832801297e+00
-3.105243854224681854e-02,3.467607242779692456e+00
-3.041218221187591553e-02,3.467069958878221669e+00
-2.977192588150501251e-02,3.466512602910327701e+00
-2.913166955113410950e-02,3.465935487668015735e+00
-2.849141508340835571e-02,3.465339094044695756e+00
-2.785115875303745270e-02,3.464723954036435849e+00
-2.721090242266654968e-02,3.464090722383618370e+00
-2.657064609229564667e-02,3.463440173788963961e+00
-2.593038976192474365e-02,3.462773193501043512e+00
-2.529013343155384064e-02,3.462090728751740620e+00
-2.464987710118293762e-02,3.461393853345286153e+00
-2.400962263345718384e-02,3.460683775363243342e+00
-2.336936630308628082e-02,3.459961734544486411e+00
-2.272910997271537781e-02,3.459229064882173077e+00
-2.208885364234447479e-02,3.458487219299515303e+00
-2.144859731197357178e-02,3.457737716736954514e+00
-2.080834098160266876e-02,3.456982132190239643e+00
-2.016808465123176575e-02,3.456222169336598871e+00
-1.952782832086086273e-02,3.455459515443744412e+00
-1.888757199048995972e-02,3.454695899715404028e+00
-1.824731752276420593e-02,3.453933234141302933e+00
-1.760706119239330292e-02,3.453173321093906623e+00
-1.696680486202239990e-02,3.452418080079144858e+00
-1.632654853165149689e-02,3.451669443939972659e+00
-1.568629220128059387e-02,3.450929335101782236e+00
-1.504603587090969086e-02,3.450199737360851948e+00
-1.440578047186136246e-02,3.449482567038145486e+00
-1.376552414149045944e-02,3.448779795216421640e+00
-1.312526781111955643e-02,3.448093338297944843e+00
-1.248501241207122803e-02,3.447425151602814708e+00
-1.184475608170032501e-02,3.446777042489428844e+00
-1.120449975132942200e-02,3.446150922668228311e+00
-1.056424342095851898e-02,3.445548552444408497e+00
-9.923987090587615967e-03,3.444971694057708866e+00
-9.283731691539287567e-03,3.444422003144658184e+00
-8.643475361168384552e-03,3.443901141921781317e+00
-8.003219030797481537e-03,3.443410604135168196e+00
-7.362963166087865829e-03,3.442951885102031984e+00
-6.722707301378250122e-03,3.442526330136163715e+00
-6.082450971007347107e-03,3.442135216372419926e+00
-5.442194640636444092e-03,3.441779749432612334e+00
-4.801938775926828384e-03,3.441460985440035536e+00
-4.161682911217212677e-03,3.441179909522391611e+00
-3.521426580846309662e-03,3.440937368318229161e+00
-2.881170483306050301e-03,3.440734101015356927e+00
-2.240914385765790939e-03,3.440570724544946390e+00
-1.600658288225531578e-03,3.440447755823660803e+00
-9.604021906852722168e-04,3.440365557997529855e+00
-3.201460931450128555e-04,3.440324382668217496e+00
3.201460931450128555e-04,3.440324377486243979e+00
9.604021906852722168e-04,3.440365542455210424e+00
1.600658288225531578e-03,3.440447729939973165e+00
2.240914385765790939e-03,3.440570688625789852e+00
2.881170483306050301e-03,3.440734055039782469e+00
3.521426580846309662e-03,3.440937311783158314e+00
4.161682911217212677e-03,3.441179843626235080e+00
4.801938775926828384e-03,3.441460909868461648e+00
5.442194640636444092e-03,3.441779663910329745e+00
6.082450971007347107e-03,3.442135122658894097e+00
6.722707301378250122e-03,3.442526226518634491e+00
7.362963166087865829e-03,3.442951773858895947e+00
8.003219030797481537e-03,3.443410484607384525e+00
8.643475361168384552e-03,3.443901014458652821e+00
9.283731691539287567e-03,3.444421869990770269e+00
9.923987090587615967e-03,3.444971550002710714e+00
1.056424342095851898e-02,3.445548403461118347e+00
1.120449975132942200e-02,3.446150769113500267e+00
1.184475608170032501e-02,3.446776884728825152e+00
1.248501241207122803e-02,3.447424986570836403e+00
1.312526781111955643e-02,3.448093169880761533e+00
1.376552414149045944e-02,3.448779620501627008e+00
1.440578047186136246e-02,3.449482386559299396e+00
1.504603587090969086e-02,3.450199554804492141e+00
1.568629220128059387e-02,3.450929150856538286e+00
1.632654853165149689e-02,3.451669252406097677e+00
1.696680486202239990e-02,3.452417893608771493e+00
1.760706119239330292e-02,3.453173128409809500e+00
1.824731752276420593e-02,3.453933035934505291e+00
1.888757199048995972e-02,3.454695702014773495e+00
1.952782832086086273e-02,3.455459323780570191e+00
2.016808465123176575e-02,3.456221978706821574e+00
2.080834098160266876e-02,3.456981938067638094e+00
2.144859731197357178e-02,3.457737529141142296e+00
2.208885364234447479e-02,3.458487029149309500e+00
2.272910997271537781e-02,3.459228872784899433e+00
2.336936630308628082e-02,3.459961541087979597e+00
2.400962263345718384e-02,3.460683581114117668e+00
2.464987710118293762e-02,3.461393682187093646e+00
2.529013343155384064e-02,3.462090541994962578e+00
2.593038976192474365e-02,3.462773014369770141e+00
2.657064609229564667e-02,3.463439988425788041e+00
2.721090242266654968e-02,3.464090551541803897e+00
2.785115875303745270e-02,3.464723778133766086e+00
2.849141508340835571e-02,3.465338926049019275e+00
2.913166955113410950e-02,3.465935327396740373e+00
2.977192588150501251e-02,3.466512439263343293e+00
3.041218221187591553e-02,3.467069813477937856e+00
3.105243854224681854e-02,3.467607094637001452e+00
3.169269487261772156e-02,3.468124037728951947e+00
3.233294934034347534e-02,3.468620541147215963e+00
3.297320753335952759e-02,3.469096557602057374e+00
3.361346200108528137e-02,3.469552170872302277e+00
3.425372019410133362e-02,3.469987528155161982e+00
3.489397466182708740e-02,3.470402915194344295e+00
3.553423285484313965e-02,3.470798674320848320e+00
3.617448732256889343e-02,3.471175239218011299e+00
3.681474179029464722e-02,3.471533137381770828e+00
3.745499998331069946e-02,3.471872962153759179e+00
3.809525445103645325e-02,3.472195395856234601e+00
3.873551264405250549e-02,3.472501173363077953e+00
3.937576711177825928e-02,3.472791063777831422e+00
4.001602530479431152e-02,3.473065955844882424e+00
4.065627977252006531e-02,3.473326751672033197e+00
4.129653796553611755e-02,3.473574383784817421e+00
4.193679243326187134e-02,3.473809838370598868e+00
4.257704690098762512e-02,3.474034127682413597e+00
4.321730509400367737e-02,3.474248267481971908e+00
4.385755956172943115e-02,3.474453360649459199e+00
4.449781775474548340e-02,3.474650452125614297e+00
4.513807222247123718e-02,3.474840638761673706e+00
4.577833041548728943e-02,3.475024975228885538e+00
4.641858488321304321e-02,3.475204542968758137e+00
4.705884307622909546e-02,3.475380411778134171e+00
4.769909754395484924e-02,3.475553622363484862e+00
4.833935201168060303e-02,3.475725213218006537e+00
4.897961020469665527e-02,3.475896167961831207e+00
4.961986467242240906e-02,3.476067450649000357e+00
5.026012286543846130e-02,3.476240030299213135e+00
5.090037733316421509e-02,3.476414792926874053e+00
5.154063552618026733e-02,3.476592578986235083e+00
5.218088999390602112e-02,3.476774209691840145e+00
5.282114446163177490e-02,3.476960420844443789e+00
5.346140265464782715e-02,3.477151953908015791e+00
5.410165712237358093e-02,3.477349466263593314e+00
5.474191531538963318e-02,3.477553521234059808e+00
5.538216978311538696e-02,3.477764690803572201e+00
5.602242797613143921e-02,3.477983459404425659e+00
5.666268244385719299e-02,3.478210210901106159e+00
5.730293691158294678e-02,3.478445352411082325e+00
5.794319510459899902e-02,3.478689155590849236e+00
5.858344957232475281e-02,3.478941830396352408e+00
5.922370776534080505e-02,3.479203637058701837e+00
5.986396223306655884e-02,3.479474608836211402e+00
6.050422042608261108e-02,3.479754854748863035e+00
6.114447489380836487e-02,3.480044326678071176e+00
6.178473308682441711e-02,3.480342985121271937e+00
6.242498755455017090e-02,3.480650745163775817e+00
6.306524574756622314e-02,3.480967402969812774e+00
6.370549649000167847e-02,3.481292731003012619e+00
6.434575468301773071e-02,3.481626450172286447e+00
6.498601287603378296e-02,3.481968260219597155e+00
6.562627106904983521e-02,3.482317799177336859e+00
6.626652181148529053e-02,3.482674632973284723e+00
6.690678000450134277e-02,3.483038354380358914e+00
6.754703819751739502e-02,3.483408451364768510e+00
6.818728893995285034e-02,3.483784396195778399e+00
6.882754713296890259e-02,3.484165691179211155e+00
6.946780532598495483e-02,3.484551725684307932e+00
7.010806351900100708e-02,3.484941921039108159e+00
7.074831426143646240e-02,3.485335663126776673e+00
7.138857245445251465e-02,3.485732308182334815e+00
7.202883064746856689e-02,3.486131231958712551e+00
7.266908884048461914e-02,3.486531768737287429e+00
7.330933958292007446e-02,3.486933262107173803e+00
7.394959777593612671e-02,3.487335058676004351e+00
7.458985596895217896e-02,3.487736487645559880e+00
7.523010671138763428e-02,3.488136885225499029e+00
7.587036490440368652e-02,3.488535630528781795e+00
7.651062309741973877e-02,3.488932047135099079e+00
7.715088129043579102e-02,3.489325541898201877e+00
7.779113203287124634e-02,3.489715473184358707e+00
7.843139022588729858e-02,3.490101242165966955e+00
7.907164841890335083e-02,3.490482314781855333e+00
7.971189916133880615e-02,3.490858097278402017e+00
8.035215735435485840e-02,3.491228121278640906e+00
8.099241554737091064e-02,3.491591817102252193e+00
8.163267374038696289e-02,3.491948780536931807e+00
8.227292448282241821e-02,3.492298527970863375e+00
8.291318267583847046e-02,3.492640664238964909e+00
8.355344086885452271e-02,3.492974870208329197e+00
8.419369161128997803e-02,3.493300745387365236e+00
8.483394980430603027e-02,3.493618030465311719e+00
8.547420799732208252e-02,3.493926446435076549e+00
8.611446619033813477e-02,3.494225785661985384e+00
8.675471693277359009e-02,3.494515839889283715e+00
8.739497512578964233e-02,3.494796471277839434e+00
8.803523331880569458e-02,3.495067582181192289e+00
8.867548406124114990e-02,3.495329079823356722e+00
8.931574225425720215e-02,3.495580962771878575e+00
8.995600044727325439e-02,3.495823186960339335e+00
9.059625864028930664e-02,3.496055847976500264e+00
9.123650938272476196e-02,3.496278989289432371e+00
9.187676757574081421e-02,3.496492738716447057e+00
9.251702576875686646e-02,3.496697260796721274e+00
9.315727651119232178e-02,3.496892691458545421e+00
9.379753470420837402e-02,3.497079306108208385e+00
9.443779289722442627e-02,3.497257305640768088e+00
9.507805109024047852e-02,3.497426972079599405e+00
9.571830183267593384e-02,3.497588622905087874e+00
9.635856002569198608e-02,3.497742595316306602e+00
9.699881821870803833e-02,3.497889210551173633e+00
9.763907641172409058e-02,3.498028875703662166e+00
9.827932715415954590e-02,3.498161984853113360e+00
9.891958534717559814e-02,3.498288942998661000e+00
9.955984354019165039e-02,3.498410234764785187e+00
1.002000942826271057e-01,3.498526231271291032e+00
1.008403524756431580e-01,3.498637462393887620e+00
1.014806106686592102e-01,3.498744390699379814e+00
1.021208688616752625e-01,3.498847520028795621e+00
1.027611196041107178e-01,3.498947329951686669e+00
1.034013777971267700e-01,3.499044342880411218e+00
1.040416359901428223e-01,3.499139043395290471e+00
1.046818867325782776e-01,3.499231985249361188e+00
1.053221449255943298e-01,3.499323667699222096e+00
1.059624031186103821e-01,3.499414591058839452e+00
1.066026613116264343e-01,3.499505308331671394e+00
1.072429120540618896e-01,3.499596292873053294e+00
1.078831702470779419e-01,3.499688080008909630e+00
1.085234284400939941e-01,3.499781157530412745e+00
1.091636791825294495e-01,3.499876048159418662e+00
1.098039373755455017e-01,3.499973205373571261e+00
1.104441955685615540e-01,3.500073124537875557e+00
1.110844537615776062e-01,3.500176291783049010e+00
1.117247045040130615e-01,3.500283135480938501e+00
1.123649626970291138e-01,3.500394119642936452e+00
1.130052208900451660e-01,3.500509667807586212e+00
1.136454790830612183e-01,3.500630199290110323e+00
1.142857298254966736e-01,3.500756115900341747e+00
1.149259880185127258e-01,3.500887818422473430e+00
1.155662462115287781e-01,3.501025681002618128e+00
1.162064969539642334e-01,3.501170057565418325e+00
1.168467551469802856e-01,3.501321274253137439e+00
1.174870133399963379e-01,3.501479682189044151e+00
1.181272715330123901e-01,3.501645580106274025e+00
1.187675222754478455e-01,3.501819254957464267e+00
1.194077804684638977e-01,3.502001006405696781e+00
1.200480386614799500e-01,3.502191056186007678e+00
1.206882894039154053e-01,3.502389656663338791e+00
1.213285475969314575e-01,3.502597038596819701e+00
1.219688057899475098e-01,3.502813441082946788e+00
1.226090639829635620e-01,3.503038993267943990e+00
1.232493147253990173e-01,3.503273906554590589e+00
1.238895729184150696e-01,3.503518349426253842e+00
1.245298311114311218e-01,3.503772442157054634e+00
1.251700818538665771e-01,3.504036345198108915e+00
1.258103400468826294e-01,3.504310146734193498e+00
1.264505982398986816e-01,3.504593971177953904e+00
1.270908564329147339e-01,3.504887868557990060e+00
1.277311146259307861e-01,3.505191948967441462e+00
1.283713728189468384e-01,3.505506252844277526e+00
1.290116161108016968e-01,3.505830823662334339e+00
1.296518743038177490e-01,3.506165708897692745e+00
1.302921324968338013e-01,3.506510953933942076e+00
1.309323906898498535e-01,3.506866520053620651e+00
1.315726488828659058e-01,3.507232470166360194e+00
1.322129070758819580e-01,3.507608746969185454e+00
1.328531652688980103e-01,3.507995372859049610e+00
1.334934085607528687e-01,3.508392304470200784e+00
1.341336667537689209e-01,3.508799489440310726e+00
1.347739249467849731e-01,3.509216923795484888e+00
1.354141831398010254e-01,3.509644542488586261e+00
1.360544413328170776e-01,3.510082291830248558e+00
1.366946995258331299e-01,3.510530105002984236e+00
1.373349577188491821e-01,3.510987918888401005e+00
1.379752010107040405e-01,3.511455617748930891e+00
1.386154592037200928e-01,3.511933183566295469e+00
1.392557173967361450e-01,3.512420519975795408e+00
1.398959755897521973e-01,3.512917516084323566e+00
1.405362337827682495e-01,3.513424059692876966e+00
1.411764919757843018e-01,3.513940093783783247e+00
1.418167501688003540e-01,3.514465465429583269e+00
1.424569934606552124e-01,3.515000098738402468e+00
1.430972516536712646e-01,3.515543857153453189e+00
1.437375098466873169e-01,3.516096660800381635e+00
1.443777680397033691e-01,3.516658354343219273e+00
1.450180262327194214e-01,3.517228831441820081e+00
1.456582844257354736e-01,3.517807953334466831e+00
1.462985426187515259e-01,3.518395580502924780e+00
1.469387859106063843e-01,3.518991571097846105e+00
1.475790441036224365e-01,3.519595814110010767e+00
1.482193022966384888e-01,3.520208150572946337e+00
1.488595604896545410e-01,3.520828419123634756e+00
1.494998186826705933e-01,3.521456492919075032e+00
1.501400768756866455e-01,3.522092200130524375e+00
1.507803350687026978e-01,3.522735360011679528e+00
1.514205783605575562e-01,3.523385807104753020e+00
1.520608365535736084e-01,3.524043405932730799e+00
1.527010947465896606e-01,3.524707942317150788e+00
1.533413529396057129e-01,3.525379274372880900e+00
1.539816111326217651e-01,3.526057183271720241e+00
1.546218693256378174e-01,3.526741485929772324e+00
1.552621275186538696e-01,3.527431973395370512e+00
1.559023708105087280e-01,3.528128429357384022e+00
1.565426290035247803e-01,3.528830655114856274e+00
1.571828871965408325e-01,3.529538452152125139e+00
1.578231453895568848e-01,3.530251583074896171e+00
1.584634035825729370e-01,3.530969783716911614e+00
1.591036617755889893e-01,3.531692861772498304e+00
1.597439199686050415e-01,3.532420512080506114e+00
1.603841632604598999e-01,3.533152514928879384e+00
1.610244214534759521e-01,3.533888615540013767e+00
1.616646796464920044e-01,3.534628527673253195e+00
1.623049378395080566e-01,3.535371969354087263e+00
1.629451960325241089e-01,3.536118663990254429e+00
1.635854542255401611e-01,3.536868304675789165e+00
1.642257124185562134e-01,3.537620576640229775e+00
1.648659706115722656e-01,3.538375207855844362e+00
1.655062139034271240e-01,3.539131811998992738e+00
1.661464720964431763e-01,3.539890134709124503e+00
1.667867302894592285e-01,3.540649762797054567e+00
1.674269884824752808e-01,3.541410424050567940e+00
1.680672466754913330e-01,3.542171725718038289e+00
1.687075048685073853e-01,3.542933293322442889e+00
1.693477630615234375e-01,3.543694804657876229e+00
1.699880063533782959e-01,3.544455851545071479e+00
1.706282645463943481e-01,3.545216055882736583e+00
1.712685227394104004e-01,3.545975023381349622e+00
1.719087809324264526e-01,3.546732394706478164e+00
1.725490391254425049e-01,3.547487724772417472e+00
1.731892973184585571e-01,3.548240656782907898e+00
1.738295555114746094e-01,3.548990732004513760e+00
1.744697988033294678e-01,3.549737546081064288e+00
1.751100569963455200e-01,3.550480712174980624e+00
1.757503151893615723e-01,3.551219810824270517e+00
1.763905733823776245e-01,3.551954346123070927e+00
1.770308315753936768e-01,3.552683969699094391e+00
1.776710897684097290e-01,3.553408238707389977e+00
1.783113479614257812e-01,3.554126699467858863e+00
1.789515912532806396e-01,3.554838924258656441e+00
1.795918494462966919e-01,3.555544513371728499e+00
1.802321076393127441e-01,3.556243037167924115e+00
1.808723658323287964e-01,3.556934048390211434e+00
1.815126240253448486e-01,3.557617160339708651e+00
1.821528822183609009e-01,3.558291925817145263e+00
1.827931404113769531e-01,3.558957915106220948e+00
1.834333837032318115e-01,3.559614737669013707e+00
1.840736418962478638e-01,3.560262011426803319e+00
1.847139000892639160e-01,3.560899334967832619e+00
1.853541582822799683e-01,3.561526288508373828e+00
1.859944164752960205e-01,3.562142507117672885e+00
1.866346746683120728e-01,3.562747615992817085e+00
1.872749328613281250e-01,3.563341252100616252e+00
1.879151761531829834e-01,3.563923025314078785e+00
1.885554343461990356e-01,3.564492657948506338e+00
1.891956925392150879e-01,3.565049757426104193e+00
1.898359507322311401e-01,3.565594027445721625e+00
1.904762089252471924e-01,3.566125145271298535e+00
1.911164671182632446e-01,3.566642820036619810e+00
1.917567253112792969e-01,3.567146759573390113e+00
1.923969686031341553e-01,3.567636681502657670e+00
1.930372267961502075e-01,3.568112332153007493e+00
1.936774849891662598e-01,3.568573503079326414e+00
1.943177431821823120e-01,3.569019917120344942e+00
1.949580013751983643e-01,3.569451375340307209e+00
1.955982595682144165e-01,3.569867682781645790e+00
1.962385177612304688e-01,3.570268653433900763e+00
1.968787610530853271e-01,3.570654114208203112e+00
1.975190192461013794e-01,3.571023919570860627e+00
1.981592774391174316e-01,3.571377940356062375e+00
1.987995356321334839e-01,3.571716040594630215e+00
1.994397938251495361e-01,3.572038128958509251e+00
2.000800520181655884e-01,3.572344103682802974e+00
2.007203102111816406e-01,3.572633913076926682e+00
2.013605535030364990e-01,3.572907491852444828e+00
2.020008116960525513e-01,3.573164784306843256e+00
2.026410698890686035e-01,3.573405832337348098e+00
2.032813280820846558e-01,3.573630569497360021e+00
2.039215862751007080e-01,3.573839032750027123e+00
2.045618444681167603e-01,3.574031249986569403e+00
2.052021026611328125e-01,3.574207255339342915e+00
2.058423459529876709e-01,3.574367103219530328e+00
2.064826041460037231e-01,3.574510900417511294e+00
2.071228623390197754e-01,3.574638691985375871e+00
2.077631205320358276e-01,3.574750615915218255e+00
2.084033787250518799e-01,3.574846777561041744e+00
2.090436369180679321e-01,3.574927309515208762e+00
2.096838951110839844e-01,3.574992384864958073e+00
2.103241533041000366e-01,3.575042136414075422e+00
2.109643965959548950e-01,3.575076744644898330e+00
2.116046547889709473e-01,3.575096397698532158e+00
2.122449129819869995e-01,3.575101306306613047e+00
2.128851711750030518e-01,3.575091687859658585e+00
2.135254293680191040e-01,3.575067741347124795e+00
2.141656875610351562e-01,3.575029732186150611e+00
2.148059457540512085e-01,3.574977871803906027e+00
2.154461890459060669e-01,3.574912450277028420e+00
2.160864472389221191e-01,3.574833727697193986e+00
2.167267054319381714e-01,3.574741974324893157e+00
2.173669636249542236e-01,3.574637454317569407e+00
2.180072218179702759e-01,3.574520489824361213e+00
2.186474800109863281e-01,3.574391397052672836e+00
2.192877382040023804e-01,3.574250451964615216e+00
2.199279814958572388e-01,3.574097987698745982e+00
2.205682396888732910e-01,3.573934318554615519e+00
2.212084978818893433e-01,3.573759769652701923e+00
2.218487560749053955e-01,3.573574698244744496e+00
2.224890142679214478e-01,3.573379408246741384e+00
2.231292724609375000e-01,3.573174256938517424e+00
2.237695306539535522e-01,3.572959592804475726e+00
2.244097739458084106e-01,3.572735748742183581e+00
2.250500321388244629e-01,3.572503097709985642e+00
2.256902903318405151e-01,3.572261960995252394e+00
2.263305485248565674e-01,3.572012739798268832e+00
2.269708067178726196e-01,3.571755721384740845e+00
2.276110649108886719e-01,3.571491302032352877e+00
2.282513231039047241e-01,3.571219810690304364e+00
2.288915663957595825e-01,3.570941604498104383e+00
2.295318245887756348e-01,3.570657039462973081e+00
2.301720827817916870e-01,3.570366436024592360e+00
2.308123409748077393e-01,3.570070139116759300e+00
2.314525991678237915e-01,3.569768489765275277e+00
2.320928573608398438e-01,3.569461824814042394e+00
2.327331155538558960e-01,3.569150427952876292e+00
2.333733588457107544e-01,3.568834684828689596e+00
2.340136170387268066e-01,3.568514831765484452e+00
2.346538752317428589e-01,3.568191188902060773e+00
2.352941334247589111e-01,3.567864077102990805e+00
2.359343916177749634e-01,3.567533762169663003e+00
2.365746498107910156e-01,3.567200512089204523e+00
2.372149080038070679e-01,3.566864594229913976e+00
2.378551512956619263e-01,3.566526282600605668e+00
2.384954094886779785e-01,3.566185764405493508e+00
2.391356676816940308e-01,3.565843338308273047e+00
2.397759258747100830e-01,3.565499152690766671e+00
2.404161840677261353e-01,3.565153482371198557e+00
2.410564422607421875e-01,3.564806457052812405e+00
2.416967004537582397e-01,3.564458285242443569e+00
2.423369437456130981e-01,3.564109110477491349e+00
2.429772019386291504e-01,3.563759113478096818e+00
2.436174601316452026e-01,3.563408390466916931e+00
2.442577183246612549e-01,3.563057113806578080e+00
2.448979765176773071e-01,3.562705332608754105e+00
2.455382347106933594e-01,3.562353169797524810e+00
2.461784929037094116e-01,3.562000696150900314e+00
2.468187510967254639e-01,3.561647975105890929e+00
2.474589943885803223e-01,3.561295073463481842e+00
2.480992525815963745e-01,3.560941965096002804e+00
2.487395107746124268e-01,3.560588713859754062e+00
2.493797689676284790e-01,3.560235325652986837e+00
2.500200271606445312e-01,3.559881768763836440e+00
2.506602704524993896e-01,3.559528037419066315e+00
2.513005435466766357e-01,3.559174070532338252e+00
2.519407868385314941e-01,3.558819855483971395e+00
2.525810599327087402e-01,3.558465278150818811e+00
2.532213032245635986e-01,3.558110330095767715e+00
2.538615465164184570e-01,3.557754867143175126e+00
2.545018196105957031e-01,3.557398802717834485e+00
2.551420629024505615e-01,3.557042054817418197e+00
2.557823359966278076e-01,3.556684480740496035e+00
2.564225792884826660e-01,3.556326001876508158e+00
2.570628523826599121e-01,3.555966421177739978e+00
2.577030956745147705e-01,3.555605644665417842e+00
2.583433389663696289e-01,3.555243528487696203e+00
2.589836120605468750e-01,3.554879887000087724e+00
2.596238553524017334e-01,3.554514600561732074e+00
2.602641284465789795e-01,3.554147472741858049e+00
2.609043717384338379e-01,3.553778384075438446e+00
2.615446448326110840e-01,3.553407137184022346e+00
2.621848881244659424e-01,3.553033593147806091e+00
2.628251314163208008e-01,3.552657575933408474e+00
2.634654045104980469e-01,3.552278901240498499e+00
2.641056478023529053e-01,3.551897452965227409e+00
2.647459208965301514e-01,3.551513019550490924e+00
2.653861641883850098e-01,3.551125490104932059e+00
2.660264372825622559e-01,3.550734679866921262e+00
2.666666805744171143e-01,3.550340466967157660e+00
2.673069238662719727e-01,3.549942689620703362e+00
2.679471969604492188e-01,3.549541224996485056e+00
2.685874402523040771e-01,3.549135961775732540e+00
2.692277133464813232e-01,3.548726753749908536e+00
2.698679566383361816e-01,3.548313497706347519e+00
2.705082297325134277e-01,3.547896100076199488e+00
2.711484730243682861e-01,3.547474485027434454e+00
2.717887461185455322e-01,3.547048565504948847e+00
2.724289894104003906e-01,3.546618250049957677e+00
2.730692327022552490e-01,3.546183491334314652e+00
2.737095057964324951e-01,3.545744239599999403e+00
2.743497490882873535e-01,3.545300507118394950e+00
2.749900221824645996e-01,3.544852216853032090e+00
2.756302654743194580e-01,3.544399394907596701e+00
2.762705385684967041e-01,3.543942014108533378e+00
2.769107818603515625e-01,3.543480147670642566e+00
2.775510251522064209e-01,3.543013778944388292e+00
2.781912982463836670e-01,3.542542957707166096e+00
2.788315415382385254e-01,3.542067774573506966e+00
2.794718146324157715e-01,3.541588261164973161e+00
2.801120579242706299e-01,3.541104513481104110e+00
2.807523310184478760e-01,3.540616637822342483e+00
2.813925743103027344e-01,3.540124765986826461e+00
2.820328176021575928e-01,3.539628980656472024e+00
2.826730906963348389e-01,3.539129406471578143e+00
2.833133339881896973e-01,3.538626241973850561e+00
2.839536070823669434e-01,3.538119580281330556e+00
2.845938503742218018e-01,3.537609627649234589e+00
2.852341234683990479e-01,3.537096565778816259e+00
2.858743667602539062e-01,3.536580547592446777e+00
2.865146100521087646e-01,3.536061824566282930e+00
2.871548831462860107e-01,3.535540540917587293e+00
2.877951264381408691e-01,3.535016964442291965e+00
2.884353995323181152e-01,3.534491244854279124e+00
2.890756428241729736e-01,3.533963710015466830e+00
2.897159159183502197e-01,3.533434516989140572e+00
2.903561592102050781e-01,3.532903934399740820e+00
2.909964025020599365e-01,3.532372235395476068e+00
2.916366755962371826e-01,3.531839606541450127e+00
2.922769188880920410e-01,3.531306356418185022e+00
2.929171919822692871e-01,3.530772692209757313e+00
2.935574352741241455e-01,3.530238941808141906e+00
2.941977083683013916e-01,3.529705301043875032e+00
2.948379516601562500e-01,3.529172112681083995e+00
2.954781949520111084e-01,3.528639560464585045e+00
2.961184680461883545e-01,3.528107939994661990e+00
2.967587113380432129e-01,3.527577520573019765e+00
2.973989844322204590e-01,3.527048550866334509e+00
2.980392277240753174e-01,3.526521324029515014e+00
2.986795008182525635e-01,3.525996049791974229e+00
2.993197441101074219e-01,3.525473023302470921e+00
2.999599874019622803e-01,3.524952502233741569e+00
3.006002604961395264e-01,3.524434685428816216e+00
3.012405037879943848e-01,3.523919871412022786e+00
3.018807768821716309e-01,3.523408256628110635e+00
3.025210201740264893e-01,3.522900115213057681e+00
3.031612932682037354e-01,3.522395649754969327e+00
3.038015365600585938e-01,3.521895102845496339e+00
3.044417798519134521e-01,3.521398689175866625e+00
3.050820529460906982e-01,3.520906591642791739e+00
3.057222962379455566e-01,3.520419030823774165e+00
3.063625693321228027e-01,3.519936187683991857e+00
3.070028126239776611e-01,3.519458286427886051e+00
3.076430857181549072e-01,3.518985475930048068e+00
3.082833290100097656e-01,3.518517941308665353e+00
3.089235723018646240e-01,3.518055862896672714e+00
3.095638453960418701e-01,3.517599352993508788e+00
3.102040886878967285e-01,3.517148576298223528e+00
3.108443617820739746e-01,3.516703680990414860e+00
3.114846050739288330e-01,3.516264813522828714e+00
3.121248781681060791e-01,3.515832060493862432e+00
3.127651214599609375e-01,3.515405558618440729e+00
3.134053647518157959e-01,3.514985414667926911e+00
3.140456378459930420e-01,3.514571668251521341e+00
3.146858811378479004e-01,3.514164498955044458e+00
3.153261542320251465e-01,3.513763877430064575e+00
3.159663975238800049e-01,3.513369973289956150e+00
3.166066706180572510e-01,3.512982772957148114e+00
3.172469139099121094e-01,3.512602358837193961e+00
3.178871572017669678e-01,3.512228771432486241e+00
3.185274302959442139e-01,3.511862028199759678e+00
3.191676735877990723e-01,3.511502171382917314e+00
3.198079466819763184e-01,3.511149197406505884e+00
3.204481899738311768e-01,3.510803130163417496e+00
3.210884630680084229e-01,3.510463977843294892e+00
3.217287063598632812e-01,3.510131723839692963e+00
3.223689496517181396e-01,3.509806342193853901e+00
3.230092227458953857e-01,3.509487793189605576e+00
3.236494660377502441e-01,3.509176107034919223e+00
3.242897391319274902e-01,3.508871203509928094e+00
3.249299824237823486e-01,3.508573053887063864e+00
3.255702555179595947e-01,3.508281569245768061e+00
3.262104988098144531e-01,3.507996751467257646e+00
3.268507421016693115e-01,3.507718499791989686e+00
3.274910151958465576e-01,3.507446741157800751e+00
3.281312584877014160e-01,3.507181437203761298e+00
3.287715315818786621e-01,3.506922467843001101e+00
3.294117748737335205e-01,3.506669767627959011e+00
3.300520479679107666e-01,3.506423229955337284e+00
3.306922912597656250e-01,3.506182797854614286e+00
3.313325345516204834e-01,3.505948348714916563e+00
3.319728076457977295e-01,3.505719784865897637e+00
3.326130509376525879e-01,3.505496982364404435e+00
3.332533240318298340e-01,3.505279851923733592e+00
3.338935673236846924e-01,3.505068272456716372e+00
3.345338404178619385e-01,3.504862112210852310e+00
3.351740837097167969e-01,3.504661318653351287e+00
3.358143270015716553e-01,3.504465703853243852e+00
3.364546000957489014e-01,3.504275174604253529e+00
3.370948433876037598e-01,3.504089599372722130e+00
3.377351164817810059e-01,3.503908861699571275e+00
3.383753597736358643e-01,3.503732842494097000e+00
3.390156328678131104e-01,3.503561421446284463e+00
3.396558761596679688e-01,3.503394462359506356e+00
3.402961194515228271e-01,3.503231837607061472e+00
3.409363925457000732e-01,3.503073434341340775e+00
3.415766358375549316e-01,3.502919109395885133e+00
3.422169089317321777e-01,3.502768770729711711e+00
3.428571522235870361e-01,3.502622281728323017e+00
3.434974253177642822e-01,3.502479503874980082e+00
3.441376686096191406e-01,3.502340350698279536e+00
3.447779119014739990e-01,3.502204698599547417e+00
3.454181849956512451e-01,3.502072409144746601e+00
3.460584282875061035e-01,3.501943376895958249e+00
3.466987013816833496e-01,3.501817523101718344e+00
3.473389446735382080e-01,3.501694714165773270e+00
3.479792177677154541e-01,3.501574819666637417e+00
3.486194610595703125e-01,3.501457775319853916e+00
3.492597341537475586e-01,3.501343476978683977e+00
3.498999774456024170e-01,3.501231810282767754e+00
3.505402207374572754e-01,3.501122709184054216e+00
3.511804938316345215e-01,3.501016032752088947e+00
3.518207371234893799e-01,3.500911739098322428e+00
3.524610102176666260e-01,3.500809725772265679e+00
3.531012535095214844e-01,3.500709892337276585e+00
3.537415266036987305e-01,3.500612175602536347e+00
3.543817698955535889e-01,3.500516506828737828e+00
3.550220131874084473e-01,3.500422795030546652e+00
3.556622862815856934e-01,3.500330977165492907e+00
3.563025295734405518e-01,3.500240967663971858e+00
3.569428026676177979e-01,3.500152718165950638e+00
3.575830459594726562e-01,3.500066144144010849e+00
3.582233190536499023e-01,3.499981214210017288e+00
3.588635623455047607e-01,3.499897848986949889e+00
3.595038056373596191e-01,3.499815965877473900e+00
3.601440787315368652e-01,3.499735529955569469e+00
3.607843220233917236e-01,3.499656496844778530e+00
3.614245951175689697e-01,3.499578805857936459e+00
3.620648384094238281e-01,3.499502398959812410e+00
3.627051115036010742e-01,3.499427216870968582e+00
3.633453547954559326e-01,3.499353233419904008e+00
3.639855980873107910e-01,3.499280375026053491e+00
3.646258711814880371e-01,3.499208612282888264e+00
3.652661144733428955e-01,3.499137880437577230e+00
3.659063875675201416e-01,3.499068145132844698e+00
3.665466308593750000e-01,3.498999364204045115e+00
3.671869039535522461e-01,3.498931478667094197e+00
3.678271472454071045e-01,3.498864447465765970e+00
3.684673905372619629e-01,3.498798228830021895e+00
3.691076636314392090e-01,3.498732768358982170e+00
3.697479069232940674e-01,3.498668035557393807e+00
3.703881800174713135e-01,3.498603971411903046e+00
3.710284233093261719e-01,3.498540538968034408e+00
3.716686964035034180e-01,3.498477680937251755e+00
3.723089396953582764e-01,3.498415377402390725e+00
3.729491829872131348e-01,3.498353540983840659e+00
3.735894560813903809e-01,3.498292169076911762e+00
3.742296993732452393e-01,3.498231205908910457e+00
3.748699724674224854e-01,3.498170576141895527e+00
3.755102157592773438e-01,3.498110286528207880e+00
3.761504888534545898e-01,3.498050243889382127e+00
3.767907321453094482e-01,3.497990408029643561e+00
3.774309754371643066e-01,3.497930765234687822e+00
3.780712485313415527e-01,3.497871247472866152e+00
3.787114918231964111e-01,3.497811829041536313e+00
3.793517649173736572e-01,3.497752449150743459e+00
3.799920082092285156e-01,3.497693073220455418e+00
3.806322813034057617e-01,3.497633642135792975e+00
3.812725245952606201e-01,3.497574154296851034e+00
3.819127678871154785e-01,3.497514536226249415e+00
3.825530409812927246e-01,3.497454783737148354e+00
3.831932842731475830e-01,3.497394833792449198e+00
3.838335573673248291e-01,3.497334649638809800e+00
3.844738006591796875e-01,3.497274231783419562e+00
3.851140737533569336e-01,3.497213511755267845e+00
3.857543170452117920e-01,3.497152478700223277e+00
3.863945603370666504e-01,3.497091132086028509e+00
3.870348334312438965e-01,3.497029397287611197e+00
3.876750767230987549e-01,3.496967295285943855e+00
3.883153498172760010e-01,3.496904774805869032e+00
3.889555931091308594e-01,3.496841851764587172e+00
3.895958662033081055e-01,3.496778501534253181e+00
3.902361094951629639e-01,3.496714745738473962e+00
3.908763527870178223e-01,3.496650507270198549e+00
3.915166258811950684e-01,3.496585854009245153e+00
3.921568691730499268e-01,3.496520750072093620e+00
3.927971422672271729e-01,3.496455208932587766e+00
3.934373855590820312e-01,3.496389238542966460e+00
3.940776586532592773e-01,3.496322838058070648e+00
3.947179019451141357e-01,3.496256048764274205e+00
3.953581452369689941e-01,3.496188859920243530e+00
3.959984183311462402e-01,3.496121302629099148e+00
3.966386616230010986e-01,3.496053416409122150e+00
3.972789347171783447e-01,3.495985193359758991e+00
3.979191780090332031e-01,3.495916709918118315e+00
3.985594511032104492e-01,3.495847951494794437e+00
3.991996943950653076e-01,3.495778987853082498e+00
3.998399376869201660e-01,3.495709844423696033e+00
4.004802107810974121e-01,3.495640554314101145e+00
4.011204540729522705e-01,3.495571187498931920e+00
4.017607271671295166e-01,3.495501767932632120e+00
4.024009704589843750e-01,3.495432362227270495e+00
4.030412435531616211e-01,3.495362993618566172e+00
4.036814868450164795e-01,3.495293718563313057e+00
4.043217301368713379e-01,3.495224624013499870e+00
4.049620032310485840e-01,3.495155739975436937e+00
4.056022465229034424e-01,3.495087121410487718e+00
4.062425196170806885e-01,3.495018831115532798e+00
4.068827629089355469e-01,3.494950938647917837e+00
4.075230360031127930e-01,3.494883483806156654e+00
4.081632792949676514e-01,3.494816554337095482e+00
4.088035225868225098e-01,3.494750174724901015e+00
4.094437956809997559e-01,3.494684407281309468e+00
4.100840389728546143e-01,3.494619334003991717e+00
4.107243120670318604e-01,3.494554993688638866e+00
4.113645553588867188e-01,3.494491469067921408e+00
4.120048284530639648e-01,3.494428788807555364e+00
4.126450717449188232e-01,3.494367020934765922e+00
4.132853150367736816e-01,3.494306206927372482e+00
4.139255881309509277e-01,3.494246394902196684e+00
4.145658314228057861e-01,3.494187682637518666e+00
4.152061045169830322e-01,3.494130066079915053e+00
4.158463478088378906e-01,3.494073609050778906e+00
4.164866209030151367e-01,3.494018375000861987e+00
4.171268641948699951e-01,3.493964386542991463e+00
4.177671074867248535e-01,3.493911683058223083e+00
4.184073805809020996e-01,3.493860301974783145e+00
4.190476238727569580e-01,3.493810283925365745e+00
4.196878969669342041e-01,3.493761645462060805e+00
4.203281402587890625e-01,3.493714461783494762e+00
4.209684133529663086e-01,3.493668689887799772e+00
4.216086566448211670e-01,3.493624415045669451e+00
4.222488999366760254e-01,3.493581613317740420e+00
4.228891730308532715e-01,3.493540324429322830e+00
4.235294163227081299e-01,3.493500557686113339e+00
4.241696894168853760e-01,3.493462327020167013e+00
4.248099327087402344e-01,3.493425644989907486e+00
4.254502058029174805e-01,3.493390510439671193e+00
4.260904490947723389e-01,3.493356922899248929e+00
4.267306923866271973e-01,3.493324903163796513e+00
4.273709654808044434e-01,3.493294406519241946e+00
4.280112087726593018e-01,3.493265474623488132e+00
4.286514818668365479e-01,3.493238069101596288e+00
4.292917251586914062e-01,3.493212176946073555e+00
4.299319982528686523e-01,3.493187816689426128e+00
4.305722415447235107e-01,3.493164965937056721e+00
4.312124848365783691e-01,3.493143571095511657e+00
4.318527579307556152e-01,3.493123652989322370e+00
4.324930012226104736e-01,3.493105160167842449e+00
4.331332743167877197e-01,3.493088095318037656e+00
4.337735176086425781e-01,3.493072440509037868e+00
4.344137907028198242e-01,3.493058128872175594e+00
4.350540339946746826e-01,3.493045167551445562e+00
4.356943070888519287e-01,3.493033512684574404e+00
4.363345503807067871e-01,3.493023148322025762e+00
4.369747936725616455e-01,3.493014016853037251e+00
4.376150667667388916e-01,3.493006106538503630e+00
4.382553100585937500e-01,3.492999355986434296e+00
4.388955831527709961e-01,3.492993800276036787e+00
4.395358264446258545e-01,3.492989338996422610e+00
4.401760995388031006e-01,3.492985968261945739e+00
4.408163428306579590e-01,3.492983622894982432e+00
4.414565861225128174e-01,3.492982306278675342e+00
4.420968592166900635e-01,3.492981952971156989e+00
4.427371025085449219e-01,3.492982545143364703e+00
4.433773756027221680e-01,3.492984060841098248e+00
4.440176188945770264e-01,3.492986402349394837e+00
4.446578919887542725e-01,3.492989601744658223e+00
4.452981352806091309e-01,3.492993607363632957e+00
4.459383785724639893e-01,3.492998379973389245e+00
4.465786516666412354e-01,3.493003860030428953e+00
4.472188949584960938e-01,3.493010065329830383e+00
4.478591680526733398e-01,3.493016927018087969e+00
4.484994113445281982e-01,3.493024423126578348e+00
4.491396844387054443e-01,3.493032540882432535e+00
4.497799277305603027e-01,3.493041206133555399e+00
4.504201710224151611e-01,3.493050437039126876e+00
4.510604441165924072e-01,3.493060169313991103e+00
4.517006874084472656e-01,3.493070406299366937e+00
4.523409605026245117e-01,3.493081094236824224e+00
4.529812037944793701e-01,3.493092197671916033e+00
4.536214768886566162e-01,3.493103740178180594e+00
4.542617201805114746e-01,3.493115652884475786e+00
4.549019634723663330e-01,3.493127932858704821e+00
4.555422365665435791e-01,3.493140554083934202e+00
4.561824798583984375e-01,3.493153493114764530e+00
4.568227529525756836e-01,3.493166729325261066e+00
4.574629962444305420e-01,3.493180244434651804e+00
4.581032693386077881e-01,3.493194015238969996e+00
4.587435126304626465e-01,3.493208043030084475e+00
4.593837559223175049e-01,3.493222264009626876e+00
4.600240290164947510e-01,3.493236719466075613e+00
4.606642723083496094e-01,3.493251348446013260e+00
4.613045454025268555e-01,3.493266184458460266e+00
4.619447886943817139e-01,3.493281157573890905e+00
4.625850617885589600e-01,3.493296290846807484e+00
4.632253050804138184e-01,3.493311569188858989e+00
4.638655483722686768e-01,3.493326965329072387e+00
4.645058214664459229e-01,3.493342474688724053e+00
4.651460647583007812e-01,3.493358107231702814e+00
4.657863378524780273e-01,3.493373827938089704e+00
4.664265811443328857e-01,3.493389634380185349e+00
4.670668542385101318e-01,3.493405520648265927e+00
4.677070975303649902e-01,3.493421497145296151e+00
4.683473408222198486e-01,3.493437510457530593e+00
4.689876139163970947e-01,3.493453597009025913e+00
4.696278572082519531e-01,3.493469727180186446e+00
4.702681303024291992e-01,3.493485904071651493e+00
4.709083735942840576e-01,3.493502117466887213e+00
4.715486466884613037e-01,3.493518371306480574e+00
4.721888899803161621e-01,3.493534646597817428e+00
4.728291332721710205e-01,3.493550961822002865e+00
4.734694063663482666e-01,3.493567288093366585e+00
4.741096496582031250e-01,3.493583634166077090e+00
4.747499227523803711e-01,3.493600009169639087e+00
4.753901660442352295e-01,3.493616373558651844e+00
4.760304391384124756e-01,3.493632760893829570e+00
4.766706824302673340e-01,3.493649137103711944e+00
4.773109257221221924e-01,3.493665527994855857e+00
4.779511988162994385e-01,3.493681911385013272e+00
4.785914421081542969e-01,3.493698306631834782e+00
4.792317152023315430e-01,3.493714689540858842e+00
4.798719584941864014e-01,3.493731068324330558e+00
4.805122315883636475e-01,3.493747437857301019e+00
4.811524748802185059e-01,3.493763789593543834e+00
4.817927181720733643e-01,3.493780160961562409e+00
4.824329912662506104e-01,3.493796503257696973e+00
4.830732345581054688e-01,3.493812832403903279e+00
4.837135076522827148e-01,3.493829157804748231e+00
4.843537509441375732e-01,3.493845466388055598e+00
4.849940240383148193e-01,3.493861756588663603e+00
4.856342673301696777e-01,3.493878027739261594e+00
4.862745106220245361e-01,3.493894292758128017e+00
4.869147837162017822e-01,3.493910534894899556e+00
4.875550270080566406e-01,3.493926779899480195e+00
4.881953001022338867e-01,3.493942977983199860e+00
4.888355433940887451e-01,3.493959190701691586e+00
4.894758164882659912e-01,3.493975373252887984e+00
4.901160597801208496e-01,3.493991522304897401e+00
4.907563030719757080e-01,3.494007672223721883e+00
4.913965761661529541e-01,3.494023792014660401e+00
4.920368194580078125e-01,3.494039894214611586e+00
4.926770925521850586e-01,3.494055977539730851e+00
4.933173358440399170e-01,3.494072034012788652e+00
4.939576089382171631e-01,3.494088089462279001e+00
4.945978522300720215e-01,3.494104114735925304e+00
4.952380955219268799e-01,3.494120111893070479e+00
4.958783686161041260e-01,3.494136111169335202e+00
4.965186119079589844e-01,3.494152076970346243e+00
4.971588850021362305e-01,3.494168031154111453e+00
4.977991282939910889e-01,3.494183944648924900e+00
4.984394013881683350e-01,3.494199852476572943e+00
4.990796446800231934e-01,3.494215746145663992e+00
4.997198879718780518e-01,3.494231610652551723e+00
5.003601312637329102e-01,3.494247445120176820e+00
5.010004043579101562e-01,3.494263272968666012e+00
5.016406774520874023e-01,3.494279078052818122e+00
5.022809505462646484e-01,3.494294873421551539e+00
5.029211640357971191e-01,3.494310640248725619e+00
5.035614371299743652e-01,3.494326375899736714e+00
5.042017102241516113e-01,3.494342107225454352e+00
5.048419237136840820e-01,3.494357813529402890e+00
5.054821968078613281e-01,3.494373487377143483e+00
5.061224699020385742e-01,3.494389152620581918e+00
5.067627429962158203e-01,3.494404796797234702e+00
5.074029564857482910e-01,3.494420422447052754e+00
5.080432295799255371e-01,3.494436029731636140e+00
5.086835026741027832e-01,3.494451598633749434e+00
5.093237161636352539e-01,3.494467171344226131e+00
5.099639892578125000e-01,3.494482719313131369e+00
5.106042623519897461e-01,3.494498239134729012e+00
5.112445354461669922e-01,3.494513743326781885e+00
5.118847489356994629e-01,3.494529228894050821e+00
5.125250220298767090e-01,3.494544693713265815e+00
5.131652951240539551e-01,3.494560146625353525e+00
5.138055086135864258e-01,3.494575554891364177e+00
5.144457817077636719e-01,3.494590958106056355e+00
5.150860548019409180e-01,3.494606358085327713e+00
5.157263278961181641e-01,3.494621718828270218e+00
5.163665413856506348e-01,3.494637066280894988e+00
5.170068144798278809e-01,3.494652405509900195e+00
5.176470875740051270e-01,3.494667693583180856e+00
5.182873010635375977e-01,3.494682992672785815e+00
5.189275741577148438e-01,3.494698265428527240e+00
5.195678472518920898e-01,3.494713523262308108e+00
5.202081203460693359e-01,3.494728755660065911e+00
5.208483338356018066e-01,3.494743971619772349e+00
5.214886069297790527e-01,3.494759159546710237e+00
5.221288800239562988e-01,3.494774345274337168e+00
5.227690935134887695e-01,3.494789510591608916e+00
5.234093666076660156e-01,3.494804651852513100e+00
5.240496397018432617e-01,3.494819757251047321e+00
5.246899127960205078e-01,3.494834877312429811e+00
5.253301262855529785e-01,3.494849962266051158e+00
5.259703993797302246e-01,3.494865024670810172e+00
5.266106724739074707e-01,3.494880068253650940e+00
5.272508859634399414e-01,3.494895120807758104e+00
5.278911590576171875e-01,3.494910129026501888e+00
5.285314321517944336e-01,3.494925119190262830e+00
5.291717052459716797e-01,3.494940097874668972e+00
5.298119187355041504e-01,3.494955065583912113e+00
5.304521918296813965e-01,3.494970005146808223e+00
5.310924649238586426e-01,3.494984933601166688e+00
5.317326784133911133e-01,3.494999842094921316e+00
5.323729515075683594e-01,3.495014720657384721e+00
5.330132246017456055e-01,3.495029608155302725e+00
5.336534976959228516e-01,3.495044454644804510e+00
5.342937111854553223e-01,3.495059301918852057e+00
5.349339842796325684e-01,3.495074111230332292e+00
5.355742573738098145e-01,3.495088920741696192e+00
5.362144708633422852e-01,3.495103699382771989e+00
5.368547439575195312e-01,3.495118476901250659e+00
5.374950170516967773e-01,3.495133235190812204e+00
5.381352901458740234e-01,3.495147963139543013e+00
5.387755036354064941e-01,3.495162685857907903e+00
5.394157767295837402e-01,3.495177387184907225e+00
5.400560498237609863e-01,3.495192070343039248e+00
5.406962633132934570e-01,3.495206747958714999e+00
5.413365364074707031e-01,3.495221371670959698e+00
5.419768095016479492e-01,3.495236020769771024e+00
5.426170825958251953e-01,3.495250641599382035e+00
5.432572960853576660e-01,3.495265235557215355e+00
5.438975691795349121e-01,3.495279830494129047e+00
5.445378422737121582e-01,3.495294385887095956e+00
5.451780557632446289e-01,3.495308936998283933e+00
5.458183288574218750e-01,3.495323467225872616e+00
5.464586019515991211e-01,3.495337978333896700e+00
5.470988750457763672e-01,3.495352492522257215e+00
5.477390885353088379e-01,3.495366965681805382e+00
5.483793616294860840e-01,3.495381440887130431e+00
5.490196347236633301e-01,3.495395892875727384e+00
5.496598482131958008e-01,3.495410331997911513e+00
5.503001213073730469e-01,3.495424741661246948e+00
5.509403944015502930e-01,3.495439146120051355e+00
5.515806674957275391e-01,3.495453527053703713e+00
5.522208809852600098e-01,3.495467891699816310e+00
5.528611540794372559e-01,3.495482262167294074e+00
5.535014271736145020e-01,3.495496580860897318e+00
5.541416406631469727e-01,3.495510907730516870e+00
5.547819137573242188e-01,3.495525224521750296e+00
5.554221868515014648e-01,3.495539499389320959e+00
5.560624599456787109e-01,3.495553773727066105e+00
5.567026734352111816e-01,3.495568021899011946e+00
5.573429465293884277e-01,3.495582263406874723e+00
5.579832196235656738e-01,3.495596480095512604e+00
5.586234927177429199e-01,3.495610698156676577e+00
5.592637062072753906e-01,3.495624887482637888e+00
5.599039793014526367e-01,3.495639050996123487e+00
5.605442523956298828e-01,3.495653233697520790e+00
5.611844658851623535e-01,3.495667366182767744e+00
5.618247389793395996e-01,3.495681505689911539e+00
5.624650120735168457e-01,3.495695610209278215e+00
5.631052851676940918e-01,3.495709704192531131e+00
5.637454986572265625e-01,3.495723777006544353e+00
5.643857717514038086e-01,3.495737843657590993e+00
5.650260448455810547e-01,3.495751891380250775e+00
5.656662583351135254e-01,3.495765920774965174e+00
5.663065314292907715e-01,3.495779944940299533e+00
5.669468045234680176e-01,3.495793947989140893e+00
5.675870776176452637e-01,3.495807937900541784e+00
5.682272911071777344e-01,3.495821892315996049e+00
5.688675642013549805e-01,3.495835860805849737e+00
5.695078372955322266e-01,3.495849810631040278e+00
5.701480507850646973e-01,3.495863723013933555e+00
5.707883238792419434e-01,3.495877633627795245e+00
5.714285969734191895e-01,3.495891515655017212e+00
5.720688700675964355e-01,3.495905408691542426e+00
5.727090835571289062e-01,3.495919271922109495e+00
5.733493566513061523e-01,3.495933111782637770e+00
5.739896297454833984e-01,3.495946942914471389e+00
5.746298432350158691e-01,3.495960765942707660e+00
5.752701163291931152e-01,3.495974574754247222e+00
5.759103894233703613e-01,3.495988345722242485e+00
5.765506625175476074e-01,3.496002123951923224e+00
5.771908760070800781e-01,3.496015889187664705e+00
5.778311491012573242e-01,3.496029624443250938e+00
5.784714221954345703e-01,3.496043356365062138e+00
5.791116356849670410e-01,3.496057069963820041e+00
5.797519087791442871e-01,3.496070760500326280e+00
5.803921818733215332e-01,3.496084457539766266e+00
5.810324549674987793e-01,3.496098103850667549e+00
5.816726684570312500e-01,3.496111778261544512e+00
5.823129415512084961e-01,3.496125396446684519e+00
5.829532146453857422e-01,3.496139017756654255e+00
5.835934281349182129e-01,3.496152641137417305e+00
5.842337012290954590e-01,3.496166223234329795e+00
5.848739743232727051e-01,3.496179808768024699e+00
5.855142474174499512e-01,3.496193366831998883e+00
5.861544609069824219e-01,3.496206915075593002e+00
5.867947340011596680e-01,3.496220447467702996e+00
5.874350070953369141e-01,3.496233960844867816e+00
5.880752205848693848e-01,3.496247468762999411e+00
5.887154936790466309e-01,3.496260965465283643e+00
5.893557667732238770e-01,3.496274425511137540e+00
5.899960398674011230e-01,3.496287902615474508e+00
5.906362533569335938e-01,3.496301358185842645e+00
5.912765264511108398e-01,3.496314780180362902e+00
5.919167995452880859e-01,3.496328202381333128e+00
5.925570130348205566e-01,3.496341600951520689e+00
5.931972861289978027e-01,3.496354996348694399e+00
5.938375592231750488e-01,3.496368372439400574e+00
5.944778323173522949e-01,3.496381731014182037e+00
5.951180458068847656e-01,3.496395068696339425e+00
5.957583189010620117e-01,3.496408406262811575e+00
5.963985919952392578e-01,3.496421724739480652e+00
5.970388054847717285e-01,3.496435045782429363e+00
5.976790785789489746e-01,3.496448325781712718e+00
5.983193516731262207e-01,3.496461598201528354e+00
5.989596247673034668e-01,3.496474864762005641e+00
5.995998382568359375e-01,3.496488109574418246e+00
6.002401113510131836e-01,3.496501357057374637e+00
6.008803844451904297e-01,3.496514555741867092e+00
6.015205979347229004e-01,3.496527775231344393e+00
6.021608710289001465e-01,3.496540964055268930e+00
6.028011441230773926e-01,3.496554132244976021e+00
6.034414172172546387e-01,3.496567300659654265e+00
6.040816307067871094e-01,3.496580448390788298e+00
6.047219038009643555e-01,3.496593590672295360e+00
6.053621768951416016e-01,3.496606726840517876e+00
6.060023903846740723e-01,3.496619838288831161e+00
6.066426634788513184e-01,3.496632915550309306e+00
6.072829365730285645e-01,3.496645999296528196e+00
6.079232096672058105e-01,3.496659074942416456e+00
6.085634231567382812e-01,3.496672131898304947e+00
6.092036962509155273e-01,3.496685168184801462e+00
6.098439693450927734e-01,3.496698194079700173e+00
6.104841828346252441e-01,3.496711208828836348e+00
6.111244559288024902e-01,3.496724214403907016e+00
6.117647290229797363e-01,3.496737198755577314e+00
6.124050021171569824e-01,3.496750185135596212e+00
6.130452156066894531e-01,3.496763141588024482e+00
6.136854887008666992e-01,3.496776076086719698e+00
6.143257617950439453e-01,3.496789013300091842e+00
6.149659752845764160e-01,3.496801930046911533e+00
6.156062483787536621e-01,3.496814851710011496e+00
6.162465214729309082e-01,3.496827739657668577e+00
6.168867945671081543e-01,3.496840619518836846e+00
6.175270080566406250e-01,3.496853490921210117e+00
6.181672811508178711e-01,3.496866348587749584e+00
6.188075542449951172e-01,3.496879184076678637e+00
6.194477677345275879e-01,3.496892011830614599e+00
6.200880408287048340e-01,3.496904825903553338e+00
6.207283139228820801e-01,3.496917621599696879e+00
6.213685870170593262e-01,3.496930413062917076e+00
6.220088005065917969e-01,3.496943205358518103e+00
6.226490736007690430e-01,3.496955960601184188e+00
6.232893466949462891e-01,3.496968710981810169e+00
6.239295601844787598e-01,3.496981436924316178e+00
6.245698332786560059e-01,3.496994167071803439e+00
6.252101063728332520e-01,3.497006878703947663e+00
6.258503794670104980e-01,3.497019579746163842e+00
6.264905929565429688e-01,3.497032258586840747e+00
6.271308660507202148e-01,3.497044928998182201e+00
6.277711391448974609e-01,3.497057600011448386e+00
6.284113526344299316e-01,3.497070221785144817e+00
6.290516257286071777e-01,3.497082877050722072e+00
6.296918988227844238e-01,3.497095503965108598e+00
6.303321719169616699e-01,3.497108099959880256e+00
6.309723854064941406e-01,3.497120714106267680e+00
6.316126585006713867e-01,3.497133281199827248e+00
6.322529315948486328e-01,3.497145850207843409e+00
6.328931450843811035e-01,3.497158419561280152e+00
6.335334181785583496e-01,3.497170961686153490e+00
6.341736912727355957e-01,3.497183486813404851e+00
6.348139643669128418e-01,3.497196013671006298e+00
6.354541778564453125e-01,3.497208513749521686e+00
6.360944509506225586e-01,3.497221005858921039e+00
6.367347240447998047e-01,3.497233509428008702e+00
6.373749375343322754e-01,3.497245977616437074e+00
6.380152106285095215e-01,3.497258432161840513e+00
6.386554837226867676e-01,3.497270876398926198e+00
6.392957568168640137e-01,3.497283309943040486e+00
6.399359703063964844e-01,3.497295725064859973e+00
6.405762434005737305e-01,3.497308143174011175e+00
6.412165164947509766e-01,3.497320541894273660e+00
6.418567299842834473e-01,3.497332929890922593e+00
6.424970030784606934e-01,3.497345302184545091e+00
6.431372761726379395e-01,3.497357668767619110e+00
6.437775492668151855e-01,3.497370013612341566e+00
6.444177627563476562e-01,3.497382346392152286e+00
6.450580358505249023e-01,3.497394658018579072e+00
6.456983089447021484e-01,3.497406982364097416e+00
6.463385224342346191e-01,3.497419284876749135e+00
6.469787955284118652e-01,3.497431570721249994e+00
6.476190686225891113e-01,3.497443858777669945e+00
6.482593417167663574e-01,3.497456119162304145e+00
6.488995552062988281e-01,3.497468376335783002e+00
6.495398283004760742e-01,3.497480615976326312e+00
6.501801013946533203e-01,3.497492869890479028e+00
6.508203148841857910e-01,3.497505071686249245e+00
6.514605879783630371e-01,3.497517278351287118e+00
6.521008610725402832e-01,3.497529474629773816e+00
6.527411341667175293e-01,3.497541667308714075e+00
6.533813476562500000e-01,3.497553838502771129e+00
6.540216207504272461e-01,3.497566007471062832e+00
6.546618938446044922e-01,3.497578155315778758e+00
6.553021073341369629e-01,3.497590294906677499e+00
6.559423804283142090e-01,3.497602427390684277e+00
6.565826535224914551e-01,3.497614543430515255e+00
6.572229266166687012e-01,3.497626633028878107e+00
6.578631401062011719e-01,3.497638739718797574e+00
6.585034132003784180e-01,3.497650827308511179e+00
6.591436862945556641e-01,3.497662881542452862e+00
6.597838997840881348e-01,3.497674956188465689e+00
6.604241728782653809e-01,3.497687003735920896e+00
6.610644459724426270e-01,3.497699042930418223e+00
6.617047190666198730e-01,3.497711072010291744e+00
6.623449325561523438e-01,3.497723081936867651e+00
6.629852056503295898e-01,3.497735098912103435e+00
6.636254787445068359e-01,3.497747071406636099e+00
6.642656922340393066e-01,3.497759068265706262e+00
6.649059653282165527e-01,3.497771050570026574e+00
6.655462384223937988e-01,3.497783011837351630e+00
6.661865115165710449e-01,3.497794960371904960e+00
6.668267250061035156e-01,3.497806905502240049e+00
6.674669981002807617e-01,3.497818836969033285e+00
6.681072711944580078e-01,3.497830757897173903e+00
6.687474846839904785e-01,3.497842661949801091e+00
6.693877577781677246e-01,3.497854564450222803e+00
6.700280308723449707e-01,3.497866456481403930e+00
6.706683039665222168e-01,3.497878325011713585e+00
6.713085174560546875e-01,3.497890204536028946e+00
6.719487905502319336e-01,3.497902045570261187e+00
6.725890636444091797e-01,3.497913919418549344e+00
6.732292771339416504e-01,3.497925734576759815e+00
6.738695502281188965e-01,3.497937557988112456e+00
6.745098233222961426e-01,3.497949380875672531e+00
6.751500964164733887e-01,3.497961182138427993e+00
6.757903099060058594e-01,3.497972976064375850e+00
6.764305830001831055e-01,3.497984749292392337e+00
6.770708560943603516e-01,3.497996535131452145e+00
6.777110695838928223e-01,3.498008288504205865e+00
6.783513426780700684e-01,3.498020046501639335e+00
6.789916157722473145e-01,3.498031779127508401e+00
6.796318888664245605e-01,3.498043514462056081e+00
6.802721023559570312e-01,3.498055230730217957e+00
6.809123754501342773e-01,3.498066939697738853e+00
6.815526485443115234e-01,3.498078623293237044e+00
6.821928620338439941e-01,3.498090317607273736e+00
6.828331351280212402e-01,3.498102003222578915e+00
6.834734082221984863e-01,3.498113659729739755e+00
6.841136813163757324e-01,3.498125307176302545e+00
6.847538948059082031e-01,3.498136951341569212e+00
6.853941679000854492e-01,3.498148594882064089e+00
6.860344409942626953e-01,3.498160216596975403e+00
6.866746544837951660e-01,3.498171824240166927e+00
6.873149275779724121e-01,3.498183426645267602e+00
6.879552006721496582e-01,3.498195025725260976e+00
6.885954737663269043e-01,3.498206591509114283e+00
6.892356872558593750e-01,3.498218155107863048e+00
6.898759603500366211e-01,3.498229716335482742e+00
6.905162334442138672e-01,3.498241257171446073e+00
6.911564469337463379e-01,3.498252788112560907e+00
6.917967200279235840e-01,3.498264308014778390e+00
6.924369931221008301e-01,3.498275826109924491e+00
6.930772662162780762e-01,3.498287315433438849e+00
6.937174797058105469e-01,3.498298800204433512e+00
6.943577527999877930e-01,3.498310293714520736e+00
6.949980258941650391e-01,3.498321754750599588e+00
6.956382393836975098e-01,3.498333188338763833e+00
6.962785124778747559e-01,3.498344630973169611e+00
6.969187855720520020e-01,3.498356059036286325e+00
6.975590586662292480e-01,3.498367492364381270e+00
6.981992721557617188e-01,3.498378893636754583e+00
6.988395452499389648e-01,3.498390296560503820e+00
6.994798183441162109e-01,3.498401681062717650e+00
7.001200318336486816e-01,3.498413063498415632e+00
7.007603049278259277e-01,3.498424418695166516e+00
7.014005780220031738e-01,3.498435743471039139e+00
7.020408511161804199e-01,3.498447091840009016e+00
7.026810646057128906e-01,3.498458429261368963e+00
7.033213376998901367e-01,3.498469762854591991e+00
7.039616107940673828e-01,3.498481058825822387e+00
7.046018242835998535e-01,3.498492364128260590e+00
7.052420973777770996e-01,3.498503659278144440e+00
7.058823704719543457e-01,3.498514937932495350e+00
7.065226435661315918e-01,3.498526208459154851e+00
7.071628570556640625e-01,3.498537483491953815e+00
7.078031301498413086e-01,3.498548728121950724e+00
7.084434032440185547e-01,3.498559997023709567e+00
7.090836167335510254e-01,3.498571233547453030e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431342703e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827010868e+00
7.154862284660339355e-01,3.498683712834538273e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_5.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307415e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339650739e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431342703e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605052e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023709567e+00
-7.078031301498413086e-01,3.498548728121950724e+00
-7.071628570556640625e-01,3.498537483491953815e+00
-7.065226435661315918e-01,3.498526208459154851e+00
-7.058823704719543457e-01,3.498514937932495350e+00
-7.052420973777770996e-01,3.498503659278144884e+00
-7.046018242835998535e-01,3.498492364128261478e+00
-7.039616107940673828e-01,3.498481058825822387e+00
-7.033213376998901367e-01,3.498469762854591991e+00
-7.026810646057128906e-01,3.498458429261368963e+00
-7.020408511161804199e-01,3.498447091840009016e+00
-7.014005780220031738e-01,3.498435743471039139e+00
-7.007603049278259277e-01,3.498424418695166072e+00
-7.001200318336486816e-01,3.498413063498415632e+00
-6.994798183441162109e-01,3.498401681062717650e+00
-6.988395452499389648e-01,3.498390296560504265e+00
-6.981992721557617188e-01,3.498378893636754583e+00
-6.975590586662292480e-01,3.498367492364381270e+00
-6.969187855720520020e-01,3.498356059036286325e+00
-6.962785124778747559e-01,3.498344630973169611e+00
-6.956382393836975098e-01,3.498333188338763833e+00
-6.949980258941650391e-01,3.498321754750599588e+00
-6.943577527999877930e-01,3.498310293714520292e+00
-6.937174797058105469e-01,3.498298800204432624e+00
-6.930772662162780762e-01,3.498287315433438849e+00
-6.924369931221008301e-01,3.498275826109924491e+00
-6.917967200279235840e-01,3.498264308014777946e+00
-6.911564469337463379e-01,3.498252788112560907e+00
-6.905162334442138672e-01,3.498241257171445628e+00
-6.898759603500366211e-01,3.498229716335483186e+00
-6.892356872558593750e-01,3.498218155107863048e+00
-6.885954737663269043e-01,3.498206591509114283e+00
-6.879552006721496582e-01,3.498195025725260976e+00
-6.873149275779724121e-01,3.498183426645267602e+00
-6.866746544837951660e-01,3.498171824240166927e+00
-6.860344409942626953e-01,3.498160216596974958e+00
-6.853941679000854492e-01,3.498148594882064089e+00
-6.847538948059082031e-01,3.498136951341569212e+00
-6.841136813163757324e-01,3.498125307176302545e+00
-6.834734082221984863e-01,3.498113659729739311e+00
-6.828331351280212402e-01,3.498102003222578471e+00
-6.821928620338439941e-01,3.498090317607273292e+00
-6.815526485443115234e-01,3.498078623293237044e+00
-6.809123754501342773e-01,3.498066939697738853e+00
-6.802721023559570312e-01,3.498055230730217957e+00
-6.796318888664245605e-01,3.498043514462056081e+00
-6.789916157722473145e-01,3.498031779127508401e+00
-6.783513426780700684e-01,3.498020046501638891e+00
-6.777110695838928223e-01,3.498008288504205865e+00
-6.770708560943603516e-01,3.497996535131452589e+00
-6.764305830001831055e-01,3.497984749292392337e+00
-6.757903099060058594e-01,3.497972976064375850e+00
-6.751500964164733887e-01,3.497961182138427993e+00
-6.745098233222961426e-01,3.497949380875672531e+00
-6.738695502281188965e-01,3.497937557988112456e+00
-6.732292771339416504e-01,3.497925734576759815e+00
-6.725890636444091797e-01,3.497913919418549344e+00
-6.719487905502319336e-01,3.497902045570261187e+00
-6.713085174560546875e-01,3.497890204536029390e+00
-6.706683039665222168e-01,3.497878325011713585e+00
-6.700280308723449707e-01,3.497866456481403485e+00
-6.693877577781677246e-01,3.497854564450222803e+00
-6.687474846839904785e-01,3.497842661949801091e+00
-6.681072711944580078e-01,3.497830757897173459e+00
-6.674669981002807617e-01,3.497818836969033285e+00
-6.668267250061035156e-01,3.497806905502240049e+00
-6.661865115165710449e-01,3.497794960371904960e+00
-6.655462384223937988e-01,3.497783011837351630e+00
-6.649059653282165527e-01,3.497771050570026574e+00
-6.642656922340393066e-01,3.497759068265706262e+00
-6.636254787445068359e-01,3.497747071406636099e+00
-6.629852056503295898e-01,3.497735098912103435e+00
-6.623449325561523438e-01,3.497723081936867651e+00
-6.617047190666198730e-01,3.497711072010291744e+00
-6.610644459724426270e-01,3.497699042930418223e+00
-6.604241728782653809e-01,3.497687003735921341e+00
-6.597838997840881348e-01,3.497674956188465689e+00
-6.591436862945556641e-01,3.497662881542452862e+00
-6.585034132003784180e-01,3.497650827308511623e+00
-6.578631401062011719e-01,3.497638739718797574e+00
-6.572229266166687012e-01,3.497626633028878551e+00
-6.565826535224914551e-01,3.497614543430515699e+00
-6.559423804283142090e-01,3.497602427390684277e+00
-6.553021073341369629e-01,3.497590294906677499e+00
-6.546618938446044922e-01,3.497578155315779203e+00
-6.540216207504272461e-01,3.497566007471062832e+00
-6.533813476562500000e-01,3.497553838502771129e+00
-6.527411341667175293e-01,3.497541667308714075e+00
-6.521008610725402832e-01,3.497529474629773816e+00
-6.514605879783630371e-01,3.497517278351287118e+00
-6.508203148841857910e-01,3.497505071686249245e+00
-6.501801013946533203e-01,3.497492869890479028e+00
-6.495398283004760742e-01,3.497480615976326312e+00
-6.488995552062988281e-01,3.497468376335783002e+00
-6.482593417167663574e-01,3.497456119162304589e+00
-6.476190686225891113e-01,3.497443858777669945e+00
-6.469787955284118652e-01,3.497431570721249994e+00
-6.463385224342346191e-01,3.497419284876749135e+00
-6.456983089447021484e-01,3.497406982364097416e+00
-6.450580358505249023e-01,3.497394658018578628e+00
-6.444177627563476562e-01,3.497382346392152286e+00
-6.437775492668151855e-01,3.497370013612341566e+00
-6.431372761726379395e-01,3.497357668767619110e+00
-6.424970030784606934e-01,3.497345302184545091e+00
-6.418567299842834473e-01,3.497332929890922593e+00
-6.412165164947509766e-01,3.497320541894273660e+00
-6.405762434005737305e-01,3.497308143174010731e+00
-6.399359703063964844e-01,3.497295725064859973e+00
-6.392957568168640137e-01,3.497283309943040486e+00
-6.386554837226867676e-01,3.497270876398926198e+00
-6.380152106285095215e-01,3.497258432161840513e+00
-6.373749375343322754e-01,3.497245977616437074e+00
-6.367347240447998047e-01,3.497233509428008702e+00
-6.360944509506225586e-01,3.497221005858921039e+00
-6.354541778564453125e-01,3.497208513749521686e+00
-6.348139643669128418e-01,3.497196013671006298e+00
-6.341736912727355957e-01,3.497183486813404851e+00
-6.335334181785583496e-01,3.497170961686153490e+00
-6.328931450843811035e-01,3.497158419561280152e+00
-6.322529315948486328e-01,3.497145850207843409e+00
-6.316126585006713867e-01,3.497133281199827248e+00
-6.309723854064941406e-01,3.497120714106267680e+00
-6.303321719169616699e-01,3.497108099959880256e+00
-6.296918988227844238e-01,3.497095503965108598e+00
-6.290516257286071777e-01,3.497082877050722072e+00
-6.284113526344299316e-01,3.497070221785144373e+00
-6.277711391448974609e-01,3.497057600011448386e+00
-6.271308660507202148e-01,3.497044928998182201e+00
-6.264905929565429688e-01,3.497032258586840747e+00
-6.258503794670104980e-01,3.497019579746163842e+00
-6.252101063728332520e-01,3.497006878703947663e+00
-6.245698332786560059e-01,3.496994167071803439e+00
-6.239295601844787598e-01,3.496981436924316178e+00
-6.232893466949462891e-01,3.496968710981810169e+00
-6.226490736007690430e-01,3.496955960601184188e+00
-6.220088005065917969e-01,3.496943205358518547e+00
-6.213685870170593262e-01,3.496930413062917076e+00
-6.207283139228820801e-01,3.496917621599696879e+00
-6.200880408287048340e-01,3.496904825903553338e+00
-6.194477677345275879e-01,3.496892011830614599e+00
-6.188075542449951172e-01,3.496879184076679081e+00
-6.181672811508178711e-01,3.496866348587749584e+00
-6.175270080566406250e-01,3.496853490921210117e+00
-6.168867945671081543e-01,3.496840619518836846e+00
-6.162465214729309082e-01,3.496827739657668577e+00
-6.156062483787536621e-01,3.496814851710011496e+00
-6.149659752845764160e-01,3.496801930046911089e+00
-6.143257617950439453e-01,3.496789013300091398e+00
-6.136854887008666992e-01,3.496776076086719698e+00
-6.130452156066894531e-01,3.496763141588024038e+00
-6.124050021171569824e-01,3.496750185135596212e+00
-6.117647290229797363e-01,3.496737198755577314e+00
-6.111244559288024902e-01,3.496724214403907016e+00
-6.104841828346252441e-01,3.496711208828836348e+00
-6.098439693450927734e-01,3.496698194079700173e+00
-6.092036962509155273e-01,3.496685168184801462e+00
-6.085634231567382812e-01,3.496672131898304947e+00
-6.079232096672058105e-01,3.496659074942416456e+00
-6.072829365730285645e-01,3.496645999296528640e+00
-6.066426634788513184e-01,3.496632915550309306e+00
-6.060023903846740723e-01,3.496619838288831161e+00
-6.053621768951416016e-01,3.496606726840517876e+00
-6.047219038009643555e-01,3.496593590672295360e+00
-6.040816307067871094e-01,3.496580448390788298e+00
-6.034414172172546387e-01,3.496567300659654265e+00
-6.028011441230773926e-01,3.496554132244976021e+00
-6.021608710289001465e-01,3.496540964055268930e+00
-6.015205979347229004e-01,3.496527775231344837e+00
-6.008803844451904297e-01,3.496514555741867092e+00
-6.002401113510131836e-01,3.496501357057374193e+00
-5.995998382568359375e-01,3.496488109574418246e+00
-5.989596247673034668e-01,3.496474864762005641e+00
-5.983193516731262207e-01,3.496461598201528354e+00
-5.976790785789489746e-01,3.496448325781712718e+00
-5.970388054847717285e-01,3.496435045782429363e+00
-5.963985919952392578e-01,3.496421724739480652e+00
-5.957583189010620117e-01,3.496408406262811575e+00
-5.951180458068847656e-01,3.496395068696339425e+00
-5.944778323173522949e-01,3.496381731014182037e+00
-5.938375592231750488e-01,3.496368372439401018e+00
-5.931972861289978027e-01,3.496354996348694399e+00
-5.925570130348205566e-01,3.496341600951520689e+00
-5.919167995452880859e-01,3.496328202381333128e+00
-5.912765264511108398e-01,3.496314780180362902e+00
-5.906362533569335938e-01,3.496301358185842645e+00
-5.899960398674011230e-01,3.496287902615474508e+00
-5.893557667732238770e-01,3.496274425511137096e+00
-5.887154936790466309e-01,3.496260965465284087e+00
-5.880752205848693848e-01,3.496247468762999411e+00
-5.874350070953369141e-01,3.496233960844867816e+00
-5.867947340011596680e-01,3.496220447467702996e+00
-5.861544609069824219e-01,3.496206915075593002e+00
-5.855142474174499512e-01,3.496193366831998439e+00
-5.848739743232727051e-01,3.496179808768024699e+00
-5.842337012290954590e-01,3.496166223234330239e+00
-5.835934281349182129e-01,3.496152641137417305e+00
-5.829532146453857422e-01,3.496139017756654255e+00
-5.823129415512084961e-01,3.496125396446684519e+00
-5.816726684570312500e-01,3.496111778261544956e+00
-5.810324549674987793e-01,3.496098103850667549e+00
-5.803921818733215332e-01,3.496084457539766266e+00
-5.797519087791442871e-01,3.496070760500325836e+00
-5.791116356849670410e-01,3.496057069963819597e+00
-5.784714221954345703e-01,3.496043356365062582e+00
-5.778311491012573242e-01,3.496029624443250938e+00
-5.771908760070800781e-01,3.496015889187664705e+00
-5.765506625175476074e-01,3.496002123951923668e+00
-5.759103894233703613e-01,3.495988345722242485e+00
-5.752701163291931152e-01,3.495974574754247222e+00
-5.746298432350158691e-01,3.495960765942707216e+00
-5.739896297454833984e-01,3.495946942914471389e+00
-5.733493566513061523e-01,3.495933111782638214e+00
-5.727090835571289062e-01,3.495919271922109051e+00
-5.720688700675964355e-01,3.495905408691542426e+00
-5.714285969734191895e-01,3.495891515655017212e+00
-5.707883238792419434e-01,3.495877633627795245e+00
-5.701480507850646973e-01,3.495863723013933999e+00
-5.695078372955322266e-01,3.495849810631040278e+00
-5.688675642013549805e-01,3.495835860805849737e+00
-5.682272911071777344e-01,3.495821892315996493e+00
-5.675870776176452637e-01,3.495807937900541784e+00
-5.669468045234680176e-01,3.495793947989140893e+00
-5.663065314292907715e-01,3.495779944940299089e+00
-5.656662583351135254e-01,3.495765920774965174e+00
-5.650260448455810547e-01,3.495751891380251219e+00
-5.643857717514038086e-01,3.495737843657590993e+00
-5.637454986572265625e-01,3.495723777006544353e+00
-5.631052851676940918e-01,3.495709704192530687e+00
-5.624650120735168457e-01,3.495695610209277326e+00
-5.618247389793395996e-01,3.495681505689911095e+00
-5.611844658851623535e-01,3.495667366182767299e+00
-5.605442523956298828e-01,3.495653233697520346e+00
-5.599039793014526367e-01,3.495639050996122599e+00
-5.592637062072753906e-01,3.495624887482637888e+00
-5.586234927177429199e-01,3.495610698156675689e+00
-5.579832196235656738e-01,3.495596480095511716e+00
-5.573429465293884277e-01,3.495582263406872947e+00
-5.567026734352111816e-01,3.495568021899011057e+00
-5.560624599456787109e-01,3.495553773727064772e+00
-5.554221868515014648e-01,3.495539499389318294e+00
-5.547819137573242188e-01,3.495525224521747187e+00
-5.541416406631469727e-01,3.495510907730513317e+00
-5.535014271736145020e-01,3.495496580860892433e+00
-5.528611540794372559e-01,3.495482262167288745e+00
-5.522208809852600098e-01,3.495467891699809648e+00
-5.515806674957275391e-01,3.495453527053695719e+00
-5.509403944015502930e-01,3.495439146120041585e+00
-5.503001213073730469e-01,3.495424741661234513e+00
-5.496598482131958008e-01,3.495410331997896414e+00
-5.490196347236633301e-01,3.495395892875708288e+00
-5.483793616294860840e-01,3.495381440887107338e+00
-5.477390885353088379e-01,3.495366965681776961e+00
-5.470988750457763672e-01,3.495352492522222132e+00
-5.464586019515991211e-01,3.495337978333853179e+00
-5.458183288574218750e-01,3.495323467225819769e+00
-5.451780557632446289e-01,3.495308936998219096e+00
-5.445378422737121582e-01,3.495294385887015132e+00
-5.438975691795349121e-01,3.495279830494030904e+00
-5.432572960853576660e-01,3.495265235557095451e+00
-5.426170825958251953e-01,3.495250641599235486e+00
-5.419768095016479492e-01,3.495236020769591612e+00
-5.413365364074707031e-01,3.495221371670740318e+00
-5.406962633132934570e-01,3.495206747958447213e+00
-5.400560498237609863e-01,3.495192070342713286e+00
-5.394157767295837402e-01,3.495177387184509765e+00
-5.387755036354064941e-01,3.495162685857423401e+00
-5.381352901458740234e-01,3.495147963138953706e+00
-5.374950170516967773e-01,3.495133235190095000e+00
-5.368547439575195312e-01,3.495118476900379356e+00
-5.362144708633422852e-01,3.495103699381714168e+00
-5.355742573738098145e-01,3.495088920740412775e+00
-5.349339842796325684e-01,3.495074111228776204e+00
-5.342937111854553223e-01,3.495059301916967343e+00
-5.336534976959228516e-01,3.495044454642522780e+00
-5.330132246017456055e-01,3.495029608152542266e+00
-5.323729515075683594e-01,3.495014720654048723e+00
-5.317326784133911133e-01,3.494999842090892983e+00
-5.310924649238586426e-01,3.494984933596305687e+00
-5.304521918296813965e-01,3.494970005140946245e+00
-5.298119187355041504e-01,3.494955065576849318e+00
-5.291717052459716797e-01,3.494940097866166440e+00
-5.285314321517944336e-01,3.494925119180033235e+00
-5.278911590576171875e-01,3.494910129014205946e+00
-5.272508859634399414e-01,3.494895120792990362e+00
-5.266106724739074707e-01,3.494880068235927340e+00
-5.259703993797302246e-01,3.494865024649556062e+00
-5.253301262855529785e-01,3.494849962240584862e+00
-5.246899127960205078e-01,3.494834877281940866e+00
-5.240496397018432617e-01,3.494819757214573386e+00
-5.234093666076660156e-01,3.494804651808914198e+00
-5.227690935134887695e-01,3.494789510539535904e+00
-5.221288800239562988e-01,3.494774345212194433e+00
-5.214886069297790527e-01,3.494759159472608623e+00
-5.208483338356018066e-01,3.494743971531483417e+00
-5.202081203460693359e-01,3.494728755554959765e+00
-5.195678472518920898e-01,3.494713523137281896e+00
-5.189275741577148438e-01,3.494698265279928329e+00
-5.182873010635375977e-01,3.494682992496314089e+00
-5.176470875740051270e-01,3.494667693373783468e+00
-5.170068144798278809e-01,3.494652405261636119e+00
-5.163665413856506348e-01,3.494637065986792912e+00
-5.157263278961181641e-01,3.494621718480160677e+00
-5.150860548019409180e-01,3.494606357673627706e+00
-5.144457817077636719e-01,3.494590957619557514e+00
-5.138055086135864258e-01,3.494575554316955213e+00
-5.131652951240539551e-01,3.494560145947727570e+00
-5.125250220298767090e-01,3.494544692914533179e+00
-5.118847489356994629e-01,3.494529227953357076e+00
-5.112445354461669922e-01,3.494513742219846009e+00
-5.106042623519897461e-01,3.494498237833251864e+00
-5.099639892578125000e-01,3.494482717784215708e+00
-5.093237161636352539e-01,3.494467169549647867e+00
-5.086835026741027832e-01,3.494451596529166260e+00
-5.080432295799255371e-01,3.494436027265560352e+00
-5.074029564857482910e-01,3.494420419559856938e+00
-5.067627429962158203e-01,3.494404793419939370e+00
-5.061224699020385742e-01,3.494389148673319845e+00
-5.054821968078613281e-01,3.494373482767677341e+00
-5.048419237136840820e-01,3.494357808151265843e+00
-5.042017102241516113e-01,3.494342100955952546e+00
-5.035614371299743652e-01,3.494326368597334476e+00
-5.029211640357971191e-01,3.494310631750603413e+00
-5.022809505462646484e-01,3.494294863540611473e+00
-5.016406774520874023e-01,3.494279066573843906e+00
-5.010004043579101562e-01,3.494263259644793784e+00
-5.003601312637329102e-01,3.494247429668355664e+00
-4.997198879718780518e-01,3.494231592748653803e+00
-4.990796446800231934e-01,3.494215725418656771e+00
-4.984394013881683350e-01,3.494199828502308147e+00
-4.977991282939910889e-01,3.494183916942728452e+00
-4.971588850021362305e-01,3.494167999163360072e+00
-4.965186119079589844e-01,3.494152040064643749e+00
-4.958783686161041260e-01,3.494136068631315872e+00
-4.952380955219268799e-01,3.494120062906017399e+00
-4.945978522300720215e-01,3.494104058372212052e+00
-4.939576089382171631e-01,3.494088024668424719e+00
-4.933173358440399170e-01,3.494071959593268328e+00
-4.926770925521850586e-01,3.494055892140769615e+00
-4.920368194580078125e-01,3.494039796302692125e+00
-4.913965761661529541e-01,3.494023679856565145e+00
-4.907563030719757080e-01,3.494007543860194520e+00
-4.901160597801208496e-01,3.493991375525917320e+00
-4.894758164882659912e-01,3.493975205566027142e+00
-4.888355433940887451e-01,3.493958999298359736e+00
-4.881953001022338867e-01,3.493942759705497281e+00
-4.875550270080566406e-01,3.493926531194932572e+00
-4.869147837162017822e-01,3.493910251777201825e+00
-4.862745106220245361e-01,3.493893970751987155e+00
-4.856342673301696777e-01,3.493877661833353354e+00
-4.849940240383148193e-01,3.493861341170898527e+00
-4.843537509441375732e-01,3.493844995179158808e+00
-4.837135076522827148e-01,3.493828623794893673e+00
-4.830732345581054688e-01,3.493812227763481992e+00
-4.824329912662506104e-01,3.493795819264314595e+00
-4.817927181720733643e-01,3.493779387892256949e+00
-4.811524748802185059e-01,3.493762916639658656e+00
-4.805122315883636475e-01,3.493746453001128849e+00
-4.798719584941864014e-01,3.493729958216425846e+00
-4.792317152023315430e-01,3.493713439386366471e+00
-4.785914421081542969e-01,3.493696900025523355e+00
-4.779511988162994385e-01,3.493680330183908112e+00
-4.773109257221221924e-01,3.493663752120905741e+00
-4.766706824302673340e-01,3.493647144400375382e+00
-4.760304391384124756e-01,3.493630526905202593e+00
-4.753901660442352295e-01,3.493613871318329345e+00
-4.747499227523803711e-01,3.493597209010583793e+00
-4.741096496582031250e-01,3.493580503430784745e+00
-4.734694063663482666e-01,3.493563790936791591e+00
-4.728291332721710205e-01,3.493547058864119315e+00
-4.721888899803161621e-01,3.493530294706614470e+00
-4.715486466884613037e-01,3.493513523223182649e+00
-4.709083735942840576e-01,3.493496721467561628e+00
-4.702681303024291992e-01,3.493479903680240639e+00
-4.696278572082519531e-01,3.493463060689881772e+00
-4.689876139163970947e-01,3.493446197191461877e+00
-4.683473408222198486e-01,3.493429304009531222e+00
-4.677070975303649902e-01,3.493412404385631831e+00
-4.670668542385101318e-01,3.493395454928146737e+00
-4.664265811443328857e-01,3.493378501569016414e+00
-4.657863378524780273e-01,3.493361526045901666e+00
-4.651460647583007812e-01,3.493344525652611665e+00
-4.645058214664459229e-01,3.493327493846582144e+00
-4.638655483722686768e-01,3.493310455819488070e+00
-4.632253050804138184e-01,3.493293391438057061e+00
-4.625850617885589600e-01,3.493276294219542333e+00
-4.619447886943817139e-01,3.493259179673972703e+00
-4.613045454025268555e-01,3.493242050703697643e+00
-4.606642723083496094e-01,3.493224870939272364e+00
-4.600240290164947510e-01,3.493207696648692906e+00
-4.593837559223175049e-01,3.493190479438716523e+00
-4.587435126304626465e-01,3.493173265054259069e+00
-4.581032693386077881e-01,3.493155995796914937e+00
-4.574629962444305420e-01,3.493138718174484403e+00
-4.568227529525756836e-01,3.493121413206954795e+00
-4.561824798583984375e-01,3.493104084892752148e+00
-4.555422365665435791e-01,3.493086732103990233e+00
-4.549019634723663330e-01,3.493069354387273506e+00
-4.542617201805114746e-01,3.493051954033919326e+00
-4.536214768886566162e-01,3.493034534382891021e+00
-4.529812037944793701e-01,3.493017074622860818e+00
-4.523409605026245117e-01,3.492999619851127946e+00
-4.517006874084472656e-01,3.492982120678565394e+00
-4.510604441165924072e-01,3.492964587008454913e+00
-4.504201710224151611e-01,3.492947044840683191e+00
-4.497799277305603027e-01,3.492929463712767024e+00
-4.491396844387054443e-01,3.492911878754674682e+00
-4.484994113445281982e-01,3.492894241755882589e+00
-4.478591680526733398e-01,3.492876597366310953e+00
-4.472188949584960938e-01,3.492858926299067246e+00
-4.465786516666412354e-01,3.492841219635724581e+00
-4.459383785724639893e-01,3.492823512702722510e+00
-4.452981352806091309e-01,3.492805755665714162e+00
-4.446578919887542725e-01,3.492787973864611040e+00
-4.440176188945770264e-01,3.492770171663479140e+00
-4.433773756027221680e-01,3.492752367460211005e+00
-4.427371025085449219e-01,3.492734492877868746e+00
-4.420968592166900635e-01,3.492716611909159496e+00
-4.414565861225128174e-01,3.492698709554313830e+00
-4.408163428306579590e-01,3.492680769863037771e+00
-4.401760995388031006e-01,3.492662822058222538e+00
-4.395358264446258545e-01,3.492644826380207679e+00
-4.388955831527709961e-01,3.492626814908860844e+00
-4.382553100585937500e-01,3.492608754623359957e+00
-4.376150667667388916e-01,3.492590713883275022e+00
-4.369747936725616455e-01,3.492572621479690831e+00
-4.363345503807067871e-01,3.492554508134751767e+00
-4.356943070888519287e-01,3.492536352102793451e+00
-4.350540339946746826e-01,3.492518178293862796e+00
-4.344137907028198242e-01,3.492499975150208158e+00
-4.337735176086425781e-01,3.492481754506825631e+00
-4.331332743167877197e-01,3.492463484416359343e+00
-4.324930012226104736e-01,3.492445202390634051e+00
-4.318527579307556152e-01,3.492426904833688006e+00
-4.312124848365783691e-01,3.492408562492059332e+00
-4.305722415447235107e-01,3.492390209285949787e+00
-4.299319982528686523e-01,3.492371803240489569e+00
-4.292917251586914062e-01,3.492353378754320392e+00
-4.286514818668365479e-01,3.492334947269333245e+00
-4.280112087726593018e-01,3.492316473163525448e+00
-4.273709654808044434e-01,3.492297963514742420e+00
-4.267306923866271973e-01,3.492279444341294337e+00
-4.260904490947723389e-01,3.492260873257300169e+00
-4.254502058029174805e-01,3.492242290060631582e+00
-4.248099327087402344e-01,3.492223671471396784e+00
-4.241696894168853760e-01,3.492205025865774193e+00
-4.235294163227081299e-01,3.492186354936689163e+00
-4.228891730308532715e-01,3.492167659990755180e+00
-4.222488999366760254e-01,3.492148933180809323e+00
-4.216086566448211670e-01,3.492130185181279600e+00
-4.209684133529663086e-01,3.492111390918493985e+00
-4.203281402587890625e-01,3.492092591598298768e+00
-4.196878969669342041e-01,3.492073731130545866e+00
-4.190476238727569580e-01,3.492054872589683612e+00
-4.184073805809020996e-01,3.492035975966280237e+00
-4.177671074867248535e-01,3.492017050075693518e+00
-4.171268641948699951e-01,3.491998095264586155e+00
-4.164866209030151367e-01,3.491979108024683143e+00
-4.158463478088378906e-01,3.491960085060566321e+00
-4.152061045169830322e-01,3.491941052950561009e+00
-4.145658314228057861e-01,3.491921985511794890e+00
-4.139255881309509277e-01,3.491902872584211615e+00
-4.132853150367736816e-01,3.491883759801111875e+00
-4.126450717449188232e-01,3.491864607141471843e+00
-4.120048284530639648e-01,3.491845415107584394e+00
-4.113645553588867188e-01,3.491826192133440809e+00
-4.107243120670318604e-01,3.491806932976733169e+00
-4.100840389728546143e-01,3.491787657716604265e+00
-4.094437956809997559e-01,3.491768348489983964e+00
-4.088035225868225098e-01,3.491749016726166666e+00
-4.081632792949676514e-01,3.491729646987285385e+00
-4.075230360031127930e-01,3.491710231955581278e+00
-4.068827629089355469e-01,3.491690802054155274e+00
-4.062425196170806885e-01,3.491671336565284278e+00
-4.056022465229034424e-01,3.491651846230777068e+00
-4.049620032310485840e-01,3.491632327621801757e+00
-4.043217301368713379e-01,3.491612767053781319e+00
-4.036814868450164795e-01,3.491593173978014608e+00
-4.030412435531616211e-01,3.491573569429432311e+00
-4.024009704589843750e-01,3.491553915861513424e+00
-4.017607271671295166e-01,3.491534217232096893e+00
-4.011204540729522705e-01,3.491514492121830848e+00
-4.004802107810974121e-01,3.491494730370152233e+00
-3.998399376869201660e-01,3.491474945620486103e+00
-3.991996943950653076e-01,3.491455119984147704e+00
-3.985594511032104492e-01,3.491435257180254048e+00
-3.979191780090332031e-01,3.491415366016533905e+00
-3.972789347171783447e-01,3.491395420661633331e+00
-3.966386616230010986e-01,3.491375459996627129e+00
-3.959984183311462402e-01,3.491355445413829806e+00
-3.953581452369689941e-01,3.491335403259300030e+00
-3.947179019451141357e-01,3.491315325243101064e+00
-3.940776586532592773e-01,3.491295196200188578e+00
-3.934373855590820312e-01,3.491275039382041090e+00
-3.927971422672271729e-01,3.491254834961058151e+00
-3.921568691730499268e-01,3.491234585504709109e+00
-3.915166258811950684e-01,3.491214297523071775e+00
-3.908763527870178223e-01,3.491193952671561185e+00
-3.902361094951629639e-01,3.491173594566912897e+00
-3.895958662033081055e-01,3.491153147679802338e+00
-3.889555931091308594e-01,3.491132678428320091e+00
-3.883153498172760010e-01,3.491112162978749822e+00
-3.876750767230987549e-01,3.491091605086706018e+00
-3.870348334312438965e-01,3.491070980306933969e+00
-3.863945603370666504e-01,3.491050313185462883e+00
-3.857543170452117920e-01,3.491029568523515536e+00
-3.851140737533569336e-01,3.491008792759660917e+00
-3.844738006591796875e-01,3.490987955476954951e+00
-3.838335573673248291e-01,3.490967045521642831e+00
-3.831932842731475830e-01,3.490946092229299857e+00
-3.825530409812927246e-01,3.490925068791870700e+00
-3.819127678871154785e-01,3.490903968595276297e+00
-3.812725245952606201e-01,3.490882824753003710e+00
-3.806322813034057617e-01,3.490861598394157106e+00
-3.799920082092285156e-01,3.490840318686014410e+00
-3.793517649173736572e-01,3.490818952649019202e+00
-3.787114918231964111e-01,3.490797508790661752e+00
-3.780712485313415527e-01,3.490775985022948280e+00
-3.774309754371643066e-01,3.490754389640844391e+00
-3.767907321453094482e-01,3.490732709962535818e+00
-3.761504888534545898e-01,3.490710964086262358e+00
-3.755102157592773438e-01,3.490689114993767994e+00
-3.748699724674224854e-01,3.490667163433941234e+00
-3.742296993732452393e-01,3.490645147355423195e+00
-3.735894560813903809e-01,3.490623020163969858e+00
-3.729491829872131348e-01,3.490600801853601443e+00
-3.723089396953582764e-01,3.490578508349909015e+00
-3.716686964035034180e-01,3.490556090852163340e+00
-3.710284233093261719e-01,3.490533585240609860e+00
-3.703881800174713135e-01,3.490510972187471417e+00
-3.697479069232940674e-01,3.490488253892724213e+00
-3.691076636314392090e-01,3.490465428562765204e+00
-3.684673905372619629e-01,3.490442500165551465e+00
-3.678271472454071045e-01,3.490419461068508866e+00
-3.671869039535522461e-01,3.490396315098025948e+00
-3.665466308593750000e-01,3.490373053724558083e+00
-3.659063875675201416e-01,3.490349680247581965e+00
-3.652661144733428955e-01,3.490326198836005922e+00
-3.646258711814880371e-01,3.490302614330024866e+00
-3.639855980873107910e-01,3.490278905859824921e+00
-3.633453547954559326e-01,3.490255100656185938e+00
-3.627051115036010742e-01,3.490231176757414566e+00
-3.620648384094238281e-01,3.490207155785334692e+00
-3.614245951175689697e-01,3.490183025567876740e+00
-3.607843220233917236e-01,3.490158787479755720e+00
-3.601440787315368652e-01,3.490134460056882659e+00
-3.595038056373596191e-01,3.490110044219797203e+00
-3.588635623455047607e-01,3.490085543263404144e+00
-3.582233190536499023e-01,3.490060935254917673e+00
-3.575830459594726562e-01,3.490036244353227790e+00
-3.569428026676177979e-01,3.490011505751838605e+00
-3.563025295734405518e-01,3.489986684390230742e+00
-3.556622862815856934e-01,3.489961817852798021e+00
-3.550220131874084473e-01,3.489936884801729367e+00
-3.543817698955535889e-01,3.489911920863400852e+00
-3.537415266036987305e-01,3.489886921145000542e+00
-3.531012535095214844e-01,3.489861906479394982e+00
-3.524610102176666260e-01,3.489836890555421345e+00
-3.518207371234893799e-01,3.489811856757997433e+00
-3.511804938316345215e-01,3.489786846904322282e+00
-3.505402207374572754e-01,3.489761879149799739e+00
-3.498999774456024170e-01,3.489736933102808081e+00
-3.492597341537475586e-01,3.489712067280387409e+00
-3.486194610595703125e-01,3.489687262379939092e+00
-3.479792177677154541e-01,3.489662565435728503e+00
-3.473389446735382080e-01,3.489637984732119058e+00
-3.466987013816833496e-01,3.489613513283387647e+00
-3.460584282875061035e-01,3.489589181680130103e+00
-3.454181849956512451e-01,3.489565049180044287e+00
-3.447779119014739990e-01,3.489541090355964492e+00
-3.441376686096191406e-01,3.489517333662897514e+00
-3.434974253177642822e-01,3.489493817726957658e+00
-3.428571522235870361e-01,3.489470563538199954e+00
-3.422169089317321777e-01,3.489447578089782454e+00
-3.415766358375549316e-01,3.489424886901364875e+00
-3.409363925457000732e-01,3.489402545859134008e+00
-3.402961194515228271e-01,3.489380532058117712e+00
-3.396558761596679688e-01,3.489358907079112004e+00
-3.390156328678131104e-01,3.489337676368816865e+00
-3.383753597736358643e-01,3.489316859383560399e+00
-3.377351164817810059e-01,3.489296511383152222e+00
-3.370948433876037598e-01,3.489276635970341545e+00
-3.364546000957489014e-01,3.489257272716344893e+00
-3.358143270015716553e-01,3.489238422043035470e+00
-3.351740837097167969e-01,3.489220138326420972e+00
-3.345338404178619385e-01,3.489202410668859500e+00
-3.338935673236846924e-01,3.489185323431834629e+00
-3.332533240318298340e-01,3.489168857568297533e+00
-3.326130509376525879e-01,3.489153034558776234e+00
-3.319728076457977295e-01,3.489137910295202705e+00
-3.313325345516204834e-01,3.489123466939567209e+00
-3.306922912597656250e-01,3.489109769511314241e+00
-3.300520479679107666e-01,3.489096825779522071e+00
-3.294117748737335205e-01,3.489084671153661610e+00
-3.287715315818786621e-01,3.489073314821601546e+00
-3.281312584877014160e-01,3.489062771277154251e+00
-3.274910151958465576e-01,3.489053067167027677e+00
-3.268507421016693115e-01,3.489044238388189001e+00
-3.262104988098144531e-01,3.489036294210321465e+00
-3.255702555179595947e-01,3.489029246050962652e+00
-3.249299824237823486e-01,3.489023136118871271e+00
-3.242897391319274902e-01,3.489017951448543542e+00
-3.236494660377502441e-01,3.489013719264876912e+00
-3.230092227458953857e-01,3.489010470640316441e+00
-3.223689496517181396e-01,3.489008235203710839e+00
-3.217287063598632812e-01,3.489006998059253739e+00
-3.210884630680084229e-01,3.489006776626687234e+00
-3.204481899738311768e-01,3.489007580043581136e+00
-3.198079466819763184e-01,3.489009463554150869e+00
-3.191676735877990723e-01,3.489012399335260639e+00
-3.185274302959442139e-01,3.489016419294863169e+00
-3.178871572017669678e-01,3.489021521935955938e+00
-3.172469139099121094e-01,3.489027736833551607e+00
-3.166066706180572510e-01,3.489035075193420710e+00
-3.159663975238800049e-01,3.489043533087248239e+00
-3.153261542320251465e-01,3.489053126317565034e+00
-3.146858811378479004e-01,3.489063904530175897e+00
-3.140456378459930420e-01,3.489075814946407839e+00
-3.134053647518157959e-01,3.489088940198435296e+00
-3.127651214599609375e-01,3.489103237230926524e+00
-3.121248781681060791e-01,3.489118756928218268e+00
-3.114846050739288330e-01,3.489135491573603254e+00
-3.108443617820739746e-01,3.489153470428977499e+00
-3.102040886878967285e-01,3.489172706675771174e+00
-3.095638453960418701e-01,3.489193240721394140e+00
-3.089235723018646240e-01,3.489215041783630511e+00
-3.082833290100097656e-01,3.489238153831964784e+00
-3.076430857181549072e-01,3.489262621963400868e+00
-3.070028126239776611e-01,3.489288432551640007e+00
-3.063625693321228027e-01,3.489315639284268578e+00
-3.057222962379455566e-01,3.489344259366661039e+00
-3.050820529460906982e-01,3.489374328163149741e+00
-3.044417798519134521e-01,3.489405848644471675e+00
-3.038015365600585938e-01,3.489438880093369555e+00
-3.031612932682037354e-01,3.489473463763490102e+00
-3.025210201740264893e-01,3.489509618349713627e+00
-3.018807768821716309e-01,3.489547409163318292e+00
-3.012405037879943848e-01,3.489586863004265460e+00
-3.006002604961395264e-01,3.489628030720056451e+00
-2.999599874019622803e-01,3.489670960749517548e+00
-2.993197441101074219e-01,3.489715697157493857e+00
-2.986795008182525635e-01,3.489762322796889471e+00
-2.980392277240753174e-01,3.489810869925735748e+00
-2.973989844322204590e-01,3.489861406393663046e+00
-2.967587113380432129e-01,3.489914001851171399e+00
-2.961184680461883545e-01,3.489968737982553471e+00
-2.954781949520111084e-01,3.490025656674382137e+00
-2.948379516601562500e-01,3.490084872426852058e+00
-2.941977083683013916e-01,3.490146411751070765e+00
-2.935574352741241455e-01,3.490210415217769757e+00
-2.929171919822692871e-01,3.490276934113709650e+00
-2.922769188880920410e-01,3.490346080007380891e+00
-2.916366755962371826e-01,3.490417922289306141e+00
-2.909964025020599365e-01,3.490492563772115808e+00
-2.903561592102050781e-01,3.490570092637806709e+00
-2.897159159183502197e-01,3.490650653595974262e+00
-2.890756428241729736e-01,3.490734304850460656e+00
-2.884353995323181152e-01,3.490821168331788460e+00
-2.877951264381408691e-01,3.490911392006140979e+00
-2.871548831462860107e-01,3.491005031343259901e+00
-2.865146100521087646e-01,3.491102235127956810e+00
-2.858743667602539062e-01,3.491203107401760874e+00
-2.852341234683990479e-01,3.491307810959758839e+00
-2.845938503742218018e-01,3.491416396109336517e+00
-2.839536070823669434e-01,3.491529059825954739e+00
-2.833133339881896973e-01,3.491645888016921440e+00
-2.826730906963348389e-01,3.491767006813152108e+00
-2.820328176021575928e-01,3.491892573075563888e+00
-2.813925743103027344e-01,3.492022698834610583e+00
-2.807523310184478760e-01,3.492157507075460909e+00
-2.801120579242706299e-01,3.492297152530802418e+00
-2.794718146324157715e-01,3.492441776887384108e+00
-2.788315415382385254e-01,3.492591471591496521e+00
-2.781912982463836670e-01,3.492746386592443741e+00
-2.775510251522064209e-01,3.492906663416596835e+00
-2.769107818603515625e-01,3.493072427649172695e+00
-2.762705385684967041e-01,3.493243789100731966e+00
-2.756302654743194580e-01,3.493420910391829004e+00
-2.749900221824645996e-01,3.493603888561115589e+00
-2.743497490882873535e-01,3.493792854755366939e+00
-2.737095057964324951e-01,3.493987919968930989e+00
-2.730692327022552490e-01,3.494189235371518265e+00
-2.724289894104003906e-01,3.494396893180004682e+00
-2.717887461185455322e-01,3.494610997806187669e+00
-2.711484730243682861e-01,3.494831637977350525e+00
-2.705082297325134277e-01,3.495058957935548882e+00
-2.698679566383361816e-01,3.495293046225239841e+00
-2.692277133464813232e-01,3.495533998209151783e+00
-2.685874402523040771e-01,3.495781880496828364e+00
-2.679471969604492188e-01,3.496036783668703407e+00
-2.673069238662719727e-01,3.496298798070716529e+00
-2.666666805744171143e-01,3.496567991885340732e+00
-2.660264372825622559e-01,3.496844410690320704e+00
-2.653861641883850098e-01,3.497128127811429010e+00
-2.647459208965301514e-01,3.497419177564808912e+00
-2.641056478023529053e-01,3.497717626101243482e+00
-2.634654045104980469e-01,3.498023470245389177e+00
-2.628251314163208008e-01,3.498336780874925722e+00
-2.621848881244659424e-01,3.498657535858635814e+00
-2.615446448326110840e-01,3.498985761177016318e+00
-2.609043717384338379e-01,3.499321467185634305e+00
-2.602641284465789795e-01,3.499664622335694197e+00
-2.596238553524017334e-01,3.500015240044260345e+00
-2.589836120605468750e-01,3.500373251933825536e+00
-2.583433389663696289e-01,3.500738657671028875e+00
-2.577030956745147705e-01,3.501111374185767566e+00
-2.570628523826599121e-01,3.501491379709714913e+00
-2.564225792884826660e-01,3.501878607407100219e+00
-2.557823359966278076e-01,3.502272932555608342e+00
-2.551420629024505615e-01,3.502674336664602706e+00
-2.545018196105957031e-01,3.503082672507151329e+00
-2.538615465164184570e-01,3.503497864830087849e+00
-2.532213032245635986e-01,3.503919766514439260e+00
-2.525810599327087402e-01,3.504348242570030969e+00
-2.519407868385314941e-01,3.504783217509070958e+00
-2.513005435466766357e-01,3.505224470436356654e+00
-2.506602704524993896e-01,3.505671903118707355e+00
-2.500200271606445312e-01,3.506125301848939557e+00
-2.493797689676284790e-01,3.506584520052242748e+00
-2.487395107746124268e-01,3.507049350466281634e+00
-2.480992525815963745e-01,3.507519618336296219e+00
-2.474589943885803223e-01,3.507995116113784562e+00
-2.468187510967254639e-01,3.508475581005270350e+00
-2.461784929037094116e-01,3.508960854312306310e+00
-2.455382347106933594e-01,3.509450682530645516e+00
-2.448979765176773071e-01,3.509944824636206828e+00
-2.442577183246612549e-01,3.510443039584661307e+00
-2.436174601316452026e-01,3.510945041424801794e+00
-2.429772019386291504e-01,3.511450625588710572e+00
-2.423369437456130981e-01,3.511959472488812573e+00
-2.416967004537582397e-01,3.512471342744696301e+00
-2.410564422607421875e-01,3.512985932678025058e+00
-2.404161840677261353e-01,3.513502972613943509e+00
-2.397759258747100830e-01,3.514022140462457422e+00
-2.391356676816940308e-01,3.514543201528600669e+00
-2.384954094886779785e-01,3.515065785453654001e+00
-2.378551512956619263e-01,3.515589656474509272e+00
-2.372149080038070679e-01,3.516114433523744864e+00
-2.365746498107910156e-01,3.516639868864360530e+00
-2.359343916177749634e-01,3.517165623436544042e+00
-2.352941334247589111e-01,3.517691378487878051e+00
-2.346538752317428589e-01,3.518216822731131899e+00
-2.340136170387268066e-01,3.518741655889761510e+00
-2.333733588457107544e-01,3.519265530614283044e+00
-2.327331155538558960e-01,3.519788104304866660e+00
-2.320928573608398438e-01,3.520309139968006207e+00
-2.314525991678237915e-01,3.520828245013015501e+00
-2.308123409748077393e-01,3.521345141040860938e+00
-2.301720827817916870e-01,3.521859504313261890e+00
-2.295318245887756348e-01,3.522371012464136086e+00
-2.288915663957595825e-01,3.522879347860660815e+00
-2.282513231039047241e-01,3.523384217701786447e+00
-2.276110649108886719e-01,3.523885314907770461e+00
-2.269708067178726196e-01,3.524382323063474765e+00
-2.263305485248565674e-01,3.524874963145966156e+00
-2.256902903318405151e-01,3.525362894760070809e+00
-2.250500321388244629e-01,3.525845891325807280e+00
-2.244097739458084106e-01,3.526323616995856725e+00
-2.237695306539535522e-01,3.526795813584511663e+00
-2.231292724609375000e-01,3.527262193428541970e+00
-2.224890142679214478e-01,3.527722493747278421e+00
-2.218487560749053955e-01,3.528176446422904178e+00
-2.212084978818893433e-01,3.528623775995981759e+00
-2.205682396888732910e-01,3.529064263726618744e+00
-2.199279814958572388e-01,3.529497639073067461e+00
-2.192877382040023804e-01,3.529923658527144958e+00
-2.186474800109863281e-01,3.530342110071591932e+00
-2.180072218179702759e-01,3.530752744663848475e+00
-2.173669636249542236e-01,3.531155376792173506e+00
-2.167267054319381714e-01,3.531549781375858288e+00
-2.160864472389221191e-01,3.531935726854630975e+00
-2.154461890459060669e-01,3.532313038715015896e+00
-2.148059457540512085e-01,3.532681528096885071e+00
-2.141656875610351562e-01,3.533041036248178557e+00
-2.135254293680191040e-01,3.533391352287780229e+00
-2.128851711750030518e-01,3.533732347091594228e+00
-2.122449129819869995e-01,3.534063836449974794e+00
-2.116046547889709473e-01,3.534385698952737798e+00
-2.109643965959548950e-01,3.534697791959636959e+00
-2.103241533041000366e-01,3.534999967632839191e+00
-2.096838951110839844e-01,3.535292120489111234e+00
-2.090436369180679321e-01,3.535574124479347269e+00
-2.084033787250518799e-01,3.535845905009247669e+00
-2.077631205320358276e-01,3.536107342305543799e+00
-2.071228623390197754e-01,3.536358351004440514e+00
-2.064826041460037231e-01,3.536598867903127719e+00
-2.058423459529876709e-01,3.536828791433866748e+00
-2.052021026611328125e-01,3.537048097292179172e+00
-2.045618444681167603e-01,3.537256719904030788e+00
-2.039215862751007080e-01,3.537454613149444427e+00
-2.032813280820846558e-01,3.537641752379257820e+00
-2.026410698890686035e-01,3.537818112753201572e+00
-2.020008116960525513e-01,3.537983651679955432e+00
-2.013605535030364990e-01,3.538138423602047666e+00
-2.007203102111816406e-01,3.538282356484011792e+00
-2.000800520181655884e-01,3.538415497163544643e+00
-1.994397938251495361e-01,3.538537864607202099e+00
-1.987995356321334839e-01,3.538649465426653595e+00
-1.981592774391174316e-01,3.538750348805022483e+00
-1.975190192461013794e-01,3.538840544246407482e+00
-1.968787610530853271e-01,3.538920116534495897e+00
-1.962385177612304688e-01,3.538989107024802294e+00
-1.955982595682144165e-01,3.539047593610869846e+00
-1.949580013751983643e-01,3.539095643466287910e+00
-1.943177431821823120e-01,3.539133338138829465e+00
-1.936774849891662598e-01,3.539160759940141787e+00
-1.930372267961502075e-01,3.539177985877139498e+00
-1.923969686031341553e-01,3.539185163244868093e+00
-1.917567253112792969e-01,3.539182352991727676e+00
-1.911164671182632446e-01,3.539169684801681370e+00
-1.904762089252471924e-01,3.539147276727417690e+00
-1.898359507322311401e-01,3.539115261153291669e+00
-1.891956925392150879e-01,3.539073760465763829e+00
-1.885554343461990356e-01,3.539022923938161203e+00
-1.879151761531829834e-01,3.538962866614360880e+00
-1.872749328613281250e-01,3.538893782136447896e+00
-1.866346746683120728e-01,3.538815780066741024e+00
-1.859944164752960205e-01,3.538729040375756085e+00
-1.853541582822799683e-01,3.538633725237887884e+00
-1.847139000892639160e-01,3.538530001459374574e+00
-1.840736418962478638e-01,3.538418024686162067e+00
-1.834333837032318115e-01,3.538298001136859661e+00
-1.827931404113769531e-01,3.538170103731851590e+00
-1.821528822183609009e-01,3.538034521762194906e+00
-1.815126240253448486e-01,3.537891414673294932e+00
-1.808723658323287964e-01,3.537740993031288195e+00
-1.802321076393127441e-01,3.537583482950933167e+00
-1.795918494462966919e-01,3.537419053145654857e+00
-1.789515912532806396e-01,3.537247932655676941e+00
-1.783113479614257812e-01,3.537070322796761257e+00
-1.776710897684097290e-01,3.536886436595021443e+00
-1.770308315753936768e-01,3.536696478280361156e+00
-1.763905733823776245e-01,3.536500697251632630e+00
-1.757503151893615723e-01,3.536299335617272277e+00
-1.751100569963455200e-01,3.536092546309909324e+00
-1.744697988033294678e-01,3.535880636884086492e+00
-1.738295555114746094e-01,3.535663831794852996e+00
-1.731892973184585571e-01,3.535442368629916565e+00
-1.725490391254425049e-01,3.535216473784406510e+00
-1.719087809324264526e-01,3.534986446743646482e+00
-1.712685227394104004e-01,3.534752496791496945e+00
-1.706282645463943481e-01,3.534514930196644755e+00
-1.699880063533782959e-01,3.534273977915548315e+00
-1.693477630615234375e-01,3.534029905009845152e+00
-1.687075048685073853e-01,3.533783007137772714e+00
-1.680672466754913330e-01,3.533533586343309274e+00
-1.674269884824752808e-01,3.533281881739432251e+00
-1.667867302894592285e-01,3.533028197049047137e+00
-1.661464720964431763e-01,3.532772867322909072e+00
-1.655062139034271240e-01,3.532516119744586902e+00
-1.648659706115722656e-01,3.532258322888714108e+00
-1.642257124185562134e-01,3.531999735070423974e+00
-1.635854542255401611e-01,3.531740723947917715e+00
-1.629451960325241089e-01,3.531481567930957688e+00
-1.623049378395080566e-01,3.531222600454671401e+00
-1.616646796464920044e-01,3.530964160813518937e+00
-1.610244214534759521e-01,3.530706568567893999e+00
-1.603841632604598999e-01,3.530450162403545811e+00
-1.597439199686050415e-01,3.530195284801741273e+00
-1.591036617755889893e-01,3.529942292558251982e+00
-1.584634035825729370e-01,3.529691484293158155e+00
-1.578231453895568848e-01,3.529443266066381923e+00
-1.571828871965408325e-01,3.529197940919416965e+00
-1.565426290035247803e-01,3.528955892634879632e+00
-1.559023708105087280e-01,3.528717487887278459e+00
-1.552621275186538696e-01,3.528483050232717577e+00
-1.546218693256378174e-01,3.528252944637811694e+00
-1.539816111326217651e-01,3.528027525621065141e+00
-1.533413529396057129e-01,3.527807159472855059e+00
-1.527010947465896606e-01,3.527592188592203470e+00
-1.520608365535736084e-01,3.527382996469399679e+00
-1.514205783605575562e-01,3.527179893003041133e+00
-1.507803350687026978e-01,3.526983250919358603e+00
-1.501400768756866455e-01,3.526793397174046163e+00
-1.494998186826705933e-01,3.526610656141861089e+00
-1.488595604896545410e-01,3.526435379973659856e+00
-1.482193022966384888e-01,3.526267906493557369e+00
-1.475790441036224365e-01,3.526108528970658629e+00
-1.469387859106063843e-01,3.525957568015189114e+00
-1.462985426187515259e-01,3.525815328690820039e+00
-1.456582844257354736e-01,3.525682094690642643e+00
-1.450180262327194214e-01,3.525558139308816674e+00
-1.443777680397033691e-01,3.525443738461359722e+00
-1.437375098466873169e-01,3.525339157966311809e+00
-1.430972516536712646e-01,3.525244622667290884e+00
-1.424569934606552124e-01,3.525160395302047611e+00
-1.418167501688003540e-01,3.525086641365640094e+00
-1.411764919757843018e-01,3.525023603478786072e+00
-1.405362337827682495e-01,3.524971419166750497e+00
-1.398959755897521973e-01,3.524930300574797393e+00
-1.392557173967361450e-01,3.524900349606042482e+00
-1.386154592037200928e-01,3.524881709652885498e+00
-1.379752010107040405e-01,3.524874507372805166e+00
-1.373349577188491821e-01,3.524878827947536042e+00
-1.366946995258331299e-01,3.524894697139764332e+00
-1.360544413328170776e-01,3.524922188220463326e+00
-1.354141831398010254e-01,3.524961317570084240e+00
-1.347739249467849731e-01,3.525012087717212861e+00
-1.341336667537689209e-01,3.525074471287320321e+00
-1.334934085607528687e-01,3.525148436518630746e+00
-1.328531652688980103e-01,3.525233863207658302e+00
-1.322129070758819580e-01,3.525330694794269082e+00
-1.315726488828659058e-01,3.525438816987877644e+00
-1.309323906898498535e-01,3.525558045013339914e+00
-1.302921324968338013e-01,3.525688256684142985e+00
-1.296518743038177490e-01,3.525829195293931129e+00
-1.290116161108016968e-01,3.525980689026754433e+00
-1.283713728189468384e-01,3.526142458401328561e+00
-1.277311146259307861e-01,3.526314238685464453e+00
-1.270908564329147339e-01,3.526495724086490036e+00
-1.264505982398986816e-01,3.526686609151425067e+00
-1.258103400468826294e-01,3.526886506147522304e+00
-1.251700818538665771e-01,3.527095077315351102e+00
-1.245298311114311218e-01,3.527311892873702170e+00
-1.238895729184150696e-01,3.527536567484183649e+00
-1.232493147253990173e-01,3.527768616912602795e+00
-1.226090639829635620e-01,3.528007589334452465e+00
-1.219688057899475098e-01,3.528252995079100174e+00
-1.213285475969314575e-01,3.528504277231045538e+00
-1.206882894039154053e-01,3.528760963123517946e+00
-1.200480386614799500e-01,3.529022460176387099e+00
-1.194077804684638977e-01,3.529288198048002201e+00
-1.187675222754478455e-01,3.529557565377755779e+00
-1.181272715330123901e-01,3.529829981561833030e+00
-1.174870133399963379e-01,3.530104804376410499e+00
-1.168467551469802856e-01,3.530381389055513353e+00
-1.162064969539642334e-01,3.530659086877673047e+00
-1.155662462115287781e-01,3.530937195151322872e+00
-1.149259880185127258e-01,3.531215056044003653e+00
-1.142857298254966736e-01,3.531491974262328526e+00
-1.136454790830612183e-01,3.531767240015461162e+00
-1.130052208900451660e-01,3.532040139154065450e+00
-1.123649626970291138e-01,3.532309951102870382e+00
-1.117247045040130615e-01,3.532575950269104315e+00
-1.110844537615776062e-01,3.532837413796792170e+00
-1.104441955685615540e-01,3.533093601403722417e+00
-1.098039373755455017e-01,3.533343807080341570e+00
-1.091636791825294495e-01,3.533587283422576775e+00
-1.085234284400939941e-01,3.533823283109120528e+00
-1.078831702470779419e-01,3.534051125121973946e+00
-1.072429120540618896e-01,3.534270061827343490e+00
-1.066026613116264343e-01,3.534479394848250688e+00
-1.059624031186103821e-01,3.534678403375385081e+00
-1.053221449255943298e-01,3.534866433335819735e+00
-1.046818867325782776e-01,3.535042768736439633e+00
-1.040416359901428223e-01,3.535206759907391305e+00
-1.034013777971267700e-01,3.535357781391107679e+00
-1.027611196041107178e-01,3.535495160142381188e+00
-1.021208688616752625e-01,3.535618307255656845e+00
-1.014806106686592102e-01,3.535726619401448723e+00
-1.008403524756431580e-01,3.535819543690990940e+00
-1.002000942826271057e-01,3.535896518725756721e+00
-9.955984354019165039e-02,3.535957037971825478e+00
-9.891958534717559814e-02,3.536000546094388852e+00
-9.827932715415954590e-02,3.536026654878001274e+00
-9.763907641172409058e-02,3.536034875338323502e+00
-9.699881821870803833e-02,3.536024815044457981e+00
-9.635856002569198608e-02,3.535996098836404755e+00
-9.571830183267593384e-02,3.535948350829266396e+00
-9.507805109024047852e-02,3.535881290397679511e+00
-9.443779289722442627e-02,3.535794633066334569e+00
-9.379753470420837402e-02,3.535688119045651945e+00
-9.315727651119232178e-02,3.535561532304361876e+00
-9.251702576875686646e-02,3.535414744282280530e+00
-9.187676757574081421e-02,3.535247559165392239e+00
-9.123650938272476196e-02,3.535059923278255134e+00
-9.059625864028930664e-02,3.534851758642485464e+00
-8.995600044727325439e-02,3.534623026625197895e+00
-8.931574225425720215e-02,3.534373775556037600e+00
-8.867548406124114990e-02,3.534104000788239386e+00
-8.803523331880569458e-02,3.533813839449248650e+00
-8.739497512578964233e-02,3.533503382369793222e+00
-8.675471693277359009e-02,3.533172811779606182e+00
-8.611446619033813477e-02,3.532822311909358248e+00
-8.547420799732208252e-02,3.532452101763983165e+00
-8.483394980430603027e-02,3.532062468098396746e+00
-8.419369161128997803e-02,3.531653691177429888e+00
-8.355344086885452271e-02,3.531226117876399062e+00
-8.291318267583847046e-02,3.530780065872701101e+00
-8.227292448282241821e-02,3.530315989705773205e+00
-8.163267374038696289e-02,3.529834256366870981e+00
-8.099241554737091064e-02,3.529335294242029519e+00
-8.035215735435485840e-02,3.528819618606186204e+00
-7.971189916133880615e-02,3.528287653004080315e+00
-7.907164841890335083e-02,3.527739980448508117e+00
-7.843139022588729858e-02,3.527177067622841555e+00
-7.779113203287124634e-02,3.526599502753223980e+00
-7.715088129043579102e-02,3.526007805675836160e+00
-7.651062309741973877e-02,3.525402544088865220e+00
-7.587036490440368652e-02,3.524784327055388911e+00
-7.523010671138763428e-02,3.524153704008438304e+00
-7.458985596895217896e-02,3.523511300661323009e+00
-7.394959777593612671e-02,3.522857672876456903e+00
-7.330933958292007446e-02,3.522193417793139325e+00
-7.266908884048461914e-02,3.521519135426244063e+00
-7.202883064746856689e-02,3.520835388015539635e+00
-7.138857245445251465e-02,3.520142748176790182e+00
-7.074831426143646240e-02,3.519441787844142411e+00
-7.010806351900100708e-02,3.518733036362045929e+00
-6.946780532598495483e-02,3.518017031644949277e+00
-6.882754713296890259e-02,3.517294286637407730e+00
-6.818728893995285034e-02,3.516565273981085760e+00
-6.754703819751739502e-02,3.515830506531277155e+00
-6.690678000450134277e-02,3.515090364703011616e+00
-6.626652181148529053e-02,3.514345278655388150e+00
-6.562627106904983521e-02,3.513595662522639884e+00
-6.498601287603378296e-02,3.512841823174317923e+00
-6.434575468301773071e-02,3.512084108317665709e+00
-6.370549649000167847e-02,3.511322795741469882e+00
-6.306524574756622314e-02,3.510558119324045379e+00
-6.242498755455017090e-02,3.509790272672483891e+00
-6.178473308682441711e-02,3.509019443307540342e+00
-6.114447489380836487e-02,3.508245784671968792e+00
-6.050422042608261108e-02,3.507469356684277617e+00
-5.986396223306655884e-02,3.506690179178294287e+00
-5.922370776534080505e-02,3.505908306337916613e+00
-5.858344957232475281e-02,3.505123642840309195e+00
-5.794319510459899902e-02,3.504336192427197627e+00
-5.730293691158294678e-02,3.503545749071591331e+00
-5.666268244385719299e-02,3.502752184033048444e+00
-5.602242797613143921e-02,3.501955320289412477e+00
-5.538216978311538696e-02,3.501154864545788836e+00
-5.474191531538963318e-02,3.500350590990091604e+00
-5.410165712237358093e-02,3.499542173834930381e+00
-5.346140265464782715e-02,3.498729237575322060e+00
-5.282114446163177490e-02,3.497911436701848231e+00
-5.218088999390602112e-02,3.497088362698659747e+00
-5.154063552618026733e-02,3.496259545437541583e+00
-5.090037733316421509e-02,3.495424553224594444e+00
-5.026012286543846130e-02,3.494582884967456948e+00
-4.961986467242240906e-02,3.493734057723730579e+00
-4.897961020469665527e-02,3.492877573987800854e+00
-4.833935201168060303e-02,3.492012862274479268e+00
-4.769909754395484924e-02,3.491139414845083166e+00
-4.705884307622909546e-02,3.490256692749287737e+00
-4.641858488321304321e-02,3.489364155901605091e+00
-4.577833041548728943e-02,3.488461277808577954e+00
-4.513807222247123718e-02,3.487547534111042680e+00
-4.449781775474548340e-02,3.486622396742216523e+00
-4.385755956172943115e-02,3.485685408662252627e+00
-4.321730509400367737e-02,3.484736072773390703e+00
-4.257704690098762512e-02,3.483773961652647522e+00
-4.193679243326187134e-02,3.482798639349708125e+00
-4.129653796553611755e-02,3.481809740870870140e+00
-4.065627977252006531e-02,3.480806926397126411e+00
-4.001602530479431152e-02,3.479789918293797690e+00
-3.937576711177825928e-02,3.478758448984682783e+00
-3.873551264405250549e-02,3.477712351798569301e+00
-3.809525445103645325e-02,3.476651456913241400e+00
-3.745499998331069946e-02,3.475575709796954627e+00
-3.681474179029464722e-02,3.474485103433677669e+00
-3.617448732256889343e-02,3.473379681314230361e+00
-3.553423285484313965e-02,3.472259568639226135e+00
-3.489397466182708740e-02,3.471124951989979390e+00
-3.425372019410133362e-02,3.469976116166068714e+00
-3.361346200108528137e-02,3.468813396280758354e+00
-3.297320753335952759e-02,3.467637245435211568e+00
-3.233294934034347534e-02,3.466448152960784679e+00
-3.169269487261772156e-02,3.465246712685674524e+00
-3.105243854224681854e-02,3.464033599528056673e+00
-3.041218221187591553e-02,3.462809548559686590e+00
-2.977192588150501251e-02,3.461575428960531386e+00
-2.913166955113410950e-02,3.460332133014668798e+00
-2.849141508340835571e-02,3.459080696121366927e+00
-2.785115875303745270e-02,3.457822172888267431e+00
-2.721090242266654968e-02,3.456557721003695516e+00
-2.657064609229564667e-02,3.455288584204789792e+00
-2.593038976192474365e-02,3.454016086408579156e+00
-2.529013343155384064e-02,3.452741586335471347e+00
-2.464987710118293762e-02,3.451466535559315041e+00
-2.400962263345718384e-02,3.450192489152253295e+00
-2.336936630308628082e-02,3.448920996466676936e+00
-2.272910997271537781e-02,3.447653677046575105e+00
-2.208885364234447479e-02,3.446392232356050300e+00
-2.144859731197357178e-02,3.445138397443264999e+00
-2.080834098160266876e-02,3.443893935822737618e+00
-2.016808465123176575e-02,3.442660704986743703e+00
-1.952782832086086273e-02,3.441440518751608391e+00
-1.888757199048995972e-02,3.440235203110257878e+00
-1.824731752276420593e-02,3.439046738911489598e+00
-1.760706119239330292e-02,3.437876969438723229e+00
-1.696680486202239990e-02,3.436727832306616826e+00
-1.632654853165149689e-02,3.435601253199949134e+00
-1.568629220128059387e-02,3.434499125982388712e+00
-1.504603587090969086e-02,3.433423385647523585e+00
-1.440578047186136246e-02,3.432375881548772600e+00
-1.376552414149045944e-02,3.431358500589474225e+00
-1.312526781111955643e-02,3.430373058165947509e+00
-1.248501241207122803e-02,3.429421399816137139e+00
-1.184475608170032501e-02,3.428505209906094642e+00
-1.120449975132942200e-02,3.427626266334821814e+00
-1.056424342095851898e-02,3.426786193482220355e+00
-9.923987090587615967e-03,3.425986609172560371e+00
-9.283731691539287567e-03,3.425229022439082449e+00
-8.643475361168384552e-03,3.424514946584897856e+00
-8.003219030797481537e-03,3.423845730727653969e+00
-7.362963166087865829e-03,3.423222722967708798e+00
-6.722707301378250122e-03,3.422647130765163137e+00
-6.082450971007347107e-03,3.422120094510311183e+00
-5.442194640636444092e-03,3.421642693421887316e+00
-4.801938775926828384e-03,3.421215864173151378e+00
-4.161682911217212677e-03,3.420840481991282545e+00
-3.521426580846309662e-03,3.420517297744363638e+00
-2.881170483306050301e-03,3.420246962635685506e+00
-2.240914385765790939e-03,3.420030021905011708e+00
-1.600658288225531578e-03,3.419866932453062169e+00
-9.604021906852722168e-04,3.419758012402046798e+00
-3.201460931450128555e-04,3.419703483683184331e+00
3.201460931450128555e-04,3.419703478499545035e+00
9.604021906852722168e-04,3.419757996854523530e+00
1.600658288225531578e-03,3.419866906560017128e+00
2.240914385765790939e-03,3.420029985971427156e+00
2.881170483306050301e-03,3.420246916639180235e+00
3.521426580846309662e-03,3.420517241179760859e+00
4.161682911217212677e-03,3.420840416055386690e+00
4.801938775926828384e-03,3.421215788548872538e+00
5.442194640636444092e-03,3.421642607830711391e+00
6.082450971007347107e-03,3.422120000709856669e+00
6.722707301378250122e-03,3.422647027037420298e+00
7.362963166087865829e-03,3.423222611589538111e+00
8.003219030797481537e-03,3.423845611035115866e+00
8.643475361168384552e-03,3.424514818923269033e+00
9.283731691539287567e-03,3.425228889052062353e+00
9.923987090587615967e-03,3.425986464835339973e+00
1.056424342095851898e-02,3.426786044173801393e+00
1.120449975132942200e-02,3.427626112408404424e+00
1.184475608170032501e-02,3.428505051723633734e+00
1.248501241207122803e-02,3.429421234298491328e+00
1.312526781111955643e-02,3.430372889205246079e+00
1.376552414149045944e-02,3.431358325258423658e+00
1.440578047186136246e-02,3.432375700376350203e+00
1.504603587090969086e-02,3.433423202329057400e+00
1.568629220128059387e-02,3.434498940903935704e+00
1.632654853165149689e-02,3.435601060730238743e+00
1.696680486202239990e-02,3.436727644854315589e+00
1.760706119239330292e-02,3.437876775663665452e+00
1.824731752276420593e-02,3.439046539500748789e+00
1.888757199048995972e-02,3.440235004124048590e+00
1.952782832086086273e-02,3.441440325756888186e+00
2.016808465123176575e-02,3.442660512944755169e+00
2.080834098160266876e-02,3.443893740169475137e+00
2.144859731197357178e-02,3.445138208275798419e+00
2.208885364234447479e-02,3.446392040516062849e+00
2.272910997271537781e-02,3.447653483141490227e+00
2.336936630308628082e-02,3.448920801085133547e+00
2.400962263345718384e-02,3.450192292862382715e+00
2.464987710118293762e-02,3.451466362505397623e+00
2.529013343155384064e-02,3.452741397400994394e+00
2.593038976192474365e-02,3.454015905081204707e+00
2.657064609229564667e-02,3.455288396455459932e+00
2.721090242266654968e-02,3.456557547855584112e+00
2.785115875303745270e-02,3.457821994498413876e+00
2.849141508340835571e-02,3.459080525640659154e+00
2.913166955113410950e-02,3.460331970266050661e+00
2.977192588150501251e-02,3.461575262673284303e+00
3.041218221187591553e-02,3.462809400713507735e+00
3.105243854224681854e-02,3.464033448789851199e+00
3.169269487261772156e-02,3.465246559845585939e+00
3.233294934034347534e-02,3.466448007830694955e+00
3.297320753335952759e-02,3.467637107773843486e+00
3.361346200108528137e-02,3.468813273995953850e+00
3.425372019410133362e-02,3.469975984990402385e+00
3.489397466182708740e-02,3.471124827964622739e+00
3.553423285484313965e-02,3.472259451500264937e+00
3.617448732256889343e-02,3.473379570798013738e+00
3.681474179029464722e-02,3.474484999277681840e+00
3.745499998331069946e-02,3.475575611740562731e+00
3.809525445103645325e-02,3.476651359273908781e+00
3.873551264405250549e-02,3.477712260074473427e+00
3.937576711177825928e-02,3.478758353346062204e+00
4.001602530479431152e-02,3.479789819676793794e+00
4.065627977252006531e-02,3.480806842447489835e+00
4.129653796553611755e-02,3.481809662345127343e+00
4.193679243326187134e-02,3.482798565976162664e+00
4.257704690098762512e-02,3.483773893166786983e+00
4.321730509400367737e-02,3.484736002532635712e+00
4.385755956172943115e-02,3.485685343240931822e+00
4.449781775474548340e-02,3.486622341408340375e+00
4.513807222247123718e-02,3.487547477541409258e+00
4.577833041548728943e-02,3.488461230063889751e+00
4.641858488321304321e-02,3.489364107195031650e+00
4.705884307622909546e-02,3.490256647626844178e+00
4.769909754395484924e-02,3.491139369291540895e+00
4.833935201168060303e-02,3.492012823672407507e+00
4.897961020469665527e-02,3.492877535100120667e+00
4.961986467242240906e-02,3.493734021851239380e+00
5.026012286543846130e-02,3.494582851911673060e+00
5.090037733316421509e-02,3.495424520261149137e+00
5.154063552618026733e-02,3.496259519790235526e+00
5.218088999390602112e-02,3.497088336998976033e+00
5.282114446163177490e-02,3.497911411155748773e+00
5.346140265464782715e-02,3.498729214160172241e+00
5.410165712237358093e-02,3.499542150746631108e+00
5.474191531538963318e-02,3.500350571381090514e+00
5.538216978311538696e-02,3.501154848007904441e+00
5.602242797613143921e-02,3.501955302679741422e+00
5.666268244385719299e-02,3.502752167977891240e+00
5.730293691158294678e-02,3.503545734449263982e+00
5.794319510459899902e-02,3.504336179123985318e+00
5.858344957232475281e-02,3.505123629022869558e+00
5.922370776534080505e-02,3.505908295361687799e+00
5.986396223306655884e-02,3.506690169224014664e+00
6.050422042608261108e-02,3.507469347666386739e+00
6.114447489380836487e-02,3.508245775345203210e+00
6.178473308682441711e-02,3.509019434876062160e+00
6.242498755455017090e-02,3.509790265058438496e+00
6.306524574756622314e-02,3.510558110738349669e+00
6.370549649000167847e-02,3.511322791873041638e+00
6.434575468301773071e-02,3.512084104835400566e+00
6.498601287603378296e-02,3.512841820042997387e+00
6.562627106904983521e-02,3.513595659147338068e+00
6.626652181148529053e-02,3.514345273102785328e+00
6.690678000450134277e-02,3.515090359725909774e+00
6.754703819751739502e-02,3.515830502479908581e+00
6.818728893995285034e-02,3.516565272169213330e+00
6.882754713296890259e-02,3.517294284694725270e+00
6.946780532598495483e-02,3.518017030200006445e+00
7.010806351900100708e-02,3.518733035073743132e+00
7.074831426143646240e-02,3.519441785319817662e+00
7.138857245445251465e-02,3.520142745726743350e+00
7.202883064746856689e-02,3.520835386019529167e+00
7.266908884048461914e-02,3.521519133493099307e+00
7.330933958292007446e-02,3.522193417078804067e+00
7.394959777593612671e-02,3.522857672117060801e+00
7.458985596895217896e-02,3.523511299989293910e+00
7.523010671138763428e-02,3.524153702820282064e+00
7.587036490440368652e-02,3.524784326093610254e+00
7.651062309741973877e-02,3.525402543163340674e+00
7.715088129043579102e-02,3.526007804860293859e+00
7.779113203287124634e-02,3.526599502394293761e+00
7.843139022588729858e-02,3.527177067307242009e+00
7.907164841890335083e-02,3.527739980171305856e+00
7.971189916133880615e-02,3.528287652436577382e+00
8.035215735435485840e-02,3.528819618179854345e+00
8.099241554737091064e-02,3.529335293868773427e+00
8.163267374038696289e-02,3.529834256040433882e+00
8.227292448282241821e-02,3.530315989563181489e+00
8.291318267583847046e-02,3.530780065748262864e+00
8.355344086885452271e-02,3.531226117767920947e+00
8.419369161128997803e-02,3.531653690957015534e+00
8.483394980430603027e-02,3.532062467906665226e+00
8.547420799732208252e-02,3.532452101597381766e+00
8.611446619033813477e-02,3.532822311764749479e+00
8.675471693277359009e-02,3.533172811707958161e+00
8.739497512578964233e-02,3.533503382307737528e+00
8.803523331880569458e-02,3.533813839395558709e+00
8.867548406124114990e-02,3.534104000718636840e+00
8.931574225425720215e-02,3.534373775495947889e+00
8.995600044727325439e-02,3.534623026556103387e+00
9.059625864028930664e-02,3.534851758597843840e+00
9.123650938272476196e-02,3.535059923265450266e+00
9.187676757574081421e-02,3.535247559148881002e+00
9.251702576875686646e-02,3.535414744263377429e+00
9.315727651119232178e-02,3.535561532271933594e+00
9.379753470420837402e-02,3.535688119021339837e+00
9.443779289722442627e-02,3.535794633045525437e+00
9.507805109024047852e-02,3.535881290377346886e+00
9.571830183267593384e-02,3.535948350820584007e+00
9.635856002569198608e-02,3.535996098828996903e+00
9.699881821870803833e-02,3.536024815038145697e+00
9.763907641172409058e-02,3.536034875332949134e+00
9.827932715415954590e-02,3.536026654867719721e+00
9.891958534717559814e-02,3.536000546087595620e+00
9.955984354019165039e-02,3.535957037965237859e+00
1.002000942826271057e-01,3.535896518722964732e+00
1.008403524756431580e-01,3.535819543688627054e+00
1.014806106686592102e-01,3.535726619399448989e+00
1.021208688616752625e-01,3.535618307253967529e+00
1.027611196041107178e-01,3.535495160139886295e+00
1.034013777971267700e-01,3.535357781388702936e+00
1.040416359901428223e-01,3.535206759905113127e+00
1.046818867325782776e-01,3.535042768735800145e+00
1.053221449255943298e-01,3.534866433334924896e+00
1.059624031186103821e-01,3.534678403374934774e+00
1.066026613116264343e-01,3.534479394847620970e+00
1.072429120540618896e-01,3.534270061826498832e+00
1.078831702470779419e-01,3.534051125121179027e+00
1.085234284400939941e-01,3.533823283108456614e+00
1.091636791825294495e-01,3.533587283422391589e+00
1.098039373755455017e-01,3.533343807080084886e+00
1.104441955685615540e-01,3.533093601403507922e+00
1.110844537615776062e-01,3.532837413796614534e+00
1.117247045040130615e-01,3.532575950268866727e+00
1.123649626970291138e-01,3.532309951102673207e+00
1.130052208900451660e-01,3.532040139153902025e+00
1.136454790830612183e-01,3.531767240015326159e+00
1.142857298254966736e-01,3.531491974262244149e+00
1.149259880185127258e-01,3.531215056043957468e+00
1.155662462115287781e-01,3.530937195151284236e+00
1.162064969539642334e-01,3.530659086877593555e+00
1.168467551469802856e-01,3.530381389055448516e+00
1.174870133399963379e-01,3.530104804376367422e+00
1.181272715330123901e-01,3.529829981561797503e+00
1.187675222754478455e-01,3.529557565377741124e+00
1.194077804684638977e-01,3.529288198047990655e+00
1.200480386614799500e-01,3.529022460176377329e+00
1.206882894039154053e-01,3.528760963123497962e+00
1.213285475969314575e-01,3.528504277231032660e+00
1.219688057899475098e-01,3.528252995079086851e+00
1.226090639829635620e-01,3.528007589334441363e+00
1.232493147253990173e-01,3.527768616912597466e+00
1.238895729184150696e-01,3.527536567484180985e+00
1.245298311114311218e-01,3.527311892873699506e+00
1.251700818538665771e-01,3.527095077315346217e+00
1.258103400468826294e-01,3.526886506147518308e+00
1.264505982398986816e-01,3.526686609151421514e+00
1.270908564329147339e-01,3.526495724086488259e+00
1.277311146259307861e-01,3.526314238685461788e+00
1.283713728189468384e-01,3.526142458401326785e+00
1.290116161108016968e-01,3.525980689026752657e+00
1.296518743038177490e-01,3.525829195293930240e+00
1.302921324968338013e-01,3.525688256684142097e+00
1.309323906898498535e-01,3.525558045013339026e+00
1.315726488828659058e-01,3.525438816987876756e+00
1.322129070758819580e-01,3.525330694794268638e+00
1.328531652688980103e-01,3.525233863207658302e+00
1.334934085607528687e-01,3.525148436518630302e+00
1.341336667537689209e-01,3.525074471287320321e+00
1.347739249467849731e-01,3.525012087717212417e+00
1.354141831398010254e-01,3.524961317570084240e+00
1.360544413328170776e-01,3.524922188220463326e+00
1.366946995258331299e-01,3.524894697139764332e+00
1.373349577188491821e-01,3.524878827947536042e+00
1.379752010107040405e-01,3.524874507372805610e+00
1.386154592037200928e-01,3.524881709652885498e+00
1.392557173967361450e-01,3.524900349606042482e+00
1.398959755897521973e-01,3.524930300574797393e+00
1.405362337827682495e-01,3.524971419166750053e+00
1.411764919757843018e-01,3.525023603478786072e+00
1.418167501688003540e-01,3.525086641365640094e+00
1.424569934606552124e-01,3.525160395302047611e+00
1.430972516536712646e-01,3.525244622667291772e+00
1.437375098466873169e-01,3.525339157966311809e+00
1.443777680397033691e-01,3.525443738461359722e+00
1.450180262327194214e-01,3.525558139308816674e+00
1.456582844257354736e-01,3.525682094690643087e+00
1.462985426187515259e-01,3.525815328690820039e+00
1.469387859106063843e-01,3.525957568015189558e+00
1.475790441036224365e-01,3.526108528970659073e+00
1.482193022966384888e-01,3.526267906493557369e+00
1.488595604896545410e-01,3.526435379973659856e+00
1.494998186826705933e-01,3.526610656141861089e+00
1.501400768756866455e-01,3.526793397174046163e+00
1.507803350687026978e-01,3.526983250919358603e+00
1.514205783605575562e-01,3.527179893003041578e+00
1.520608365535736084e-01,3.527382996469399679e+00
1.527010947465896606e-01,3.527592188592203470e+00
1.533413529396057129e-01,3.527807159472855059e+00
1.539816111326217651e-01,3.528027525621065585e+00
1.546218693256378174e-01,3.528252944637811694e+00
1.552621275186538696e-01,3.528483050232717577e+00
1.559023708105087280e-01,3.528717487887278459e+00
1.565426290035247803e-01,3.528955892634880520e+00
1.571828871965408325e-01,3.529197940919417409e+00
1.578231453895568848e-01,3.529443266066381923e+00
1.584634035825729370e-01,3.529691484293158155e+00
1.591036617755889893e-01,3.529942292558251538e+00
1.597439199686050415e-01,3.530195284801741273e+00
1.603841632604598999e-01,3.530450162403545811e+00
1.610244214534759521e-01,3.530706568567893999e+00
1.616646796464920044e-01,3.530964160813518937e+00
1.623049378395080566e-01,3.531222600454671401e+00
1.629451960325241089e-01,3.531481567930957244e+00
1.635854542255401611e-01,3.531740723947917715e+00
1.642257124185562134e-01,3.531999735070423974e+00
1.648659706115722656e-01,3.532258322888714108e+00
1.655062139034271240e-01,3.532516119744586902e+00
1.661464720964431763e-01,3.532772867322909072e+00
1.667867302894592285e-01,3.533028197049047137e+00
1.674269884824752808e-01,3.533281881739432251e+00
1.680672466754913330e-01,3.533533586343309274e+00
1.687075048685073853e-01,3.533783007137772270e+00
1.693477630615234375e-01,3.534029905009844708e+00
1.699880063533782959e-01,3.534273977915548315e+00
1.706282645463943481e-01,3.534514930196644755e+00
1.712685227394104004e-01,3.534752496791496501e+00
1.719087809324264526e-01,3.534986446743646482e+00
1.725490391254425049e-01,3.535216473784406066e+00
1.731892973184585571e-01,3.535442368629916121e+00
1.738295555114746094e-01,3.535663831794852996e+00
1.744697988033294678e-01,3.535880636884086492e+00
1.751100569963455200e-01,3.536092546309908879e+00
1.757503151893615723e-01,3.536299335617272721e+00
1.763905733823776245e-01,3.536500697251632630e+00
1.770308315753936768e-01,3.536696478280361156e+00
1.776710897684097290e-01,3.536886436595021443e+00
1.783113479614257812e-01,3.537070322796761701e+00
1.789515912532806396e-01,3.537247932655676941e+00
1.795918494462966919e-01,3.537419053145654857e+00
1.802321076393127441e-01,3.537583482950933167e+00
1.808723658323287964e-01,3.537740993031288195e+00
1.815126240253448486e-01,3.537891414673294932e+00
1.821528822183609009e-01,3.538034521762194906e+00
1.827931404113769531e-01,3.538170103731851590e+00
1.834333837032318115e-01,3.538298001136859661e+00
1.840736418962478638e-01,3.538418024686162067e+00
1.847139000892639160e-01,3.538530001459375018e+00
1.853541582822799683e-01,3.538633725237888328e+00
1.859944164752960205e-01,3.538729040375756529e+00
1.866346746683120728e-01,3.538815780066741024e+00
1.872749328613281250e-01,3.538893782136447896e+00
1.879151761531829834e-01,3.538962866614360880e+00
1.885554343461990356e-01,3.539022923938160758e+00
1.891956925392150879e-01,3.539073760465763385e+00
1.898359507322311401e-01,3.539115261153291669e+00
1.904762089252471924e-01,3.539147276727417246e+00
1.911164671182632446e-01,3.539169684801680926e+00
1.917567253112792969e-01,3.539182352991727676e+00
1.923969686031341553e-01,3.539185163244868093e+00
1.930372267961502075e-01,3.539177985877139498e+00
1.936774849891662598e-01,3.539160759940141787e+00
1.943177431821823120e-01,3.539133338138829465e+00
1.949580013751983643e-01,3.539095643466287910e+00
1.955982595682144165e-01,3.539047593610869846e+00
1.962385177612304688e-01,3.538989107024802294e+00
1.968787610530853271e-01,3.538920116534495897e+00
1.975190192461013794e-01,3.538840544246407482e+00
1.981592774391174316e-01,3.538750348805022483e+00
1.987995356321334839e-01,3.538649465426653595e+00
1.994397938251495361e-01,3.538537864607201655e+00
2.000800520181655884e-01,3.538415497163544643e+00
2.007203102111816406e-01,3.538282356484011792e+00
2.013605535030364990e-01,3.538138423602047666e+00
2.020008116960525513e-01,3.537983651679954988e+00
2.026410698890686035e-01,3.537818112753201572e+00
2.032813280820846558e-01,3.537641752379257820e+00
2.039215862751007080e-01,3.537454613149443983e+00
2.045618444681167603e-01,3.537256719904030788e+00
2.052021026611328125e-01,3.537048097292179172e+00
2.058423459529876709e-01,3.536828791433866748e+00
2.064826041460037231e-01,3.536598867903127275e+00
2.071228623390197754e-01,3.536358351004440514e+00
2.077631205320358276e-01,3.536107342305543799e+00
2.084033787250518799e-01,3.535845905009248114e+00
2.090436369180679321e-01,3.535574124479347269e+00
2.096838951110839844e-01,3.535292120489111234e+00
2.103241533041000366e-01,3.534999967632839635e+00
2.109643965959548950e-01,3.534697791959636515e+00
2.116046547889709473e-01,3.534385698952737798e+00
2.122449129819869995e-01,3.534063836449974350e+00
2.128851711750030518e-01,3.533732347091594228e+00
2.135254293680191040e-01,3.533391352287780229e+00
2.141656875610351562e-01,3.533041036248178557e+00
2.148059457540512085e-01,3.532681528096885071e+00
2.154461890459060669e-01,3.532313038715015896e+00
2.160864472389221191e-01,3.531935726854630975e+00
2.167267054319381714e-01,3.531549781375858288e+00
2.173669636249542236e-01,3.531155376792173506e+00
2.180072218179702759e-01,3.530752744663848475e+00
2.186474800109863281e-01,3.530342110071591932e+00
2.192877382040023804e-01,3.529923658527145403e+00
2.199279814958572388e-01,3.529497639073067461e+00
2.205682396888732910e-01,3.529064263726618744e+00
2.212084978818893433e-01,3.528623775995982204e+00
2.218487560749053955e-01,3.528176446422904178e+00
2.224890142679214478e-01,3.527722493747278421e+00
2.231292724609375000e-01,3.527262193428541970e+00
2.237695306539535522e-01,3.526795813584511663e+00
2.244097739458084106e-01,3.526323616995856725e+00
2.250500321388244629e-01,3.525845891325807280e+00
2.256902903318405151e-01,3.525362894760070809e+00
2.263305485248565674e-01,3.524874963145966156e+00
2.269708067178726196e-01,3.524382323063474765e+00
2.276110649108886719e-01,3.523885314907770461e+00
2.282513231039047241e-01,3.523384217701786447e+00
2.288915663957595825e-01,3.522879347860660815e+00
2.295318245887756348e-01,3.522371012464136086e+00
2.301720827817916870e-01,3.521859504313262335e+00
2.308123409748077393e-01,3.521345141040860494e+00
2.314525991678237915e-01,3.520828245013015501e+00
2.320928573608398438e-01,3.520309139968006207e+00
2.327331155538558960e-01,3.519788104304866660e+00
2.333733588457107544e-01,3.519265530614283044e+00
2.340136170387268066e-01,3.518741655889761510e+00
2.346538752317428589e-01,3.518216822731131899e+00
2.352941334247589111e-01,3.517691378487878051e+00
2.359343916177749634e-01,3.517165623436544486e+00
2.365746498107910156e-01,3.516639868864360530e+00
2.372149080038070679e-01,3.516114433523744864e+00
2.378551512956619263e-01,3.515589656474509272e+00
2.384954094886779785e-01,3.515065785453653557e+00
2.391356676816940308e-01,3.514543201528600225e+00
2.397759258747100830e-01,3.514022140462457422e+00
2.404161840677261353e-01,3.513502972613943509e+00
2.410564422607421875e-01,3.512985932678025058e+00
2.416967004537582397e-01,3.512471342744696301e+00
2.423369437456130981e-01,3.511959472488812128e+00
2.429772019386291504e-01,3.511450625588710572e+00
2.436174601316452026e-01,3.510945041424801794e+00
2.442577183246612549e-01,3.510443039584661307e+00
2.448979765176773071e-01,3.509944824636206828e+00
2.455382347106933594e-01,3.509450682530645960e+00
2.461784929037094116e-01,3.508960854312306310e+00
2.468187510967254639e-01,3.508475581005270350e+00
2.474589943885803223e-01,3.507995116113785006e+00
2.480992525815963745e-01,3.507519618336296219e+00
2.487395107746124268e-01,3.507049350466282078e+00
2.493797689676284790e-01,3.506584520052242304e+00
2.500200271606445312e-01,3.506125301848939557e+00
2.506602704524993896e-01,3.505671903118707355e+00
2.513005435466766357e-01,3.505224470436356654e+00
2.519407868385314941e-01,3.504783217509070958e+00
2.525810599327087402e-01,3.504348242570030969e+00
2.532213032245635986e-01,3.503919766514439260e+00
2.538615465164184570e-01,3.503497864830088293e+00
2.545018196105957031e-01,3.503082672507151329e+00
2.551420629024505615e-01,3.502674336664602706e+00
2.557823359966278076e-01,3.502272932555608342e+00
2.564225792884826660e-01,3.501878607407099775e+00
2.570628523826599121e-01,3.501491379709714913e+00
2.577030956745147705e-01,3.501111374185767566e+00
2.583433389663696289e-01,3.500738657671028875e+00
2.589836120605468750e-01,3.500373251933825536e+00
2.596238553524017334e-01,3.500015240044259901e+00
2.602641284465789795e-01,3.499664622335694197e+00
2.609043717384338379e-01,3.499321467185634305e+00
2.615446448326110840e-01,3.498985761177016762e+00
2.621848881244659424e-01,3.498657535858635814e+00
2.628251314163208008e-01,3.498336780874925722e+00
2.634654045104980469e-01,3.498023470245389177e+00
2.641056478023529053e-01,3.497717626101243482e+00
2.647459208965301514e-01,3.497419177564808912e+00
2.653861641883850098e-01,3.497128127811429898e+00
2.660264372825622559e-01,3.496844410690320260e+00
2.666666805744171143e-01,3.496567991885340732e+00
2.673069238662719727e-01,3.496298798070716529e+00
2.679471969604492188e-01,3.496036783668703407e+00
2.685874402523040771e-01,3.495781880496828364e+00
2.692277133464813232e-01,3.495533998209151783e+00
2.698679566383361816e-01,3.495293046225239397e+00
2.705082297325134277e-01,3.495058957935548882e+00
2.711484730243682861e-01,3.494831637977350525e+00
2.717887461185455322e-01,3.494610997806187669e+00
2.724289894104003906e-01,3.494396893180004682e+00
2.730692327022552490e-01,3.494189235371518709e+00
2.737095057964324951e-01,3.493987919968930989e+00
2.743497490882873535e-01,3.493792854755366939e+00
2.749900221824645996e-01,3.493603888561115589e+00
2.756302654743194580e-01,3.493420910391829004e+00
2.762705385684967041e-01,3.493243789100731966e+00
2.769107818603515625e-01,3.493072427649172695e+00
2.775510251522064209e-01,3.492906663416595947e+00
2.781912982463836670e-01,3.492746386592444185e+00
2.788315415382385254e-01,3.492591471591496965e+00
2.794718146324157715e-01,3.492441776887384108e+00
2.801120579242706299e-01,3.492297152530801974e+00
2.807523310184478760e-01,3.492157507075461353e+00
2.813925743103027344e-01,3.492022698834610583e+00
2.820328176021575928e-01,3.491892573075563888e+00
2.826730906963348389e-01,3.491767006813152108e+00
2.833133339881896973e-01,3.491645888016921440e+00
2.839536070823669434e-01,3.491529059825954739e+00
2.845938503742218018e-01,3.491416396109336073e+00
2.852341234683990479e-01,3.491307810959758839e+00
2.858743667602539062e-01,3.491203107401760874e+00
2.865146100521087646e-01,3.491102235127956810e+00
2.871548831462860107e-01,3.491005031343259901e+00
2.877951264381408691e-01,3.490911392006140979e+00
2.884353995323181152e-01,3.490821168331788904e+00
2.890756428241729736e-01,3.490734304850460212e+00
2.897159159183502197e-01,3.490650653595974262e+00
2.903561592102050781e-01,3.490570092637806709e+00
2.909964025020599365e-01,3.490492563772115808e+00
2.916366755962371826e-01,3.490417922289306585e+00
2.922769188880920410e-01,3.490346080007380891e+00
2.929171919822692871e-01,3.490276934113709650e+00
2.935574352741241455e-01,3.490210415217769757e+00
2.941977083683013916e-01,3.490146411751070765e+00
2.948379516601562500e-01,3.490084872426852058e+00
2.954781949520111084e-01,3.490025656674381693e+00
2.961184680461883545e-01,3.489968737982553471e+00
2.967587113380432129e-01,3.489914001851171399e+00
2.973989844322204590e-01,3.489861406393662602e+00
2.980392277240753174e-01,3.489810869925735748e+00
2.986795008182525635e-01,3.489762322796889471e+00
2.993197441101074219e-01,3.489715697157493857e+00
2.999599874019622803e-01,3.489670960749517548e+00
3.006002604961395264e-01,3.489628030720056451e+00
3.012405037879943848e-01,3.489586863004265460e+00
3.018807768821716309e-01,3.489547409163318292e+00
3.025210201740264893e-01,3.489509618349712738e+00
3.031612932682037354e-01,3.489473463763490102e+00
3.038015365600585938e-01,3.489438880093369555e+00
3.044417798519134521e-01,3.489405848644471675e+00
3.050820529460906982e-01,3.489374328163149297e+00
3.057222962379455566e-01,3.489344259366660594e+00
3.063625693321228027e-01,3.489315639284268578e+00
3.070028126239776611e-01,3.489288432551640007e+00
3.076430857181549072e-01,3.489262621963400868e+00
3.082833290100097656e-01,3.489238153831964784e+00
3.089235723018646240e-01,3.489215041783630511e+00
3.095638453960418701e-01,3.489193240721394584e+00
3.102040886878967285e-01,3.489172706675771174e+00
3.108443617820739746e-01,3.489153470428977499e+00
3.114846050739288330e-01,3.489135491573603254e+00
3.121248781681060791e-01,3.489118756928218712e+00
3.127651214599609375e-01,3.489103237230926524e+00
3.134053647518157959e-01,3.489088940198435296e+00
3.140456378459930420e-01,3.489075814946407839e+00
3.146858811378479004e-01,3.489063904530175897e+00
3.153261542320251465e-01,3.489053126317564590e+00
3.159663975238800049e-01,3.489043533087247795e+00
3.166066706180572510e-01,3.489035075193421154e+00
3.172469139099121094e-01,3.489027736833552051e+00
3.178871572017669678e-01,3.489021521935955938e+00
3.185274302959442139e-01,3.489016419294863169e+00
3.191676735877990723e-01,3.489012399335260195e+00
3.198079466819763184e-01,3.489009463554150869e+00
3.204481899738311768e-01,3.489007580043580692e+00
3.210884630680084229e-01,3.489006776626687234e+00
3.217287063598632812e-01,3.489006998059253739e+00
3.223689496517181396e-01,3.489008235203710839e+00
3.230092227458953857e-01,3.489010470640316441e+00
3.236494660377502441e-01,3.489013719264877356e+00
3.242897391319274902e-01,3.489017951448543098e+00
3.249299824237823486e-01,3.489023136118871715e+00
3.255702555179595947e-01,3.489029246050962207e+00
3.262104988098144531e-01,3.489036294210321465e+00
3.268507421016693115e-01,3.489044238388188557e+00
3.274910151958465576e-01,3.489053067167028122e+00
3.281312584877014160e-01,3.489062771277153807e+00
3.287715315818786621e-01,3.489073314821601990e+00
3.294117748737335205e-01,3.489084671153661610e+00
3.300520479679107666e-01,3.489096825779522959e+00
3.306922912597656250e-01,3.489109769511314685e+00
3.313325345516204834e-01,3.489123466939567209e+00
3.319728076457977295e-01,3.489137910295202705e+00
3.326130509376525879e-01,3.489153034558776234e+00
3.332533240318298340e-01,3.489168857568297533e+00
3.338935673236846924e-01,3.489185323431834629e+00
3.345338404178619385e-01,3.489202410668859500e+00
3.351740837097167969e-01,3.489220138326420972e+00
3.358143270015716553e-01,3.489238422043035470e+00
3.364546000957489014e-01,3.489257272716344893e+00
3.370948433876037598e-01,3.489276635970341545e+00
3.377351164817810059e-01,3.489296511383151334e+00
3.383753597736358643e-01,3.489316859383560399e+00
3.390156328678131104e-01,3.489337676368816865e+00
3.396558761596679688e-01,3.489358907079112004e+00
3.402961194515228271e-01,3.489380532058117712e+00
3.409363925457000732e-01,3.489402545859134896e+00
3.415766358375549316e-01,3.489424886901364875e+00
3.422169089317321777e-01,3.489447578089782009e+00
3.428571522235870361e-01,3.489470563538199510e+00
3.434974253177642822e-01,3.489493817726958103e+00
3.441376686096191406e-01,3.489517333662897514e+00
3.447779119014739990e-01,3.489541090355964492e+00
3.454181849956512451e-01,3.489565049180044287e+00
3.460584282875061035e-01,3.489589181680129659e+00
3.466987013816833496e-01,3.489613513283387647e+00
3.473389446735382080e-01,3.489637984732119058e+00
3.479792177677154541e-01,3.489662565435728503e+00
3.486194610595703125e-01,3.489687262379939092e+00
3.492597341537475586e-01,3.489712067280387409e+00
3.498999774456024170e-01,3.489736933102808081e+00
3.505402207374572754e-01,3.489761879149799295e+00
3.511804938316345215e-01,3.489786846904322282e+00
3.518207371234893799e-01,3.489811856757997433e+00
3.524610102176666260e-01,3.489836890555420901e+00
3.531012535095214844e-01,3.489861906479394982e+00
3.537415266036987305e-01,3.489886921145000542e+00
3.543817698955535889e-01,3.489911920863400852e+00
3.550220131874084473e-01,3.489936884801728922e+00
3.556622862815856934e-01,3.489961817852797576e+00
3.563025295734405518e-01,3.489986684390231186e+00
3.569428026676177979e-01,3.490011505751838161e+00
3.575830459594726562e-01,3.490036244353227790e+00
3.582233190536499023e-01,3.490060935254917673e+00
3.588635623455047607e-01,3.490085543263404144e+00
3.595038056373596191e-01,3.490110044219797647e+00
3.601440787315368652e-01,3.490134460056882659e+00
3.607843220233917236e-01,3.490158787479756164e+00
3.614245951175689697e-01,3.490183025567876740e+00
3.620648384094238281e-01,3.490207155785334692e+00
3.627051115036010742e-01,3.490231176757414122e+00
3.633453547954559326e-01,3.490255100656185938e+00
3.639855980873107910e-01,3.490278905859824921e+00
3.646258711814880371e-01,3.490302614330024866e+00
3.652661144733428955e-01,3.490326198836005922e+00
3.659063875675201416e-01,3.490349680247581521e+00
3.665466308593750000e-01,3.490373053724558083e+00
3.671869039535522461e-01,3.490396315098025504e+00
3.678271472454071045e-01,3.490419461068509310e+00
3.684673905372619629e-01,3.490442500165551465e+00
3.691076636314392090e-01,3.490465428562766093e+00
3.697479069232940674e-01,3.490488253892724213e+00
3.703881800174713135e-01,3.490510972187471417e+00
3.710284233093261719e-01,3.490533585240609860e+00
3.716686964035034180e-01,3.490556090852163784e+00
3.723089396953582764e-01,3.490578508349909015e+00
3.729491829872131348e-01,3.490600801853600998e+00
3.735894560813903809e-01,3.490623020163969858e+00
3.742296993732452393e-01,3.490645147355423639e+00
3.748699724674224854e-01,3.490667163433941234e+00
3.755102157592773438e-01,3.490689114993767550e+00
3.761504888534545898e-01,3.490710964086262358e+00
3.767907321453094482e-01,3.490732709962535818e+00
3.774309754371643066e-01,3.490754389640844835e+00
3.780712485313415527e-01,3.490775985022948724e+00
3.787114918231964111e-01,3.490797508790661752e+00
3.793517649173736572e-01,3.490818952649019202e+00
3.799920082092285156e-01,3.490840318686013966e+00
3.806322813034057617e-01,3.490861598394157106e+00
3.812725245952606201e-01,3.490882824753004154e+00
3.819127678871154785e-01,3.490903968595276297e+00
3.825530409812927246e-01,3.490925068791870700e+00
3.831932842731475830e-01,3.490946092229299857e+00
3.838335573673248291e-01,3.490967045521642831e+00
3.844738006591796875e-01,3.490987955476954951e+00
3.851140737533569336e-01,3.491008792759661361e+00
3.857543170452117920e-01,3.491029568523515980e+00
3.863945603370666504e-01,3.491050313185462883e+00
3.870348334312438965e-01,3.491070980306933969e+00
3.876750767230987549e-01,3.491091605086706018e+00
3.883153498172760010e-01,3.491112162978749822e+00
3.889555931091308594e-01,3.491132678428320091e+00
3.895958662033081055e-01,3.491153147679802338e+00
3.902361094951629639e-01,3.491173594566912897e+00
3.908763527870178223e-01,3.491193952671561629e+00
3.915166258811950684e-01,3.491214297523071775e+00
3.921568691730499268e-01,3.491234585504709109e+00
3.927971422672271729e-01,3.491254834961058151e+00
3.934373855590820312e-01,3.491275039382040646e+00
3.940776586532592773e-01,3.491295196200188578e+00
3.947179019451141357e-01,3.491315325243101064e+00
3.953581452369689941e-01,3.491335403259300030e+00
3.959984183311462402e-01,3.491355445413829806e+00
3.966386616230010986e-01,3.491375459996627129e+00
3.972789347171783447e-01,3.491395420661633331e+00
3.979191780090332031e-01,3.491415366016533461e+00
3.985594511032104492e-01,3.491435257180254048e+00
3.991996943950653076e-01,3.491455119984147260e+00
3.998399376869201660e-01,3.491474945620485659e+00
4.004802107810974121e-01,3.491494730370152233e+00
4.011204540729522705e-01,3.491514492121830848e+00
4.017607271671295166e-01,3.491534217232096893e+00
4.024009704589843750e-01,3.491553915861513424e+00
4.030412435531616211e-01,3.491573569429431867e+00
4.036814868450164795e-01,3.491593173978014608e+00
4.043217301368713379e-01,3.491612767053781319e+00
4.049620032310485840e-01,3.491632327621801757e+00
4.056022465229034424e-01,3.491651846230777068e+00
4.062425196170806885e-01,3.491671336565284278e+00
4.068827629089355469e-01,3.491690802054155274e+00
4.075230360031127930e-01,3.491710231955581278e+00
4.081632792949676514e-01,3.491729646987285385e+00
4.088035225868225098e-01,3.491749016726166666e+00
4.094437956809997559e-01,3.491768348489983964e+00
4.100840389728546143e-01,3.491787657716603821e+00
4.107243120670318604e-01,3.491806932976733169e+00
4.113645553588867188e-01,3.491826192133440809e+00
4.120048284530639648e-01,3.491845415107584394e+00
4.126450717449188232e-01,3.491864607141471843e+00
4.132853150367736816e-01,3.491883759801111431e+00
4.139255881309509277e-01,3.491902872584211615e+00
4.145658314228057861e-01,3.491921985511795334e+00
4.152061045169830322e-01,3.491941052950561009e+00
4.158463478088378906e-01,3.491960085060566321e+00
4.164866209030151367e-01,3.491979108024683143e+00
4.171268641948699951e-01,3.491998095264585711e+00
4.177671074867248535e-01,3.492017050075693074e+00
4.184073805809020996e-01,3.492035975966280237e+00
4.190476238727569580e-01,3.492054872589683612e+00
4.196878969669342041e-01,3.492073731130545866e+00
4.203281402587890625e-01,3.492092591598298768e+00
4.209684133529663086e-01,3.492111390918493985e+00
4.216086566448211670e-01,3.492130185181279600e+00
4.222488999366760254e-01,3.492148933180809323e+00
4.228891730308532715e-01,3.492167659990754736e+00
4.235294163227081299e-01,3.492186354936689163e+00
4.241696894168853760e-01,3.492205025865774193e+00
4.248099327087402344e-01,3.492223671471396784e+00
4.254502058029174805e-01,3.492242290060631582e+00
4.260904490947723389e-01,3.492260873257300169e+00
4.267306923866271973e-01,3.492279444341294337e+00
4.273709654808044434e-01,3.492297963514742420e+00
4.280112087726593018e-01,3.492316473163525004e+00
4.286514818668365479e-01,3.492334947269333245e+00
4.292917251586914062e-01,3.492353378754320392e+00
4.299319982528686523e-01,3.492371803240489569e+00
4.305722415447235107e-01,3.492390209285949787e+00
4.312124848365783691e-01,3.492408562492059332e+00
4.318527579307556152e-01,3.492426904833688006e+00
4.324930012226104736e-01,3.492445202390634051e+00
4.331332743167877197e-01,3.492463484416359343e+00
4.337735176086425781e-01,3.492481754506825631e+00
4.344137907028198242e-01,3.492499975150208158e+00
4.350540339946746826e-01,3.492518178293862352e+00
4.356943070888519287e-01,3.492536352102793451e+00
4.363345503807067871e-01,3.492554508134751323e+00
4.369747936725616455e-01,3.492572621479691275e+00
4.376150667667388916e-01,3.492590713883275022e+00
4.382553100585937500e-01,3.492608754623359957e+00
4.388955831527709961e-01,3.492626814908860844e+00
4.395358264446258545e-01,3.492644826380207235e+00
4.401760995388031006e-01,3.492662822058222538e+00
4.408163428306579590e-01,3.492680769863038215e+00
4.414565861225128174e-01,3.492698709554313830e+00
4.420968592166900635e-01,3.492716611909159496e+00
4.427371025085449219e-01,3.492734492877868746e+00
4.433773756027221680e-01,3.492752367460210561e+00
4.440176188945770264e-01,3.492770171663479140e+00
4.446578919887542725e-01,3.492787973864611040e+00
4.452981352806091309e-01,3.492805755665713718e+00
4.459383785724639893e-01,3.492823512702722510e+00
4.465786516666412354e-01,3.492841219635724581e+00
4.472188949584960938e-01,3.492858926299067246e+00
4.478591680526733398e-01,3.492876597366310953e+00
4.484994113445281982e-01,3.492894241755882589e+00
4.491396844387054443e-01,3.492911878754674682e+00
4.497799277305603027e-01,3.492929463712767024e+00
4.504201710224151611e-01,3.492947044840682747e+00
4.510604441165924072e-01,3.492964587008454913e+00
4.517006874084472656e-01,3.492982120678565394e+00
4.523409605026245117e-01,3.492999619851127946e+00
4.529812037944793701e-01,3.493017074622860818e+00
4.536214768886566162e-01,3.493034534382891021e+00
4.542617201805114746e-01,3.493051954033919326e+00
4.549019634723663330e-01,3.493069354387273506e+00
4.555422365665435791e-01,3.493086732103990233e+00
4.561824798583984375e-01,3.493104084892751704e+00
4.568227529525756836e-01,3.493121413206954795e+00
4.574629962444305420e-01,3.493138718174484403e+00
4.581032693386077881e-01,3.493155995796914937e+00
4.587435126304626465e-01,3.493173265054259069e+00
4.593837559223175049e-01,3.493190479438716523e+00
4.600240290164947510e-01,3.493207696648692462e+00
4.606642723083496094e-01,3.493224870939272808e+00
4.613045454025268555e-01,3.493242050703697643e+00
4.619447886943817139e-01,3.493259179673972703e+00
4.625850617885589600e-01,3.493276294219541889e+00
4.632253050804138184e-01,3.493293391438056616e+00
4.638655483722686768e-01,3.493310455819488070e+00
4.645058214664459229e-01,3.493327493846582144e+00
4.651460647583007812e-01,3.493344525652611665e+00
4.657863378524780273e-01,3.493361526045901666e+00
4.664265811443328857e-01,3.493378501569016414e+00
4.670668542385101318e-01,3.493395454928146293e+00
4.677070975303649902e-01,3.493412404385631831e+00
4.683473408222198486e-01,3.493429304009531222e+00
4.689876139163970947e-01,3.493446197191462321e+00
4.696278572082519531e-01,3.493463060689881772e+00
4.702681303024291992e-01,3.493479903680241083e+00
4.709083735942840576e-01,3.493496721467561628e+00
4.715486466884613037e-01,3.493513523223183093e+00
4.721888899803161621e-01,3.493530294706614470e+00
4.728291332721710205e-01,3.493547058864119315e+00
4.734694063663482666e-01,3.493563790936791147e+00
4.741096496582031250e-01,3.493580503430784745e+00
4.747499227523803711e-01,3.493597209010583793e+00
4.753901660442352295e-01,3.493613871318329345e+00
4.760304391384124756e-01,3.493630526905202593e+00
4.766706824302673340e-01,3.493647144400375382e+00
4.773109257221221924e-01,3.493663752120905741e+00
4.779511988162994385e-01,3.493680330183908112e+00
4.785914421081542969e-01,3.493696900025523355e+00
4.792317152023315430e-01,3.493713439386366471e+00
4.798719584941864014e-01,3.493729958216425846e+00
4.805122315883636475e-01,3.493746453001128849e+00
4.811524748802185059e-01,3.493762916639658656e+00
4.817927181720733643e-01,3.493779387892257393e+00
4.824329912662506104e-01,3.493795819264314595e+00
4.830732345581054688e-01,3.493812227763481992e+00
4.837135076522827148e-01,3.493828623794893673e+00
4.843537509441375732e-01,3.493844995179158808e+00
4.849940240383148193e-01,3.493861341170898527e+00
4.856342673301696777e-01,3.493877661833353354e+00
4.862745106220245361e-01,3.493893970751987155e+00
4.869147837162017822e-01,3.493910251777201381e+00
4.875550270080566406e-01,3.493926531194932572e+00
4.881953001022338867e-01,3.493942759705497281e+00
4.888355433940887451e-01,3.493958999298359736e+00
4.894758164882659912e-01,3.493975205566026254e+00
4.901160597801208496e-01,3.493991375525916876e+00
4.907563030719757080e-01,3.494007543860194520e+00
4.913965761661529541e-01,3.494023679856565145e+00
4.920368194580078125e-01,3.494039796302692125e+00
4.926770925521850586e-01,3.494055892140769615e+00
4.933173358440399170e-01,3.494071959593267884e+00
4.939576089382171631e-01,3.494088024668425163e+00
4.945978522300720215e-01,3.494104058372212052e+00
4.952380955219268799e-01,3.494120062906017399e+00
4.958783686161041260e-01,3.494136068631315872e+00
4.965186119079589844e-01,3.494152040064643305e+00
4.971588850021362305e-01,3.494167999163360072e+00
4.977991282939910889e-01,3.494183916942728452e+00
4.984394013881683350e-01,3.494199828502308591e+00
4.990796446800231934e-01,3.494215725418656771e+00
4.997198879718780518e-01,3.494231592748653803e+00
5.003601312637329102e-01,3.494247429668355664e+00
5.010004043579101562e-01,3.494263259644793784e+00
5.016406774520874023e-01,3.494279066573844350e+00
5.022809505462646484e-01,3.494294863540611473e+00
5.029211640357971191e-01,3.494310631750603413e+00
5.035614371299743652e-01,3.494326368597334476e+00
5.042017102241516113e-01,3.494342100955952546e+00
5.048419237136840820e-01,3.494357808151265843e+00
5.054821968078613281e-01,3.494373482767677341e+00
5.061224699020385742e-01,3.494389148673319845e+00
5.067627429962158203e-01,3.494404793419939370e+00
5.074029564857482910e-01,3.494420419559856938e+00
5.080432295799255371e-01,3.494436027265560352e+00
5.086835026741027832e-01,3.494451596529166260e+00
5.093237161636352539e-01,3.494467169549647867e+00
5.099639892578125000e-01,3.494482717784216153e+00
5.106042623519897461e-01,3.494498237833251864e+00
5.112445354461669922e-01,3.494513742219846009e+00
5.118847489356994629e-01,3.494529227953357520e+00
5.125250220298767090e-01,3.494544692914533179e+00
5.131652951240539551e-01,3.494560145947727570e+00
5.138055086135864258e-01,3.494575554316955213e+00
5.144457817077636719e-01,3.494590957619557514e+00
5.150860548019409180e-01,3.494606357673628150e+00
5.157263278961181641e-01,3.494621718480160677e+00
5.163665413856506348e-01,3.494637065986792468e+00
5.170068144798278809e-01,3.494652405261636119e+00
5.176470875740051270e-01,3.494667693373783468e+00
5.182873010635375977e-01,3.494682992496314089e+00
5.189275741577148438e-01,3.494698265279928329e+00
5.195678472518920898e-01,3.494713523137281896e+00
5.202081203460693359e-01,3.494728755554959765e+00
5.208483338356018066e-01,3.494743971531483417e+00
5.214886069297790527e-01,3.494759159472608623e+00
5.221288800239562988e-01,3.494774345212194433e+00
5.227690935134887695e-01,3.494789510539535904e+00
5.234093666076660156e-01,3.494804651808914198e+00
5.240496397018432617e-01,3.494819757214573386e+00
5.246899127960205078e-01,3.494834877281940422e+00
5.253301262855529785e-01,3.494849962240584418e+00
5.259703993797302246e-01,3.494865024649556506e+00
5.266106724739074707e-01,3.494880068235927340e+00
5.272508859634399414e-01,3.494895120792989918e+00
5.278911590576171875e-01,3.494910129014205946e+00
5.285314321517944336e-01,3.494925119180033235e+00
5.291717052459716797e-01,3.494940097866165996e+00
5.298119187355041504e-01,3.494955065576848874e+00
5.304521918296813965e-01,3.494970005140946245e+00
5.310924649238586426e-01,3.494984933596305687e+00
5.317326784133911133e-01,3.494999842090892983e+00
5.323729515075683594e-01,3.495014720654049167e+00
5.330132246017456055e-01,3.495029608152542711e+00
5.336534976959228516e-01,3.495044454642522780e+00
5.342937111854553223e-01,3.495059301916967343e+00
5.349339842796325684e-01,3.495074111228776204e+00
5.355742573738098145e-01,3.495088920740412775e+00
5.362144708633422852e-01,3.495103699381714613e+00
5.368547439575195312e-01,3.495118476900379356e+00
5.374950170516967773e-01,3.495133235190095444e+00
5.381352901458740234e-01,3.495147963138953706e+00
5.387755036354064941e-01,3.495162685857423845e+00
5.394157767295837402e-01,3.495177387184509765e+00
5.400560498237609863e-01,3.495192070342713286e+00
5.406962633132934570e-01,3.495206747958447213e+00
5.413365364074707031e-01,3.495221371670740318e+00
5.419768095016479492e-01,3.495236020769591612e+00
5.426170825958251953e-01,3.495250641599235486e+00
5.432572960853576660e-01,3.495265235557095451e+00
5.438975691795349121e-01,3.495279830494030904e+00
5.445378422737121582e-01,3.495294385887015576e+00
5.451780557632446289e-01,3.495308936998219096e+00
5.458183288574218750e-01,3.495323467225819769e+00
5.464586019515991211e-01,3.495337978333853179e+00
5.470988750457763672e-01,3.495352492522222132e+00
5.477390885353088379e-01,3.495366965681776961e+00
5.483793616294860840e-01,3.495381440887107338e+00
5.490196347236633301e-01,3.495395892875708288e+00
5.496598482131958008e-01,3.495410331997896414e+00
5.503001213073730469e-01,3.495424741661234513e+00
5.509403944015502930e-01,3.495439146120041585e+00
5.515806674957275391e-01,3.495453527053695275e+00
5.522208809852600098e-01,3.495467891699809648e+00
5.528611540794372559e-01,3.495482262167288745e+00
5.535014271736145020e-01,3.495496580860892877e+00
5.541416406631469727e-01,3.495510907730513317e+00
5.547819137573242188e-01,3.495525224521747187e+00
5.554221868515014648e-01,3.495539499389318294e+00
5.560624599456787109e-01,3.495553773727064328e+00
5.567026734352111816e-01,3.495568021899010613e+00
5.573429465293884277e-01,3.495582263406873391e+00
5.579832196235656738e-01,3.495596480095511716e+00
5.586234927177429199e-01,3.495610698156675689e+00
5.592637062072753906e-01,3.495624887482637444e+00
5.599039793014526367e-01,3.495639050996122599e+00
5.605442523956298828e-01,3.495653233697520346e+00
5.611844658851623535e-01,3.495667366182767299e+00
5.618247389793395996e-01,3.495681505689911539e+00
5.624650120735168457e-01,3.495695610209277771e+00
5.631052851676940918e-01,3.495709704192531131e+00
5.637454986572265625e-01,3.495723777006544353e+00
5.643857717514038086e-01,3.495737843657590993e+00
5.650260448455810547e-01,3.495751891380250775e+00
5.656662583351135254e-01,3.495765920774965174e+00
5.663065314292907715e-01,3.495779944940299089e+00
5.669468045234680176e-01,3.495793947989140893e+00
5.675870776176452637e-01,3.495807937900541784e+00
5.682272911071777344e-01,3.495821892315996049e+00
5.688675642013549805e-01,3.495835860805849737e+00
5.695078372955322266e-01,3.495849810631040278e+00
5.701480507850646973e-01,3.495863723013933555e+00
5.707883238792419434e-01,3.495877633627795245e+00
5.714285969734191895e-01,3.495891515655017212e+00
5.720688700675964355e-01,3.495905408691542426e+00
5.727090835571289062e-01,3.495919271922109495e+00
5.733493566513061523e-01,3.495933111782637770e+00
5.739896297454833984e-01,3.495946942914471389e+00
5.746298432350158691e-01,3.495960765942707660e+00
5.752701163291931152e-01,3.495974574754247222e+00
5.759103894233703613e-01,3.495988345722242485e+00
5.765506625175476074e-01,3.496002123951923224e+00
5.771908760070800781e-01,3.496015889187664705e+00
5.778311491012573242e-01,3.496029624443250938e+00
5.784714221954345703e-01,3.496043356365062138e+00
5.791116356849670410e-01,3.496057069963820041e+00
5.797519087791442871e-01,3.496070760500326280e+00
5.803921818733215332e-01,3.496084457539766266e+00
5.810324549674987793e-01,3.496098103850667549e+00
5.816726684570312500e-01,3.496111778261544512e+00
5.823129415512084961e-01,3.496125396446684519e+00
5.829532146453857422e-01,3.496139017756654255e+00
5.835934281349182129e-01,3.496152641137417305e+00
5.842337012290954590e-01,3.496166223234329795e+00
5.848739743232727051e-01,3.496179808768024699e+00
5.855142474174499512e-01,3.496193366831998883e+00
5.861544609069824219e-01,3.496206915075593002e+00
5.867947340011596680e-01,3.496220447467702996e+00
5.874350070953369141e-01,3.496233960844867816e+00
5.880752205848693848e-01,3.496247468762999411e+00
5.887154936790466309e-01,3.496260965465283643e+00
5.893557667732238770e-01,3.496274425511137540e+00
5.899960398674011230e-01,3.496287902615474508e+00
5.906362533569335938e-01,3.496301358185842645e+00
5.912765264511108398e-01,3.496314780180362902e+00
5.919167995452880859e-01,3.496328202381333128e+00
5.925570130348205566e-01,3.496341600951520689e+00
5.931972861289978027e-01,3.496354996348694399e+00
5.938375592231750488e-01,3.496368372439400574e+00
5.944778323173522949e-01,3.496381731014182037e+00
5.951180458068847656e-01,3.496395068696339425e+00
5.957583189010620117e-01,3.496408406262811575e+00
5.963985919952392578e-01,3.496421724739480652e+00
5.970388054847717285e-01,3.496435045782429363e+00
5.976790785789489746e-01,3.496448325781712718e+00
5.983193516731262207e-01,3.496461598201528354e+00
5.989596247673034668e-01,3.496474864762005641e+00
5.995998382568359375e-01,3.496488109574418246e+00
6.002401113510131836e-01,3.496501357057374637e+00
6.008803844451904297e-01,3.496514555741867092e+00
6.015205979347229004e-01,3.496527775231344393e+00
6.021608710289001465e-01,3.496540964055268930e+00
6.028011441230773926e-01,3.496554132244976021e+00
6.034414172172546387e-01,3.496567300659654265e+00
6.040816307067871094e-01,3.496580448390788298e+00
6.047219038009643555e-01,3.496593590672295360e+00
6.053621768951416016e-01,3.496606726840517876e+00
6.060023903846740723e-01,3.496619838288831161e+00
6.066426634788513184e-01,3.496632915550309306e+00
6.072829365730285645e-01,3.496645999296528196e+00
6.079232096672058105e-01,3.496659074942416456e+00
6.085634231567382812e-01,3.496672131898304947e+00
6.092036962509155273e-01,3.496685168184801462e+00
6.098439693450927734e-01,3.496698194079700173e+00
6.104841828346252441e-01,3.496711208828836348e+00
6.111244559288024902e-01,3.496724214403907016e+00
6.117647290229797363e-01,3.496737198755577314e+00
6.124050021171569824e-01,3.496750185135596212e+00
6.130452156066894531e-01,3.496763141588024482e+00
6.136854887008666992e-01,3.496776076086719698e+00
6.143257617950439453e-01,3.496789013300091842e+00
6.149659752845764160e-01,3.496801930046911533e+00
6.156062483787536621e-01,3.496814851710011496e+00
6.162465214729309082e-01,3.496827739657668577e+00
6.168867945671081543e-01,3.496840619518836846e+00
6.175270080566406250e-01,3.496853490921210117e+00
6.181672811508178711e-01,3.496866348587749584e+00
6.188075542449951172e-01,3.496879184076678637e+00
6.194477677345275879e-01,3.496892011830614599e+00
6.200880408287048340e-01,3.496904825903553338e+00
6.207283139228820801e-01,3.496917621599696879e+00
6.213685870170593262e-01,3.496930413062917076e+00
6.220088005065917969e-01,3.496943205358518103e+00
6.226490736007690430e-01,3.496955960601184188e+00
6.232893466949462891e-01,3.496968710981810169e+00
6.239295601844787598e-01,3.496981436924316178e+00
6.245698332786560059e-01,3.496994167071803439e+00
6.252101063728332520e-01,3.497006878703947663e+00
6.258503794670104980e-01,3.497019579746163842e+00
6.264905929565429688e-01,3.497032258586840747e+00
6.271308660507202148e-01,3.497044928998182201e+00
6.277711391448974609e-01,3.497057600011448386e+00
6.284113526344299316e-01,3.497070221785144817e+00
6.290516257286071777e-01,3.497082877050722072e+00
6.296918988227844238e-01,3.497095503965108598e+00
6.303321719169616699e-01,3.497108099959880256e+00
6.309723854064941406e-01,3.497120714106267680e+00
6.316126585006713867e-01,3.497133281199827248e+00
6.322529315948486328e-01,3.497145850207843409e+00
6.328931450843811035e-01,3.497158419561280152e+00
6.335334181785583496e-01,3.497170961686153490e+00
6.341736912727355957e-01,3.497183486813404851e+00
6.348139643669128418e-01,3.497196013671006298e+00
6.354541778564453125e-01,3.497208513749521686e+00
6.360944509506225586e-01,3.497221005858921039e+00
6.367347240447998047e-01,3.497233509428008702e+00
6.373749375343322754e-01,3.497245977616437074e+00
6.380152106285095215e-01,3.497258432161840513e+00
6.386554837226867676e-01,3.497270876398926198e+00
6.392957568168640137e-01,3.497283309943040486e+00
6.399359703063964844e-01,3.497295725064859973e+00
6.405762434005737305e-01,3.497308143174011175e+00
6.412165164947509766e-01,3.497320541894273660e+00
6.418567299842834473e-01,3.497332929890922593e+00
6.424970030784606934e-01,3.497345302184545091e+00
6.431372761726379395e-01,3.497357668767619110e+00
6.437775492668151855e-01,3.497370013612341566e+00
6.444177627563476562e-01,3.497382346392152286e+00
6.450580358505249023e-01,3.497394658018579072e+00
6.456983089447021484e-01,3.497406982364097416e+00
6.463385224342346191e-01,3.497419284876749135e+00
6.469787955284118652e-01,3.497431570721249994e+00
6.476190686225891113e-01,3.497443858777669945e+00
6.482593417167663574e-01,3.497456119162304145e+00
6.488995552062988281e-01,3.497468376335783002e+00
6.495398283004760742e-01,3.497480615976326312e+00
6.501801013946533203e-01,3.497492869890479028e+00
6.508203148841857910e-01,3.497505071686249245e+00
6.514605879783630371e-01,3.497517278351287118e+00
6.521008610725402832e-01,3.497529474629773816e+00
6.527411341667175293e-01,3.497541667308714075e+00
6.533813476562500000e-01,3.497553838502771129e+00
6.540216207504272461e-01,3.497566007471062832e+00
6.546618938446044922e-01,3.497578155315778758e+00
6.553021073341369629e-01,3.497590294906677499e+00
6.559423804283142090e-01,3.497602427390684277e+00
6.565826535224914551e-01,3.497614543430515255e+00
6.572229266166687012e-01,3.497626633028878107e+00
6.578631401062011719e-01,3.497638739718797574e+00
6.585034132003784180e-01,3.497650827308511179e+00
6.591436862945556641e-01,3.497662881542452862e+00
6.597838997840881348e-01,3.497674956188465689e+00
6.604241728782653809e-01,3.497687003735920896e+00
6.610644459724426270e-01,3.497699042930418223e+00
6.617047190666198730e-01,3.497711072010291744e+00
6.623449325561523438e-01,3.497723081936867651e+00
6.629852056503295898e-01,3.497735098912103435e+00
6.636254787445068359e-01,3.497747071406636099e+00
6.642656922340393066e-01,3.497759068265706262e+00
6.649059653282165527e-01,3.497771050570026574e+00
6.655462384223937988e-01,3.497783011837351630e+00
6.661865115165710449e-01,3.497794960371904960e+00
6.668267250061035156e-01,3.497806905502240049e+00
6.674669981002807617e-01,3.497818836969033285e+00
6.681072711944580078e-01,3.497830757897173903e+00
6.687474846839904785e-01,3.497842661949801091e+00
6.693877577781677246e-01,3.497854564450222803e+00
6.700280308723449707e-01,3.497866456481403930e+00
6.706683039665222168e-01,3.497878325011713585e+00
6.713085174560546875e-01,3.497890204536028946e+00
6.719487905502319336e-01,3.497902045570261187e+00
6.725890636444091797e-01,3.497913919418549344e+00
6.732292771339416504e-01,3.497925734576759815e+00
6.738695502281188965e-01,3.497937557988112456e+00
6.745098233222961426e-01,3.497949380875672531e+00
6.751500964164733887e-01,3.497961182138427993e+00
6.757903099060058594e-01,3.497972976064375850e+00
6.764305830001831055e-01,3.497984749292392337e+00
6.770708560943603516e-01,3.497996535131452145e+00
6.777110695838928223e-01,3.498008288504205865e+00
6.783513426780700684e-01,3.498020046501639335e+00
6.789916157722473145e-01,3.498031779127508401e+00
6.796318888664245605e-01,3.498043514462056081e+00
6.802721023559570312e-01,3.498055230730217957e+00
6.809123754501342773e-01,3.498066939697738853e+00
6.815526485443115234e-01,3.498078623293237044e+00
6.821928620338439941e-01,3.498090317607273736e+00
6.828331351280212402e-01,3.498102003222578915e+00
6.834734082221984863e-01,3.498113659729739755e+00
6.841136813163757324e-01,3.498125307176302545e+00
6.847538948059082031e-01,3.498136951341569212e+00
6.853941679000854492e-01,3.498148594882064089e+00
6.860344409942626953e-01,3.498160216596975403e+00
6.866746544837951660e-01,3.498171824240166927e+00
6.873149275779724121e-01,3.498183426645267602e+00
6.879552006721496582e-01,3.498195025725260976e+00
6.885954737663269043e-01,3.498206591509114283e+00
6.892356872558593750e-01,3.498218155107863048e+00
6.898759603500366211e-01,3.498229716335482742e+00
6.905162334442138672e-01,3.498241257171446073e+00
6.911564469337463379e-01,3.498252788112560907e+00
6.917967200279235840e-01,3.498264308014778390e+00
6.924369931221008301e-01,3.498275826109924491e+00
6.930772662162780762e-01,3.498287315433438849e+00
6.937174797058105469e-01,3.498298800204433512e+00
6.943577527999877930e-01,3.498310293714520736e+00
6.949980258941650391e-01,3.498321754750599588e+00
6.956382393836975098e-01,3.498333188338763833e+00
6.962785124778747559e-01,3.498344630973169611e+00
6.969187855720520020e-01,3.498356059036286325e+00
6.975590586662292480e-01,3.498367492364381270e+00
6.981992721557617188e-01,3.498378893636754583e+00
6.988395452499389648e-01,3.498390296560503820e+00
6.994798183441162109e-01,3.498401681062717650e+00
7.001200318336486816e-01,3.498413063498415632e+00
7.007603049278259277e-01,3.498424418695166516e+00
7.014005780220031738e-01,3.498435743471039139e+00
7.020408511161804199e-01,3.498447091840009016e+00
7.026810646057128906e-01,3.498458429261368963e+00
7.033213376998901367e-01,3.498469762854591991e+00
7.039616107940673828e-01,3.498481058825822387e+00
7.046018242835998535e-01,3.498492364128260590e+00
7.052420973777770996e-01,3.498503659278144440e+00
7.058823704719543457e-01,3.498514937932495350e+00
7.065226435661315918e-01,3.498526208459154851e+00
7.071628570556640625e-01,3.498537483491953815e+00
7.078031301498413086e-01,3.498548728121950724e+00
7.084434032440185547e-01,3.498559997023709567e+00
7.090836167335510254e-01,3.498571233547453030e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431342703e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827010868e+00
7.154862284660339355e-01,3.498683712834538273e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_6.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307415e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339650739e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431342703e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605052e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023709567e+00
-7.078031301498413086e-01,3.498548728121950724e+00
-7.071628570556640625e-01,3.498537483491953815e+00
-7.065226435661315918e-01,3.498526208459154851e+00
-7.058823704719543457e-01,3.498514937932495350e+00
-7.052420973777770996e-01,3.498503659278144884e+00
-7.046018242835998535e-01,3.498492364128261478e+00
-7.039616107940673828e-01,3.498481058825822387e+00
-7.033213376998901367e-01,3.498469762854591991e+00
-7.026810646057128906e-01,3.498458429261368963e+00
-7.020408511161804199e-01,3.498447091840009016e+00
-7.014005780220031738e-01,3.498435743471039139e+00
-7.007603049278259277e-01,3.498424418695166072e+00
-7.001200318336486816e-01,3.498413063498415632e+00
-6.994798183441162109e-01,3.498401681062717650e+00
-6.988395452499389648e-01,3.498390296560504265e+00
-6.981992721557617188e-01,3.498378893636754583e+00
-6.975590586662292480e-01,3.498367492364381270e+00
-6.969187855720520020e-01,3.498356059036286325e+00
-6.962785124778747559e-01,3.498344630973169611e+00
-6.956382393836975098e-01,3.498333188338763833e+00
-6.949980258941650391e-01,3.498321754750599588e+00
-6.943577527999877930e-01,3.498310293714520292e+00
-6.937174797058105469e-01,3.498298800204432624e+00
-6.930772662162780762e-01,3.498287315433438849e+00
-6.924369931221008301e-01,3.498275826109924491e+00
-6.917967200279235840e-01,3.498264308014777946e+00
-6.911564469337463379e-01,3.498252788112560907e+00
-6.905162334442138672e-01,3.498241257171445628e+00
-6.898759603500366211e-01,3.498229716335483186e+00
-6.892356872558593750e-01,3.498218155107863048e+00
-6.885954737663269043e-01,3.498206591509114283e+00
-6.879552006721496582e-01,3.498195025725260976e+00
-6.873149275779724121e-01,3.498183426645267602e+00
-6.866746544837951660e-01,3.498171824240166927e+00
-6.860344409942626953e-01,3.498160216596974958e+00
-6.853941679000854492e-01,3.498148594882064089e+00
-6.847538948059082031e-01,3.498136951341569212e+00
-6.841136813163757324e-01,3.498125307176302545e+00
-6.834734082221984863e-01,3.498113659729739311e+00
-6.828331351280212402e-01,3.498102003222578471e+00
-6.821928620338439941e-01,3.498090317607273292e+00
-6.815526485443115234e-01,3.498078623293237044e+00
-6.809123754501342773e-01,3.498066939697738853e+00
-6.802721023559570312e-01,3.498055230730217957e+00
-6.796318888664245605e-01,3.498043514462056081e+00
-6.789916157722473145e-01,3.498031779127508401e+00
-6.783513426780700684e-01,3.498020046501638891e+00
-6.777110695838928223e-01,3.498008288504205865e+00
-6.770708560943603516e-01,3.497996535131452589e+00
-6.764305830001831055e-01,3.497984749292392337e+00
-6.757903099060058594e-01,3.497972976064375850e+00
-6.751500964164733887e-01,3.497961182138427993e+00
-6.745098233222961426e-01,3.497949380875672531e+00
-6.738695502281188965e-01,3.497937557988112456e+00
-6.732292771339416504e-01,3.497925734576759815e+00
-6.725890636444091797e-01,3.497913919418549344e+00
-6.719487905502319336e-01,3.497902045570261187e+00
-6.713085174560546875e-01,3.497890204536029390e+00
-6.706683039665222168e-01,3.497878325011713585e+00
-6.700280308723449707e-01,3.497866456481403485e+00
-6.693877577781677246e-01,3.497854564450222803e+00
-6.687474846839904785e-01,3.497842661949801091e+00
-6.681072711944580078e-01,3.497830757897173459e+00
-6.674669981002807617e-01,3.497818836969033285e+00
-6.668267250061035156e-01,3.497806905502240049e+00
-6.661865115165710449e-01,3.497794960371904960e+00
-6.655462384223937988e-01,3.497783011837351630e+00
-6.649059653282165527e-01,3.497771050570026574e+00
-6.642656922340393066e-01,3.497759068265706262e+00
-6.636254787445068359e-01,3.497747071406636099e+00
-6.629852056503295898e-01,3.497735098912103435e+00
-6.623449325561523438e-01,3.497723081936867651e+00
-6.617047190666198730e-01,3.497711072010291744e+00
-6.610644459724426270e-01,3.497699042930418223e+00
-6.604241728782653809e-01,3.497687003735921341e+00
-6.597838997840881348e-01,3.497674956188465689e+00
-6.591436862945556641e-01,3.497662881542452862e+00
-6.585034132003784180e-01,3.497650827308511623e+00
-6.578631401062011719e-01,3.497638739718797574e+00
-6.572229266166687012e-01,3.497626633028878551e+00
-6.565826535224914551e-01,3.497614543430515699e+00
-6.559423804283142090e-01,3.497602427390684277e+00
-6.553021073341369629e-01,3.497590294906677499e+00
-6.546618938446044922e-01,3.497578155315779203e+00
-6.540216207504272461e-01,3.497566007471062832e+00
-6.533813476562500000e-01,3.497553838502771129e+00
-6.527411341667175293e-01,3.497541667308714075e+00
-6.521008610725402832e-01,3.497529474629773816e+00
-6.514605879783630371e-01,3.497517278351287118e+00
-6.508203148841857910e-01,3.497505071686249245e+00
-6.501801013946533203e-01,3.497492869890479028e+00
-6.495398283004760742e-01,3.497480615976326312e+00
-6.488995552062988281e-01,3.497468376335783002e+00
-6.482593417167663574e-01,3.497456119162304589e+00
-6.476190686225891113e-01,3.497443858777669945e+00
-6.469787955284118652e-01,3.497431570721249994e+00
-6.463385224342346191e-01,3.497419284876749135e+00
-6.456983089447021484e-01,3.497406982364097416e+00
-6.450580358505249023e-01,3.497394658018578628e+00
-6.444177627563476562e-01,3.497382346392152286e+00
-6.437775492668151855e-01,3.497370013612341566e+00
-6.431372761726379395e-01,3.497357668767619110e+00
-6.424970030784606934e-01,3.497345302184545091e+00
-6.418567299842834473e-01,3.497332929890922593e+00
-6.412165164947509766e-01,3.497320541894273660e+00
-6.405762434005737305e-01,3.497308143174010731e+00
-6.399359703063964844e-01,3.497295725064859973e+00
-6.392957568168640137e-01,3.497283309943040486e+00
-6.386554837226867676e-01,3.497270876398926198e+00
-6.380152106285095215e-01,3.497258432161840513e+00
-6.373749375343322754e-01,3.497245977616437074e+00
-6.367347240447998047e-01,3.497233509428008702e+00
-6.360944509506225586e-01,3.497221005858921039e+00
-6.354541778564453125e-01,3.497208513749521686e+00
-6.348139643669128418e-01,3.497196013671006298e+00
-6.341736912727355957e-01,3.497183486813404851e+00
-6.335334181785583496e-01,3.497170961686153490e+00
-6.328931450843811035e-01,3.497158419561280152e+00
-6.322529315948486328e-01,3.497145850207843409e+00
-6.316126585006713867e-01,3.497133281199827248e+00
-6.309723854064941406e-01,3.497120714106267680e+00
-6.303321719169616699e-01,3.497108099959880256e+00
-6.296918988227844238e-01,3.497095503965108598e+00
-6.290516257286071777e-01,3.497082877050722072e+00
-6.284113526344299316e-01,3.497070221785144373e+00
-6.277711391448974609e-01,3.497057600011448386e+00
-6.271308660507202148e-01,3.497044928998182201e+00
-6.264905929565429688e-01,3.497032258586840747e+00
-6.258503794670104980e-01,3.497019579746163842e+00
-6.252101063728332520e-01,3.497006878703947663e+00
-6.245698332786560059e-01,3.496994167071803439e+00
-6.239295601844787598e-01,3.496981436924316178e+00
-6.232893466949462891e-01,3.496968710981810169e+00
-6.226490736007690430e-01,3.496955960601184188e+00
-6.220088005065917969e-01,3.496943205358518547e+00
-6.213685870170593262e-01,3.496930413062917076e+00
-6.207283139228820801e-01,3.496917621599696879e+00
-6.200880408287048340e-01,3.496904825903553338e+00
-6.194477677345275879e-01,3.496892011830614599e+00
-6.188075542449951172e-01,3.496879184076679081e+00
-6.181672811508178711e-01,3.496866348587749584e+00
-6.175270080566406250e-01,3.496853490921210117e+00
-6.168867945671081543e-01,3.496840619518836846e+00
-6.162465214729309082e-01,3.496827739657668577e+00
-6.156062483787536621e-01,3.496814851710011496e+00
-6.149659752845764160e-01,3.496801930046911533e+00
-6.143257617950439453e-01,3.496789013300091842e+00
-6.136854887008666992e-01,3.496776076086719698e+00
-6.130452156066894531e-01,3.496763141588024482e+00
-6.124050021171569824e-01,3.496750185135596212e+00
-6.117647290229797363e-01,3.496737198755577758e+00
-6.111244559288024902e-01,3.496724214403907460e+00
-6.104841828346252441e-01,3.496711208828836792e+00
-6.098439693450927734e-01,3.496698194079701061e+00
-6.092036962509155273e-01,3.496685168184802350e+00
-6.085634231567382812e-01,3.496672131898305835e+00
-6.079232096672058105e-01,3.496659074942417345e+00
-6.072829365730285645e-01,3.496645999296529972e+00
-6.066426634788513184e-01,3.496632915550311083e+00
-6.060023903846740723e-01,3.496619838288832938e+00
-6.053621768951416016e-01,3.496606726840520096e+00
-6.047219038009643555e-01,3.496593590672298468e+00
-6.040816307067871094e-01,3.496580448390791851e+00
-6.034414172172546387e-01,3.496567300659658706e+00
-6.028011441230773926e-01,3.496554132244981794e+00
-6.021608710289001465e-01,3.496540964055276035e+00
-6.015205979347229004e-01,3.496527775231353274e+00
-6.008803844451904297e-01,3.496514555741878194e+00
-6.002401113510131836e-01,3.496501357057387516e+00
-5.995998382568359375e-01,3.496488109574435121e+00
-5.989596247673034668e-01,3.496474864762025625e+00
-5.983193516731262207e-01,3.496461598201553223e+00
-5.976790785789489746e-01,3.496448325781743804e+00
-5.970388054847717285e-01,3.496435045782467554e+00
-5.963985919952392578e-01,3.496421724739527281e+00
-5.957583189010620117e-01,3.496408406262869306e+00
-5.951180458068847656e-01,3.496395068696410036e+00
-5.944778323173522949e-01,3.496381731014269079e+00
-5.938375592231750488e-01,3.496368372439507599e+00
-5.931972861289978027e-01,3.496354996348825406e+00
-5.925570130348205566e-01,3.496341600951681450e+00
-5.919167995452880859e-01,3.496328202381529415e+00
-5.912765264511108398e-01,3.496314780180603599e+00
-5.906362533569335938e-01,3.496301358186137520e+00
-5.899960398674011230e-01,3.496287902615835108e+00
-5.893557667732238770e-01,3.496274425511576744e+00
-5.887154936790466309e-01,3.496260965465820547e+00
-5.880752205848693848e-01,3.496247468763653998e+00
-5.874350070953369141e-01,3.496233960845666289e+00
-5.867947340011596680e-01,3.496220447468675552e+00
-5.861544609069824219e-01,3.496206915076776500e+00
-5.855142474174499512e-01,3.496193366833437288e+00
-5.848739743232727051e-01,3.496179808769772634e+00
-5.842337012290954590e-01,3.496166223236452986e+00
-5.835934281349182129e-01,3.496152641139993467e+00
-5.829532146453857422e-01,3.496139017759777090e+00
-5.823129415512084961e-01,3.496125396450468159e+00
-5.816726684570312500e-01,3.496111778266124404e+00
-5.810324549674987793e-01,3.496098103856207118e+00
-5.803921818733215332e-01,3.496084457546461799e+00
-5.797519087791442871e-01,3.496070760508411812e+00
-5.791116356849670410e-01,3.496057069973577569e+00
-5.784714221954345703e-01,3.496043356376827838e+00
-5.778311491012573242e-01,3.496029624457426266e+00
-5.771908760070800781e-01,3.496015889204730165e+00
-5.765506625175476074e-01,3.496002123972451692e+00
-5.759103894233703613e-01,3.495988345746916082e+00
-5.752701163291931152e-01,3.495974574783879518e+00
-5.746298432350158691e-01,3.495960765978267215e+00
-5.739896297454833984e-01,3.495946942957108838e+00
-5.733493566513061523e-01,3.495933111833720908e+00
-5.727090835571289062e-01,3.495919271983261023e+00
-5.720688700675964355e-01,3.495905408764687472e+00
-5.714285969734191895e-01,3.495891515742437505e+00
-5.707883238792419434e-01,3.495877633732191292e+00
-5.701480507850646973e-01,3.495863723138499690e+00
-5.695078372955322266e-01,3.495849810779549038e+00
-5.688675642013549805e-01,3.495835860982759336e+00
-5.682272911071777344e-01,3.495821892526564501e+00
-5.675870776176452637e-01,3.495807938150961025e+00
-5.669468045234680176e-01,3.495793948286710418e+00
-5.663065314292907715e-01,3.495779945293603141e+00
-5.656662583351135254e-01,3.495765921194091241e+00
-5.650260448455810547e-01,3.495751891877040052e+00
-5.643857717514038086e-01,3.495737844245949688e+00
-5.637454986572265625e-01,3.495723777702765656e+00
-5.631052851676940918e-01,3.495709705015684232e+00
-5.624650120735168457e-01,3.495695611181698581e+00
-5.618247389793395996e-01,3.495681506837698294e+00
-5.611844658851623535e-01,3.495667367536400505e+00
-5.605442523956298828e-01,3.495653235292539129e+00
-5.599039793014526367e-01,3.495639052874005337e+00
-5.592637062072753906e-01,3.495624889691667736e+00
-5.586234927177429199e-01,3.495610700752999289e+00
-5.579832196235656738e-01,3.495596483144468358e+00
-5.573429465293884277e-01,3.495582266984317954e+00
-5.567026734352111816e-01,3.495568026092954028e+00
-5.560624599456787109e-01,3.495553778639467257e+00
-5.554221868515014648e-01,3.495539505138403058e+00
-5.547819137573242188e-01,3.495525231244237752e+00
-5.541416406631469727e-01,3.495510915584460143e+00
-5.535014271736145020e-01,3.495496590028700723e+00
-5.528611540794372559e-01,3.495482272859674389e+00
-5.522208809852600098e-01,3.495467904159538897e+00
-5.515806674957275391e-01,3.495453541560151312e+00
-5.509403944015502930e-01,3.495439162995056748e+00
-5.503001213073730469e-01,3.495424761274545489e+00
-5.496598482131958008e-01,3.495410354774093342e+00
-5.490196347236633301e-01,3.495395919301520049e+00
-5.483793616294860840e-01,3.495381471521183947e+00
-5.477390885353088379e-01,3.495367001163375065e+00
-5.470988750457763672e-01,3.495352533582185117e+00
-5.464586019515991211e-01,3.495338025808459648e+00
-5.458183288574218750e-01,3.495323522069451627e+00
-5.451780557632446289e-01,3.495309000299503310e+00
-5.445378422737121582e-01,3.495294458885568112e+00
-5.438975691795349121e-01,3.495279914603160343e+00
-5.432572960853576660e-01,3.495265332383223011e+00
-5.426170825958251953e-01,3.495250752966477137e+00
-5.419768095016479492e-01,3.495236148751564187e+00
-5.413365364074707031e-01,3.495221518617592782e+00
-5.406962633132934570e-01,3.495206916533080133e+00
-5.400560498237609863e-01,3.495192263556877066e+00
-5.394157767295837402e-01,3.495177608448934770e+00
-5.387755036354064941e-01,3.495162939022611326e+00
-5.381352901458740234e-01,3.495148252547334522e+00
-5.374950170516967773e-01,3.495133565745017989e+00
-5.368547439575195312e-01,3.495118854121710861e+00
-5.362144708633422852e-01,3.495104129480933075e+00
-5.355742573738098145e-01,3.495089410694839138e+00
-5.349339842796325684e-01,3.495074668886710256e+00
-5.342937111854553223e-01,3.495059936078733998e+00
-5.336534976959228516e-01,3.495045175164244178e+00
-5.330132246017456055e-01,3.495030426088412856e+00
-5.323729515075683594e-01,3.495015648362175931e+00
-5.317326784133911133e-01,3.495000893383735541e+00
-5.310924649238586426e-01,3.494986123881450801e+00
-5.304521918296813965e-01,3.494971351632729650e+00
-5.298119187355041504e-01,3.494956587443687646e+00
-5.291717052459716797e-01,3.494941816428079218e+00
-5.285314321517944336e-01,3.494927058186045876e+00
-5.278911590576171875e-01,3.494912314831998046e+00
-5.272508859634399414e-01,3.494897582686947057e+00
-5.266106724739074707e-01,3.494882838625673838e+00
-5.259703993797302246e-01,3.494868139507002702e+00
-5.253301262855529785e-01,3.494853461344644696e+00
-5.246899127960205078e-01,3.494838804564645685e+00
-5.240496397018432617e-01,3.494824161280813080e+00
-5.234093666076660156e-01,3.494809586240956278e+00
-5.227690935134887695e-01,3.494795034396749323e+00
-5.221288800239562988e-01,3.494780523457896138e+00
-5.214886069297790527e-01,3.494766063698085290e+00
-5.208483338356018066e-01,3.494751680337564004e+00
-5.202081203460693359e-01,3.494737355140408397e+00
-5.195678472518920898e-01,3.494723108206043705e+00
-5.189275741577148438e-01,3.494708939504590717e+00
-5.182873010635375977e-01,3.494694869329737941e+00
-5.176470875740051270e-01,3.494680896729374542e+00
-5.170068144798278809e-01,3.494667070742973003e+00
-5.163665413856506348e-01,3.494653341405220104e+00
-5.157263278961181641e-01,3.494639764789871705e+00
-5.150860548019409180e-01,3.494626350465687814e+00
-5.144457817077636719e-01,3.494613087714858679e+00
-5.138055086135864258e-01,3.494600029080245918e+00
-5.131652951240539551e-01,3.494587190202975702e+00
-5.125250220298767090e-01,3.494574550950249936e+00
-5.118847489356994629e-01,3.494562164156588491e+00
-5.112445354461669922e-01,3.494550042356137531e+00
-5.106042623519897461e-01,3.494538211459574661e+00
-5.099639892578125000e-01,3.494526698838940071e+00
-5.093237161636352539e-01,3.494515518263156650e+00
-5.086835026741027832e-01,3.494504700627783400e+00
-5.080432295799255371e-01,3.494494305015221514e+00
-5.074029564857482910e-01,3.494484320291225465e+00
-5.067627429962158203e-01,3.494474799134070331e+00
-5.061224699020385742e-01,3.494465777808490436e+00
-5.054821968078613281e-01,3.494457290369358482e+00
-5.048419237136840820e-01,3.494449388526508216e+00
-5.042017102241516113e-01,3.494442088961325243e+00
-5.035614371299743652e-01,3.494435444105146615e+00
-5.029211640357971191e-01,3.494429519494953063e+00
-5.022809505462646484e-01,3.494424335170089435e+00
-5.016406774520874023e-01,3.494419945835728569e+00
-5.010004043579101562e-01,3.494416421742048584e+00
-5.003601312637329102e-01,3.494413804530029921e+00
-4.997198879718780518e-01,3.494412166725125335e+00
-4.990796446800231934e-01,3.494411544775022360e+00
-4.984394013881683350e-01,3.494412001293400127e+00
-4.977991282939910889e-01,3.494413616068789530e+00
-4.971588850021362305e-01,3.494416462161647363e+00
-4.965186119079589844e-01,3.494420574886246023e+00
-4.958783686161041260e-01,3.494426052154392170e+00
-4.952380955219268799e-01,3.494432946904685089e+00
-4.945978522300720215e-01,3.494441367651761610e+00
-4.939576089382171631e-01,3.494451362001061767e+00
-4.933173358440399170e-01,3.494463008105968882e+00
-4.926770925521850586e-01,3.494476413183645214e+00
-4.920368194580078125e-01,3.494491636416440006e+00
-4.913965761661529541e-01,3.494508766690242574e+00
-4.907563030719757080e-01,3.494527893533168061e+00
-4.901160597801208496e-01,3.494549087387928132e+00
-4.894758164882659912e-01,3.494572468221216699e+00
-4.888355433940887451e-01,3.494598091860431133e+00
-4.881953001022338867e-01,3.494626046581390533e+00
-4.875550270080566406e-01,3.494656470028622675e+00
-4.869147837162017822e-01,3.494689385955481953e+00
-4.862745106220245361e-01,3.494724937360699890e+00
-4.856342673301696777e-01,3.494763182360700604e+00
-4.849940240383148193e-01,3.494804227858725465e+00
-4.843537509441375732e-01,3.494848150715535340e+00
-4.837135076522827148e-01,3.494895031333059343e+00
-4.830732345581054688e-01,3.494944960951642532e+00
-4.824329912662506104e-01,3.494998028285421832e+00
-4.817927181720733643e-01,3.495054309558797812e+00
-4.811524748802185059e-01,3.495113858887185287e+00
-4.805122315883636475e-01,3.495176801958804980e+00
-4.798719584941864014e-01,3.495243175187242812e+00
-4.792317152023315430e-01,3.495313046220545949e+00
-4.785914421081542969e-01,3.495386489673513175e+00
-4.779511988162994385e-01,3.495463547287242179e+00
-4.773109257221221924e-01,3.495544304255705725e+00
-4.766706824302673340e-01,3.495628779640537864e+00
-4.760304391384124756e-01,3.495717042088875459e+00
-4.753901660442352295e-01,3.495809106749047324e+00
-4.747499227523803711e-01,3.495905027020777212e+00
-4.741096496582031250e-01,3.496004802942370038e+00
-4.734694063663482666e-01,3.496108479110253242e+00
-4.728291332721710205e-01,3.496216066339103090e+00
-4.721888899803161621e-01,3.496327545938670234e+00
-4.715486466884613037e-01,3.496442945835164906e+00
-4.709083735942840576e-01,3.496562239705725883e+00
-4.702681303024291992e-01,3.496685411329674587e+00
-4.696278572082519531e-01,3.496812438954872704e+00
-4.689876139163970947e-01,3.496943280287317712e+00
-4.683473408222198486e-01,3.497077897979020911e+00
-4.677070975303649902e-01,3.497216250834184414e+00
-4.670668542385101318e-01,3.497358244535806904e+00
-4.664265811443328857e-01,3.497503866038526255e+00
-4.657863378524780273e-01,3.497653007168979755e+00
-4.651460647583007812e-01,3.497805598033426833e+00
-4.645058214664459229e-01,3.497961525667466542e+00
-4.638655483722686768e-01,3.498120732985129600e+00
-4.632253050804138184e-01,3.498283077281663545e+00
-4.625850617885589600e-01,3.498448447052161292e+00
-4.619447886943817139e-01,3.498616745989141297e+00
-4.613045454025268555e-01,3.498787832771880879e+00
-4.606642723083496094e-01,3.498961554972817467e+00
-4.600240290164947510e-01,3.499137811939778686e+00
-4.593837559223175049e-01,3.499316427962681608e+00
-4.587435126304626465e-01,3.499497280441126623e+00
-4.581032693386077881e-01,3.499680166338180243e+00
-4.574629962444305420e-01,3.499864982566217364e+00
-4.568227529525756836e-01,3.500051529127317096e+00
-4.561824798583984375e-01,3.500239663671497858e+00
-4.555422365665435791e-01,3.500429198069747727e+00
-4.549019634723663330e-01,3.500619981713136042e+00
-4.542617201805114746e-01,3.500811827168536450e+00
-4.536214768886566162e-01,3.501004575824682163e+00
-4.529812037944793701e-01,3.501198045766517275e+00
-4.523409605026245117e-01,3.501392092363605268e+00
-4.517006874084472656e-01,3.501586516735384791e+00
-4.510604441165924072e-01,3.501781142555219883e+00
-4.504201710224151611e-01,3.501975851436331943e+00
-4.497799277305603027e-01,3.502170432405684597e+00
-4.491396844387054443e-01,3.502364773871966541e+00
-4.484994113445281982e-01,3.502558685184005594e+00
-4.478591680526733398e-01,3.502752044701039846e+00
-4.472188949584960938e-01,3.502944711235265629e+00
-4.465786516666412354e-01,3.503136521915167112e+00
-4.459383785724639893e-01,3.503327403355050329e+00
-4.452981352806091309e-01,3.503517165439711256e+00
-4.446578919887542725e-01,3.503705730566904819e+00
-4.440176188945770264e-01,3.503893007725728204e+00
-4.433773756027221680e-01,3.504078900314291811e+00
-4.427371025085449219e-01,3.504263271091422549e+00
-4.420968592166900635e-01,3.504446087303527246e+00
-4.414565861225128174e-01,3.504627284172519452e+00
-4.408163428306579590e-01,3.504806767564112135e+00
-4.401760995388031006e-01,3.504984526823021085e+00
-4.395358264446258545e-01,3.505160491516164711e+00
-4.388955831527709961e-01,3.505334645992078002e+00
-4.382553100585937500e-01,3.505506955150672344e+00
-4.376150667667388916e-01,3.505677459859392719e+00
-4.369747936725616455e-01,3.505846105956007541e+00
-4.363345503807067871e-01,3.506012916168322668e+00
-4.356943070888519287e-01,3.506177896153359175e+00
-4.350540339946746826e-01,3.506341106863160917e+00
-4.344137907028198242e-01,3.506502556370542756e+00
-4.337735176086425781e-01,3.506662318449536464e+00
-4.331332743167877197e-01,3.506820397542953494e+00
-4.324930012226104736e-01,3.506976908441151952e+00
-4.318527579307556152e-01,3.507131899205476522e+00
-4.312124848365783691e-01,3.507285431680136512e+00
-4.305722415447235107e-01,3.507437604373278006e+00
-4.299319982528686523e-01,3.507588469896418815e+00
-4.292917251586914062e-01,3.507738162215415123e+00
-4.286514818668365479e-01,3.507886772510778073e+00
-4.280112087726593018e-01,3.508034381205952457e+00
-4.273709654808044434e-01,3.508181082107441728e+00
-4.267306923866271973e-01,3.508327022511767979e+00
-4.260904490947723389e-01,3.508472251428696342e+00
-4.254502058029174805e-01,3.508616925000153319e+00
-4.248099327087402344e-01,3.508761136232592115e+00
-4.241696894168853760e-01,3.508904986688413885e+00
-4.235294163227081299e-01,3.509048601102036091e+00
-4.228891730308532715e-01,3.509192071626187293e+00
-4.222488999366760254e-01,3.509335509366254158e+00
-4.216086566448211670e-01,3.509479011124117420e+00
-4.209684133529663086e-01,3.509622656706724797e+00
-4.203281402587890625e-01,3.509766588406838750e+00
-4.196878969669342041e-01,3.509910823972781202e+00
-4.190476238727569580e-01,3.510055525038363822e+00
-4.184073805809020996e-01,3.510200714403087563e+00
-4.177671074867248535e-01,3.510346487771990098e+00
-4.171268641948699951e-01,3.510492895335433960e+00
-4.164866209030151367e-01,3.510639998887951307e+00
-4.158463478088378906e-01,3.510787853645437107e+00
-4.152061045169830322e-01,3.510936512846578150e+00
-4.145658314228057861e-01,3.511086000527081197e+00
-4.139255881309509277e-01,3.511236317074751145e+00
-4.132853150367736816e-01,3.511387540935547058e+00
-4.126450717449188232e-01,3.511539625113464069e+00
-4.120048284530639648e-01,3.511692577488820355e+00
-4.113645553588867188e-01,3.511846405235048874e+00
-4.107243120670318604e-01,3.512001068440627094e+00
-4.100840389728546143e-01,3.512156575472960895e+00
-4.094437956809997559e-01,3.512312855635345787e+00
-4.088035225868225098e-01,3.512469890795989702e+00
-4.081632792949676514e-01,3.512627594221610750e+00
-4.075230360031127930e-01,3.512785903021408807e+00
-4.068827629089355469e-01,3.512944783612315547e+00
-4.062425196170806885e-01,3.513104117917186020e+00
-4.056022465229034424e-01,3.513263843943361664e+00
-4.049620032310485840e-01,3.513423844652997730e+00
-4.043217301368713379e-01,3.513584018137672516e+00
-4.036814868450164795e-01,3.513744244990045118e+00
-4.030412435531616211e-01,3.513904434915133379e+00
-4.024009704589843750e-01,3.514064432750435785e+00
-4.017607271671295166e-01,3.514224092785264819e+00
-4.011204540729522705e-01,3.514383311586359859e+00
-4.004802107810974121e-01,3.514541917822560091e+00
-3.998399376869201660e-01,3.514699791938418194e+00
-3.991996943950653076e-01,3.514856744226730889e+00
-3.985594511032104492e-01,3.515012627126880673e+00
-3.979191780090332031e-01,3.515167293738271859e+00
-3.972789347171783447e-01,3.515320533792321456e+00
-3.966386616230010986e-01,3.515472230963713418e+00
-3.959984183311462402e-01,3.515622155614249067e+00
-3.953581452369689941e-01,3.515770171732664373e+00
-3.947179019451141357e-01,3.515916074905688138e+00
-3.940776586532592773e-01,3.516059674515796374e+00
-3.934373855590820312e-01,3.516200815934093171e+00
-3.927971422672271729e-01,3.516339276707455053e+00
-3.921568691730499268e-01,3.516474884899480458e+00
-3.915166258811950684e-01,3.516607441570868353e+00
-3.908763527870178223e-01,3.516736750099057396e+00
-3.902361094951629639e-01,3.516862646077629773e+00
-3.895958662033081055e-01,3.516984865813160610e+00
-3.889555931091308594e-01,3.517103285621337783e+00
-3.883153498172760010e-01,3.517217670908339144e+00
-3.876750767230987549e-01,3.517327838928204997e+00
-3.870348334312438965e-01,3.517433552827049947e+00
-3.863945603370666504e-01,3.517534647433473438e+00
-3.857543170452117920e-01,3.517630873527253232e+00
-3.851140737533569336e-01,3.517722078736914781e+00
-3.844738006591796875e-01,3.517808031919248180e+00
-3.838335573673248291e-01,3.517888505135848387e+00
-3.831932842731475830e-01,3.517963327831517883e+00
-3.825530409812927246e-01,3.518032253892974914e+00
-3.819127678871154785e-01,3.518095072409105573e+00
-3.812725245952606201e-01,3.518151594357100898e+00
-3.806322813034057617e-01,3.518201568490859188e+00
-3.799920082092285156e-01,3.518244808015622560e+00
-3.793517649173736572e-01,3.518281053211010700e+00
-3.787114918231964111e-01,3.518310095008915894e+00
-3.780712485313415527e-01,3.518331701370327469e+00
-3.774309754371643066e-01,3.518345657027353912e+00
-3.767907321453094482e-01,3.518351716484859892e+00
-3.761504888534545898e-01,3.518349668348375037e+00
-3.755102157592773438e-01,3.518339241562450148e+00
-3.748699724674224854e-01,3.518320200736206438e+00
-3.742296993732452393e-01,3.518292347543011900e+00
-3.735894560813903809e-01,3.518255397130902296e+00
-3.729491829872131348e-01,3.518209129434127114e+00
-3.723089396953582764e-01,3.518153323050346337e+00
-3.716686964035034180e-01,3.518087687978935563e+00
-3.710284233093261719e-01,3.518012019052869643e+00
-3.703881800174713135e-01,3.517926063168602013e+00
-3.697479069232940674e-01,3.517829580850128313e+00
-3.691076636314392090e-01,3.517722343140633257e+00
-3.684673905372619629e-01,3.517604115049626223e+00
-3.678271472454071045e-01,3.517474671499002170e+00
-3.671869039535522461e-01,3.517333790230543489e+00
-3.665466308593750000e-01,3.517181241494010457e+00
-3.659063875675201416e-01,3.517016831660237486e+00
-3.652661144733428955e-01,3.516840351708800050e+00
-3.646258711814880371e-01,3.516651629308349847e+00
-3.639855980873107910e-01,3.516450447551433989e+00
-3.633453547954559326e-01,3.516236682244039624e+00
-3.627051115036010742e-01,3.516010146673300696e+00
-3.620648384094238281e-01,3.515770710615886863e+00
-3.614245951175689697e-01,3.515518257082800968e+00
-3.607843220233917236e-01,3.515252656168115664e+00
-3.601440787315368652e-01,3.514973859374341814e+00
-3.595038056373596191e-01,3.514681772607741728e+00
-3.588635623455047607e-01,3.514376374407456094e+00
-3.582233190536499023e-01,3.514057603445099431e+00
-3.575830459594726562e-01,3.513725465662700387e+00
-3.569428026676177979e-01,3.513380046782158317e+00
-3.563025295734405518e-01,3.513021328389103193e+00
-3.556622862815856934e-01,3.512649455033597157e+00
-3.550220131874084473e-01,3.512264475376799311e+00
-3.543817698955535889e-01,3.511866592057995895e+00
-3.537415266036987305e-01,3.511455946645306359e+00
-3.531012535095214844e-01,3.511032735268742488e+00
-3.524610102176666260e-01,3.510597235150580531e+00
-3.518207371234893799e-01,3.510149650214404282e+00
-3.511804938316345215e-01,3.509690353053949607e+00
-3.505402207374572754e-01,3.509219647716373736e+00
-3.498999774456024170e-01,3.508737913207588655e+00
-3.492597341537475586e-01,3.508245581368800714e+00
-3.486194610595703125e-01,3.507743035663723141e+00
-3.479792177677154541e-01,3.507230828517005072e+00
-3.473389446735382080e-01,3.506709416095200815e+00
-3.466987013816833496e-01,3.506179362267038080e+00
-3.460584282875061035e-01,3.505641209559172911e+00
-3.454181849956512451e-01,3.505095653436087311e+00
-3.447779119014739990e-01,3.504543239136364896e+00
-3.441376686096191406e-01,3.503984692136412171e+00
-3.434974253177642822e-01,3.503420703032237515e+00
-3.428571522235870361e-01,3.502851969058641490e+00
-3.422169089317321777e-01,3.502279275220574029e+00
-3.415766358375549316e-01,3.501703344572010934e+00
-3.409363925457000732e-01,3.501125056281551018e+00
-3.402961194515228271e-01,3.500545124908544636e+00
-3.396558761596679688e-01,3.499964471317063897e+00
-3.390156328678131104e-01,3.499383895665216571e+00
-3.383753597736358643e-01,3.498804224893067971e+00
-3.377351164817810059e-01,3.498226410377316853e+00
-3.370948433876037598e-01,3.497651254779869046e+00
-3.364546000957489014e-01,3.497079704226199848e+00
-3.358143270015716553e-01,3.496512566156050994e+00
-3.351740837097167969e-01,3.495950802585176653e+00
-3.345338404178619385e-01,3.495395230506192163e+00
-3.338935673236846924e-01,3.494846757343681887e+00
-3.332533240318298340e-01,3.494306251551501319e+00
-3.326130509376525879e-01,3.493774513169940921e+00
-3.319728076457977295e-01,3.493252457896299568e+00
-3.313325345516204834e-01,3.492740815454419057e+00
-3.306922912597656250e-01,3.492240472742254020e+00
-3.300520479679107666e-01,3.491752165679494979e+00
-3.294117748737335205e-01,3.491276635446292520e+00
-3.287715315818786621e-01,3.490814633771317066e+00
-3.281312584877014160e-01,3.490366802342812491e+00
-3.274910151958465576e-01,3.489933844599241830e+00
-3.268507421016693115e-01,3.489516358149405306e+00
-3.262104988098144531e-01,3.489114954679179093e+00
-3.255702555179595947e-01,3.488730152023618025e+00
-3.249299824237823486e-01,3.488362459624007705e+00
-3.242897391319274902e-01,3.488012340363042973e+00
-3.236494660377502441e-01,3.487680185536493838e+00
-3.230092227458953857e-01,3.487366408679803520e+00
-3.223689496517181396e-01,3.487071313632796432e+00
-3.217287063598632812e-01,3.486795168817978130e+00
-3.210884630680084229e-01,3.486538183507144950e+00
-3.204481899738311768e-01,3.486300512180887878e+00
-3.198079466819763184e-01,3.486082336074847188e+00
-3.191676735877990723e-01,3.485883660101178894e+00
-3.185274302959442139e-01,3.485704536408584353e+00
-3.178871572017669678e-01,3.485544894818676909e+00
-3.172469139099121094e-01,3.485404676783158351e+00
-3.166066706180572510e-01,3.485283729678294140e+00
-3.159663975238800049e-01,3.485181837894097079e+00
-3.153261542320251465e-01,3.485098768378883882e+00
-3.146858811378479004e-01,3.485034251597410204e+00
-3.140456378459930420e-01,3.484987883208193526e+00
-3.134053647518157959e-01,3.484959330215934514e+00
-3.127651214599609375e-01,3.484948097498493436e+00
-3.121248781681060791e-01,3.484953728298538778e+00
-3.114846050739288330e-01,3.484975666260053284e+00
-3.108443617820739746e-01,3.485013346677935608e+00
-3.102040886878967285e-01,3.485066147417544169e+00
-3.095638453960418701e-01,3.485133428497297459e+00
-3.089235723018646240e-01,3.485214447995132137e+00
-3.082833290100097656e-01,3.485308490631296330e+00
-3.076430857181549072e-01,3.485414815531241217e+00
-3.070028126239776611e-01,3.485532592905026483e+00
-3.063625693321228027e-01,3.485661016155901848e+00
-3.057222962379455566e-01,3.485799231286406563e+00
-3.050820529460906982e-01,3.485946358926076627e+00
-3.044417798519134521e-01,3.486101482821881703e+00
-3.038015365600585938e-01,3.486263701176401497e+00
-3.031612932682037354e-01,3.486432093142331379e+00
-3.025210201740264893e-01,3.486605699927076252e+00
-3.018807768821716309e-01,3.486783577498051123e+00
-3.012405037879943848e-01,3.486964759775334599e+00
-3.006002604961395264e-01,3.487148269805279810e+00
-2.999599874019622803e-01,3.487333150902446999e+00
-2.993197441101074219e-01,3.487518413723300625e+00
-2.986795008182525635e-01,3.487703128202118918e+00
-2.980392277240753174e-01,3.487886316733327163e+00
-2.973989844322204590e-01,3.488067025548354572e+00
-2.967587113380432129e-01,3.488244336374902055e+00
-2.961184680461883545e-01,3.488417330924315607e+00
-2.954781949520111084e-01,3.488585087833615539e+00
-2.948379516601562500e-01,3.488746754607375600e+00
-2.941977083683013916e-01,3.488901426055377009e+00
-2.935574352741241455e-01,3.489048330874120030e+00
-2.929171919822692871e-01,3.489186621869422744e+00
-2.922769188880920410e-01,3.489315553125690084e+00
-2.916366755962371826e-01,3.489434352910279813e+00
-2.909964025020599365e-01,3.489542323814417202e+00
-2.903561592102050781e-01,3.489638779786485845e+00
-2.897159159183502197e-01,3.489723131383563270e+00
-2.890756428241729736e-01,3.489794734224798134e+00
-2.884353995323181152e-01,3.489853051130000328e+00
-2.877951264381408691e-01,3.489897604756879712e+00
-2.871548831462860107e-01,3.489927873207686826e+00
-2.865146100521087646e-01,3.489943460266608177e+00
-2.858743667602539062e-01,3.489943982782849119e+00
-2.852341234683990479e-01,3.489929148898665012e+00
-2.845938503742218018e-01,3.489898594157749834e+00
-2.839536070823669434e-01,3.489852169713331342e+00
-2.833133339881896973e-01,3.489789630264302556e+00
-2.826730906963348389e-01,3.489710851278363002e+00
-2.820328176021575928e-01,3.489615748556644803e+00
-2.813925743103027344e-01,3.489504280297071936e+00
-2.807523310184478760e-01,3.489376429463613150e+00
-2.801120579242706299e-01,3.489232254997010951e+00
-2.794718146324157715e-01,3.489071888244787090e+00
-2.788315415382385254e-01,3.488895398538528703e+00
-2.781912982463836670e-01,3.488703018739017114e+00
-2.775510251522064209e-01,3.488494953519923669e+00
-2.769107818603515625e-01,3.488271499959277211e+00
-2.762705385684967041e-01,3.488032930387906738e+00
-2.756302654743194580e-01,3.487779605739498301e+00
-2.749900221824645996e-01,3.487511920430462986e+00
-2.743497490882873535e-01,3.487230258504232516e+00
-2.737095057964324951e-01,3.486935105014563163e+00
-2.730692327022552490e-01,3.486626930339626007e+00
-2.724289894104003906e-01,3.486306270402272922e+00
-2.717887461185455322e-01,3.485973633508270275e+00
-2.711484730243682861e-01,3.485629537707053860e+00
-2.705082297325134277e-01,3.485274662806808088e+00
-2.698679566383361816e-01,3.484909551224674384e+00
-2.692277133464813232e-01,3.484534884655470233e+00
-2.685874402523040771e-01,3.484151223974224720e+00
-2.679471969604492188e-01,3.483759289171854512e+00
-2.673069238662719727e-01,3.483359699056982173e+00
-2.666666805744171143e-01,3.482953186841758253e+00
-2.660264372825622559e-01,3.482540382386675404e+00
-2.653861641883850098e-01,3.482121954786156603e+00
-2.647459208965301514e-01,3.481698640837003644e+00
-2.641056478023529053e-01,3.481271084670047866e+00
-2.634654045104980469e-01,3.480840000233406784e+00
-2.628251314163208008e-01,3.480406044510093277e+00
-2.621848881244659424e-01,3.479969922682931482e+00
-2.615446448326110840e-01,3.479532282824441936e+00
-2.609043717384338379e-01,3.479093756090753775e+00
-2.602641284465789795e-01,3.478655036953510304e+00
-2.596238553524017334e-01,3.478216718199536039e+00
-2.589836120605468750e-01,3.477779450767962466e+00
-2.583433389663696289e-01,3.477343799721123396e+00
-2.577030956745147705e-01,3.476910391239830922e+00
-2.570628523826599121e-01,3.476479789885936977e+00
-2.564225792884826660e-01,3.476052506865277447e+00
-2.557823359966278076e-01,3.475629101676360300e+00
-2.551420629024505615e-01,3.475210071821499103e+00
-2.545018196105957031e-01,3.474795933859448738e+00
-2.538615465164184570e-01,3.474387108011335101e+00
-2.532213032245635986e-01,3.473984083328199191e+00
-2.525810599327087402e-01,3.473587235253869032e+00
-2.519407868385314941e-01,3.473196985653234758e+00
-2.513005435466766357e-01,3.472813712899043281e+00
-2.506602704524993896e-01,3.472437751436872944e+00
-2.500200271606445312e-01,3.472069460516246320e+00
-2.493797689676284790e-01,3.471709119202701643e+00
-2.487395107746124268e-01,3.471357009866470555e+00
-2.480992525815963745e-01,3.471013415701131422e+00
-2.474589943885803223e-01,3.470678574125410698e+00
-2.468187510967254639e-01,3.470352673490223250e+00
-2.461784929037094116e-01,3.470035939323871332e+00
-2.455382347106933594e-01,3.469728545012105592e+00
-2.448979765176773071e-01,3.469430647780292531e+00
-2.442577183246612549e-01,3.469142394438234689e+00
-2.436174601316452026e-01,3.468863874913143519e+00
-2.429772019386291504e-01,3.468595252169786924e+00
-2.423369437456130981e-01,3.468336562275931456e+00
-2.416967004537582397e-01,3.468087932700655074e+00
-2.410564422607421875e-01,3.467849362878954622e+00
-2.404161840677261353e-01,3.467620932790888233e+00
-2.397759258747100830e-01,3.467402642977313931e+00
-2.391356676816940308e-01,3.467194575372171350e+00
-2.384954094886779785e-01,3.466996667963806011e+00
-2.378551512956619263e-01,3.466808987181766444e+00
-2.372149080038070679e-01,3.466631464887795833e+00
-2.365746498107910156e-01,3.466464109310125608e+00
-2.359343916177749634e-01,3.466306883322922694e+00
-2.352941334247589111e-01,3.466159745677261483e+00
-2.346538752317428589e-01,3.466022658676198631e+00
-2.340136170387268066e-01,3.465895590121525593e+00
-2.333733588457107544e-01,3.465778455658195423e+00
-2.327331155538558960e-01,3.465671184916175207e+00
-2.320928573608398438e-01,3.465573764111320454e+00
-2.314525991678237915e-01,3.465486063805401695e+00
-2.308123409748077393e-01,3.465408047111032452e+00
-2.301720827817916870e-01,3.465339627280505930e+00
-2.295318245887756348e-01,3.465280715511990905e+00
-2.288915663957595825e-01,3.465231218721012141e+00
-2.282513231039047241e-01,3.465191076754429389e+00
-2.276110649108886719e-01,3.465160172388243698e+00
-2.269708067178726196e-01,3.465138407762000217e+00
-2.263305485248565674e-01,3.465125705669567679e+00
-2.256902903318405151e-01,3.465121918938357304e+00
-2.250500321388244629e-01,3.465127006476386384e+00
-2.244097739458084106e-01,3.465140810113803482e+00
-2.237695306539535522e-01,3.465163251270833911e+00
-2.231292724609375000e-01,3.465194181516089600e+00
-2.224890142679214478e-01,3.465233500040814985e+00
-2.218487560749053955e-01,3.465281079179987067e+00
-2.212084978818893433e-01,3.465336774820277466e+00
-2.205682396888732910e-01,3.465400487376420813e+00
-2.199279814958572388e-01,3.465472054665573065e+00
-2.192877382040023804e-01,3.465551338729862874e+00
-2.186474800109863281e-01,3.465638195379360909e+00
-2.180072218179702759e-01,3.465732456061503264e+00
-2.173669636249542236e-01,3.465833994300519194e+00
-2.167267054319381714e-01,3.465942630229497112e+00
-2.160864472389221191e-01,3.466058164636155237e+00
-2.154461890459060669e-01,3.466180440925838546e+00
-2.148059457540512085e-01,3.466309278884985190e+00
-2.141656875610351562e-01,3.466444497644283196e+00
-2.135254293680191040e-01,3.466585866275504912e+00
-2.128851711750030518e-01,3.466733214924522244e+00
-2.122449129819869995e-01,3.466886303741002706e+00
-2.116046547889709473e-01,3.467044940171424727e+00
-2.109643965959548950e-01,3.467208895418795844e+00
-2.103241533041000366e-01,3.467377924250321541e+00
-2.096838951110839844e-01,3.467551798319815859e+00
-2.090436369180679321e-01,3.467730264439801147e+00
-2.084033787250518799e-01,3.467913101911239249e+00
-2.077631205320358276e-01,3.468100031421437190e+00
-2.071228623390197754e-01,3.468290793130877070e+00
-2.064826041460037231e-01,3.468485136554400050e+00
-2.058423459529876709e-01,3.468682758751178152e+00
-2.052021026611328125e-01,3.468883421180108062e+00
-2.045618444681167603e-01,3.469086831524121450e+00
-2.039215862751007080e-01,3.469292705612442518e+00
-2.032813280820846558e-01,3.469500768953252212e+00
-2.026410698890686035e-01,3.469710736496092629e+00
-2.020008116960525513e-01,3.469922295653715238e+00
-2.013605535030364990e-01,3.470135220662172948e+00
-2.007203102111816406e-01,3.470349150510729785e+00
-2.000800520181655884e-01,3.470563838804295642e+00
-1.994397938251495361e-01,3.470779000369896838e+00
-1.987995356321334839e-01,3.470994332805352744e+00
-1.981592774391174316e-01,3.471209571062684240e+00
-1.975190192461013794e-01,3.471424425742489106e+00
-1.968787610530853271e-01,3.471638639097039736e+00
-1.962385177612304688e-01,3.471851924019994318e+00
-1.955982595682144165e-01,3.472064037732669917e+00
-1.949580013751983643e-01,3.472274716157248697e+00
-1.943177431821823120e-01,3.472483712230212127e+00
-1.936774849891662598e-01,3.472690780848771475e+00
-1.930372267961502075e-01,3.472895672101767861e+00
-1.923969686031341553e-01,3.473098209408376214e+00
-1.917567253112792969e-01,3.473298127980711136e+00
-1.911164671182632446e-01,3.473495249339204172e+00
-1.904762089252471924e-01,3.473689373628824129e+00
-1.898359507322311401e-01,3.473880325696350635e+00
-1.891956925392150879e-01,3.474067925346695063e+00
-1.885554343461990356e-01,3.474252026125701942e+00
-1.879151761531829834e-01,3.474432453925219377e+00
-1.872749328613281250e-01,3.474609114209521010e+00
-1.866346746683120728e-01,3.474781854372718470e+00
-1.859944164752960205e-01,3.474950581871005362e+00
-1.853541582822799683e-01,3.475115201870180304e+00
-1.847139000892639160e-01,3.475275631191684589e+00
-1.840736418962478638e-01,3.475431785357722347e+00
-1.834333837032318115e-01,3.475583638724211610e+00
-1.827931404113769531e-01,3.475731135104981107e+00
-1.821528822183609009e-01,3.475874262814444116e+00
-1.815126240253448486e-01,3.476012970226626031e+00
-1.808723658323287964e-01,3.476147272043665915e+00
-1.802321076393127441e-01,3.476277206107155848e+00
-1.795918494462966919e-01,3.476402762240811573e+00
-1.789515912532806396e-01,3.476523997990263126e+00
-1.783113479614257812e-01,3.476640943945407791e+00
-1.776710897684097290e-01,3.476753671201964657e+00
-1.770308315753936768e-01,3.476862226687521762e+00
-1.763905733823776245e-01,3.476966716879638764e+00
-1.757503151893615723e-01,3.477067246287434799e+00
-1.751100569963455200e-01,3.477163835103172840e+00
-1.744697988033294678e-01,3.477256663218324384e+00
-1.738295555114746094e-01,3.477345823610399123e+00
-1.731892973184585571e-01,3.477431447490441307e+00
-1.725490391254425049e-01,3.477513636883941217e+00
-1.719087809324264526e-01,3.477592573623253358e+00
-1.712685227394104004e-01,3.477668352675468366e+00
-1.706282645463943481e-01,3.477741165434852455e+00
-1.699880063533782959e-01,3.477811127913360334e+00
-1.693477630615234375e-01,3.477878382376814237e+00
-1.687075048685073853e-01,3.477943121322267572e+00
-1.680672466754913330e-01,3.478005520162414488e+00
-1.674269884824752808e-01,3.478065695104207489e+00
-1.667867302894592285e-01,3.478123823754316390e+00
-1.661464720964431763e-01,3.478180110598573904e+00
-1.655062139034271240e-01,3.478234648345595481e+00
-1.648659706115722656e-01,3.478287657552044276e+00
-1.642257124185562134e-01,3.478339265333173724e+00
-1.635854542255401611e-01,3.478389679862699424e+00
-1.629451960325241089e-01,3.478439021198696857e+00
-1.623049378395080566e-01,3.478487457307172015e+00
-1.616646796464920044e-01,3.478535155582019200e+00
-1.610244214534759521e-01,3.478582255318437788e+00
-1.603841632604598999e-01,3.478628908424489907e+00
-1.597439199686050415e-01,3.478675255449547699e+00
-1.591036617755889893e-01,3.478721465448292971e+00
-1.584634035825729370e-01,3.478767620230916791e+00
-1.578231453895568848e-01,3.478813908931679855e+00
-1.571828871965408325e-01,3.478860410478147536e+00
-1.565426290035247803e-01,3.478907277339904347e+00
-1.559023708105087280e-01,3.478954638518694686e+00
-1.552621275186538696e-01,3.479002566741116187e+00
-1.546218693256378174e-01,3.479051190486767364e+00
-1.539816111326217651e-01,3.479100601486916577e+00
-1.533413529396057129e-01,3.479150906465337645e+00
-1.527010947465896606e-01,3.479202182693929224e+00
-1.520608365535736084e-01,3.479254545678785782e+00
-1.514205783605575562e-01,3.479308034146096240e+00
-1.507803350687026978e-01,3.479362741660025016e+00
-1.501400768756866455e-01,3.479418731920818519e+00
-1.494998186826705933e-01,3.479476047426932617e+00
-1.488595604896545410e-01,3.479534765559401777e+00
-1.482193022966384888e-01,3.479594949757213396e+00
-1.475790441036224365e-01,3.479656620963202940e+00
-1.469387859106063843e-01,3.479719830045623574e+00
-1.462985426187515259e-01,3.479784612268844501e+00
-1.456582844257354736e-01,3.479850999874434248e+00
-1.450180262327194214e-01,3.479919005884866579e+00
-1.443777680397033691e-01,3.479988658105257038e+00
-1.437375098466873169e-01,3.480059980972204592e+00
-1.430972516536712646e-01,3.480132967514048659e+00
-1.424569934606552124e-01,3.480207657367987650e+00
-1.418167501688003540e-01,3.480284000040476222e+00
-1.411764919757843018e-01,3.480362043915237180e+00
-1.405362337827682495e-01,3.480441733815507810e+00
-1.398959755897521973e-01,3.480523105874557821e+00
-1.392557173967361450e-01,3.480606099456111213e+00
-1.386154592037200928e-01,3.480690710182249070e+00
-1.379752010107040405e-01,3.480776932538215185e+00
-1.373349577188491821e-01,3.480864732961654440e+00
-1.366946995258331299e-01,3.480954040932500604e+00
-1.360544413328170776e-01,3.481044844955924589e+00
-1.354141831398010254e-01,3.481137096455250379e+00
-1.347739249467849731e-01,3.481230751039996907e+00
-1.341336667537689209e-01,3.481325752864189660e+00
-1.334934085607528687e-01,3.481422061111182575e+00
-1.328531652688980103e-01,3.481519564896941255e+00
-1.322129070758819580e-01,3.481618238153151967e+00
-1.315726488828659058e-01,3.481718015444951853e+00
-1.309323906898498535e-01,3.481818780674272418e+00
-1.302921324968338013e-01,3.481920501147684810e+00
-1.296518743038177490e-01,3.482023028432200906e+00
-1.290116161108016968e-01,3.482126319788798607e+00
-1.283713728189468384e-01,3.482230245422884174e+00
-1.277311146259307861e-01,3.482334705413753007e+00
-1.270908564329147339e-01,3.482439582524150090e+00
-1.264505982398986816e-01,3.482544777265390135e+00
-1.258103400468826294e-01,3.482650126161608739e+00
-1.251700818538665771e-01,3.482755534112554230e+00
-1.245298311114311218e-01,3.482860832709717247e+00
-1.238895729184150696e-01,3.482965911406776360e+00
-1.232493147253990173e-01,3.483070580405930983e+00
-1.226090639829635620e-01,3.483174699337584723e+00
-1.219688057899475098e-01,3.483278099546212481e+00
-1.213285475969314575e-01,3.483380564585362826e+00
-1.206882894039154053e-01,3.483481974454396557e+00
-1.200480386614799500e-01,3.483582103345164160e+00
-1.194077804684638977e-01,3.483680754446659478e+00
-1.187675222754478455e-01,3.483777705996021545e+00
-1.181272715330123901e-01,3.483872778455221031e+00
-1.174870133399963379e-01,3.483965732284532990e+00
-1.168467551469802856e-01,3.484056340720675493e+00
-1.162064969539642334e-01,3.484144377982524077e+00
-1.155662462115287781e-01,3.484229572964561594e+00
-1.149259880185127258e-01,3.484311697658749818e+00
-1.142857298254966736e-01,3.484390498005898618e+00
-1.136454790830612183e-01,3.484465708953332630e+00
-1.130052208900451660e-01,3.484537056289381596e+00
-1.123649626970291138e-01,3.484604267438679681e+00
-1.117247045040130615e-01,3.484667063606122994e+00
-1.110844537615776062e-01,3.484725169987311411e+00
-1.104441955685615540e-01,3.484778286088920041e+00
-1.098039373755455017e-01,3.484826150308619752e+00
-1.091636791825294495e-01,3.484868454358882595e+00
-1.085234284400939941e-01,3.484904888006289614e+00
-1.078831702470779419e-01,3.484935195549478948e+00
-1.072429120540618896e-01,3.484959056160520152e+00
-1.066026613116264343e-01,3.484976191946458801e+00
-1.059624031186103821e-01,3.484986288693777468e+00
-1.053221449255943298e-01,3.484989097967957417e+00
-1.046818867325782776e-01,3.484984299316721934e+00
-1.040416359901428223e-01,3.484971631170715511e+00
-1.034013777971267700e-01,3.484950841669749888e+00
-1.027611196041107178e-01,3.484921627298517954e+00
-1.021208688616752625e-01,3.484883758984498758e+00
-1.014806106686592102e-01,3.484836976918338713e+00
-1.008403524756431580e-01,3.484781066563181540e+00
-1.002000942826271057e-01,3.484715793076510248e+00
-9.955984354019165039e-02,3.484640966416267638e+00
-9.891958534717559814e-02,3.484556332728102390e+00
-9.827932715415954590e-02,3.484461798286424550e+00
-9.763907641172409058e-02,3.484357157894360402e+00
-9.699881821870803833e-02,3.484242287947479255e+00
-9.635856002569198608e-02,3.484117075679267650e+00
-9.571830183267593384e-02,3.483981395740275211e+00
-9.507805109024047852e-02,3.483835208425089647e+00
-9.443779289722442627e-02,3.483678457751280710e+00
-9.379753470420837402e-02,3.483511105669611307e+00
-9.315727651119232178e-02,3.483333148034667204e+00
-9.251702576875686646e-02,3.483144659311246727e+00
-9.187676757574081421e-02,3.482945637485594936e+00
-9.123650938272476196e-02,3.482736216191155698e+00
-9.059625864028930664e-02,3.482516497208156814e+00
-8.995600044727325439e-02,3.482286615085632420e+00
-8.931574225425720215e-02,3.482046784383693527e+00
-8.867548406124114990e-02,3.481797162813774715e+00
-8.803523331880569458e-02,3.481538042686882051e+00
-8.739497512578964233e-02,3.481269668396574701e+00
-8.675471693277359009e-02,3.480992369964282851e+00
-8.611446619033813477e-02,3.480706476453449660e+00
-8.547420799732208252e-02,3.480412351078911115e+00
-8.483394980430603027e-02,3.480110420865872189e+00
-8.419369161128997803e-02,3.479801106023524326e+00
-8.355344086885452271e-02,3.479484891054830165e+00
-8.291318267583847046e-02,3.479162234837180900e+00
-8.227292448282241821e-02,3.478833729558226118e+00
-8.163267374038696289e-02,3.478499879784424209e+00
-8.099241554737091064e-02,3.478161259039837638e+00
-8.035215735435485840e-02,3.477818521896668180e+00
-7.971189916133880615e-02,3.477472237321798332e+00
-7.907164841890335083e-02,3.477123131360730923e+00
-7.843139022588729858e-02,3.476771824264658584e+00
-7.779113203287124634e-02,3.476419052762667938e+00
-7.715088129043579102e-02,3.476065488174836737e+00
-7.651062309741973877e-02,3.475711859686746230e+00
-7.587036490440368652e-02,3.475358932619337260e+00
-7.523010671138763428e-02,3.475007418289404182e+00
-7.458985596895217896e-02,3.474658102837216767e+00
-7.394959777593612671e-02,3.474311715121325861e+00
-7.330933958292007446e-02,3.473969017334273435e+00
-7.266908884048461914e-02,3.473630774609811400e+00
-7.202883064746856689e-02,3.473297728028359455e+00
-7.138857245445251465e-02,3.472970617696779616e+00
-7.074831426143646240e-02,3.472650186480655599e+00
-7.010806351900100708e-02,3.472337129659653243e+00
-6.946780532598495483e-02,3.472032163306788100e+00
-6.882754713296890259e-02,3.471735962917445129e+00
-6.818728893995285034e-02,3.471449164914237606e+00
-6.754703819751739502e-02,3.471172435542422718e+00
-6.690678000450134277e-02,3.470906321208410805e+00
-6.626652181148529053e-02,3.470651394902875886e+00
-6.562627106904983521e-02,3.470408206191197387e+00
-6.498601287603378296e-02,3.470177206559157845e+00
-6.434575468301773071e-02,3.469958860131262313e+00
-6.370549649000167847e-02,3.469753557249488196e+00
-6.306524574756622314e-02,3.469561625268747562e+00
-6.242498755455017090e-02,3.469383357176696325e+00
-6.178473308682441711e-02,3.469219001283579296e+00
-6.114447489380836487e-02,3.469068773220921997e+00
-6.050422042608261108e-02,3.468932762062276076e+00
-5.986396223306655884e-02,3.468811014503024648e+00
-5.922370776534080505e-02,3.468703573354050995e+00
-5.858344957232475281e-02,3.468610326190615378e+00
-5.794319510459899902e-02,3.468531220926414083e+00
-5.730293691158294678e-02,3.468465986872400819e+00
-5.666268244385719299e-02,3.468414387523501397e+00
-5.602242797613143921e-02,3.468376123550299894e+00
-5.538216978311538696e-02,3.468350752079722099e+00
-5.474191531538963318e-02,3.468337852375714458e+00
-5.410165712237358093e-02,3.468336891138769751e+00
-5.346140265464782715e-02,3.468347236837679759e+00
-5.282114446163177490e-02,3.468368271969028083e+00
-5.218088999390602112e-02,3.468399264814887140e+00
-5.154063552618026733e-02,3.468439400782128423e+00
-5.090037733316421509e-02,3.468487868667990970e+00
-5.026012286543846130e-02,3.468543739145363070e+00
-4.961986467242240906e-02,3.468606083852672661e+00
-4.897961020469665527e-02,3.468673902928850694e+00
-4.833935201168060303e-02,3.468746110160788376e+00
-4.769909754395484924e-02,3.468821622612838773e+00
-4.705884307622909546e-02,3.468899309656127361e+00
-4.641858488321304321e-02,3.468978001021135960e+00
-4.577833041548728943e-02,3.469056492546761739e+00
-4.513807222247123718e-02,3.469133569541589246e+00
-4.449781775474548340e-02,3.469207957467148162e+00
-4.385755956172943115e-02,3.469278445925902066e+00
-4.321730509400367737e-02,3.469343730516238011e+00
-4.257704690098762512e-02,3.469402570849946965e+00
-4.193679243326187134e-02,3.469453668220799702e+00
-4.129653796553611755e-02,3.469495788711025597e+00
-4.065627977252006531e-02,3.469527700270838899e+00
-4.001602530479431152e-02,3.469548192620329097e+00
-3.937576711177825928e-02,3.469556074623254993e+00
-3.873551264405250549e-02,3.469550214163478863e+00
-3.809525445103645325e-02,3.469529487242956733e+00
-3.745499998331069946e-02,3.469492852311488740e+00
-3.681474179029464722e-02,3.469439328533601596e+00
-3.617448732256889343e-02,3.469367961868592865e+00
-3.553423285484313965e-02,3.469277892678463537e+00
-3.489397466182708740e-02,3.469168324322141395e+00
-3.425372019410133362e-02,3.469038547298759489e+00
-3.361346200108528137e-02,3.468887932159617549e+00
-3.297320753335952759e-02,3.468715954140019875e+00
-3.233294934034347534e-02,3.468522162853679536e+00
-3.169269487261772156e-02,3.468306205018382826e+00
-3.105243854224681854e-02,3.468067847757741795e+00
-3.041218221187591553e-02,3.467806931115949176e+00
-2.977192588150501251e-02,3.467523454727009735e+00
-2.913166955113410950e-02,3.467217468117056001e+00
-2.849141508340835571e-02,3.466889193667084257e+00
-2.785115875303745270e-02,3.466538912594100630e+00
-2.721090242266654968e-02,3.466167031602253701e+00
-2.657064609229564667e-02,3.465774086360978501e+00
-2.593038976192474365e-02,3.465360730591368288e+00
-2.529013343155384064e-02,3.464927686666461781e+00
-2.464987710118293762e-02,3.464475812946406386e+00
-2.400962263345718384e-02,3.464006110626412394e+00
-2.336936630308628082e-02,3.463519624270669173e+00
-2.272910997271537781e-02,3.463017499084794615e+00
-2.208885364234447479e-02,3.462501011289305097e+00
-2.144859731197357178e-02,3.461971513783578480e+00
-2.080834098160266876e-02,3.461430424305052433e+00
-2.016808465123176575e-02,3.460879301450733081e+00
-1.952782832086086273e-02,3.460319697153243723e+00
-1.888757199048995972e-02,3.459753216160993183e+00
-1.824731752276420593e-02,3.459181656162527041e+00
-1.760706119239330292e-02,3.458606716593234154e+00
-1.696680486202239990e-02,3.458030222969602274e+00
-1.632654853165149689e-02,3.457454024536902093e+00
-1.568629220128059387e-02,3.456879969380299400e+00
-1.504603587090969086e-02,3.456309976193942646e+00
-1.440578047186136246e-02,3.455745904630850518e+00
-1.376552414149045944e-02,3.455189677649998181e+00
-1.312526781111955643e-02,3.454643172089394199e+00
-1.248501241207122803e-02,3.454108309207768901e+00
-1.184475608170032501e-02,3.453586870080499249e+00
-1.120449975132942200e-02,3.453080746959525271e+00
-1.056424342095851898e-02,3.452591684268593308e+00
-9.923987090587615967e-03,3.452121434874639405e+00
-9.283731691539287567e-03,3.451671648823862792e+00
-8.643475361168384552e-03,3.451243987269257296e+00
-8.003219030797481537e-03,3.450839944308897067e+00
-7.362963166087865829e-03,3.450461020568578174e+00
-6.722707301378250122e-03,3.450108566455554637e+00
-6.082450971007347107e-03,3.449783867477915322e+00
-5.442194640636444092e-03,3.449488137671830046e+00
-4.801938775926828384e-03,3.449222442570683000e+00
-4.161682911217212677e-03,3.448987777087261009e+00
-3.521426580846309662e-03,3.448784996104506284e+00
-2.881170483306050301e-03,3.448614848137369293e+00
-2.240914385765790939e-03,3.448477957242581660e+00
-1.600658288225531578e-03,3.448374846944942895e+00
-9.604021906852722168e-04,3.448305885292753725e+00
-3.201460931450128555e-04,3.448271327181651635e+00
3.201460931450128555e-04,3.448271321998315209e+00
9.604021906852722168e-04,3.448305869746448149e+00
1.600658288225531578e-03,3.448374821054960293e+00
2.240914385765790939e-03,3.448477921315402206e+00
2.881170483306050301e-03,3.448614802152744296e+00
3.521426580846309662e-03,3.448784939560178842e+00
4.161682911217212677e-03,3.448987711182935456e+00
4.801938775926828384e-03,3.449222366993248023e+00
5.442194640636444092e-03,3.449488052147454020e+00
6.082450971007347107e-03,3.449783773767693518e+00
6.722707301378250122e-03,3.450108462848559654e+00
7.362963166087865829e-03,3.450460909344882587e+00
8.003219030797481537e-03,3.450839824811537504e+00
8.643475361168384552e-03,3.451243859849594919e+00
9.283731691539287567e-03,3.451671515727786854e+00
9.923987090587615967e-03,3.452121290896569938e+00
1.056424342095851898e-02,3.452591535380737930e+00
1.120449975132942200e-02,3.453080593520546859e+00
1.184475608170032501e-02,3.453586712457730634e+00
1.248501241207122803e-02,3.454108144340863884e+00
1.312526781111955643e-02,3.454643003863100859e+00
1.376552414149045944e-02,3.455189503157652275e+00
1.440578047186136246e-02,3.455745724408205266e+00
1.504603587090969086e-02,3.456309793924640772e+00
1.568629220128059387e-02,3.456879785454126885e+00
1.632654853165149689e-02,3.457453833366467499e+00
1.696680486202239990e-02,3.458030036885151759e+00
1.760706119239330292e-02,3.458606524342287880e+00
1.824731752276420593e-02,3.459181458437871726e+00
1.888757199048995972e-02,3.459753018978959815e+00
1.952782832086086273e-02,3.460319506030510528e+00
2.016808465123176575e-02,3.460879111397077601e+00
2.080834098160266876e-02,3.461430230809542152e+00
2.144859731197357178e-02,3.461971326833877871e+00
2.208885364234447479e-02,3.462500821835693632e+00
2.272910997271537781e-02,3.463017307734375549e+00
2.336936630308628082e-02,3.463519431610722954e+00
2.400962263345718384e-02,3.464005917222674036e+00
2.464987710118293762e-02,3.464475642574066150e+00
2.529013343155384064e-02,3.464927500812694738e+00
2.593038976192474365e-02,3.465360552370691849e+00
2.657064609229564667e-02,3.465773901986846539e+00
2.721090242266654968e-02,3.466166861715771041e+00
2.785115875303745270e-02,3.466538737720771479e+00
2.849141508340835571e-02,3.466889026698708243e+00
2.913166955113410950e-02,3.467217308868548731e+00
2.977192588150501251e-02,3.467523292168416038e+00
3.041218221187591553e-02,3.467806786722252177e+00
3.105243854224681854e-02,3.468067700681274346e+00
3.169269487261772156e-02,3.468306056036383644e+00
3.233294934034347534e-02,3.468522021526402543e+00
3.297320753335952759e-02,3.468715820219120616e+00
3.361346200108528137e-02,3.468887813316875679e+00
3.425372019410133362e-02,3.469038419944377338e+00
3.489397466182708740e-02,3.469168204032417435e+00
3.553423285484313965e-02,3.469277779184114507e+00
3.617448732256889343e-02,3.469367854901169057e+00
3.681474179029464722e-02,3.469439227826355499e+00
3.745499998331069946e-02,3.469492757600154853e+00
3.809525445103645325e-02,3.469529393032400044e+00
3.873551264405250549e-02,3.469550125752445258e+00
3.937576711177825928e-02,3.469555982534933136e+00
4.001602530479431152e-02,3.469548097762828576e+00
4.065627977252006531e-02,3.469527619605285551e+00
4.129653796553611755e-02,3.469495713335219556e+00
4.193679243326187134e-02,3.469453597863096039e+00
4.257704690098762512e-02,3.469402505246403479e+00
4.321730509400367737e-02,3.469343663300315406e+00
4.385755956172943115e-02,3.469278383385358211e+00
4.449781775474548340e-02,3.469207904623123007e+00
4.513807222247123718e-02,3.469133515571383608e+00
4.577833041548728943e-02,3.469056447041095836e+00
4.641858488321304321e-02,3.468977954644229200e+00
4.705884307622909546e-02,3.468899266733627140e+00
4.769909754395484924e-02,3.468821579321855086e+00
4.833935201168060303e-02,3.468746073510804884e+00
4.897961020469665527e-02,3.468673866042277343e+00
4.961986467242240906e-02,3.468606049857567264e+00
5.026012286543846130e-02,3.468543707848082303e+00
5.090037733316421509e-02,3.468487837486136094e+00
5.154063552618026733e-02,3.468439376542418628e+00
5.218088999390602112e-02,3.468399240546770734e+00
5.282114446163177490e-02,3.468368247866534748e+00
5.346140265464782715e-02,3.468347214764241127e+00
5.410165712237358093e-02,3.468336869391364097e+00
5.474191531538963318e-02,3.468337833920448254e+00
5.538216978311538696e-02,3.468350736527190836e+00
5.602242797613143921e-02,3.468376107002670850e+00
5.666268244385719299e-02,3.468414372448074268e+00
5.730293691158294678e-02,3.468465973152551118e+00
5.794319510459899902e-02,3.468531208453313752e+00
5.858344957232475281e-02,3.468610313244548493e+00
5.922370776534080505e-02,3.468703563077127683e+00
5.986396223306655884e-02,3.468811005189224250e+00
6.050422042608261108e-02,3.468932753630160626e+00
6.114447489380836487e-02,3.469068764505578883e+00
6.178473308682441711e-02,3.469218993409742602e+00
6.242498755455017090e-02,3.469383350070540217e+00
6.306524574756622314e-02,3.469561617260476627e+00
6.370549649000167847e-02,3.469753553643294630e+00
6.434575468301773071e-02,3.469958856886858012e+00
6.498601287603378296e-02,3.470177203643300068e+00
6.562627106904983521e-02,3.470408203049789364e+00
6.626652181148529053e-02,3.470651389737660963e+00
6.690678000450134277e-02,3.470906316580814721e+00
6.754703819751739502e-02,3.471172431777338474e+00
6.818728893995285034e-02,3.471449163231169699e+00
6.882754713296890259e-02,3.471735961113663560e+00
6.946780532598495483e-02,3.472032161965730168e+00
7.010806351900100708e-02,3.472337128464465739e+00
7.074831426143646240e-02,3.472650184139708163e+00
7.138857245445251465e-02,3.472970615425578611e+00
7.202883064746856689e-02,3.473297726178728340e+00
7.266908884048461914e-02,3.473630772819063406e+00
7.330933958292007446e-02,3.473969016672778132e+00
7.394959777593612671e-02,3.474311714418329977e+00
7.458985596895217896e-02,3.474658102215289368e+00
7.523010671138763428e-02,3.475007417190151493e+00
7.587036490440368652e-02,3.475358931729771950e+00
7.651062309741973877e-02,3.475711858830941026e+00
7.715088129043579102e-02,3.476065487420918032e+00
7.779113203287124634e-02,3.476419052430937739e+00
7.843139022588729858e-02,3.476771823973041187e+00
7.907164841890335083e-02,3.477123131104646436e+00
7.971189916133880615e-02,3.477472236797634508e+00
8.035215735435485840e-02,3.477818521502967108e+00
8.099241554737091064e-02,3.478161258695209312e+00
8.163267374038696289e-02,3.478499879483073265e+00
8.227292448282241821e-02,3.478833729426611399e+00
8.291318267583847046e-02,3.479162234722338098e+00
8.355344086885452271e-02,3.479484890954729348e+00
8.419369161128997803e-02,3.479801105820153673e+00
8.483394980430603027e-02,3.480110420688983908e+00
8.547420799732208252e-02,3.480412350925221610e+00
8.611446619033813477e-02,3.480706476320058584e+00
8.675471693277359009e-02,3.480992369898196603e+00
8.739497512578964233e-02,3.481269668339339152e+00
8.803523331880569458e-02,3.481538042637364772e+00
8.867548406124114990e-02,3.481797162749583396e+00
8.931574225425720215e-02,3.482046784328276523e+00
8.995600044727325439e-02,3.482286615021911835e+00
9.059625864028930664e-02,3.482516497166987968e+00
9.123650938272476196e-02,3.482736216179346922e+00
9.187676757574081421e-02,3.482945637470368005e+00
9.251702576875686646e-02,3.483144659293812229e+00
9.315727651119232178e-02,3.483333148004757351e+00
9.379753470420837402e-02,3.483511105647186135e+00
9.443779289722442627e-02,3.483678457732086287e+00
9.507805109024047852e-02,3.483835208406333095e+00
9.571830183267593384e-02,3.483981395732265618e+00
9.635856002569198608e-02,3.484117075672433117e+00
9.699881821870803833e-02,3.484242287941654581e+00
9.763907641172409058e-02,3.484357157889401257e+00
9.827932715415954590e-02,3.484461798276934807e+00
9.891958534717559814e-02,3.484556332721831851e+00
9.955984354019165039e-02,3.484640966410186280e+00
1.002000942826271057e-01,3.484715793073932311e+00
1.008403524756431580e-01,3.484781066560998397e+00
1.014806106686592102e-01,3.484836976916492635e+00
1.021208688616752625e-01,3.484883758982937785e+00
1.027611196041107178e-01,3.484921627296212687e+00
1.034013777971267700e-01,3.484950841667528110e+00
1.040416359901428223e-01,3.484971631168610529e+00
1.046818867325782776e-01,3.484984299316131739e+00
1.053221449255943298e-01,3.484989097967130078e+00
1.059624031186103821e-01,3.484986288693360912e+00
1.066026613116264343e-01,3.484976191945876600e+00
1.072429120540618896e-01,3.484959056159738999e+00
1.078831702470779419e-01,3.484935195548743536e+00
1.085234284400939941e-01,3.484904888005674550e+00
1.091636791825294495e-01,3.484868454358711176e+00
1.098039373755455017e-01,3.484826150308381720e+00
1.104441955685615540e-01,3.484778286088721977e+00
1.110844537615776062e-01,3.484725169987146209e+00
1.117247045040130615e-01,3.484667063605903614e+00
1.123649626970291138e-01,3.484604267438497160e+00
1.130052208900451660e-01,3.484537056289230161e+00
1.136454790830612183e-01,3.484465708953207397e+00
1.142857298254966736e-01,3.484390498005820458e+00
1.149259880185127258e-01,3.484311697658707185e+00
1.155662462115287781e-01,3.484229572964526067e+00
1.162064969539642334e-01,3.484144377982450802e+00
1.168467551469802856e-01,3.484056340720615097e+00
1.174870133399963379e-01,3.483965732284493022e+00
1.181272715330123901e-01,3.483872778455188168e+00
1.187675222754478455e-01,3.483777705996008223e+00
1.194077804684638977e-01,3.483680754446648820e+00
1.200480386614799500e-01,3.483582103345154835e+00
1.206882894039154053e-01,3.483481974454377905e+00
1.213285475969314575e-01,3.483380564585350392e+00
1.219688057899475098e-01,3.483278099546200046e+00
1.226090639829635620e-01,3.483174699337574953e+00
1.232493147253990173e-01,3.483070580405926098e+00
1.238895729184150696e-01,3.482965911406773696e+00
1.245298311114311218e-01,3.482860832709715027e+00
1.251700818538665771e-01,3.482755534112549789e+00
1.258103400468826294e-01,3.482650126161605186e+00
1.264505982398986816e-01,3.482544777265387026e+00
1.270908564329147339e-01,3.482439582524147870e+00
1.277311146259307861e-01,3.482334705413750342e+00
1.283713728189468384e-01,3.482230245422882398e+00
1.290116161108016968e-01,3.482126319788797275e+00
1.296518743038177490e-01,3.482023028432200018e+00
1.302921324968338013e-01,3.481920501147683922e+00
1.309323906898498535e-01,3.481818780674271530e+00
1.315726488828659058e-01,3.481718015444950964e+00
1.322129070758819580e-01,3.481618238153151523e+00
1.328531652688980103e-01,3.481519564896941255e+00
1.334934085607528687e-01,3.481422061111182131e+00
1.341336667537689209e-01,3.481325752864189660e+00
1.347739249467849731e-01,3.481230751039996463e+00
1.354141831398010254e-01,3.481137096455250379e+00
1.360544413328170776e-01,3.481044844955924589e+00
1.366946995258331299e-01,3.480954040932500604e+00
1.373349577188491821e-01,3.480864732961654440e+00
1.379752010107040405e-01,3.480776932538215185e+00
1.386154592037200928e-01,3.480690710182249070e+00
1.392557173967361450e-01,3.480606099456110769e+00
1.398959755897521973e-01,3.480523105874557821e+00
1.405362337827682495e-01,3.480441733815507810e+00
1.411764919757843018e-01,3.480362043915237180e+00
1.418167501688003540e-01,3.480284000040476222e+00
1.424569934606552124e-01,3.480207657367987650e+00
1.430972516536712646e-01,3.480132967514048659e+00
1.437375098466873169e-01,3.480059980972204592e+00
1.443777680397033691e-01,3.479988658105256594e+00
1.450180262327194214e-01,3.479919005884866579e+00
1.456582844257354736e-01,3.479850999874434248e+00
1.462985426187515259e-01,3.479784612268844501e+00
1.469387859106063843e-01,3.479719830045623574e+00
1.475790441036224365e-01,3.479656620963202940e+00
1.482193022966384888e-01,3.479594949757213396e+00
1.488595604896545410e-01,3.479534765559401777e+00
1.494998186826705933e-01,3.479476047426933061e+00
1.501400768756866455e-01,3.479418731920818075e+00
1.507803350687026978e-01,3.479362741660025016e+00
1.514205783605575562e-01,3.479308034146096240e+00
1.520608365535736084e-01,3.479254545678785782e+00
1.527010947465896606e-01,3.479202182693929668e+00
1.533413529396057129e-01,3.479150906465337645e+00
1.539816111326217651e-01,3.479100601486917022e+00
1.546218693256378174e-01,3.479051190486766920e+00
1.552621275186538696e-01,3.479002566741116187e+00
1.559023708105087280e-01,3.478954638518694686e+00
1.565426290035247803e-01,3.478907277339904347e+00
1.571828871965408325e-01,3.478860410478147536e+00
1.578231453895568848e-01,3.478813908931679855e+00
1.584634035825729370e-01,3.478767620230916791e+00
1.591036617755889893e-01,3.478721465448292527e+00
1.597439199686050415e-01,3.478675255449547699e+00
1.603841632604598999e-01,3.478628908424489907e+00
1.610244214534759521e-01,3.478582255318437788e+00
1.616646796464920044e-01,3.478535155582019200e+00
1.623049378395080566e-01,3.478487457307172015e+00
1.629451960325241089e-01,3.478439021198696857e+00
1.635854542255401611e-01,3.478389679862699424e+00
1.642257124185562134e-01,3.478339265333173724e+00
1.648659706115722656e-01,3.478287657552043832e+00
1.655062139034271240e-01,3.478234648345595481e+00
1.661464720964431763e-01,3.478180110598573904e+00
1.667867302894592285e-01,3.478123823754316390e+00
1.674269884824752808e-01,3.478065695104207933e+00
1.680672466754913330e-01,3.478005520162414488e+00
1.687075048685073853e-01,3.477943121322267572e+00
1.693477630615234375e-01,3.477878382376813793e+00
1.699880063533782959e-01,3.477811127913360334e+00
1.706282645463943481e-01,3.477741165434852455e+00
1.712685227394104004e-01,3.477668352675468366e+00
1.719087809324264526e-01,3.477592573623253358e+00
1.725490391254425049e-01,3.477513636883941217e+00
1.731892973184585571e-01,3.477431447490440863e+00
1.738295555114746094e-01,3.477345823610399123e+00
1.744697988033294678e-01,3.477256663218324384e+00
1.751100569963455200e-01,3.477163835103173284e+00
1.757503151893615723e-01,3.477067246287434799e+00
1.763905733823776245e-01,3.476966716879638764e+00
1.770308315753936768e-01,3.476862226687521762e+00
1.776710897684097290e-01,3.476753671201965101e+00
1.783113479614257812e-01,3.476640943945407791e+00
1.789515912532806396e-01,3.476523997990263126e+00
1.795918494462966919e-01,3.476402762240811573e+00
1.802321076393127441e-01,3.476277206107155848e+00
1.808723658323287964e-01,3.476147272043665915e+00
1.815126240253448486e-01,3.476012970226626031e+00
1.821528822183609009e-01,3.475874262814444116e+00
1.827931404113769531e-01,3.475731135104981107e+00
1.834333837032318115e-01,3.475583638724211610e+00
1.840736418962478638e-01,3.475431785357722347e+00
1.847139000892639160e-01,3.475275631191684589e+00
1.853541582822799683e-01,3.475115201870180304e+00
1.859944164752960205e-01,3.474950581871005806e+00
1.866346746683120728e-01,3.474781854372718470e+00
1.872749328613281250e-01,3.474609114209520566e+00
1.879151761531829834e-01,3.474432453925219377e+00
1.885554343461990356e-01,3.474252026125701498e+00
1.891956925392150879e-01,3.474067925346695507e+00
1.898359507322311401e-01,3.473880325696350635e+00
1.904762089252471924e-01,3.473689373628824129e+00
1.911164671182632446e-01,3.473495249339204172e+00
1.917567253112792969e-01,3.473298127980711136e+00
1.923969686031341553e-01,3.473098209408376214e+00
1.930372267961502075e-01,3.472895672101767417e+00
1.936774849891662598e-01,3.472690780848771475e+00
1.943177431821823120e-01,3.472483712230212127e+00
1.949580013751983643e-01,3.472274716157248697e+00
1.955982595682144165e-01,3.472064037732669917e+00
1.962385177612304688e-01,3.471851924019994762e+00
1.968787610530853271e-01,3.471638639097039736e+00
1.975190192461013794e-01,3.471424425742488662e+00
1.981592774391174316e-01,3.471209571062684240e+00
1.987995356321334839e-01,3.470994332805352300e+00
1.994397938251495361e-01,3.470779000369897282e+00
2.000800520181655884e-01,3.470563838804295642e+00
2.007203102111816406e-01,3.470349150510730230e+00
2.013605535030364990e-01,3.470135220662172948e+00
2.020008116960525513e-01,3.469922295653715238e+00
2.026410698890686035e-01,3.469710736496092629e+00
2.032813280820846558e-01,3.469500768953252212e+00
2.039215862751007080e-01,3.469292705612442518e+00
2.045618444681167603e-01,3.469086831524121450e+00
2.052021026611328125e-01,3.468883421180108506e+00
2.058423459529876709e-01,3.468682758751178152e+00
2.064826041460037231e-01,3.468485136554400050e+00
2.071228623390197754e-01,3.468290793130877070e+00
2.077631205320358276e-01,3.468100031421437190e+00
2.084033787250518799e-01,3.467913101911239249e+00
2.090436369180679321e-01,3.467730264439801147e+00
2.096838951110839844e-01,3.467551798319815859e+00
2.103241533041000366e-01,3.467377924250321541e+00
2.109643965959548950e-01,3.467208895418796288e+00
2.116046547889709473e-01,3.467044940171424727e+00
2.122449129819869995e-01,3.466886303741002706e+00
2.128851711750030518e-01,3.466733214924522688e+00
2.135254293680191040e-01,3.466585866275504912e+00
2.141656875610351562e-01,3.466444497644283196e+00
2.148059457540512085e-01,3.466309278884985190e+00
2.154461890459060669e-01,3.466180440925838546e+00
2.160864472389221191e-01,3.466058164636155681e+00
2.167267054319381714e-01,3.465942630229497112e+00
2.173669636249542236e-01,3.465833994300519638e+00
2.180072218179702759e-01,3.465732456061503264e+00
2.186474800109863281e-01,3.465638195379360464e+00
2.192877382040023804e-01,3.465551338729862874e+00
2.199279814958572388e-01,3.465472054665573065e+00
2.205682396888732910e-01,3.465400487376420813e+00
2.212084978818893433e-01,3.465336774820277466e+00
2.218487560749053955e-01,3.465281079179987067e+00
2.224890142679214478e-01,3.465233500040814985e+00
2.231292724609375000e-01,3.465194181516089600e+00
2.237695306539535522e-01,3.465163251270833467e+00
2.244097739458084106e-01,3.465140810113803482e+00
2.250500321388244629e-01,3.465127006476386384e+00
2.256902903318405151e-01,3.465121918938357304e+00
2.263305485248565674e-01,3.465125705669567235e+00
2.269708067178726196e-01,3.465138407762000217e+00
2.276110649108886719e-01,3.465160172388243698e+00
2.282513231039047241e-01,3.465191076754429833e+00
2.288915663957595825e-01,3.465231218721012141e+00
2.295318245887756348e-01,3.465280715511990905e+00
2.301720827817916870e-01,3.465339627280505486e+00
2.308123409748077393e-01,3.465408047111032452e+00
2.314525991678237915e-01,3.465486063805401251e+00
2.320928573608398438e-01,3.465573764111320010e+00
2.327331155538558960e-01,3.465671184916175207e+00
2.333733588457107544e-01,3.465778455658195867e+00
2.340136170387268066e-01,3.465895590121526038e+00
2.346538752317428589e-01,3.466022658676198631e+00
2.352941334247589111e-01,3.466159745677261483e+00
2.359343916177749634e-01,3.466306883322923582e+00
2.365746498107910156e-01,3.466464109310125608e+00
2.372149080038070679e-01,3.466631464887795833e+00
2.378551512956619263e-01,3.466808987181766888e+00
2.384954094886779785e-01,3.466996667963806011e+00
2.391356676816940308e-01,3.467194575372171350e+00
2.397759258747100830e-01,3.467402642977313931e+00
2.404161840677261353e-01,3.467620932790888233e+00
2.410564422607421875e-01,3.467849362878954622e+00
2.416967004537582397e-01,3.468087932700655074e+00
2.423369437456130981e-01,3.468336562275931456e+00
2.429772019386291504e-01,3.468595252169786924e+00
2.436174601316452026e-01,3.468863874913143519e+00
2.442577183246612549e-01,3.469142394438234689e+00
2.448979765176773071e-01,3.469430647780292531e+00
2.455382347106933594e-01,3.469728545012105592e+00
2.461784929037094116e-01,3.470035939323871776e+00
2.468187510967254639e-01,3.470352673490223694e+00
2.474589943885803223e-01,3.470678574125410254e+00
2.480992525815963745e-01,3.471013415701130977e+00
2.487395107746124268e-01,3.471357009866470555e+00
2.493797689676284790e-01,3.471709119202701643e+00
2.500200271606445312e-01,3.472069460516246764e+00
2.506602704524993896e-01,3.472437751436872944e+00
2.513005435466766357e-01,3.472813712899043281e+00
2.519407868385314941e-01,3.473196985653234758e+00
2.525810599327087402e-01,3.473587235253869032e+00
2.532213032245635986e-01,3.473984083328198746e+00
2.538615465164184570e-01,3.474387108011335101e+00
2.545018196105957031e-01,3.474795933859448738e+00
2.551420629024505615e-01,3.475210071821499103e+00
2.557823359966278076e-01,3.475629101676360300e+00
2.564225792884826660e-01,3.476052506865277003e+00
2.570628523826599121e-01,3.476479789885937421e+00
2.577030956745147705e-01,3.476910391239830922e+00
2.583433389663696289e-01,3.477343799721123396e+00
2.589836120605468750e-01,3.477779450767962466e+00
2.596238553524017334e-01,3.478216718199536484e+00
2.602641284465789795e-01,3.478655036953510304e+00
2.609043717384338379e-01,3.479093756090753775e+00
2.615446448326110840e-01,3.479532282824441936e+00
2.621848881244659424e-01,3.479969922682931482e+00
2.628251314163208008e-01,3.480406044510093277e+00
2.634654045104980469e-01,3.480840000233407228e+00
2.641056478023529053e-01,3.481271084670048310e+00
2.647459208965301514e-01,3.481698640837003644e+00
2.653861641883850098e-01,3.482121954786156603e+00
2.660264372825622559e-01,3.482540382386674960e+00
2.666666805744171143e-01,3.482953186841758253e+00
2.673069238662719727e-01,3.483359699056981729e+00
2.679471969604492188e-01,3.483759289171854512e+00
2.685874402523040771e-01,3.484151223974224720e+00
2.692277133464813232e-01,3.484534884655470233e+00
2.698679566383361816e-01,3.484909551224674829e+00
2.705082297325134277e-01,3.485274662806808088e+00
2.711484730243682861e-01,3.485629537707053416e+00
2.717887461185455322e-01,3.485973633508270719e+00
2.724289894104003906e-01,3.486306270402273366e+00
2.730692327022552490e-01,3.486626930339626895e+00
2.737095057964324951e-01,3.486935105014563163e+00
2.743497490882873535e-01,3.487230258504231628e+00
2.749900221824645996e-01,3.487511920430463430e+00
2.756302654743194580e-01,3.487779605739498301e+00
2.762705385684967041e-01,3.488032930387906738e+00
2.769107818603515625e-01,3.488271499959277211e+00
2.775510251522064209e-01,3.488494953519923669e+00
2.781912982463836670e-01,3.488703018739016670e+00
2.788315415382385254e-01,3.488895398538529147e+00
2.794718146324157715e-01,3.489071888244786646e+00
2.801120579242706299e-01,3.489232254997010951e+00
2.807523310184478760e-01,3.489376429463613150e+00
2.813925743103027344e-01,3.489504280297071936e+00
2.820328176021575928e-01,3.489615748556644803e+00
2.826730906963348389e-01,3.489710851278363002e+00
2.833133339881896973e-01,3.489789630264303000e+00
2.839536070823669434e-01,3.489852169713330898e+00
2.845938503742218018e-01,3.489898594157749834e+00
2.852341234683990479e-01,3.489929148898665012e+00
2.858743667602539062e-01,3.489943982782848675e+00
2.865146100521087646e-01,3.489943460266608177e+00
2.871548831462860107e-01,3.489927873207686826e+00
2.877951264381408691e-01,3.489897604756879268e+00
2.884353995323181152e-01,3.489853051129999884e+00
2.890756428241729736e-01,3.489794734224798134e+00
2.897159159183502197e-01,3.489723131383563270e+00
2.903561592102050781e-01,3.489638779786485845e+00
2.909964025020599365e-01,3.489542323814417646e+00
2.916366755962371826e-01,3.489434352910279813e+00
2.922769188880920410e-01,3.489315553125690084e+00
2.929171919822692871e-01,3.489186621869422300e+00
2.935574352741241455e-01,3.489048330874120474e+00
2.941977083683013916e-01,3.488901426055377453e+00
2.948379516601562500e-01,3.488746754607375600e+00
2.954781949520111084e-01,3.488585087833615539e+00
2.961184680461883545e-01,3.488417330924315607e+00
2.967587113380432129e-01,3.488244336374901611e+00
2.973989844322204590e-01,3.488067025548354572e+00
2.980392277240753174e-01,3.487886316733327163e+00
2.986795008182525635e-01,3.487703128202119363e+00
2.993197441101074219e-01,3.487518413723300625e+00
2.999599874019622803e-01,3.487333150902446999e+00
3.006002604961395264e-01,3.487148269805279810e+00
3.012405037879943848e-01,3.486964759775334599e+00
3.018807768821716309e-01,3.486783577498051123e+00
3.025210201740264893e-01,3.486605699927076252e+00
3.031612932682037354e-01,3.486432093142331379e+00
3.038015365600585938e-01,3.486263701176401497e+00
3.044417798519134521e-01,3.486101482821881703e+00
3.050820529460906982e-01,3.485946358926076183e+00
3.057222962379455566e-01,3.485799231286406563e+00
3.063625693321228027e-01,3.485661016155901848e+00
3.070028126239776611e-01,3.485532592905026483e+00
3.076430857181549072e-01,3.485414815531241217e+00
3.082833290100097656e-01,3.485308490631296330e+00
3.089235723018646240e-01,3.485214447995132581e+00
3.095638453960418701e-01,3.485133428497297459e+00
3.102040886878967285e-01,3.485066147417543725e+00
3.108443617820739746e-01,3.485013346677935608e+00
3.114846050739288330e-01,3.484975666260053284e+00
3.121248781681060791e-01,3.484953728298538778e+00
3.127651214599609375e-01,3.484948097498492992e+00
3.134053647518157959e-01,3.484959330215934514e+00
3.140456378459930420e-01,3.484987883208193971e+00
3.146858811378479004e-01,3.485034251597410204e+00
3.153261542320251465e-01,3.485098768378883882e+00
3.159663975238800049e-01,3.485181837894097079e+00
3.166066706180572510e-01,3.485283729678294140e+00
3.172469139099121094e-01,3.485404676783158351e+00
3.178871572017669678e-01,3.485544894818676909e+00
3.185274302959442139e-01,3.485704536408584353e+00
3.191676735877990723e-01,3.485883660101178894e+00
3.198079466819763184e-01,3.486082336074847188e+00
3.204481899738311768e-01,3.486300512180888322e+00
3.210884630680084229e-01,3.486538183507144950e+00
3.217287063598632812e-01,3.486795168817978130e+00
3.223689496517181396e-01,3.487071313632796432e+00
3.230092227458953857e-01,3.487366408679803520e+00
3.236494660377502441e-01,3.487680185536493838e+00
3.242897391319274902e-01,3.488012340363042973e+00
3.249299824237823486e-01,3.488362459624007705e+00
3.255702555179595947e-01,3.488730152023618469e+00
3.262104988098144531e-01,3.489114954679179093e+00
3.268507421016693115e-01,3.489516358149404862e+00
3.274910151958465576e-01,3.489933844599242274e+00
3.281312584877014160e-01,3.490366802342812491e+00
3.287715315818786621e-01,3.490814633771317510e+00
3.294117748737335205e-01,3.491276635446292520e+00
3.300520479679107666e-01,3.491752165679494979e+00
3.306922912597656250e-01,3.492240472742254020e+00
3.313325345516204834e-01,3.492740815454419057e+00
3.319728076457977295e-01,3.493252457896299124e+00
3.326130509376525879e-01,3.493774513169940921e+00
3.332533240318298340e-01,3.494306251551501319e+00
3.338935673236846924e-01,3.494846757343681887e+00
3.345338404178619385e-01,3.495395230506192163e+00
3.351740837097167969e-01,3.495950802585176653e+00
3.358143270015716553e-01,3.496512566156050994e+00
3.364546000957489014e-01,3.497079704226199848e+00
3.370948433876037598e-01,3.497651254779869046e+00
3.377351164817810059e-01,3.498226410377316853e+00
3.383753597736358643e-01,3.498804224893067971e+00
3.390156328678131104e-01,3.499383895665216571e+00
3.396558761596679688e-01,3.499964471317063897e+00
3.402961194515228271e-01,3.500545124908544636e+00
3.409363925457000732e-01,3.501125056281551018e+00
3.415766358375549316e-01,3.501703344572010934e+00
3.422169089317321777e-01,3.502279275220574029e+00
3.428571522235870361e-01,3.502851969058641046e+00
3.434974253177642822e-01,3.503420703032237515e+00
3.441376686096191406e-01,3.503984692136412171e+00
3.447779119014739990e-01,3.504543239136364896e+00
3.454181849956512451e-01,3.505095653436087311e+00
3.460584282875061035e-01,3.505641209559173355e+00
3.466987013816833496e-01,3.506179362267038080e+00
3.473389446735382080e-01,3.506709416095200815e+00
3.479792177677154541e-01,3.507230828517005072e+00
3.486194610595703125e-01,3.507743035663723141e+00
3.492597341537475586e-01,3.508245581368800714e+00
3.498999774456024170e-01,3.508737913207588655e+00
3.505402207374572754e-01,3.509219647716373736e+00
3.511804938316345215e-01,3.509690353053949607e+00
3.518207371234893799e-01,3.510149650214404282e+00
3.524610102176666260e-01,3.510597235150580531e+00
3.531012535095214844e-01,3.511032735268742044e+00
3.537415266036987305e-01,3.511455946645306803e+00
3.543817698955535889e-01,3.511866592057995895e+00
3.550220131874084473e-01,3.512264475376799311e+00
3.556622862815856934e-01,3.512649455033597157e+00
3.563025295734405518e-01,3.513021328389103193e+00
3.569428026676177979e-01,3.513380046782157873e+00
3.575830459594726562e-01,3.513725465662700387e+00
3.582233190536499023e-01,3.514057603445099431e+00
3.588635623455047607e-01,3.514376374407456538e+00
3.595038056373596191e-01,3.514681772607741728e+00
3.601440787315368652e-01,3.514973859374342258e+00
3.607843220233917236e-01,3.515252656168115664e+00
3.614245951175689697e-01,3.515518257082800968e+00
3.620648384094238281e-01,3.515770710615886419e+00
3.627051115036010742e-01,3.516010146673301140e+00
3.633453547954559326e-01,3.516236682244040068e+00
3.639855980873107910e-01,3.516450447551433989e+00
3.646258711814880371e-01,3.516651629308349847e+00
3.652661144733428955e-01,3.516840351708800050e+00
3.659063875675201416e-01,3.517016831660237486e+00
3.665466308593750000e-01,3.517181241494010013e+00
3.671869039535522461e-01,3.517333790230543045e+00
3.678271472454071045e-01,3.517474671499002170e+00
3.684673905372619629e-01,3.517604115049626223e+00
3.691076636314392090e-01,3.517722343140633257e+00
3.697479069232940674e-01,3.517829580850128757e+00
3.703881800174713135e-01,3.517926063168602013e+00
3.710284233093261719e-01,3.518012019052870087e+00
3.716686964035034180e-01,3.518087687978935563e+00
3.723089396953582764e-01,3.518153323050346337e+00
3.729491829872131348e-01,3.518209129434127114e+00
3.735894560813903809e-01,3.518255397130902296e+00
3.742296993732452393e-01,3.518292347543011900e+00
3.748699724674224854e-01,3.518320200736206438e+00
3.755102157592773438e-01,3.518339241562450148e+00
3.761504888534545898e-01,3.518349668348375481e+00
3.767907321453094482e-01,3.518351716484859892e+00
3.774309754371643066e-01,3.518345657027353912e+00
3.780712485313415527e-01,3.518331701370327913e+00
3.787114918231964111e-01,3.518310095008915894e+00
3.793517649173736572e-01,3.518281053211010700e+00
3.799920082092285156e-01,3.518244808015622560e+00
3.806322813034057617e-01,3.518201568490859188e+00
3.812725245952606201e-01,3.518151594357100898e+00
3.819127678871154785e-01,3.518095072409105573e+00
3.825530409812927246e-01,3.518032253892974914e+00
3.831932842731475830e-01,3.517963327831517439e+00
3.838335573673248291e-01,3.517888505135848831e+00
3.844738006591796875e-01,3.517808031919248180e+00
3.851140737533569336e-01,3.517722078736914781e+00
3.857543170452117920e-01,3.517630873527253232e+00
3.863945603370666504e-01,3.517534647433473438e+00
3.870348334312438965e-01,3.517433552827050391e+00
3.876750767230987549e-01,3.517327838928204997e+00
3.883153498172760010e-01,3.517217670908339144e+00
3.889555931091308594e-01,3.517103285621337783e+00
3.895958662033081055e-01,3.516984865813160610e+00
3.902361094951629639e-01,3.516862646077629773e+00
3.908763527870178223e-01,3.516736750099057396e+00
3.915166258811950684e-01,3.516607441570868353e+00
3.921568691730499268e-01,3.516474884899480458e+00
3.927971422672271729e-01,3.516339276707454609e+00
3.934373855590820312e-01,3.516200815934093171e+00
3.940776586532592773e-01,3.516059674515796374e+00
3.947179019451141357e-01,3.515916074905688138e+00
3.953581452369689941e-01,3.515770171732664373e+00
3.959984183311462402e-01,3.515622155614249067e+00
3.966386616230010986e-01,3.515472230963713418e+00
3.972789347171783447e-01,3.515320533792321456e+00
3.979191780090332031e-01,3.515167293738271859e+00
3.985594511032104492e-01,3.515012627126880673e+00
3.991996943950653076e-01,3.514856744226730889e+00
3.998399376869201660e-01,3.514699791938418194e+00
4.004802107810974121e-01,3.514541917822559647e+00
4.011204540729522705e-01,3.514383311586359859e+00
4.017607271671295166e-01,3.514224092785264819e+00
4.024009704589843750e-01,3.514064432750435785e+00
4.030412435531616211e-01,3.513904434915133379e+00
4.036814868450164795e-01,3.513744244990045118e+00
4.043217301368713379e-01,3.513584018137672516e+00
4.049620032310485840e-01,3.513423844652997730e+00
4.056022465229034424e-01,3.513263843943361664e+00
4.062425196170806885e-01,3.513104117917185576e+00
4.068827629089355469e-01,3.512944783612315547e+00
4.075230360031127930e-01,3.512785903021408807e+00
4.081632792949676514e-01,3.512627594221610750e+00
4.088035225868225098e-01,3.512469890795990146e+00
4.094437956809997559e-01,3.512312855635346232e+00
4.100840389728546143e-01,3.512156575472960895e+00
4.107243120670318604e-01,3.512001068440627094e+00
4.113645553588867188e-01,3.511846405235048874e+00
4.120048284530639648e-01,3.511692577488819911e+00
4.126450717449188232e-01,3.511539625113464069e+00
4.132853150367736816e-01,3.511387540935547058e+00
4.139255881309509277e-01,3.511236317074751589e+00
4.145658314228057861e-01,3.511086000527081197e+00
4.152061045169830322e-01,3.510936512846578150e+00
4.158463478088378906e-01,3.510787853645436662e+00
4.164866209030151367e-01,3.510639998887951307e+00
4.171268641948699951e-01,3.510492895335433960e+00
4.177671074867248535e-01,3.510346487771990098e+00
4.184073805809020996e-01,3.510200714403087563e+00
4.190476238727569580e-01,3.510055525038364266e+00
4.196878969669342041e-01,3.509910823972781202e+00
4.203281402587890625e-01,3.509766588406838750e+00
4.209684133529663086e-01,3.509622656706725241e+00
4.216086566448211670e-01,3.509479011124117420e+00
4.222488999366760254e-01,3.509335509366254158e+00
4.228891730308532715e-01,3.509192071626187293e+00
4.235294163227081299e-01,3.509048601102036091e+00
4.241696894168853760e-01,3.508904986688413885e+00
4.248099327087402344e-01,3.508761136232592115e+00
4.254502058029174805e-01,3.508616925000153319e+00
4.260904490947723389e-01,3.508472251428696786e+00
4.267306923866271973e-01,3.508327022511767979e+00
4.273709654808044434e-01,3.508181082107441728e+00
4.280112087726593018e-01,3.508034381205952013e+00
4.286514818668365479e-01,3.507886772510778073e+00
4.292917251586914062e-01,3.507738162215415123e+00
4.299319982528686523e-01,3.507588469896418815e+00
4.305722415447235107e-01,3.507437604373278006e+00
4.312124848365783691e-01,3.507285431680136956e+00
4.318527579307556152e-01,3.507131899205476522e+00
4.324930012226104736e-01,3.506976908441151952e+00
4.331332743167877197e-01,3.506820397542953494e+00
4.337735176086425781e-01,3.506662318449536464e+00
4.344137907028198242e-01,3.506502556370542756e+00
4.350540339946746826e-01,3.506341106863160917e+00
4.356943070888519287e-01,3.506177896153359175e+00
4.363345503807067871e-01,3.506012916168322668e+00
4.369747936725616455e-01,3.505846105956007541e+00
4.376150667667388916e-01,3.505677459859392719e+00
4.382553100585937500e-01,3.505506955150671899e+00
4.388955831527709961e-01,3.505334645992078002e+00
4.395358264446258545e-01,3.505160491516164711e+00
4.401760995388031006e-01,3.504984526823021085e+00
4.408163428306579590e-01,3.504806767564112135e+00
4.414565861225128174e-01,3.504627284172519452e+00
4.420968592166900635e-01,3.504446087303527246e+00
4.427371025085449219e-01,3.504263271091422105e+00
4.433773756027221680e-01,3.504078900314291367e+00
4.440176188945770264e-01,3.503893007725727760e+00
4.446578919887542725e-01,3.503705730566904819e+00
4.452981352806091309e-01,3.503517165439711256e+00
4.459383785724639893e-01,3.503327403355050329e+00
4.465786516666412354e-01,3.503136521915167112e+00
4.472188949584960938e-01,3.502944711235266073e+00
4.478591680526733398e-01,3.502752044701039402e+00
4.484994113445281982e-01,3.502558685184005594e+00
4.491396844387054443e-01,3.502364773871966541e+00
4.497799277305603027e-01,3.502170432405684597e+00
4.504201710224151611e-01,3.501975851436331943e+00
4.510604441165924072e-01,3.501781142555220327e+00
4.517006874084472656e-01,3.501586516735384791e+00
4.523409605026245117e-01,3.501392092363605268e+00
4.529812037944793701e-01,3.501198045766517275e+00
4.536214768886566162e-01,3.501004575824682608e+00
4.542617201805114746e-01,3.500811827168536450e+00
4.549019634723663330e-01,3.500619981713136042e+00
4.555422365665435791e-01,3.500429198069747727e+00
4.561824798583984375e-01,3.500239663671497858e+00
4.568227529525756836e-01,3.500051529127316652e+00
4.574629962444305420e-01,3.499864982566217364e+00
4.581032693386077881e-01,3.499680166338180243e+00
4.587435126304626465e-01,3.499497280441126179e+00
4.593837559223175049e-01,3.499316427962681164e+00
4.600240290164947510e-01,3.499137811939778686e+00
4.606642723083496094e-01,3.498961554972817023e+00
4.613045454025268555e-01,3.498787832771880879e+00
4.619447886943817139e-01,3.498616745989140853e+00
4.625850617885589600e-01,3.498448447052161292e+00
4.632253050804138184e-01,3.498283077281663545e+00
4.638655483722686768e-01,3.498120732985129600e+00
4.645058214664459229e-01,3.497961525667466987e+00
4.651460647583007812e-01,3.497805598033426833e+00
4.657863378524780273e-01,3.497653007168979755e+00
4.664265811443328857e-01,3.497503866038526255e+00
4.670668542385101318e-01,3.497358244535806016e+00
4.677070975303649902e-01,3.497216250834184414e+00
4.683473408222198486e-01,3.497077897979020911e+00
4.689876139163970947e-01,3.496943280287317712e+00
4.696278572082519531e-01,3.496812438954872704e+00
4.702681303024291992e-01,3.496685411329674587e+00
4.709083735942840576e-01,3.496562239705725883e+00
4.715486466884613037e-01,3.496442945835164906e+00
4.721888899803161621e-01,3.496327545938670234e+00
4.728291332721710205e-01,3.496216066339103534e+00
4.734694063663482666e-01,3.496108479110253242e+00
4.741096496582031250e-01,3.496004802942370038e+00
4.747499227523803711e-01,3.495905027020777212e+00
4.753901660442352295e-01,3.495809106749047324e+00
4.760304391384124756e-01,3.495717042088875459e+00
4.766706824302673340e-01,3.495628779640537864e+00
4.773109257221221924e-01,3.495544304255705725e+00
4.779511988162994385e-01,3.495463547287242179e+00
4.785914421081542969e-01,3.495386489673513175e+00
4.792317152023315430e-01,3.495313046220545949e+00
4.798719584941864014e-01,3.495243175187242812e+00
4.805122315883636475e-01,3.495176801958804980e+00
4.811524748802185059e-01,3.495113858887185287e+00
4.817927181720733643e-01,3.495054309558797812e+00
4.824329912662506104e-01,3.494998028285421832e+00
4.830732345581054688e-01,3.494944960951642532e+00
4.837135076522827148e-01,3.494895031333059787e+00
4.843537509441375732e-01,3.494848150715535340e+00
4.849940240383148193e-01,3.494804227858725465e+00
4.856342673301696777e-01,3.494763182360700604e+00
4.862745106220245361e-01,3.494724937360699890e+00
4.869147837162017822e-01,3.494689385955481953e+00
4.875550270080566406e-01,3.494656470028622675e+00
4.881953001022338867e-01,3.494626046581391421e+00
4.888355433940887451e-01,3.494598091860431577e+00
4.894758164882659912e-01,3.494572468221216699e+00
4.901160597801208496e-01,3.494549087387927688e+00
4.907563030719757080e-01,3.494527893533168061e+00
4.913965761661529541e-01,3.494508766690242574e+00
4.920368194580078125e-01,3.494491636416440450e+00
4.926770925521850586e-01,3.494476413183645214e+00
4.933173358440399170e-01,3.494463008105968882e+00
4.939576089382171631e-01,3.494451362001061767e+00
4.945978522300720215e-01,3.494441367651761610e+00
4.952380955219268799e-01,3.494432946904685089e+00
4.958783686161041260e-01,3.494426052154392615e+00
4.965186119079589844e-01,3.494420574886246023e+00
4.971588850021362305e-01,3.494416462161647807e+00
4.977991282939910889e-01,3.494413616068790418e+00
4.984394013881683350e-01,3.494412001293400571e+00
4.990796446800231934e-01,3.494411544775022360e+00
4.997198879718780518e-01,3.494412166725125335e+00
5.003601312637329102e-01,3.494413804530029921e+00
5.010004043579101562e-01,3.494416421742048584e+00
5.016406774520874023e-01,3.494419945835728569e+00
5.022809505462646484e-01,3.494424335170089435e+00
5.029211640357971191e-01,3.494429519494953063e+00
5.035614371299743652e-01,3.494435444105147059e+00
5.042017102241516113e-01,3.494442088961325688e+00
5.048419237136840820e-01,3.494449388526508216e+00
5.054821968078613281e-01,3.494457290369358482e+00
5.061224699020385742e-01,3.494465777808490436e+00
5.067627429962158203e-01,3.494474799134070331e+00
5.074029564857482910e-01,3.494484320291225465e+00
5.080432295799255371e-01,3.494494305015221514e+00
5.086835026741027832e-01,3.494504700627783400e+00
5.093237161636352539e-01,3.494515518263157094e+00
5.099639892578125000e-01,3.494526698838940071e+00
5.106042623519897461e-01,3.494538211459574661e+00
5.112445354461669922e-01,3.494550042356137531e+00
5.118847489356994629e-01,3.494562164156588491e+00
5.125250220298767090e-01,3.494574550950249936e+00
5.131652951240539551e-01,3.494587190202975258e+00
5.138055086135864258e-01,3.494600029080245918e+00
5.144457817077636719e-01,3.494613087714858679e+00
5.150860548019409180e-01,3.494626350465688258e+00
5.157263278961181641e-01,3.494639764789871705e+00
5.163665413856506348e-01,3.494653341405220104e+00
5.170068144798278809e-01,3.494667070742973003e+00
5.176470875740051270e-01,3.494680896729374986e+00
5.182873010635375977e-01,3.494694869329737497e+00
5.189275741577148438e-01,3.494708939504590717e+00
5.195678472518920898e-01,3.494723108206043705e+00
5.202081203460693359e-01,3.494737355140409285e+00
5.208483338356018066e-01,3.494751680337564004e+00
5.214886069297790527e-01,3.494766063698085290e+00
5.221288800239562988e-01,3.494780523457896138e+00
5.227690935134887695e-01,3.494795034396749323e+00
5.234093666076660156e-01,3.494809586240956278e+00
5.240496397018432617e-01,3.494824161280813080e+00
5.246899127960205078e-01,3.494838804564645685e+00
5.253301262855529785e-01,3.494853461344644696e+00
5.259703993797302246e-01,3.494868139507003146e+00
5.266106724739074707e-01,3.494882838625673394e+00
5.272508859634399414e-01,3.494897582686947501e+00
5.278911590576171875e-01,3.494912314831998046e+00
5.285314321517944336e-01,3.494927058186045876e+00
5.291717052459716797e-01,3.494941816428079218e+00
5.298119187355041504e-01,3.494956587443687646e+00
5.304521918296813965e-01,3.494971351632728762e+00
5.310924649238586426e-01,3.494986123881450801e+00
5.317326784133911133e-01,3.495000893383735541e+00
5.323729515075683594e-01,3.495015648362175931e+00
5.330132246017456055e-01,3.495030426088413300e+00
5.336534976959228516e-01,3.495045175164244178e+00
5.342937111854553223e-01,3.495059936078733998e+00
5.349339842796325684e-01,3.495074668886710256e+00
5.355742573738098145e-01,3.495089410694839138e+00
5.362144708633422852e-01,3.495104129480933075e+00
5.368547439575195312e-01,3.495118854121710861e+00
5.374950170516967773e-01,3.495133565745017989e+00
5.381352901458740234e-01,3.495148252547334078e+00
5.387755036354064941e-01,3.495162939022611326e+00
5.394157767295837402e-01,3.495177608448935658e+00
5.400560498237609863e-01,3.495192263556877066e+00
5.406962633132934570e-01,3.495206916533080133e+00
5.413365364074707031e-01,3.495221518617592338e+00
5.419768095016479492e-01,3.495236148751564187e+00
5.426170825958251953e-01,3.495250752966476693e+00
5.432572960853576660e-01,3.495265332383223011e+00
5.438975691795349121e-01,3.495279914603160343e+00
5.445378422737121582e-01,3.495294458885568556e+00
5.451780557632446289e-01,3.495309000299503310e+00
5.458183288574218750e-01,3.495323522069451627e+00
5.464586019515991211e-01,3.495338025808460536e+00
5.470988750457763672e-01,3.495352533582185117e+00
5.477390885353088379e-01,3.495367001163375065e+00
5.483793616294860840e-01,3.495381471521183947e+00
5.490196347236633301e-01,3.495395919301520493e+00
5.496598482131958008e-01,3.495410354774094230e+00
5.503001213073730469e-01,3.495424761274544601e+00
5.509403944015502930e-01,3.495439162995056748e+00
5.515806674957275391e-01,3.495453541560151312e+00
5.522208809852600098e-01,3.495467904159538897e+00
5.528611540794372559e-01,3.495482272859673945e+00
5.535014271736145020e-01,3.495496590028700723e+00
5.541416406631469727e-01,3.495510915584460143e+00
5.547819137573242188e-01,3.495525231244237752e+00
5.554221868515014648e-01,3.495539505138403058e+00
5.560624599456787109e-01,3.495553778639466813e+00
5.567026734352111816e-01,3.495568026092954028e+00
5.573429465293884277e-01,3.495582266984317954e+00
5.579832196235656738e-01,3.495596483144467914e+00
5.586234927177429199e-01,3.495610700752999289e+00
5.592637062072753906e-01,3.495624889691667736e+00
5.599039793014526367e-01,3.495639052874005337e+00
5.605442523956298828e-01,3.495653235292539129e+00
5.611844658851623535e-01,3.495667367536400505e+00
5.618247389793395996e-01,3.495681506837699182e+00
5.624650120735168457e-01,3.495695611181699025e+00
5.631052851676940918e-01,3.495709705015683788e+00
5.637454986572265625e-01,3.495723777702765656e+00
5.643857717514038086e-01,3.495737844245949688e+00
5.650260448455810547e-01,3.495751891877040052e+00
5.656662583351135254e-01,3.495765921194091241e+00
5.663065314292907715e-01,3.495779945293603141e+00
5.669468045234680176e-01,3.495793948286710418e+00
5.675870776176452637e-01,3.495807938150961025e+00
5.682272911071777344e-01,3.495821892526564501e+00
5.688675642013549805e-01,3.495835860982759780e+00
5.695078372955322266e-01,3.495849810779549038e+00
5.701480507850646973e-01,3.495863723138499690e+00
5.707883238792419434e-01,3.495877633732191292e+00
5.714285969734191895e-01,3.495891515742437505e+00
5.720688700675964355e-01,3.495905408764687472e+00
5.727090835571289062e-01,3.495919271983261467e+00
5.733493566513061523e-01,3.495933111833720908e+00
5.739896297454833984e-01,3.495946942957108838e+00
5.746298432350158691e-01,3.495960765978267215e+00
5.752701163291931152e-01,3.495974574783879518e+00
5.759103894233703613e-01,3.495988345746916082e+00
5.765506625175476074e-01,3.496002123972451248e+00
5.771908760070800781e-01,3.496015889204730165e+00
5.778311491012573242e-01,3.496029624457426266e+00
5.784714221954345703e-01,3.496043356376827838e+00
5.791116356849670410e-01,3.496057069973577569e+00
5.797519087791442871e-01,3.496070760508411812e+00
5.803921818733215332e-01,3.496084457546461799e+00
5.810324549674987793e-01,3.496098103856207118e+00
5.816726684570312500e-01,3.496111778266124404e+00
5.823129415512084961e-01,3.496125396450467715e+00
5.829532146453857422e-01,3.496139017759777090e+00
5.835934281349182129e-01,3.496152641139993023e+00
5.842337012290954590e-01,3.496166223236452986e+00
5.848739743232727051e-01,3.496179808769773079e+00
5.855142474174499512e-01,3.496193366833437732e+00
5.861544609069824219e-01,3.496206915076776056e+00
5.867947340011596680e-01,3.496220447468675108e+00
5.874350070953369141e-01,3.496233960845666289e+00
5.880752205848693848e-01,3.496247468763653998e+00
5.887154936790466309e-01,3.496260965465820547e+00
5.893557667732238770e-01,3.496274425511577633e+00
5.899960398674011230e-01,3.496287902615834664e+00
5.906362533569335938e-01,3.496301358186137076e+00
5.912765264511108398e-01,3.496314780180603599e+00
5.919167995452880859e-01,3.496328202381529415e+00
5.925570130348205566e-01,3.496341600951681006e+00
5.931972861289978027e-01,3.496354996348825406e+00
5.938375592231750488e-01,3.496368372439507155e+00
5.944778323173522949e-01,3.496381731014269079e+00
5.951180458068847656e-01,3.496395068696410036e+00
5.957583189010620117e-01,3.496408406262869306e+00
5.963985919952392578e-01,3.496421724739527725e+00
5.970388054847717285e-01,3.496435045782467554e+00
5.976790785789489746e-01,3.496448325781743804e+00
5.983193516731262207e-01,3.496461598201553223e+00
5.989596247673034668e-01,3.496474864762025625e+00
5.995998382568359375e-01,3.496488109574435121e+00
6.002401113510131836e-01,3.496501357057387960e+00
6.008803844451904297e-01,3.496514555741878194e+00
6.015205979347229004e-01,3.496527775231353274e+00
6.021608710289001465e-01,3.496540964055276035e+00
6.028011441230773926e-01,3.496554132244981794e+00
6.034414172172546387e-01,3.496567300659658706e+00
6.040816307067871094e-01,3.496580448390791851e+00
6.047219038009643555e-01,3.496593590672298468e+00
6.053621768951416016e-01,3.496606726840520096e+00
6.060023903846740723e-01,3.496619838288832938e+00
6.066426634788513184e-01,3.496632915550311083e+00
6.072829365730285645e-01,3.496645999296529972e+00
6.079232096672058105e-01,3.496659074942417345e+00
6.085634231567382812e-01,3.496672131898305835e+00
6.092036962509155273e-01,3.496685168184801906e+00
6.098439693450927734e-01,3.496698194079701061e+00
6.104841828346252441e-01,3.496711208828837236e+00
6.111244559288024902e-01,3.496724214403907460e+00
6.117647290229797363e-01,3.496737198755577758e+00
6.124050021171569824e-01,3.496750185135596212e+00
6.130452156066894531e-01,3.496763141588024482e+00
6.136854887008666992e-01,3.496776076086719698e+00
6.143257617950439453e-01,3.496789013300091842e+00
6.149659752845764160e-01,3.496801930046911533e+00
6.156062483787536621e-01,3.496814851710011496e+00
6.162465214729309082e-01,3.496827739657668577e+00
6.168867945671081543e-01,3.496840619518836846e+00
6.175270080566406250e-01,3.496853490921210117e+00
6.181672811508178711e-01,3.496866348587749584e+00
6.188075542449951172e-01,3.496879184076678637e+00
6.194477677345275879e-01,3.496892011830614599e+00
6.200880408287048340e-01,3.496904825903553338e+00
6.207283139228820801e-01,3.496917621599696879e+00
6.213685870170593262e-01,3.496930413062917076e+00
6.220088005065917969e-01,3.496943205358518103e+00
6.226490736007690430e-01,3.496955960601184188e+00
6.232893466949462891e-01,3.496968710981810169e+00
6.239295601844787598e-01,3.496981436924316178e+00
6.245698332786560059e-01,3.496994167071803439e+00
6.252101063728332520e-01,3.497006878703947663e+00
6.258503794670104980e-01,3.497019579746163842e+00
6.264905929565429688e-01,3.497032258586840747e+00
6.271308660507202148e-01,3.497044928998182201e+00
6.277711391448974609e-01,3.497057600011448386e+00
6.284113526344299316e-01,3.497070221785144817e+00
6.290516257286071777e-01,3.497082877050722072e+00
6.296918988227844238e-01,3.497095503965108598e+00
6.303321719169616699e-01,3.497108099959880256e+00
6.309723854064941406e-01,3.497120714106267680e+00
6.316126585006713867e-01,3.497133281199827248e+00
6.322529315948486328e-01,3.497145850207843409e+00
6.328931450843811035e-01,3.497158419561280152e+00
6.335334181785583496e-01,3.497170961686153490e+00
6.341736912727355957e-01,3.497183486813404851e+00
6.348139643669128418e-01,3.497196013671006298e+00
6.354541778564453125e-01,3.497208513749521686e+00
6.360944509506225586e-01,3.497221005858921039e+00
6.367347240447998047e-01,3.497233509428008702e+00
6.373749375343322754e-01,3.497245977616437074e+00
6.380152106285095215e-01,3.497258432161840513e+00
6.386554837226867676e-01,3.497270876398926198e+00
6.392957568168640137e-01,3.497283309943040486e+00
6.399359703063964844e-01,3.497295725064859973e+00
6.405762434005737305e-01,3.497308143174011175e+00
6.412165164947509766e-01,3.497320541894273660e+00
6.418567299842834473e-01,3.497332929890922593e+00
6.424970030784606934e-01,3.497345302184545091e+00
6.431372761726379395e-01,3.497357668767619110e+00
6.437775492668151855e-01,3.497370013612341566e+00
6.444177627563476562e-01,3.497382346392152286e+00
6.450580358505249023e-01,3.497394658018579072e+00
6.456983089447021484e-01,3.497406982364097416e+00
6.463385224342346191e-01,3.497419284876749135e+00
6.469787955284118652e-01,3.497431570721249994e+00
6.476190686225891113e-01,3.497443858777669945e+00
6.482593417167663574e-01,3.497456119162304145e+00
6.488995552062988281e-01,3.497468376335783002e+00
6.495398283004760742e-01,3.497480615976326312e+00
6.501801013946533203e-01,3.497492869890479028e+00
6.508203148841857910e-01,3.497505071686249245e+00
6.514605879783630371e-01,3.497517278351287118e+00
6.521008610725402832e-01,3.497529474629773816e+00
6.527411341667175293e-01,3.497541667308714075e+00
6.533813476562500000e-01,3.497553838502771129e+00
6.540216207504272461e-01,3.497566007471062832e+00
6.546618938446044922e-01,3.497578155315778758e+00
6.553021073341369629e-01,3.497590294906677499e+00
6.559423804283142090e-01,3.497602427390684277e+00
6.565826535224914551e-01,3.497614543430515255e+00
6.572229266166687012e-01,3.497626633028878107e+00
6.578631401062011719e-01,3.497638739718797574e+00
6.585034132003784180e-01,3.497650827308511179e+00
6.591436862945556641e-01,3.497662881542452862e+00
6.597838997840881348e-01,3.497674956188465689e+00
6.604241728782653809e-01,3.497687003735920896e+00
6.610644459724426270e-01,3.497699042930418223e+00
6.617047190666198730e-01,3.497711072010291744e+00
6.623449325561523438e-01,3.497723081936867651e+00
6.629852056503295898e-01,3.497735098912103435e+00
6.636254787445068359e-01,3.497747071406636099e+00
6.642656922340393066e-01,3.497759068265706262e+00
6.649059653282165527e-01,3.497771050570026574e+00
6.655462384223937988e-01,3.497783011837351630e+00
6.661865115165710449e-01,3.497794960371904960e+00
6.668267250061035156e-01,3.497806905502240049e+00
6.674669981002807617e-01,3.497818836969033285e+00
6.681072711944580078e-01,3.497830757897173903e+00
6.687474846839904785e-01,3.497842661949801091e+00
6.693877577781677246e-01,3.497854564450222803e+00
6.700280308723449707e-01,3.497866456481403930e+00
6.706683039665222168e-01,3.497878325011713585e+00
6.713085174560546875e-01,3.497890204536028946e+00
6.719487905502319336e-01,3.497902045570261187e+00
6.725890636444091797e-01,3.497913919418549344e+00
6.732292771339416504e-01,3.497925734576759815e+00
6.738695502281188965e-01,3.497937557988112456e+00
6.745098233222961426e-01,3.497949380875672531e+00
6.751500964164733887e-01,3.497961182138427993e+00
6.757903099060058594e-01,3.497972976064375850e+00
6.764305830001831055e-01,3.497984749292392337e+00
6.770708560943603516e-01,3.497996535131452145e+00
6.777110695838928223e-01,3.498008288504205865e+00
6.783513426780700684e-01,3.498020046501639335e+00
6.789916157722473145e-01,3.498031779127508401e+00
6.796318888664245605e-01,3.498043514462056081e+00
6.802721023559570312e-01,3.498055230730217957e+00
6.809123754501342773e-01,3.498066939697738853e+00
6.815526485443115234e-01,3.498078623293237044e+00
6.821928620338439941e-01,3.498090317607273736e+00
6.828331351280212402e-01,3.498102003222578915e+00
6.834734082221984863e-01,3.498113659729739755e+00
6.841136813163757324e-01,3.498125307176302545e+00
6.847538948059082031e-01,3.498136951341569212e+00
6.853941679000854492e-01,3.498148594882064089e+00
6.860344409942626953e-01,3.498160216596975403e+00
6.866746544837951660e-01,3.498171824240166927e+00
6.873149275779724121e-01,3.498183426645267602e+00
6.879552006721496582e-01,3.498195025725260976e+00
6.885954737663269043e-01,3.498206591509114283e+00
6.892356872558593750e-01,3.498218155107863048e+00
6.898759603500366211e-01,3.498229716335482742e+00
6.905162334442138672e-01,3.498241257171446073e+00
6.911564469337463379e-01,3.498252788112560907e+00
6.917967200279235840e-01,3.498264308014778390e+00
6.924369931221008301e-01,3.498275826109924491e+00
6.930772662162780762e-01,3.498287315433438849e+00
6.937174797058105469e-01,3.498298800204433512e+00
6.943577527999877930e-01,3.498310293714520736e+00
6.949980258941650391e-01,3.498321754750599588e+00
6.956382393836975098e-01,3.498333188338763833e+00
6.962785124778747559e-01,3.498344630973169611e+00
6.969187855720520020e-01,3.498356059036286325e+00
6.975590586662292480e-01,3.498367492364381270e+00
6.981992721557617188e-01,3.498378893636754583e+00
6.988395452499389648e-01,3.498390296560503820e+00
6.994798183441162109e-01,3.498401681062717650e+00
7.001200318336486816e-01,3.498413063498415632e+00
7.007603049278259277e-01,3.498424418695166516e+00
7.014005780220031738e-01,3.498435743471039139e+00
7.020408511161804199e-01,3.498447091840009016e+00
7.026810646057128906e-01,3.498458429261368963e+00
7.033213376998901367e-01,3.498469762854591991e+00
7.039616107940673828e-01,3.498481058825822387e+00
7.046018242835998535e-01,3.498492364128260590e+00
7.052420973777770996e-01,3.498503659278144440e+00
7.058823704719543457e-01,3.498514937932495350e+00
7.065226435661315918e-01,3.498526208459154851e+00
7.071628570556640625e-01,3.498537483491953815e+00
7.078031301498413086e-01,3.498548728121950724e+00
7.084434032440185547e-01,3.498559997023709567e+00
7.090836167335510254e-01,3.498571233547453030e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431342703e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827010868e+00
7.154862284660339355e-01,3.498683712834538273e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_7.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307415e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339650739e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431342703e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605052e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023709567e+00
-7.078031301498413086e-01,3.498548728121950724e+00
-7.071628570556640625e-01,3.498537483491953815e+00
-7.065226435661315918e-01,3.498526208459154851e+00
-7.058823704719543457e-01,3.498514937932495350e+00
-7.052420973777770996e-01,3.498503659278144884e+00
-7.046018242835998535e-01,3.498492364128261478e+00
-7.039616107940673828e-01,3.498481058825822387e+00
-7.033213376998901367e-01,3.498469762854591991e+00
-7.026810646057128906e-01,3.498458429261368963e+00
-7.020408511161804199e-01,3.498447091840009016e+00
-7.014005780220031738e-01,3.498435743471039139e+00
-7.007603049278259277e-01,3.498424418695166072e+00
-7.001200318336486816e-01,3.498413063498415632e+00
-6.994798183441162109e-01,3.498401681062717650e+00
-6.988395452499389648e-01,3.498390296560504265e+00
-6.981992721557617188e-01,3.498378893636754583e+00
-6.975590586662292480e-01,3.498367492364381270e+00
-6.969187855720520020e-01,3.498356059036286325e+00
-6.962785124778747559e-01,3.498344630973169611e+00
-6.956382393836975098e-01,3.498333188338763833e+00
-6.949980258941650391e-01,3.498321754750599588e+00
-6.943577527999877930e-01,3.498310293714520292e+00
-6.937174797058105469e-01,3.498298800204432624e+00
-6.930772662162780762e-01,3.498287315433438849e+00
-6.924369931221008301e-01,3.498275826109924491e+00
-6.917967200279235840e-01,3.498264308014777946e+00
-6.911564469337463379e-01,3.498252788112560907e+00
-6.905162334442138672e-01,3.498241257171445628e+00
-6.898759603500366211e-01,3.498229716335483186e+00
-6.892356872558593750e-01,3.498218155107863048e+00
-6.885954737663269043e-01,3.498206591509114283e+00
-6.879552006721496582e-01,3.498195025725260976e+00
-6.873149275779724121e-01,3.498183426645267602e+00
-6.866746544837951660e-01,3.498171824240166927e+00
-6.860344409942626953e-01,3.498160216596974958e+00
-6.853941679000854492e-01,3.498148594882064089e+00
-6.847538948059082031e-01,3.498136951341569212e+00
-6.841136813163757324e-01,3.498125307176302545e+00
-6.834734082221984863e-01,3.498113659729739311e+00
-6.828331351280212402e-01,3.498102003222578471e+00
-6.821928620338439941e-01,3.498090317607273292e+00
-6.815526485443115234e-01,3.498078623293237044e+00
-6.809123754501342773e-01,3.498066939697738853e+00
-6.802721023559570312e-01,3.498055230730217957e+00
-6.796318888664245605e-01,3.498043514462056081e+00
-6.789916157722473145e-01,3.498031779127508401e+00
-6.783513426780700684e-01,3.498020046501638891e+00
-6.777110695838928223e-01,3.498008288504205865e+00
-6.770708560943603516e-01,3.497996535131452589e+00
-6.764305830001831055e-01,3.497984749292392337e+00
-6.757903099060058594e-01,3.497972976064375850e+00
-6.751500964164733887e-01,3.497961182138427993e+00
-6.745098233222961426e-01,3.497949380875672531e+00
-6.738695502281188965e-01,3.497937557988112456e+00
-6.732292771339416504e-01,3.497925734576759815e+00
-6.725890636444091797e-01,3.497913919418549344e+00
-6.719487905502319336e-01,3.497902045570261187e+00
-6.713085174560546875e-01,3.497890204536029390e+00
-6.706683039665222168e-01,3.497878325011713585e+00
-6.700280308723449707e-01,3.497866456481403485e+00
-6.693877577781677246e-01,3.497854564450222803e+00
-6.687474846839904785e-01,3.497842661949801091e+00
-6.681072711944580078e-01,3.497830757897173459e+00
-6.674669981002807617e-01,3.497818836969033285e+00
-6.668267250061035156e-01,3.497806905502240049e+00
-6.661865115165710449e-01,3.497794960371904960e+00
-6.655462384223937988e-01,3.497783011837351630e+00
-6.649059653282165527e-01,3.497771050570026574e+00
-6.642656922340393066e-01,3.497759068265706262e+00
-6.636254787445068359e-01,3.497747071406636099e+00
-6.629852056503295898e-01,3.497735098912103435e+00
-6.623449325561523438e-01,3.497723081936867651e+00
-6.617047190666198730e-01,3.497711072010291744e+00
-6.610644459724426270e-01,3.497699042930418223e+00
-6.604241728782653809e-01,3.497687003735921341e+00
-6.597838997840881348e-01,3.497674956188465689e+00
-6.591436862945556641e-01,3.497662881542452862e+00
-6.585034132003784180e-01,3.497650827308511623e+00
-6.578631401062011719e-01,3.497638739718797574e+00
-6.572229266166687012e-01,3.497626633028878551e+00
-6.565826535224914551e-01,3.497614543430515699e+00
-6.559423804283142090e-01,3.497602427390684277e+00
-6.553021073341369629e-01,3.497590294906677499e+00
-6.546618938446044922e-01,3.497578155315779203e+00
-6.540216207504272461e-01,3.497566007471062832e+00
-6.533813476562500000e-01,3.497553838502771129e+00
-6.527411341667175293e-01,3.497541667308714075e+00
-6.521008610725402832e-01,3.497529474629773816e+00
-6.514605879783630371e-01,3.497517278351287118e+00
-6.508203148841857910e-01,3.497505071686249245e+00
-6.501801013946533203e-01,3.497492869890479028e+00
-6.495398283004760742e-01,3.497480615976326312e+00
-6.488995552062988281e-01,3.497468376335783002e+00
-6.482593417167663574e-01,3.497456119162304589e+00
-6.476190686225891113e-01,3.497443858777669945e+00
-6.469787955284118652e-01,3.497431570721249994e+00
-6.463385224342346191e-01,3.497419284876749135e+00
-6.456983089447021484e-01,3.497406982364097416e+00
-6.450580358505249023e-01,3.497394658018578628e+00
-6.444177627563476562e-01,3.497382346392152286e+00
-6.437775492668151855e-01,3.497370013612341566e+00
-6.431372761726379395e-01,3.497357668767619110e+00
-6.424970030784606934e-01,3.497345302184545091e+00
-6.418567299842834473e-01,3.497332929890922593e+00
-6.412165164947509766e-01,3.497320541894273660e+00
-6.405762434005737305e-01,3.497308143174010731e+00
-6.399359703063964844e-01,3.497295725064859973e+00
-6.392957568168640137e-01,3.497283309943040486e+00
-6.386554837226867676e-01,3.497270876398926198e+00
-6.380152106285095215e-01,3.497258432161840513e+00
-6.373749375343322754e-01,3.497245977616437074e+00
-6.367347240447998047e-01,3.497233509428008702e+00
-6.360944509506225586e-01,3.497221005858921039e+00
-6.354541778564453125e-01,3.497208513749521686e+00
-6.348139643669128418e-01,3.497196013671006298e+00
-6.341736912727355957e-01,3.497183486813404851e+00
-6.335334181785583496e-01,3.497170961686153490e+00
-6.328931450843811035e-01,3.497158419561280152e+00
-6.322529315948486328e-01,3.497145850207843409e+00
-6.316126585006713867e-01,3.497133281199827248e+00
-6.309723854064941406e-01,3.497120714106267680e+00
-6.303321719169616699e-01,3.497108099959880256e+00
-6.296918988227844238e-01,3.497095503965108598e+00
-6.290516257286071777e-01,3.497082877050722072e+00
-6.284113526344299316e-01,3.497070221785144373e+00
-6.277711391448974609e-01,3.497057600011448386e+00
-6.271308660507202148e-01,3.497044928998182201e+00
-6.264905929565429688e-01,3.497032258586840747e+00
-6.258503794670104980e-01,3.497019579746163842e+00
-6.252101063728332520e-01,3.497006878703947663e+00
-6.245698332786560059e-01,3.496994167071803439e+00
-6.239295601844787598e-01,3.496981436924316178e+00
-6.232893466949462891e-01,3.496968710981810169e+00
-6.226490736007690430e-01,3.496955960601184188e+00
-6.220088005065917969e-01,3.496943205358518547e+00
-6.213685870170593262e-01,3.496930413062917076e+00
-6.207283139228820801e-01,3.496917621599696879e+00
-6.200880408287048340e-01,3.496904825903553338e+00
-6.194477677345275879e-01,3.496892011830614599e+00
-6.188075542449951172e-01,3.496879184076679081e+00
-6.181672811508178711e-01,3.496866348587749584e+00
-6.175270080566406250e-01,3.496853490921210117e+00
-6.168867945671081543e-01,3.496840619518836846e+00
-6.162465214729309082e-01,3.496827739657668577e+00
-6.156062483787536621e-01,3.496814851710011496e+00
-6.149659752845764160e-01,3.496801930046911089e+00
-6.143257617950439453e-01,3.496789013300091398e+00
-6.136854887008666992e-01,3.496776076086719698e+00
-6.130452156066894531e-01,3.496763141588024038e+00
-6.124050021171569824e-01,3.496750185135596212e+00
-6.117647290229797363e-01,3.496737198755577314e+00
-6.111244559288024902e-01,3.496724214403907016e+00
-6.104841828346252441e-01,3.496711208828836348e+00
-6.098439693450927734e-01,3.496698194079700173e+00
-6.092036962509155273e-01,3.496685168184801462e+00
-6.085634231567382812e-01,3.496672131898304947e+00
-6.079232096672058105e-01,3.496659074942416456e+00
-6.072829365730285645e-01,3.496645999296528640e+00
-6.066426634788513184e-01,3.496632915550309306e+00
-6.060023903846740723e-01,3.496619838288831161e+00
-6.053621768951416016e-01,3.496606726840517876e+00
-6.047219038009643555e-01,3.496593590672295360e+00
-6.040816307067871094e-01,3.496580448390788298e+00
-6.034414172172546387e-01,3.496567300659654265e+00
-6.028011441230773926e-01,3.496554132244976021e+00
-6.021608710289001465e-01,3.496540964055268930e+00
-6.015205979347229004e-01,3.496527775231344837e+00
-6.008803844451904297e-01,3.496514555741867092e+00
-6.002401113510131836e-01,3.496501357057374193e+00
-5.995998382568359375e-01,3.496488109574418246e+00
-5.989596247673034668e-01,3.496474864762005641e+00
-5.983193516731262207e-01,3.496461598201528354e+00
-5.976790785789489746e-01,3.496448325781712718e+00
-5.970388054847717285e-01,3.496435045782429363e+00
-5.963985919952392578e-01,3.496421724739480652e+00
-5.957583189010620117e-01,3.496408406262811575e+00
-5.951180458068847656e-01,3.496395068696339425e+00
-5.944778323173522949e-01,3.496381731014182037e+00
-5.938375592231750488e-01,3.496368372439401018e+00
-5.931972861289978027e-01,3.496354996348694399e+00
-5.925570130348205566e-01,3.496341600951520689e+00
-5.919167995452880859e-01,3.496328202381333128e+00
-5.912765264511108398e-01,3.496314780180362902e+00
-5.906362533569335938e-01,3.496301358185842645e+00
-5.899960398674011230e-01,3.496287902615474508e+00
-5.893557667732238770e-01,3.496274425511137096e+00
-5.887154936790466309e-01,3.496260965465284087e+00
-5.880752205848693848e-01,3.496247468762999411e+00
-5.874350070953369141e-01,3.496233960844867816e+00
-5.867947340011596680e-01,3.496220447467702996e+00
-5.861544609069824219e-01,3.496206915075593002e+00
-5.855142474174499512e-01,3.496193366831998439e+00
-5.848739743232727051e-01,3.496179808768024699e+00
-5.842337012290954590e-01,3.496166223234330239e+00
-5.835934281349182129e-01,3.496152641137417305e+00
-5.829532146453857422e-01,3.496139017756654255e+00
-5.823129415512084961e-01,3.496125396446684519e+00
-5.816726684570312500e-01,3.496111778261544956e+00
-5.810324549674987793e-01,3.496098103850667549e+00
-5.803921818733215332e-01,3.496084457539766266e+00
-5.797519087791442871e-01,3.496070760500325836e+00
-5.791116356849670410e-01,3.496057069963819597e+00
-5.784714221954345703e-01,3.496043356365062582e+00
-5.778311491012573242e-01,3.496029624443250938e+00
-5.771908760070800781e-01,3.496015889187664705e+00
-5.765506625175476074e-01,3.496002123951923668e+00
-5.759103894233703613e-01,3.495988345722242485e+00
-5.752701163291931152e-01,3.495974574754247222e+00
-5.746298432350158691e-01,3.495960765942707216e+00
-5.739896297454833984e-01,3.495946942914471389e+00
-5.733493566513061523e-01,3.495933111782638214e+00
-5.727090835571289062e-01,3.495919271922109051e+00
-5.720688700675964355e-01,3.495905408691542426e+00
-5.714285969734191895e-01,3.495891515655017212e+00
-5.707883238792419434e-01,3.495877633627795245e+00
-5.701480507850646973e-01,3.495863723013933999e+00
-5.695078372955322266e-01,3.495849810631040278e+00
-5.688675642013549805e-01,3.495835860805849737e+00
-5.682272911071777344e-01,3.495821892315996493e+00
-5.675870776176452637e-01,3.495807937900541784e+00
-5.669468045234680176e-01,3.495793947989140893e+00
-5.663065314292907715e-01,3.495779944940299089e+00
-5.656662583351135254e-01,3.495765920774965174e+00
-5.650260448455810547e-01,3.495751891380251219e+00
-5.643857717514038086e-01,3.495737843657590993e+00
-5.637454986572265625e-01,3.495723777006544353e+00
-5.631052851676940918e-01,3.495709704192530687e+00
-5.624650120735168457e-01,3.495695610209277326e+00
-5.618247389793395996e-01,3.495681505689911095e+00
-5.611844658851623535e-01,3.495667366182767299e+00
-5.605442523956298828e-01,3.495653233697520346e+00
-5.599039793014526367e-01,3.495639050996122599e+00
-5.592637062072753906e-01,3.495624887482637888e+00
-5.586234927177429199e-01,3.495610698156675689e+00
-5.579832196235656738e-01,3.495596480095511716e+00
-5.573429465293884277e-01,3.495582263406872947e+00
-5.567026734352111816e-01,3.495568021899011057e+00
-5.560624599456787109e-01,3.495553773727064772e+00
-5.554221868515014648e-01,3.495539499389318294e+00
-5.547819137573242188e-01,3.495525224521747187e+00
-5.541416406631469727e-01,3.495510907730513317e+00
-5.535014271736145020e-01,3.495496580860892433e+00
-5.528611540794372559e-01,3.495482262167288745e+00
-5.522208809852600098e-01,3.495467891699809648e+00
-5.515806674957275391e-01,3.495453527053695719e+00
-5.509403944015502930e-01,3.495439146120041585e+00
-5.503001213073730469e-01,3.495424741661234513e+00
-5.496598482131958008e-01,3.495410331997896414e+00
-5.490196347236633301e-01,3.495395892875708288e+00
-5.483793616294860840e-01,3.495381440887107338e+00
-5.477390885353088379e-01,3.495366965681776961e+00
-5.470988750457763672e-01,3.495352492522222132e+00
-5.464586019515991211e-01,3.495337978333853179e+00
-5.458183288574218750e-01,3.495323467225819769e+00
-5.451780557632446289e-01,3.495308936998219096e+00
-5.445378422737121582e-01,3.495294385887015132e+00
-5.438975691795349121e-01,3.495279830494030904e+00
-5.432572960853576660e-01,3.495265235557095451e+00
-5.426170825958251953e-01,3.495250641599235486e+00
-5.419768095016479492e-01,3.495236020769591612e+00
-5.413365364074707031e-01,3.495221371670740318e+00
-5.406962633132934570e-01,3.495206747958447213e+00
-5.400560498237609863e-01,3.495192070342713286e+00
-5.394157767295837402e-01,3.495177387184509765e+00
-5.387755036354064941e-01,3.495162685857423401e+00
-5.381352901458740234e-01,3.495147963138953706e+00
-5.374950170516967773e-01,3.495133235190095000e+00
-5.368547439575195312e-01,3.495118476900379800e+00
-5.362144708633422852e-01,3.495103699381714168e+00
-5.355742573738098145e-01,3.495088920740412775e+00
-5.349339842796325684e-01,3.495074111228776204e+00
-5.342937111854553223e-01,3.495059301916967343e+00
-5.336534976959228516e-01,3.495044454642522780e+00
-5.330132246017456055e-01,3.495029608152542266e+00
-5.323729515075683594e-01,3.495014720654049167e+00
-5.317326784133911133e-01,3.494999842090892983e+00
-5.310924649238586426e-01,3.494984933596305687e+00
-5.304521918296813965e-01,3.494970005140946689e+00
-5.298119187355041504e-01,3.494955065576849762e+00
-5.291717052459716797e-01,3.494940097866166440e+00
-5.285314321517944336e-01,3.494925119180034123e+00
-5.278911590576171875e-01,3.494910129014206390e+00
-5.272508859634399414e-01,3.494895120792991250e+00
-5.266106724739074707e-01,3.494880068235928672e+00
-5.259703993797302246e-01,3.494865024649557395e+00
-5.253301262855529785e-01,3.494849962240586638e+00
-5.246899127960205078e-01,3.494834877281943086e+00
-5.240496397018432617e-01,3.494819757214575606e+00
-5.234093666076660156e-01,3.494804651808917750e+00
-5.227690935134887695e-01,3.494789510539539901e+00
-5.221288800239562988e-01,3.494774345212198874e+00
-5.214886069297790527e-01,3.494759159472614396e+00
-5.208483338356018066e-01,3.494743971531491411e+00
-5.202081203460693359e-01,3.494728755554969091e+00
-5.195678472518920898e-01,3.494713523137293443e+00
-5.189275741577148438e-01,3.494698265279942984e+00
-5.182873010635375977e-01,3.494682992496332297e+00
-5.176470875740051270e-01,3.494667693373806117e+00
-5.170068144798278809e-01,3.494652405261663652e+00
-5.163665413856506348e-01,3.494637065986827107e+00
-5.157263278961181641e-01,3.494621718480202865e+00
-5.150860548019409180e-01,3.494606357673680108e+00
-5.144457817077636719e-01,3.494590957619621463e+00
-5.138055086135864258e-01,3.494575554317033372e+00
-5.131652951240539551e-01,3.494560145947823937e+00
-5.125250220298767090e-01,3.494544692914651307e+00
-5.118847489356994629e-01,3.494529227953502293e+00
-5.112445354461669922e-01,3.494513742220023644e+00
-5.106042623519897461e-01,3.494498237833469467e+00
-5.099639892578125000e-01,3.494482717784482162e+00
-5.093237161636352539e-01,3.494467169549973384e+00
-5.086835026741027832e-01,3.494451596529563275e+00
-5.080432295799255371e-01,3.494436027266045741e+00
-5.074029564857482910e-01,3.494420419560448465e+00
-5.067627429962158203e-01,3.494404793420660571e+00
-5.061224699020385742e-01,3.494389148674197809e+00
-5.054821968078613281e-01,3.494373482768746264e+00
-5.048419237136840820e-01,3.494357808152565248e+00
-5.042017102241516113e-01,3.494342100957531727e+00
-5.035614371299743652e-01,3.494326368599251609e+00
-5.029211640357971191e-01,3.494310631752928664e+00
-5.022809505462646484e-01,3.494294863543430107e+00
-5.016406774520874023e-01,3.494279066577258064e+00
-5.010004043579101562e-01,3.494263259648925146e+00
-5.003601312637329102e-01,3.494247429673351668e+00
-4.997198879718780518e-01,3.494231592754690308e+00
-4.990796446800231934e-01,3.494215725425944719e+00
-4.984394013881683350e-01,3.494199828511099781e+00
-4.977991282939910889e-01,3.494183916953326197e+00
-4.971588850021362305e-01,3.494167999176123196e+00
-4.965186119079589844e-01,3.494152040080003907e+00
-4.958783686161041260e-01,3.494136068649785543e+00
-4.952380955219268799e-01,3.494120062928208537e+00
-4.945978522300720215e-01,3.494104058398852519e+00
-4.939576089382171631e-01,3.494088024700380046e+00
-4.933173358440399170e-01,3.494071959631568358e+00
-4.926770925521850586e-01,3.494055892186636036e+00
-4.920368194580078125e-01,3.494039796357574446e+00
-4.913965761661529541e-01,3.494023679922181991e+00
-4.907563030719757080e-01,3.494007543938580262e+00
-4.901160597801208496e-01,3.493991375619478923e+00
-4.894758164882659912e-01,3.493975205677609885e+00
-4.888355433940887451e-01,3.493958999431325374e+00
-4.881953001022338867e-01,3.493942759863811531e+00
-4.875550270080566406e-01,3.493926531383270806e+00
-4.869147837162017822e-01,3.493910252001069416e+00
-4.862745106220245361e-01,3.493893971017866029e+00
-4.856342673301696777e-01,3.493877662148859642e+00
-4.849940240383148193e-01,3.493861341544981514e+00
-4.843537509441375732e-01,3.493844995622324312e+00
-4.837135076522827148e-01,3.493828624319452736e+00
-4.830732345581054688e-01,3.493812228383864849e+00
-4.824329912662506104e-01,3.493795819997399743e+00
-4.817927181720733643e-01,3.493779388757793036e+00
-4.811524748802185059e-01,3.493762917660701461e+00
-4.805122315883636475e-01,3.493746454204597285e+00
-4.798719584941864014e-01,3.493729959633719684e+00
-4.792317152023315430e-01,3.493713441054042246e+00
-4.785914421081542969e-01,3.493696901986160341e+00
-4.779511988162994385e-01,3.493680332486988505e+00
-4.773109257221221924e-01,3.493663754823953305e+00
-4.766706824302673340e-01,3.493647147570116296e+00
-4.760304391384124756e-01,3.493630530619034946e+00
-4.753901660442352295e-01,3.493613875665958268e+00
-4.747499227523803711e-01,3.493597214095772063e+00
-4.741096496582031250e-01,3.493580509373604759e+00
-4.734694063663482666e-01,3.493563797875872012e+00
-4.728291332721710205e-01,3.493547066959590275e+00
-4.721888899803161621e-01,3.493530304142994147e+00
-4.715486466884613037e-01,3.493513534213108951e+00
-4.709083735942840576e-01,3.493496734255890690e+00
-4.702681303024291992e-01,3.493479918548369145e+00
-4.696278572082519531e-01,3.493463077961259877e+00
-4.689876139163970947e-01,3.493446217237116347e+00
-4.683473408222198486e-01,3.493429327255215711e+00
-4.677070975303649902e-01,3.493412431318708045e+00
-4.670668542385101318e-01,3.493395486106646075e+00
-4.664265811443328857e-01,3.493378537631228298e+00
-4.657863378524780273e-01,3.493361567720468130e+00
-4.651460647583007812e-01,3.493344573771715034e+00
-4.645058214664459229e-01,3.493327549358438588e+00
-4.638655483722686768e-01,3.493310519804948111e+00
-4.632253050804138184e-01,3.493293465126336983e+00
-4.625850617885589600e-01,3.493276379008564803e+00
-4.619447886943817139e-01,3.493259277152322539e+00
-4.613045454025268555e-01,3.493242162672713924e+00
-4.606642723083496094e-01,3.493224999442640311e+00
-4.600240290164947510e-01,3.493207843999532436e+00
-4.593837559223175049e-01,3.493190648256331521e+00
-4.587435126304626465e-01,3.493173458297316181e+00
-4.581032693386077881e-01,3.493156216808095405e+00
-4.574629962444305420e-01,3.493138970726743509e+00
-4.568227529525756836e-01,3.493121701550041536e+00
-4.561824798583984375e-01,3.493104413816106035e+00
-4.555422365665435791e-01,3.493087106991894508e+00
-4.549019634723663330e-01,3.493069781295638609e+00
-4.542617201805114746e-01,3.493052439758105976e+00
-4.536214768886566162e-01,3.493035086547794155e+00
-4.529812037944793701e-01,3.493017701777795025e+00
-4.523409605026245117e-01,3.493000331560478067e+00
-4.517006874084472656e-01,3.492982927648771163e+00
-4.510604441165924072e-01,3.492965501193150413e+00
-4.504201710224151611e-01,3.492948079596422062e+00
-4.497799277305603027e-01,3.492930633921866423e+00
-4.491396844387054443e-01,3.492913201006260238e+00
-4.484994113445281982e-01,3.492895734522178497e+00
-4.478591680526733398e-01,3.492878281172258959e+00
-4.472188949584960938e-01,3.492860823965281192e+00
-4.465786516666412354e-01,3.492843356466843296e+00
-4.459383785724639893e-01,3.492825916778877549e+00
-4.452981352806091309e-01,3.492808458062626187e+00
-4.446578919887542725e-01,3.492791008981935619e+00
-4.440176188945770264e-01,3.492773577546949504e+00
-4.433773756027221680e-01,3.492756186092570658e+00
-4.427371025085449219e-01,3.492738770612262567e+00
-4.420968592166900635e-01,3.492721399790001957e+00
-4.414565861225128174e-01,3.492704063839174200e+00
-4.408163428306579590e-01,3.492686752374225989e+00
-4.401760995388031006e-01,3.492669500763884827e+00
-4.395358264446258545e-01,3.492652275924298166e+00
-4.388955831527709961e-01,3.492635117081794860e+00
-4.382553100585937500e-01,3.492617999113768690e+00
-4.376150667667388916e-01,3.492600998761373088e+00
-4.369747936725616455e-01,3.492584054071688371e+00
-4.363345503807067871e-01,3.492567205562577826e+00
-4.356943070888519287e-01,3.492550442215618389e+00
-4.350540339946746826e-01,3.492533800527945154e+00
-4.344137907028198242e-01,3.492517281199262413e+00
-4.337735176086425781e-01,3.492500909545612764e+00
-4.331332743167877197e-01,3.492484667762555617e+00
-4.324930012226104736e-01,3.492468608917378869e+00
-4.318527579307556152e-01,3.492452745647681489e+00
-4.312124848365783691e-01,3.492437066544058943e+00
-4.305722415447235107e-01,3.492421624111712752e+00
-4.299319982528686523e-01,3.492406396577462324e+00
-4.292917251586914062e-01,3.492391439917058804e+00
-4.286514818668365479e-01,3.492376788063113580e+00
-4.280112087726593018e-01,3.492362430024425812e+00
-4.273709654808044434e-01,3.492348398241714058e+00
-4.267306923866271973e-01,3.492334746495903808e+00
-4.260904490947723389e-01,3.492321460881572470e+00
-4.254502058029174805e-01,3.492308612032240411e+00
-4.248099327087402344e-01,3.492296209379552874e+00
-4.241696894168853760e-01,3.492284294827819657e+00
-4.235294163227081299e-01,3.492272906677232669e+00
-4.228891730308532715e-01,3.492262083446560084e+00
-4.222488999366760254e-01,3.492251857790131808e+00
-4.216086566448211670e-01,3.492242281374061896e+00
-4.209684133529663086e-01,3.492233373205231750e+00
-4.203281402587890625e-01,3.492225220798259588e+00
-4.196878969669342041e-01,3.492217814903231243e+00
-4.190476238727569580e-01,3.492211269550704600e+00
-4.184073805809020996e-01,3.492205595556907571e+00
-4.177671074867248535e-01,3.492200857092176314e+00
-4.171268641948699951e-01,3.492197109273460498e+00
-4.164866209030151367e-01,3.492194407483349305e+00
-4.158463478088378906e-01,3.492192809556016186e+00
-4.152061045169830322e-01,3.492192402686468355e+00
-4.145658314228057861e-01,3.492193226749735757e+00
-4.139255881309509277e-01,3.492195336053501187e+00
-4.132853150367736816e-01,3.492198846167738679e+00
-4.126450717449188232e-01,3.492203784926051657e+00
-4.120048284530639648e-01,3.492210225527182743e+00
-4.113645553588867188e-01,3.492218251065939860e+00
-4.107243120670318604e-01,3.492227928453327745e+00
-4.100840389728546143e-01,3.492239356713377596e+00
-4.094437956809997559e-01,3.492252592689768065e+00
-4.088035225868225098e-01,3.492267729600648352e+00
-4.081632792949676514e-01,3.492284828337099523e+00
-4.075230360031127930e-01,3.492303963698685454e+00
-4.068827629089355469e-01,3.492325249268263043e+00
-4.062425196170806885e-01,3.492348742174782750e+00
-4.056022465229034424e-01,3.492374538987983446e+00
-4.049620032310485840e-01,3.492402714182252232e+00
-4.043217301368713379e-01,3.492433340287454335e+00
-4.036814868450164795e-01,3.492466503551431956e+00
-4.030412435531616211e-01,3.492502308111328446e+00
-4.024009704589843750e-01,3.492540799202650703e+00
-4.017607271671295166e-01,3.492582054167999495e+00
-4.011204540729522705e-01,3.492626174720090848e+00
-4.004802107810974121e-01,3.492673220701719039e+00
-3.998399376869201660e-01,3.492723285869106853e+00
-3.991996943950653076e-01,3.492776417425477398e+00
-3.985594511032104492e-01,3.492832691549037527e+00
-3.979191780090332031e-01,3.492892187467494303e+00
-3.972789347171783447e-01,3.492954935339866118e+00
-3.966386616230010986e-01,3.493021041940390425e+00
-3.959984183311462402e-01,3.493090517435321285e+00
-3.953581452369689941e-01,3.493163449000195264e+00
-3.947179019451141357e-01,3.493239868632401546e+00
-3.940776586532592773e-01,3.493319809658370634e+00
-3.934373855590820312e-01,3.493403340072572583e+00
-3.927971422672271729e-01,3.493490465164564185e+00
-3.921568691730499268e-01,3.493581227547818191e+00
-3.915166258811950684e-01,3.493675647881097746e+00
-3.908763527870178223e-01,3.493773737730436757e+00
-3.902361094951629639e-01,3.493875542850555682e+00
-3.895958662033081055e-01,3.493981001357004956e+00
-3.889555931091308594e-01,3.494090187053908281e+00
-3.883153498172760010e-01,3.494203059798449917e+00
-3.876750767230987549e-01,3.494319625121292461e+00
-3.870348334312438965e-01,3.494439829208233483e+00
-3.863945603370666504e-01,3.494563686399386526e+00
-3.857543170452117920e-01,3.494691118603726832e+00
-3.851140737533569336e-01,3.494822142530081610e+00
-3.844738006591796875e-01,3.494956692800776032e+00
-3.838335573673248291e-01,3.495094695297067844e+00
-3.831932842731475830e-01,3.495236138617494159e+00
-3.825530409812927246e-01,3.495380919558680244e+00
-3.819127678871154785e-01,3.495528979385193136e+00
-3.812725245952606201e-01,3.495680261529303223e+00
-3.806322813034057617e-01,3.495834655499190369e+00
-3.799920082092285156e-01,3.495992113160671710e+00
-3.793517649173736572e-01,3.496152494176948178e+00
-3.787114918231964111e-01,3.496315727277038654e+00
-3.780712485313415527e-01,3.496481691718635432e+00
-3.774309754371643066e-01,3.496650306307022227e+00
-3.767907321453094482e-01,3.496821429647817947e+00
-3.761504888534545898e-01,3.496994972500274912e+00
-3.755102157592773438e-01,3.497170787292945171e+00
-3.748699724674224854e-01,3.497348732245463943e+00
-3.742296993732452393e-01,3.497528736553530138e+00
-3.735894560813903809e-01,3.497710603976874388e+00
-3.729491829872131348e-01,3.497894239596131882e+00
-3.723089396953582764e-01,3.498079503585570293e+00
-3.716686964035034180e-01,3.498266217899784536e+00
-3.710284233093261719e-01,3.498454287483824920e+00
-3.703881800174713135e-01,3.498643530505195720e+00
-3.697479069232940674e-01,3.498833824956761873e+00
-3.691076636314392090e-01,3.499025004000016814e+00
-3.684673905372619629e-01,3.499216946217459601e+00
-3.678271472454071045e-01,3.499409477232597876e+00
-3.671869039535522461e-01,3.499602464725874995e+00
-3.665466308593750000e-01,3.499795763754593114e+00
-3.659063875675201416e-01,3.499989211742438933e+00
-3.652661144733428955e-01,3.500182688203333115e+00
-3.646258711814880371e-01,3.500376033274414489e+00
-3.639855980873107910e-01,3.500569103638302870e+00
-3.633453547954559326e-01,3.500761764769209083e+00
-3.627051115036010742e-01,3.500953865349446303e+00
-3.620648384094238281e-01,3.501145299317332871e+00
-3.614245951175689697e-01,3.501335898581316997e+00
-3.607843220233917236e-01,3.501525551481739384e+00
-3.601440787315368652e-01,3.501714125422963342e+00
-3.595038056373596191e-01,3.501901513389335641e+00
-3.588635623455047607e-01,3.502087573392532072e+00
-3.582233190536499023e-01,3.502272170746148383e+00
-3.575830459594726562e-01,3.502455220079920828e+00
-3.569428026676177979e-01,3.502636620776653498e+00
-3.563025295734405518e-01,3.502816244094786757e+00
-3.556622862815856934e-01,3.502993998669226450e+00
-3.550220131874084473e-01,3.503169775867168489e+00
-3.543817698955535889e-01,3.503343489613410355e+00
-3.537415266036987305e-01,3.503515045050625609e+00
-3.531012535095214844e-01,3.503684376252778954e+00
-3.524610102176666260e-01,3.503851386343778351e+00
-3.518207371234893799e-01,3.504015988056732755e+00
-3.511804938316345215e-01,3.504178120589380718e+00
-3.505402207374572754e-01,3.504337737872965874e+00
-3.498999774456024170e-01,3.504494724800983896e+00
-3.492597341537475586e-01,3.504649074109419615e+00
-3.486194610595703125e-01,3.504800704611440665e+00
-3.479792177677154541e-01,3.504949579851698971e+00
-3.473389446735382080e-01,3.505095660983331474e+00
-3.466987013816833496e-01,3.505238865977645446e+00
-3.460584282875061035e-01,3.505379184838792739e+00
-3.454181849956512451e-01,3.505516609562615127e+00
-3.447779119014739990e-01,3.505651081036142092e+00
-3.441376686096191406e-01,3.505782568027024482e+00
-3.434974253177642822e-01,3.505911075198460125e+00
-3.428571522235870361e-01,3.506036593008809099e+00
-3.422169089317321777e-01,3.506159080050677002e+00
-3.415766358375549316e-01,3.506278545549096570e+00
-3.409363925457000732e-01,3.506395005069854687e+00
-3.402961194515228271e-01,3.506508425595820100e+00
-3.396558761596679688e-01,3.506618836580478238e+00
-3.390156328678131104e-01,3.506726234175048251e+00
-3.383753597736358643e-01,3.506830631482271698e+00
-3.377351164817810059e-01,3.506932063732535632e+00
-3.370948433876037598e-01,3.507030540961950216e+00
-3.364546000957489014e-01,3.507126090983639699e+00
-3.358143270015716553e-01,3.507218727435396310e+00
-3.351740837097167969e-01,3.507308501106906728e+00
-3.345338404178619385e-01,3.507395416424138546e+00
-3.338935673236846924e-01,3.507479576573673263e+00
-3.332533240318298340e-01,3.507560970997698035e+00
-3.326130509376525879e-01,3.507639651861645280e+00
-3.319728076457977295e-01,3.507715691871543306e+00
-3.313325345516204834e-01,3.507789110962766355e+00
-3.306922912597656250e-01,3.507859999150484853e+00
-3.300520479679107666e-01,3.507928405579270770e+00
-3.294117748737335205e-01,3.507994410041714417e+00
-3.287715315818786621e-01,3.508058059224250957e+00
-3.281312584877014160e-01,3.508119423151414118e+00
-3.274910151958465576e-01,3.508178574332875499e+00
-3.268507421016693115e-01,3.508235611340643878e+00
-3.262104988098144531e-01,3.508290597609544648e+00
-3.255702555179595947e-01,3.508343611398347939e+00
-3.249299824237823486e-01,3.508394765471452903e+00
-3.242897391319274902e-01,3.508444112765098044e+00
-3.236494660377502441e-01,3.508491761088365024e+00
-3.230092227458953857e-01,3.508537815405050608e+00
-3.223689496517181396e-01,3.508582392758034629e+00
-3.217287063598632812e-01,3.508625559943231664e+00
-3.210884630680084229e-01,3.508667426430126746e+00
-3.204481899738311768e-01,3.508708096352705752e+00
-3.198079466819763184e-01,3.508747718161729701e+00
-3.191676735877990723e-01,3.508786367785827309e+00
-3.185274302959442139e-01,3.508824177102805475e+00
-3.178871572017669678e-01,3.508861254725572199e+00
-3.172469139099121094e-01,3.508897737220046942e+00
-3.166066706180572510e-01,3.508933750484472203e+00
-3.159663975238800049e-01,3.508969407992530876e+00
-3.153261542320251465e-01,3.509004842158287119e+00
-3.146858811378479004e-01,3.509040227186011940e+00
-3.140456378459930420e-01,3.509075632853033255e+00
-3.134053647518157959e-01,3.509111271559185674e+00
-3.127651214599609375e-01,3.509147228265766749e+00
-3.121248781681060791e-01,3.509183687825981224e+00
-3.114846050739288330e-01,3.509220778477223135e+00
-3.108443617820739746e-01,3.509258665086294027e+00
-3.102040886878967285e-01,3.509297502362619170e+00
-3.095638453960418701e-01,3.509337470658382863e+00
-3.089235723018646240e-01,3.509378684726029540e+00
-3.082833290100097656e-01,3.509421332365322055e+00
-3.076430857181549072e-01,3.509465606877981259e+00
-3.070028126239776611e-01,3.509511644554677012e+00
-3.063625693321228027e-01,3.509559647611065536e+00
-3.057222962379455566e-01,3.509609786984823288e+00
-3.050820529460906982e-01,3.509662248808738116e+00
-3.044417798519134521e-01,3.509717192345704451e+00
-3.038015365600585938e-01,3.509774829424827658e+00
-3.031612932682037354e-01,3.509835357914111498e+00
-3.025210201740264893e-01,3.509898953953037637e+00
-3.018807768821716309e-01,3.509965836744930456e+00
-3.012405037879943848e-01,3.510036192235578056e+00
-3.006002604961395264e-01,3.510110225180548937e+00
-2.999599874019622803e-01,3.510188143299599162e+00
-2.993197441101074219e-01,3.510270143189854863e+00
-2.986795008182525635e-01,3.510356464394085663e+00
-2.980392277240753174e-01,3.510447295421482927e+00
-2.973989844322204590e-01,3.510542853052242229e+00
-2.967587113380432129e-01,3.510643362514910049e+00
-2.961184680461883545e-01,3.510749050691456485e+00
-2.954781949520111084e-01,3.510860111821531682e+00
-2.948379516601562500e-01,3.510976800513682328e+00
-2.941977083683013916e-01,3.511099287904077215e+00
-2.935574352741241455e-01,3.511227857137448893e+00
-2.929171919822692871e-01,3.511362689205702381e+00
-2.922769188880920410e-01,3.511504034230058302e+00
-2.916366755962371826e-01,3.511652082176072831e+00
-2.909964025020599365e-01,3.511807066558452206e+00
-2.903561592102050781e-01,3.511969185657866088e+00
-2.897159159183502197e-01,3.512138700232713795e+00
-2.890756428241729736e-01,3.512315779663767401e+00
-2.884353995323181152e-01,3.512500636638055340e+00
-2.877951264381408691e-01,3.512693521327904467e+00
-2.871548831462860107e-01,3.512894565055206364e+00
-2.865146100521087646e-01,3.513104003994166558e+00
-2.858743667602539062e-01,3.513322000268456868e+00
-2.852341234683990479e-01,3.513548781443692093e+00
-2.845938503742218018e-01,3.513784454208984442e+00
-2.839536070823669434e-01,3.514029242804921793e+00
-2.833133339881896973e-01,3.514283274889906661e+00
-2.826730906963348389e-01,3.514546680873826379e+00
-2.820328176021575928e-01,3.514819636767508193e+00
-2.813925743103027344e-01,3.515102233498923923e+00
-2.807523310184478760e-01,3.515394580978396633e+00
-2.801120579242706299e-01,3.515696807617628927e+00
-2.794718146324157715e-01,3.516008991611918599e+00
-2.788315415382385254e-01,3.516331177668419183e+00
-2.781912982463836670e-01,3.516663421164845982e+00
-2.775510251522064209e-01,3.517005785869630863e+00
-2.769107818603515625e-01,3.517358270274632659e+00
-2.762705385684967041e-01,3.517720865220539839e+00
-2.756302654743194580e-01,3.518093598006799549e+00
-2.749900221824645996e-01,3.518476385324507127e+00
-2.743497490882873535e-01,3.518869196569155200e+00
-2.737095057964324951e-01,3.519271925335342388e+00
-2.730692327022552490e-01,3.519684524688626581e+00
-2.724289894104003906e-01,3.520106830937158815e+00
-2.717887461185455322e-01,3.520538702945477993e+00
-2.711484730243682861e-01,3.520979965396977995e+00
-2.705082297325134277e-01,3.521430447722695867e+00
-2.698679566383361816e-01,3.521889945957520140e+00
-2.692277133464813232e-01,3.522358202062779498e+00
-2.685874402523040771e-01,3.522834951599732811e+00
-2.679471969604492188e-01,3.523319893079390752e+00
-2.673069238662719727e-01,3.523812748566748532e+00
-2.666666805744171143e-01,3.524313156101000821e+00
-2.660264372825622559e-01,3.524820746404981886e+00
-2.653861641883850098e-01,3.525335159165410737e+00
-2.647459208965301514e-01,3.525855946144043962e+00
-2.641056478023529053e-01,3.526382717874242623e+00
-2.634654045104980469e-01,3.526914956985016669e+00
-2.628251314163208008e-01,3.527452247256991580e+00
-2.621848881244659424e-01,3.527994023657429423e+00
-2.615446448326110840e-01,3.528539788344393191e+00
-2.609043717384338379e-01,3.529089014061921326e+00
-2.602641284465789795e-01,3.529641092760572363e+00
-2.596238553524017334e-01,3.530195489226442884e+00
-2.589836120605468750e-01,3.530751540778005904e+00
-2.583433389663696289e-01,3.531308683192019959e+00
-2.577030956745147705e-01,3.531866227476778697e+00
-2.570628523826599121e-01,3.532423568708245476e+00
-2.564225792884826660e-01,3.532980053530111686e+00
-2.557823359966278076e-01,3.533534946364843776e+00
-2.551420629024505615e-01,3.534087648608889687e+00
-2.545018196105957031e-01,3.534637407373893314e+00
-2.538615465164184570e-01,3.535183572422045728e+00
-2.532213032245635986e-01,3.535725403188465066e+00
-2.525810599327087402e-01,3.536262196756926546e+00
-2.519407868385314941e-01,3.536793318504638961e+00
-2.513005435466766357e-01,3.537317985457685054e+00
-2.506602704524993896e-01,3.537835568429764876e+00
-2.500200271606445312e-01,3.538345323254839414e+00
-2.493797689676284790e-01,3.538846600826873079e+00
-2.487395107746124268e-01,3.539338704307666728e+00
-2.480992525815963745e-01,3.539820992354840712e+00
-2.474589943885803223e-01,3.540292812158072344e+00
-2.468187510967254639e-01,3.540753480610137061e+00
-2.461784929037094116e-01,3.541202443850215875e+00
-2.455382347106933594e-01,3.541639080415498686e+00
-2.448979765176773071e-01,3.542062810745403301e+00
-2.442577183246612549e-01,3.542473085641483443e+00
-2.436174601316452026e-01,3.542869341128715099e+00
-2.429772019386291504e-01,3.543251130529063708e+00
-2.423369437456130981e-01,3.543617922795801789e+00
-2.416967004537582397e-01,3.543969309083828012e+00
-2.410564422607421875e-01,3.544304838003082381e+00
-2.404161840677261353e-01,3.544624142321402438e+00
-2.397759258747100830e-01,3.544926835119561304e+00
-2.391356676816940308e-01,3.545212656672422913e+00
-2.384954094886779785e-01,3.545481247512961787e+00
-2.378551512956619263e-01,3.545732424257282744e+00
-2.372149080038070679e-01,3.545965902453297680e+00
-2.365746498107910156e-01,3.546181550136690230e+00
-2.359343916177749634e-01,3.546379203819831627e+00
-2.352941334247589111e-01,3.546558751107718344e+00
-2.346538752317428589e-01,3.546720126608656543e+00
-2.340136170387268066e-01,3.546863313659314620e+00
-2.333733588457107544e-01,3.546988285280189501e+00
-2.327331155538558960e-01,3.547095065627975607e+00
-2.320928573608398438e-01,3.547183791676608244e+00
-2.314525991678237915e-01,3.547254506899558457e+00
-2.308123409748077393e-01,3.547307394149425974e+00
-2.301720827817916870e-01,3.547342621562957987e+00
-2.295318245887756348e-01,3.547360391820838288e+00
-2.288915663957595825e-01,3.547360939210069564e+00
-2.282513231039047241e-01,3.547344564239705456e+00
-2.276110649108886719e-01,3.547311543143722989e+00
-2.269708067178726196e-01,3.547262201360486422e+00
-2.263305485248565674e-01,3.547196915271281448e+00
-2.256902903318405151e-01,3.547116018772750845e+00
-2.250500321388244629e-01,3.547019979303857706e+00
-2.244097739458084106e-01,3.546909170790879084e+00
-2.237695306539535522e-01,3.546784075773332656e+00
-2.231292724609375000e-01,3.546645116511299101e+00
-2.224890142679214478e-01,3.546492794219187061e+00
-2.218487560749053955e-01,3.546327598408060666e+00
-2.212084978818893433e-01,3.546150019221381733e+00
-2.205682396888732910e-01,3.545960607207177873e+00
-2.199279814958572388e-01,3.545759864487926905e+00
-2.192877382040023804e-01,3.545548335866610223e+00
-2.186474800109863281e-01,3.545326551278776606e+00
-2.180072218179702759e-01,3.545095044812219598e+00
-2.173669636249542236e-01,3.544854394971763689e+00
-2.167267054319381714e-01,3.544605132215064902e+00
-2.160864472389221191e-01,3.544347773103851296e+00
-2.154461890459060669e-01,3.544082879533599240e+00
-2.148059457540512085e-01,3.543811002688300960e+00
-2.141656875610351562e-01,3.543532664590069103e+00
-2.135254293680191040e-01,3.543248363874344165e+00
-2.128851711750030518e-01,3.542958650503297946e+00
-2.122449129819869995e-01,3.542664000489474940e+00
-2.116046547889709473e-01,3.542364932507831465e+00
-2.109643965959548950e-01,3.542061923523076139e+00
-2.103241533041000366e-01,3.541755438567975034e+00
-2.096838951110839844e-01,3.541445918092747558e+00
-2.090436369180679321e-01,3.541133802361834171e+00
-2.084033787250518799e-01,3.540819542875074166e+00
-2.077631205320358276e-01,3.540503521075622384e+00
-2.071228623390197754e-01,3.540186127040830577e+00
-2.064826041460037231e-01,3.539867746673675875e+00
-2.058423459529876709e-01,3.539548700098012812e+00
-2.052021026611328125e-01,3.539229369742043829e+00
-2.045618444681167603e-01,3.538910032389449345e+00
-2.039215862751007080e-01,3.538590993041021981e+00
-2.032813280820846558e-01,3.538272538784604571e+00
-2.026410698890686035e-01,3.537954927561179908e+00
-2.020008116960525513e-01,3.537638374271554031e+00
-2.013605535030364990e-01,3.537323159327637523e+00
-2.007203102111816406e-01,3.537009423717054180e+00
-2.000800520181655884e-01,3.536697365680264049e+00
-1.994397938251495361e-01,3.536387162559101682e+00
-1.987995356321334839e-01,3.536078942405069814e+00
-1.981592774391174316e-01,3.535772849130505158e+00
-1.975190192461013794e-01,3.535468982751240219e+00
-1.968787610530853271e-01,3.535167454512436525e+00
-1.962385177612304688e-01,3.534868335215868740e+00
-1.955982595682144165e-01,3.534571685750727887e+00
-1.949580013751983643e-01,3.534277558318804857e+00
-1.943177431821823120e-01,3.533985989933134952e+00
-1.936774849891662598e-01,3.533696997681500918e+00
-1.930372267961502075e-01,3.533410574114436820e+00
-1.923969686031341553e-01,3.533126763179871510e+00
-1.917567253112792969e-01,3.532845509563476760e+00
-1.911164671182632446e-01,3.532566792596180782e+00
-1.904762089252471924e-01,3.532290582082540986e+00
-1.898359507322311401e-01,3.532016840532739899e+00
-1.891956925392150879e-01,3.531745507471449663e+00
-1.885554343461990356e-01,3.531476534699292902e+00
-1.879151761531829834e-01,3.531209829159663638e+00
-1.872749328613281250e-01,3.530945367751072261e+00
-1.866346746683120728e-01,3.530683021339675598e+00
-1.859944164752960205e-01,3.530422734430895382e+00
-1.853541582822799683e-01,3.530164420407361447e+00
-1.847139000892639160e-01,3.529907990750074553e+00
-1.840736418962478638e-01,3.529653338126283124e+00
-1.834333837032318115e-01,3.529400399606801741e+00
-1.827931404113769531e-01,3.529149077676664081e+00
-1.821528822183609009e-01,3.528899277192831363e+00
-1.815126240253448486e-01,3.528650878620820386e+00
-1.808723658323287964e-01,3.528403807356387922e+00
-1.802321076393127441e-01,3.528158002591117892e+00
-1.795918494462966919e-01,3.527913343495672649e+00
-1.789515912532806396e-01,3.527669769005592482e+00
-1.783113479614257812e-01,3.527427191279549845e+00
-1.776710897684097290e-01,3.527185528625937039e+00
-1.770308315753936768e-01,3.526944696867706064e+00
-1.763905733823776245e-01,3.526704654913466186e+00
-1.757503151893615723e-01,3.526465356024103492e+00
-1.751100569963455200e-01,3.526226665877102207e+00
-1.744697988033294678e-01,3.525988605964879952e+00
-1.738295555114746094e-01,3.525751117642226706e+00
-1.731892973184585571e-01,3.525514155508479242e+00
-1.725490391254425049e-01,3.525277667881788091e+00
-1.719087809324264526e-01,3.525041677273971885e+00
-1.712685227394104004e-01,3.524806119270891269e+00
-1.706282645463943481e-01,3.524571028900524094e+00
-1.699880063533782959e-01,3.524336368681147746e+00
-1.693477630615234375e-01,3.524102138194245448e+00
-1.687075048685073853e-01,3.523868371175518099e+00
-1.680672466754913330e-01,3.523635109898394013e+00
-1.674269884824752808e-01,3.523402337006373397e+00
-1.667867302894592285e-01,3.523170102797840375e+00
-1.661464720964431763e-01,3.522938491430934516e+00
-1.655062139034271240e-01,3.522707482608505636e+00
-1.648659706115722656e-01,3.522477199070051412e+00
-1.642257124185562134e-01,3.522247658444897844e+00
-1.635854542255401611e-01,3.522018988445333232e+00
-1.629451960325241089e-01,3.521791230685133556e+00
-1.623049378395080566e-01,3.521564484846734455e+00
-1.616646796464920044e-01,3.521338858890869616e+00
-1.610244214534759521e-01,3.521114443590406040e+00
-1.603841632604598999e-01,3.520891351683425263e+00
-1.597439199686050415e-01,3.520669701527650908e+00
-1.591036617755889893e-01,3.520449630607416225e+00
-1.584634035825729370e-01,3.520231218630271997e+00
-1.578231453895568848e-01,3.520014656363684491e+00
-1.571828871965408325e-01,3.519800034167619884e+00
-1.565426290035247803e-01,3.519587526100317110e+00
-1.559023708105087280e-01,3.519377292047466188e+00
-1.552621275186538696e-01,3.519169451150073957e+00
-1.546218693256378174e-01,3.518964169133719899e+00
-1.539816111326217651e-01,3.518761602671237831e+00
-1.533413529396057129e-01,3.518561924392685114e+00
-1.527010947465896606e-01,3.518365286772371370e+00
-1.520608365535736084e-01,3.518171887409562437e+00
-1.514205783605575562e-01,3.517981854160981303e+00
-1.507803350687026978e-01,3.517795382226319933e+00
-1.501400768756866455e-01,3.517612626170866008e+00
-1.494998186826705933e-01,3.517433742179968625e+00
-1.488595604896545410e-01,3.517258919617297419e+00
-1.482193022966384888e-01,3.517088339321325030e+00
-1.475790441036224365e-01,3.516922142816262919e+00
-1.469387859106063843e-01,3.516760505530493575e+00
-1.462985426187515259e-01,3.516603594086475937e+00
-1.456582844257354736e-01,3.516451558965581814e+00
-1.450180262327194214e-01,3.516304548750844194e+00
-1.443777680397033691e-01,3.516162721602966279e+00
-1.437375098466873169e-01,3.516026233035986159e+00
-1.430972516536712646e-01,3.515895205900347875e+00
-1.424569934606552124e-01,3.515769809012116554e+00
-1.418167501688003540e-01,3.515650123745151845e+00
-1.411764919757843018e-01,3.515536314373111537e+00
-1.405362337827682495e-01,3.515428452173027463e+00
-1.398959755897521973e-01,3.515326691609236054e+00
-1.392557173967361450e-01,3.515231086706038788e+00
-1.386154592037200928e-01,3.515141742661538782e+00
-1.379752010107040405e-01,3.515058758599038491e+00
-1.373349577188491821e-01,3.514982204171811730e+00
-1.366946995258331299e-01,3.514912094260474795e+00
-1.360544413328170776e-01,3.514848507961568558e+00
-1.354141831398010254e-01,3.514791476320929586e+00
-1.347739249467849731e-01,3.514741027662864781e+00
-1.341336667537689209e-01,3.514697171527921604e+00
-1.334934085607528687e-01,3.514659924168360483e+00
-1.328531652688980103e-01,3.514629226854808053e+00
-1.322129070758819580e-01,3.514605088451929760e+00
-1.315726488828659058e-01,3.514587478795353270e+00
-1.309323906898498535e-01,3.514576305512853160e+00
-1.302921324968338013e-01,3.514571550558152957e+00
-1.296518743038177490e-01,3.514573071581487351e+00
-1.290116161108016968e-01,3.514580822768134993e+00
-1.283713728189468384e-01,3.514594663947660180e+00
-1.277311146259307861e-01,3.514614470489250131e+00
-1.270908564329147339e-01,3.514640096919042556e+00
-1.264505982398986816e-01,3.514671404850942871e+00
-1.258103400468826294e-01,3.514708183422363241e+00
-1.251700818538665771e-01,3.514750280967128937e+00
-1.245298311114311218e-01,3.514797465186600967e+00
-1.238895729184150696e-01,3.514849550854239446e+00
-1.232493147253990173e-01,3.514906268114936783e+00
-1.226090639829635620e-01,3.514967387984502700e+00
-1.219688057899475098e-01,3.515032644365521541e+00
-1.213285475969314575e-01,3.515101717916988111e+00
-1.206882894039154053e-01,3.515174377726852928e+00
-1.200480386614799500e-01,3.515250281266439458e+00
-1.194077804684638977e-01,3.515329107388555308e+00
-1.187675222754478455e-01,3.515410505662580842e+00
-1.181272715330123901e-01,3.515494161342933133e+00
-1.174870133399963379e-01,3.515579694761997942e+00
-1.168467551469802856e-01,3.515666734445171748e+00
-1.162064969539642334e-01,3.515754905529818508e+00
-1.155662462115287781e-01,3.515843783736056771e+00
-1.149259880185127258e-01,3.515932984544654083e+00
-1.142857298254966736e-01,3.516022093957987593e+00
-1.136454790830612183e-01,3.516110684422879551e+00
-1.130052208900451660e-01,3.516198317205781354e+00
-1.123649626970291138e-01,3.516284552903604865e+00
-1.117247045040130615e-01,3.516368944548968756e+00
-1.110844537615776062e-01,3.516451047722149337e+00
-1.104441955685615540e-01,3.516530392418300899e+00
-1.098039373755455017e-01,3.516606546442025749e+00
-1.091636791825294495e-01,3.516679030969963371e+00
-1.085234284400939941e-01,3.516747365336931885e+00
-1.078831702470779419e-01,3.516811125244350134e+00
-1.072429120540618896e-01,3.516869821022654552e+00
-1.066026613116264343e-01,3.516923007171525839e+00
-1.059624031186103821e-01,3.516970204761483032e+00
-1.053221449255943298e-01,3.517011001142112292e+00
-1.046818867325782776e-01,3.517044914195389893e+00
-1.040416359901428223e-01,3.517071522599129363e+00
-1.034013777971267700e-01,3.517090418316705769e+00
-1.027611196041107178e-01,3.517101143274506292e+00
-1.021208688616752625e-01,3.517103316489950338e+00
-1.014806106686592102e-01,3.517096530714748592e+00
-1.008403524756431580e-01,3.517080425693772661e+00
-1.002000942826271057e-01,3.517054624394160722e+00
-9.955984354019165039e-02,3.517018797503681515e+00
-9.891958534717559814e-02,3.516972556624813784e+00
-9.827932715415954590e-02,3.516915675457222612e+00
-9.763907641172409058e-02,3.516847819684326915e+00
-9.699881821870803833e-02,3.516768741224108652e+00
-9.635856002569198608e-02,3.516678204867268676e+00
-9.571830183267593384e-02,3.516575966634443162e+00
-9.507805109024047852e-02,3.516461871114624049e+00
-9.443779289722442627e-02,3.516335750895038359e+00
-9.379753470420837402e-02,3.516197458541569620e+00
-9.315727651119232178e-02,3.516046883743080720e+00
-9.251702576875686646e-02,3.515883997652809345e+00
-9.187676757574081421e-02,3.515708698387065567e+00
-9.123650938272476196e-02,3.515521021530773282e+00
-9.059625864028930664e-02,3.515320973315975817e+00
-8.995600044727325439e-02,3.515108595663556379e+00
-8.931574225425720215e-02,3.514884012166058724e+00
-8.867548406124114990e-02,3.514647291430481602e+00
-8.803523331880569458e-02,3.514398638644094852e+00
-8.739497512578964233e-02,3.514138212696536812e+00
-8.675471693277359009e-02,3.513866259314062823e+00
-8.611446619033813477e-02,3.513583024430270818e+00
-8.547420799732208252e-02,3.513288789217454244e+00
-8.483394980430603027e-02,3.512983899361910023e+00
-8.419369161128997803e-02,3.512668694085113508e+00
-8.355344086885452271e-02,3.512343577606724665e+00
-8.291318267583847046e-02,3.512008928148527609e+00
-8.227292448282241821e-02,3.511665257494514414e+00
-8.163267374038696289e-02,3.511312989752025437e+00
-8.099241554737091064e-02,3.510952616412362559e+00
-8.035215735435485840e-02,3.510584710530204156e+00
-7.971189916133880615e-02,3.510209757756525217e+00
-7.907164841890335083e-02,3.509828400544591442e+00
-7.843139022588729858e-02,3.509441172870026548e+00
-7.779113203287124634e-02,3.509048724902782190e+00
-7.715088129043579102e-02,3.508651639569556835e+00
-7.651062309741973877e-02,3.508250554431896706e+00
-7.587036490440368652e-02,3.507846142694034608e+00
-7.523010671138763428e-02,3.507439020454382828e+00
-7.458985596895217896e-02,3.507029877214897340e+00
-7.394959777593612671e-02,3.506619340234474524e+00
-7.330933958292007446e-02,3.506208069584096698e+00
-7.266908884048461914e-02,3.505796725587408513e+00
-7.202883064746856689e-02,3.505385938744586038e+00
-7.138857245445251465e-02,3.504976337846646750e+00
-7.074831426143646240e-02,3.504568550555444695e+00
-7.010806351900100708e-02,3.504163154577406125e+00
-6.946780532598495483e-02,3.503760741463104456e+00
-6.882754713296890259e-02,3.503361862010746286e+00
-6.818728893995285034e-02,3.502967023008302760e+00
-6.754703819751739502e-02,3.502576759005244789e+00
-6.690678000450134277e-02,3.502191476664088476e+00
-6.626652181148529053e-02,3.501811609452689211e+00
-6.562627106904983521e-02,3.501437564031171235e+00
-6.498601287603378296e-02,3.501069640501510705e+00
-6.434575468301773071e-02,3.500708152802193496e+00
-6.370549649000167847e-02,3.500353335544489575e+00
-6.306524574756622314e-02,3.500005358999921601e+00
-6.242498755455017090e-02,3.499664349875034830e+00
-6.178473308682441711e-02,3.499330394230041108e+00
-6.114447489380836487e-02,3.499003537065757286e+00
-6.050422042608261108e-02,3.498683698412093257e+00
-5.986396223306655884e-02,3.498370749019081849e+00
-5.922370776534080505e-02,3.498064558555976866e+00
-5.858344957232475281e-02,3.497764835137846973e+00
-5.794319510459899902e-02,3.497471349888465308e+00
-5.730293691158294678e-02,3.497183650948431310e+00
-5.666268244385719299e-02,3.496901324819907231e+00
-5.602242797613143921e-02,3.496623891593726441e+00
-5.538216978311538696e-02,3.496350728042704858e+00
-5.474191531538963318e-02,3.496081240534094636e+00
-5.410165712237358093e-02,3.495814718757337403e+00
-5.346140265464782715e-02,3.495550362665868160e+00
-5.282114446163177490e-02,3.495287384938603026e+00
-5.218088999390602112e-02,3.495024895121748187e+00
-5.154063552618026733e-02,3.494761920961322765e+00
-5.090037733316421509e-02,3.494497500772204113e+00
-5.026012286543846130e-02,3.494230567321332082e+00
-4.961986467242240906e-02,3.493960056199612918e+00
-4.897961020469665527e-02,3.493684850256161489e+00
-4.833935201168060303e-02,3.493403747948661930e+00
-4.769909754395484924e-02,3.493115573251940109e+00
-4.705884307622909546e-02,3.492819108727817756e+00
-4.641858488321304321e-02,3.492513113757953924e+00
-4.577833041548728943e-02,3.492196335240023153e+00
-4.513807222247123718e-02,3.491867518868682296e+00
-4.449781775474548340e-02,3.491525378311998828e+00
-4.385755956172943115e-02,3.491168702339551011e+00
-4.321730509400367737e-02,3.490796215934873103e+00
-4.257704690098762512e-02,3.490406722069840484e+00
-4.193679243326187134e-02,3.489998997364224920e+00
-4.129653796553611755e-02,3.489571902007386761e+00
-4.065627977252006531e-02,3.489124321517217631e+00
-4.001602530479431152e-02,3.488655201117714988e+00
-3.937576711177825928e-02,3.488163518736512980e+00
-3.873551264405250549e-02,3.487648353008251156e+00
-3.809525445103645325e-02,3.487108807431667401e+00
-3.745499998331069946e-02,3.486544109696130711e+00
-3.681474179029464722e-02,3.485953567389413976e+00
-3.617448732256889343e-02,3.485336555085015942e+00
-3.553423285484313965e-02,3.484692566000965108e+00
-3.489397466182708740e-02,3.484021186236249790e+00
-3.425372019410133362e-02,3.483322128812075036e+00
-3.361346200108528137e-02,3.482595205289299667e+00
-3.297320753335952759e-02,3.481840375522486930e+00
-3.233294934034347534e-02,3.481057689710474357e+00
-3.169269487261772156e-02,3.480247337919628592e+00
-3.105243854224681854e-02,3.479409647979985198e+00
-3.041218221187591553e-02,3.478545052687838979e+00
-2.977192588150501251e-02,3.477654171764823943e+00
-2.913166955113410950e-02,3.476737699541392779e+00
-2.849141508340835571e-02,3.475796527761474408e+00
-2.785115875303745270e-02,3.474831623607848474e+00
-2.721090242266654968e-02,3.473844108880685955e+00
-2.657064609229564667e-02,3.472835248395365060e+00
-2.593038976192474365e-02,3.471806442244091073e+00
-2.529013343155384064e-02,3.470759177517352967e+00
-2.464987710118293762e-02,3.469695089362722751e+00
-2.400962263345718384e-02,3.468615968484956902e+00
-2.336936630308628082e-02,3.467523652030988224e+00
-2.272910997271537781e-02,3.466420093837885297e+00
-2.208885364234447479e-02,3.465307379260355258e+00
-2.144859731197357178e-02,3.464187671974695348e+00
-2.080834098160266876e-02,3.463063205993651472e+00
-2.016808465123176575e-02,3.461936351245903598e+00
-1.952782832086086273e-02,3.460809468826175461e+00
-1.888757199048995972e-02,3.459684966167951181e+00
-1.824731752276420593e-02,3.458565438865216723e+00
-1.760706119239330292e-02,3.457453369729035053e+00
-1.696680486202239990e-02,3.456351359975935011e+00
-1.632654853165149689e-02,3.455262020469178630e+00
-1.568629220128059387e-02,3.454187946053128844e+00
-1.504603587090969086e-02,3.453131784436624052e+00
-1.440578047186136246e-02,3.452096107037581074e+00
-1.376552414149045944e-02,3.451083527247532423e+00
-1.312526781111955643e-02,3.450096590296033661e+00
-1.248501241207122803e-02,3.449137866099142080e+00
-1.184475608170032501e-02,3.448209757947985121e+00
-1.120449975132942200e-02,3.447314753920055708e+00
-1.056424342095851898e-02,3.446455172009609491e+00
-9.923987090587615967e-03,3.445633307467344864e+00
-9.283731691539287567e-03,3.444851327471318836e+00
-8.643475361168384552e-03,3.444111377745584512e+00
-8.003219030797481537e-03,3.443415412562840672e+00
-7.362963166087865829e-03,3.442765356435298685e+00
-6.722707301378250122e-03,3.442162957282895341e+00
-6.082450971007347107e-03,3.441609865137791324e+00
-5.442194640636444092e-03,3.441107625900432510e+00
-4.801938775926828384e-03,3.440657606012221592e+00
-4.161682911217212677e-03,3.440261067268286510e+00
-3.521426580846309662e-03,3.439919100602295998e+00
-2.881170483306050301e-03,3.439632655218971102e+00
-2.240914385765790939e-03,3.439402523647290266e+00
-1.600658288225531578e-03,3.439229364342033524e+00
-9.604021906852722168e-04,3.439113647271704544e+00
-3.201460931450128555e-04,3.439055694192629797e+00
3.201460931450128555e-04,3.439055688962238566e+00
9.604021906852722168e-04,3.439113631583901931e+00
1.600658288225531578e-03,3.439229338215188392e+00
2.240914385765790939e-03,3.439402487388880214e+00
2.881170483306050301e-03,3.439632608806062919e+00
3.521426580846309662e-03,3.439919043524699127e+00
4.161682911217212677e-03,3.440261000733157104e+00
4.801938775926828384e-03,3.440657529699045369e+00
5.442194640636444092e-03,3.441107539527562764e+00
6.082450971007347107e-03,3.441609770478317731e+00
6.722707301378250122e-03,3.442162852602491441e+00
7.362963166087865829e-03,3.442765244031190885e+00
8.003219030797481537e-03,3.443415291764512443e+00
8.643475361168384552e-03,3.444111248901096545e+00
9.283731691539287567e-03,3.444851192844907040e+00
9.923987090587615967e-03,3.445633161785432108e+00
1.056424342095851898e-02,3.446455021306827682e+00
1.120449975132942200e-02,3.447314598553117282e+00
1.184475608170032501e-02,3.448209598282608646e+00
1.248501241207122803e-02,3.449137699027825299e+00
1.312526781111955643e-02,3.450096419748136967e+00
1.376552414149045944e-02,3.451083350269179562e+00
1.440578047186136246e-02,3.452095924163852469e+00
1.504603587090969086e-02,3.453131599398886920e+00
1.568629220128059387e-02,3.454187759242556943e+00
1.632654853165149689e-02,3.455261826203625652e+00
1.696680486202239990e-02,3.456351170781651216e+00
1.760706119239330292e-02,3.457453174162454346e+00
1.824731752276420593e-02,3.458565237622461819e+00
1.888757199048995972e-02,3.459684765367470938e+00
1.952782832086086273e-02,3.460809274087550236e+00
2.016808465123176575e-02,3.461936157486698029e+00
2.080834098160266876e-02,3.463063008611878324e+00
2.144859731197357178e-02,3.464187481158915283e+00
2.208885364234447479e-02,3.465307185774721077e+00
2.272910997271537781e-02,3.466419898298523705e+00
2.336936630308628082e-02,3.467523455034987379e+00
2.400962263345718384e-02,3.468615770608581172e+00
2.464987710118293762e-02,3.469694914944105424e+00
2.529013343155384064e-02,3.470758987133111262e+00
2.593038976192474365e-02,3.471806259566839081e+00
2.657064609229564667e-02,3.472835059294437698e+00
2.721090242266654968e-02,3.473843934531475774e+00
2.785115875303745270e-02,3.474831444030272998e+00
2.849141508340835571e-02,3.475796356196086734e+00
2.913166955113410950e-02,3.476737535808098301e+00
2.977192588150501251e-02,3.477654004526157472e+00
3.041218221187591553e-02,3.478544904046779962e+00
3.105243854224681854e-02,3.479409496485816433e+00
3.169269487261772156e-02,3.480247184370691915e+00
3.233294934034347534e-02,3.481057543964305445e+00
3.297320753335952759e-02,3.481840237332916921e+00
3.361346200108528137e-02,3.482595082587000235e+00
3.425372019410133362e-02,3.483321997245907742e+00
3.489397466182708740e-02,3.484021061897616178e+00
3.553423285484313965e-02,3.484692448620508642e+00
3.617448732256889343e-02,3.485336444393673183e+00
3.681474179029464722e-02,3.485953463119308982e+00
3.745499998331069946e-02,3.486544011581388602e+00
3.809525445103645325e-02,3.487108709784147109e+00
3.873551264405250549e-02,3.487648261324275190e+00
3.937576711177825928e-02,3.488163423190467238e+00
4.001602530479431152e-02,3.488655102649334872e+00
4.065627977252006531e-02,3.489124237740013790e+00
4.129653796553611755e-02,3.489571823686434371e+00
4.193679243326187134e-02,3.489998924223134846e+00
4.257704690098762512e-02,3.490406653839689177e+00
4.321730509400367737e-02,3.490796145996439392e+00
4.385755956172943115e-02,3.491168637237373584e+00
4.449781775474548340e-02,3.491525323280001647e+00
4.513807222247123718e-02,3.491867462640459774e+00
4.577833041548728943e-02,3.492196287811235145e+00
4.641858488321304321e-02,3.492513065401995576e+00
4.705884307622909546e-02,3.492819063956456915e+00
4.769909754395484924e-02,3.493115528079324683e+00
4.833935201168060303e-02,3.493403709691786041e+00
4.897961020469665527e-02,3.493684811738715812e+00
4.961986467242240906e-02,3.493960020689297785e+00
5.026012286543846130e-02,3.494230534618203876e+00
5.090037733316421509e-02,3.494497468179166955e+00
5.154063552618026733e-02,3.494761895616679048e+00
5.218088999390602112e-02,3.495024869739711271e+00
5.282114446163177490e-02,3.495287359722391685e+00
5.346140265464782715e-02,3.495550339565908882e+00
5.410165712237358093e-02,3.495814695992321752e+00
5.474191531538963318e-02,3.496081221210133538e+00
5.538216978311538696e-02,3.496350711753931861e+00
5.602242797613143921e-02,3.496623874258453668e+00
5.666268244385719299e-02,3.496901309023132676e+00
5.730293691158294678e-02,3.497183636568780951e+00
5.794319510459899902e-02,3.497471336812613352e+00
5.858344957232475281e-02,3.497764821563263293e+00
5.922370776534080505e-02,3.498064547777894440e+00
5.986396223306655884e-02,3.498370739249148542e+00
6.050422042608261108e-02,3.498683689565332600e+00
6.114447489380836487e-02,3.499003527920161005e+00
6.178473308682441711e-02,3.499330385966033852e+00
6.242498755455017090e-02,3.499664342415484519e+00
6.306524574756622314e-02,3.500005350592025444e+00
6.370549649000167847e-02,3.500353331757749764e+00
6.434575468301773071e-02,3.500708149394847535e+00
6.498601287603378296e-02,3.501069637438773086e+00
6.562627106904983521e-02,3.501437560731069709e+00
6.626652181148529053e-02,3.501811604025835134e+00
6.690678000450134277e-02,3.502191471801478162e+00
6.754703819751739502e-02,3.502576755048476542e+00
6.818728893995285034e-02,3.502967021239347556e+00
6.882754713296890259e-02,3.503361860114713622e+00
6.946780532598495483e-02,3.503760740053315281e+00
7.010806351900100708e-02,3.504163153320840607e+00
7.074831426143646240e-02,3.504568548094053604e+00
7.138857245445251465e-02,3.504976335458381609e+00
7.202883064746856689e-02,3.505385936799459312e+00
7.266908884048461914e-02,3.505796723704058593e+00
7.330933958292007446e-02,3.506208068888343909e+00
7.394959777593612671e-02,3.506619339495020693e+00
7.458985596895217896e-02,3.507029876560675774e+00
7.523010671138763428e-02,3.507439019297978966e+00
7.587036490440368652e-02,3.507846141758168557e+00
7.651062309741973877e-02,3.508250553531500504e+00
7.715088129043579102e-02,3.508651638776318471e+00
7.779113203287124634e-02,3.509048724553736509e+00
7.843139022588729858e-02,3.509441172563175115e+00
7.907164841890335083e-02,3.509828400275119886e+00
7.971189916133880615e-02,3.510209757204941106e+00
8.035215735435485840e-02,3.510584710115896012e+00
8.099241554737091064e-02,3.510952616049686448e+00
8.163267374038696289e-02,3.511312989434885345e+00
8.227292448282241821e-02,3.511665257356001657e+00
8.291318267583847046e-02,3.512008928027664290e+00
8.355344086885452271e-02,3.512343577501374270e+00
8.419369161128997803e-02,3.512668693871075831e+00
8.483394980430603027e-02,3.512983899175743385e+00
8.547420799732208252e-02,3.513288789055701855e+00
8.611446619033813477e-02,3.513583024289881784e+00
8.675471693277359009e-02,3.513866259244510015e+00
8.739497512578964233e-02,3.514138212636299219e+00
8.803523331880569458e-02,3.514398638591980983e+00
8.867548406124114990e-02,3.514647291362924530e+00
8.931574225425720215e-02,3.514884012107736933e+00
8.995600044727325439e-02,3.515108595596496688e+00
9.059625864028930664e-02,3.515320973272650029e+00
9.123650938272476196e-02,3.515521021518345890e+00
9.187676757574081421e-02,3.515708698371041052e+00
9.251702576875686646e-02,3.515883997634462688e+00
9.315727651119232178e-02,3.516046883711607229e+00
9.379753470420837402e-02,3.516197458517972496e+00
9.443779289722442627e-02,3.516335750874841182e+00
9.507805109024047852e-02,3.516461871094888281e+00
9.571830183267593384e-02,3.516575966626015237e+00
9.635856002569198608e-02,3.516678204860077983e+00
9.699881821870803833e-02,3.516768741217980665e+00
9.763907641172409058e-02,3.516847819679109755e+00
9.827932715415954590e-02,3.516915675447239487e+00
9.891958534717559814e-02,3.516972556618217283e+00
9.955984354019165039e-02,3.517018797497283522e+00
1.002000942826271057e-01,3.517054624391448669e+00
1.008403524756431580e-01,3.517080425691476719e+00
1.014806106686592102e-01,3.517096530712805702e+00
1.021208688616752625e-01,3.517103316488308984e+00
1.027611196041107178e-01,3.517101143272081565e+00
1.034013777971267700e-01,3.517090418314369415e+00
1.040416359901428223e-01,3.517071522596915578e+00
1.046818867325782776e-01,3.517044914194768612e+00
1.053221449255943298e-01,3.517011001141242321e+00
1.059624031186103821e-01,3.516970204761045160e+00
1.066026613116264343e-01,3.516923007170913440e+00
1.072429120540618896e-01,3.516869821021833431e+00
1.078831702470779419e-01,3.516811125243576974e+00
1.085234284400939941e-01,3.516747365336285291e+00
1.091636791825294495e-01,3.516679030969783515e+00
1.098039373755455017e-01,3.516606546441775727e+00
1.104441955685615540e-01,3.516530392418093065e+00
1.110844537615776062e-01,3.516451047721975698e+00
1.117247045040130615e-01,3.516368944548737829e+00
1.123649626970291138e-01,3.516284552903412575e+00
1.130052208900451660e-01,3.516198317205621926e+00
1.136454790830612183e-01,3.516110684422747212e+00
1.142857298254966736e-01,3.516022093957905881e+00
1.149259880185127258e-01,3.515932984544608786e+00
1.155662462115287781e-01,3.515843783736019024e+00
1.162064969539642334e-01,3.515754905529741237e+00
1.168467551469802856e-01,3.515666734445107799e+00
1.174870133399963379e-01,3.515579694761956198e+00
1.181272715330123901e-01,3.515494161342898050e+00
1.187675222754478455e-01,3.515410505662566631e+00
1.194077804684638977e-01,3.515329107388543761e+00
1.200480386614799500e-01,3.515250281266429688e+00
1.206882894039154053e-01,3.515174377726832944e+00
1.213285475969314575e-01,3.515101717916975232e+00
1.219688057899475098e-01,3.515032644365508219e+00
1.226090639829635620e-01,3.514967387984492042e+00
1.232493147253990173e-01,3.514906268114931454e+00
1.238895729184150696e-01,3.514849550854236782e+00
1.245298311114311218e-01,3.514797465186598302e+00
1.251700818538665771e-01,3.514750280967123608e+00
1.258103400468826294e-01,3.514708183422359244e+00
1.264505982398986816e-01,3.514671404850940206e+00
1.270908564329147339e-01,3.514640096919040779e+00
1.277311146259307861e-01,3.514614470489247910e+00
1.283713728189468384e-01,3.514594663947658404e+00
1.290116161108016968e-01,3.514580822768134105e+00
1.296518743038177490e-01,3.514573071581486019e+00
1.302921324968338013e-01,3.514571550558152069e+00
1.309323906898498535e-01,3.514576305512852716e+00
1.315726488828659058e-01,3.514587478795352382e+00
1.322129070758819580e-01,3.514605088451929760e+00
1.328531652688980103e-01,3.514629226854807165e+00
1.334934085607528687e-01,3.514659924168359595e+00
1.341336667537689209e-01,3.514697171527921604e+00
1.347739249467849731e-01,3.514741027662864781e+00
1.354141831398010254e-01,3.514791476320929142e+00
1.360544413328170776e-01,3.514848507961568558e+00
1.366946995258331299e-01,3.514912094260474795e+00
1.373349577188491821e-01,3.514982204171811286e+00
1.379752010107040405e-01,3.515058758599038491e+00
1.386154592037200928e-01,3.515141742661538782e+00
1.392557173967361450e-01,3.515231086706038788e+00
1.398959755897521973e-01,3.515326691609235610e+00
1.405362337827682495e-01,3.515428452173027907e+00
1.411764919757843018e-01,3.515536314373111537e+00
1.418167501688003540e-01,3.515650123745151845e+00
1.424569934606552124e-01,3.515769809012116109e+00
1.430972516536712646e-01,3.515895205900347875e+00
1.437375098466873169e-01,3.516026233035986159e+00
1.443777680397033691e-01,3.516162721602966723e+00
1.450180262327194214e-01,3.516304548750844194e+00
1.456582844257354736e-01,3.516451558965581814e+00
1.462985426187515259e-01,3.516603594086475937e+00
1.469387859106063843e-01,3.516760505530493575e+00
1.475790441036224365e-01,3.516922142816262919e+00
1.482193022966384888e-01,3.517088339321325030e+00
1.488595604896545410e-01,3.517258919617297419e+00
1.494998186826705933e-01,3.517433742179968625e+00
1.501400768756866455e-01,3.517612626170866008e+00
1.507803350687026978e-01,3.517795382226319933e+00
1.514205783605575562e-01,3.517981854160981747e+00
1.520608365535736084e-01,3.518171887409562437e+00
1.527010947465896606e-01,3.518365286772371370e+00
1.533413529396057129e-01,3.518561924392685114e+00
1.539816111326217651e-01,3.518761602671237387e+00
1.546218693256378174e-01,3.518964169133719899e+00
1.552621275186538696e-01,3.519169451150074401e+00
1.559023708105087280e-01,3.519377292047466188e+00
1.565426290035247803e-01,3.519587526100317554e+00
1.571828871965408325e-01,3.519800034167619884e+00
1.578231453895568848e-01,3.520014656363684491e+00
1.584634035825729370e-01,3.520231218630271997e+00
1.591036617755889893e-01,3.520449630607416225e+00
1.597439199686050415e-01,3.520669701527650908e+00
1.603841632604598999e-01,3.520891351683425263e+00
1.610244214534759521e-01,3.521114443590406040e+00
1.616646796464920044e-01,3.521338858890869616e+00
1.623049378395080566e-01,3.521564484846734455e+00
1.629451960325241089e-01,3.521791230685133556e+00
1.635854542255401611e-01,3.522018988445333232e+00
1.642257124185562134e-01,3.522247658444897844e+00
1.648659706115722656e-01,3.522477199070051412e+00
1.655062139034271240e-01,3.522707482608505636e+00
1.661464720964431763e-01,3.522938491430934516e+00
1.667867302894592285e-01,3.523170102797839931e+00
1.674269884824752808e-01,3.523402337006372953e+00
1.680672466754913330e-01,3.523635109898394013e+00
1.687075048685073853e-01,3.523868371175518099e+00
1.693477630615234375e-01,3.524102138194245448e+00
1.699880063533782959e-01,3.524336368681147746e+00
1.706282645463943481e-01,3.524571028900523650e+00
1.712685227394104004e-01,3.524806119270891269e+00
1.719087809324264526e-01,3.525041677273971885e+00
1.725490391254425049e-01,3.525277667881788091e+00
1.731892973184585571e-01,3.525514155508479242e+00
1.738295555114746094e-01,3.525751117642226262e+00
1.744697988033294678e-01,3.525988605964879952e+00
1.751100569963455200e-01,3.526226665877102651e+00
1.757503151893615723e-01,3.526465356024103492e+00
1.763905733823776245e-01,3.526704654913466186e+00
1.770308315753936768e-01,3.526944696867706064e+00
1.776710897684097290e-01,3.527185528625937039e+00
1.783113479614257812e-01,3.527427191279549845e+00
1.789515912532806396e-01,3.527669769005592926e+00
1.795918494462966919e-01,3.527913343495672649e+00
1.802321076393127441e-01,3.528158002591117448e+00
1.808723658323287964e-01,3.528403807356387922e+00
1.815126240253448486e-01,3.528650878620820386e+00
1.821528822183609009e-01,3.528899277192831363e+00
1.827931404113769531e-01,3.529149077676664081e+00
1.834333837032318115e-01,3.529400399606801741e+00
1.840736418962478638e-01,3.529653338126283124e+00
1.847139000892639160e-01,3.529907990750074109e+00
1.853541582822799683e-01,3.530164420407361447e+00
1.859944164752960205e-01,3.530422734430895382e+00
1.866346746683120728e-01,3.530683021339675598e+00
1.872749328613281250e-01,3.530945367751072261e+00
1.879151761531829834e-01,3.531209829159664082e+00
1.885554343461990356e-01,3.531476534699293346e+00
1.891956925392150879e-01,3.531745507471449663e+00
1.898359507322311401e-01,3.532016840532739455e+00
1.904762089252471924e-01,3.532290582082540986e+00
1.911164671182632446e-01,3.532566792596180782e+00
1.917567253112792969e-01,3.532845509563476760e+00
1.923969686031341553e-01,3.533126763179871510e+00
1.930372267961502075e-01,3.533410574114436820e+00
1.936774849891662598e-01,3.533696997681500918e+00
1.943177431821823120e-01,3.533985989933134952e+00
1.949580013751983643e-01,3.534277558318804857e+00
1.955982595682144165e-01,3.534571685750727887e+00
1.962385177612304688e-01,3.534868335215869184e+00
1.968787610530853271e-01,3.535167454512436525e+00
1.975190192461013794e-01,3.535468982751240219e+00
1.981592774391174316e-01,3.535772849130505158e+00
1.987995356321334839e-01,3.536078942405069814e+00
1.994397938251495361e-01,3.536387162559102126e+00
2.000800520181655884e-01,3.536697365680264049e+00
2.007203102111816406e-01,3.537009423717054180e+00
2.013605535030364990e-01,3.537323159327637523e+00
2.020008116960525513e-01,3.537638374271553587e+00
2.026410698890686035e-01,3.537954927561179908e+00
2.032813280820846558e-01,3.538272538784604571e+00
2.039215862751007080e-01,3.538590993041022426e+00
2.045618444681167603e-01,3.538910032389449345e+00
2.052021026611328125e-01,3.539229369742043829e+00
2.058423459529876709e-01,3.539548700098012368e+00
2.064826041460037231e-01,3.539867746673675875e+00
2.071228623390197754e-01,3.540186127040831021e+00
2.077631205320358276e-01,3.540503521075622384e+00
2.084033787250518799e-01,3.540819542875074610e+00
2.090436369180679321e-01,3.541133802361834171e+00
2.096838951110839844e-01,3.541445918092747558e+00
2.103241533041000366e-01,3.541755438567975034e+00
2.109643965959548950e-01,3.542061923523076139e+00
2.116046547889709473e-01,3.542364932507831465e+00
2.122449129819869995e-01,3.542664000489474940e+00
2.128851711750030518e-01,3.542958650503297946e+00
2.135254293680191040e-01,3.543248363874344165e+00
2.141656875610351562e-01,3.543532664590069103e+00
2.148059457540512085e-01,3.543811002688300960e+00
2.154461890459060669e-01,3.544082879533599240e+00
2.160864472389221191e-01,3.544347773103851296e+00
2.167267054319381714e-01,3.544605132215065346e+00
2.173669636249542236e-01,3.544854394971763689e+00
2.180072218179702759e-01,3.545095044812219598e+00
2.186474800109863281e-01,3.545326551278776606e+00
2.192877382040023804e-01,3.545548335866610223e+00
2.199279814958572388e-01,3.545759864487926905e+00
2.205682396888732910e-01,3.545960607207177873e+00
2.212084978818893433e-01,3.546150019221381733e+00
2.218487560749053955e-01,3.546327598408060666e+00
2.224890142679214478e-01,3.546492794219187061e+00
2.231292724609375000e-01,3.546645116511299101e+00
2.237695306539535522e-01,3.546784075773333100e+00
2.244097739458084106e-01,3.546909170790879084e+00
2.250500321388244629e-01,3.547019979303857262e+00
2.256902903318405151e-01,3.547116018772750845e+00
2.263305485248565674e-01,3.547196915271281448e+00
2.269708067178726196e-01,3.547262201360486422e+00
2.276110649108886719e-01,3.547311543143722545e+00
2.282513231039047241e-01,3.547344564239705456e+00
2.288915663957595825e-01,3.547360939210069564e+00
2.295318245887756348e-01,3.547360391820838288e+00
2.301720827817916870e-01,3.547342621562957987e+00
2.308123409748077393e-01,3.547307394149425974e+00
2.314525991678237915e-01,3.547254506899558457e+00
2.320928573608398438e-01,3.547183791676608244e+00
2.327331155538558960e-01,3.547095065627975607e+00
2.333733588457107544e-01,3.546988285280189501e+00
2.340136170387268066e-01,3.546863313659314620e+00
2.346538752317428589e-01,3.546720126608656543e+00
2.352941334247589111e-01,3.546558751107718344e+00
2.359343916177749634e-01,3.546379203819832071e+00
2.365746498107910156e-01,3.546181550136690230e+00
2.372149080038070679e-01,3.545965902453297680e+00
2.378551512956619263e-01,3.545732424257282744e+00
2.384954094886779785e-01,3.545481247512961787e+00
2.391356676816940308e-01,3.545212656672422913e+00
2.397759258747100830e-01,3.544926835119561304e+00
2.404161840677261353e-01,3.544624142321402882e+00
2.410564422607421875e-01,3.544304838003082381e+00
2.416967004537582397e-01,3.543969309083828012e+00
2.423369437456130981e-01,3.543617922795801789e+00
2.429772019386291504e-01,3.543251130529063708e+00
2.436174601316452026e-01,3.542869341128715099e+00
2.442577183246612549e-01,3.542473085641483443e+00
2.448979765176773071e-01,3.542062810745402857e+00
2.455382347106933594e-01,3.541639080415498686e+00
2.461784929037094116e-01,3.541202443850215431e+00
2.468187510967254639e-01,3.540753480610137061e+00
2.474589943885803223e-01,3.540292812158072344e+00
2.480992525815963745e-01,3.539820992354840712e+00
2.487395107746124268e-01,3.539338704307666283e+00
2.493797689676284790e-01,3.538846600826873079e+00
2.500200271606445312e-01,3.538345323254839414e+00
2.506602704524993896e-01,3.537835568429764876e+00
2.513005435466766357e-01,3.537317985457685499e+00
2.519407868385314941e-01,3.536793318504638961e+00
2.525810599327087402e-01,3.536262196756926546e+00
2.532213032245635986e-01,3.535725403188465066e+00
2.538615465164184570e-01,3.535183572422045728e+00
2.545018196105957031e-01,3.534637407373893758e+00
2.551420629024505615e-01,3.534087648608889687e+00
2.557823359966278076e-01,3.533534946364844220e+00
2.564225792884826660e-01,3.532980053530111242e+00
2.570628523826599121e-01,3.532423568708245476e+00
2.577030956745147705e-01,3.531866227476778697e+00
2.583433389663696289e-01,3.531308683192020403e+00
2.589836120605468750e-01,3.530751540778006348e+00
2.596238553524017334e-01,3.530195489226443328e+00
2.602641284465789795e-01,3.529641092760572807e+00
2.609043717384338379e-01,3.529089014061921326e+00
2.615446448326110840e-01,3.528539788344393635e+00
2.621848881244659424e-01,3.527994023657429423e+00
2.628251314163208008e-01,3.527452247256992024e+00
2.634654045104980469e-01,3.526914956985017113e+00
2.641056478023529053e-01,3.526382717874242623e+00
2.647459208965301514e-01,3.525855946144043962e+00
2.653861641883850098e-01,3.525335159165410737e+00
2.660264372825622559e-01,3.524820746404981886e+00
2.666666805744171143e-01,3.524313156101000821e+00
2.673069238662719727e-01,3.523812748566748088e+00
2.679471969604492188e-01,3.523319893079390752e+00
2.685874402523040771e-01,3.522834951599732811e+00
2.692277133464813232e-01,3.522358202062779942e+00
2.698679566383361816e-01,3.521889945957520140e+00
2.705082297325134277e-01,3.521430447722695867e+00
2.711484730243682861e-01,3.520979965396977995e+00
2.717887461185455322e-01,3.520538702945477993e+00
2.724289894104003906e-01,3.520106830937158815e+00
2.730692327022552490e-01,3.519684524688626581e+00
2.737095057964324951e-01,3.519271925335342388e+00
2.743497490882873535e-01,3.518869196569155200e+00
2.749900221824645996e-01,3.518476385324507127e+00
2.756302654743194580e-01,3.518093598006799105e+00
2.762705385684967041e-01,3.517720865220539395e+00
2.769107818603515625e-01,3.517358270274632659e+00
2.775510251522064209e-01,3.517005785869630863e+00
2.781912982463836670e-01,3.516663421164845982e+00
2.788315415382385254e-01,3.516331177668419183e+00
2.794718146324157715e-01,3.516008991611918155e+00
2.801120579242706299e-01,3.515696807617628927e+00
2.807523310184478760e-01,3.515394580978396633e+00
2.813925743103027344e-01,3.515102233498923923e+00
2.820328176021575928e-01,3.514819636767507749e+00
2.826730906963348389e-01,3.514546680873826379e+00
2.833133339881896973e-01,3.514283274889906661e+00
2.839536070823669434e-01,3.514029242804921793e+00
2.845938503742218018e-01,3.513784454208984442e+00
2.852341234683990479e-01,3.513548781443692093e+00
2.858743667602539062e-01,3.513322000268456868e+00
2.865146100521087646e-01,3.513104003994167002e+00
2.871548831462860107e-01,3.512894565055206364e+00
2.877951264381408691e-01,3.512693521327904023e+00
2.884353995323181152e-01,3.512500636638055340e+00
2.890756428241729736e-01,3.512315779663767845e+00
2.897159159183502197e-01,3.512138700232713795e+00
2.903561592102050781e-01,3.511969185657866088e+00
2.909964025020599365e-01,3.511807066558452206e+00
2.916366755962371826e-01,3.511652082176072831e+00
2.922769188880920410e-01,3.511504034230058746e+00
2.929171919822692871e-01,3.511362689205702381e+00
2.935574352741241455e-01,3.511227857137449782e+00
2.941977083683013916e-01,3.511099287904077215e+00
2.948379516601562500e-01,3.510976800513681884e+00
2.954781949520111084e-01,3.510860111821532126e+00
2.961184680461883545e-01,3.510749050691456041e+00
2.967587113380432129e-01,3.510643362514910493e+00
2.973989844322204590e-01,3.510542853052242229e+00
2.980392277240753174e-01,3.510447295421482039e+00
2.986795008182525635e-01,3.510356464394085663e+00
2.993197441101074219e-01,3.510270143189855307e+00
2.999599874019622803e-01,3.510188143299599162e+00
3.006002604961395264e-01,3.510110225180548937e+00
3.012405037879943848e-01,3.510036192235577168e+00
3.018807768821716309e-01,3.509965836744930012e+00
3.025210201740264893e-01,3.509898953953037193e+00
3.031612932682037354e-01,3.509835357914111498e+00
3.038015365600585938e-01,3.509774829424827658e+00
3.044417798519134521e-01,3.509717192345704895e+00
3.050820529460906982e-01,3.509662248808738116e+00
3.057222962379455566e-01,3.509609786984823288e+00
3.063625693321228027e-01,3.509559647611065536e+00
3.070028126239776611e-01,3.509511644554677456e+00
3.076430857181549072e-01,3.509465606877981703e+00
3.082833290100097656e-01,3.509421332365322055e+00
3.089235723018646240e-01,3.509378684726029540e+00
3.095638453960418701e-01,3.509337470658382863e+00
3.102040886878967285e-01,3.509297502362619170e+00
3.108443617820739746e-01,3.509258665086294471e+00
3.114846050739288330e-01,3.509220778477223135e+00
3.121248781681060791e-01,3.509183687825981224e+00
3.127651214599609375e-01,3.509147228265766749e+00
3.134053647518157959e-01,3.509111271559185674e+00
3.140456378459930420e-01,3.509075632853033255e+00
3.146858811378479004e-01,3.509040227186011940e+00
3.153261542320251465e-01,3.509004842158287119e+00
3.159663975238800049e-01,3.508969407992530876e+00
3.166066706180572510e-01,3.508933750484472203e+00
3.172469139099121094e-01,3.508897737220046942e+00
3.178871572017669678e-01,3.508861254725572643e+00
3.185274302959442139e-01,3.508824177102805475e+00
3.191676735877990723e-01,3.508786367785827309e+00
3.198079466819763184e-01,3.508747718161729701e+00
3.204481899738311768e-01,3.508708096352705752e+00
3.210884630680084229e-01,3.508667426430126746e+00
3.217287063598632812e-01,3.508625559943232108e+00
3.223689496517181396e-01,3.508582392758034629e+00
3.230092227458953857e-01,3.508537815405050608e+00
3.236494660377502441e-01,3.508491761088365024e+00
3.242897391319274902e-01,3.508444112765097600e+00
3.249299824237823486e-01,3.508394765471452903e+00
3.255702555179595947e-01,3.508343611398347939e+00
3.262104988098144531e-01,3.508290597609544648e+00
3.268507421016693115e-01,3.508235611340643878e+00
3.274910151958465576e-01,3.508178574332875499e+00
3.281312584877014160e-01,3.508119423151414562e+00
3.287715315818786621e-01,3.508058059224250513e+00
3.294117748737335205e-01,3.507994410041714417e+00
3.300520479679107666e-01,3.507928405579270770e+00
3.306922912597656250e-01,3.507859999150484853e+00
3.313325345516204834e-01,3.507789110962766799e+00
3.319728076457977295e-01,3.507715691871543306e+00
3.326130509376525879e-01,3.507639651861645280e+00
3.332533240318298340e-01,3.507560970997698035e+00
3.338935673236846924e-01,3.507479576573673707e+00
3.345338404178619385e-01,3.507395416424138546e+00
3.351740837097167969e-01,3.507308501106906284e+00
3.358143270015716553e-01,3.507218727435396310e+00
3.364546000957489014e-01,3.507126090983639699e+00
3.370948433876037598e-01,3.507030540961950216e+00
3.377351164817810059e-01,3.506932063732535632e+00
3.383753597736358643e-01,3.506830631482271698e+00
3.390156328678131104e-01,3.506726234175048251e+00
3.396558761596679688e-01,3.506618836580478238e+00
3.402961194515228271e-01,3.506508425595820100e+00
3.409363925457000732e-01,3.506395005069854243e+00
3.415766358375549316e-01,3.506278545549096570e+00
3.422169089317321777e-01,3.506159080050677446e+00
3.428571522235870361e-01,3.506036593008809099e+00
3.434974253177642822e-01,3.505911075198460125e+00
3.441376686096191406e-01,3.505782568027024482e+00
3.447779119014739990e-01,3.505651081036142092e+00
3.454181849956512451e-01,3.505516609562615127e+00
3.460584282875061035e-01,3.505379184838792739e+00
3.466987013816833496e-01,3.505238865977645002e+00
3.473389446735382080e-01,3.505095660983331474e+00
3.479792177677154541e-01,3.504949579851698971e+00
3.486194610595703125e-01,3.504800704611440665e+00
3.492597341537475586e-01,3.504649074109419171e+00
3.498999774456024170e-01,3.504494724800983896e+00
3.505402207374572754e-01,3.504337737872965874e+00
3.511804938316345215e-01,3.504178120589380718e+00
3.518207371234893799e-01,3.504015988056732755e+00
3.524610102176666260e-01,3.503851386343778351e+00
3.531012535095214844e-01,3.503684376252778510e+00
3.537415266036987305e-01,3.503515045050626053e+00
3.543817698955535889e-01,3.503343489613410355e+00
3.550220131874084473e-01,3.503169775867168489e+00
3.556622862815856934e-01,3.502993998669226450e+00
3.563025295734405518e-01,3.502816244094786313e+00
3.569428026676177979e-01,3.502636620776653498e+00
3.575830459594726562e-01,3.502455220079920828e+00
3.582233190536499023e-01,3.502272170746148383e+00
3.588635623455047607e-01,3.502087573392532516e+00
3.595038056373596191e-01,3.501901513389335641e+00
3.601440787315368652e-01,3.501714125422963342e+00
3.607843220233917236e-01,3.501525551481739384e+00
3.614245951175689697e-01,3.501335898581316997e+00
3.620648384094238281e-01,3.501145299317332871e+00
3.627051115036010742e-01,3.500953865349446303e+00
3.633453547954559326e-01,3.500761764769208639e+00
3.639855980873107910e-01,3.500569103638302426e+00
3.646258711814880371e-01,3.500376033274414489e+00
3.652661144733428955e-01,3.500182688203333115e+00
3.659063875675201416e-01,3.499989211742438933e+00
3.665466308593750000e-01,3.499795763754592670e+00
3.671869039535522461e-01,3.499602464725874995e+00
3.678271472454071045e-01,3.499409477232597432e+00
3.684673905372619629e-01,3.499216946217459157e+00
3.691076636314392090e-01,3.499025004000016814e+00
3.697479069232940674e-01,3.498833824956761873e+00
3.703881800174713135e-01,3.498643530505195720e+00
3.710284233093261719e-01,3.498454287483824920e+00
3.716686964035034180e-01,3.498266217899784536e+00
3.723089396953582764e-01,3.498079503585570293e+00
3.729491829872131348e-01,3.497894239596131882e+00
3.735894560813903809e-01,3.497710603976874388e+00
3.742296993732452393e-01,3.497528736553530138e+00
3.748699724674224854e-01,3.497348732245463943e+00
3.755102157592773438e-01,3.497170787292945171e+00
3.761504888534545898e-01,3.496994972500274912e+00
3.767907321453094482e-01,3.496821429647817947e+00
3.774309754371643066e-01,3.496650306307021783e+00
3.780712485313415527e-01,3.496481691718635432e+00
3.787114918231964111e-01,3.496315727277038654e+00
3.793517649173736572e-01,3.496152494176948178e+00
3.799920082092285156e-01,3.495992113160671710e+00
3.806322813034057617e-01,3.495834655499191257e+00
3.812725245952606201e-01,3.495680261529303223e+00
3.819127678871154785e-01,3.495528979385193136e+00
3.825530409812927246e-01,3.495380919558680244e+00
3.831932842731475830e-01,3.495236138617494159e+00
3.838335573673248291e-01,3.495094695297067844e+00
3.844738006591796875e-01,3.494956692800776032e+00
3.851140737533569336e-01,3.494822142530082054e+00
3.857543170452117920e-01,3.494691118603726387e+00
3.863945603370666504e-01,3.494563686399386526e+00
3.870348334312438965e-01,3.494439829208233483e+00
3.876750767230987549e-01,3.494319625121292461e+00
3.883153498172760010e-01,3.494203059798450361e+00
3.889555931091308594e-01,3.494090187053908281e+00
3.895958662033081055e-01,3.493981001357004512e+00
3.902361094951629639e-01,3.493875542850555682e+00
3.908763527870178223e-01,3.493773737730436757e+00
3.915166258811950684e-01,3.493675647881097746e+00
3.921568691730499268e-01,3.493581227547818191e+00
3.927971422672271729e-01,3.493490465164564185e+00
3.934373855590820312e-01,3.493403340072572583e+00
3.940776586532592773e-01,3.493319809658371078e+00
3.947179019451141357e-01,3.493239868632401546e+00
3.953581452369689941e-01,3.493163449000195264e+00
3.959984183311462402e-01,3.493090517435321729e+00
3.966386616230010986e-01,3.493021041940390425e+00
3.972789347171783447e-01,3.492954935339866118e+00
3.979191780090332031e-01,3.492892187467494303e+00
3.985594511032104492e-01,3.492832691549037527e+00
3.991996943950653076e-01,3.492776417425477398e+00
3.998399376869201660e-01,3.492723285869106409e+00
4.004802107810974121e-01,3.492673220701719483e+00
4.011204540729522705e-01,3.492626174720090404e+00
4.017607271671295166e-01,3.492582054167999939e+00
4.024009704589843750e-01,3.492540799202650259e+00
4.030412435531616211e-01,3.492502308111328446e+00
4.036814868450164795e-01,3.492466503551431956e+00
4.043217301368713379e-01,3.492433340287453891e+00
4.049620032310485840e-01,3.492402714182252232e+00
4.056022465229034424e-01,3.492374538987983446e+00
4.062425196170806885e-01,3.492348742174782750e+00
4.068827629089355469e-01,3.492325249268263043e+00
4.075230360031127930e-01,3.492303963698685898e+00
4.081632792949676514e-01,3.492284828337099079e+00
4.088035225868225098e-01,3.492267729600648352e+00
4.094437956809997559e-01,3.492252592689768065e+00
4.100840389728546143e-01,3.492239356713377596e+00
4.107243120670318604e-01,3.492227928453328190e+00
4.113645553588867188e-01,3.492218251065939860e+00
4.120048284530639648e-01,3.492210225527182743e+00
4.126450717449188232e-01,3.492203784926051657e+00
4.132853150367736816e-01,3.492198846167738679e+00
4.139255881309509277e-01,3.492195336053501187e+00
4.145658314228057861e-01,3.492193226749735757e+00
4.152061045169830322e-01,3.492192402686468355e+00
4.158463478088378906e-01,3.492192809556016186e+00
4.164866209030151367e-01,3.492194407483349305e+00
4.171268641948699951e-01,3.492197109273460498e+00
4.177671074867248535e-01,3.492200857092176314e+00
4.184073805809020996e-01,3.492205595556907571e+00
4.190476238727569580e-01,3.492211269550704600e+00
4.196878969669342041e-01,3.492217814903231243e+00
4.203281402587890625e-01,3.492225220798260032e+00
4.209684133529663086e-01,3.492233373205231750e+00
4.216086566448211670e-01,3.492242281374061896e+00
4.222488999366760254e-01,3.492251857790131808e+00
4.228891730308532715e-01,3.492262083446560084e+00
4.235294163227081299e-01,3.492272906677232669e+00
4.241696894168853760e-01,3.492284294827819657e+00
4.248099327087402344e-01,3.492296209379552874e+00
4.254502058029174805e-01,3.492308612032240855e+00
4.260904490947723389e-01,3.492321460881572470e+00
4.267306923866271973e-01,3.492334746495903808e+00
4.273709654808044434e-01,3.492348398241713614e+00
4.280112087726593018e-01,3.492362430024425812e+00
4.286514818668365479e-01,3.492376788063113580e+00
4.292917251586914062e-01,3.492391439917058804e+00
4.299319982528686523e-01,3.492406396577462324e+00
4.305722415447235107e-01,3.492421624111712752e+00
4.312124848365783691e-01,3.492437066544058943e+00
4.318527579307556152e-01,3.492452745647681489e+00
4.324930012226104736e-01,3.492468608917378869e+00
4.331332743167877197e-01,3.492484667762555617e+00
4.337735176086425781e-01,3.492500909545613208e+00
4.344137907028198242e-01,3.492517281199262413e+00
4.350540339946746826e-01,3.492533800527945154e+00
4.356943070888519287e-01,3.492550442215618389e+00
4.363345503807067871e-01,3.492567205562577826e+00
4.369747936725616455e-01,3.492584054071688371e+00
4.376150667667388916e-01,3.492600998761372644e+00
4.382553100585937500e-01,3.492617999113768690e+00
4.388955831527709961e-01,3.492635117081794860e+00
4.395358264446258545e-01,3.492652275924298166e+00
4.401760995388031006e-01,3.492669500763884827e+00
4.408163428306579590e-01,3.492686752374225989e+00
4.414565861225128174e-01,3.492704063839174200e+00
4.420968592166900635e-01,3.492721399790001957e+00
4.427371025085449219e-01,3.492738770612262567e+00
4.433773756027221680e-01,3.492756186092570658e+00
4.440176188945770264e-01,3.492773577546949504e+00
4.446578919887542725e-01,3.492791008981935619e+00
4.452981352806091309e-01,3.492808458062625743e+00
4.459383785724639893e-01,3.492825916778877549e+00
4.465786516666412354e-01,3.492843356466843296e+00
4.472188949584960938e-01,3.492860823965281192e+00
4.478591680526733398e-01,3.492878281172258959e+00
4.484994113445281982e-01,3.492895734522178497e+00
4.491396844387054443e-01,3.492913201006260238e+00
4.497799277305603027e-01,3.492930633921866423e+00
4.504201710224151611e-01,3.492948079596422062e+00
4.510604441165924072e-01,3.492965501193150857e+00
4.517006874084472656e-01,3.492982927648770719e+00
4.523409605026245117e-01,3.493000331560478067e+00
4.529812037944793701e-01,3.493017701777795025e+00
4.536214768886566162e-01,3.493035086547794155e+00
4.542617201805114746e-01,3.493052439758105976e+00
4.549019634723663330e-01,3.493069781295638609e+00
4.555422365665435791e-01,3.493087106991894952e+00
4.561824798583984375e-01,3.493104413816105591e+00
4.568227529525756836e-01,3.493121701550041536e+00
4.574629962444305420e-01,3.493138970726743509e+00
4.581032693386077881e-01,3.493156216808094960e+00
4.587435126304626465e-01,3.493173458297316181e+00
4.593837559223175049e-01,3.493190648256331521e+00
4.600240290164947510e-01,3.493207843999532436e+00
4.606642723083496094e-01,3.493224999442640311e+00
4.613045454025268555e-01,3.493242162672713924e+00
4.619447886943817139e-01,3.493259277152322984e+00
4.625850617885589600e-01,3.493276379008564803e+00
4.632253050804138184e-01,3.493293465126336983e+00
4.638655483722686768e-01,3.493310519804948111e+00
4.645058214664459229e-01,3.493327549358438588e+00
4.651460647583007812e-01,3.493344573771715034e+00
4.657863378524780273e-01,3.493361567720468130e+00
4.664265811443328857e-01,3.493378537631228298e+00
4.670668542385101318e-01,3.493395486106646075e+00
4.677070975303649902e-01,3.493412431318708045e+00
4.683473408222198486e-01,3.493429327255215711e+00
4.689876139163970947e-01,3.493446217237116347e+00
4.696278572082519531e-01,3.493463077961259877e+00
4.702681303024291992e-01,3.493479918548369589e+00
4.709083735942840576e-01,3.493496734255890690e+00
4.715486466884613037e-01,3.493513534213109395e+00
4.721888899803161621e-01,3.493530304142994147e+00
4.728291332721710205e-01,3.493547066959590275e+00
4.734694063663482666e-01,3.493563797875872012e+00
4.741096496582031250e-01,3.493580509373604759e+00
4.747499227523803711e-01,3.493597214095772063e+00
4.753901660442352295e-01,3.493613875665958268e+00
4.760304391384124756e-01,3.493630530619034946e+00
4.766706824302673340e-01,3.493647147570116296e+00
4.773109257221221924e-01,3.493663754823953305e+00
4.779511988162994385e-01,3.493680332486988505e+00
4.785914421081542969e-01,3.493696901986159897e+00
4.792317152023315430e-01,3.493713441054042246e+00
4.798719584941864014e-01,3.493729959633719240e+00
4.805122315883636475e-01,3.493746454204597285e+00
4.811524748802185059e-01,3.493762917660701461e+00
4.817927181720733643e-01,3.493779388757793036e+00
4.824329912662506104e-01,3.493795819997399299e+00
4.830732345581054688e-01,3.493812228383864849e+00
4.837135076522827148e-01,3.493828624319452736e+00
4.843537509441375732e-01,3.493844995622324312e+00
4.849940240383148193e-01,3.493861341544981514e+00
4.856342673301696777e-01,3.493877662148859642e+00
4.862745106220245361e-01,3.493893971017866029e+00
4.869147837162017822e-01,3.493910252001068972e+00
4.875550270080566406e-01,3.493926531383270806e+00
4.881953001022338867e-01,3.493942759863811531e+00
4.888355433940887451e-01,3.493958999431325818e+00
4.894758164882659912e-01,3.493975205677609885e+00
4.901160597801208496e-01,3.493991375619478923e+00
4.907563030719757080e-01,3.494007543938580262e+00
4.913965761661529541e-01,3.494023679922181991e+00
4.920368194580078125e-01,3.494039796357574446e+00
4.926770925521850586e-01,3.494055892186636036e+00
4.933173358440399170e-01,3.494071959631567914e+00
4.939576089382171631e-01,3.494088024700380046e+00
4.945978522300720215e-01,3.494104058398852963e+00
4.952380955219268799e-01,3.494120062928208537e+00
4.958783686161041260e-01,3.494136068649785543e+00
4.965186119079589844e-01,3.494152040080003463e+00
4.971588850021362305e-01,3.494167999176123640e+00
4.977991282939910889e-01,3.494183916953326197e+00
4.984394013881683350e-01,3.494199828511099781e+00
4.990796446800231934e-01,3.494215725425944719e+00
4.997198879718780518e-01,3.494231592754690752e+00
5.003601312637329102e-01,3.494247429673351668e+00
5.010004043579101562e-01,3.494263259648924702e+00
5.016406774520874023e-01,3.494279066577258064e+00
5.022809505462646484e-01,3.494294863543430107e+00
5.029211640357971191e-01,3.494310631752928664e+00
5.035614371299743652e-01,3.494326368599251609e+00
5.042017102241516113e-01,3.494342100957531283e+00
5.048419237136840820e-01,3.494357808152565248e+00
5.054821968078613281e-01,3.494373482768746264e+00
5.061224699020385742e-01,3.494389148674198253e+00
5.067627429962158203e-01,3.494404793420660571e+00
5.074029564857482910e-01,3.494420419560448465e+00
5.080432295799255371e-01,3.494436027266045741e+00
5.086835026741027832e-01,3.494451596529563719e+00
5.093237161636352539e-01,3.494467169549973384e+00
5.099639892578125000e-01,3.494482717784482162e+00
5.106042623519897461e-01,3.494498237833469467e+00
5.112445354461669922e-01,3.494513742220023644e+00
5.118847489356994629e-01,3.494529227953502293e+00
5.125250220298767090e-01,3.494544692914651307e+00
5.131652951240539551e-01,3.494560145947823493e+00
5.138055086135864258e-01,3.494575554317033372e+00
5.144457817077636719e-01,3.494590957619621463e+00
5.150860548019409180e-01,3.494606357673680108e+00
5.157263278961181641e-01,3.494621718480202865e+00
5.163665413856506348e-01,3.494637065986826663e+00
5.170068144798278809e-01,3.494652405261663652e+00
5.176470875740051270e-01,3.494667693373806117e+00
5.182873010635375977e-01,3.494682992496332297e+00
5.189275741577148438e-01,3.494698265279942984e+00
5.195678472518920898e-01,3.494713523137293887e+00
5.202081203460693359e-01,3.494728755554969535e+00
5.208483338356018066e-01,3.494743971531490967e+00
5.214886069297790527e-01,3.494759159472614840e+00
5.221288800239562988e-01,3.494774345212199318e+00
5.227690935134887695e-01,3.494789510539540345e+00
5.234093666076660156e-01,3.494804651808917306e+00
5.240496397018432617e-01,3.494819757214576050e+00
5.246899127960205078e-01,3.494834877281942642e+00
5.253301262855529785e-01,3.494849962240586194e+00
5.259703993797302246e-01,3.494865024649557839e+00
5.266106724739074707e-01,3.494880068235928672e+00
5.272508859634399414e-01,3.494895120792991250e+00
5.278911590576171875e-01,3.494910129014206390e+00
5.285314321517944336e-01,3.494925119180034123e+00
5.291717052459716797e-01,3.494940097866166440e+00
5.298119187355041504e-01,3.494955065576849318e+00
5.304521918296813965e-01,3.494970005140946689e+00
5.310924649238586426e-01,3.494984933596305687e+00
5.317326784133911133e-01,3.494999842090892983e+00
5.323729515075683594e-01,3.495014720654049611e+00
5.330132246017456055e-01,3.495029608152542711e+00
5.336534976959228516e-01,3.495044454642522780e+00
5.342937111854553223e-01,3.495059301916967343e+00
5.349339842796325684e-01,3.495074111228776648e+00
5.355742573738098145e-01,3.495088920740412775e+00
5.362144708633422852e-01,3.495103699381714613e+00
5.368547439575195312e-01,3.495118476900379356e+00
5.374950170516967773e-01,3.495133235190095444e+00
5.381352901458740234e-01,3.495147963138953706e+00
5.387755036354064941e-01,3.495162685857423845e+00
5.394157767295837402e-01,3.495177387184509765e+00
5.400560498237609863e-01,3.495192070342713286e+00
5.406962633132934570e-01,3.495206747958447213e+00
5.413365364074707031e-01,3.495221371670740318e+00
5.419768095016479492e-01,3.495236020769591612e+00
5.426170825958251953e-01,3.495250641599235486e+00
5.432572960853576660e-01,3.495265235557095451e+00
5.438975691795349121e-01,3.495279830494030904e+00
5.445378422737121582e-01,3.495294385887015576e+00
5.451780557632446289e-01,3.495308936998219096e+00
5.458183288574218750e-01,3.495323467225819769e+00
5.464586019515991211e-01,3.495337978333853179e+00
5.470988750457763672e-01,3.495352492522222132e+00
5.477390885353088379e-01,3.495366965681776961e+00
5.483793616294860840e-01,3.495381440887107338e+00
5.490196347236633301e-01,3.495395892875708288e+00
5.496598482131958008e-01,3.495410331997896414e+00
5.503001213073730469e-01,3.495424741661234513e+00
5.509403944015502930e-01,3.495439146120041585e+00
5.515806674957275391e-01,3.495453527053695275e+00
5.522208809852600098e-01,3.495467891699809648e+00
5.528611540794372559e-01,3.495482262167288745e+00
5.535014271736145020e-01,3.495496580860892877e+00
5.541416406631469727e-01,3.495510907730513317e+00
5.547819137573242188e-01,3.495525224521747187e+00
5.554221868515014648e-01,3.495539499389318294e+00
5.560624599456787109e-01,3.495553773727064328e+00
5.567026734352111816e-01,3.495568021899010613e+00
5.573429465293884277e-01,3.495582263406873391e+00
5.579832196235656738e-01,3.495596480095511716e+00
5.586234927177429199e-01,3.495610698156675689e+00
5.592637062072753906e-01,3.495624887482637444e+00
5.599039793014526367e-01,3.495639050996122599e+00
5.605442523956298828e-01,3.495653233697520346e+00
5.611844658851623535e-01,3.495667366182767299e+00
5.618247389793395996e-01,3.495681505689911539e+00
5.624650120735168457e-01,3.495695610209277771e+00
5.631052851676940918e-01,3.495709704192531131e+00
5.637454986572265625e-01,3.495723777006544353e+00
5.643857717514038086e-01,3.495737843657590993e+00
5.650260448455810547e-01,3.495751891380250775e+00
5.656662583351135254e-01,3.495765920774965174e+00
5.663065314292907715e-01,3.495779944940299089e+00
5.669468045234680176e-01,3.495793947989140893e+00
5.675870776176452637e-01,3.495807937900541784e+00
5.682272911071777344e-01,3.495821892315996049e+00
5.688675642013549805e-01,3.495835860805849737e+00
5.695078372955322266e-01,3.495849810631040278e+00
5.701480507850646973e-01,3.495863723013933555e+00
5.707883238792419434e-01,3.495877633627795245e+00
5.714285969734191895e-01,3.495891515655017212e+00
5.720688700675964355e-01,3.495905408691542426e+00
5.727090835571289062e-01,3.495919271922109495e+00
5.733493566513061523e-01,3.495933111782637770e+00
5.739896297454833984e-01,3.495946942914471389e+00
5.746298432350158691e-01,3.495960765942707660e+00
5.752701163291931152e-01,3.495974574754247222e+00
5.759103894233703613e-01,3.495988345722242485e+00
5.765506625175476074e-01,3.496002123951923224e+00
5.771908760070800781e-01,3.496015889187664705e+00
5.778311491012573242e-01,3.496029624443250938e+00
5.784714221954345703e-01,3.496043356365062138e+00
5.791116356849670410e-01,3.496057069963820041e+00
5.797519087791442871e-01,3.496070760500326280e+00
5.803921818733215332e-01,3.496084457539766266e+00
5.810324549674987793e-01,3.496098103850667549e+00
5.816726684570312500e-01,3.496111778261544512e+00
5.823129415512084961e-01,3.496125396446684519e+00
5.829532146453857422e-01,3.496139017756654255e+00
5.835934281349182129e-01,3.496152641137417305e+00
5.842337012290954590e-01,3.496166223234329795e+00
5.848739743232727051e-01,3.496179808768024699e+00
5.855142474174499512e-01,3.496193366831998883e+00
5.861544609069824219e-01,3.496206915075593002e+00
5.867947340011596680e-01,3.496220447467702996e+00
5.874350070953369141e-01,3.496233960844867816e+00
5.880752205848693848e-01,3.496247468762999411e+00
5.887154936790466309e-01,3.496260965465283643e+00
5.893557667732238770e-01,3.496274425511137540e+00
5.899960398674011230e-01,3.496287902615474508e+00
5.906362533569335938e-01,3.496301358185842645e+00
5.912765264511108398e-01,3.496314780180362902e+00
5.919167995452880859e-01,3.496328202381333128e+00
5.925570130348205566e-01,3.496341600951520689e+00
5.931972861289978027e-01,3.496354996348694399e+00
5.938375592231750488e-01,3.496368372439400574e+00
5.944778323173522949e-01,3.496381731014182037e+00
5.951180458068847656e-01,3.496395068696339425e+00
5.957583189010620117e-01,3.496408406262811575e+00
5.963985919952392578e-01,3.496421724739480652e+00
5.970388054847717285e-01,3.496435045782429363e+00
5.976790785789489746e-01,3.496448325781712718e+00
5.983193516731262207e-01,3.496461598201528354e+00
5.989596247673034668e-01,3.496474864762005641e+00
5.995998382568359375e-01,3.496488109574418246e+00
6.002401113510131836e-01,3.496501357057374637e+00
6.008803844451904297e-01,3.496514555741867092e+00
6.015205979347229004e-01,3.496527775231344393e+00
6.021608710289001465e-01,3.496540964055268930e+00
6.028011441230773926e-01,3.496554132244976021e+00
6.034414172172546387e-01,3.496567300659654265e+00
6.040816307067871094e-01,3.496580448390788298e+00
6.047219038009643555e-01,3.496593590672295360e+00
6.053621768951416016e-01,3.496606726840517876e+00
6.060023903846740723e-01,3.496619838288831161e+00
6.066426634788513184e-01,3.496632915550309306e+00
6.072829365730285645e-01,3.496645999296528196e+00
6.079232096672058105e-01,3.496659074942416456e+00
6.085634231567382812e-01,3.496672131898304947e+00
6.092036962509155273e-01,3.496685168184801462e+00
6.098439693450927734e-01,3.496698194079700173e+00
6.104841828346252441e-01,3.496711208828836348e+00
6.111244559288024902e-01,3.496724214403907016e+00
6.117647290229797363e-01,3.496737198755577314e+00
6.124050021171569824e-01,3.496750185135596212e+00
6.130452156066894531e-01,3.496763141588024482e+00
6.136854887008666992e-01,3.496776076086719698e+00
6.143257617950439453e-01,3.496789013300091842e+00
6.149659752845764160e-01,3.496801930046911533e+00
6.156062483787536621e-01,3.496814851710011496e+00
6.162465214729309082e-01,3.496827739657668577e+00
6.168867945671081543e-01,3.496840619518836846e+00
6.175270080566406250e-01,3.496853490921210117e+00
6.181672811508178711e-01,3.496866348587749584e+00
6.188075542449951172e-01,3.496879184076678637e+00
6.194477677345275879e-01,3.496892011830614599e+00
6.200880408287048340e-01,3.496904825903553338e+00
6.207283139228820801e-01,3.496917621599696879e+00
6.213685870170593262e-01,3.496930413062917076e+00
6.220088005065917969e-01,3.496943205358518103e+00
6.226490736007690430e-01,3.496955960601184188e+00
6.232893466949462891e-01,3.496968710981810169e+00
6.239295601844787598e-01,3.496981436924316178e+00
6.245698332786560059e-01,3.496994167071803439e+00
6.252101063728332520e-01,3.497006878703947663e+00
6.258503794670104980e-01,3.497019579746163842e+00
6.264905929565429688e-01,3.497032258586840747e+00
6.271308660507202148e-01,3.497044928998182201e+00
6.277711391448974609e-01,3.497057600011448386e+00
6.284113526344299316e-01,3.497070221785144817e+00
6.290516257286071777e-01,3.497082877050722072e+00
6.296918988227844238e-01,3.497095503965108598e+00
6.303321719169616699e-01,3.497108099959880256e+00
6.309723854064941406e-01,3.497120714106267680e+00
6.316126585006713867e-01,3.497133281199827248e+00
6.322529315948486328e-01,3.497145850207843409e+00
6.328931450843811035e-01,3.497158419561280152e+00
6.335334181785583496e-01,3.497170961686153490e+00
6.341736912727355957e-01,3.497183486813404851e+00
6.348139643669128418e-01,3.497196013671006298e+00
6.354541778564453125e-01,3.497208513749521686e+00
6.360944509506225586e-01,3.497221005858921039e+00
6.367347240447998047e-01,3.497233509428008702e+00
6.373749375343322754e-01,3.497245977616437074e+00
6.380152106285095215e-01,3.497258432161840513e+00
6.386554837226867676e-01,3.497270876398926198e+00
6.392957568168640137e-01,3.497283309943040486e+00
6.399359703063964844e-01,3.497295725064859973e+00
6.405762434005737305e-01,3.497308143174011175e+00
6.412165164947509766e-01,3.497320541894273660e+00
6.418567299842834473e-01,3.497332929890922593e+00
6.424970030784606934e-01,3.497345302184545091e+00
6.431372761726379395e-01,3.497357668767619110e+00
6.437775492668151855e-01,3.497370013612341566e+00
6.444177627563476562e-01,3.497382346392152286e+00
6.450580358505249023e-01,3.497394658018579072e+00
6.456983089447021484e-01,3.497406982364097416e+00
6.463385224342346191e-01,3.497419284876749135e+00
6.469787955284118652e-01,3.497431570721249994e+00
6.476190686225891113e-01,3.497443858777669945e+00
6.482593417167663574e-01,3.497456119162304145e+00
6.488995552062988281e-01,3.497468376335783002e+00
6.495398283004760742e-01,3.497480615976326312e+00
6.501801013946533203e-01,3.497492869890479028e+00
6.508203148841857910e-01,3.497505071686249245e+00
6.514605879783630371e-01,3.497517278351287118e+00
6.521008610725402832e-01,3.497529474629773816e+00
6.527411341667175293e-01,3.497541667308714075e+00
6.533813476562500000e-01,3.497553838502771129e+00
6.540216207504272461e-01,3.497566007471062832e+00
6.546618938446044922e-01,3.497578155315778758e+00
6.553021073341369629e-01,3.497590294906677499e+00
6.559423804283142090e-01,3.497602427390684277e+00
6.565826535224914551e-01,3.497614543430515255e+00
6.572229266166687012e-01,3.497626633028878107e+00
6.578631401062011719e-01,3.497638739718797574e+00
6.585034132003784180e-01,3.497650827308511179e+00
6.591436862945556641e-01,3.497662881542452862e+00
6.597838997840881348e-01,3.497674956188465689e+00
6.604241728782653809e-01,3.497687003735920896e+00
6.610644459724426270e-01,3.497699042930418223e+00
6.617047190666198730e-01,3.497711072010291744e+00
6.623449325561523438e-01,3.497723081936867651e+00
6.629852056503295898e-01,3.497735098912103435e+00
6.636254787445068359e-01,3.497747071406636099e+00
6.642656922340393066e-01,3.497759068265706262e+00
6.649059653282165527e-01,3.497771050570026574e+00
6.655462384223937988e-01,3.497783011837351630e+00
6.661865115165710449e-01,3.497794960371904960e+00
6.668267250061035156e-01,3.497806905502240049e+00
6.674669981002807617e-01,3.497818836969033285e+00
6.681072711944580078e-01,3.497830757897173903e+00
6.687474846839904785e-01,3.497842661949801091e+00
6.693877577781677246e-01,3.497854564450222803e+00
6.700280308723449707e-01,3.497866456481403930e+00
6.706683039665222168e-01,3.497878325011713585e+00
6.713085174560546875e-01,3.497890204536028946e+00
6.719487905502319336e-01,3.497902045570261187e+00
6.725890636444091797e-01,3.497913919418549344e+00
6.732292771339416504e-01,3.497925734576759815e+00
6.738695502281188965e-01,3.497937557988112456e+00
6.745098233222961426e-01,3.497949380875672531e+00
6.751500964164733887e-01,3.497961182138427993e+00
6.757903099060058594e-01,3.497972976064375850e+00
6.764305830001831055e-01,3.497984749292392337e+00
6.770708560943603516e-01,3.497996535131452145e+00
6.777110695838928223e-01,3.498008288504205865e+00
6.783513426780700684e-01,3.498020046501639335e+00
6.789916157722473145e-01,3.498031779127508401e+00
6.796318888664245605e-01,3.498043514462056081e+00
6.802721023559570312e-01,3.498055230730217957e+00
6.809123754501342773e-01,3.498066939697738853e+00
6.815526485443115234e-01,3.498078623293237044e+00
6.821928620338439941e-01,3.498090317607273736e+00
6.828331351280212402e-01,3.498102003222578915e+00
6.834734082221984863e-01,3.498113659729739755e+00
6.841136813163757324e-01,3.498125307176302545e+00
6.847538948059082031e-01,3.498136951341569212e+00
6.853941679000854492e-01,3.498148594882064089e+00
6.860344409942626953e-01,3.498160216596975403e+00
6.866746544837951660e-01,3.498171824240166927e+00
6.873149275779724121e-01,3.498183426645267602e+00
6.879552006721496582e-01,3.498195025725260976e+00
6.885954737663269043e-01,3.498206591509114283e+00
6.892356872558593750e-01,3.498218155107863048e+00
6.898759603500366211e-01,3.498229716335482742e+00
6.905162334442138672e-01,3.498241257171446073e+00
6.911564469337463379e-01,3.498252788112560907e+00
6.917967200279235840e-01,3.498264308014778390e+00
6.924369931221008301e-01,3.498275826109924491e+00
6.930772662162780762e-01,3.498287315433438849e+00
6.937174797058105469e-01,3.498298800204433512e+00
6.943577527999877930e-01,3.498310293714520736e+00
6.949980258941650391e-01,3.498321754750599588e+00
6.956382393836975098e-01,3.498333188338763833e+00
6.962785124778747559e-01,3.498344630973169611e+00
6.969187855720520020e-01,3.498356059036286325e+00
6.975590586662292480e-01,3.498367492364381270e+00
6.981992721557617188e-01,3.498378893636754583e+00
6.988395452499389648e-01,3.498390296560503820e+00
6.994798183441162109e-01,3.498401681062717650e+00
7.001200318336486816e-01,3.498413063498415632e+00
7.007603049278259277e-01,3.498424418695166516e+00
7.014005780220031738e-01,3.498435743471039139e+00
7.020408511161804199e-01,3.498447091840009016e+00
7.026810646057128906e-01,3.498458429261368963e+00
7.033213376998901367e-01,3.498469762854591991e+00
7.039616107940673828e-01,3.498481058825822387e+00
7.046018242835998535e-01,3.498492364128260590e+00
7.052420973777770996e-01,3.498503659278144440e+00
7.058823704719543457e-01,3.498514937932495350e+00
7.065226435661315918e-01,3.498526208459154851e+00
7.071628570556640625e-01,3.498537483491953815e+00
7.078031301498413086e-01,3.498548728121950724e+00
7.084434032440185547e-01,3.498559997023709567e+00
7.090836167335510254e-01,3.498571233547453030e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431342703e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827010868e+00
7.154862284660339355e-01,3.498683712834538273e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_8.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276699324e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099702e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266312305e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156816e+00
-7.225290536880493164e-01,3.498810804695866139e+00
-7.218887805938720703e-01,3.498798870934662020e+00
-7.212485074996948242e-01,3.498787026575329584e+00
-7.206082344055175781e-01,3.498775295249307415e+00
-7.199680209159851074e-01,3.498763650697313654e+00
-7.193277478218078613e-01,3.498752078317605374e+00
-7.186874747276306152e-01,3.498740585587917451e+00
-7.180472612380981445e-01,3.498729138286032381e+00
-7.174069881439208984e-01,3.498717733437400668e+00
-7.167667150497436523e-01,3.498706379037950676e+00
-7.161264419555664062e-01,3.498695036546734194e+00
-7.154862284660339355e-01,3.498683712834538717e+00
-7.148459553718566895e-01,3.498672445827011757e+00
-7.142056822776794434e-01,3.498661171782568857e+00
-7.135654091835021973e-01,3.498649912793513117e+00
-7.129251956939697266e-01,3.498638673462626691e+00
-7.122849225997924805e-01,3.498627422339650739e+00
-7.116446495056152344e-01,3.498616188183162556e+00
-7.110044360160827637e-01,3.498604949431342703e+00
-7.103641629219055176e-01,3.498593707749845017e+00
-7.097238898277282715e-01,3.498582472184605052e+00
-7.090836167335510254e-01,3.498571233547453474e+00
-7.084434032440185547e-01,3.498559997023709567e+00
-7.078031301498413086e-01,3.498548728121950724e+00
-7.071628570556640625e-01,3.498537483491953815e+00
-7.065226435661315918e-01,3.498526208459154851e+00
-7.058823704719543457e-01,3.498514937932495350e+00
-7.052420973777770996e-01,3.498503659278144884e+00
-7.046018242835998535e-01,3.498492364128261478e+00
-7.039616107940673828e-01,3.498481058825822387e+00
-7.033213376998901367e-01,3.498469762854591991e+00
-7.026810646057128906e-01,3.498458429261368963e+00
-7.020408511161804199e-01,3.498447091840009016e+00
-7.014005780220031738e-01,3.498435743471039139e+00
-7.007603049278259277e-01,3.498424418695166072e+00
-7.001200318336486816e-01,3.498413063498415632e+00
-6.994798183441162109e-01,3.498401681062717650e+00
-6.988395452499389648e-01,3.498390296560504265e+00
-6.981992721557617188e-01,3.498378893636754583e+00
-6.975590586662292480e-01,3.498367492364381270e+00
-6.969187855720520020e-01,3.498356059036286325e+00
-6.962785124778747559e-01,3.498344630973169611e+00
-6.956382393836975098e-01,3.498333188338763833e+00
-6.949980258941650391e-01,3.498321754750599588e+00
-6.943577527999877930e-01,3.498310293714520292e+00
-6.937174797058105469e-01,3.498298800204432624e+00
-6.930772662162780762e-01,3.498287315433438849e+00
-6.924369931221008301e-01,3.498275826109924491e+00
-6.917967200279235840e-01,3.498264308014777946e+00
-6.911564469337463379e-01,3.498252788112560907e+00
-6.905162334442138672e-01,3.498241257171445628e+00
-6.898759603500366211e-01,3.498229716335483186e+00
-6.892356872558593750e-01,3.498218155107863048e+00
-6.885954737663269043e-01,3.498206591509114283e+00
-6.879552006721496582e-01,3.498195025725260976e+00
-6.873149275779724121e-01,3.498183426645267602e+00
-6.866746544837951660e-01,3.498171824240166927e+00
-6.860344409942626953e-01,3.498160216596974958e+00
-6.853941679000854492e-01,3.498148594882064089e+00
-6.847538948059082031e-01,3.498136951341569212e+00
-6.841136813163757324e-01,3.498125307176302545e+00
-6.834734082221984863e-01,3.498113659729739311e+00
-6.828331351280212402e-01,3.498102003222578471e+00
-6.821928620338439941e-01,3.498090317607273292e+00
-6.815526485443115234e-01,3.498078623293237044e+00
-6.809123754501342773e-01,3.498066939697738853e+00
-6.802721023559570312e-01,3.498055230730217957e+00
-6.796318888664245605e-01,3.498043514462056081e+00
-6.789916157722473145e-01,3.498031779127508401e+00
-6.783513426780700684e-01,3.498020046501638891e+00
-6.777110695838928223e-01,3.498008288504205865e+00
-6.770708560943603516e-01,3.497996535131452589e+00
-6.764305830001831055e-01,3.497984749292392337e+00
-6.757903099060058594e-01,3.497972976064375850e+00
-6.751500964164733887e-01,3.497961182138427993e+00
-6.745098233222961426e-01,3.497949380875672531e+00
-6.738695502281188965e-01,3.497937557988112456e+00
-6.732292771339416504e-01,3.497925734576759815e+00
-6.725890636444091797e-01,3.497913919418549344e+00
-6.719487905502319336e-01,3.497902045570261187e+00
-6.713085174560546875e-01,3.497890204536029390e+00
-6.706683039665222168e-01,3.497878325011713585e+00
-6.700280308723449707e-01,3.497866456481403485e+00
-6.693877577781677246e-01,3.497854564450222803e+00
-6.687474846839904785e-01,3.497842661949801091e+00
-6.681072711944580078e-01,3.497830757897173459e+00
-6.674669981002807617e-01,3.497818836969033285e+00
-6.668267250061035156e-01,3.497806905502240049e+00
-6.661865115165710449e-01,3.497794960371904960e+00
-6.655462384223937988e-01,3.497783011837351630e+00
-6.649059653282165527e-01,3.497771050570026574e+00
-6.642656922340393066e-01,3.497759068265706262e+00
-6.636254787445068359e-01,3.497747071406636099e+00
-6.629852056503295898e-01,3.497735098912103435e+00
-6.623449325561523438e-01,3.497723081936867651e+00
-6.617047190666198730e-01,3.497711072010291744e+00
-6.610644459724426270e-01,3.497699042930418223e+00
-6.604241728782653809e-01,3.497687003735921341e+00
-6.597838997840881348e-01,3.497674956188465689e+00
-6.591436862945556641e-01,3.497662881542452862e+00
-6.585034132003784180e-01,3.497650827308511623e+00
-6.578631401062011719e-01,3.497638739718797574e+00
-6.572229266166687012e-01,3.497626633028878551e+00
-6.565826535224914551e-01,3.497614543430515699e+00
-6.559423804283142090e-01,3.497602427390684277e+00
-6.553021073341369629e-01,3.497590294906677499e+00
-6.546618938446044922e-01,3.497578155315779203e+00
-6.540216207504272461e-01,3.497566007471062832e+00
-6.533813476562500000e-01,3.497553838502771129e+00
-6.527411341667175293e-01,3.497541667308714075e+00
-6.521008610725402832e-01,3.497529474629773816e+00
-6.514605879783630371e-01,3.497517278351287118e+00
-6.508203148841857910e-01,3.497505071686249245e+00
-6.501801013946533203e-01,3.497492869890479028e+00
-6.495398283004760742e-01,3.497480615976326312e+00
-6.488995552062988281e-01,3.497468376335783002e+00
-6.482593417167663574e-01,3.497456119162304589e+00
-6.476190686225891113e-01,3.497443858777669945e+00
-6.469787955284118652e-01,3.497431570721249994e+00
-6.463385224342346191e-01,3.497419284876749135e+00
-6.456983089447021484e-01,3.497406982364097416e+00
-6.450580358505249023e-01,3.497394658018578628e+00
-6.444177627563476562e-01,3.497382346392152286e+00
-6.437775492668151855e-01,3.497370013612341566e+00
-6.431372761726379395e-01,3.497357668767619110e+00
-6.424970030784606934e-01,3.497345302184545091e+00
-6.418567299842834473e-01,3.497332929890922593e+00
-6.412165164947509766e-01,3.497320541894273660e+00
-6.405762434005737305e-01,3.497308143174010731e+00
-6.399359703063964844e-01,3.497295725064859973e+00
-6.392957568168640137e-01,3.497283309943040486e+00
-6.386554837226867676e-01,3.497270876398926198e+00
-6.380152106285095215e-01,3.497258432161840513e+00
-6.373749375343322754e-01,3.497245977616437074e+00
-6.367347240447998047e-01,3.497233509428008702e+00
-6.360944509506225586e-01,3.497221005858921039e+00
-6.354541778564453125e-01,3.497208513749521686e+00
-6.348139643669128418e-01,3.497196013671006298e+00
-6.341736912727355957e-01,3.497183486813404851e+00
-6.335334181785583496e-01,3.497170961686153490e+00
-6.328931450843811035e-01,3.497158419561280152e+00
-6.322529315948486328e-01,3.497145850207843409e+00
-6.316126585006713867e-01,3.497133281199827248e+00
-6.309723854064941406e-01,3.497120714106267680e+00
-6.303321719169616699e-01,3.497108099959880256e+00
-6.296918988227844238e-01,3.497095503965108598e+00
-6.290516257286071777e-01,3.497082877050722072e+00
-6.284113526344299316e-01,3.497070221785144373e+00
-6.277711391448974609e-01,3.497057600011448386e+00
-6.271308660507202148e-01,3.497044928998182201e+00
-6.264905929565429688e-01,3.497032258586840747e+00
-6.258503794670104980e-01,3.497019579746163842e+00
-6.252101063728332520e-01,3.497006878703947663e+00
-6.245698332786560059e-01,3.496994167071803439e+00
-6.239295601844787598e-01,3.496981436924316178e+00
-6.232893466949462891e-01,3.496968710981810169e+00
-6.226490736007690430e-01,3.496955960601184188e+00
-6.220088005065917969e-01,3.496943205358518547e+00
-6.213685870170593262e-01,3.496930413062917076e+00
-6.207283139228820801e-01,3.496917621599696879e+00
-6.200880408287048340e-01,3.496904825903553338e+00
-6.194477677345275879e-01,3.496892011830614599e+00
-6.188075542449951172e-01,3.496879184076679081e+00
-6.181672811508178711e-01,3.496866348587749584e+00
-6.175270080566406250e-01,3.496853490921210117e+00
-6.168867945671081543e-01,3.496840619518836846e+00
-6.162465214729309082e-01,3.496827739657668577e+00
-6.156062483787536621e-01,3.496814851710011496e+00
-6.149659752845764160e-01,3.496801930046911089e+00
-6.143257617950439453e-01,3.496789013300091398e+00
-6.136854887008666992e-01,3.496776076086719698e+00
-6.130452156066894531e-01,3.496763141588024038e+00
-6.124050021171569824e-01,3.496750185135596212e+00
-6.117647290229797363e-01,3.496737198755577314e+00
-6.111244559288024902e-01,3.496724214403907016e+00
-6.104841828346252441e-01,3.496711208828836348e+00
-6.098439693450927734e-01,3.496698194079700173e+00
-6.092036962509155273e-01,3.496685168184801462e+00
-6.085634231567382812e-01,3.496672131898304947e+00
-6.079232096672058105e-01,3.496659074942416456e+00
-6.072829365730285645e-01,3.496645999296528640e+00
-6.066426634788513184e-01,3.496632915550309306e+00
-6.060023903846740723e-01,3.496619838288831161e+00
-6.053621768951416016e-01,3.496606726840517876e+00
-6.047219038009643555e-01,3.496593590672295360e+00
-6.040816307067871094e-01,3.496580448390788298e+00
-6.034414172172546387e-01,3.496567300659654265e+00
-6.028011441230773926e-01,3.496554132244976021e+00
-6.021608710289001465e-01,3.496540964055268930e+00
-6.015205979347229004e-01,3.496527775231344837e+00
-6.008803844451904297e-01,3.496514555741867092e+00
-6.002401113510131836e-01,3.496501357057374193e+00
-5.995998382568359375e-01,3.496488109574418246e+00
-5.989596247673034668e-01,3.496474864762005641e+00
-5.983193516731262207e-01,3.496461598201528354e+00
-5.976790785789489746e-01,3.496448325781712718e+00
-5.970388054847717285e-01,3.496435045782429363e+00
-5.963985919952392578e-01,3.496421724739480652e+00
-5.957583189010620117e-01,3.496408406262811575e+00
-5.951180458068847656e-01,3.496395068696339425e+00
-5.944778323173522949e-01,3.496381731014182037e+00
-5.938375592231750488e-01,3.496368372439401018e+00
-5.931972861289978027e-01,3.496354996348694399e+00
-5.925570130348205566e-01,3.496341600951520689e+00
-5.919167995452880859e-01,3.496328202381333128e+00
-5.912765264511108398e-01,3.496314780180362902e+00
-5.906362533569335938e-01,3.496301358185842645e+00
-5.899960398674011230e-01,3.496287902615474508e+00
-5.893557667732238770e-01,3.496274425511137096e+00
-5.887154936790466309e-01,3.496260965465284087e+00
-5.880752205848693848e-01,3.496247468762999411e+00
-5.874350070953369141e-01,3.496233960844867816e+00
-5.867947340011596680e-01,3.496220447467702996e+00
-5.861544609069824219e-01,3.496206915075593002e+00
-5.855142474174499512e-01,3.496193366831998439e+00
-5.848739743232727051e-01,3.496179808768024699e+00
-5.842337012290954590e-01,3.496166223234330239e+00
-5.835934281349182129e-01,3.496152641137417305e+00
-5.829532146453857422e-01,3.496139017756654255e+00
-5.823129415512084961e-01,3.496125396446684519e+00
-5.816726684570312500e-01,3.496111778261544956e+00
-5.810324549674987793e-01,3.496098103850667549e+00
-5.803921818733215332e-01,3.496084457539766266e+00
-5.797519087791442871e-01,3.496070760500325836e+00
-5.791116356849670410e-01,3.496057069963819597e+00
-5.784714221954345703e-01,3.496043356365062582e+00
-5.778311491012573242e-01,3.496029624443250938e+00
-5.771908760070800781e-01,3.496015889187664705e+00
-5.765506625175476074e-01,3.496002123951923668e+00
-5.759103894233703613e-01,3.495988345722242485e+00
-5.752701163291931152e-01,3.495974574754247222e+00
-5.746298432350158691e-01,3.495960765942707216e+00
-5.739896297454833984e-01,3.495946942914471389e+00
-5.733493566513061523e-01,3.495933111782638214e+00
-5.727090835571289062e-01,3.495919271922109051e+00
-5.720688700675964355e-01,3.495905408691542426e+00
-5.714285969734191895e-01,3.495891515655017212e+00
-5.707883238792419434e-01,3.495877633627795245e+00
-5.701480507850646973e-01,3.495863723013933999e+00
-5.695078372955322266e-01,3.495849810631040278e+00
-5.688675642013549805e-01,3.495835860805849737e+00
-5.682272911071777344e-01,3.495821892315996493e+00
-5.675870776176452637e-01,3.495807937900541784e+00
-5.669468045234680176e-01,3.495793947989140893e+00
-5.663065314292907715e-01,3.495779944940299089e+00
-5.656662583351135254e-01,3.495765920774965174e+00
-5.650260448455810547e-01,3.495751891380251219e+00
-5.643857717514038086e-01,3.495737843657590993e+00
-5.637454986572265625e-01,3.495723777006544353e+00
-5.631052851676940918e-01,3.495709704192530687e+00
-5.624650120735168457e-01,3.495695610209277326e+00
-5.618247389793395996e-01,3.495681505689911095e+00
-5.611844658851623535e-01,3.495667366182767299e+00
-5.605442523956298828e-01,3.495653233697520346e+00
-5.599039793014526367e-01,3.495639050996122599e+00
-5.592637062072753906e-01,3.495624887482637888e+00
-5.586234927177429199e-01,3.495610698156675689e+00
-5.579832196235656738e-01,3.495596480095511716e+00
-5.573429465293884277e-01,3.495582263406872947e+00
-5.567026734352111816e-01,3.495568021899011057e+00
-5.560624599456787109e-01,3.495553773727064772e+00
-5.554221868515014648e-01,3.495539499389318294e+00
-5.547819137573242188e-01,3.495525224521747187e+00
-5.541416406631469727e-01,3.495510907730513317e+00
-5.535014271736145020e-01,3.495496580860892433e+00
-5.528611540794372559e-01,3.495482262167288745e+00
-5.522208809852600098e-01,3.495467891699809648e+00
-5.515806674957275391e-01,3.495453527053695719e+00
-5.509403944015502930e-01,3.495439146120041585e+00
-5.503001213073730469e-01,3.495424741661234513e+00
-5.496598482131958008e-01,3.495410331997896414e+00
-5.490196347236633301e-01,3.495395892875708288e+00
-5.483793616294860840e-01,3.495381440887107338e+00
-5.477390885353088379e-01,3.495366965681776961e+00
-5.470988750457763672e-01,3.495352492522222132e+00
-5.464586019515991211e-01,3.495337978333853179e+00
-5.458183288574218750e-01,3.495323467225819769e+00
-5.451780557632446289e-01,3.495308936998219096e+00
-5.445378422737121582e-01,3.495294385887015132e+00
-5.438975691795349121e-01,3.495279830494030904e+00
-5.432572960853576660e-01,3.495265235557095451e+00
-5.426170825958251953e-01,3.495250641599235486e+00
-5.419768095016479492e-01,3.495236020769591612e+00
-5.413365364074707031e-01,3.495221371670740318e+00
-5.406962633132934570e-01,3.495206747958447213e+00
-5.400560498237609863e-01,3.495192070342713286e+00
-5.394157767295837402e-01,3.495177387184509765e+00
-5.387755036354064941e-01,3.495162685857423401e+00
-5.381352901458740234e-01,3.495147963138953706e+00
-5.374950170516967773e-01,3.495133235190095000e+00
-5.368547439575195312e-01,3.495118476900379356e+00
-5.362144708633422852e-01,3.495103699381714168e+00
-5.355742573738098145e-01,3.495088920740412775e+00
-5.349339842796325684e-01,3.495074111228776204e+00
-5.342937111854553223e-01,3.495059301916967343e+00
-5.336534976959228516e-01,3.495044454642522780e+00
-5.330132246017456055e-01,3.495029608152542266e+00
-5.323729515075683594e-01,3.495014720654048723e+00
-5.317326784133911133e-01,3.494999842090892983e+00
-5.310924649238586426e-01,3.494984933596305687e+00
-5.304521918296813965e-01,3.494970005140946245e+00
-5.298119187355041504e-01,3.494955065576849318e+00
-5.291717052459716797e-01,3.494940097866166440e+00
-5.285314321517944336e-01,3.494925119180033235e+00
-5.278911590576171875e-01,3.494910129014205946e+00
-5.272508859634399414e-01,3.494895120792990362e+00
-5.266106724739074707e-01,3.494880068235927340e+00
-5.259703993797302246e-01,3.494865024649556062e+00
-5.253301262855529785e-01,3.494849962240584862e+00
-5.246899127960205078e-01,3.494834877281940866e+00
-5.240496397018432617e-01,3.494819757214573386e+00
-5.234093666076660156e-01,3.494804651808914198e+00
-5.227690935134887695e-01,3.494789510539535904e+00
-5.221288800239562988e-01,3.494774345212194433e+00
-5.214886069297790527e-01,3.494759159472608623e+00
-5.208483338356018066e-01,3.494743971531483417e+00
-5.202081203460693359e-01,3.494728755554959765e+00
-5.195678472518920898e-01,3.494713523137281896e+00
-5.189275741577148438e-01,3.494698265279928329e+00
-5.182873010635375977e-01,3.494682992496314089e+00
-5.176470875740051270e-01,3.494667693373783468e+00
-5.170068144798278809e-01,3.494652405261636119e+00
-5.163665413856506348e-01,3.494637065986792912e+00
-5.157263278961181641e-01,3.494621718480160677e+00
-5.150860548019409180e-01,3.494606357673627706e+00
-5.144457817077636719e-01,3.494590957619557514e+00
-5.138055086135864258e-01,3.494575554316955213e+00
-5.131652951240539551e-01,3.494560145947727570e+00
-5.125250220298767090e-01,3.494544692914533179e+00
-5.118847489356994629e-01,3.494529227953357076e+00
-5.112445354461669922e-01,3.494513742219846009e+00
-5.106042623519897461e-01,3.494498237833251864e+00
-5.099639892578125000e-01,3.494482717784215708e+00
-5.093237161636352539e-01,3.494467169549647867e+00
-5.086835026741027832e-01,3.494451596529166260e+00
-5.080432295799255371e-01,3.494436027265560352e+00
-5.074029564857482910e-01,3.494420419559856938e+00
-5.067627429962158203e-01,3.494404793419939370e+00
-5.061224699020385742e-01,3.494389148673319845e+00
-5.054821968078613281e-01,3.494373482767677341e+00
-5.048419237136840820e-01,3.494357808151265843e+00
-5.042017102241516113e-01,3.494342100955952546e+00
-5.035614371299743652e-01,3.494326368597334476e+00
-5.029211640357971191e-01,3.494310631750603413e+00
-5.022809505462646484e-01,3.494294863540611473e+00
-5.016406774520874023e-01,3.494279066573843906e+00
-5.010004043579101562e-01,3.494263259644793784e+00
-5.003601312637329102e-01,3.494247429668355664e+00
-4.997198879718780518e-01,3.494231592748653803e+00
-4.990796446800231934e-01,3.494215725418656771e+00
-4.984394013881683350e-01,3.494199828502308147e+00
-4.977991282939910889e-01,3.494183916942728452e+00
-4.971588850021362305e-01,3.494167999163360072e+00
-4.965186119079589844e-01,3.494152040064643749e+00
-4.958783686161041260e-01,3.494136068631315872e+00
-4.952380955219268799e-01,3.494120062906017399e+00
-4.945978522300720215e-01,3.494104058372212052e+00
-4.939576089382171631e-01,3.494088024668424719e+00
-4.933173358440399170e-01,3.494071959593268328e+00
-4.926770925521850586e-01,3.494055892140769615e+00
-4.920368194580078125e-01,3.494039796302692125e+00
-4.913965761661529541e-01,3.494023679856565145e+00
-4.907563030719757080e-01,3.494007543860194520e+00
-4.901160597801208496e-01,3.493991375525917320e+00
-4.894758164882659912e-01,3.493975205566027142e+00
-4.888355433940887451e-01,3.493958999298359736e+00
-4.881953001022338867e-01,3.493942759705497281e+00
-4.875550270080566406e-01,3.493926531194932572e+00
-4.869147837162017822e-01,3.493910251777201825e+00
-4.862745106220245361e-01,3.493893970751987155e+00
-4.856342673301696777e-01,3.493877661833353354e+00
-4.849940240383148193e-01,3.493861341170898527e+00
-4.843537509441375732e-01,3.493844995179158808e+00
-4.837135076522827148e-01,3.493828623794893673e+00
-4.830732345581054688e-01,3.493812227763481992e+00
-4.824329912662506104e-01,3.493795819264315039e+00
-4.817927181720733643e-01,3.493779387892257393e+00
-4.811524748802185059e-01,3.493762916639659100e+00
-4.805122315883636475e-01,3.493746453001129293e+00
-4.798719584941864014e-01,3.493729958216426290e+00
-4.792317152023315430e-01,3.493713439386366915e+00
-4.785914421081542969e-01,3.493696900025524688e+00
-4.779511988162994385e-01,3.493680330183909000e+00
-4.773109257221221924e-01,3.493663752120907517e+00
-4.766706824302673340e-01,3.493647144400377158e+00
-4.760304391384124756e-01,3.493630526905204814e+00
-4.753901660442352295e-01,3.493613871318332009e+00
-4.747499227523803711e-01,3.493597209010586901e+00
-4.741096496582031250e-01,3.493580503430789186e+00
-4.734694063663482666e-01,3.493563790936796476e+00
-4.728291332721710205e-01,3.493547058864125532e+00
-4.721888899803161621e-01,3.493530294706622463e+00
-4.715486466884613037e-01,3.493513523223192418e+00
-4.709083735942840576e-01,3.493496721467573618e+00
-4.702681303024291992e-01,3.493479903680255738e+00
-4.696278572082519531e-01,3.493463060689900423e+00
-4.689876139163970947e-01,3.493446197191484970e+00
-4.683473408222198486e-01,3.493429304009558756e+00
-4.677070975303649902e-01,3.493412404385666470e+00
-4.670668542385101318e-01,3.493395454928188926e+00
-4.664265811443328857e-01,3.493378501569068817e+00
-4.657863378524780273e-01,3.493361526045965171e+00
-4.651460647583007812e-01,3.493344525652690269e+00
-4.645058214664459229e-01,3.493327493846678067e+00
-4.638655483722686768e-01,3.493310455819606197e+00
-4.632253050804138184e-01,3.493293391438201390e+00
-4.625850617885589600e-01,3.493276294219718636e+00
-4.619447886943817139e-01,3.493259179674188530e+00
-4.613045454025268555e-01,3.493242050703961432e+00
-4.606642723083496094e-01,3.493224870939594773e+00
-4.600240290164947510e-01,3.493207696649085925e+00
-4.593837559223175049e-01,3.493190479439196139e+00
-4.587435126304626465e-01,3.493173265054843490e+00
-4.581032693386077881e-01,3.493155995797627256e+00
-4.574629962444305420e-01,3.493138718175351265e+00
-4.568227529525756836e-01,3.493121413208008619e+00
-4.561824798583984375e-01,3.493104084894032901e+00
-4.555422365665435791e-01,3.493086732105545877e+00
-4.549019634723663330e-01,3.493069354389160885e+00
-4.542617201805114746e-01,3.493051954036207718e+00
-4.536214768886566162e-01,3.493034534385663470e+00
-4.529812037944793701e-01,3.493017074626217244e+00
-4.523409605026245117e-01,3.492999619855188698e+00
-4.517006874084472656e-01,3.492982120683474356e+00
-4.510604441165924072e-01,3.492964587014385280e+00
-4.504201710224151611e-01,3.492947044847840576e+00
-4.497799277305603027e-01,3.492929463721400118e+00
-4.491396844387054443e-01,3.492911878765079248e+00
-4.484994113445281982e-01,3.492894241768412122e+00
-4.478591680526733398e-01,3.492876597381388226e+00
-4.472188949584960938e-01,3.492858926317196300e+00
-4.465786516666412354e-01,3.492841219657505825e+00
-4.459383785724639893e-01,3.492823512728871371e+00
-4.452981352806091309e-01,3.492805755697081516e+00
-4.446578919887542725e-01,3.492787973902209409e+00
-4.440176188945770264e-01,3.492770171708510674e+00
-4.433773756027221680e-01,3.492752367514103007e+00
-4.427371025085449219e-01,3.492734492942314084e+00
-4.420968592166900635e-01,3.492716611986161901e+00
-4.414565861225128174e-01,3.492698709646247845e+00
-4.408163428306579590e-01,3.492680769972710486e+00
-4.401760995388031006e-01,3.492662822188950855e+00
-4.395358264446258545e-01,3.492644826535911129e+00
-4.388955831527709961e-01,3.492626815094159287e+00
-4.382553100585937500e-01,3.492608754843701924e+00
-4.376150667667388916e-01,3.492590714145073605e+00
-4.369747936725616455e-01,3.492572621790496434e+00
-4.363345503807067871e-01,3.492554508503432853e+00
-4.356943070888519287e-01,3.492536352539771016e+00
-4.350540339946746826e-01,3.492518178811367946e+00
-4.344137907028198242e-01,3.492499975762572539e+00
-4.337735176086425781e-01,3.492481755230847362e+00
-4.331332743167877197e-01,3.492463485271684487e+00
-4.324930012226104736e-01,3.492445203400247333e+00
-4.318527579307556152e-01,3.492426906024423516e+00
-4.312124848365783691e-01,3.492408563895253781e+00
-4.305722415447235107e-01,3.492390210938123296e+00
-4.299319982528686523e-01,3.492371805184195210e+00
-4.292917251586914062e-01,3.492353381039107418e+00
-4.286514818668365479e-01,3.492334949952784484e+00
-4.280112087726593018e-01,3.492316476312580242e+00
-4.273709654808044434e-01,3.492297967207051546e+00
-4.267306923866271973e-01,3.492279448666958608e+00
-4.260904490947723389e-01,3.492260878320650352e+00
-4.254502058029174805e-01,3.492242295982448397e+00
-4.248099327087402344e-01,3.492223678391420449e+00
-4.241696894168853760e-01,3.492205033945351644e+00
-4.235294163227081299e-01,3.492186364362157569e+00
-4.228891730308532715e-01,3.492167670976868976e+00
-4.222488999366760254e-01,3.492148945975151797e+00
-4.216086566448211670e-01,3.492130200068638057e+00
-4.209684133529663086e-01,3.492111408226444613e+00
-4.203281402587890625e-01,3.492092611703313310e+00
-4.196878969669342041e-01,3.492073754464455781e+00
-4.190476238727569580e-01,3.492054899647980548e+00
-4.184073805809020996e-01,3.492036007316249968e+00
-4.177671074867248535e-01,3.492017086366955514e+00
-4.171268641948699951e-01,3.491998137239501698e+00
-4.164866209030151367e-01,3.491979156531464401e+00
-4.158463478088378906e-01,3.491960141067551149e+00
-4.152061045169830322e-01,3.491941117561158769e+00
-4.145658314228057861e-01,3.491922059983551208e+00
-4.139255881309509277e-01,3.491902958347266051e+00
-4.132853150367736816e-01,3.491883858482434100e+00
-4.126450717449188232e-01,3.491864720587566140e+00
-4.120048284530639648e-01,3.491845545414117957e+00
-4.113645553588867188e-01,3.491826341677221279e+00
-4.107243120670318604e-01,3.491807104447141263e+00
-4.100840389728546143e-01,3.491787854158723725e+00
-4.094437956809997559e-01,3.491768573342881599e+00
-4.088035225868225098e-01,3.491749273875988990e+00
-4.081632792949676514e-01,3.491729940814425781e+00
-4.075230360031127930e-01,3.491710567398451204e+00
-4.068827629089355469e-01,3.491691184674774462e+00
-4.062425196170806885e-01,3.491671772614891367e+00
-4.056022465229034424e-01,3.491652342738722048e+00
-4.049620032310485840e-01,3.491632892472487981e+00
-4.043217301368713379e-01,3.491613409096485654e+00
-4.036814868450164795e-01,3.491593903118581643e+00
-4.030412435531616211e-01,3.491574396758334586e+00
-4.024009704589843750e-01,3.491554853784876844e+00
-4.017607271671295166e-01,3.491535279596508889e+00
-4.011204540729522705e-01,3.491515694390497249e+00
-4.004802107810974121e-01,3.491496089767569977e+00
-3.998399376869201660e-01,3.491476481344967020e+00
-3.991996943950653076e-01,3.491456853376273983e+00
-3.985594511032104492e-01,3.491437211969526722e+00
-3.979191780090332031e-01,3.491417568560967410e+00
-3.972789347171783447e-01,3.491397900174678881e+00
-3.966386616230010986e-01,3.491378248876441326e+00
-3.959984183311462402e-01,3.491358579496480985e+00
-3.953581452369689941e-01,3.491338922204198170e+00
-3.947179019451141357e-01,3.491319272832500875e+00
-3.940776586532592773e-01,3.491299620769249046e+00
-3.934373855590820312e-01,3.491279994250556573e+00
-3.927971422672271729e-01,3.491260378798726194e+00
-3.921568691730499268e-01,3.491240782928407782e+00
-3.915166258811950684e-01,3.491221219489552219e+00
-3.908763527870178223e-01,3.491201677164993189e+00
-3.902361094951629639e-01,3.491182207054215780e+00
-3.895958662033081055e-01,3.491162741856693508e+00
-3.889555931091308594e-01,3.491143356905300976e+00
-3.883153498172760010e-01,3.491124037863487128e+00
-3.876750767230987549e-01,3.491104798964181022e+00
-3.870348334312438965e-01,3.491085626829212529e+00
-3.863945603370666504e-01,3.491066558190489388e+00
-3.857543170452117920e-01,3.491047570668663003e+00
-3.851140737533569336e-01,3.491028724737543332e+00
-3.844738006591796875e-01,3.491010005062372024e+00
-3.838335573673248291e-01,3.490991416349759291e+00
-3.831932842731475830e-01,3.490973005377862037e+00
-3.825530409812927246e-01,3.490954763493672175e+00
-3.819127678871154785e-01,3.490936704037906679e+00
-3.812725245952606201e-01,3.490918880821483494e+00
-3.806322813034057617e-01,3.490901277479576681e+00
-3.799920082092285156e-01,3.490883947189921788e+00
-3.793517649173736572e-01,3.490866881915067665e+00
-3.787114918231964111e-01,3.490850117427638288e+00
-3.780712485313415527e-01,3.490833679686678792e+00
-3.774309754371643066e-01,3.490817607621459651e+00
-3.767907321453094482e-01,3.490801919927458474e+00
-3.761504888534545898e-01,3.490786668564776818e+00
-3.755102157592773438e-01,3.490771852379877860e+00
-3.748699724674224854e-01,3.490757508800715669e+00
-3.742296993732452393e-01,3.490743715772180344e+00
-3.735894560813903809e-01,3.490730467153681182e+00
-3.729491829872131348e-01,3.490717826969245152e+00
-3.723089396953582764e-01,3.490705855498966947e+00
-3.716686964035034180e-01,3.490694551628303444e+00
-3.710284233093261719e-01,3.490684001098883549e+00
-3.703881800174713135e-01,3.490674234879956206e+00
-3.697479069232940674e-01,3.490665309735391464e+00
-3.691076636314392090e-01,3.490657278063753921e+00
-3.684673905372619629e-01,3.490650202751607090e+00
-3.678271472454071045e-01,3.490644134162129042e+00
-3.671869039535522461e-01,3.490639138360519311e+00
-3.665466308593750000e-01,3.490635271023495356e+00
-3.659063875675201416e-01,3.490632598934476860e+00
-3.652661144733428955e-01,3.490631195186515434e+00
-3.646258711814880371e-01,3.490631131255023334e+00
-3.639855980873107910e-01,3.490632458836483654e+00
-3.633453547954559326e-01,3.490635274476674876e+00
-3.627051115036010742e-01,3.490639630556300332e+00
-3.620648384094238281e-01,3.490645624553720516e+00
-3.614245951175689697e-01,3.490653316731645361e+00
-3.607843220233917236e-01,3.490662787890538965e+00
-3.601440787315368652e-01,3.490674130357672045e+00
-3.595038056373596191e-01,3.490687425971208402e+00
-3.588635623455047607e-01,3.490702752309995383e+00
-3.582233190536499023e-01,3.490720167012640651e+00
-3.575830459594726562e-01,3.490739774086783598e+00
-3.569428026676177979e-01,3.490761681833270291e+00
-3.563025295734405518e-01,3.490785936239160225e+00
-3.556622862815856934e-01,3.490812645941486991e+00
-3.550220131874084473e-01,3.490841868700251815e+00
-3.543817698955535889e-01,3.490873707920261637e+00
-3.537415266036987305e-01,3.490908232081088691e+00
-3.531012535095214844e-01,3.490945533598238004e+00
-3.524610102176666260e-01,3.490985686724249693e+00
-3.518207371234893799e-01,3.491028744054473165e+00
-3.511804938316345215e-01,3.491074801263501559e+00
-3.505402207374572754e-01,3.491123939556834976e+00
-3.498999774456024170e-01,3.491176184348094402e+00
-3.492597341537475586e-01,3.491231645888985380e+00
-3.486194610595703125e-01,3.491290352692740573e+00
-3.479792177677154541e-01,3.491352382770907425e+00
-3.473389446735382080e-01,3.491417786176200799e+00
-3.466987013816833496e-01,3.491486575699372708e+00
-3.460584282875061035e-01,3.491558812478526619e+00
-3.454181849956512451e-01,3.491634562762707894e+00
-3.447779119014739990e-01,3.491713819740882574e+00
-3.441376686096191406e-01,3.491796605143435261e+00
-3.434974253177642822e-01,3.491882957392554054e+00
-3.428571522235870361e-01,3.491972891433299697e+00
-3.422169089317321777e-01,3.492066384238079024e+00
-3.415766358375549316e-01,3.492163445566087709e+00
-3.409363925457000732e-01,3.492264085013142783e+00
-3.402961194515228271e-01,3.492368248549451160e+00
-3.396558761596679688e-01,3.492475934951334349e+00
-3.390156328678131104e-01,3.492587096530758384e+00
-3.383753597736358643e-01,3.492701691804978914e+00
-3.377351164817810059e-01,3.492819687714955101e+00
-3.370948433876037598e-01,3.492941016908166496e+00
-3.364546000957489014e-01,3.493065613956832127e+00
-3.358143270015716553e-01,3.493193392469203573e+00
-3.351740837097167969e-01,3.493324285243575300e+00
-3.345338404178619385e-01,3.493458172346194157e+00
-3.338935673236846924e-01,3.493595021673214340e+00
-3.332533240318298340e-01,3.493734669443495200e+00
-3.326130509376525879e-01,3.493877013574928636e+00
-3.319728076457977295e-01,3.494021950510402430e+00
-3.313325345516204834e-01,3.494169326457146063e+00
-3.306922912597656250e-01,3.494319033868877433e+00
-3.300520479679107666e-01,3.494470925366704339e+00
-3.294117748737335205e-01,3.494624875938673547e+00
-3.287715315818786621e-01,3.494780706455915542e+00
-3.281312584877014160e-01,3.494938269715067491e+00
-3.274910151958465576e-01,3.495097395874852353e+00
-3.268507421016693115e-01,3.495257952160188974e+00
-3.262104988098144531e-01,3.495419745311876270e+00
-3.255702555179595947e-01,3.495582605202220527e+00
-3.249299824237823486e-01,3.495746391337290149e+00
-3.242897391319274902e-01,3.495910883078015008e+00
-3.236494660377502441e-01,3.496075931434990736e+00
-3.230092227458953857e-01,3.496241359269977700e+00
-3.223689496517181396e-01,3.496407020729330739e+00
-3.217287063598632812e-01,3.496572695118820739e+00
-3.210884630680084229e-01,3.496738219358033639e+00
-3.204481899738311768e-01,3.496903424304405483e+00
-3.198079466819763184e-01,3.497068166759144781e+00
-3.191676735877990723e-01,3.497232254830514364e+00
-3.185274302959442139e-01,3.497395529239055278e+00
-3.178871572017669678e-01,3.497557832412804046e+00
-3.172469139099121094e-01,3.497719012614331380e+00
-3.166066706180572510e-01,3.497878927280539063e+00
-3.159663975238800049e-01,3.498037423565003579e+00
-3.153261542320251465e-01,3.498194353589552996e+00
-3.146858811378479004e-01,3.498349637222191610e+00
-3.140456378459930420e-01,3.498503070892531319e+00
-3.134053647518157959e-01,3.498654620243488278e+00
-3.127651214599609375e-01,3.498804105589618185e+00
-3.121248781681060791e-01,3.498951467756853617e+00
-3.114846050739288330e-01,3.499096595315538849e+00
-3.108443617820739746e-01,3.499239403373943347e+00
-3.102040886878967285e-01,3.499379821131531454e+00
-3.095638453960418701e-01,3.499517789682857760e+00
-3.089235723018646240e-01,3.499653207711495462e+00
-3.082833290100097656e-01,3.499786034124720668e+00
-3.076430857181549072e-01,3.499916251802569711e+00
-3.070028126239776611e-01,3.500043790204047323e+00
-3.063625693321228027e-01,3.500168638782297670e+00
-3.057222962379455566e-01,3.500290774457762488e+00
-3.050820529460906982e-01,3.500410180492812273e+00
-3.044417798519134521e-01,3.500526829928199302e+00
-3.038015365600585938e-01,3.500640741014768409e+00
-3.031612932682037354e-01,3.500751930466612372e+00
-3.025210201740264893e-01,3.500860395688734528e+00
-3.018807768821716309e-01,3.500966174586623403e+00
-3.012405037879943848e-01,3.501069282866430044e+00
-3.006002604961395264e-01,3.501169750862185737e+00
-2.999599874019622803e-01,3.501267620553869087e+00
-2.993197441101074219e-01,3.501362920538844126e+00
-2.986795008182525635e-01,3.501455728019615243e+00
-2.980392277240753174e-01,3.501546069294509955e+00
-2.973989844322204590e-01,3.501634001448977962e+00
-2.967587113380432129e-01,3.501719591142867571e+00
-2.961184680461883545e-01,3.501802910052569828e+00
-2.954781949520111084e-01,3.501883995178965758e+00
-2.948379516601562500e-01,3.501962950468533453e+00
-2.941977083683013916e-01,3.502039793754743613e+00
-2.935574352741241455e-01,3.502114654742456423e+00
-2.929171919822692871e-01,3.502187570222957458e+00
-2.922769188880920410e-01,3.502258636706542028e+00
-2.916366755962371826e-01,3.502327905540782105e+00
-2.909964025020599365e-01,3.502395458242374637e+00
-2.903561592102050781e-01,3.502461360190772588e+00
-2.897159159183502197e-01,3.502525729045526948e+00
-2.890756428241729736e-01,3.502588592077143126e+00
-2.884353995323181152e-01,3.502650040208184379e+00
-2.877951264381408691e-01,3.502710182649116710e+00
-2.871548831462860107e-01,3.502769038048595185e+00
-2.865146100521087646e-01,3.502826709013247886e+00
-2.858743667602539062e-01,3.502883257396268935e+00
-2.852341234683990479e-01,3.502938795067787936e+00
-2.845938503742218018e-01,3.502993317403111817e+00
-2.839536070823669434e-01,3.503046971788127628e+00
-2.833133339881896973e-01,3.503099780699896471e+00
-2.826730906963348389e-01,3.503151816479649128e+00
-2.820328176021575928e-01,3.503203167131969664e+00
-2.813925743103027344e-01,3.503253887675528588e+00
-2.807523310184478760e-01,3.503304031690077203e+00
-2.801120579242706299e-01,3.503353682739643205e+00
-2.794718146324157715e-01,3.503402922805460840e+00
-2.788315415382385254e-01,3.503451765410319219e+00
-2.781912982463836670e-01,3.503500300896170039e+00
-2.775510251522064209e-01,3.503548591851354921e+00
-2.769107818603515625e-01,3.503596705474454343e+00
-2.762705385684967041e-01,3.503644678932928080e+00
-2.756302654743194580e-01,3.503692602009224277e+00
-2.749900221824645996e-01,3.503740518690418249e+00
-2.743497490882873535e-01,3.503788484554767102e+00
-2.737095057964324951e-01,3.503836563181093933e+00
-2.730692327022552490e-01,3.503884834149574079e+00
-2.724289894104003906e-01,3.503933349270945019e+00
-2.717887461185455322e-01,3.503982154783118030e+00
-2.711484730243682861e-01,3.504031284212253183e+00
-2.705082297325134277e-01,3.504080854713366833e+00
-2.698679566383361816e-01,3.504130900363535694e+00
-2.692277133464813232e-01,3.504181500219658574e+00
-2.685874402523040771e-01,3.504232675141260245e+00
-2.679471969604492188e-01,3.504284511611942321e+00
-2.673069238662719727e-01,3.504337064942111724e+00
-2.666666805744171143e-01,3.504390412688060508e+00
-2.660264372825622559e-01,3.504444586535850448e+00
-2.653861641883850098e-01,3.504499652464035275e+00
-2.647459208965301514e-01,3.504555675872397913e+00
-2.641056478023529053e-01,3.504612718182820608e+00
-2.634654045104980469e-01,3.504670822807251618e+00
-2.628251314163208008e-01,3.504730069345655341e+00
-2.621848881244659424e-01,3.504790499260723280e+00
-2.615446448326110840e-01,3.504852173796592751e+00
-2.609043717384338379e-01,3.504915145555342892e+00
-2.602641284465789795e-01,3.504979471297082316e+00
-2.596238553524017334e-01,3.505045210023920887e+00
-2.589836120605468750e-01,3.505112398726768497e+00
-2.583433389663696289e-01,3.505181097018291059e+00
-2.577030956745147705e-01,3.505251345289741582e+00
-2.570628523826599121e-01,3.505323211054254706e+00
-2.564225792884826660e-01,3.505396724112873841e+00
-2.557823359966278076e-01,3.505471909343930825e+00
-2.551420629024505615e-01,3.505548844592556446e+00
-2.545018196105957031e-01,3.505627549282099409e+00
-2.538615465164184570e-01,3.505708060082949551e+00
-2.532213032245635986e-01,3.505790411450769639e+00
-2.525810599327087402e-01,3.505874611079601966e+00
-2.519407868385314941e-01,3.505960733210592650e+00
-2.513005435466766357e-01,3.506048761991500395e+00
-2.506602704524993896e-01,3.506138746347420732e+00
-2.500200271606445312e-01,3.506230692523304882e+00
-2.493797689676284790e-01,3.506324622226543397e+00
-2.487395107746124268e-01,3.506420536511334340e+00
-2.480992525815963745e-01,3.506518467183283860e+00
-2.474589943885803223e-01,3.506618418917204050e+00
-2.468187510967254639e-01,3.506720355677569678e+00
-2.461784929037094116e-01,3.506824325613305149e+00
-2.455382347106933594e-01,3.506930312702939645e+00
-2.448979765176773071e-01,3.507038310428527872e+00
-2.442577183246612549e-01,3.507148317408220084e+00
-2.436174601316452026e-01,3.507260291176130806e+00
-2.429772019386291504e-01,3.507374276227552823e+00
-2.423369437456130981e-01,3.507490204682745194e+00
-2.416967004537582397e-01,3.507608103575733605e+00
-2.410564422607421875e-01,3.507727910343290567e+00
-2.404161840677261353e-01,3.507849628490266269e+00
-2.397759258747100830e-01,3.507973202235709298e+00
-2.391356676816940308e-01,3.508098666949224231e+00
-2.384954094886779785e-01,3.508225923978739225e+00
-2.378551512956619263e-01,3.508355012345224289e+00
-2.372149080038070679e-01,3.508485837055178802e+00
-2.365746498107910156e-01,3.508618410119182407e+00
-2.359343916177749634e-01,3.508752682667815925e+00
-2.352941334247589111e-01,3.508888616987746012e+00
-2.346538752317428589e-01,3.509026184930109871e+00
-2.340136170387268066e-01,3.509165369973968218e+00
-2.333733588457107544e-01,3.509306109393482309e+00
-2.327331155538558960e-01,3.509448354350565680e+00
-2.320928573608398438e-01,3.509592135153170034e+00
-2.314525991678237915e-01,3.509737353739921684e+00
-2.308123409748077393e-01,3.509884016419882347e+00
-2.301720827817916870e-01,3.510032083730022734e+00
-2.295318245887756348e-01,3.510181518476519269e+00
-2.288915663957595825e-01,3.510332285285092446e+00
-2.282513231039047241e-01,3.510484381495612816e+00
-2.276110649108886719e-01,3.510637765242622166e+00
-2.269708067178726196e-01,3.510792406366410212e+00
-2.263305485248565674e-01,3.510948304358436189e+00
-2.256902903318405151e-01,3.511105394134543367e+00
-2.250500321388244629e-01,3.511263722413128008e+00
-2.244097739458084106e-01,3.511423224208295224e+00
-2.237695306539535522e-01,3.511583917138434874e+00
-2.231292724609375000e-01,3.511745764232970579e+00
-2.224890142679214478e-01,3.511908772880592000e+00
-2.218487560749053955e-01,3.512072933603509917e+00
-2.212084978818893433e-01,3.512238226837824495e+00
-2.205682396888732910e-01,3.512404685058623244e+00
-2.199279814958572388e-01,3.512572285104948566e+00
-2.192877382040023804e-01,3.512741033075909236e+00
-2.186474800109863281e-01,3.512910943024527555e+00
-2.180072218179702759e-01,3.513082005702417909e+00
-2.173669636249542236e-01,3.513254264210088351e+00
-2.167267054319381714e-01,3.513427715950476760e+00
-2.160864472389221191e-01,3.513602347100173162e+00
-2.154461890459060669e-01,3.513778194100265928e+00
-2.148059457540512085e-01,3.513955277226310514e+00
-2.141656875610351562e-01,3.514133627001019278e+00
-2.135254293680191040e-01,3.514313228430009595e+00
-2.128851711750030518e-01,3.514494136272060310e+00
-2.122449129819869995e-01,3.514676343003625192e+00
-2.116046547889709473e-01,3.514859895577047588e+00
-2.109643965959548950e-01,3.515044811837936489e+00
-2.103241533041000366e-01,3.515231099231047818e+00
-2.096838951110839844e-01,3.515418789717919879e+00
-2.090436369180679321e-01,3.515607894978412418e+00
-2.084033787250518799e-01,3.515798465202791157e+00
-2.077631205320358276e-01,3.515990496792881892e+00
-2.071228623390197754e-01,3.516184010078903022e+00
-2.064826041460037231e-01,3.516379038289036529e+00
-2.058423459529876709e-01,3.516575565844342499e+00
-2.052021026611328125e-01,3.516773643959480111e+00
-2.045618444681167603e-01,3.516973271655772670e+00
-2.039215862751007080e-01,3.517174457643339025e+00
-2.032813280820846558e-01,3.517377220812059058e+00
-2.026410698890686035e-01,3.517581569074641479e+00
-2.020008116960525513e-01,3.517787481853392961e+00
-2.013605535030364990e-01,3.517995023661991461e+00
-2.007203102111816406e-01,3.518204121271384821e+00
-2.000800520181655884e-01,3.518414812564084393e+00
-1.994397938251495361e-01,3.518627092858289451e+00
-1.987995356321334839e-01,3.518840935337324449e+00
-1.981592774391174316e-01,3.519056344992693042e+00
-1.975190192461013794e-01,3.519273296270839513e+00
-1.968787610530853271e-01,3.519491787957343298e+00
-1.962385177612304688e-01,3.519711782135545697e+00
-1.955982595682144165e-01,3.519933276940060196e+00
-1.949580013751983643e-01,3.520156240087026323e+00
-1.943177431821823120e-01,3.520380646826959392e+00
-1.936774849891662598e-01,3.520606464273803304e+00
-1.930372267961502075e-01,3.520833644339940172e+00
-1.923969686031341553e-01,3.521062200587591562e+00
-1.917567253112792969e-01,3.521292047098318445e+00
-1.911164671182632446e-01,3.521523173779795179e+00
-1.904762089252471924e-01,3.521755535385089786e+00
-1.898359507322311401e-01,3.521989099358599162e+00
-1.891956925392150879e-01,3.522223815584872852e+00
-1.885554343461990356e-01,3.522459654890532921e+00
-1.879151761531829834e-01,3.522696547614828866e+00
-1.872749328613281250e-01,3.522934488948024523e+00
-1.866346746683120728e-01,3.523173407837245641e+00
-1.859944164752960205e-01,3.523413275639319941e+00
-1.853541582822799683e-01,3.523654050566237927e+00
-1.847139000892639160e-01,3.523895689389263453e+00
-1.840736418962478638e-01,3.524138135536760696e+00
-1.834333837032318115e-01,3.524381378767708739e+00
-1.827931404113769531e-01,3.524625364302783836e+00
-1.821528822183609009e-01,3.524870077201226248e+00
-1.815126240253448486e-01,3.525115444925275732e+00
-1.808723658323287964e-01,3.525361452464808920e+00
-1.802321076393127441e-01,3.525608097702650046e+00
-1.795918494462966919e-01,3.525855320865292519e+00
-1.789515912532806396e-01,3.526103120660556201e+00
-1.783113479614257812e-01,3.526351457088889418e+00
-1.776710897684097290e-01,3.526600331688911183e+00
-1.770308315753936768e-01,3.526849705215445496e+00
-1.763905733823776245e-01,3.527099593815737677e+00
-1.757503151893615723e-01,3.527350005478930406e+00
-1.751100569963455200e-01,3.527600858180470311e+00
-1.744697988033294678e-01,3.527852224165296313e+00
-1.738295555114746094e-01,3.528104080385670915e+00
-1.731892973184585571e-01,3.528356449602415346e+00
-1.725490391254425049e-01,3.528609311060626474e+00
-1.719087809324264526e-01,3.528862723759949027e+00
-1.712685227394104004e-01,3.529116658502314152e+00
-1.706282645463943481e-01,3.529371180228070504e+00
-1.699880063533782959e-01,3.529626277301831649e+00
-1.693477630615234375e-01,3.529881959628447419e+00
-1.687075048685073853e-01,3.530138299648461597e+00
-1.680672466754913330e-01,3.530395340211126332e+00
-1.674269884824752808e-01,3.530653069621086715e+00
-1.667867302894592285e-01,3.530911538403323391e+00
-1.661464720964431763e-01,3.531170825148759906e+00
-1.655062139034271240e-01,3.531430898708220134e+00
-1.648659706115722656e-01,3.531691851821688211e+00
-1.642257124185562134e-01,3.531953700985646094e+00
-1.635854542255401611e-01,3.532216531054022557e+00
-1.629451960325241089e-01,3.532480345903914909e+00
-1.623049378395080566e-01,3.532745199835593208e+00
-1.616646796464920044e-01,3.533011149225047554e+00
-1.610244214534759521e-01,3.533278224077614382e+00
-1.603841632604598999e-01,3.533546470203261070e+00
-1.597439199686050415e-01,3.533815918804269707e+00
-1.591036617755889893e-01,3.534086647730144470e+00
-1.584634035825729370e-01,3.534358634198927263e+00
-1.578231453895568848e-01,3.534631969975495558e+00
-1.571828871965408325e-01,3.534906638649594868e+00
-1.565426290035247803e-01,3.535182698764788078e+00
-1.559023708105087280e-01,3.535460187361969542e+00
-1.552621275186538696e-01,3.535739080474956442e+00
-1.546218693256378174e-01,3.536019427814027338e+00
-1.539816111326217651e-01,3.536301225929389780e+00
-1.533413529396057129e-01,3.536584493517023198e+00
-1.527010947465896606e-01,3.536869218675591231e+00
-1.520608365535736084e-01,3.537155428262647394e+00
-1.514205783605575562e-01,3.537443072127909094e+00
-1.507803350687026978e-01,3.537732148351326877e+00
-1.501400768756866455e-01,3.538022640527444196e+00
-1.494998186826705933e-01,3.538314492878963158e+00
-1.488595604896545410e-01,3.538607689706645854e+00
-1.482193022966384888e-01,3.538902197699338892e+00
-1.475790441036224365e-01,3.539197940446682011e+00
-1.469387859106063843e-01,3.539494867394876287e+00
-1.462985426187515259e-01,3.539792905429186121e+00
-1.456582844257354736e-01,3.540091991919742220e+00
-1.450180262327194214e-01,3.540392024359040768e+00
-1.443777680397033691e-01,3.540692918211433060e+00
-1.437375098466873169e-01,3.540994581451185841e+00
-1.430972516536712646e-01,3.541296887827212636e+00
-1.424569934606552124e-01,3.541599753335959555e+00
-1.418167501688003540e-01,3.541902995001616539e+00
-1.411764919757843018e-01,3.542206540632735656e+00
-1.405362337827682495e-01,3.542510195086778779e+00
-1.398959755897521973e-01,3.542813855939592749e+00
-1.392557173967361450e-01,3.543117320161779382e+00
-1.386154592037200928e-01,3.543420437520288679e+00
-1.379752010107040405e-01,3.543723053036845094e+00
-1.373349577188491821e-01,3.544024974989052446e+00
-1.366946995258331299e-01,3.544325987174338444e+00
-1.360544413328170776e-01,3.544625913982562881e+00
-1.354141831398010254e-01,3.544924545549415829e+00
-1.347739249467849731e-01,3.545221673312487276e+00
-1.341336667537689209e-01,3.545517074962233561e+00
-1.334934085607528687e-01,3.545810542234901774e+00
-1.328531652688980103e-01,3.546101790726811309e+00
-1.322129070758819580e-01,3.546390632992221015e+00
-1.315726488828659058e-01,3.546676828679596660e+00
-1.309323906898498535e-01,3.546960091011564842e+00
-1.302921324968338013e-01,3.547240217117975547e+00
-1.296518743038177490e-01,3.547516889233178095e+00
-1.290116161108016968e-01,3.547789896664401255e+00
-1.283713728189468384e-01,3.548058940460337762e+00
-1.277311146259307861e-01,3.548323764312622863e+00
-1.270908564329147339e-01,3.548584087405437515e+00
-1.264505982398986816e-01,3.548839653474145539e+00
-1.258103400468826294e-01,3.549090146374326515e+00
-1.251700818538665771e-01,3.549335323727172309e+00
-1.245298311114311218e-01,3.549574873016209331e+00
-1.238895729184150696e-01,3.549808550830527487e+00
-1.232493147253990173e-01,3.550036035495228504e+00
-1.226090639829635620e-01,3.550257062737209424e+00
-1.219688057899475098e-01,3.550471351236744066e+00
-1.213285475969314575e-01,3.550678575533074977e+00
-1.206882894039154053e-01,3.550878517371231169e+00
-1.200480386614799500e-01,3.551070860169128096e+00
-1.194077804684638977e-01,3.551255329180845077e+00
-1.187675222754478455e-01,3.551431630970690811e+00
-1.181272715330123901e-01,3.551599525766808707e+00
-1.174870133399963379e-01,3.551758726193280147e+00
-1.168467551469802856e-01,3.551908966402542944e+00
-1.162064969539642334e-01,3.552049993514751147e+00
-1.155662462115287781e-01,3.552181520246423752e+00
-1.149259880185127258e-01,3.552303315761771607e+00
-1.142857298254966736e-01,3.552415133364958510e+00
-1.136454790830612183e-01,3.552516727310916611e+00
-1.130052208900451660e-01,3.552607855534829717e+00
-1.123649626970291138e-01,3.552688288502248604e+00
-1.117247045040130615e-01,3.552757802574232571e+00
-1.110844537615776062e-01,3.552816189724746998e+00
-1.104441955685615540e-01,3.552863227599773133e+00
-1.098039373755455017e-01,3.552898743934847392e+00
-1.091636791825294495e-01,3.552922530383265887e+00
-1.085234284400939941e-01,3.552934387542000749e+00
-1.078831702470779419e-01,3.552934179585500729e+00
-1.072429120540618896e-01,3.552921715774017386e+00
-1.066026613116264343e-01,3.552896857476272707e+00
-1.059624031186103821e-01,3.552859436287920225e+00
-1.053221449255943298e-01,3.552809358871122036e+00
-1.046818867325782776e-01,3.552746465776852602e+00
-1.040416359901428223e-01,3.552670663265754314e+00
-1.034013777971267700e-01,3.552581870520093332e+00
-1.027611196041107178e-01,3.552479960791766089e+00
-1.021208688616752625e-01,3.552364885579117448e+00
-1.014806106686592102e-01,3.552236565160255211e+00
-1.008403524756431580e-01,3.552094968533516806e+00
-1.002000942826271057e-01,3.551940043936590463e+00
-9.955984354019165039e-02,3.551771784401372756e+00
-9.891958534717559814e-02,3.551590113246416713e+00
-9.827932715415954590e-02,3.551395114304556344e+00
-9.763907641172409058e-02,3.551186755100904868e+00
-9.699881821870803833e-02,3.550965075616236089e+00
-9.635856002569198608e-02,3.550730122963534630e+00
-9.571830183267593384e-02,3.550481922541752322e+00
-9.507805109024047852e-02,3.550220577029053359e+00
-9.443779289722442627e-02,3.549946158237804905e+00
-9.379753470420837402e-02,3.549658747983885476e+00
-9.315727651119232178e-02,3.549358447866050703e+00
-9.251702576875686646e-02,3.549045424794835313e+00
-9.187676757574081421e-02,3.548719750270137752e+00
-9.123650938272476196e-02,3.548381618803126081e+00
-9.059625864028930664e-02,3.548031175929820868e+00
-8.995600044727325439e-02,3.547668576585777167e+00
-8.931574225425720215e-02,3.547294041371890305e+00
-8.867548406124114990e-02,3.546907711605010949e+00
-8.803523331880569458e-02,3.546509844405346890e+00
-8.739497512578964233e-02,3.546100621482633830e+00
-8.675471693277359009e-02,3.545680293082999590e+00
-8.611446619033813477e-02,3.545249084898818737e+00
-8.547420799732208252e-02,3.544807228460279624e+00
-8.483394980430603027e-02,3.544354999380205928e+00
-8.419369161128997803e-02,3.543892640737962729e+00
-8.355344086885452271e-02,3.543420436369268067e+00
-8.291318267583847046e-02,3.542938614751586002e+00
-8.227292448282241821e-02,3.542447517346835717e+00
-8.163267374038696289e-02,3.541947373706501700e+00
-8.099241554737091064e-02,3.541438450660191251e+00
-8.035215735435485840e-02,3.540921078487159424e+00
-7.971189916133880615e-02,3.540395473723076059e+00
-7.907164841890335083e-02,3.539861989575047385e+00
-7.843139022588729858e-02,3.539320842784100307e+00
-7.779113203287124634e-02,3.538772350385934740e+00
-7.715088129043579102e-02,3.538216741528978915e+00
-7.651062309741973877e-02,3.537654275487006394e+00
-7.587036490440368652e-02,3.537085233817538032e+00
-7.523010671138763428e-02,3.536509822155266214e+00
-7.458985596895217896e-02,3.535928305621291567e+00
-7.394959777593612671e-02,3.535340866722756381e+00
-7.330933958292007446e-02,3.534747713259990931e+00
-7.266908884048461914e-02,3.534149042279845609e+00
-7.202883064746856689e-02,3.533545004292951042e+00
-7.138857245445251465e-02,3.532935746539453969e+00
-7.074831426143646240e-02,3.532321406502058281e+00
-7.010806351900100708e-02,3.531702069160615132e+00
-6.946780532598495483e-02,3.531077823608864463e+00
-6.882754713296890259e-02,3.530448723993094617e+00
-6.818728893995285034e-02,3.529814779886131682e+00
-6.754703819751739502e-02,3.529176034934642381e+00
-6.690678000450134277e-02,3.528532400423796567e+00
-6.626652181148529053e-02,3.527883831356238620e+00
-6.562627106904983521e-02,3.527230265359509787e+00
-6.498601287603378296e-02,3.526571535876964703e+00
-6.434575468301773071e-02,3.525907513829309003e+00
-6.370549649000167847e-02,3.525238003693086597e+00
-6.306524574756622314e-02,3.524562766750607423e+00
-6.242498755455017090e-02,3.523881531024033897e+00
-6.178473308682441711e-02,3.523194019611626260e+00
-6.114447489380836487e-02,3.522499929086531978e+00
-6.050422042608261108e-02,3.521798867040984327e+00
-5.986396223306655884e-02,3.521090409957229994e+00
-5.922370776534080505e-02,3.520374175703881114e+00
-5.858344957232475281e-02,3.519649643146509188e+00
-5.794319510459899902e-02,3.518916398458233452e+00
-5.730293691158294678e-02,3.518173830664079738e+00
-5.666268244385719299e-02,3.517421416789888067e+00
-5.602242797613143921e-02,3.516658598752892662e+00
-5.538216978311538696e-02,3.515884715241689662e+00
-5.474191531538963318e-02,3.515099187443799345e+00
-5.410165712237358093e-02,3.514301351190632694e+00
-5.346140265464782715e-02,3.513490508022905523e+00
-5.282114446163177490e-02,3.512666007397263535e+00
-5.218088999390602112e-02,3.511827152604416469e+00
-5.154063552618026733e-02,3.510973203551579935e+00
-5.090037733316421509e-02,3.510103477589685994e+00
-5.026012286543846130e-02,3.509217242803963188e+00
-4.961986467242240906e-02,3.508313804787459578e+00
-4.897961020469665527e-02,3.507392477344627224e+00
-4.833935201168060303e-02,3.506452519738922025e+00
-4.769909754395484924e-02,3.505493279581342048e+00
-4.705884307622909546e-02,3.504514094612996900e+00
-4.641858488321304321e-02,3.503514324918646228e+00
-4.577833041548728943e-02,3.502493369541572310e+00
-4.513807222247123718e-02,3.501450651680910298e+00
-4.449781775474548340e-02,3.500385617994738130e+00
-4.385755956172943115e-02,3.499297809191233011e+00
-4.321730509400367737e-02,3.498186753466490106e+00
-4.257704690098762512e-02,3.497052072141434209e+00
-4.193679243326187134e-02,3.495893406097600575e+00
-4.129653796553611755e-02,3.494710491785024686e+00
-4.065627977252006531e-02,3.493503115315805374e+00
-4.001602530479431152e-02,3.492271155870538379e+00
-3.937576711177825928e-02,3.491014522460954339e+00
-3.873551264405250549e-02,3.489733256855763965e+00
-3.809525445103645325e-02,3.488427417108128203e+00
-3.745499998331069946e-02,3.487097208075868426e+00
-3.681474179029464722e-02,3.485742901156658746e+00
-3.617448732256889343e-02,3.484364847302224621e+00
-3.553423285484313965e-02,3.482963499959581988e+00
-3.489397466182708740e-02,3.481539396181409174e+00
-3.425372019410133362e-02,3.480093198525923803e+00
-3.361346200108528137e-02,3.478625635063572030e+00
-3.297320753335952759e-02,3.477137579655093624e+00
-3.233294934034347534e-02,3.475629954777700092e+00
-3.169269487261772156e-02,3.474103813220674741e+00
-3.105243854224681854e-02,3.472560301039935293e+00
-3.041218221187591553e-02,3.471000643239240624e+00
-2.977192588150501251e-02,3.469426215022891391e+00
-2.913166955113410950e-02,3.467838427932075085e+00
-2.849141508340835571e-02,3.466238850810606564e+00
-2.785115875303745270e-02,3.464629079336112749e+00
-2.721090242266654968e-02,3.463010827140514003e+00
-2.657064609229564667e-02,3.461385900009362082e+00
-2.593038976192474365e-02,3.459756191346767373e+00
-2.529013343155384064e-02,3.458123636282047997e+00
-2.464987710118293762e-02,3.456490266963317737e+00
-2.400962263345718384e-02,3.454858222919773958e+00
-2.336936630308628082e-02,3.453229635645825191e+00
-2.272910997271537781e-02,3.451606712083758133e+00
-2.208885364234447479e-02,3.449991737313060192e+00
-2.144859731197357178e-02,3.448387026870091354e+00
-2.080834098160266876e-02,3.446794923229703045e+00
-2.016808465123176575e-02,3.445217855491442105e+00
-1.952782832086086273e-02,3.443658203623917391e+00
-1.888757199048995972e-02,3.442118351434046986e+00
-1.824731752276420593e-02,3.440600830253190967e+00
-1.760706119239330292e-02,3.439108020938342669e+00
-1.696680486202239990e-02,3.437642389991943048e+00
-1.632654853165149689e-02,3.436206379385781773e+00
-1.568629220128059387e-02,3.434802386470297453e+00
-1.504603587090969086e-02,3.433432835277990591e+00
-1.440578047186136246e-02,3.432100050428657845e+00
-1.376552414149045944e-02,3.430806377440864363e+00
-1.312526781111955643e-02,3.429554073977763906e+00
-1.248501241207122803e-02,3.428345412787963120e+00
-1.184475608170032501e-02,3.427182486628217895e+00
-1.120449975132942200e-02,3.426067462862027568e+00
-1.056424342095851898e-02,3.425002339577963184e+00
-9.923987090587615967e-03,3.423989086911708668e+00
-9.283731691539287567e-03,3.423029548606209005e+00
-8.643475361168384552e-03,3.422125550843230890e+00
-8.003219030797481537e-03,3.421278739062661778e+00
-7.362963166087865829e-03,3.420490733667970851e+00
-6.722707301378250122e-03,3.419762996917628861e+00
-6.082450971007347107e-03,3.419096902310640118e+00
-5.442194640636444092e-03,3.418493741049688062e+00
-4.801938775926828384e-03,3.417954641551991024e+00
-4.161682911217212677e-03,3.417480648927804232e+00
-3.521426580846309662e-03,3.417072664121794556e+00
-2.881170483306050301e-03,3.416731465755970643e+00
-2.240914385765790939e-03,3.416457705954858426e+00
-1.600658288225531578e-03,3.416251927128503674e+00
-9.604021906852722168e-04,3.416114511992091707e+00
-3.201460931450128555e-04,3.416045724818367546e+00
3.201460931450128555e-04,3.416045719607943454e+00
9.604021906852722168e-04,3.416114496364007547e+00
1.600658288225531578e-03,3.416251901100550548e+00
2.240914385765790939e-03,3.416457669832510646e+00
2.881170483306050301e-03,3.416731419515212753e+00
3.521426580846309662e-03,3.417072607252790384e+00
4.161682911217212677e-03,3.417480582631454045e+00
4.801938775926828384e-03,3.417954565506795106e+00
5.442194640636444092e-03,3.418493654972456497e+00
6.082450971007347107e-03,3.419096807965647411e+00
6.722707301378250122e-03,3.419762892573207758e+00
7.362963166087865829e-03,3.420490621610591475e+00
8.003219030797481537e-03,3.421278618620341661e+00
8.643475361168384552e-03,3.422125422359083124e+00
9.283731691539287567e-03,3.423029414334282983e+00
9.923987090587615967e-03,3.423988941587591484e+00
1.056424342095851898e-02,3.425002189216533210e+00
1.120449975132942200e-02,3.426067307815141127e+00
1.184475608170032501e-02,3.427182327256686811e+00
1.248501241207122803e-02,3.428345245984957046e+00
1.312526781111955643e-02,3.429553903661197722e+00
1.376552414149045944e-02,3.430806200655657889e+00
1.440578047186136246e-02,3.432099867703154672e+00
1.504603587090969086e-02,3.433432650335292990e+00
1.568629220128059387e-02,3.434802199697152059e+00
1.632654853165149689e-02,3.436206185095058707e+00
1.696680486202239990e-02,3.437642200707538898e+00
1.760706119239330292e-02,3.439107825207447622e+00
1.824731752276420593e-02,3.440600628764651781e+00
1.888757199048995972e-02,3.442118150308291824e+00
1.952782832086086273e-02,3.443658008488804434e+00
2.016808465123176575e-02,3.445217661253701102e+00
2.080834098160266876e-02,3.446794725271344007e+00
2.144859731197357178e-02,3.448386835407391438e+00
2.208885364234447479e-02,3.449991543077272738e+00
2.272910997271537781e-02,3.451606515687663190e+00
2.336936630308628082e-02,3.453229437683921876e+00
2.400962263345718384e-02,3.454858023966513869e+00
2.464987710118293762e-02,3.456490091498487072e+00
2.529013343155384064e-02,3.458123444646762579e+00
2.593038976192474365e-02,3.459756007361462160e+00
2.657064609229564667e-02,3.461385709439906755e+00
2.721090242266654968e-02,3.463010651329056611e+00
2.785115875303745270e-02,3.464628898138188084e+00
2.849141508340835571e-02,3.466238677585493200e+00
2.913166955113410950e-02,3.467838262505940961e+00
2.977192588150501251e-02,3.469426045941674364e+00
3.041218221187591553e-02,3.471000492857772457e+00
3.105243854224681854e-02,3.472560147665382679e+00
3.169269487261772156e-02,3.474103657656088195e+00
3.233294934034347534e-02,3.475629807012578176e+00
3.297320753335952759e-02,3.477137439449645040e+00
3.361346200108528137e-02,3.478625510480004124e+00
3.425372019410133362e-02,3.480093064843614137e+00
3.489397466182708740e-02,3.481539269748454402e+00
3.553423285484313965e-02,3.482963380512129170e+00
3.617448732256889343e-02,3.484364734576334666e+00
3.681474179029464722e-02,3.485742794889188367e+00
3.745499998331069946e-02,3.487097108005269508e+00
3.809525445103645325e-02,3.488427317437795772e+00
3.873551264405250549e-02,3.489733163200773980e+00
3.937576711177825928e-02,3.491014424786067494e+00
4.001602530479431152e-02,3.492271055131173974e+00
4.065627977252006531e-02,3.493503029541032312e+00
4.129653796553611755e-02,3.494710411535651762e+00
4.193679243326187134e-02,3.495893331098964829e+00
4.257704690098762512e-02,3.497052002125902170e+00
4.321730509400367737e-02,3.498186681644472884e+00
4.385755956172943115e-02,3.499297742286326063e+00
4.449781775474548340e-02,3.500385561397498346e+00
4.513807222247123718e-02,3.501450593811603618e+00
4.577833041548728943e-02,3.502493320693661261e+00
4.641858488321304321e-02,3.503514275080740425e+00
4.705884307622909546e-02,3.504514048437520124e+00
4.769909754395484924e-02,3.505493232960208427e+00
4.833935201168060303e-02,3.506452480228784641e+00
4.897961020469665527e-02,3.507392437539167407e+00
4.961986467242240906e-02,3.508313768065968397e+00
5.026012286543846130e-02,3.509217208963994139e+00
5.090037733316421509e-02,3.510103443842742976e+00
5.154063552618026733e-02,3.510973177293758685e+00
5.218088999390602112e-02,3.511827126292309309e+00
5.282114446163177490e-02,3.512665981241987812e+00
5.346140265464782715e-02,3.513490484049234475e+00
5.410165712237358093e-02,3.514301327551658360e+00
5.474191531538963318e-02,3.515099167367319311e+00
5.538216978311538696e-02,3.515884698309859946e+00
5.602242797613143921e-02,3.516658580724223881e+00
5.666268244385719299e-02,3.517421400353279992e+00
5.730293691158294678e-02,3.518173815694959572e+00
5.794319510459899902e-02,3.518916384840165446e+00
5.858344957232475281e-02,3.519649629002810087e+00
5.922370776534080505e-02,3.520374164469155964e+00
5.986396223306655884e-02,3.521090399769189805e+00
6.050422042608261108e-02,3.521798857811974326e+00
6.114447489380836487e-02,3.522499919542136482e+00
6.178473308682441711e-02,3.523194010984094682e+00
6.242498755455017090e-02,3.523881523233592716e+00
6.306524574756622314e-02,3.524562757966765325e+00
6.370549649000167847e-02,3.525237999735734373e+00
6.434575468301773071e-02,3.525907510267323186e+00
6.498601287603378296e-02,3.526571532674258602e+00
6.562627106904983521e-02,3.527230261907587927e+00
6.626652181148529053e-02,3.527883825678136187e+00
6.690678000450134277e-02,3.528532395334693206e+00
6.754703819751739502e-02,3.529176030792505081e+00
6.818728893995285034e-02,3.529814778033843581e+00
6.882754713296890259e-02,3.530448722007267115e+00
6.946780532598495483e-02,3.531077822131968524e+00
7.010806351900100708e-02,3.531702067843944803e+00
7.074831426143646240e-02,3.532321403922379588e+00
7.138857245445251465e-02,3.532935744035898828e+00
7.202883064746856689e-02,3.533545002253518419e+00
7.266908884048461914e-02,3.534149040304804146e+00
7.330933958292007446e-02,3.534747712530228902e+00
7.394959777593612671e-02,3.535340865947015576e+00
7.458985596895217896e-02,3.535928304934843780e+00
7.523010671138763428e-02,3.536509820941691196e+00
7.587036490440368652e-02,3.537085232835238457e+00
7.651062309741973877e-02,3.537654274541780275e+00
7.715088129043579102e-02,3.538216740696111806e+00
7.779113203287124634e-02,3.538772350019392832e+00
7.843139022588729858e-02,3.539320842461817218e+00
7.907164841890335083e-02,3.539861989291980926e+00
7.971189916133880615e-02,3.540395473143576499e+00
8.035215735435485840e-02,3.540921078051817439e+00
8.099241554737091064e-02,3.541438450279045913e+00
8.163267374038696289e-02,3.541947373373161678e+00
8.227292448282241821e-02,3.542447517201225970e+00
8.291318267583847046e-02,3.542938614624511207e+00
8.355344086885452271e-02,3.543420436258487349e+00
8.419369161128997803e-02,3.543892640512858794e+00
8.483394980430603027e-02,3.544354999184385235e+00
8.547420799732208252e-02,3.544807228290114409e+00
8.611446619033813477e-02,3.545249084751105784e+00
8.675471693277359009e-02,3.545680293009807471e+00
8.739497512578964233e-02,3.546100621419234766e+00
8.803523331880569458e-02,3.546509844350489438e+00
8.867548406124114990e-02,3.546907711533887841e+00
8.931574225425720215e-02,3.547294041310480317e+00
8.995600044727325439e-02,3.547668576515155436e+00
9.059625864028930664e-02,3.548031175884187149e+00
9.123650938272476196e-02,3.548381618790034331e+00
9.187676757574081421e-02,3.548719750253255256e+00
9.251702576875686646e-02,3.549045424775503221e+00
9.315727651119232178e-02,3.549358447832880792e+00
9.379753470420837402e-02,3.549658747959013372e+00
9.443779289722442627e-02,3.549946158216513048e+00
9.507805109024047852e-02,3.550220577008245115e+00
9.571830183267593384e-02,3.550481922532864765e+00
9.635856002569198608e-02,3.550730122955950918e+00
9.699881821870803833e-02,3.550965075609772370e+00
9.763907641172409058e-02,3.551186755095400827e+00
9.827932715415954590e-02,3.551395114294022548e+00
9.891958534717559814e-02,3.551590113239455171e+00
9.955984354019165039e-02,3.551771784394620823e+00
1.002000942826271057e-01,3.551940043933728308e+00
1.008403524756431580e-01,3.552094968531092967e+00
1.014806106686592102e-01,3.552236565158203963e+00
1.021208688616752625e-01,3.552364885577384612e+00
1.027611196041107178e-01,3.552479960789205471e+00
1.034013777971267700e-01,3.552581870517625084e+00
1.040416359901428223e-01,3.552670663263415740e+00
1.046818867325782776e-01,3.552746465776196239e+00
1.053221449255943298e-01,3.552809358870202772e+00
1.059624031186103821e-01,3.552859436287457484e+00
1.066026613116264343e-01,3.552896857475625225e+00
1.072429120540618896e-01,3.552921715773150080e+00
1.078831702470779419e-01,3.552934179584683605e+00
1.085234284400939941e-01,3.552934387541317740e+00
1.091636791825294495e-01,3.552922530383075816e+00
1.098039373755455017e-01,3.552898743934583159e+00
1.104441955685615540e-01,3.552863227599552420e+00
1.110844537615776062e-01,3.552816189724563589e+00
1.117247045040130615e-01,3.552757802573988322e+00
1.123649626970291138e-01,3.552688288502045655e+00
1.130052208900451660e-01,3.552607855534661851e+00
1.136454790830612183e-01,3.552516727310777167e+00
1.142857298254966736e-01,3.552415133364871913e+00
1.149259880185127258e-01,3.552303315761723645e+00
1.155662462115287781e-01,3.552181520246383784e+00
1.162064969539642334e-01,3.552049993514669879e+00
1.168467551469802856e-01,3.551908966402475887e+00
1.174870133399963379e-01,3.551758726193235738e+00
1.181272715330123901e-01,3.551599525766772292e+00
1.187675222754478455e-01,3.551431630970676157e+00
1.194077804684638977e-01,3.551255329180832199e+00
1.200480386614799500e-01,3.551070860169118326e+00
1.206882894039154053e-01,3.550878517371210297e+00
1.213285475969314575e-01,3.550678575533061654e+00
1.219688057899475098e-01,3.550471351236730300e+00
1.226090639829635620e-01,3.550257062737198765e+00
1.232493147253990173e-01,3.550036035495223175e+00
1.238895729184150696e-01,3.549808550830523934e+00
1.245298311114311218e-01,3.549574873016206666e+00
1.251700818538665771e-01,3.549335323727166980e+00
1.258103400468826294e-01,3.549090146374322963e+00
1.264505982398986816e-01,3.548839653474142430e+00
1.270908564329147339e-01,3.548584087405434850e+00
1.277311146259307861e-01,3.548323764312619755e+00
1.283713728189468384e-01,3.548058940460335986e+00
1.290116161108016968e-01,3.547789896664399478e+00
1.296518743038177490e-01,3.547516889233176762e+00
1.302921324968338013e-01,3.547240217117975103e+00
1.309323906898498535e-01,3.546960091011563954e+00
1.315726488828659058e-01,3.546676828679596216e+00
1.322129070758819580e-01,3.546390632992221015e+00
1.328531652688980103e-01,3.546101790726811309e+00
1.334934085607528687e-01,3.545810542234900886e+00
1.341336667537689209e-01,3.545517074962233561e+00
1.347739249467849731e-01,3.545221673312487276e+00
1.354141831398010254e-01,3.544924545549415829e+00
1.360544413328170776e-01,3.544625913982562437e+00
1.366946995258331299e-01,3.544325987174338888e+00
1.373349577188491821e-01,3.544024974989052446e+00
1.379752010107040405e-01,3.543723053036845094e+00
1.386154592037200928e-01,3.543420437520288235e+00
1.392557173967361450e-01,3.543117320161779382e+00
1.398959755897521973e-01,3.542813855939592749e+00
1.405362337827682495e-01,3.542510195086778335e+00
1.411764919757843018e-01,3.542206540632735656e+00
1.418167501688003540e-01,3.541902995001616539e+00
1.424569934606552124e-01,3.541599753335959555e+00
1.430972516536712646e-01,3.541296887827212192e+00
1.437375098466873169e-01,3.540994581451185841e+00
1.443777680397033691e-01,3.540692918211432172e+00
1.450180262327194214e-01,3.540392024359040768e+00
1.456582844257354736e-01,3.540091991919742220e+00
1.462985426187515259e-01,3.539792905429185677e+00
1.469387859106063843e-01,3.539494867394876287e+00
1.475790441036224365e-01,3.539197940446681567e+00
1.482193022966384888e-01,3.538902197699338892e+00
1.488595604896545410e-01,3.538607689706645854e+00
1.494998186826705933e-01,3.538314492878963158e+00
1.501400768756866455e-01,3.538022640527443752e+00
1.507803350687026978e-01,3.537732148351326877e+00
1.514205783605575562e-01,3.537443072127909094e+00
1.520608365535736084e-01,3.537155428262647394e+00
1.527010947465896606e-01,3.536869218675591231e+00
1.533413529396057129e-01,3.536584493517022754e+00
1.539816111326217651e-01,3.536301225929390224e+00
1.546218693256378174e-01,3.536019427814027338e+00
1.552621275186538696e-01,3.535739080474956442e+00
1.559023708105087280e-01,3.535460187361969542e+00
1.565426290035247803e-01,3.535182698764788523e+00
1.571828871965408325e-01,3.534906638649594868e+00
1.578231453895568848e-01,3.534631969975495558e+00
1.584634035825729370e-01,3.534358634198927263e+00
1.591036617755889893e-01,3.534086647730144470e+00
1.597439199686050415e-01,3.533815918804269707e+00
1.603841632604598999e-01,3.533546470203261070e+00
1.610244214534759521e-01,3.533278224077614382e+00
1.616646796464920044e-01,3.533011149225047554e+00
1.623049378395080566e-01,3.532745199835593208e+00
1.629451960325241089e-01,3.532480345903914909e+00
1.635854542255401611e-01,3.532216531054022557e+00
1.642257124185562134e-01,3.531953700985646094e+00
1.648659706115722656e-01,3.531691851821688211e+00
1.655062139034271240e-01,3.531430898708220134e+00
1.661464720964431763e-01,3.531170825148759906e+00
1.667867302894592285e-01,3.530911538403323391e+00
1.674269884824752808e-01,3.530653069621086715e+00
1.680672466754913330e-01,3.530395340211126332e+00
1.687075048685073853e-01,3.530138299648461597e+00
1.693477630615234375e-01,3.529881959628447419e+00
1.699880063533782959e-01,3.529626277301831649e+00
1.706282645463943481e-01,3.529371180228070060e+00
1.712685227394104004e-01,3.529116658502314152e+00
1.719087809324264526e-01,3.528862723759948583e+00
1.725490391254425049e-01,3.528609311060626919e+00
1.731892973184585571e-01,3.528356449602415346e+00
1.738295555114746094e-01,3.528104080385670471e+00
1.744697988033294678e-01,3.527852224165297201e+00
1.751100569963455200e-01,3.527600858180470755e+00
1.757503151893615723e-01,3.527350005478930406e+00
1.763905733823776245e-01,3.527099593815737677e+00
1.770308315753936768e-01,3.526849705215445496e+00
1.776710897684097290e-01,3.526600331688911183e+00
1.783113479614257812e-01,3.526351457088889418e+00
1.789515912532806396e-01,3.526103120660556201e+00
1.795918494462966919e-01,3.525855320865292519e+00
1.802321076393127441e-01,3.525608097702650046e+00
1.808723658323287964e-01,3.525361452464808920e+00
1.815126240253448486e-01,3.525115444925275732e+00
1.821528822183609009e-01,3.524870077201226692e+00
1.827931404113769531e-01,3.524625364302783836e+00
1.834333837032318115e-01,3.524381378767708739e+00
1.840736418962478638e-01,3.524138135536760696e+00
1.847139000892639160e-01,3.523895689389263453e+00
1.853541582822799683e-01,3.523654050566237927e+00
1.859944164752960205e-01,3.523413275639320386e+00
1.866346746683120728e-01,3.523173407837245641e+00
1.872749328613281250e-01,3.522934488948024523e+00
1.879151761531829834e-01,3.522696547614828866e+00
1.885554343461990356e-01,3.522459654890532921e+00
1.891956925392150879e-01,3.522223815584872852e+00
1.898359507322311401e-01,3.521989099358599162e+00
1.904762089252471924e-01,3.521755535385089786e+00
1.911164671182632446e-01,3.521523173779795179e+00
1.917567253112792969e-01,3.521292047098318889e+00
1.923969686031341553e-01,3.521062200587591562e+00
1.930372267961502075e-01,3.520833644339940172e+00
1.936774849891662598e-01,3.520606464273803304e+00
1.943177431821823120e-01,3.520380646826959392e+00
1.949580013751983643e-01,3.520156240087026323e+00
1.955982595682144165e-01,3.519933276940060196e+00
1.962385177612304688e-01,3.519711782135545697e+00
1.968787610530853271e-01,3.519491787957343298e+00
1.975190192461013794e-01,3.519273296270839513e+00
1.981592774391174316e-01,3.519056344992693042e+00
1.987995356321334839e-01,3.518840935337324449e+00
1.994397938251495361e-01,3.518627092858289451e+00
2.000800520181655884e-01,3.518414812564084393e+00
2.007203102111816406e-01,3.518204121271384821e+00
2.013605535030364990e-01,3.517995023661991016e+00
2.020008116960525513e-01,3.517787481853392961e+00
2.026410698890686035e-01,3.517581569074641479e+00
2.032813280820846558e-01,3.517377220812059058e+00
2.039215862751007080e-01,3.517174457643338581e+00
2.045618444681167603e-01,3.516973271655772670e+00
2.052021026611328125e-01,3.516773643959480111e+00
2.058423459529876709e-01,3.516575565844342499e+00
2.064826041460037231e-01,3.516379038289036529e+00
2.071228623390197754e-01,3.516184010078903022e+00
2.077631205320358276e-01,3.515990496792881892e+00
2.084033787250518799e-01,3.515798465202791157e+00
2.090436369180679321e-01,3.515607894978412418e+00
2.096838951110839844e-01,3.515418789717919879e+00
2.103241533041000366e-01,3.515231099231047818e+00
2.109643965959548950e-01,3.515044811837936489e+00
2.116046547889709473e-01,3.514859895577047588e+00
2.122449129819869995e-01,3.514676343003625192e+00
2.128851711750030518e-01,3.514494136272060310e+00
2.135254293680191040e-01,3.514313228430009595e+00
2.141656875610351562e-01,3.514133627001019278e+00
2.148059457540512085e-01,3.513955277226310514e+00
2.154461890459060669e-01,3.513778194100265928e+00
2.160864472389221191e-01,3.513602347100173162e+00
2.167267054319381714e-01,3.513427715950476760e+00
2.173669636249542236e-01,3.513254264210088351e+00
2.180072218179702759e-01,3.513082005702417909e+00
2.186474800109863281e-01,3.512910943024527555e+00
2.192877382040023804e-01,3.512741033075909236e+00
2.199279814958572388e-01,3.512572285104948566e+00
2.205682396888732910e-01,3.512404685058623244e+00
2.212084978818893433e-01,3.512238226837824495e+00
2.218487560749053955e-01,3.512072933603509917e+00
2.224890142679214478e-01,3.511908772880592000e+00
2.231292724609375000e-01,3.511745764232970579e+00
2.237695306539535522e-01,3.511583917138435318e+00
2.244097739458084106e-01,3.511423224208295224e+00
2.250500321388244629e-01,3.511263722413128008e+00
2.256902903318405151e-01,3.511105394134543367e+00
2.263305485248565674e-01,3.510948304358436634e+00
2.269708067178726196e-01,3.510792406366410656e+00
2.276110649108886719e-01,3.510637765242621722e+00
2.282513231039047241e-01,3.510484381495612816e+00
2.288915663957595825e-01,3.510332285285092446e+00
2.295318245887756348e-01,3.510181518476519269e+00
2.301720827817916870e-01,3.510032083730022734e+00
2.308123409748077393e-01,3.509884016419881902e+00
2.314525991678237915e-01,3.509737353739921684e+00
2.320928573608398438e-01,3.509592135153170034e+00
2.327331155538558960e-01,3.509448354350565680e+00
2.333733588457107544e-01,3.509306109393481865e+00
2.340136170387268066e-01,3.509165369973968218e+00
2.346538752317428589e-01,3.509026184930109871e+00
2.352941334247589111e-01,3.508888616987746012e+00
2.359343916177749634e-01,3.508752682667815925e+00
2.365746498107910156e-01,3.508618410119182407e+00
2.372149080038070679e-01,3.508485837055178802e+00
2.378551512956619263e-01,3.508355012345224289e+00
2.384954094886779785e-01,3.508225923978739225e+00
2.391356676816940308e-01,3.508098666949224231e+00
2.397759258747100830e-01,3.507973202235709298e+00
2.404161840677261353e-01,3.507849628490266269e+00
2.410564422607421875e-01,3.507727910343291011e+00
2.416967004537582397e-01,3.507608103575734049e+00
2.423369437456130981e-01,3.507490204682745194e+00
2.429772019386291504e-01,3.507374276227552823e+00
2.436174601316452026e-01,3.507260291176130806e+00
2.442577183246612549e-01,3.507148317408220528e+00
2.448979765176773071e-01,3.507038310428527428e+00
2.455382347106933594e-01,3.506930312702939645e+00
2.461784929037094116e-01,3.506824325613305593e+00
2.468187510967254639e-01,3.506720355677569678e+00
2.474589943885803223e-01,3.506618418917203606e+00
2.480992525815963745e-01,3.506518467183283860e+00
2.487395107746124268e-01,3.506420536511334785e+00
2.493797689676284790e-01,3.506324622226543397e+00
2.500200271606445312e-01,3.506230692523304437e+00
2.506602704524993896e-01,3.506138746347420287e+00
2.513005435466766357e-01,3.506048761991500395e+00
2.519407868385314941e-01,3.505960733210593094e+00
2.525810599327087402e-01,3.505874611079601966e+00
2.532213032245635986e-01,3.505790411450769639e+00
2.538615465164184570e-01,3.505708060082949551e+00
2.545018196105957031e-01,3.505627549282099409e+00
2.551420629024505615e-01,3.505548844592556001e+00
2.557823359966278076e-01,3.505471909343930825e+00
2.564225792884826660e-01,3.505396724112873841e+00
2.570628523826599121e-01,3.505323211054254706e+00
2.577030956745147705e-01,3.505251345289741582e+00
2.583433389663696289e-01,3.505181097018290615e+00
2.589836120605468750e-01,3.505112398726768497e+00
2.596238553524017334e-01,3.505045210023920887e+00
2.602641284465789795e-01,3.504979471297081872e+00
2.609043717384338379e-01,3.504915145555343337e+00
2.615446448326110840e-01,3.504852173796592751e+00
2.621848881244659424e-01,3.504790499260723280e+00
2.628251314163208008e-01,3.504730069345655341e+00
2.634654045104980469e-01,3.504670822807251618e+00
2.641056478023529053e-01,3.504612718182820608e+00
2.647459208965301514e-01,3.504555675872398357e+00
2.653861641883850098e-01,3.504499652464035275e+00
2.660264372825622559e-01,3.504444586535850448e+00
2.666666805744171143e-01,3.504390412688060508e+00
2.673069238662719727e-01,3.504337064942111279e+00
2.679471969604492188e-01,3.504284511611942321e+00
2.685874402523040771e-01,3.504232675141260245e+00
2.692277133464813232e-01,3.504181500219658574e+00
2.698679566383361816e-01,3.504130900363535694e+00
2.705082297325134277e-01,3.504080854713367277e+00
2.711484730243682861e-01,3.504031284212253183e+00
2.717887461185455322e-01,3.503982154783118030e+00
2.724289894104003906e-01,3.503933349270945463e+00
2.730692327022552490e-01,3.503884834149574079e+00
2.737095057964324951e-01,3.503836563181093933e+00
2.743497490882873535e-01,3.503788484554767102e+00
2.749900221824645996e-01,3.503740518690418249e+00
2.756302654743194580e-01,3.503692602009223833e+00
2.762705385684967041e-01,3.503644678932928080e+00
2.769107818603515625e-01,3.503596705474454343e+00
2.775510251522064209e-01,3.503548591851354921e+00
2.781912982463836670e-01,3.503500300896170039e+00
2.788315415382385254e-01,3.503451765410319219e+00
2.794718146324157715e-01,3.503402922805460840e+00
2.801120579242706299e-01,3.503353682739643205e+00
2.807523310184478760e-01,3.503304031690076759e+00
2.813925743103027344e-01,3.503253887675528588e+00
2.820328176021575928e-01,3.503203167131969664e+00
2.826730906963348389e-01,3.503151816479649128e+00
2.833133339881896973e-01,3.503099780699896026e+00
2.839536070823669434e-01,3.503046971788127628e+00
2.845938503742218018e-01,3.502993317403111373e+00
2.852341234683990479e-01,3.502938795067787936e+00
2.858743667602539062e-01,3.502883257396268490e+00
2.865146100521087646e-01,3.502826709013247886e+00
2.871548831462860107e-01,3.502769038048595185e+00
2.877951264381408691e-01,3.502710182649116710e+00
2.884353995323181152e-01,3.502650040208184379e+00
2.890756428241729736e-01,3.502588592077143126e+00
2.897159159183502197e-01,3.502525729045527392e+00
2.903561592102050781e-01,3.502461360190772588e+00
2.909964025020599365e-01,3.502395458242374637e+00
2.916366755962371826e-01,3.502327905540782105e+00
2.922769188880920410e-01,3.502258636706542028e+00
2.929171919822692871e-01,3.502187570222957014e+00
2.935574352741241455e-01,3.502114654742456423e+00
2.941977083683013916e-01,3.502039793754743613e+00
2.948379516601562500e-01,3.501962950468533453e+00
2.954781949520111084e-01,3.501883995178965758e+00
2.961184680461883545e-01,3.501802910052569384e+00
2.967587113380432129e-01,3.501719591142867571e+00
2.973989844322204590e-01,3.501634001448977962e+00
2.980392277240753174e-01,3.501546069294509511e+00
2.986795008182525635e-01,3.501455728019615243e+00
2.993197441101074219e-01,3.501362920538844126e+00
2.999599874019622803e-01,3.501267620553869087e+00
3.006002604961395264e-01,3.501169750862185293e+00
3.012405037879943848e-01,3.501069282866430044e+00
3.018807768821716309e-01,3.500966174586623403e+00
3.025210201740264893e-01,3.500860395688734528e+00
3.031612932682037354e-01,3.500751930466612372e+00
3.038015365600585938e-01,3.500640741014768409e+00
3.044417798519134521e-01,3.500526829928198858e+00
3.050820529460906982e-01,3.500410180492812273e+00
3.057222962379455566e-01,3.500290774457762488e+00
3.063625693321228027e-01,3.500168638782296782e+00
3.070028126239776611e-01,3.500043790204047767e+00
3.076430857181549072e-01,3.499916251802569711e+00
3.082833290100097656e-01,3.499786034124720668e+00
3.089235723018646240e-01,3.499653207711496350e+00
3.095638453960418701e-01,3.499517789682857760e+00
3.102040886878967285e-01,3.499379821131531898e+00
3.108443617820739746e-01,3.499239403373943347e+00
3.114846050739288330e-01,3.499096595315538849e+00
3.121248781681060791e-01,3.498951467756853617e+00
3.127651214599609375e-01,3.498804105589618629e+00
3.134053647518157959e-01,3.498654620243487834e+00
3.140456378459930420e-01,3.498503070892531319e+00
3.146858811378479004e-01,3.498349637222191610e+00
3.153261542320251465e-01,3.498194353589552996e+00
3.159663975238800049e-01,3.498037423565003579e+00
3.166066706180572510e-01,3.497878927280539063e+00
3.172469139099121094e-01,3.497719012614331380e+00
3.178871572017669678e-01,3.497557832412804046e+00
3.185274302959442139e-01,3.497395529239055278e+00
3.191676735877990723e-01,3.497232254830514364e+00
3.198079466819763184e-01,3.497068166759144781e+00
3.204481899738311768e-01,3.496903424304405483e+00
3.210884630680084229e-01,3.496738219358033195e+00
3.217287063598632812e-01,3.496572695118820739e+00
3.223689496517181396e-01,3.496407020729330739e+00
3.230092227458953857e-01,3.496241359269978144e+00
3.236494660377502441e-01,3.496075931434990736e+00
3.242897391319274902e-01,3.495910883078014564e+00
3.249299824237823486e-01,3.495746391337290149e+00
3.255702555179595947e-01,3.495582605202220527e+00
3.262104988098144531e-01,3.495419745311876270e+00
3.268507421016693115e-01,3.495257952160189419e+00
3.274910151958465576e-01,3.495097395874853241e+00
3.281312584877014160e-01,3.494938269715067491e+00
3.287715315818786621e-01,3.494780706455915542e+00
3.294117748737335205e-01,3.494624875938673547e+00
3.300520479679107666e-01,3.494470925366704339e+00
3.306922912597656250e-01,3.494319033868876989e+00
3.313325345516204834e-01,3.494169326457146063e+00
3.319728076457977295e-01,3.494021950510401986e+00
3.326130509376525879e-01,3.493877013574928636e+00
3.332533240318298340e-01,3.493734669443495200e+00
3.338935673236846924e-01,3.493595021673214340e+00
3.345338404178619385e-01,3.493458172346194157e+00
3.351740837097167969e-01,3.493324285243575300e+00
3.358143270015716553e-01,3.493193392469203573e+00
3.364546000957489014e-01,3.493065613956832127e+00
3.370948433876037598e-01,3.492941016908166496e+00
3.377351164817810059e-01,3.492819687714955101e+00
3.383753597736358643e-01,3.492701691804978914e+00
3.390156328678131104e-01,3.492587096530758384e+00
3.396558761596679688e-01,3.492475934951333905e+00
3.402961194515228271e-01,3.492368248549451160e+00
3.409363925457000732e-01,3.492264085013142338e+00
3.415766358375549316e-01,3.492163445566087709e+00
3.422169089317321777e-01,3.492066384238079024e+00
3.428571522235870361e-01,3.491972891433300141e+00
3.434974253177642822e-01,3.491882957392554054e+00
3.441376686096191406e-01,3.491796605143435706e+00
3.447779119014739990e-01,3.491713819740882130e+00
3.454181849956512451e-01,3.491634562762707894e+00
3.460584282875061035e-01,3.491558812478527063e+00
3.466987013816833496e-01,3.491486575699372708e+00
3.473389446735382080e-01,3.491417786176200355e+00
3.479792177677154541e-01,3.491352382770907425e+00
3.486194610595703125e-01,3.491290352692741017e+00
3.492597341537475586e-01,3.491231645888985824e+00
3.498999774456024170e-01,3.491176184348094402e+00
3.505402207374572754e-01,3.491123939556834976e+00
3.511804938316345215e-01,3.491074801263501115e+00
3.518207371234893799e-01,3.491028744054473165e+00
3.524610102176666260e-01,3.490985686724249248e+00
3.531012535095214844e-01,3.490945533598238004e+00
3.537415266036987305e-01,3.490908232081087803e+00
3.543817698955535889e-01,3.490873707920261637e+00
3.550220131874084473e-01,3.490841868700251815e+00
3.556622862815856934e-01,3.490812645941486991e+00
3.563025295734405518e-01,3.490785936239159781e+00
3.569428026676177979e-01,3.490761681833270291e+00
3.575830459594726562e-01,3.490739774086784042e+00
3.582233190536499023e-01,3.490720167012640651e+00
3.588635623455047607e-01,3.490702752309995383e+00
3.595038056373596191e-01,3.490687425971208402e+00
3.601440787315368652e-01,3.490674130357672045e+00
3.607843220233917236e-01,3.490662787890538965e+00
3.614245951175689697e-01,3.490653316731645361e+00
3.620648384094238281e-01,3.490645624553720516e+00
3.627051115036010742e-01,3.490639630556300332e+00
3.633453547954559326e-01,3.490635274476674876e+00
3.639855980873107910e-01,3.490632458836483654e+00
3.646258711814880371e-01,3.490631131255023778e+00
3.652661144733428955e-01,3.490631195186515434e+00
3.659063875675201416e-01,3.490632598934476860e+00
3.665466308593750000e-01,3.490635271023495356e+00
3.671869039535522461e-01,3.490639138360518867e+00
3.678271472454071045e-01,3.490644134162129042e+00
3.684673905372619629e-01,3.490650202751607090e+00
3.691076636314392090e-01,3.490657278063753921e+00
3.697479069232940674e-01,3.490665309735391464e+00
3.703881800174713135e-01,3.490674234879956206e+00
3.710284233093261719e-01,3.490684001098883549e+00
3.716686964035034180e-01,3.490694551628303444e+00
3.723089396953582764e-01,3.490705855498966947e+00
3.729491829872131348e-01,3.490717826969244708e+00
3.735894560813903809e-01,3.490730467153681182e+00
3.742296993732452393e-01,3.490743715772180344e+00
3.748699724674224854e-01,3.490757508800715225e+00
3.755102157592773438e-01,3.490771852379877860e+00
3.761504888534545898e-01,3.490786668564777262e+00
3.767907321453094482e-01,3.490801919927458918e+00
3.774309754371643066e-01,3.490817607621459651e+00
3.780712485313415527e-01,3.490833679686678348e+00
3.787114918231964111e-01,3.490850117427638288e+00
3.793517649173736572e-01,3.490866881915068110e+00
3.799920082092285156e-01,3.490883947189921788e+00
3.806322813034057617e-01,3.490901277479576681e+00
3.812725245952606201e-01,3.490918880821483494e+00
3.819127678871154785e-01,3.490936704037906679e+00
3.825530409812927246e-01,3.490954763493672175e+00
3.831932842731475830e-01,3.490973005377862481e+00
3.838335573673248291e-01,3.490991416349759291e+00
3.844738006591796875e-01,3.491010005062372024e+00
3.851140737533569336e-01,3.491028724737543776e+00
3.857543170452117920e-01,3.491047570668663447e+00
3.863945603370666504e-01,3.491066558190489388e+00
3.870348334312438965e-01,3.491085626829212529e+00
3.876750767230987549e-01,3.491104798964181022e+00
3.883153498172760010e-01,3.491124037863487573e+00
3.889555931091308594e-01,3.491143356905300976e+00
3.895958662033081055e-01,3.491162741856693508e+00
3.902361094951629639e-01,3.491182207054216224e+00
3.908763527870178223e-01,3.491201677164993189e+00
3.915166258811950684e-01,3.491221219489552219e+00
3.921568691730499268e-01,3.491240782928407782e+00
3.927971422672271729e-01,3.491260378798726194e+00
3.934373855590820312e-01,3.491279994250556573e+00
3.940776586532592773e-01,3.491299620769249046e+00
3.947179019451141357e-01,3.491319272832500875e+00
3.953581452369689941e-01,3.491338922204198170e+00
3.959984183311462402e-01,3.491358579496480985e+00
3.966386616230010986e-01,3.491378248876440882e+00
3.972789347171783447e-01,3.491397900174678881e+00
3.979191780090332031e-01,3.491417568560967410e+00
3.985594511032104492e-01,3.491437211969526722e+00
3.991996943950653076e-01,3.491456853376273983e+00
3.998399376869201660e-01,3.491476481344967020e+00
4.004802107810974121e-01,3.491496089767569977e+00
4.011204540729522705e-01,3.491515694390496805e+00
4.017607271671295166e-01,3.491535279596508889e+00
4.024009704589843750e-01,3.491554853784877288e+00
4.030412435531616211e-01,3.491574396758334142e+00
4.036814868450164795e-01,3.491593903118581643e+00
4.043217301368713379e-01,3.491613409096485654e+00
4.049620032310485840e-01,3.491632892472487981e+00
4.056022465229034424e-01,3.491652342738722048e+00
4.062425196170806885e-01,3.491671772614891367e+00
4.068827629089355469e-01,3.491691184674774462e+00
4.075230360031127930e-01,3.491710567398451204e+00
4.081632792949676514e-01,3.491729940814425781e+00
4.088035225868225098e-01,3.491749273875988990e+00
4.094437956809997559e-01,3.491768573342882043e+00
4.100840389728546143e-01,3.491787854158723725e+00
4.107243120670318604e-01,3.491807104447141263e+00
4.113645553588867188e-01,3.491826341677221279e+00
4.120048284530639648e-01,3.491845545414118401e+00
4.126450717449188232e-01,3.491864720587566140e+00
4.132853150367736816e-01,3.491883858482433656e+00
4.139255881309509277e-01,3.491902958347266051e+00
4.145658314228057861e-01,3.491922059983551208e+00
4.152061045169830322e-01,3.491941117561158769e+00
4.158463478088378906e-01,3.491960141067550705e+00
4.164866209030151367e-01,3.491979156531464845e+00
4.171268641948699951e-01,3.491998137239501698e+00
4.177671074867248535e-01,3.492017086366955070e+00
4.184073805809020996e-01,3.492036007316249968e+00
4.190476238727569580e-01,3.492054899647980548e+00
4.196878969669342041e-01,3.492073754464455781e+00
4.203281402587890625e-01,3.492092611703313310e+00
4.209684133529663086e-01,3.492111408226444613e+00
4.216086566448211670e-01,3.492130200068638057e+00
4.222488999366760254e-01,3.492148945975151797e+00
4.228891730308532715e-01,3.492167670976868976e+00
4.235294163227081299e-01,3.492186364362157569e+00
4.241696894168853760e-01,3.492205033945351644e+00
4.248099327087402344e-01,3.492223678391420449e+00
4.254502058029174805e-01,3.492242295982448397e+00
4.260904490947723389e-01,3.492260878320650352e+00
4.267306923866271973e-01,3.492279448666958608e+00
4.273709654808044434e-01,3.492297967207051990e+00
4.280112087726593018e-01,3.492316476312580242e+00
4.286514818668365479e-01,3.492334949952784484e+00
4.292917251586914062e-01,3.492353381039107418e+00
4.299319982528686523e-01,3.492371805184195210e+00
4.305722415447235107e-01,3.492390210938123296e+00
4.312124848365783691e-01,3.492408563895253781e+00
4.318527579307556152e-01,3.492426906024423516e+00
4.324930012226104736e-01,3.492445203400246889e+00
4.331332743167877197e-01,3.492463485271684043e+00
4.337735176086425781e-01,3.492481755230846918e+00
4.344137907028198242e-01,3.492499975762572983e+00
4.350540339946746826e-01,3.492518178811367946e+00
4.356943070888519287e-01,3.492536352539771016e+00
4.363345503807067871e-01,3.492554508503432853e+00
4.369747936725616455e-01,3.492572621790496434e+00
4.376150667667388916e-01,3.492590714145073605e+00
4.382553100585937500e-01,3.492608754843701924e+00
4.388955831527709961e-01,3.492626815094159287e+00
4.395358264446258545e-01,3.492644826535911129e+00
4.401760995388031006e-01,3.492662822188950855e+00
4.408163428306579590e-01,3.492680769972710486e+00
4.414565861225128174e-01,3.492698709646247401e+00
4.420968592166900635e-01,3.492716611986161901e+00
4.427371025085449219e-01,3.492734492942314084e+00
4.433773756027221680e-01,3.492752367514103007e+00
4.440176188945770264e-01,3.492770171708510674e+00
4.446578919887542725e-01,3.492787973902209409e+00
4.452981352806091309e-01,3.492805755697081516e+00
4.459383785724639893e-01,3.492823512728870927e+00
4.465786516666412354e-01,3.492841219657505825e+00
4.472188949584960938e-01,3.492858926317196300e+00
4.478591680526733398e-01,3.492876597381388226e+00
4.484994113445281982e-01,3.492894241768412122e+00
4.491396844387054443e-01,3.492911878765078804e+00
4.497799277305603027e-01,3.492929463721400118e+00
4.504201710224151611e-01,3.492947044847840576e+00
4.510604441165924072e-01,3.492964587014385280e+00
4.517006874084472656e-01,3.492982120683474356e+00
4.523409605026245117e-01,3.492999619855188698e+00
4.529812037944793701e-01,3.493017074626217244e+00
4.536214768886566162e-01,3.493034534385663470e+00
4.542617201805114746e-01,3.493051954036207718e+00
4.549019634723663330e-01,3.493069354389160885e+00
4.555422365665435791e-01,3.493086732105545877e+00
4.561824798583984375e-01,3.493104084894032457e+00
4.568227529525756836e-01,3.493121413208008619e+00
4.574629962444305420e-01,3.493138718175351265e+00
4.581032693386077881e-01,3.493155995797627256e+00
4.587435126304626465e-01,3.493173265054843490e+00
4.593837559223175049e-01,3.493190479439196583e+00
4.600240290164947510e-01,3.493207696649085925e+00
4.606642723083496094e-01,3.493224870939594773e+00
4.613045454025268555e-01,3.493242050703961876e+00
4.619447886943817139e-01,3.493259179674188530e+00
4.625850617885589600e-01,3.493276294219718636e+00
4.632253050804138184e-01,3.493293391438200945e+00
4.638655483722686768e-01,3.493310455819606197e+00
4.645058214664459229e-01,3.493327493846678067e+00
4.651460647583007812e-01,3.493344525652690269e+00
4.657863378524780273e-01,3.493361526045965171e+00
4.664265811443328857e-01,3.493378501569068817e+00
4.670668542385101318e-01,3.493395454928188926e+00
4.677070975303649902e-01,3.493412404385666470e+00
4.683473408222198486e-01,3.493429304009559200e+00
4.689876139163970947e-01,3.493446197191484970e+00
4.696278572082519531e-01,3.493463060689900423e+00
4.702681303024291992e-01,3.493479903680255738e+00
4.709083735942840576e-01,3.493496721467574062e+00
4.715486466884613037e-01,3.493513523223192863e+00
4.721888899803161621e-01,3.493530294706622463e+00
4.728291332721710205e-01,3.493547058864125532e+00
4.734694063663482666e-01,3.493563790936796032e+00
4.741096496582031250e-01,3.493580503430789186e+00
4.747499227523803711e-01,3.493597209010586901e+00
4.753901660442352295e-01,3.493613871318332009e+00
4.760304391384124756e-01,3.493630526905204814e+00
4.766706824302673340e-01,3.493647144400377158e+00
4.773109257221221924e-01,3.493663752120907073e+00
4.779511988162994385e-01,3.493680330183909000e+00
4.785914421081542969e-01,3.493696900025524243e+00
4.792317152023315430e-01,3.493713439386366915e+00
4.798719584941864014e-01,3.493729958216426290e+00
4.805122315883636475e-01,3.493746453001129737e+00
4.811524748802185059e-01,3.493762916639659100e+00
4.817927181720733643e-01,3.493779387892257837e+00
4.824329912662506104e-01,3.493795819264314595e+00
4.830732345581054688e-01,3.493812227763481992e+00
4.837135076522827148e-01,3.493828623794893673e+00
4.843537509441375732e-01,3.493844995179158808e+00
4.849940240383148193e-01,3.493861341170898527e+00
4.856342673301696777e-01,3.493877661833353798e+00
4.862745106220245361e-01,3.493893970751987155e+00
4.869147837162017822e-01,3.493910251777201381e+00
4.875550270080566406e-01,3.493926531194932572e+00
4.881953001022338867e-01,3.493942759705497281e+00
4.888355433940887451e-01,3.493958999298359736e+00
4.894758164882659912e-01,3.493975205566026254e+00
4.901160597801208496e-01,3.493991375525916876e+00
4.907563030719757080e-01,3.494007543860194520e+00
4.913965761661529541e-01,3.494023679856565145e+00
4.920368194580078125e-01,3.494039796302692125e+00
4.926770925521850586e-01,3.494055892140769615e+00
4.933173358440399170e-01,3.494071959593267884e+00
4.939576089382171631e-01,3.494088024668425163e+00
4.945978522300720215e-01,3.494104058372212052e+00
4.952380955219268799e-01,3.494120062906017399e+00
4.958783686161041260e-01,3.494136068631315872e+00
4.965186119079589844e-01,3.494152040064643305e+00
4.971588850021362305e-01,3.494167999163360072e+00
4.977991282939910889e-01,3.494183916942728452e+00
4.984394013881683350e-01,3.494199828502308591e+00
4.990796446800231934e-01,3.494215725418656771e+00
4.997198879718780518e-01,3.494231592748653803e+00
5.003601312637329102e-01,3.494247429668355664e+00
5.010004043579101562e-01,3.494263259644793784e+00
5.016406774520874023e-01,3.494279066573844350e+00
5.022809505462646484e-01,3.494294863540611473e+00
5.029211640357971191e-01,3.494310631750603413e+00
5.035614371299743652e-01,3.494326368597334476e+00
5.042017102241516113e-01,3.494342100955952546e+00
5.048419237136840820e-01,3.494357808151265843e+00
5.054821968078613281e-01,3.494373482767677341e+00
5.061224699020385742e-01,3.494389148673319845e+00
5.067627429962158203e-01,3.494404793419939370e+00
5.074029564857482910e-01,3.494420419559856938e+00
5.080432295799255371e-01,3.494436027265560352e+00
5.086835026741027832e-01,3.494451596529166260e+00
5.093237161636352539e-01,3.494467169549647867e+00
5.099639892578125000e-01,3.494482717784216153e+00
5.106042623519897461e-01,3.494498237833251864e+00
5.112445354461669922e-01,3.494513742219846009e+00
5.118847489356994629e-01,3.494529227953357520e+00
5.125250220298767090e-01,3.494544692914533179e+00
5.131652951240539551e-01,3.494560145947727570e+00
5.138055086135864258e-01,3.494575554316955213e+00
5.144457817077636719e-01,3.494590957619557514e+00
5.150860548019409180e-01,3.494606357673628150e+00
5.157263278961181641e-01,3.494621718480160677e+00
5.163665413856506348e-01,3.494637065986792468e+00
5.170068144798278809e-01,3.494652405261636119e+00
5.176470875740051270e-01,3.494667693373783468e+00
5.182873010635375977e-01,3.494682992496314089e+00
5.189275741577148438e-01,3.494698265279928329e+00
5.195678472518920898e-01,3.494713523137281896e+00
5.202081203460693359e-01,3.494728755554959765e+00
5.208483338356018066e-01,3.494743971531483417e+00
5.214886069297790527e-01,3.494759159472608623e+00
5.221288800239562988e-01,3.494774345212194433e+00
5.227690935134887695e-01,3.494789510539535904e+00
5.234093666076660156e-01,3.494804651808914198e+00
5.240496397018432617e-01,3.494819757214573386e+00
5.246899127960205078e-01,3.494834877281940422e+00
5.253301262855529785e-01,3.494849962240584418e+00
5.259703993797302246e-01,3.494865024649556506e+00
5.266106724739074707e-01,3.494880068235927340e+00
5.272508859634399414e-01,3.494895120792989918e+00
5.278911590576171875e-01,3.494910129014205946e+00
5.285314321517944336e-01,3.494925119180033235e+00
5.291717052459716797e-01,3.494940097866165996e+00
5.298119187355041504e-01,3.494955065576848874e+00
5.304521918296813965e-01,3.494970005140946245e+00
5.310924649238586426e-01,3.494984933596305687e+00
5.317326784133911133e-01,3.494999842090892983e+00
5.323729515075683594e-01,3.495014720654049167e+00
5.330132246017456055e-01,3.495029608152542711e+00
5.336534976959228516e-01,3.495044454642522780e+00
5.342937111854553223e-01,3.495059301916967343e+00
5.349339842796325684e-01,3.495074111228776204e+00
5.355742573738098145e-01,3.495088920740412775e+00
5.362144708633422852e-01,3.495103699381714613e+00
5.368547439575195312e-01,3.495118476900379356e+00
5.374950170516967773e-01,3.495133235190095444e+00
5.381352901458740234e-01,3.495147963138953706e+00
5.387755036354064941e-01,3.495162685857423845e+00
5.394157767295837402e-01,3.495177387184509765e+00
5.400560498237609863e-01,3.495192070342713286e+00
5.406962633132934570e-01,3.495206747958447213e+00
5.413365364074707031e-01,3.495221371670740318e+00
5.419768095016479492e-01,3.495236020769591612e+00
5.426170825958251953e-01,3.495250641599235486e+00
5.432572960853576660e-01,3.495265235557095451e+00
5.438975691795349121e-01,3.495279830494030904e+00
5.445378422737121582e-01,3.495294385887015576e+00
5.451780557632446289e-01,3.495308936998219096e+00
5.458183288574218750e-01,3.495323467225819769e+00
5.464586019515991211e-01,3.495337978333853179e+00
5.470988750457763672e-01,3.495352492522222132e+00
5.477390885353088379e-01,3.495366965681776961e+00
5.483793616294860840e-01,3.495381440887107338e+00
5.490196347236633301e-01,3.495395892875708288e+00
5.496598482131958008e-01,3.495410331997896414e+00
5.503001213073730469e-01,3.495424741661234513e+00
5.509403944015502930e-01,3.495439146120041585e+00
5.515806674957275391e-01,3.495453527053695275e+00
5.522208809852600098e-01,3.495467891699809648e+00
5.528611540794372559e-01,3.495482262167288745e+00
5.535014271736145020e-01,3.495496580860892877e+00
5.541416406631469727e-01,3.495510907730513317e+00
5.547819137573242188e-01,3.495525224521747187e+00
5.554221868515014648e-01,3.495539499389318294e+00
5.560624599456787109e-01,3.495553773727064328e+00
5.567026734352111816e-01,3.495568021899010613e+00
5.573429465293884277e-01,3.495582263406873391e+00
5.579832196235656738e-01,3.495596480095511716e+00
5.586234927177429199e-01,3.495610698156675689e+00
5.592637062072753906e-01,3.495624887482637444e+00
5.599039793014526367e-01,3.495639050996122599e+00
5.605442523956298828e-01,3.495653233697520346e+00
5.611844658851623535e-01,3.495667366182767299e+00
5.618247389793395996e-01,3.495681505689911539e+00
5.624650120735168457e-01,3.495695610209277771e+00
5.631052851676940918e-01,3.495709704192531131e+00
5.637454986572265625e-01,3.495723777006544353e+00
5.643857717514038086e-01,3.495737843657590993e+00
5.650260448455810547e-01,3.495751891380250775e+00
5.656662583351135254e-01,3.495765920774965174e+00
5.663065314292907715e-01,3.495779944940299089e+00
5.669468045234680176e-01,3.495793947989140893e+00
5.675870776176452637e-01,3.495807937900541784e+00
5.682272911071777344e-01,3.495821892315996049e+00
5.688675642013549805e-01,3.495835860805849737e+00
5.695078372955322266e-01,3.495849810631040278e+00
5.701480507850646973e-01,3.495863723013933555e+00
5.707883238792419434e-01,3.495877633627795245e+00
5.714285969734191895e-01,3.495891515655017212e+00
5.720688700675964355e-01,3.495905408691542426e+00
5.727090835571289062e-01,3.495919271922109495e+00
5.733493566513061523e-01,3.495933111782637770e+00
5.739896297454833984e-01,3.495946942914471389e+00
5.746298432350158691e-01,3.495960765942707660e+00
5.752701163291931152e-01,3.495974574754247222e+00
5.759103894233703613e-01,3.495988345722242485e+00
5.765506625175476074e-01,3.496002123951923224e+00
5.771908760070800781e-01,3.496015889187664705e+00
5.778311491012573242e-01,3.496029624443250938e+00
5.784714221954345703e-01,3.496043356365062138e+00
5.791116356849670410e-01,3.496057069963820041e+00
5.797519087791442871e-01,3.496070760500326280e+00
5.803921818733215332e-01,3.496084457539766266e+00
5.810324549674987793e-01,3.496098103850667549e+00
5.816726684570312500e-01,3.496111778261544512e+00
5.823129415512084961e-01,3.496125396446684519e+00
5.829532146453857422e-01,3.496139017756654255e+00
5.835934281349182129e-01,3.496152641137417305e+00
5.842337012290954590e-01,3.496166223234329795e+00
5.848739743232727051e-01,3.496179808768024699e+00
5.855142474174499512e-01,3.496193366831998883e+00
5.861544609069824219e-01,3.496206915075593002e+00
5.867947340011596680e-01,3.496220447467702996e+00
5.874350070953369141e-01,3.496233960844867816e+00
5.880752205848693848e-01,3.496247468762999411e+00
5.887154936790466309e-01,3.496260965465283643e+00
5.893557667732238770e-01,3.496274425511137540e+00
5.899960398674011230e-01,3.496287902615474508e+00
5.906362533569335938e-01,3.496301358185842645e+00
5.912765264511108398e-01,3.496314780180362902e+00
5.919167995452880859e-01,3.496328202381333128e+00
5.925570130348205566e-01,3.496341600951520689e+00
5.931972861289978027e-01,3.496354996348694399e+00
5.938375592231750488e-01,3.496368372439400574e+00
5.944778323173522949e-01,3.496381731014182037e+00
5.951180458068847656e-01,3.496395068696339425e+00
5.957583189010620117e-01,3.496408406262811575e+00
5.963985919952392578e-01,3.496421724739480652e+00
5.970388054847717285e-01,3.496435045782429363e+00
5.976790785789489746e-01,3.496448325781712718e+00
5.983193516731262207e-01,3.496461598201528354e+00
5.989596247673034668e-01,3.496474864762005641e+00
5.995998382568359375e-01,3.496488109574418246e+00
6.002401113510131836e-01,3.496501357057374637e+00
6.008803844451904297e-01,3.496514555741867092e+00
6.015205979347229004e-01,3.496527775231344393e+00
6.021608710289001465e-01,3.496540964055268930e+00
6.028011441230773926e-01,3.496554132244976021e+00
6.034414172172546387e-01,3.496567300659654265e+00
6.040816307067871094e-01,3.496580448390788298e+00
6.047219038009643555e-01,3.496593590672295360e+00
6.053621768951416016e-01,3.496606726840517876e+00
6.060023903846740723e-01,3.496619838288831161e+00
6.066426634788513184e-01,3.496632915550309306e+00
6.072829365730285645e-01,3.496645999296528196e+00
6.079232096672058105e-01,3.496659074942416456e+00
6.085634231567382812e-01,3.496672131898304947e+00
6.092036962509155273e-01,3.496685168184801462e+00
6.098439693450927734e-01,3.496698194079700173e+00
6.104841828346252441e-01,3.496711208828836348e+00
6.111244559288024902e-01,3.496724214403907016e+00
6.117647290229797363e-01,3.496737198755577314e+00
6.124050021171569824e-01,3.496750185135596212e+00
6.130452156066894531e-01,3.496763141588024482e+00
6.136854887008666992e-01,3.496776076086719698e+00
6.143257617950439453e-01,3.496789013300091842e+00
6.149659752845764160e-01,3.496801930046911533e+00
6.156062483787536621e-01,3.496814851710011496e+00
6.162465214729309082e-01,3.496827739657668577e+00
6.168867945671081543e-01,3.496840619518836846e+00
6.175270080566406250e-01,3.496853490921210117e+00
6.181672811508178711e-01,3.496866348587749584e+00
6.188075542449951172e-01,3.496879184076678637e+00
6.194477677345275879e-01,3.496892011830614599e+00
6.200880408287048340e-01,3.496904825903553338e+00
6.207283139228820801e-01,3.496917621599696879e+00
6.213685870170593262e-01,3.496930413062917076e+00
6.220088005065917969e-01,3.496943205358518103e+00
6.226490736007690430e-01,3.496955960601184188e+00
6.232893466949462891e-01,3.496968710981810169e+00
6.239295601844787598e-01,3.496981436924316178e+00
6.245698332786560059e-01,3.496994167071803439e+00
6.252101063728332520e-01,3.497006878703947663e+00
6.258503794670104980e-01,3.497019579746163842e+00
6.264905929565429688e-01,3.497032258586840747e+00
6.271308660507202148e-01,3.497044928998182201e+00
6.277711391448974609e-01,3.497057600011448386e+00
6.284113526344299316e-01,3.497070221785144817e+00
6.290516257286071777e-01,3.497082877050722072e+00
6.296918988227844238e-01,3.497095503965108598e+00
6.303321719169616699e-01,3.497108099959880256e+00
6.309723854064941406e-01,3.497120714106267680e+00
6.316126585006713867e-01,3.497133281199827248e+00
6.322529315948486328e-01,3.497145850207843409e+00
6.328931450843811035e-01,3.497158419561280152e+00
6.335334181785583496e-01,3.497170961686153490e+00
6.341736912727355957e-01,3.497183486813404851e+00
6.348139643669128418e-01,3.497196013671006298e+00
6.354541778564453125e-01,3.497208513749521686e+00
6.360944509506225586e-01,3.497221005858921039e+00
6.367347240447998047e-01,3.497233509428008702e+00
6.373749375343322754e-01,3.497245977616437074e+00
6.380152106285095215e-01,3.497258432161840513e+00
6.386554837226867676e-01,3.497270876398926198e+00
6.392957568168640137e-01,3.497283309943040486e+00
6.399359703063964844e-01,3.497295725064859973e+00
6.405762434005737305e-01,3.497308143174011175e+00
6.412165164947509766e-01,3.497320541894273660e+00
6.418567299842834473e-01,3.497332929890922593e+00
6.424970030784606934e-01,3.497345302184545091e+00
6.431372761726379395e-01,3.497357668767619110e+00
6.437775492668151855e-01,3.497370013612341566e+00
6.444177627563476562e-01,3.497382346392152286e+00
6.450580358505249023e-01,3.497394658018579072e+00
6.456983089447021484e-01,3.497406982364097416e+00
6.463385224342346191e-01,3.497419284876749135e+00
6.469787955284118652e-01,3.497431570721249994e+00
6.476190686225891113e-01,3.497443858777669945e+00
6.482593417167663574e-01,3.497456119162304145e+00
6.488995552062988281e-01,3.497468376335783002e+00
6.495398283004760742e-01,3.497480615976326312e+00
6.501801013946533203e-01,3.497492869890479028e+00
6.508203148841857910e-01,3.497505071686249245e+00
6.514605879783630371e-01,3.497517278351287118e+00
6.521008610725402832e-01,3.497529474629773816e+00
6.527411341667175293e-01,3.497541667308714075e+00
6.533813476562500000e-01,3.497553838502771129e+00
6.540216207504272461e-01,3.497566007471062832e+00
6.546618938446044922e-01,3.497578155315778758e+00
6.553021073341369629e-01,3.497590294906677499e+00
6.559423804283142090e-01,3.497602427390684277e+00
6.565826535224914551e-01,3.497614543430515255e+00
6.572229266166687012e-01,3.497626633028878107e+00
6.578631401062011719e-01,3.497638739718797574e+00
6.585034132003784180e-01,3.497650827308511179e+00
6.591436862945556641e-01,3.497662881542452862e+00
6.597838997840881348e-01,3.497674956188465689e+00
6.604241728782653809e-01,3.497687003735920896e+00
6.610644459724426270e-01,3.497699042930418223e+00
6.617047190666198730e-01,3.497711072010291744e+00
6.623449325561523438e-01,3.497723081936867651e+00
6.629852056503295898e-01,3.497735098912103435e+00
6.636254787445068359e-01,3.497747071406636099e+00
6.642656922340393066e-01,3.497759068265706262e+00
6.649059653282165527e-01,3.497771050570026574e+00
6.655462384223937988e-01,3.497783011837351630e+00
6.661865115165710449e-01,3.497794960371904960e+00
6.668267250061035156e-01,3.497806905502240049e+00
6.674669981002807617e-01,3.497818836969033285e+00
6.681072711944580078e-01,3.497830757897173903e+00
6.687474846839904785e-01,3.497842661949801091e+00
6.693877577781677246e-01,3.497854564450222803e+00
6.700280308723449707e-01,3.497866456481403930e+00
6.706683039665222168e-01,3.497878325011713585e+00
6.713085174560546875e-01,3.497890204536028946e+00
6.719487905502319336e-01,3.497902045570261187e+00
6.725890636444091797e-01,3.497913919418549344e+00
6.732292771339416504e-01,3.497925734576759815e+00
6.738695502281188965e-01,3.497937557988112456e+00
6.745098233222961426e-01,3.497949380875672531e+00
6.751500964164733887e-01,3.497961182138427993e+00
6.757903099060058594e-01,3.497972976064375850e+00
6.764305830001831055e-01,3.497984749292392337e+00
6.770708560943603516e-01,3.497996535131452145e+00
6.777110695838928223e-01,3.498008288504205865e+00
6.783513426780700684e-01,3.498020046501639335e+00
6.789916157722473145e-01,3.498031779127508401e+00
6.796318888664245605e-01,3.498043514462056081e+00
6.802721023559570312e-01,3.498055230730217957e+00
6.809123754501342773e-01,3.498066939697738853e+00
6.815526485443115234e-01,3.498078623293237044e+00
6.821928620338439941e-01,3.498090317607273736e+00
6.828331351280212402e-01,3.498102003222578915e+00
6.834734082221984863e-01,3.498113659729739755e+00
6.841136813163757324e-01,3.498125307176302545e+00
6.847538948059082031e-01,3.498136951341569212e+00
6.853941679000854492e-01,3.498148594882064089e+00
6.860344409942626953e-01,3.498160216596975403e+00
6.866746544837951660e-01,3.498171824240166927e+00
6.873149275779724121e-01,3.498183426645267602e+00
6.879552006721496582e-01,3.498195025725260976e+00
6.885954737663269043e-01,3.498206591509114283e+00
6.892356872558593750e-01,3.498218155107863048e+00
6.898759603500366211e-01,3.498229716335482742e+00
6.905162334442138672e-01,3.498241257171446073e+00
6.911564469337463379e-01,3.498252788112560907e+00
6.917967200279235840e-01,3.498264308014778390e+00
6.924369931221008301e-01,3.498275826109924491e+00
6.930772662162780762e-01,3.498287315433438849e+00
6.937174797058105469e-01,3.498298800204433512e+00
6.943577527999877930e-01,3.498310293714520736e+00
6.949980258941650391e-01,3.498321754750599588e+00
6.956382393836975098e-01,3.498333188338763833e+00
6.962785124778747559e-01,3.498344630973169611e+00
6.969187855720520020e-01,3.498356059036286325e+00
6.975590586662292480e-01,3.498367492364381270e+00
6.981992721557617188e-01,3.498378893636754583e+00
6.988395452499389648e-01,3.498390296560503820e+00
6.994798183441162109e-01,3.498401681062717650e+00
7.001200318336486816e-01,3.498413063498415632e+00
7.007603049278259277e-01,3.498424418695166516e+00
7.014005780220031738e-01,3.498435743471039139e+00
7.020408511161804199e-01,3.498447091840009016e+00
7.026810646057128906e-01,3.498458429261368963e+00
7.033213376998901367e-01,3.498469762854591991e+00
7.039616107940673828e-01,3.498481058825822387e+00
7.046018242835998535e-01,3.498492364128260590e+00
7.052420973777770996e-01,3.498503659278144440e+00
7.058823704719543457e-01,3.498514937932495350e+00
7.065226435661315918e-01,3.498526208459154851e+00
7.071628570556640625e-01,3.498537483491953815e+00
7.078031301498413086e-01,3.498548728121950724e+00
7.084434032440185547e-01,3.498559997023709567e+00
7.090836167335510254e-01,3.498571233547453030e+00
7.097238898277282715e-01,3.498582472184605052e+00
7.103641629219055176e-01,3.498593707749845017e+00
7.110044360160827637e-01,3.498604949431342703e+00
7.116446495056152344e-01,3.498616188183162556e+00
7.122849225997924805e-01,3.498627422339651183e+00
7.129251956939697266e-01,3.498638673462627136e+00
7.135654091835021973e-01,3.498649912793513117e+00
7.142056822776794434e-01,3.498661171782568857e+00
7.148459553718566895e-01,3.498672445827010868e+00
7.154862284660339355e-01,3.498683712834538273e+00
7.161264419555664062e-01,3.498695036546734194e+00
7.167667150497436523e-01,3.498706379037950676e+00
7.174069881439208984e-01,3.498717733437400668e+00
7.180472612380981445e-01,3.498729138286032381e+00
7.186874747276306152e-01,3.498740585587917451e+00
7.193277478218078613e-01,3.498752078317605374e+00
7.199680209159851074e-01,3.498763650697313654e+00
7.206082344055175781e-01,3.498775295249307860e+00
7.212485074996948242e-01,3.498787026575329584e+00
7.218887805938720703e-01,3.498798870934661576e+00
7.225290536880493164e-01,3.498810804695866139e+00
7.231692671775817871e-01,3.498822922615156816e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266312305e+00
7.250900268554687500e-01,3.498860265175345763e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/bilevel/potentials_9.csv <==
x,f
-8.000000119209289551e-01,3.957200560321334049e+00
-7.993597388267517090e-01,3.937765074233271712e+00
-7.987195253372192383e-01,3.918933849726071728e+00
-7.980792522430419922e-01,3.900693904415359903e+00
-7.974389791488647461e-01,3.883037330580483726e+00
-7.967987060546875000e-01,3.865954402727799888e+00
-7.961584925651550293e-01,3.849436767158075146e+00
-7.955182194709777832e-01,3.833471407409299481e+00
-7.948779463768005371e-01,3.818049769360865930e+00
-7.942377328872680664e-01,3.803163082636100700e+00
-7.935974597930908203e-01,3.788798288294920269e+00
-7.929571866989135742e-01,3.774946474842135302e+00
-7.923169136047363281e-01,3.761597230027813765e+00
-7.916767001152038574e-01,3.748741201305949566e+00
-7.910364270210266113e-01,3.736365462069625831e+00
-7.903961539268493652e-01,3.724460590591912368e+00
-7.897559404373168945e-01,3.713016966289203857e+00
-7.891156673431396484e-01,3.702021747456318845e+00
-7.884753942489624023e-01,3.691465297720939009e+00
-7.878351211547851562e-01,3.681336789880856664e+00
-7.871949076652526855e-01,3.671626348570544707e+00
-7.865546345710754395e-01,3.662321366113022059e+00
-7.859143614768981934e-01,3.653411945993435328e+00
-7.852741479873657227e-01,3.644888105135878575e+00
-7.846338748931884766e-01,3.636737439139766437e+00
-7.839936017990112305e-01,3.628950071773816344e+00
-7.833533287048339844e-01,3.621515246042608993e+00
-7.827131152153015137e-01,3.614422991283674946e+00
-7.820728421211242676e-01,3.607661376341702031e+00
-7.814325690269470215e-01,3.601220563430965527e+00
-7.807923555374145508e-01,3.595090650553375955e+00
-7.801520824432373047e-01,3.589260145279720149e+00
-7.795118093490600586e-01,3.583719384198227775e+00
-7.788715362548828125e-01,3.578458231487838592e+00
-7.782313227653503418e-01,3.573467060832486553e+00
-7.775910496711730957e-01,3.568735097276118484e+00
-7.769507765769958496e-01,3.564253057687076787e+00
-7.763105630874633789e-01,3.560011684089822381e+00
-7.756702899932861328e-01,3.556000724012418956e+00
-7.750300168991088867e-01,3.552211298841355891e+00
-7.743897438049316406e-01,3.548634303041779070e+00
-7.737495303153991699e-01,3.545261065877731710e+00
-7.731092572212219238e-01,3.542082226549329249e+00
-7.724689841270446777e-01,3.539089539453282640e+00
-7.718287706375122070e-01,3.536274880776882235e+00
-7.711884975433349609e-01,3.533629564891352715e+00
-7.705482244491577148e-01,3.531145903692862742e+00
-7.699079513549804688e-01,3.528816200354033761e+00
-7.692677378654479980e-01,3.526633063488926467e+00
-7.686274647712707520e-01,3.524588843768582613e+00
-7.679871916770935059e-01,3.522676632877108194e+00
-7.673469781875610352e-01,3.520889772419831587e+00
-7.667067050933837891e-01,3.519221295739095368e+00
-7.660664319992065430e-01,3.517664983718473692e+00
-7.654261589050292969e-01,3.516214660453837570e+00
-7.647859454154968262e-01,3.514864520782341017e+00
-7.641456723213195801e-01,3.513608592088884208e+00
-7.635053992271423340e-01,3.512441542310133613e+00
-7.628651857376098633e-01,3.511358203925353472e+00
-7.622249126434326172e-01,3.510353316642830457e+00
-7.615846395492553711e-01,3.509422202219838915e+00
-7.609443664550781250e-01,3.508560233660267258e+00
-7.603041529655456543e-01,3.507763132635859815e+00
-7.596638798713684082e-01,3.507026536936698413e+00
-7.590236067771911621e-01,3.506346557825801735e+00
-7.583833932876586914e-01,3.505719495035546363e+00
-7.577431201934814453e-01,3.505141622113587818e+00
-7.571028470993041992e-01,3.504609632961946719e+00
-7.564625740051269531e-01,3.504120302946424736e+00
-7.558223605155944824e-01,3.503670664704430227e+00
-7.551820874214172363e-01,3.503257749584354208e+00
-7.545418143272399902e-01,3.502878917133713799e+00
-7.539016008377075195e-01,3.502531704174406180e+00
-7.532613277435302734e-01,3.502213609611243506e+00
-7.526210546493530273e-01,3.501922471779726820e+00
-7.519807815551757812e-01,3.501656200312239342e+00
-7.513405680656433105e-01,3.501412856400127005e+00
-7.507002949714660645e-01,3.501190558786185569e+00
-7.500600218772888184e-01,3.500987625398050529e+00
-7.494198083877563477e-01,3.500802498777548344e+00
-7.487795352935791016e-01,3.500633666201075744e+00
-7.481392621994018555e-01,3.500479777077332155e+00
-7.474989891052246094e-01,3.500339559776557863e+00
-7.468587756156921387e-01,3.500211839165720207e+00
-7.462185025215148926e-01,3.500095479775463758e+00
-7.455782294273376465e-01,3.499989547419752434e+00
-7.449380159378051758e-01,3.499893066815901399e+00
-7.442977428436279297e-01,3.499805182310007368e+00
-7.436574697494506836e-01,3.499725088561032038e+00
-7.430171966552734375e-01,3.499652104199987512e+00
-7.423769831657409668e-01,3.499585545266564957e+00
-7.417367100715637207e-01,3.499524798027041861e+00
-7.410964369773864746e-01,3.499469287316916422e+00
-7.404562234878540039e-01,3.499418544771416784e+00
-7.398159503936767578e-01,3.499372078394284991e+00
-7.391756772994995117e-01,3.499329455713486858e+00
-7.385354042053222656e-01,3.499290310198214904e+00
-7.378951907157897949e-01,3.499254272943094879e+00
-7.372549176216125488e-01,3.499221035518610190e+00
-7.366146445274353027e-01,3.499190308548119077e+00
-7.359744310379028320e-01,3.499161810709901843e+00
-7.353341579437255859e-01,3.499135345424796650e+00
-7.346938848495483398e-01,3.499110643477400195e+00
-7.340536117553710938e-01,3.499087545600090277e+00
-7.334133982658386230e-01,3.499065888544605318e+00
-7.327731251716613770e-01,3.499045496965841995e+00
-7.321328520774841309e-01,3.499026222370885897e+00
-7.314926385879516602e-01,3.499007943430556988e+00
-7.308523654937744141e-01,3.498990556624765436e+00
-7.302120923995971680e-01,3.498973958642585202e+00
-7.295718193054199219e-01,3.498958034156938623e+00
-7.289316058158874512e-01,3.498942744892922008e+00
-7.282913327217102051e-01,3.498927978276698880e+00
-7.276510596275329590e-01,3.498913699841452285e+00
-7.270108461380004883e-01,3.498899839643273779e+00
-7.263705730438232422e-01,3.498886348561099258e+00
-7.257302999496459961e-01,3.498873164467330987e+00
-7.250900268554687500e-01,3.498860265175345319e+00
-7.244498133659362793e-01,3.498847606266311860e+00
-7.238095402717590332e-01,3.498835183943003635e+00
-7.231692671775817871e-01,3.498822922615156372e+00
-7.225290536880493164e-01,3.498810804695865251e+00
-7.218887805938720703e-01,3.498798870934661132e+00
-7.212485074996948242e-01,3.498787026575328696e+00
-7.206082344055175781e-01,3.498775295249306083e+00
-7.199680209159851074e-01,3.498763650697312322e+00
-7.193277478218078613e-01,3.498752078317603598e+00
-7.186874747276306152e-01,3.498740585587915675e+00
-7.180472612380981445e-01,3.498729138286029716e+00
-7.174069881439208984e-01,3.498717733437397115e+00
-7.167667150497436523e-01,3.498706379037946679e+00
-7.161264419555664062e-01,3.498695036546729309e+00
-7.154862284660339355e-01,3.498683712834531612e+00
-7.148459553718566895e-01,3.498672445827003763e+00
-7.142056822776794434e-01,3.498661171782559087e+00
-7.135654091835021973e-01,3.498649912793501127e+00
-7.129251956939697266e-01,3.498638673462611592e+00
-7.122849225997924805e-01,3.498627422339632531e+00
-7.116446495056152344e-01,3.498616188183139464e+00
-7.110044360160827637e-01,3.498604949431314282e+00
-7.103641629219055176e-01,3.498593707749809933e+00
-7.097238898277282715e-01,3.498582472184561976e+00
-7.090836167335510254e-01,3.498571233547400183e+00
-7.084434032440185547e-01,3.498559997023644286e+00
-7.078031301498413086e-01,3.498548728121870788e+00
-7.071628570556640625e-01,3.498537483491855227e+00
-7.065226435661315918e-01,3.498526208459034059e+00
-7.058823704719543457e-01,3.498514937932347024e+00
-7.052420973777770996e-01,3.498503659277963251e+00
-7.046018242835998535e-01,3.498492364128038989e+00
-7.039616107940673828e-01,3.498481058825550605e+00
-7.033213376998901367e-01,3.498469762854259812e+00
-7.026810646057128906e-01,3.498458429260963065e+00
-7.020408511161804199e-01,3.498447091839513856e+00
-7.014005780220031738e-01,3.498435743470434289e+00
-7.007603049278259277e-01,3.498424418694429328e+00
-7.001200318336486816e-01,3.498413063497517683e+00
-6.994798183441162109e-01,3.498401681061624302e+00
-6.988395452499389648e-01,3.498390296559175106e+00
-6.981992721557617188e-01,3.498378893635138986e+00
-6.975590586662292480e-01,3.498367492362418396e+00
-6.969187855720520020e-01,3.498356059033903787e+00
-6.962785124778747559e-01,3.498344630970279923e+00
-6.956382393836975098e-01,3.498333188335261745e+00
-6.949980258941650391e-01,3.498321754746358980e+00
-6.943577527999877930e-01,3.498310293709388841e+00
-6.937174797058105469e-01,3.498298800198227809e+00
-6.930772662162780762e-01,3.498287315425940847e+00
-6.924369931221008301e-01,3.498275826100871289e+00
-6.917967200279235840e-01,3.498264308003855572e+00
-6.911564469337463379e-01,3.498252788099392774e+00
-6.905162334442138672e-01,3.498241257155582318e+00
-6.898759603500366211e-01,3.498229716316387794e+00
-6.892356872558593750e-01,3.498218155084894310e+00
-6.885954737663269043e-01,3.498206591481508365e+00
-6.879552006721496582e-01,3.498195025692106608e+00
-6.873149275779724121e-01,3.498183426605479873e+00
-6.866746544837951660e-01,3.498171824192455315e+00
-6.860344409942626953e-01,3.498160216539806910e+00
-6.853941679000854492e-01,3.498148594813617507e+00
-6.847538948059082031e-01,3.498136951259682270e+00
-6.841136813163757324e-01,3.498125307078414625e+00
-6.834734082221984863e-01,3.498113659612813287e+00
-6.828331351280212402e-01,3.498102003083019884e+00
-6.821928620338439941e-01,3.498090317440833097e+00
-6.815526485443115234e-01,3.498078623094896145e+00
-6.809123754501342773e-01,3.498066939461565994e+00
-6.802721023559570312e-01,3.498055230449218733e+00
-6.796318888664245605e-01,3.498043514127993525e+00
-6.789916157722473145e-01,3.498031778730671171e+00
-6.783513426780700684e-01,3.498020046030605457e+00
-6.777110695838928223e-01,3.498008287945550521e+00
-6.770708560943603516e-01,3.497996534469415497e+00
-6.764305830001831055e-01,3.497984748508459418e+00
-6.757903099060058594e-01,3.497972975136848461e+00
-6.751500964164733887e-01,3.497961181041903345e+00
-6.745098233222961426e-01,3.497949379580384210e+00
-6.738695502281188965e-01,3.497937556459269626e+00
-6.732292771339416504e-01,3.497925732773711438e+00
-6.725890636444091797e-01,3.497913917293871577e+00
-6.719487905502319336e-01,3.497902043068583211e+00
-6.713085174560546875e-01,3.497890201592854353e+00
-6.706683039665222168e-01,3.497878321552005509e+00
-6.700280308723449707e-01,3.497866452417781158e+00
-6.693877577781677246e-01,3.497854559681175424e+00
-6.687474846839904785e-01,3.497842656357472713e+00
-6.681072711944580078e-01,3.497830751344937816e+00
-6.674669981002807617e-01,3.497818829298336318e+00
-6.668267250061035156e-01,3.497806896529591647e+00
-6.661865115165710449e-01,3.497794949885163263e+00
-6.655462384223937988e-01,3.497782999590995701e+00
-6.649059653282165527e-01,3.497771036280702628e+00
-6.642656922340393066e-01,3.497759051606477598e+00
-6.636254787445068359e-01,3.497747052000920398e+00
-6.629852056503295898e-01,3.497735076325671155e+00
-6.623449325561523438e-01,3.497723055670401315e+00
-6.617047190666198730e-01,3.497711041490213280e+00
-6.610644459724426270e-01,3.497699007497216961e+00
-6.604241728782653809e-01,3.497686962633293817e+00
-6.597838997840881348e-01,3.497674908549463169e+00
-6.591436862945556641e-01,3.497662826374967615e+00
-6.585034132003784180e-01,3.497650763476029656e+00
-6.578631401062011719e-01,3.497638665922861989e+00
-6.572229266166687012e-01,3.497626547787914042e+00
-6.565826535224914551e-01,3.497614445051810961e+00
-6.559423804283142090e-01,3.497602313946188701e+00
-6.553021073341369629e-01,3.497590164200548024e+00
-6.546618938446044922e-01,3.497578004852298861e+00
-6.540216207504272461e-01,3.497565834409451124e+00
-6.533813476562500000e-01,3.497553639619551014e+00
-6.527411341667175293e-01,3.497541438950185988e+00
-6.521008610725402832e-01,3.497529212649740593e+00
-6.514605879783630371e-01,3.497516978058152759e+00
-6.508203148841857910e-01,3.497504727773382172e+00
-6.501801013946533203e-01,3.497492476366685921e+00
-6.495398283004760742e-01,3.497480166068671181e+00
-6.488995552062988281e-01,3.497467862410743145e+00
-6.482593417167663574e-01,3.497455532626589925e+00
-6.476190686225891113e-01,3.497443189944892783e+00
-6.469787955284118652e-01,3.497430808707224337e+00
-6.463385224342346191e-01,3.497418417454763784e+00
-6.456983089447021484e-01,3.497405995825169089e+00
-6.450580358505249023e-01,3.497393536969716443e+00
-6.444177627563476562e-01,3.497381073606227631e+00
-6.437775492668151855e-01,3.497368569831419194e+00
-6.431372761726379395e-01,3.497356032431975237e+00
-6.424970030784606934e-01,3.497343449239114221e+00
-6.418567299842834473e-01,3.497330833501965053e+00
-6.412165164947509766e-01,3.497318172187419805e+00
-6.405762434005737305e-01,3.497305466838249277e+00
-6.399359703063964844e-01,3.497292705081850528e+00
-6.392957568168640137e-01,3.497279905226667207e+00
-6.386554837226867676e-01,3.497267041277199340e+00
-6.380152106285095215e-01,3.497254116033399196e+00
-6.373749375343322754e-01,3.497241124441990756e+00
-6.367347240447998047e-01,3.497228057263049195e+00
-6.360944509506225586e-01,3.497214886125262545e+00
-6.354541778564453125e-01,3.497201650785900284e+00
-6.348139643669128418e-01,3.497188324109226087e+00
-6.341736912727355957e-01,3.497174878640334494e+00
-6.335334181785583496e-01,3.497161333699203567e+00
-6.328931450843811035e-01,3.497147660503131306e+00
-6.322529315948486328e-01,3.497133837990667793e+00
-6.316126585006713867e-01,3.497119881631026495e+00
-6.309723854064941406e-01,3.497105780239681216e+00
-6.303321719169616699e-01,3.497091471071863467e+00
-6.296918988227844238e-01,3.497077003938496631e+00
-6.290516257286071777e-01,3.497062313642628872e+00
-6.284113526344299316e-01,3.497047385208686521e+00
-6.277711391448974609e-01,3.497032261775587791e+00
-6.271308660507202148e-01,3.497016839814378386e+00
-6.264905929565429688e-01,3.497001147501079821e+00
-6.258503794670104980e-01,3.496985152654894513e+00
-6.252101063728332520e-01,3.496968815725629565e+00
-6.245698332786560059e-01,3.496952121681160097e+00
-6.239295601844787598e-01,3.496935033811610083e+00
-6.232893466949462891e-01,3.496917544551778612e+00
-6.226490736007690430e-01,3.496899591601229318e+00
-6.220088005065917969e-01,3.496881160050257620e+00
-6.213685870170593262e-01,3.496862181230742994e+00
-6.207283139228820801e-01,3.496842652449348776e+00
-6.200880408287048340e-01,3.496822527437725370e+00
-6.194477677345275879e-01,3.496801747806554950e+00
-6.188075542449951172e-01,3.496780272308689153e+00
-6.181672811508178711e-01,3.496758055916600938e+00
-6.175270080566406250e-01,3.496735032891542083e+00
-6.168867945671081543e-01,3.496711157903785061e+00
-6.162465214729309082e-01,3.496686376605066648e+00
-6.156062483787536621e-01,3.496660629816693344e+00
-6.149659752845764160e-01,3.496633828581226844e+00
-6.143257617950439453e-01,3.496605946670186427e+00
-6.136854887008666992e-01,3.496576886521138405e+00
-6.130452156066894531e-01,3.496546600528894544e+00
-6.124050021171569824e-01,3.496514990489407726e+00
-6.117647290229797363e-01,3.496481966683106624e+00
-6.111244559288024902e-01,3.496447481614977093e+00
-6.104841828346252441e-01,3.496411427811841666e+00
-6.098439693450927734e-01,3.496373732709639359e+00
-6.092036962509155273e-01,3.496334299810944124e+00
-6.085634231567382812e-01,3.496293039550550041e+00
-6.079232096672058105e-01,3.496249849279740474e+00
-6.072829365730285645e-01,3.496204627613636262e+00
-6.066426634788513184e-01,3.496157287498074417e+00
-6.060023903846740723e-01,3.496107741200082941e+00
-6.053621768951416016e-01,3.496055847067776057e+00
-6.047219038009643555e-01,3.496001500858837208e+00
-6.040816307067871094e-01,3.495944616533896987e+00
-6.034414172172546387e-01,3.495885089546046487e+00
-6.028011441230773926e-01,3.495822785110832776e+00
-6.021608710289001465e-01,3.495757616480099195e+00
-6.015205979347229004e-01,3.495689450136185261e+00
-6.008803844451904297e-01,3.495618168622542932e+00
-6.002401113510131836e-01,3.495543699995376841e+00
-5.995998382568359375e-01,3.495465866747977213e+00
-5.989596247673034668e-01,3.495384614997714134e+00
-5.983193516731262207e-01,3.495299796686634597e+00
-5.976790785789489746e-01,3.495211324239277495e+00
-5.970388054847717285e-01,3.495119088132923046e+00
-5.963985919952392578e-01,3.495022957196817881e+00
-5.957583189010620117e-01,3.494922856845800396e+00
-5.951180458068847656e-01,3.494818673296353317e+00
-5.944778323173522949e-01,3.494710338162619223e+00
-5.938375592231750488e-01,3.494597721105474619e+00
-5.931972861289978027e-01,3.494480746287888628e+00
-5.925570130348205566e-01,3.494359329317651586e+00
-5.919167995452880859e-01,3.494233419740817581e+00
-5.912765264511108398e-01,3.494102904594297954e+00
-5.906362533569335938e-01,3.493967753219612504e+00
-5.899960398674011230e-01,3.493827885233147690e+00
-5.893557667732238770e-01,3.493683238312463857e+00
-5.887154936790466309e-01,3.493533819424695430e+00
-5.880752205848693848e-01,3.493379539066617134e+00
-5.874350070953369141e-01,3.493220410298638612e+00
-5.867947340011596680e-01,3.493056393528140902e+00
-5.861544609069824219e-01,3.492887479856671362e+00
-5.855142474174499512e-01,3.492713688717481890e+00
-5.848739743232727051e-01,3.492535007058342522e+00
-5.842337012290954590e-01,3.492351452849578930e+00
-5.835934281349182129e-01,3.492163088479874222e+00
-5.829532146453857422e-01,3.491969927893015857e+00
-5.823129415512084961e-01,3.491772034307129680e+00
-5.816726684570312500e-01,3.491569489203300236e+00
-5.810324549674987793e-01,3.491362325971619107e+00
-5.803921818733215332e-01,3.491150679233629095e+00
-5.797519087791442871e-01,3.490934585325128126e+00
-5.791116356849670410e-01,3.490714210145104524e+00
-5.784714221954345703e-01,3.490489663245537777e+00
-5.778311491012573242e-01,3.490261040863166908e+00
-5.771908760070800781e-01,3.490028519421513042e+00
-5.765506625175476074e-01,3.489792245475510590e+00
-5.759103894233703613e-01,3.489552357340787836e+00
-5.752701163291931152e-01,3.489309069260122520e+00
-5.746298432350158691e-01,3.489062519175022636e+00
-5.739896297454833984e-01,3.488812945737369553e+00
-5.733493566513061523e-01,3.488560513546954844e+00
-5.727090835571289062e-01,3.488305454778651615e+00
-5.720688700675964355e-01,3.488047997108363774e+00
-5.714285969734191895e-01,3.487788316160351343e+00
-5.707883238792419434e-01,3.487526710613095382e+00
-5.701480507850646973e-01,3.487263382407491008e+00
-5.695078372955322266e-01,3.486998630548573175e+00
-5.688675642013549805e-01,3.486732626398511670e+00
-5.682272911071777344e-01,3.486465671925753629e+00
-5.675870776176452637e-01,3.486198087270394375e+00
-5.669468045234680176e-01,3.485930043832397907e+00
-5.663065314292907715e-01,3.485661858447392625e+00
-5.656662583351135254e-01,3.485393797943426630e+00
-5.650260448455810547e-01,3.485126177881347598e+00
-5.643857717514038086e-01,3.484859215732605264e+00
-5.637454986572265625e-01,3.484593212828597686e+00
-5.631052851676940918e-01,3.484328484184386454e+00
-5.624650120735168457e-01,3.484065246230583224e+00
-5.618247389793395996e-01,3.483803810163617509e+00
-5.611844658851623535e-01,3.483544427409571931e+00
-5.605442523956298828e-01,3.483287436034986140e+00
-5.599039793014526367e-01,3.483033004012442646e+00
-5.592637062072753906e-01,3.482781490764601529e+00
-5.586234927177429199e-01,3.482533136602451229e+00
-5.579832196235656738e-01,3.482288154284192139e+00
-5.573429465293884277e-01,3.482046850249766123e+00
-5.567026734352111816e-01,3.481809447634491406e+00
-5.560624599456787109e-01,3.481576228796885886e+00
-5.554221868515014648e-01,3.481347371247849320e+00
-5.547819137573242188e-01,3.481123152795493780e+00
-5.541416406631469727e-01,3.480903757067901783e+00
-5.535014271736145020e-01,3.480689452710545417e+00
-5.528611540794372559e-01,3.480480431865564217e+00
-5.522208809852600098e-01,3.480276857458898476e+00
-5.515806674957275391e-01,3.480079000654516364e+00
-5.509403944015502930e-01,3.479886994130125366e+00
-5.503001213073730469e-01,3.479701029750521535e+00
-5.496598482131958008e-01,3.479521299396719058e+00
-5.490196347236633301e-01,3.479347959845899396e+00
-5.483793616294860840e-01,3.479181156256623275e+00
-5.477390885353088379e-01,3.479021044009884100e+00
-5.470988750457763672e-01,3.478867803979982742e+00
-5.464586019515991211e-01,3.478721502797790244e+00
-5.458183288574218750e-01,3.478582325555542809e+00
-5.451780557632446289e-01,3.478450370252682777e+00
-5.445378422737121582e-01,3.478325758505148357e+00
-5.438975691795349121e-01,3.478208591963320551e+00
-5.432572960853576660e-01,3.478098944865926523e+00
-5.426170825958251953e-01,3.477996957346928486e+00
-5.419768095016479492e-01,3.477902670012274378e+00
-5.413365364074707031e-01,3.477816168691086229e+00
-5.406962633132934570e-01,3.477737578427761989e+00
-5.400560498237609863e-01,3.477666890793847720e+00
-5.394157767295837402e-01,3.477604202704777769e+00
-5.387755036354064941e-01,3.477549560375533311e+00
-5.381352901458740234e-01,3.477503010581532106e+00
-5.374950170516967773e-01,3.477464605065857306e+00
-5.368547439575195312e-01,3.477434357927026376e+00
-5.362144708633422852e-01,3.477412310581636579e+00
-5.355742573738098145e-01,3.477398505289497344e+00
-5.349339842796325684e-01,3.477392932393509994e+00
-5.342937111854553223e-01,3.477395637139170326e+00
-5.336534976959228516e-01,3.477406587760757617e+00
-5.330132246017456055e-01,3.477425831707195769e+00
-5.323729515075683594e-01,3.477453323992680811e+00
-5.317326784133911133e-01,3.477489108186368583e+00
-5.310924649238586426e-01,3.477533128418539121e+00
-5.304521918296813965e-01,3.477585389344405531e+00
-5.298119187355041504e-01,3.477645873690574874e+00
-5.291717052459716797e-01,3.477714530201486021e+00
-5.285314321517944336e-01,3.477791360345017235e+00
-5.278911590576171875e-01,3.477876320572394597e+00
-5.272508859634399414e-01,3.477969363538071068e+00
-5.266106724739074707e-01,3.478070406474219389e+00
-5.259703993797302246e-01,3.478179473425485391e+00
-5.253301262855529785e-01,3.478296471326030925e+00
-5.246899127960205078e-01,3.478421323415621380e+00
-5.240496397018432617e-01,3.478553978666585778e+00
-5.234093666076660156e-01,3.478694405097894293e+00
-5.227690935134887695e-01,3.478842479059236936e+00
-5.221288800239562988e-01,3.478998118768665382e+00
-5.214886069297790527e-01,3.479161277910447048e+00
-5.208483338356018066e-01,3.479331873339611469e+00
-5.202081203460693359e-01,3.479509772014707458e+00
-5.195678472518920898e-01,3.479694928959739197e+00
-5.189275741577148438e-01,3.479887221899700567e+00
-5.182873010635375977e-01,3.480086562546798490e+00
-5.176470875740051270e-01,3.480292818476232064e+00
-5.170068144798278809e-01,3.480505964976466693e+00
-5.163665413856506348e-01,3.480725815198287165e+00
-5.157263278961181641e-01,3.480952284588782586e+00
-5.150860548019409180e-01,3.481185306891496190e+00
-5.144457817077636719e-01,3.481424728341870001e+00
-5.138055086135864258e-01,3.481670480361333642e+00
-5.131652951240539551e-01,3.481922431931902651e+00
-5.125250220298767090e-01,3.482180491873761774e+00
-5.118847489356994629e-01,3.482444569656635736e+00
-5.112445354461669922e-01,3.482714534736412570e+00
-5.106042623519897461e-01,3.482990351408012053e+00
-5.099639892578125000e-01,3.483271910938695370e+00
-5.093237161636352539e-01,3.483559120952611998e+00
-5.086835026741027832e-01,3.483851883679971007e+00
-5.080432295799255371e-01,3.484150220099069717e+00
-5.074029564857482910e-01,3.484454003278472101e+00
-5.067627429962158203e-01,3.484763176141944641e+00
-5.061224699020385742e-01,3.485077763185502775e+00
-5.054821968078613281e-01,3.485397705975308291e+00
-5.048419237136840820e-01,3.485723005372826755e+00
-5.042017102241516113e-01,3.486053604667181283e+00
-5.035614371299743652e-01,3.486389590732019705e+00
-5.029211640357971191e-01,3.486730980347352293e+00
-5.022809505462646484e-01,3.487077757261950683e+00
-5.016406774520874023e-01,3.487430052494311816e+00
-5.010004043579101562e-01,3.487787927660455090e+00
-5.003601312637329102e-01,3.488151464852297323e+00
-4.997198879718780518e-01,3.488520773879071335e+00
-4.990796446800231934e-01,3.488895979577831596e+00
-4.984394013881683350e-01,3.489277232181844379e+00
-4.977991282939910889e-01,3.489664733740315938e+00
-4.971588850021362305e-01,3.490058641276511331e+00
-4.965186119079589844e-01,3.490459165179948364e+00
-4.958783686161041260e-01,3.490866520708798770e+00
-4.952380955219268799e-01,3.491280969017092950e+00
-4.945978522300720215e-01,3.491702768934079160e+00
-4.939576089382171631e-01,3.492132190501377131e+00
-4.933173358440399170e-01,3.492569551205107814e+00
-4.926770925521850586e-01,3.493015154272558931e+00
-4.920368194580078125e-01,3.493469348188963597e+00
-4.913965761661529541e-01,3.493932444564237016e+00
-4.907563030719757080e-01,3.494404849804482627e+00
-4.901160597801208496e-01,3.494886880300952292e+00
-4.894758164882659912e-01,3.495378974952561446e+00
-4.888355433940887451e-01,3.495881520203858450e+00
-4.881953001022338867e-01,3.496394876597943124e+00
-4.875550270080566406e-01,3.496919547003981776e+00
-4.869147837162017822e-01,3.497455839073922768e+00
-4.862745106220245361e-01,3.498004270871226673e+00
-4.856342673301696777e-01,3.498565185081356166e+00
-4.849940240383148193e-01,3.499139042769058960e+00
-4.843537509441375732e-01,3.499726275441516599e+00
-4.837135076522827148e-01,3.500327236061086644e+00
-4.830732345581054688e-01,3.500942383832314597e+00
-4.824329912662506104e-01,3.501572063336226392e+00
-4.817927181720733643e-01,3.502216699109922171e+00
-4.811524748802185059e-01,3.502876573155928597e+00
-4.805122315883636475e-01,3.503552105401027461e+00
-4.798719584941864014e-01,3.504243607627925972e+00
-4.792317152023315430e-01,3.504951318554307971e+00
-4.785914421081542969e-01,3.505675570677817099e+00
-4.779511988162994385e-01,3.506416527031987140e+00
-4.773109257221221924e-01,3.507174480465064192e+00
-4.766706824302673340e-01,3.507949505819899727e+00
-4.760304391384124756e-01,3.508741789411002010e+00
-4.753901660442352295e-01,3.509551430196328869e+00
-4.747499227523803711e-01,3.510378426081859349e+00
-4.741096496582031250e-01,3.511222820262545952e+00
-4.734694063663482666e-01,3.512084518900918439e+00
-4.728291332721710205e-01,3.512963491821462281e+00
-4.721888899803161621e-01,3.513859493279929413e+00
-4.715486466884613037e-01,3.514772382882153323e+00
-4.709083735942840576e-01,3.515701921560044241e+00
-4.702681303024291992e-01,3.516647716706849280e+00
-4.696278572082519531e-01,3.517609472327560383e+00
-4.689876139163970947e-01,3.518586666700353582e+00
-4.683473408222198486e-01,3.519578886298863729e+00
-4.677070975303649902e-01,3.520585502135250344e+00
-4.670668542385101318e-01,3.521605901178760156e+00
-4.664265811443328857e-01,3.522639498986370299e+00
-4.657863378524780273e-01,3.523685438474883913e+00
-4.651460647583007812e-01,3.524743015923278655e+00
-4.645058214664459229e-01,3.525811264074616425e+00
-4.638655483722686768e-01,3.526889391545794616e+00
-4.632253050804138184e-01,3.527976299421110795e+00
-4.625850617885589600e-01,3.529071001459721302e+00
-4.619447886943817139e-01,3.530172479870182123e+00
-4.613045454025268555e-01,3.531279498678830286e+00
-4.606642723083496094e-01,3.532390939998911961e+00
-4.600240290164947510e-01,3.533505526141890840e+00
-4.593837559223175049e-01,3.534622038454927839e+00
-4.587435126304626465e-01,3.535739104002566080e+00
-4.581032693386077881e-01,3.536855369714100306e+00
-4.574629962444305420e-01,3.537969552298645848e+00
-4.568227529525756836e-01,3.539080117998342878e+00
-4.561824798583984375e-01,3.540185742350733911e+00
-4.555422365665435791e-01,3.541284865281880911e+00
-4.549019634723663330e-01,3.542376122462337129e+00
-4.542617201805114746e-01,3.543457935518087076e+00
-4.536214768886566162e-01,3.544528874310363342e+00
-4.529812037944793701e-01,3.545587483139570839e+00
-4.523409605026245117e-01,3.546632228566346079e+00
-4.517006874084472656e-01,3.547661688397649282e+00
-4.510604441165924072e-01,3.548674320249802783e+00
-4.504201710224151611e-01,3.549668809936587621e+00
-4.497799277305603027e-01,3.550643622522615672e+00
-4.491396844387054443e-01,3.551597460303747233e+00
-4.484994113445281982e-01,3.552528971237498112e+00
-4.478591680526733398e-01,3.553436807686689569e+00
-4.472188949584960938e-01,3.554319772847381209e+00
-4.465786516666412354e-01,3.555176562778644023e+00
-4.459383785724639893e-01,3.556006134997752088e+00
-4.452981352806091309e-01,3.556807256952701835e+00
-4.446578919887542725e-01,3.557578955364989692e+00
-4.440176188945770264e-01,3.558320293365401010e+00
-4.433773756027221680e-01,3.559030312823293407e+00
-4.427371025085449219e-01,3.559708175749756620e+00
-4.420968592166900635e-01,3.560353121649240116e+00
-4.414565861225128174e-01,3.560964514732794406e+00
-4.408163428306579590e-01,3.561541672779829248e+00
-4.401760995388031006e-01,3.562084133173645917e+00
-4.395358264446258545e-01,3.562591436430493808e+00
-4.388955831527709961e-01,3.563063208262226667e+00
-4.382553100585937500e-01,3.563499185217892773e+00
-4.376150667667388916e-01,3.563899206463695180e+00
-4.369747936725616455e-01,3.564263131724887401e+00
-4.363345503807067871e-01,3.564590935689692319e+00
-4.356943070888519287e-01,3.564882676941208750e+00
-4.350540339946746826e-01,3.565138537592678958e+00
-4.344137907028198242e-01,3.565358705339695788e+00
-4.337735176086425781e-01,3.565543519693567198e+00
-4.331332743167877197e-01,3.565693310011775363e+00
-4.324930012226104736e-01,3.565808588755910336e+00
-4.318527579307556152e-01,3.565889867758876619e+00
-4.312124848365783691e-01,3.565937725366085331e+00
-4.305722415447235107e-01,3.565952854909268943e+00
-4.299319982528686523e-01,3.565935944071393138e+00
-4.292917251586914062e-01,3.565887814218593466e+00
-4.286514818668365479e-01,3.565809320623941403e+00
-4.280112087726593018e-01,3.565701316610015326e+00
-4.273709654808044434e-01,3.565564758305334703e+00
-4.267306923866271973e-01,3.565400647370722709e+00
-4.260904490947723389e-01,3.565209976451004792e+00
-4.254502058029174805e-01,3.564993839193762337e+00
-4.248099327087402344e-01,3.564753289166517014e+00
-4.241696894168853760e-01,3.564489469032675384e+00
-4.235294163227081299e-01,3.564203494262989214e+00
-4.228891730308532715e-01,3.563896541542054486e+00
-4.222488999366760254e-01,3.563569740211937287e+00
-4.216086566448211670e-01,3.563224301751469980e+00
-4.209684133529663086e-01,3.562861360956684820e+00
-4.203281402587890625e-01,3.562482115194619325e+00
-4.196878969669342041e-01,3.562087710444913569e+00
-4.190476238727569580e-01,3.561679332786465757e+00
-4.184073805809020996e-01,3.561258123723588298e+00
-4.177671074867248535e-01,3.560825181924704097e+00
-4.171268641948699951e-01,3.560381652543680442e+00
-4.164866209030151367e-01,3.559928593958093579e+00
-4.158463478088378906e-01,3.559467034958195608e+00
-4.152061045169830322e-01,3.558998065670268218e+00
-4.145658314228057861e-01,3.558522603608486712e+00
-4.139255881309509277e-01,3.558041630129688659e+00
-4.132853150367736816e-01,3.557556057584170262e+00
-4.126450717449188232e-01,3.557066755536552716e+00
-4.120048284530639648e-01,3.556574523373500440e+00
-4.113645553588867188e-01,3.556080120694916857e+00
-4.107243120670318604e-01,3.555584311668615882e+00
-4.100840389728546143e-01,3.555087746883814237e+00
-4.094437956809997559e-01,3.554591072576766209e+00
-4.088035225868225098e-01,3.554094824651798490e+00
-4.081632792949676514e-01,3.553599546387903096e+00
-4.075230360031127930e-01,3.553105666945664431e+00
-4.068827629089355469e-01,3.552613595954515091e+00
-4.062425196170806885e-01,3.552123703811679967e+00
-4.056022465229034424e-01,3.551636247474068586e+00
-4.049620032310485840e-01,3.551151499779498621e+00
-4.043217301368713379e-01,3.550669582061696250e+00
-4.036814868450164795e-01,3.550190667586597293e+00
-4.030412435531616211e-01,3.549714822477519682e+00
-4.024009704589843750e-01,3.549242001069051078e+00
-4.017607271671295166e-01,3.548772209407566436e+00
-4.011204540729522705e-01,3.548305330740410213e+00
-4.004802107810974121e-01,3.547841253834439712e+00
-3.998399376869201660e-01,3.547379758602911881e+00
-3.991996943950653076e-01,3.546920630565822741e+00
-3.985594511032104492e-01,3.546463568140413969e+00
-3.979191780090332031e-01,3.546008232562449791e+00
-3.972789347171783447e-01,3.545554270790931106e+00
-3.966386616230010986e-01,3.545101273909128548e+00
-3.959984183311462402e-01,3.544648801098714053e+00
-3.953581452369689941e-01,3.544196363087657176e+00
-3.947179019451141357e-01,3.543743484003591071e+00
-3.940776586532592773e-01,3.543289593860650122e+00
-3.934373855590820312e-01,3.542834135097253423e+00
-3.927971422672271729e-01,3.542376547700089695e+00
-3.921568691730499268e-01,3.541916191203560160e+00
-3.915166258811950684e-01,3.541452496336892963e+00
-3.908763527870178223e-01,3.540984773628100157e+00
-3.902361094951629639e-01,3.540512469626413861e+00
-3.895958662033081055e-01,3.540034841152506218e+00
-3.889555931091308594e-01,3.539551284431978750e+00
-3.883153498172760010e-01,3.539061169921365213e+00
-3.876750767230987549e-01,3.538563811895087508e+00
-3.870348334312438965e-01,3.538058589471432924e+00
-3.863945603370666504e-01,3.537544852413192942e+00
-3.857543170452117920e-01,3.537021992955898142e+00
-3.851140737533569336e-01,3.536489434445056368e+00
-3.844738006591796875e-01,3.535946536991279032e+00
-3.838335573673248291e-01,3.535392773995577276e+00
-3.831932842731475830e-01,3.534827587529911330e+00
-3.825530409812927246e-01,3.534250488396502909e+00
-3.819127678871154785e-01,3.533660933803319359e+00
-3.812725245952606201e-01,3.533058559136726728e+00
-3.806322813034057617e-01,3.532442878552265686e+00
-3.799920082092285156e-01,3.531813510523475586e+00
-3.793517649173736572e-01,3.531170131013402269e+00
-3.787114918231964111e-01,3.530512383911780461e+00
-3.780712485313415527e-01,3.529840059360452642e+00
-3.774309754371643066e-01,3.529152880567209216e+00
-3.767907321453094482e-01,3.528450713639270209e+00
-3.761504888534545898e-01,3.527733409354124827e+00
-3.755102157592773438e-01,3.527000802534838719e+00
-3.748699724674224854e-01,3.526252912297317188e+00
-3.742296993732452393e-01,3.525489706034807824e+00
-3.735894560813903809e-01,3.524711248434611477e+00
-3.729491829872131348e-01,3.523917577802352596e+00
-3.723089396953582764e-01,3.523108915912127159e+00
-3.716686964035034180e-01,3.522285356369422082e+00
-3.710284233093261719e-01,3.521447119071830834e+00
-3.703881800174713135e-01,3.520594527565283016e+00
-3.697479069232940674e-01,3.519727814931540077e+00
-3.691076636314392090e-01,3.518847407788546100e+00
-3.684673905372619629e-01,3.517953617436915259e+00
-3.678271472454071045e-01,3.517046946256479956e+00
-3.671869039535522461e-01,3.516127820639443513e+00
-3.665466308593750000e-01,3.515196688754203436e+00
-3.659063875675201416e-01,3.514254169203168132e+00
-3.652661144733428955e-01,3.513300741099393498e+00
-3.646258711814880371e-01,3.512337087608273123e+00
-3.639855980873107910e-01,3.511363715312249667e+00
-3.633453547954559326e-01,3.510381380461182310e+00
-3.627051115036010742e-01,3.509390677212976151e+00
-3.620648384094238281e-01,3.508392261021409553e+00
-3.614245951175689697e-01,3.507386907289891553e+00
-3.607843220233917236e-01,3.506375234122788065e+00
-3.601440787315368652e-01,3.505358073957586029e+00
-3.595038056373596191e-01,3.504336062099951299e+00
-3.588635623455047607e-01,3.503310029839028061e+00
-3.582233190536499023e-01,3.502280646430213196e+00
-3.575830459594726562e-01,3.501248626223893101e+00
-3.569428026676177979e-01,3.500214834806493869e+00
-3.563025295734405518e-01,3.499179873478201142e+00
-3.556622862815856934e-01,3.498144598989186616e+00
-3.550220131874084473e-01,3.497109610386562650e+00
-3.543817698955535889e-01,3.496075741300294304e+00
-3.537415266036987305e-01,3.495043629801324769e+00
-3.531012535095214844e-01,3.494013923768233276e+00
-3.524610102176666260e-01,3.492987387112480135e+00
-3.518207371234893799e-01,3.491964547317191858e+00
-3.511804938316345215e-01,3.490946153844463495e+00
-3.505402207374572754e-01,3.489932726696445275e+00
-3.498999774456024170e-01,3.488924905461421311e+00
-3.492597341537475586e-01,3.487923246588592541e+00
-3.486194610595703125e-01,3.486928200887106755e+00
-3.479792177677154541e-01,3.485940395875532172e+00
-3.473389446735382080e-01,3.484960210664657776e+00
-3.466987013816833496e-01,3.483988156973980566e+00
-3.460584282875061035e-01,3.483024579905661167e+00
-3.454181849956512451e-01,3.482069995331531942e+00
-3.447779119014739990e-01,3.481124632243718153e+00
-3.441376686096191406e-01,3.480188913985872379e+00
-3.434974253177642822e-01,3.479263115610613966e+00
-3.428571522235870361e-01,3.478347463091945535e+00
-3.422169089317321777e-01,3.477442266629548140e+00
-3.415766358375549316e-01,3.476547653541917526e+00
-3.409363925457000732e-01,3.475663921233985043e+00
-3.402961194515228271e-01,3.474791094462213348e+00
-3.396558761596679688e-01,3.473929415277543953e+00
-3.390156328678131104e-01,3.473078921301487654e+00
-3.383753597736358643e-01,3.472239640700935048e+00
-3.377351164817810059e-01,3.471411725858018382e+00
-3.370948433876037598e-01,3.470595102237987284e+00
-3.364546000957489014e-01,3.469789855271736556e+00
-3.358143270015716553e-01,3.468995864428185527e+00
-3.351740837097167969e-01,3.468213183745888717e+00
-3.345338404178619385e-01,3.467441677399930811e+00
-3.338935673236846924e-01,3.466681287278249535e+00
-3.332533240318298340e-01,3.465931936077842224e+00
-3.326130509376525879e-01,3.465193437443025104e+00
-3.319728076457977295e-01,3.464465759052514304e+00
-3.313325345516204834e-01,3.463748648512868122e+00
-3.306922912597656250e-01,3.463042056872038366e+00
-3.300520479679107666e-01,3.462345768313825012e+00
-3.294117748737335205e-01,3.461659589764274791e+00
-3.287715315818786621e-01,3.460983387141888468e+00
-3.281312584877014160e-01,3.460316902119685789e+00
-3.274910151958465576e-01,3.459660005298985208e+00
-3.268507421016693115e-01,3.459012453441789425e+00
-3.262104988098144531e-01,3.458374091654969007e+00
-3.255702555179595947e-01,3.457744680680698401e+00
-3.249299824237823486e-01,3.457124009992631031e+00
-3.242897391319274902e-01,3.456511903422966547e+00
-3.236494660377502441e-01,3.455908110220113461e+00
-3.230092227458953857e-01,3.455312502338208525e+00
-3.223689496517181396e-01,3.454724840179843603e+00
-3.217287063598632812e-01,3.454144955917243465e+00
-3.210884630680084229e-01,3.453572636832667353e+00
-3.204481899738311768e-01,3.453007669927133261e+00
-3.198079466819763184e-01,3.452449973299414943e+00
-3.191676735877990723e-01,3.451899282595078944e+00
-3.185274302959442139e-01,3.451355509068432692e+00
-3.178871572017669678e-01,3.450818431216699622e+00
-3.172469139099121094e-01,3.450287971266194909e+00
-3.166066706180572510e-01,3.449763964477805978e+00
-3.159663975238800049e-01,3.449246241387525558e+00
-3.153261542320251465e-01,3.448734734414096614e+00
-3.146858811378479004e-01,3.448229320612123061e+00
-3.140456378459930420e-01,3.447729880616229092e+00
-3.134053647518157959e-01,3.447236343194507668e+00
-3.127651214599609375e-01,3.446748615294640938e+00
-3.121248781681060791e-01,3.446266634673023965e+00
-3.114846050739288330e-01,3.445790290555751589e+00
-3.108443617820739746e-01,3.445319584357246612e+00
-3.102040886878967285e-01,3.444854419413338142e+00
-3.095638453960418701e-01,3.444394822757658403e+00
-3.089235723018646240e-01,3.443940667604508121e+00
-3.082833290100097656e-01,3.443491997902531132e+00
-3.076430857181549072e-01,3.443048797392262550e+00
-3.070028126239776611e-01,3.442610998103224684e+00
-3.063625693321228027e-01,3.442178667803596603e+00
-3.057222962379455566e-01,3.441751757770658671e+00
-3.050820529460906982e-01,3.441330325727680162e+00
-3.044417798519134521e-01,3.440914315803488499e+00
-3.038015365600585938e-01,3.440503815129106080e+00
-3.031612932682037354e-01,3.440098832391761174e+00
-3.025210201740264893e-01,3.439699356237767791e+00
-3.018807768821716309e-01,3.439305483667747243e+00
-3.012405037879943848e-01,3.438917193402779127e+00
-3.006002604961395264e-01,3.438534567441583700e+00
-2.999599874019622803e-01,3.438157605436972908e+00
-2.993197441101074219e-01,3.437786381502720090e+00
-2.986795008182525635e-01,3.437420946317516268e+00
-2.980392277240753174e-01,3.437061299716930307e+00
-2.973989844322204590e-01,3.436707531407994676e+00
-2.967587113380432129e-01,3.436359653196885411e+00
-2.961184680461883545e-01,3.436017761032703621e+00
-2.954781949520111084e-01,3.435681832550309345e+00
-2.948379516601562500e-01,3.435351986828020898e+00
-2.941977083683013916e-01,3.435028196292899239e+00
-2.935574352741241455e-01,3.434710540948207047e+00
-2.929171919822692871e-01,3.434399061074859816e+00
-2.922769188880920410e-01,3.434093778852687073e+00
-2.916366755962371826e-01,3.433794740078722540e+00
-2.909964025020599365e-01,3.433501946227325519e+00
-2.903561592102050781e-01,3.433215447592921077e+00
-2.897159159183502197e-01,3.432935291913649767e+00
-2.890756428241729736e-01,3.432661434439061132e+00
-2.884353995323181152e-01,3.432393936797100586e+00
-2.877951264381408691e-01,3.432132812328004157e+00
-2.871548831462860107e-01,3.431878040992387469e+00
-2.865146100521087646e-01,3.431629623157224529e+00
-2.858743667602539062e-01,3.431387571305685391e+00
-2.852341234683990479e-01,3.431151900912523978e+00
-2.845938503742218018e-01,3.430922508050137765e+00
-2.839536070823669434e-01,3.430699475046021796e+00
-2.833133339881896973e-01,3.430482702876894940e+00
-2.826730906963348389e-01,3.430272188515274934e+00
-2.820328176021575928e-01,3.430067889666266190e+00
-2.813925743103027344e-01,3.429869774400510885e+00
-2.807523310184478760e-01,3.429677768751596023e+00
-2.801120579242706299e-01,3.429491824432107538e+00
-2.794718146324157715e-01,3.429311919017754562e+00
-2.788315415382385254e-01,3.429137913372449553e+00
-2.781912982463836670e-01,3.428969781505472270e+00
-2.775510251522064209e-01,3.428807424151619099e+00
-2.769107818603515625e-01,3.428650779684001559e+00
-2.762705385684967041e-01,3.428499722787065274e+00
-2.756302654743194580e-01,3.428354175776220369e+00
-2.749900221824645996e-01,3.428214036920856245e+00
-2.743497490882873535e-01,3.428079175473262907e+00
-2.737095057964324951e-01,3.427949497710891080e+00
-2.730692327022552490e-01,3.427824887185170866e+00
-2.724289894104003906e-01,3.427705227803432564e+00
-2.717887461185455322e-01,3.427590368683367750e+00
-2.711484730243682861e-01,3.427480142882589398e+00
-2.705082297325134277e-01,3.427374483945539119e+00
-2.698679566383361816e-01,3.427273210231630340e+00
-2.692277133464813232e-01,3.427176208528267320e+00
-2.685874402523040771e-01,3.427083277299346697e+00
-2.679471969604492188e-01,3.426994303661818009e+00
-2.673069238662719727e-01,3.426909114902607634e+00
-2.666666805744171143e-01,3.426827583752204642e+00
-2.660264372825622559e-01,3.426749515579431637e+00
-2.653861641883850098e-01,3.426674749557713895e+00
-2.647459208965301514e-01,3.426603140592790364e+00
-2.641056478023529053e-01,3.426534515539219505e+00
-2.634654045104980469e-01,3.426468706264583552e+00
-2.628251314163208008e-01,3.426405558029881782e+00
-2.621848881244659424e-01,3.426344902191995168e+00
-2.615446448326110840e-01,3.426286573734167895e+00
-2.609043717384338379e-01,3.426230401370736534e+00
-2.602641284465789795e-01,3.426176237123847113e+00
-2.596238553524017334e-01,3.426123916390213076e+00
-2.589836120605468750e-01,3.426073278014571954e+00
-2.583433389663696289e-01,3.426024165755853446e+00
-2.577030956745147705e-01,3.425976431058792127e+00
-2.570628523826599121e-01,3.425929941151870661e+00
-2.564225792884826660e-01,3.425884531440988034e+00
-2.557823359966278076e-01,3.425840055884905588e+00
-2.551420629024505615e-01,3.425796404970849363e+00
-2.545018196105957031e-01,3.425753441652115150e+00
-2.538615465164184570e-01,3.425711030795862477e+00
-2.532213032245635986e-01,3.425669066305787602e+00
-2.525810599327087402e-01,3.425627406558339416e+00
-2.519407868385314941e-01,3.425585985878183415e+00
-2.513005435466766357e-01,3.425544675298755948e+00
-2.506602704524993896e-01,3.425503396508161380e+00
-2.500200271606445312e-01,3.425462062767099081e+00
-2.493797689676284790e-01,3.425420591488198774e+00
-2.487395107746124268e-01,3.425378902053986874e+00
-2.480992525815963745e-01,3.425336952393879031e+00
-2.474589943885803223e-01,3.425294683518010252e+00
-2.468187510967254639e-01,3.425252009765113570e+00
-2.461784929037094116e-01,3.425208930654584538e+00
-2.455382347106933594e-01,3.425165401620281269e+00
-2.448979765176773071e-01,3.425121395081653475e+00
-2.442577183246612549e-01,3.425076899042339917e+00
-2.436174601316452026e-01,3.425031870033613313e+00
-2.429772019386291504e-01,3.424986362326079004e+00
-2.423369437456130981e-01,3.424940326303497429e+00
-2.416967004537582397e-01,3.424893821454826792e+00
-2.410564422607421875e-01,3.424846814200027012e+00
-2.404161840677261353e-01,3.424799357495575958e+00
-2.397759258747100830e-01,3.424751448759073114e+00
-2.391356676816940308e-01,3.424703184534492184e+00
-2.384954094886779785e-01,3.424654533617408347e+00
-2.378551512956619263e-01,3.424605609295649611e+00
-2.372149080038070679e-01,3.424556400603328221e+00
-2.365746498107910156e-01,3.424506995849661450e+00
-2.359343916177749634e-01,3.424457439806717574e+00
-2.352941334247589111e-01,3.424407787486960508e+00
-2.346538752317428589e-01,3.424358106929277668e+00
-2.340136170387268066e-01,3.424308479755382884e+00
-2.333733588457107544e-01,3.424258943162641344e+00
-2.327331155538558960e-01,3.424209553145557194e+00
-2.320928573608398438e-01,3.424160432054724090e+00
-2.314525991678237915e-01,3.424111586114761074e+00
-2.308123409748077393e-01,3.424063120300829155e+00
-2.301720827817916870e-01,3.424015091431888536e+00
-2.295318245887756348e-01,3.423967556624618602e+00
-2.288915663957595825e-01,3.423920570265031493e+00
-2.282513231039047241e-01,3.423874220244426780e+00
-2.276110649108886719e-01,3.423828537281254469e+00
-2.269708067178726196e-01,3.423783571123900860e+00
-2.263305485248565674e-01,3.423739391535739252e+00
-2.256902903318405151e-01,3.423695996962329069e+00
-2.250500321388244629e-01,3.423653490416509904e+00
-2.244097739458084106e-01,3.423611856023941247e+00
-2.237695306539535522e-01,3.423571157645759921e+00
-2.231292724609375000e-01,3.423531381872520374e+00
-2.224890142679214478e-01,3.423492566019879835e+00
-2.218487560749053955e-01,3.423454716408577791e+00
-2.212084978818893433e-01,3.423417821285450913e+00
-2.205682396888732910e-01,3.423381911149284029e+00
-2.199279814958572388e-01,3.423346952473709237e+00
-2.192877382040023804e-01,3.423312936753356794e+00
-2.186474800109863281e-01,3.423279840307298816e+00
-2.180072218179702759e-01,3.423247621378662231e+00
-2.173669636249542236e-01,3.423216277597859847e+00
-2.167267054319381714e-01,3.423185752129800807e+00
-2.160864472389221191e-01,3.423155969332340121e+00
-2.154461890459060669e-01,3.423126895890605148e+00
-2.148059457540512085e-01,3.423098480325097004e+00
-2.141656875610351562e-01,3.423070659945667948e+00
-2.135254293680191040e-01,3.423043334399671345e+00
-2.128851711750030518e-01,3.423016463536497689e+00
-2.122449129819869995e-01,3.422989939167101703e+00
-2.116046547889709473e-01,3.422963703524541046e+00
-2.109643965959548950e-01,3.422937665900476212e+00
-2.103241533041000366e-01,3.422911727404802207e+00
-2.096838951110839844e-01,3.422885796561986105e+00
-2.090436369180679321e-01,3.422859775424124340e+00
-2.084033787250518799e-01,3.422833598491767049e+00
-2.077631205320358276e-01,3.422807146768586772e+00
-2.071228623390197754e-01,3.422780326815141549e+00
-2.064826041460037231e-01,3.422753059840338175e+00
-2.058423459529876709e-01,3.422725220737155460e+00
-2.052021026611328125e-01,3.422696760506783953e+00
-2.045618444681167603e-01,3.422667566515718462e+00
-2.039215862751007080e-01,3.422637556560530481e+00
-2.032813280820846558e-01,3.422606659912727167e+00
-2.026410698890686035e-01,3.422574801132722833e+00
-2.020008116960525513e-01,3.422541884925528244e+00
-2.013605535030364990e-01,3.422507908272489630e+00
-2.007203102111816406e-01,3.422472745761474755e+00
-2.000800520181655884e-01,3.422436375278875786e+00
-1.994397938251495361e-01,3.422398759752978137e+00
-1.987995356321334839e-01,3.422359844997112432e+00
-1.981592774391174316e-01,3.422319619445012950e+00
-1.975190192461013794e-01,3.422278052952047567e+00
-1.968787610530853271e-01,3.422235152392267388e+00
-1.962385177612304688e-01,3.422190904674659251e+00
-1.955982595682144165e-01,3.422145328826296407e+00
-1.949580013751983643e-01,3.422098443439715254e+00
-1.943177431821823120e-01,3.422050281458036025e+00
-1.936774849891662598e-01,3.422000880700230674e+00
-1.930372267961502075e-01,3.421950276826641435e+00
-1.923969686031341553e-01,3.421898580059262951e+00
-1.917567253112792969e-01,3.421845819004412093e+00
-1.911164671182632446e-01,3.421792092285524056e+00
-1.904762089252471924e-01,3.421737494266404056e+00
-1.898359507322311401e-01,3.421682136824087284e+00
-1.891956925392150879e-01,3.421626126192707673e+00
-1.885554343461990356e-01,3.421569599305926523e+00
-1.879151761531829834e-01,3.421512663429926882e+00
-1.872749328613281250e-01,3.421455506766285737e+00
-1.866346746683120728e-01,3.421398239216852932e+00
-1.859944164752960205e-01,3.421341042019246714e+00
-1.853541582822799683e-01,3.421284082829309181e+00
-1.847139000892639160e-01,3.421227535658590391e+00
-1.840736418962478638e-01,3.421171565357931321e+00
-1.834333837032318115e-01,3.421116388461033608e+00
-1.827931404113769531e-01,3.421062187518129516e+00
-1.821528822183609009e-01,3.421009166334834539e+00
-1.815126240253448486e-01,3.420957493857584630e+00
-1.808723658323287964e-01,3.420907390001756809e+00
-1.802321076393127441e-01,3.420859088169968754e+00
-1.795918494462966919e-01,3.420812761608209573e+00
-1.789515912532806396e-01,3.420768640300635433e+00
-1.783113479614257812e-01,3.420726918667060801e+00
-1.776710897684097290e-01,3.420687807267110081e+00
-1.770308315753936768e-01,3.420651492042738884e+00
-1.763905733823776245e-01,3.420618199675456328e+00
-1.757503151893615723e-01,3.420588141981218744e+00
-1.751100569963455200e-01,3.420561432694047888e+00
-1.744697988033294678e-01,3.420538329722116355e+00
-1.738295555114746094e-01,3.420518992556118576e+00
-1.731892973184585571e-01,3.420503596020180836e+00
-1.725490391254425049e-01,3.420492278636346750e+00
-1.719087809324264526e-01,3.420485240797088267e+00
-1.712685227394104004e-01,3.420482580641016845e+00
-1.706282645463943481e-01,3.420484476996776380e+00
-1.699880063533782959e-01,3.420491018057872701e+00
-1.693477630615234375e-01,3.420502304235817803e+00
-1.687075048685073853e-01,3.420518466253396284e+00
-1.680672466754913330e-01,3.420539606603995253e+00
-1.674269884824752808e-01,3.420565752421661276e+00
-1.667867302894592285e-01,3.420596976860048155e+00
-1.661464720964431763e-01,3.420633364603213433e+00
-1.655062139034271240e-01,3.420674874984494629e+00
-1.648659706115722656e-01,3.420721580063693867e+00
-1.642257124185562134e-01,3.420773444560393450e+00
-1.635854542255401611e-01,3.420830501086621567e+00
-1.629451960325241089e-01,3.420892680628780269e+00
-1.623049378395080566e-01,3.420959949721917859e+00
-1.616646796464920044e-01,3.421032261794196394e+00
-1.610244214534759521e-01,3.421109530697412637e+00
-1.603841632604598999e-01,3.421191671847342075e+00
-1.597439199686050415e-01,3.421278577949413258e+00
-1.591036617755889893e-01,3.421370163103349071e+00
-1.584634035825729370e-01,3.421466242700915927e+00
-1.578231453895568848e-01,3.421566731741716438e+00
-1.571828871965408325e-01,3.421671427838384183e+00
-1.565426290035247803e-01,3.421780195256626911e+00
-1.559023708105087280e-01,3.421892868901351470e+00
-1.552621275186538696e-01,3.422009221271303137e+00
-1.546218693256378174e-01,3.422129081070494294e+00
-1.539816111326217651e-01,3.422252232430623931e+00
-1.533413529396057129e-01,3.422378474356128741e+00
-1.527010947465896606e-01,3.422507575163497240e+00
-1.520608365535736084e-01,3.422639341318799211e+00
-1.514205783605575562e-01,3.422773503835658815e+00
-1.507803350687026978e-01,3.422909848538899347e+00
-1.501400768756866455e-01,3.423048140413578633e+00
-1.494998186826705933e-01,3.423188121986955323e+00
-1.488595604896545410e-01,3.423329577972791249e+00
-1.482193022966384888e-01,3.423472285792414915e+00
-1.475790441036224365e-01,3.423615987961249552e+00
-1.469387859106063843e-01,3.423760465662041952e+00
-1.462985426187515259e-01,3.423905492937976192e+00
-1.456582844257354736e-01,3.424050856941185828e+00
-1.450180262327194214e-01,3.424196332412783317e+00
-1.443777680397033691e-01,3.424341724069427606e+00
-1.437375098466873169e-01,3.424486847130720601e+00
-1.430972516536712646e-01,3.424631501068897244e+00
-1.424569934606552124e-01,3.424775547958008204e+00
-1.418167501688003540e-01,3.424918775348956057e+00
-1.411764919757843018e-01,3.425061092548780994e+00
-1.405362337827682495e-01,3.425202319558006359e+00
-1.398959755897521973e-01,3.425342388953843908e+00
-1.392557173967361450e-01,3.425481156781527758e+00
-1.386154592037200928e-01,3.425618556939433290e+00
-1.379752010107040405e-01,3.425754543825639153e+00
-1.373349577188491821e-01,3.425889065022887259e+00
-1.366946995258331299e-01,3.426022056774371105e+00
-1.360544413328170776e-01,3.426153534902294240e+00
-1.354141831398010254e-01,3.426283502364154465e+00
-1.347739249467849731e-01,3.426411990293759757e+00
-1.341336667537689209e-01,3.426539042155864578e+00
-1.334934085607528687e-01,3.426664740043065649e+00
-1.328531652688980103e-01,3.426789119446088883e+00
-1.322129070758819580e-01,3.426912326699834921e+00
-1.315726488828659058e-01,3.427034489689033681e+00
-1.309323906898498535e-01,3.427155710000752808e+00
-1.302921324968338013e-01,3.427276195275557491e+00
-1.296518743038177490e-01,3.427396059494461245e+00
-1.290116161108016968e-01,3.427515544092069710e+00
-1.283713728189468384e-01,3.427634824160789684e+00
-1.277311146259307861e-01,3.427754125629653537e+00
-1.270908564329147339e-01,3.427873675428688038e+00
-1.264505982398986816e-01,3.427993736998288909e+00
-1.258103400468826294e-01,3.428114526749608704e+00
-1.251700818538665771e-01,3.428236345546389341e+00
-1.245298311114311218e-01,3.428359435760853557e+00
-1.238895729184150696e-01,3.428484111317892769e+00
-1.232493147253990173e-01,3.428610619023123363e+00
-1.226090639829635620e-01,3.428739264696226918e+00
-1.219688057899475098e-01,3.428870337184188877e+00
-1.213285475969314575e-01,3.429004083486713483e+00
-1.206882894039154053e-01,3.429140853190855154e+00
-1.200480386614799500e-01,3.429280893777537642e+00
-1.194077804684638977e-01,3.429424486909777414e+00
-1.187675222754478455e-01,3.429571887618903414e+00
-1.181272715330123901e-01,3.429723392080398447e+00
-1.174870133399963379e-01,3.429879236405107612e+00
-1.168467551469802856e-01,3.430039662531458866e+00
-1.162064969539642334e-01,3.430204907669233805e+00
-1.155662462115287781e-01,3.430375155086726746e+00
-1.149259880185127258e-01,3.430550624166567975e+00
-1.142857298254966736e-01,3.430731493438020863e+00
-1.136454790830612183e-01,3.430917916828209790e+00
-1.130052208900451660e-01,3.431110027856088429e+00
-1.123649626970291138e-01,3.431307941653658045e+00
-1.117247045040130615e-01,3.431511748974647169e+00
-1.110844537615776062e-01,3.431721523513019179e+00
-1.104441955685615540e-01,3.431937297352342320e+00
-1.098039373755455017e-01,3.432159112494200137e+00
-1.091636791825294495e-01,3.432386942625544002e+00
-1.085234284400939941e-01,3.432620731539958392e+00
-1.078831702470779419e-01,3.432860456176076269e+00
-1.072429120540618896e-01,3.433105995936740040e+00
-1.066026613116264343e-01,3.433357242220681727e+00
-1.059624031186103821e-01,3.433614029023964509e+00
-1.053221449255943298e-01,3.433876217180392043e+00
-1.046818867325782776e-01,3.434143567169931188e+00
-1.040416359901428223e-01,3.434415863353228460e+00
-1.034013777971267700e-01,3.434692875822674907e+00
-1.027611196041107178e-01,3.434974283554056651e+00
-1.021208688616752625e-01,3.435259803411595758e+00
-1.014806106686592102e-01,3.435549101259629978e+00
-1.008403524756431580e-01,3.435841844659621280e+00
-1.002000942826271057e-01,3.436137650460408643e+00
-9.955984354019165039e-02,3.436436144395377035e+00
-9.891958534717559814e-02,3.436736870326991156e+00
-9.827932715415954590e-02,3.437039484705217696e+00
-9.763907641172409058e-02,3.437343505449841352e+00
-9.699881821870803833e-02,3.437648513482718382e+00
-9.635856002569198608e-02,3.437954058316464057e+00
-9.571830183267593384e-02,3.438259653760739276e+00
-9.507805109024047852e-02,3.438564867680808490e+00
-9.443779289722442627e-02,3.438869241242666686e+00
-9.379753470420837402e-02,3.439172295639424171e+00
-9.315727651119232178e-02,3.439473566341647803e+00
-9.251702576875686646e-02,3.439772643005690966e+00
-9.187676757574081421e-02,3.440069036372637612e+00
-9.123650938272476196e-02,3.440362358398089793e+00
-9.059625864028930664e-02,3.440652173429755933e+00
-8.995600044727325439e-02,3.440938084048464241e+00
-8.931574225425720215e-02,3.441219742569908036e+00
-8.867548406124114990e-02,3.441496743367196132e+00
-8.803523331880569458e-02,3.441768799728118999e+00
-8.739497512578964233e-02,3.442035593315872610e+00
-8.675471693277359009e-02,3.442296868284866029e+00
-8.611446619033813477e-02,3.442552368999403090e+00
-8.547420799732208252e-02,3.442801893822974080e+00
-8.483394980430603027e-02,3.443045291647760298e+00
-8.419369161128997803e-02,3.443282415585022349e+00
-8.355344086885452271e-02,3.443513188308937156e+00
-8.291318267583847046e-02,3.443737533821535912e+00
-8.227292448282241821e-02,3.443955505764280112e+00
-8.163267374038696289e-02,3.444167084538698020e+00
-8.099241554737091064e-02,3.444372356808649727e+00
-8.035215735435485840e-02,3.444571489195713987e+00
-7.971189916133880615e-02,3.444764592358948718e+00
-7.907164841890335083e-02,3.444951949082455833e+00
-7.843139022588729858e-02,3.445133781639029280e+00
-7.779113203287124634e-02,3.445310435878071509e+00
-7.715088129043579102e-02,3.445482220685473163e+00
-7.651062309741973877e-02,3.445649550036848474e+00
-7.587036490440368652e-02,3.445812888065627799e+00
-7.523010671138763428e-02,3.445972681021703288e+00
-7.458985596895217896e-02,3.446129479407986640e+00
-7.394959777593612671e-02,3.446283826235556624e+00
-7.330933958292007446e-02,3.446436315900116121e+00
-7.266908884048461914e-02,3.446587580735977596e+00
-7.202883064746856689e-02,3.446738282238581252e+00
-7.138857245445251465e-02,3.446889100380346793e+00
-7.074831426143646240e-02,3.447040759142364408e+00
-7.010806351900100708e-02,3.447193966083307082e+00
-6.946780532598495483e-02,3.447349502550175693e+00
-6.882754713296890259e-02,3.447508128241078218e+00
-6.818728893995285034e-02,3.447670605412831435e+00
-6.754703819751739502e-02,3.447837755434939311e+00
-6.690678000450134277e-02,3.448010329928069773e+00
-6.626652181148529053e-02,3.448189124558190599e+00
-6.562627106904983521e-02,3.448374945605634068e+00
-6.498601287603378296e-02,3.448568545829158616e+00
-6.434575468301773071e-02,3.448770706751350446e+00
-6.370549649000167847e-02,3.448982169809055698e+00
-6.306524574756622314e-02,3.449203635923030919e+00
-6.242498755455017090e-02,3.449435812364090026e+00
-6.178473308682441711e-02,3.449679367699200139e+00
-6.114447489380836487e-02,3.449934973672343475e+00
-6.050422042608261108e-02,3.450203185185024335e+00
-5.986396223306655884e-02,3.450484543589928066e+00
-5.922370776534080505e-02,3.450779593296396275e+00
-5.858344957232475281e-02,3.451088746149274300e+00
-5.794319510459899902e-02,3.451412479601177807e+00
-5.730293691158294678e-02,3.451751069413050654e+00
-5.666268244385719299e-02,3.452104824568031027e+00
-5.602242797613143921e-02,3.452474005132271984e+00
-5.538216978311538696e-02,3.452858729879683786e+00
-5.474191531538963318e-02,3.453259132072068027e+00
-5.410165712237358093e-02,3.453675241281371822e+00
-5.346140265464782715e-02,3.454106975880779196e+00
-5.282114446163177490e-02,3.454554270101100499e+00
-5.218088999390602112e-02,3.455016926315535031e+00
-5.154063552618026733e-02,3.455494658924306073e+00
-5.090037733316421509e-02,3.455987172083630821e+00
-5.026012286543846130e-02,3.456494029036824678e+00
-4.961986467242240906e-02,3.457014785015778191e+00
-4.897961020469665527e-02,3.457548891851921269e+00
-4.833935201168060303e-02,3.458095703854341174e+00
-4.769909754395484924e-02,3.458654540875371275e+00
-4.705884307622909546e-02,3.459224657274607928e+00
-4.641858488321304321e-02,3.459805236199547718e+00
-4.577833041548728943e-02,3.460395388819170748e+00
-4.513807222247123718e-02,3.460994192615276077e+00
-4.449781775474548340e-02,3.461600618176854383e+00
-4.385755956172943115e-02,3.462213675274301572e+00
-4.321730509400367737e-02,3.462832228793704559e+00
-4.257704690098762512e-02,3.463455179171717635e+00
-4.193679243326187134e-02,3.464081315198572320e+00
-4.129653796553611755e-02,3.464709456424578171e+00
-4.065627977252006531e-02,3.465338382199344647e+00
-4.001602530479431152e-02,3.465966835505406074e+00
-3.937576711177825928e-02,3.466593550011927150e+00
-3.873551264405250549e-02,3.467217256117050894e+00
-3.809525445103645325e-02,3.467836660611364863e+00
-3.745499998331069946e-02,3.468450491864133234e+00
-3.681474179029464722e-02,3.469057504900285416e+00
-3.617448732256889343e-02,3.469656423057813743e+00
-3.553423285484313965e-02,3.470246026057844713e+00
-3.489397466182708740e-02,3.470825110961748283e+00
-3.425372019410133362e-02,3.471392506775764275e+00
-3.361346200108528137e-02,3.471947092027121151e+00
-3.297320753335952759e-02,3.472487790635072180e+00
-3.233294934034347534e-02,3.473013575616969106e+00
-3.169269487261772156e-02,3.473523459561314919e+00
-3.105243854224681854e-02,3.474016550004607851e+00
-3.041218221187591553e-02,3.474491983684186547e+00
-2.977192588150501251e-02,3.474949020693637092e+00
-2.913166955113410950e-02,3.475386938041573615e+00
-2.849141508340835571e-02,3.475805152872039283e+00
-2.785115875303745270e-02,3.476203119394267294e+00
-2.721090242266654968e-02,3.476580380345121846e+00
-2.657064609229564667e-02,3.476936589157775259e+00
-2.593038976192474365e-02,3.477271495884132424e+00
-2.529013343155384064e-02,3.477584896994084573e+00
-2.464987710118293762e-02,3.477876710195089593e+00
-2.400962263345718384e-02,3.478146980975774571e+00
-2.336936630308628082e-02,3.478395794939443064e+00
-2.272910997271537781e-02,3.478623320278750430e+00
-2.208885364234447479e-02,3.478829856398844900e+00
-2.144859731197357178e-02,3.479015778485588406e+00
-2.080834098160266876e-02,3.479181521635915431e+00
-2.016808465123176575e-02,3.479327669664228129e+00
-1.952782832086086273e-02,3.479454803121063478e+00
-1.888757199048995972e-02,3.479563564991696722e+00
-1.824731752276420593e-02,3.479654799400757170e+00
-1.760706119239330292e-02,3.479729270666232832e+00
-1.696680486202239990e-02,3.479787880189944005e+00
-1.632654853165149689e-02,3.479831572043778909e+00
-1.568629220128059387e-02,3.479861308443294998e+00
-1.504603587090969086e-02,3.479878144707120313e+00
-1.440578047186136246e-02,3.479883099291209980e+00
-1.376552414149045944e-02,3.479877281020073987e+00
-1.312526781111955643e-02,3.479861780224718260e+00
-1.248501241207122803e-02,3.479837756195736986e+00
-1.184475608170032501e-02,3.479806260384632921e+00
-1.120449975132942200e-02,3.479768488440632801e+00
-1.056424342095851898e-02,3.479725514395837216e+00
-9.923987090587615967e-03,3.479678458899031490e+00
-9.283731691539287567e-03,3.479628370471615106e+00
-8.643475361168384552e-03,3.479576347447622453e+00
-8.003219030797481537e-03,3.479523349903137053e+00
-7.362963166087865829e-03,3.479470388053103491e+00
-6.722707301378250122e-03,3.479418352183622609e+00
-6.082450971007347107e-03,3.479368107510623531e+00
-5.442194640636444092e-03,3.479320484969576022e+00
-4.801938775926828384e-03,3.479276203800661271e+00
-4.161682911217212677e-03,3.479235952036613178e+00
-3.521426580846309662e-03,3.479200312791955518e+00
-2.881170483306050301e-03,3.479169804557773915e+00
-2.240914385765790939e-03,3.479144857749545405e+00
-1.600658288225531578e-03,3.479125841380009021e+00
-9.604021906852722168e-04,3.479113006693920429e+00
-3.201460931450128555e-04,3.479106531763480170e+00
3.201460931450128555e-04,3.479106526632999241e+00
9.604021906852722168e-04,3.479112991306576141e+00
1.600658288225531578e-03,3.479125815756189954e+00
2.240914385765790939e-03,3.479144822194708109e+00
2.881170483306050301e-03,3.479169759054817845e+00
3.521426580846309662e-03,3.479200256847717831e+00
4.161682911217212677e-03,3.479235886842610093e+00
4.801938775926828384e-03,3.479276129052339961e+00
5.442194640636444092e-03,3.479320400402161617e+00
6.082450971007347107e-03,3.479368014871945469e+00
6.722707301378250122e-03,3.479418249789443696e+00
7.362963166087865829e-03,3.479470278164401797e+00
8.003219030797481537e-03,3.479523231878555833e+00
8.643475361168384552e-03,3.479576221642549871e+00
9.283731691539287567e-03,3.479628239111410171e+00
9.923987090587615967e-03,3.479678316855545184e+00
1.056424342095851898e-02,3.479725367570684291e+00
1.120449975132942200e-02,3.479768337194892425e+00
1.184475608170032501e-02,3.479806105087655865e+00
1.248501241207122803e-02,3.479837593841077492e+00
1.312526781111955643e-02,3.479861614646466705e+00
1.376552414149045944e-02,3.479877109365577148e+00
1.440578047186136246e-02,3.479882922097164766e+00
1.504603587090969086e-02,3.479877965602754308e+00
1.568629220128059387e-02,3.479861127816857191e+00
1.632654853165149689e-02,3.479831384416367523e+00
1.696680486202239990e-02,3.479787697667435342e+00
1.760706119239330292e-02,3.479729082214988445e+00
1.824731752276420593e-02,3.479654605709813886e+00
1.888757199048995972e-02,3.479563371960288087e+00
1.952782832086086273e-02,3.479454616147703128e+00
2.016808465123176575e-02,3.479327483864374848e+00
2.080834098160266876e-02,3.479181332603095811e+00
2.144859731197357178e-02,3.479015595976658215e+00
2.208885364234447479e-02,3.478829671577753579e+00
2.272910997271537781e-02,3.478623133742150930e+00
2.336936630308628082e-02,3.478395607263248479e+00
2.400962263345718384e-02,3.478146792713508351e+00
2.464987710118293762e-02,3.477876544474625575e+00
2.529013343155384064e-02,3.477584716349294780e+00
2.593038976192474365e-02,3.477271322787753860e+00
2.657064609229564667e-02,3.476936410218812057e+00
2.721090242266654968e-02,3.476580215590198364e+00
2.785115875303745270e-02,3.476202949930129904e+00
2.849141508340835571e-02,3.475804991189362259e+00
2.913166955113410950e-02,3.475386783949449665e+00
2.977192588150501251e-02,3.474948863515574082e+00
3.041218221187591553e-02,3.474491844173128285e+00
3.105243854224681854e-02,3.474016408006096235e+00
3.169269487261772156e-02,3.473523315828233038e+00
3.233294934034347534e-02,3.473013439367850008e+00
3.297320753335952759e-02,3.472487661619076516e+00
3.361346200108528137e-02,3.471946977618604713e+00
3.425372019410133362e-02,3.471392384259619490e+00
3.489397466182708740e-02,3.470824995322522533e+00
3.553423285484313965e-02,3.470245917026389737e+00
3.617448732256889343e-02,3.469656320366448554e+00
3.681474179029464722e-02,3.469057408283627630e+00
3.745499998331069946e-02,3.468450401059841148e+00
3.809525445103645325e-02,3.467836570345925296e+00
3.873551264405250549e-02,3.467217171462484426e+00
3.937576711177825928e-02,3.466593461891809724e+00
4.001602530479431152e-02,3.465966744791590948e+00
4.065627977252006531e-02,3.465338305104412875e+00
4.129653796553611755e-02,3.464709384428239503e+00
4.193679243326187134e-02,3.464081248034720950e+00
4.257704690098762512e-02,3.463455116582216053e+00
4.321730509400367737e-02,3.462832164702067672e+00
4.385755956172943115e-02,3.462213615673709555e+00
4.449781775474548340e-02,3.461600567844275389e+00
4.513807222247123718e-02,3.460994141237381250e+00
4.577833041548728943e-02,3.460395345521841470e+00
4.641858488321304321e-02,3.459805192095828819e+00
4.705884307622909546e-02,3.459224616476456848e+00
4.769909754395484924e-02,3.458654499747231270e+00
4.833935201168060303e-02,3.458095669052238641e+00
4.897961020469665527e-02,3.457548856841777152e+00
4.961986467242240906e-02,3.457014752765053878e+00
5.026012286543846130e-02,3.456493999359100400e+00
5.090037733316421509e-02,3.455987142528691436e+00
5.154063552618026733e-02,3.455494635959503569e+00
5.218088999390602112e-02,3.455016903333879341e+00
5.282114446163177490e-02,3.454554247286139024e+00
5.346140265464782715e-02,3.454106954995386225e+00
5.410165712237358093e-02,3.453675220713133598e+00
5.474191531538963318e-02,3.453259114624744441e+00
5.538216978311538696e-02,3.452858715182636207e+00
5.602242797613143921e-02,3.452473989501275042e+00
5.666268244385719299e-02,3.452104810333485929e+00
5.730293691158294678e-02,3.451751056463721490e+00
5.794319510459899902e-02,3.451412467833331998e+00
5.858344957232475281e-02,3.451088733940124165e+00
5.922370776534080505e-02,3.450779583608355239e+00
5.986396223306655884e-02,3.450484534813354820e+00
6.050422042608261108e-02,3.450203177242482155e+00
6.114447489380836487e-02,3.449934965466336045e+00
6.178473308682441711e-02,3.449679360288528507e+00
6.242498755455017090e-02,3.449435805678668920e+00
6.306524574756622314e-02,3.449203628391998677e+00
6.370549649000167847e-02,3.448982166419168216e+00
6.434575468301773071e-02,3.448770703702822349e+00
6.498601287603378296e-02,3.448568543090494209e+00
6.562627106904983521e-02,3.448374942656377229e+00
6.626652181148529053e-02,3.448189119710997730e+00
6.690678000450134277e-02,3.448010325587278047e+00
6.754703819751739502e-02,3.447837751904751613e+00
6.818728893995285034e-02,3.447670603835467418e+00
6.882754713296890259e-02,3.447508126551341867e+00
6.946780532598495483e-02,3.447349501294477925e+00
7.010806351900100708e-02,3.447193964964710311e+00
7.074831426143646240e-02,3.447040756952451712e+00
7.138857245445251465e-02,3.446889098256683326e+00
7.202883064746856689e-02,3.446738280509928920e+00
7.266908884048461914e-02,3.446587579063167261e+00
7.330933958292007446e-02,3.446436315282488394e+00
7.394959777593612671e-02,3.446283825579505411e+00
7.458985596895217896e-02,3.446129478827882231e+00
7.523010671138763428e-02,3.445972679996889276e+00
7.587036490440368652e-02,3.445812887236725963e+00
7.651062309741973877e-02,3.445649549239814924e+00
7.715088129043579102e-02,3.445482219983695416e+00
7.779113203287124634e-02,3.445310435569445939e+00
7.843139022588729858e-02,3.445133781367865744e+00
7.907164841890335083e-02,3.444951948844460432e+00
7.971189916133880615e-02,3.444764591872071513e+00
8.035215735435485840e-02,3.444571488830216577e+00
8.099241554737091064e-02,3.444372356488882403e+00
8.163267374038696289e-02,3.444167084259238010e+00
8.227292448282241821e-02,3.443955505642293247e+00
8.291318267583847046e-02,3.443737533715152566e+00
8.355344086885452271e-02,3.443513188216259735e+00
8.419369161128997803e-02,3.443282415396836882e+00
8.483394980430603027e-02,3.443045291484169823e+00
8.547420799732208252e-02,3.442801893680915271e+00
8.611446619033813477e-02,3.442552368876174107e+00
8.675471693277359009e-02,3.442296868223847284e+00
8.739497512578964233e-02,3.442035593263054416e+00
8.803523331880569458e-02,3.441768799682447089e+00
8.867548406124114990e-02,3.441496743308021689e+00
8.931574225425720215e-02,3.441219742518849323e+00
8.995600044727325439e-02,3.440938083989785845e+00
9.059625864028930664e-02,3.440652173391863577e+00
9.123650938272476196e-02,3.440362358387226038e+00
9.187676757574081421e-02,3.440069036358636367e+00
9.251702576875686646e-02,3.439772642989668228e+00
9.315727651119232178e-02,3.439473566314174224e+00
9.379753470420837402e-02,3.439172295618835307e+00
9.443779289722442627e-02,3.438869241225051887e+00
9.507805109024047852e-02,3.438564867663603586e+00
9.571830183267593384e-02,3.438259653753395373e+00
9.635856002569198608e-02,3.437954058310201066e+00
9.699881821870803833e-02,3.437648513477382650e+00
9.763907641172409058e-02,3.437343505445300096e+00
9.827932715415954590e-02,3.437039484696531755e+00
9.891958534717559814e-02,3.436736870321254411e+00
9.955984354019165039e-02,3.436436144389815261e+00
1.002000942826271057e-01,3.436137650458051418e+00
1.008403524756431580e-01,3.435841844657626432e+00
1.014806106686592102e-01,3.435549101257943327e+00
1.021208688616752625e-01,3.435259803410170676e+00
1.027611196041107178e-01,3.434974283551952112e+00
1.034013777971267700e-01,3.434692875820647640e+00
1.040416359901428223e-01,3.434415863351307330e+00
1.046818867325782776e-01,3.434143567169392952e+00
1.053221449255943298e-01,3.433876217179637536e+00
1.059624031186103821e-01,3.433614029023584813e+00
1.066026613116264343e-01,3.433357242220150596e+00
1.072429120540618896e-01,3.433105995936028609e+00
1.078831702470779419e-01,3.432860456175406583e+00
1.085234284400939941e-01,3.432620731539397951e+00
1.091636791825294495e-01,3.432386942625388571e+00
1.098039373755455017e-01,3.432159112493983422e+00
1.104441955685615540e-01,3.431937297352162020e+00
1.110844537615776062e-01,3.431721523512869076e+00
1.117247045040130615e-01,3.431511748974447329e+00
1.123649626970291138e-01,3.431307941653491511e+00
1.130052208900451660e-01,3.431110027855949873e+00
1.136454790830612183e-01,3.430917916828095660e+00
1.142857298254966736e-01,3.430731493437949808e+00
1.149259880185127258e-01,3.430550624166528895e+00
1.155662462115287781e-01,3.430375155086694328e+00
1.162064969539642334e-01,3.430204907669167635e+00
1.168467551469802856e-01,3.430039662531403799e+00
1.174870133399963379e-01,3.429879236405071197e+00
1.181272715330123901e-01,3.429723392080369138e+00
1.187675222754478455e-01,3.429571887618890980e+00
1.194077804684638977e-01,3.429424486909767644e+00
1.200480386614799500e-01,3.429280893777529649e+00
1.206882894039154053e-01,3.429140853190838278e+00
1.213285475969314575e-01,3.429004083486701937e+00
1.219688057899475098e-01,3.428870337184177775e+00
1.226090639829635620e-01,3.428739264696217592e+00
1.232493147253990173e-01,3.428610619023118922e+00
1.238895729184150696e-01,3.428484111317890992e+00
1.245298311114311218e-01,3.428359435760851781e+00
1.251700818538665771e-01,3.428236345546385344e+00
1.258103400468826294e-01,3.428114526749605151e+00
1.264505982398986816e-01,3.427993736998286245e+00
1.270908564329147339e-01,3.427873675428685374e+00
1.277311146259307861e-01,3.427754125629650872e+00
1.283713728189468384e-01,3.427634824160787907e+00
1.290116161108016968e-01,3.427515544092067934e+00
1.296518743038177490e-01,3.427396059494460356e+00
1.302921324968338013e-01,3.427276195275556603e+00
1.309323906898498535e-01,3.427155710000751920e+00
1.315726488828659058e-01,3.427034489689033236e+00
1.322129070758819580e-01,3.426912326699834477e+00
1.328531652688980103e-01,3.426789119446088883e+00
1.334934085607528687e-01,3.426664740043065649e+00
1.341336667537689209e-01,3.426539042155864134e+00
1.347739249467849731e-01,3.426411990293759757e+00
1.354141831398010254e-01,3.426283502364154465e+00
1.360544413328170776e-01,3.426153534902294240e+00
1.366946995258331299e-01,3.426022056774370661e+00
1.373349577188491821e-01,3.425889065022887259e+00
1.379752010107040405e-01,3.425754543825638709e+00
1.386154592037200928e-01,3.425618556939432846e+00
1.392557173967361450e-01,3.425481156781527314e+00
1.398959755897521973e-01,3.425342388953843908e+00
1.405362337827682495e-01,3.425202319558006359e+00
1.411764919757843018e-01,3.425061092548780550e+00
1.418167501688003540e-01,3.424918775348956057e+00
1.424569934606552124e-01,3.424775547958008204e+00
1.430972516536712646e-01,3.424631501068897244e+00
1.437375098466873169e-01,3.424486847130720157e+00
1.443777680397033691e-01,3.424341724069427606e+00
1.450180262327194214e-01,3.424196332412783317e+00
1.456582844257354736e-01,3.424050856941185828e+00
1.462985426187515259e-01,3.423905492937975747e+00
1.469387859106063843e-01,3.423760465662041952e+00
1.475790441036224365e-01,3.423615987961249552e+00
1.482193022966384888e-01,3.423472285792414915e+00
1.488595604896545410e-01,3.423329577972791249e+00
1.494998186826705933e-01,3.423188121986955323e+00
1.501400768756866455e-01,3.423048140413578189e+00
1.507803350687026978e-01,3.422909848538899791e+00
1.514205783605575562e-01,3.422773503835658815e+00
1.520608365535736084e-01,3.422639341318798767e+00
1.527010947465896606e-01,3.422507575163497240e+00
1.533413529396057129e-01,3.422378474356128741e+00
1.539816111326217651e-01,3.422252232430623931e+00
1.546218693256378174e-01,3.422129081070494294e+00
1.552621275186538696e-01,3.422009221271302692e+00
1.559023708105087280e-01,3.421892868901351470e+00
1.565426290035247803e-01,3.421780195256626911e+00
1.571828871965408325e-01,3.421671427838384183e+00
1.578231453895568848e-01,3.421566731741716438e+00
1.584634035825729370e-01,3.421466242700915927e+00
1.591036617755889893e-01,3.421370163103349071e+00
1.597439199686050415e-01,3.421278577949413702e+00
1.603841632604598999e-01,3.421191671847342075e+00
1.610244214534759521e-01,3.421109530697412637e+00
1.616646796464920044e-01,3.421032261794196394e+00
1.623049378395080566e-01,3.420959949721917859e+00
1.629451960325241089e-01,3.420892680628780269e+00
1.635854542255401611e-01,3.420830501086621567e+00
1.642257124185562134e-01,3.420773444560393894e+00
1.648659706115722656e-01,3.420721580063693867e+00
1.655062139034271240e-01,3.420674874984494629e+00
1.661464720964431763e-01,3.420633364603213433e+00
1.667867302894592285e-01,3.420596976860047711e+00
1.674269884824752808e-01,3.420565752421661720e+00
1.680672466754913330e-01,3.420539606603995253e+00
1.687075048685073853e-01,3.420518466253396284e+00
1.693477630615234375e-01,3.420502304235817803e+00
1.699880063533782959e-01,3.420491018057873145e+00
1.706282645463943481e-01,3.420484476996776380e+00
1.712685227394104004e-01,3.420482580641016845e+00
1.719087809324264526e-01,3.420485240797088267e+00
1.725490391254425049e-01,3.420492278636346750e+00
1.731892973184585571e-01,3.420503596020180836e+00
1.738295555114746094e-01,3.420518992556118576e+00
1.744697988033294678e-01,3.420538329722115911e+00
1.751100569963455200e-01,3.420561432694047888e+00
1.757503151893615723e-01,3.420588141981218744e+00
1.763905733823776245e-01,3.420618199675456328e+00
1.770308315753936768e-01,3.420651492042739328e+00
1.776710897684097290e-01,3.420687807267110081e+00
1.783113479614257812e-01,3.420726918667060801e+00
1.789515912532806396e-01,3.420768640300635433e+00
1.795918494462966919e-01,3.420812761608209129e+00
1.802321076393127441e-01,3.420859088169968754e+00
1.808723658323287964e-01,3.420907390001756809e+00
1.815126240253448486e-01,3.420957493857584630e+00
1.821528822183609009e-01,3.421009166334834539e+00
1.827931404113769531e-01,3.421062187518129516e+00
1.834333837032318115e-01,3.421116388461033608e+00
1.840736418962478638e-01,3.421171565357931321e+00
1.847139000892639160e-01,3.421227535658589947e+00
1.853541582822799683e-01,3.421284082829309181e+00
1.859944164752960205e-01,3.421341042019246714e+00
1.866346746683120728e-01,3.421398239216852488e+00
1.872749328613281250e-01,3.421455506766285737e+00
1.879151761531829834e-01,3.421512663429926882e+00
1.885554343461990356e-01,3.421569599305926523e+00
1.891956925392150879e-01,3.421626126192707229e+00
1.898359507322311401e-01,3.421682136824087284e+00
1.904762089252471924e-01,3.421737494266404056e+00
1.911164671182632446e-01,3.421792092285524056e+00
1.917567253112792969e-01,3.421845819004412093e+00
1.923969686031341553e-01,3.421898580059262507e+00
1.930372267961502075e-01,3.421950276826641435e+00
1.936774849891662598e-01,3.422000880700230674e+00
1.943177431821823120e-01,3.422050281458036025e+00
1.949580013751983643e-01,3.422098443439715254e+00
1.955982595682144165e-01,3.422145328826296407e+00
1.962385177612304688e-01,3.422190904674659251e+00
1.968787610530853271e-01,3.422235152392267388e+00
1.975190192461013794e-01,3.422278052952047123e+00
1.981592774391174316e-01,3.422319619445012950e+00
1.987995356321334839e-01,3.422359844997112432e+00
1.994397938251495361e-01,3.422398759752978137e+00
2.000800520181655884e-01,3.422436375278875786e+00
2.007203102111816406e-01,3.422472745761474755e+00
2.013605535030364990e-01,3.422507908272489630e+00
2.020008116960525513e-01,3.422541884925528244e+00
2.026410698890686035e-01,3.422574801132722833e+00
2.032813280820846558e-01,3.422606659912727167e+00
2.039215862751007080e-01,3.422637556560530925e+00
2.045618444681167603e-01,3.422667566515718462e+00
2.052021026611328125e-01,3.422696760506783953e+00
2.058423459529876709e-01,3.422725220737155460e+00
2.064826041460037231e-01,3.422753059840338175e+00
2.071228623390197754e-01,3.422780326815141549e+00
2.077631205320358276e-01,3.422807146768586772e+00
2.084033787250518799e-01,3.422833598491767493e+00
2.090436369180679321e-01,3.422859775424124784e+00
2.096838951110839844e-01,3.422885796561986105e+00
2.103241533041000366e-01,3.422911727404802207e+00
2.109643965959548950e-01,3.422937665900476212e+00
2.116046547889709473e-01,3.422963703524541046e+00
2.122449129819869995e-01,3.422989939167101259e+00
2.128851711750030518e-01,3.423016463536497689e+00
2.135254293680191040e-01,3.423043334399671345e+00
2.141656875610351562e-01,3.423070659945667948e+00
2.148059457540512085e-01,3.423098480325097004e+00
2.154461890459060669e-01,3.423126895890605148e+00
2.160864472389221191e-01,3.423155969332340121e+00
2.167267054319381714e-01,3.423185752129800363e+00
2.173669636249542236e-01,3.423216277597859847e+00
2.180072218179702759e-01,3.423247621378662231e+00
2.186474800109863281e-01,3.423279840307298816e+00
2.192877382040023804e-01,3.423312936753356794e+00
2.199279814958572388e-01,3.423346952473709237e+00
2.205682396888732910e-01,3.423381911149284029e+00
2.212084978818893433e-01,3.423417821285450913e+00
2.218487560749053955e-01,3.423454716408577347e+00
2.224890142679214478e-01,3.423492566019879835e+00
2.231292724609375000e-01,3.423531381872520374e+00
2.237695306539535522e-01,3.423571157645759921e+00
2.244097739458084106e-01,3.423611856023941247e+00
2.250500321388244629e-01,3.423653490416509904e+00
2.256902903318405151e-01,3.423695996962329069e+00
2.263305485248565674e-01,3.423739391535739252e+00
2.269708067178726196e-01,3.423783571123900860e+00
2.276110649108886719e-01,3.423828537281254469e+00
2.282513231039047241e-01,3.423874220244426780e+00
2.288915663957595825e-01,3.423920570265031493e+00
2.295318245887756348e-01,3.423967556624618602e+00
2.301720827817916870e-01,3.424015091431888536e+00
2.308123409748077393e-01,3.424063120300829155e+00
2.314525991678237915e-01,3.424111586114760630e+00
2.320928573608398438e-01,3.424160432054723646e+00
2.327331155538558960e-01,3.424209553145557194e+00
2.333733588457107544e-01,3.424258943162641344e+00
2.340136170387268066e-01,3.424308479755382884e+00
2.346538752317428589e-01,3.424358106929277668e+00
2.352941334247589111e-01,3.424407787486960508e+00
2.359343916177749634e-01,3.424457439806718018e+00
2.365746498107910156e-01,3.424506995849661450e+00
2.372149080038070679e-01,3.424556400603328221e+00
2.378551512956619263e-01,3.424605609295649611e+00
2.384954094886779785e-01,3.424654533617408347e+00
2.391356676816940308e-01,3.424703184534492184e+00
2.397759258747100830e-01,3.424751448759073114e+00
2.404161840677261353e-01,3.424799357495575958e+00
2.410564422607421875e-01,3.424846814200027012e+00
2.416967004537582397e-01,3.424893821454826792e+00
2.423369437456130981e-01,3.424940326303497873e+00
2.429772019386291504e-01,3.424986362326079004e+00
2.436174601316452026e-01,3.425031870033612869e+00
2.442577183246612549e-01,3.425076899042339917e+00
2.448979765176773071e-01,3.425121395081653475e+00
2.455382347106933594e-01,3.425165401620281269e+00
2.461784929037094116e-01,3.425208930654584094e+00
2.468187510967254639e-01,3.425252009765114014e+00
2.474589943885803223e-01,3.425294683518010252e+00
2.480992525815963745e-01,3.425336952393879031e+00
2.487395107746124268e-01,3.425378902053986874e+00
2.493797689676284790e-01,3.425420591488198774e+00
2.500200271606445312e-01,3.425462062767099525e+00
2.506602704524993896e-01,3.425503396508161380e+00
2.513005435466766357e-01,3.425544675298755948e+00
2.519407868385314941e-01,3.425585985878183859e+00
2.525810599327087402e-01,3.425627406558339860e+00
2.532213032245635986e-01,3.425669066305787602e+00
2.538615465164184570e-01,3.425711030795862477e+00
2.545018196105957031e-01,3.425753441652115150e+00
2.551420629024505615e-01,3.425796404970848918e+00
2.557823359966278076e-01,3.425840055884905588e+00
2.564225792884826660e-01,3.425884531440988034e+00
2.570628523826599121e-01,3.425929941151870661e+00
2.577030956745147705e-01,3.425976431058792127e+00
2.583433389663696289e-01,3.426024165755853446e+00
2.589836120605468750e-01,3.426073278014571954e+00
2.596238553524017334e-01,3.426123916390213076e+00
2.602641284465789795e-01,3.426176237123847113e+00
2.609043717384338379e-01,3.426230401370736089e+00
2.615446448326110840e-01,3.426286573734167895e+00
2.621848881244659424e-01,3.426344902191994723e+00
2.628251314163208008e-01,3.426405558029881782e+00
2.634654045104980469e-01,3.426468706264583997e+00
2.641056478023529053e-01,3.426534515539219505e+00
2.647459208965301514e-01,3.426603140592790364e+00
2.653861641883850098e-01,3.426674749557713895e+00
2.660264372825622559e-01,3.426749515579431193e+00
2.666666805744171143e-01,3.426827583752204642e+00
2.673069238662719727e-01,3.426909114902607634e+00
2.679471969604492188e-01,3.426994303661818009e+00
2.685874402523040771e-01,3.427083277299346697e+00
2.692277133464813232e-01,3.427176208528267320e+00
2.698679566383361816e-01,3.427273210231629896e+00
2.705082297325134277e-01,3.427374483945539119e+00
2.711484730243682861e-01,3.427480142882589398e+00
2.717887461185455322e-01,3.427590368683367750e+00
2.724289894104003906e-01,3.427705227803432564e+00
2.730692327022552490e-01,3.427824887185170866e+00
2.737095057964324951e-01,3.427949497710891080e+00
2.743497490882873535e-01,3.428079175473262907e+00
2.749900221824645996e-01,3.428214036920856245e+00
2.756302654743194580e-01,3.428354175776220369e+00
2.762705385684967041e-01,3.428499722787065274e+00
2.769107818603515625e-01,3.428650779684002003e+00
2.775510251522064209e-01,3.428807424151618655e+00
2.781912982463836670e-01,3.428969781505471826e+00
2.788315415382385254e-01,3.429137913372449997e+00
2.794718146324157715e-01,3.429311919017754562e+00
2.801120579242706299e-01,3.429491824432107538e+00
2.807523310184478760e-01,3.429677768751595579e+00
2.813925743103027344e-01,3.429869774400511329e+00
2.820328176021575928e-01,3.430067889666266190e+00
2.826730906963348389e-01,3.430272188515274934e+00
2.833133339881896973e-01,3.430482702876894940e+00
2.839536070823669434e-01,3.430699475046021796e+00
2.845938503742218018e-01,3.430922508050137765e+00
2.852341234683990479e-01,3.431151900912523978e+00
2.858743667602539062e-01,3.431387571305685391e+00
2.865146100521087646e-01,3.431629623157224529e+00
2.871548831462860107e-01,3.431878040992387913e+00
2.877951264381408691e-01,3.432132812328004157e+00
2.884353995323181152e-01,3.432393936797100586e+00
2.890756428241729736e-01,3.432661434439061132e+00
2.897159159183502197e-01,3.432935291913649767e+00
2.903561592102050781e-01,3.433215447592921077e+00
2.909964025020599365e-01,3.433501946227325519e+00
2.916366755962371826e-01,3.433794740078722540e+00
2.922769188880920410e-01,3.434093778852687073e+00
2.929171919822692871e-01,3.434399061074859816e+00
2.935574352741241455e-01,3.434710540948207047e+00
2.941977083683013916e-01,3.435028196292899239e+00
2.948379516601562500e-01,3.435351986828020898e+00
2.954781949520111084e-01,3.435681832550309345e+00
2.961184680461883545e-01,3.436017761032703621e+00
2.967587113380432129e-01,3.436359653196885411e+00
2.973989844322204590e-01,3.436707531407994232e+00
2.980392277240753174e-01,3.437061299716930307e+00
2.986795008182525635e-01,3.437420946317516268e+00
2.993197441101074219e-01,3.437786381502720978e+00
2.999599874019622803e-01,3.438157605436973352e+00
3.006002604961395264e-01,3.438534567441583700e+00
3.012405037879943848e-01,3.438917193402779127e+00
3.018807768821716309e-01,3.439305483667746799e+00
3.025210201740264893e-01,3.439699356237767791e+00
3.031612932682037354e-01,3.440098832391760730e+00
3.038015365600585938e-01,3.440503815129106080e+00
3.044417798519134521e-01,3.440914315803488499e+00
3.050820529460906982e-01,3.441330325727680162e+00
3.057222962379455566e-01,3.441751757770658671e+00
3.063625693321228027e-01,3.442178667803596603e+00
3.070028126239776611e-01,3.442610998103224240e+00
3.076430857181549072e-01,3.443048797392262550e+00
3.082833290100097656e-01,3.443491997902531132e+00
3.089235723018646240e-01,3.443940667604508121e+00
3.095638453960418701e-01,3.444394822757658847e+00
3.102040886878967285e-01,3.444854419413338587e+00
3.108443617820739746e-01,3.445319584357246612e+00
3.114846050739288330e-01,3.445790290555751589e+00
3.121248781681060791e-01,3.446266634673023521e+00
3.127651214599609375e-01,3.446748615294640938e+00
3.134053647518157959e-01,3.447236343194507668e+00
3.140456378459930420e-01,3.447729880616228648e+00
3.146858811378479004e-01,3.448229320612122173e+00
3.153261542320251465e-01,3.448734734414096614e+00
3.159663975238800049e-01,3.449246241387525558e+00
3.166066706180572510e-01,3.449763964477805978e+00
3.172469139099121094e-01,3.450287971266194909e+00
3.178871572017669678e-01,3.450818431216699622e+00
3.185274302959442139e-01,3.451355509068432248e+00
3.191676735877990723e-01,3.451899282595078944e+00
3.198079466819763184e-01,3.452449973299414943e+00
3.204481899738311768e-01,3.453007669927133261e+00
3.210884630680084229e-01,3.453572636832667797e+00
3.217287063598632812e-01,3.454144955917243465e+00
3.223689496517181396e-01,3.454724840179844048e+00
3.230092227458953857e-01,3.455312502338208969e+00
3.236494660377502441e-01,3.455908110220113905e+00
3.242897391319274902e-01,3.456511903422966103e+00
3.249299824237823486e-01,3.457124009992631031e+00
3.255702555179595947e-01,3.457744680680697957e+00
3.262104988098144531e-01,3.458374091654969007e+00
3.268507421016693115e-01,3.459012453441789425e+00
3.274910151958465576e-01,3.459660005298985208e+00
3.281312584877014160e-01,3.460316902119685789e+00
3.287715315818786621e-01,3.460983387141888912e+00
3.294117748737335205e-01,3.461659589764274791e+00
3.300520479679107666e-01,3.462345768313825012e+00
3.306922912597656250e-01,3.463042056872038366e+00
3.313325345516204834e-01,3.463748648512868122e+00
3.319728076457977295e-01,3.464465759052514304e+00
3.326130509376525879e-01,3.465193437443025104e+00
3.332533240318298340e-01,3.465931936077842224e+00
3.338935673236846924e-01,3.466681287278249979e+00
3.345338404178619385e-01,3.467441677399930811e+00
3.351740837097167969e-01,3.468213183745889161e+00
3.358143270015716553e-01,3.468995864428185971e+00
3.364546000957489014e-01,3.469789855271736556e+00
3.370948433876037598e-01,3.470595102237987284e+00
3.377351164817810059e-01,3.471411725858017938e+00
3.383753597736358643e-01,3.472239640700934604e+00
3.390156328678131104e-01,3.473078921301487654e+00
3.396558761596679688e-01,3.473929415277544397e+00
3.402961194515228271e-01,3.474791094462213792e+00
3.409363925457000732e-01,3.475663921233985043e+00
3.415766358375549316e-01,3.476547653541917526e+00
3.422169089317321777e-01,3.477442266629548140e+00
3.428571522235870361e-01,3.478347463091945535e+00
3.434974253177642822e-01,3.479263115610613966e+00
3.441376686096191406e-01,3.480188913985872379e+00
3.447779119014739990e-01,3.481124632243718153e+00
3.454181849956512451e-01,3.482069995331531942e+00
3.460584282875061035e-01,3.483024579905661611e+00
3.466987013816833496e-01,3.483988156973980566e+00
3.473389446735382080e-01,3.484960210664657332e+00
3.479792177677154541e-01,3.485940395875532172e+00
3.486194610595703125e-01,3.486928200887106755e+00
3.492597341537475586e-01,3.487923246588592541e+00
3.498999774456024170e-01,3.488924905461421311e+00
3.505402207374572754e-01,3.489932726696444831e+00
3.511804938316345215e-01,3.490946153844463051e+00
3.518207371234893799e-01,3.491964547317191858e+00
3.524610102176666260e-01,3.492987387112480135e+00
3.531012535095214844e-01,3.494013923768232388e+00
3.537415266036987305e-01,3.495043629801324769e+00
3.543817698955535889e-01,3.496075741300294304e+00
3.550220131874084473e-01,3.497109610386562650e+00
3.556622862815856934e-01,3.498144598989186171e+00
3.563025295734405518e-01,3.499179873478201586e+00
3.569428026676177979e-01,3.500214834806492981e+00
3.575830459594726562e-01,3.501248626223893101e+00
3.582233190536499023e-01,3.502280646430213196e+00
3.588635623455047607e-01,3.503310029839028061e+00
3.595038056373596191e-01,3.504336062099951299e+00
3.601440787315368652e-01,3.505358073957586029e+00
3.607843220233917236e-01,3.506375234122788509e+00
3.614245951175689697e-01,3.507386907289891553e+00
3.620648384094238281e-01,3.508392261021409553e+00
3.627051115036010742e-01,3.509390677212975707e+00
3.633453547954559326e-01,3.510381380461182310e+00
3.639855980873107910e-01,3.511363715312249667e+00
3.646258711814880371e-01,3.512337087608273123e+00
3.652661144733428955e-01,3.513300741099393498e+00
3.659063875675201416e-01,3.514254169203168132e+00
3.665466308593750000e-01,3.515196688754203436e+00
3.671869039535522461e-01,3.516127820639443513e+00
3.678271472454071045e-01,3.517046946256479956e+00
3.684673905372619629e-01,3.517953617436915259e+00
3.691076636314392090e-01,3.518847407788546100e+00
3.697479069232940674e-01,3.519727814931540077e+00
3.703881800174713135e-01,3.520594527565283016e+00
3.710284233093261719e-01,3.521447119071830834e+00
3.716686964035034180e-01,3.522285356369422082e+00
3.723089396953582764e-01,3.523108915912127159e+00
3.729491829872131348e-01,3.523917577802352596e+00
3.735894560813903809e-01,3.524711248434611477e+00
3.742296993732452393e-01,3.525489706034807824e+00
3.748699724674224854e-01,3.526252912297317188e+00
3.755102157592773438e-01,3.527000802534838719e+00
3.761504888534545898e-01,3.527733409354124827e+00
3.767907321453094482e-01,3.528450713639269765e+00
3.774309754371643066e-01,3.529152880567209216e+00
3.780712485313415527e-01,3.529840059360452642e+00
3.787114918231964111e-01,3.530512383911780461e+00
3.793517649173736572e-01,3.531170131013402269e+00
3.799920082092285156e-01,3.531813510523475586e+00
3.806322813034057617e-01,3.532442878552265242e+00
3.812725245952606201e-01,3.533058559136726728e+00
3.819127678871154785e-01,3.533660933803319359e+00
3.825530409812927246e-01,3.534250488396502909e+00
3.831932842731475830e-01,3.534827587529911330e+00
3.838335573673248291e-01,3.535392773995577720e+00
3.844738006591796875e-01,3.535946536991279032e+00
3.851140737533569336e-01,3.536489434445056368e+00
3.857543170452117920e-01,3.537021992955898142e+00
3.863945603370666504e-01,3.537544852413192942e+00
3.870348334312438965e-01,3.538058589471432924e+00
3.876750767230987549e-01,3.538563811895087063e+00
3.883153498172760010e-01,3.539061169921365213e+00
3.889555931091308594e-01,3.539551284431978750e+00
3.895958662033081055e-01,3.540034841152506218e+00
3.902361094951629639e-01,3.540512469626413861e+00
3.908763527870178223e-01,3.540984773628100157e+00
3.915166258811950684e-01,3.541452496336892963e+00
3.921568691730499268e-01,3.541916191203560160e+00
3.927971422672271729e-01,3.542376547700089251e+00
3.934373855590820312e-01,3.542834135097253423e+00
3.940776586532592773e-01,3.543289593860650122e+00
3.947179019451141357e-01,3.543743484003591071e+00
3.953581452369689941e-01,3.544196363087657176e+00
3.959984183311462402e-01,3.544648801098714053e+00
3.966386616230010986e-01,3.545101273909128548e+00
3.972789347171783447e-01,3.545554270790931106e+00
3.979191780090332031e-01,3.546008232562449791e+00
3.985594511032104492e-01,3.546463568140413969e+00
3.991996943950653076e-01,3.546920630565822297e+00
3.998399376869201660e-01,3.547379758602911437e+00
4.004802107810974121e-01,3.547841253834439712e+00
4.011204540729522705e-01,3.548305330740409769e+00
4.017607271671295166e-01,3.548772209407566880e+00
4.024009704589843750e-01,3.549242001069050634e+00
4.030412435531616211e-01,3.549714822477519682e+00
4.036814868450164795e-01,3.550190667586597293e+00
4.043217301368713379e-01,3.550669582061696250e+00
4.049620032310485840e-01,3.551151499779498621e+00
4.056022465229034424e-01,3.551636247474069030e+00
4.062425196170806885e-01,3.552123703811679967e+00
4.068827629089355469e-01,3.552613595954515091e+00
4.075230360031127930e-01,3.553105666945664431e+00
4.081632792949676514e-01,3.553599546387903096e+00
4.088035225868225098e-01,3.554094824651798490e+00
4.094437956809997559e-01,3.554591072576766209e+00
4.100840389728546143e-01,3.555087746883814237e+00
4.107243120670318604e-01,3.555584311668615882e+00
4.113645553588867188e-01,3.556080120694916857e+00
4.120048284530639648e-01,3.556574523373499996e+00
4.126450717449188232e-01,3.557066755536552716e+00
4.132853150367736816e-01,3.557556057584170262e+00
4.139255881309509277e-01,3.558041630129688215e+00
4.145658314228057861e-01,3.558522603608486712e+00
4.152061045169830322e-01,3.558998065670268218e+00
4.158463478088378906e-01,3.559467034958195164e+00
4.164866209030151367e-01,3.559928593958093579e+00
4.171268641948699951e-01,3.560381652543680442e+00
4.177671074867248535e-01,3.560825181924704097e+00
4.184073805809020996e-01,3.561258123723588298e+00
4.190476238727569580e-01,3.561679332786465757e+00
4.196878969669342041e-01,3.562087710444913569e+00
4.203281402587890625e-01,3.562482115194619325e+00
4.209684133529663086e-01,3.562861360956684820e+00
4.216086566448211670e-01,3.563224301751469980e+00
4.222488999366760254e-01,3.563569740211937287e+00
4.228891730308532715e-01,3.563896541542054486e+00
4.235294163227081299e-01,3.564203494262989658e+00
4.241696894168853760e-01,3.564489469032675384e+00
4.248099327087402344e-01,3.564753289166517014e+00
4.254502058029174805e-01,3.564993839193762337e+00
4.260904490947723389e-01,3.565209976451004792e+00
4.267306923866271973e-01,3.565400647370722709e+00
4.273709654808044434e-01,3.565564758305334703e+00
4.280112087726593018e-01,3.565701316610015326e+00
4.286514818668365479e-01,3.565809320623941403e+00
4.292917251586914062e-01,3.565887814218593466e+00
4.299319982528686523e-01,3.565935944071393138e+00
4.305722415447235107e-01,3.565952854909268943e+00
4.312124848365783691e-01,3.565937725366085331e+00
4.318527579307556152e-01,3.565889867758876619e+00
4.324930012226104736e-01,3.565808588755910336e+00
4.331332743167877197e-01,3.565693310011775363e+00
4.337735176086425781e-01,3.565543519693567198e+00
4.344137907028198242e-01,3.565358705339695788e+00
4.350540339946746826e-01,3.565138537592678958e+00
4.356943070888519287e-01,3.564882676941208750e+00
4.363345503807067871e-01,3.564590935689692763e+00
4.369747936725616455e-01,3.564263131724887401e+00
4.376150667667388916e-01,3.563899206463695180e+00
4.382553100585937500e-01,3.563499185217892329e+00
4.388955831527709961e-01,3.563063208262226667e+00
4.395358264446258545e-01,3.562591436430493808e+00
4.401760995388031006e-01,3.562084133173645917e+00
4.408163428306579590e-01,3.561541672779829248e+00
4.414565861225128174e-01,3.560964514732794406e+00
4.420968592166900635e-01,3.560353121649240116e+00
4.427371025085449219e-01,3.559708175749756620e+00
4.433773756027221680e-01,3.559030312823293407e+00
4.440176188945770264e-01,3.558320293365401010e+00
4.446578919887542725e-01,3.557578955364989692e+00
4.452981352806091309e-01,3.556807256952701835e+00
4.459383785724639893e-01,3.556006134997752532e+00
4.465786516666412354e-01,3.555176562778644023e+00
4.472188949584960938e-01,3.554319772847381653e+00
4.478591680526733398e-01,3.553436807686689569e+00
4.484994113445281982e-01,3.552528971237498112e+00
4.491396844387054443e-01,3.551597460303747233e+00
4.497799277305603027e-01,3.550643622522615672e+00
4.504201710224151611e-01,3.549668809936587621e+00
4.510604441165924072e-01,3.548674320249802783e+00
4.517006874084472656e-01,3.547661688397648838e+00
4.523409605026245117e-01,3.546632228566346079e+00
4.529812037944793701e-01,3.545587483139570839e+00
4.536214768886566162e-01,3.544528874310363342e+00
4.542617201805114746e-01,3.543457935518087076e+00
4.549019634723663330e-01,3.542376122462337129e+00
4.555422365665435791e-01,3.541284865281880467e+00
4.561824798583984375e-01,3.540185742350733911e+00
4.568227529525756836e-01,3.539080117998342878e+00
4.574629962444305420e-01,3.537969552298645404e+00
4.581032693386077881e-01,3.536855369714100306e+00
4.587435126304626465e-01,3.535739104002566080e+00
4.593837559223175049e-01,3.534622038454927839e+00
4.600240290164947510e-01,3.533505526141890840e+00
4.606642723083496094e-01,3.532390939998911961e+00
4.613045454025268555e-01,3.531279498678830286e+00
4.619447886943817139e-01,3.530172479870182123e+00
4.625850617885589600e-01,3.529071001459721302e+00
4.632253050804138184e-01,3.527976299421110795e+00
4.638655483722686768e-01,3.526889391545794616e+00
4.645058214664459229e-01,3.525811264074616869e+00
4.651460647583007812e-01,3.524743015923278655e+00
4.657863378524780273e-01,3.523685438474884357e+00
4.664265811443328857e-01,3.522639498986370299e+00
4.670668542385101318e-01,3.521605901178760600e+00
4.677070975303649902e-01,3.520585502135250344e+00
4.683473408222198486e-01,3.519578886298863729e+00
4.689876139163970947e-01,3.518586666700353138e+00
4.696278572082519531e-01,3.517609472327560383e+00
4.702681303024291992e-01,3.516647716706849724e+00
4.709083735942840576e-01,3.515701921560044241e+00
4.715486466884613037e-01,3.514772382882152879e+00
4.721888899803161621e-01,3.513859493279929413e+00
4.728291332721710205e-01,3.512963491821462281e+00
4.734694063663482666e-01,3.512084518900918439e+00
4.741096496582031250e-01,3.511222820262545952e+00
4.747499227523803711e-01,3.510378426081859793e+00
4.753901660442352295e-01,3.509551430196329314e+00
4.760304391384124756e-01,3.508741789411002010e+00
4.766706824302673340e-01,3.507949505819899727e+00
4.773109257221221924e-01,3.507174480465064192e+00
4.779511988162994385e-01,3.506416527031987584e+00
4.785914421081542969e-01,3.505675570677817099e+00
4.792317152023315430e-01,3.504951318554307971e+00
4.798719584941864014e-01,3.504243607627925972e+00
4.805122315883636475e-01,3.503552105401027461e+00
4.811524748802185059e-01,3.502876573155928597e+00
4.817927181720733643e-01,3.502216699109922171e+00
4.824329912662506104e-01,3.501572063336226392e+00
4.830732345581054688e-01,3.500942383832314597e+00
4.837135076522827148e-01,3.500327236061086644e+00
4.843537509441375732e-01,3.499726275441516599e+00
4.849940240383148193e-01,3.499139042769058960e+00
4.856342673301696777e-01,3.498565185081356610e+00
4.862745106220245361e-01,3.498004270871226673e+00
4.869147837162017822e-01,3.497455839073922768e+00
4.875550270080566406e-01,3.496919547003981776e+00
4.881953001022338867e-01,3.496394876597943124e+00
4.888355433940887451e-01,3.495881520203858450e+00
4.894758164882659912e-01,3.495378974952561446e+00
4.901160597801208496e-01,3.494886880300952292e+00
4.907563030719757080e-01,3.494404849804483071e+00
4.913965761661529541e-01,3.493932444564236572e+00
4.920368194580078125e-01,3.493469348188963597e+00
4.926770925521850586e-01,3.493015154272558931e+00
4.933173358440399170e-01,3.492569551205107814e+00
4.939576089382171631e-01,3.492132190501377131e+00
4.945978522300720215e-01,3.491702768934079160e+00
4.952380955219268799e-01,3.491280969017092950e+00
4.958783686161041260e-01,3.490866520708798770e+00
4.965186119079589844e-01,3.490459165179948364e+00
4.971588850021362305e-01,3.490058641276511331e+00
4.977991282939910889e-01,3.489664733740315938e+00
4.984394013881683350e-01,3.489277232181844823e+00
4.990796446800231934e-01,3.488895979577831152e+00
4.997198879718780518e-01,3.488520773879071335e+00
5.003601312637329102e-01,3.488151464852297323e+00
5.010004043579101562e-01,3.487787927660455090e+00
5.016406774520874023e-01,3.487430052494311816e+00
5.022809505462646484e-01,3.487077757261950683e+00
5.029211640357971191e-01,3.486730980347352293e+00
5.035614371299743652e-01,3.486389590732019705e+00
5.042017102241516113e-01,3.486053604667181283e+00
5.048419237136840820e-01,3.485723005372826755e+00
5.054821968078613281e-01,3.485397705975308291e+00
5.061224699020385742e-01,3.485077763185502775e+00
5.067627429962158203e-01,3.484763176141945085e+00
5.074029564857482910e-01,3.484454003278472101e+00
5.080432295799255371e-01,3.484150220099069273e+00
5.086835026741027832e-01,3.483851883679970562e+00
5.093237161636352539e-01,3.483559120952611998e+00
5.099639892578125000e-01,3.483271910938695370e+00
5.106042623519897461e-01,3.482990351408012053e+00
5.112445354461669922e-01,3.482714534736412570e+00
5.118847489356994629e-01,3.482444569656635736e+00
5.125250220298767090e-01,3.482180491873761774e+00
5.131652951240539551e-01,3.481922431931902651e+00
5.138055086135864258e-01,3.481670480361334086e+00
5.144457817077636719e-01,3.481424728341870445e+00
5.150860548019409180e-01,3.481185306891496190e+00
5.157263278961181641e-01,3.480952284588783030e+00
5.163665413856506348e-01,3.480725815198287165e+00
5.170068144798278809e-01,3.480505964976467137e+00
5.176470875740051270e-01,3.480292818476232064e+00
5.182873010635375977e-01,3.480086562546798490e+00
5.189275741577148438e-01,3.479887221899701011e+00
5.195678472518920898e-01,3.479694928959739197e+00
5.202081203460693359e-01,3.479509772014707014e+00
5.208483338356018066e-01,3.479331873339611025e+00
5.214886069297790527e-01,3.479161277910447048e+00
5.221288800239562988e-01,3.478998118768665382e+00
5.227690935134887695e-01,3.478842479059236936e+00
5.234093666076660156e-01,3.478694405097894293e+00
5.240496397018432617e-01,3.478553978666585778e+00
5.246899127960205078e-01,3.478421323415621824e+00
5.253301262855529785e-01,3.478296471326030925e+00
5.259703993797302246e-01,3.478179473425485391e+00
5.266106724739074707e-01,3.478070406474219389e+00
5.272508859634399414e-01,3.477969363538071512e+00
5.278911590576171875e-01,3.477876320572394597e+00
5.285314321517944336e-01,3.477791360345017235e+00
5.291717052459716797e-01,3.477714530201485577e+00
5.298119187355041504e-01,3.477645873690574874e+00
5.304521918296813965e-01,3.477585389344405975e+00
5.310924649238586426e-01,3.477533128418539121e+00
5.317326784133911133e-01,3.477489108186368583e+00
5.323729515075683594e-01,3.477453323992681256e+00
5.330132246017456055e-01,3.477425831707196213e+00
5.336534976959228516e-01,3.477406587760757617e+00
5.342937111854553223e-01,3.477395637139170326e+00
5.349339842796325684e-01,3.477392932393510439e+00
5.355742573738098145e-01,3.477398505289497344e+00
5.362144708633422852e-01,3.477412310581636579e+00
5.368547439575195312e-01,3.477434357927026376e+00
5.374950170516967773e-01,3.477464605065857306e+00
5.381352901458740234e-01,3.477503010581531662e+00
5.387755036354064941e-01,3.477549560375533311e+00
5.394157767295837402e-01,3.477604202704777769e+00
5.400560498237609863e-01,3.477666890793847720e+00
5.406962633132934570e-01,3.477737578427761989e+00
5.413365364074707031e-01,3.477816168691086673e+00
5.419768095016479492e-01,3.477902670012274378e+00
5.426170825958251953e-01,3.477996957346928042e+00
5.432572960853576660e-01,3.478098944865926079e+00
5.438975691795349121e-01,3.478208591963320995e+00
5.445378422737121582e-01,3.478325758505148801e+00
5.451780557632446289e-01,3.478450370252682333e+00
5.458183288574218750e-01,3.478582325555542809e+00
5.464586019515991211e-01,3.478721502797790688e+00
5.470988750457763672e-01,3.478867803979983186e+00
5.477390885353088379e-01,3.479021044009884545e+00
5.483793616294860840e-01,3.479181156256623275e+00
5.490196347236633301e-01,3.479347959845899396e+00
5.496598482131958008e-01,3.479521299396719058e+00
5.503001213073730469e-01,3.479701029750521535e+00
5.509403944015502930e-01,3.479886994130124922e+00
5.515806674957275391e-01,3.480079000654516364e+00
5.522208809852600098e-01,3.480276857458898476e+00
5.528611540794372559e-01,3.480480431865563773e+00
5.535014271736145020e-01,3.480689452710545417e+00
5.541416406631469727e-01,3.480903757067901783e+00
5.547819137573242188e-01,3.481123152795493780e+00
5.554221868515014648e-01,3.481347371247848876e+00
5.560624599456787109e-01,3.481576228796885886e+00
5.567026734352111816e-01,3.481809447634491406e+00
5.573429465293884277e-01,3.482046850249766123e+00
5.579832196235656738e-01,3.482288154284192139e+00
5.586234927177429199e-01,3.482533136602451229e+00
5.592637062072753906e-01,3.482781490764601529e+00
5.599039793014526367e-01,3.483033004012442646e+00
5.605442523956298828e-01,3.483287436034986140e+00
5.611844658851623535e-01,3.483544427409572375e+00
5.618247389793395996e-01,3.483803810163617509e+00
5.624650120735168457e-01,3.484065246230582780e+00
5.631052851676940918e-01,3.484328484184386454e+00
5.637454986572265625e-01,3.484593212828598130e+00
5.643857717514038086e-01,3.484859215732605264e+00
5.650260448455810547e-01,3.485126177881347154e+00
5.656662583351135254e-01,3.485393797943427074e+00
5.663065314292907715e-01,3.485661858447392625e+00
5.669468045234680176e-01,3.485930043832397907e+00
5.675870776176452637e-01,3.486198087270394375e+00
5.682272911071777344e-01,3.486465671925754073e+00
5.688675642013549805e-01,3.486732626398511670e+00
5.695078372955322266e-01,3.486998630548573175e+00
5.701480507850646973e-01,3.487263382407491008e+00
5.707883238792419434e-01,3.487526710613095382e+00
5.714285969734191895e-01,3.487788316160351343e+00
5.720688700675964355e-01,3.488047997108363774e+00
5.727090835571289062e-01,3.488305454778651615e+00
5.733493566513061523e-01,3.488560513546954844e+00
5.739896297454833984e-01,3.488812945737369553e+00
5.746298432350158691e-01,3.489062519175022636e+00
5.752701163291931152e-01,3.489309069260122520e+00
5.759103894233703613e-01,3.489552357340787836e+00
5.765506625175476074e-01,3.489792245475510590e+00
5.771908760070800781e-01,3.490028519421513487e+00
5.778311491012573242e-01,3.490261040863166464e+00
5.784714221954345703e-01,3.490489663245538221e+00
5.791116356849670410e-01,3.490714210145104524e+00
5.797519087791442871e-01,3.490934585325128570e+00
5.803921818733215332e-01,3.491150679233628651e+00
5.810324549674987793e-01,3.491362325971619107e+00
5.816726684570312500e-01,3.491569489203300236e+00
5.823129415512084961e-01,3.491772034307129680e+00
5.829532146453857422e-01,3.491969927893015413e+00
5.835934281349182129e-01,3.492163088479874222e+00
5.842337012290954590e-01,3.492351452849578930e+00
5.848739743232727051e-01,3.492535007058343410e+00
5.855142474174499512e-01,3.492713688717482334e+00
5.861544609069824219e-01,3.492887479856671806e+00
5.867947340011596680e-01,3.493056393528140902e+00
5.874350070953369141e-01,3.493220410298638612e+00
5.880752205848693848e-01,3.493379539066617134e+00
5.887154936790466309e-01,3.493533819424695430e+00
5.893557667732238770e-01,3.493683238312463857e+00
5.899960398674011230e-01,3.493827885233147690e+00
5.906362533569335938e-01,3.493967753219612060e+00
5.912765264511108398e-01,3.494102904594297954e+00
5.919167995452880859e-01,3.494233419740817581e+00
5.925570130348205566e-01,3.494359329317652030e+00
5.931972861289978027e-01,3.494480746287888628e+00
5.938375592231750488e-01,3.494597721105474619e+00
5.944778323173522949e-01,3.494710338162619223e+00
5.951180458068847656e-01,3.494818673296353317e+00
5.957583189010620117e-01,3.494922856845800396e+00
5.963985919952392578e-01,3.495022957196817437e+00
5.970388054847717285e-01,3.495119088132922602e+00
5.976790785789489746e-01,3.495211324239277495e+00
5.983193516731262207e-01,3.495299796686635041e+00
5.989596247673034668e-01,3.495384614997714134e+00
5.995998382568359375e-01,3.495465866747977213e+00
6.002401113510131836e-01,3.495543699995376841e+00
6.008803844451904297e-01,3.495618168622542932e+00
6.015205979347229004e-01,3.495689450136185705e+00
6.021608710289001465e-01,3.495757616480099195e+00
6.028011441230773926e-01,3.495822785110832776e+00
6.034414172172546387e-01,3.495885089546046487e+00
6.040816307067871094e-01,3.495944616533896987e+00
6.047219038009643555e-01,3.496001500858837208e+00
6.053621768951416016e-01,3.496055847067776057e+00
6.060023903846740723e-01,3.496107741200082941e+00
6.066426634788513184e-01,3.496157287498074417e+00
6.072829365730285645e-01,3.496204627613636262e+00
6.079232096672058105e-01,3.496249849279740474e+00
6.085634231567382812e-01,3.496293039550550485e+00
6.092036962509155273e-01,3.496334299810944124e+00
6.098439693450927734e-01,3.496373732709638915e+00
6.104841828346252441e-01,3.496411427811841222e+00
6.111244559288024902e-01,3.496447481614977093e+00
6.117647290229797363e-01,3.496481966683106180e+00
6.124050021171569824e-01,3.496514990489407726e+00
6.130452156066894531e-01,3.496546600528894544e+00
6.136854887008666992e-01,3.496576886521138405e+00
6.143257617950439453e-01,3.496605946670186427e+00
6.149659752845764160e-01,3.496633828581226844e+00
6.156062483787536621e-01,3.496660629816693344e+00
6.162465214729309082e-01,3.496686376605067093e+00
6.168867945671081543e-01,3.496711157903785505e+00
6.175270080566406250e-01,3.496735032891542083e+00
6.181672811508178711e-01,3.496758055916600938e+00
6.188075542449951172e-01,3.496780272308689597e+00
6.194477677345275879e-01,3.496801747806554950e+00
6.200880408287048340e-01,3.496822527437725370e+00
6.207283139228820801e-01,3.496842652449349220e+00
6.213685870170593262e-01,3.496862181230742994e+00
6.220088005065917969e-01,3.496881160050257176e+00
6.226490736007690430e-01,3.496899591601229318e+00
6.232893466949462891e-01,3.496917544551778612e+00
6.239295601844787598e-01,3.496935033811610083e+00
6.245698332786560059e-01,3.496952121681159653e+00
6.252101063728332520e-01,3.496968815725629565e+00
6.258503794670104980e-01,3.496985152654894069e+00
6.264905929565429688e-01,3.497001147501079821e+00
6.271308660507202148e-01,3.497016839814378386e+00
6.277711391448974609e-01,3.497032261775587791e+00
6.284113526344299316e-01,3.497047385208686521e+00
6.290516257286071777e-01,3.497062313642628872e+00
6.296918988227844238e-01,3.497077003938496631e+00
6.303321719169616699e-01,3.497091471071863467e+00
6.309723854064941406e-01,3.497105780239681216e+00
6.316126585006713867e-01,3.497119881631026495e+00
6.322529315948486328e-01,3.497133837990667349e+00
6.328931450843811035e-01,3.497147660503131306e+00
6.335334181785583496e-01,3.497161333699203567e+00
6.341736912727355957e-01,3.497174878640334494e+00
6.348139643669128418e-01,3.497188324109226532e+00
6.354541778564453125e-01,3.497201650785900284e+00
6.360944509506225586e-01,3.497214886125262101e+00
6.367347240447998047e-01,3.497228057263049195e+00
6.373749375343322754e-01,3.497241124441990756e+00
6.380152106285095215e-01,3.497254116033399640e+00
6.386554837226867676e-01,3.497267041277199340e+00
6.392957568168640137e-01,3.497279905226666763e+00
6.399359703063964844e-01,3.497292705081850528e+00
6.405762434005737305e-01,3.497305466838249277e+00
6.412165164947509766e-01,3.497318172187419805e+00
6.418567299842834473e-01,3.497330833501965053e+00
6.424970030784606934e-01,3.497343449239113777e+00
6.431372761726379395e-01,3.497356032431975237e+00
6.437775492668151855e-01,3.497368569831419194e+00
6.444177627563476562e-01,3.497381073606227631e+00
6.450580358505249023e-01,3.497393536969716443e+00
6.456983089447021484e-01,3.497405995825169089e+00
6.463385224342346191e-01,3.497418417454764228e+00
6.469787955284118652e-01,3.497430808707224337e+00
6.476190686225891113e-01,3.497443189944893227e+00
6.482593417167663574e-01,3.497455532626589481e+00
6.488995552062988281e-01,3.497467862410743145e+00
6.495398283004760742e-01,3.497480166068671181e+00
6.501801013946533203e-01,3.497492476366685921e+00
6.508203148841857910e-01,3.497504727773382616e+00
6.514605879783630371e-01,3.497516978058152759e+00
6.521008610725402832e-01,3.497529212649740593e+00
6.527411341667175293e-01,3.497541438950185988e+00
6.533813476562500000e-01,3.497553639619551014e+00
6.540216207504272461e-01,3.497565834409451568e+00
6.546618938446044922e-01,3.497578004852298417e+00
6.553021073341369629e-01,3.497590164200548024e+00
6.559423804283142090e-01,3.497602313946188701e+00
6.565826535224914551e-01,3.497614445051810961e+00
6.572229266166687012e-01,3.497626547787914042e+00
6.578631401062011719e-01,3.497638665922861989e+00
6.585034132003784180e-01,3.497650763476029212e+00
6.591436862945556641e-01,3.497662826374967615e+00
6.597838997840881348e-01,3.497674908549463169e+00
6.604241728782653809e-01,3.497686962633293373e+00
6.610644459724426270e-01,3.497699007497216961e+00
6.617047190666198730e-01,3.497711041490213280e+00
6.623449325561523438e-01,3.497723055670401315e+00
6.629852056503295898e-01,3.497735076325671599e+00
6.636254787445068359e-01,3.497747052000920842e+00
6.642656922340393066e-01,3.497759051606477598e+00
6.649059653282165527e-01,3.497771036280703072e+00
6.655462384223937988e-01,3.497782999590995701e+00
6.661865115165710449e-01,3.497794949885163263e+00
6.668267250061035156e-01,3.497806896529591647e+00
6.674669981002807617e-01,3.497818829298336762e+00
6.681072711944580078e-01,3.497830751344938260e+00
6.687474846839904785e-01,3.497842656357472713e+00
6.693877577781677246e-01,3.497854559681175424e+00
6.700280308723449707e-01,3.497866452417781602e+00
6.706683039665222168e-01,3.497878321552005509e+00
6.713085174560546875e-01,3.497890201592854353e+00
6.719487905502319336e-01,3.497902043068583211e+00
6.725890636444091797e-01,3.497913917293871577e+00
6.732292771339416504e-01,3.497925732773710994e+00
6.738695502281188965e-01,3.497937556459269626e+00
6.745098233222961426e-01,3.497949379580384210e+00
6.751500964164733887e-01,3.497961181041903345e+00
6.757903099060058594e-01,3.497972975136848461e+00
6.764305830001831055e-01,3.497984748508459418e+00
6.770708560943603516e-01,3.497996534469415053e+00
6.777110695838928223e-01,3.498008287945550521e+00
6.783513426780700684e-01,3.498020046030605901e+00
6.789916157722473145e-01,3.498031778730671171e+00
6.796318888664245605e-01,3.498043514127993525e+00
6.802721023559570312e-01,3.498055230449218733e+00
6.809123754501342773e-01,3.498066939461565994e+00
6.815526485443115234e-01,3.498078623094896145e+00
6.821928620338439941e-01,3.498090317440833097e+00
6.828331351280212402e-01,3.498102003083020328e+00
6.834734082221984863e-01,3.498113659612813287e+00
6.841136813163757324e-01,3.498125307078414625e+00
6.847538948059082031e-01,3.498136951259682714e+00
6.853941679000854492e-01,3.498148594813617507e+00
6.860344409942626953e-01,3.498160216539806910e+00
6.866746544837951660e-01,3.498171824192455315e+00
6.873149275779724121e-01,3.498183426605479873e+00
6.879552006721496582e-01,3.498195025692106608e+00
6.885954737663269043e-01,3.498206591481508365e+00
6.892356872558593750e-01,3.498218155084894754e+00
6.898759603500366211e-01,3.498229716316387794e+00
6.905162334442138672e-01,3.498241257155582318e+00
6.911564469337463379e-01,3.498252788099392774e+00
6.917967200279235840e-01,3.498264308003856016e+00
6.924369931221008301e-01,3.498275826100871289e+00
6.930772662162780762e-01,3.498287315425940847e+00
6.937174797058105469e-01,3.498298800198227809e+00
6.943577527999877930e-01,3.498310293709389285e+00
6.949980258941650391e-01,3.498321754746358536e+00
6.956382393836975098e-01,3.498333188335262189e+00
6.962785124778747559e-01,3.498344630970280367e+00
6.969187855720520020e-01,3.498356059033903787e+00
6.975590586662292480e-01,3.498367492362418396e+00
6.981992721557617188e-01,3.498378893635138542e+00
6.988395452499389648e-01,3.498390296559174661e+00
6.994798183441162109e-01,3.498401681061624302e+00
7.001200318336486816e-01,3.498413063497517683e+00
7.007603049278259277e-01,3.498424418694429328e+00
7.014005780220031738e-01,3.498435743470434733e+00
7.020408511161804199e-01,3.498447091839513412e+00
7.026810646057128906e-01,3.498458429260963065e+00
7.033213376998901367e-01,3.498469762854259812e+00
7.039616107940673828e-01,3.498481058825550605e+00
7.046018242835998535e-01,3.498492364128038545e+00
7.052420973777770996e-01,3.498503659277963251e+00
7.058823704719543457e-01,3.498514937932347024e+00
7.065226435661315918e-01,3.498526208459034059e+00
7.071628570556640625e-01,3.498537483491855227e+00
7.078031301498413086e-01,3.498548728121870788e+00
7.084434032440185547e-01,3.498559997023644286e+00
7.090836167335510254e-01,3.498571233547399739e+00
7.097238898277282715e-01,3.498582472184561531e+00
7.103641629219055176e-01,3.498593707749809933e+00
7.110044360160827637e-01,3.498604949431314282e+00
7.116446495056152344e-01,3.498616188183139464e+00
7.122849225997924805e-01,3.498627422339632531e+00
7.129251956939697266e-01,3.498638673462612037e+00
7.135654091835021973e-01,3.498649912793500683e+00
7.142056822776794434e-01,3.498661171782559087e+00
7.148459553718566895e-01,3.498672445827003319e+00
7.154862284660339355e-01,3.498683712834531612e+00
7.161264419555664062e-01,3.498695036546729309e+00
7.167667150497436523e-01,3.498706379037946679e+00
7.174069881439208984e-01,3.498717733437397115e+00
7.180472612380981445e-01,3.498729138286029716e+00
7.186874747276306152e-01,3.498740585587915675e+00
7.193277478218078613e-01,3.498752078317603598e+00
7.199680209159851074e-01,3.498763650697312322e+00
7.206082344055175781e-01,3.498775295249306083e+00
7.212485074996948242e-01,3.498787026575328696e+00
7.218887805938720703e-01,3.498798870934661132e+00
7.225290536880493164e-01,3.498810804695865251e+00
7.231692671775817871e-01,3.498822922615156372e+00
7.238095402717590332e-01,3.498835183943003635e+00
7.244498133659362793e-01,3.498847606266311860e+00
7.250900268554687500e-01,3.498860265175345319e+00
7.257302999496459961e-01,3.498873164467330987e+00
7.263705730438232422e-01,3.498886348561099702e+00
7.270108461380004883e-01,3.498899839643273779e+00
7.276510596275329590e-01,3.498913699841452285e+00
7.282913327217102051e-01,3.498927978276698880e+00
7.289316058158874512e-01,3.498942744892922008e+00
7.295718193054199219e-01,3.498958034156938623e+00
7.302120923995971680e-01,3.498973958642585202e+00
7.308523654937744141e-01,3.498990556624765436e+00
7.314926385879516602e-01,3.499007943430556988e+00
7.321328520774841309e-01,3.499026222370885897e+00
7.327731251716613770e-01,3.499045496965842439e+00
7.334133982658386230e-01,3.499065888544604874e+00
7.340536117553710938e-01,3.499087545600090721e+00
7.346938848495483398e-01,3.499110643477400195e+00
7.353341579437255859e-01,3.499135345424796650e+00
7.359744310379028320e-01,3.499161810709901843e+00
7.366146445274353027e-01,3.499190308548119077e+00
7.372549176216125488e-01,3.499221035518609746e+00
7.378951907157897949e-01,3.499254272943094435e+00
7.385354042053222656e-01,3.499290310198214904e+00
7.391756772994995117e-01,3.499329455713487302e+00
7.398159503936767578e-01,3.499372078394284991e+00
7.404562234878540039e-01,3.499418544771416340e+00
7.410964369773864746e-01,3.499469287316916422e+00
7.417367100715637207e-01,3.499524798027041861e+00
7.423769831657409668e-01,3.499585545266564957e+00
7.430171966552734375e-01,3.499652104199987956e+00
7.436574697494506836e-01,3.499725088561032038e+00
7.442977428436279297e-01,3.499805182310007812e+00
7.449380159378051758e-01,3.499893066815901399e+00
7.455782294273376465e-01,3.499989547419752878e+00
7.462185025215148926e-01,3.500095479775463758e+00
7.468587756156921387e-01,3.500211839165720207e+00
7.474989891052246094e-01,3.500339559776557863e+00
7.481392621994018555e-01,3.500479777077332599e+00
7.487795352935791016e-01,3.500633666201076188e+00
7.494198083877563477e-01,3.500802498777548344e+00
7.500600218772888184e-01,3.500987625398050085e+00
7.507002949714660645e-01,3.501190558786185569e+00
7.513405680656433105e-01,3.501412856400127005e+00
7.519807815551757812e-01,3.501656200312239786e+00
7.526210546493530273e-01,3.501922471779726820e+00
7.532613277435302734e-01,3.502213609611243506e+00
7.539016008377075195e-01,3.502531704174406180e+00
7.545418143272399902e-01,3.502878917133713799e+00
7.551820874214172363e-01,3.503257749584354208e+00
7.558223605155944824e-01,3.503670664704429782e+00
7.564625740051269531e-01,3.504120302946424736e+00
7.571028470993041992e-01,3.504609632961946719e+00
7.577431201934814453e-01,3.505141622113587374e+00
7.583833932876586914e-01,3.505719495035545918e+00
7.590236067771911621e-01,3.506346557825801735e+00
7.596638798713684082e-01,3.507026536936698413e+00
7.603041529655456543e-01,3.507763132635859371e+00
7.609443664550781250e-01,3.508560233660266814e+00
7.615846395492553711e-01,3.509422202219838915e+00
7.622249126434326172e-01,3.510353316642830457e+00
7.628651857376098633e-01,3.511358203925353472e+00
7.635053992271423340e-01,3.512441542310133613e+00
7.641456723213195801e-01,3.513608592088884208e+00
7.647859454154968262e-01,3.514864520782341017e+00
7.654261589050292969e-01,3.516214660453838015e+00
7.660664319992065430e-01,3.517664983718473692e+00
7.667067050933837891e-01,3.519221295739095812e+00
7.673469781875610352e-01,3.520889772419831587e+00
7.679871916770935059e-01,3.522676632877107750e+00
7.686274647712707520e-01,3.524588843768582613e+00
7.692677378654479980e-01,3.526633063488926467e+00
7.699079513549804688e-01,3.528816200354034205e+00
7.705482244491577148e-01,3.531145903692862742e+00
7.711884975433349609e-01,3.533629564891353159e+00
7.718287706375122070e-01,3.536274880776881790e+00
7.724689841270446777e-01,3.539089539453282640e+00
7.731092572212219238e-01,3.542082226549329249e+00
7.737495303153991699e-01,3.545261065877731710e+00
7.743897438049316406e-01,3.548634303041779070e+00
7.750300168991088867e-01,3.552211298841355891e+00
7.756702899932861328e-01,3.556000724012418956e+00
7.763105630874633789e-01,3.560011684089822381e+00
7.769507765769958496e-01,3.564253057687076787e+00
7.775910496711730957e-01,3.568735097276118040e+00
7.782313227653503418e-01,3.573467060832486997e+00
7.788715362548828125e-01,3.578458231487838592e+00
7.795118093490600586e-01,3.583719384198228219e+00
7.801520824432373047e-01,3.589260145279720149e+00
7.807923555374145508e-01,3.595090650553375511e+00
7.814325690269470215e-01,3.601220563430965527e+00
7.820728421211242676e-01,3.607661376341702031e+00
7.827131152153015137e-01,3.614422991283674946e+00
7.833533287048339844e-01,3.621515246042608993e+00
7.839936017990112305e-01,3.628950071773816788e+00
7.846338748931884766e-01,3.636737439139766437e+00
7.852741479873657227e-01,3.644888105135878575e+00
7.859143614768981934e-01,3.653411945993434884e+00
7.865546345710754395e-01,3.662321366113022059e+00
7.871949076652526855e-01,3.671626348570544707e+00
7.878351211547851562e-01,3.681336789880856664e+00
7.884753942489624023e-01,3.691465297720939009e+00
7.891156673431396484e-01,3.702021747456319289e+00
7.897559404373168945e-01,3.713016966289202969e+00
7.903961539268493652e-01,3.724460590591912368e+00
7.910364270210266113e-01,3.736365462069626275e+00
7.916767001152038574e-01,3.748741201305949566e+00
7.923169136047363281e-01,3.761597230027813765e+00
7.929571866989135742e-01,3.774946474842135302e+00
7.935974597930908203e-01,3.788798288294920269e+00
7.942377328872680664e-01,3.803163082636101144e+00
7.948779463768005371e-01,3.818049769360865930e+00
7.955182194709777832e-01,3.833471407409299037e+00
7.961584925651550293e-01,3.849436767158074701e+00
7.967987060546875000e-01,3.865954402727799444e+00
7.974389791488647461e-01,3.883037330580483282e+00
7.980792522430419922e-01,3.900693904415359903e+00
7.987195253372192383e-01,3.918933849726071728e+00
7.993597388267517090e-01,3.937765074233271712e+00
8.000000119209289551e-01,3.957200560321334049e+00


==> code/potentials/score-matching/potentials_0.csv <==
x,f
-8.000000119209289551e-01,1.278027662667692965e+00
-7.993597388267517090e-01,1.257688371696097818e+00
-7.987195253372192383e-01,1.237927452569175024e+00
-7.980792522430419922e-01,1.218731217649043685e+00
-7.974389791488647461e-01,1.200091313713953944e+00
-7.967987060546875000e-01,1.181997497239497541e+00
-7.961584925651550293e-01,1.164441003836905075e+00
-7.955182194709777832e-01,1.147408127977183501e+00
-7.948779463768005371e-01,1.130889923891739812e+00
-7.942377328872680664e-01,1.114877263426268250e+00
-7.935974597930908203e-01,1.099356423076417677e+00
-7.929571866989135742e-01,1.084318164954006569e+00
-7.923169136047363281e-01,1.069751671127243675e+00
-7.916767001152038574e-01,1.055647317428645149e+00
-7.910364270210266113e-01,1.041991590551796687e+00
-7.903961539268493652e-01,1.028774849842759576e+00
-7.897559404373168945e-01,1.015987303674636522e+00
-7.891156673431396484e-01,1.003615596937163179e+00
-7.884753942489624023e-01,9.916499895987218594e-01
-7.878351211547851562e-01,9.800794598960660409e-01
-7.871949076652526855e-01,9.688941240557067403e-01
-7.865546345710754395e-01,9.580809984754763420e-01
-7.859143614768981934e-01,9.476302599091104284e-01
-7.852741479873657227e-01,9.375320644896296685e-01
-7.846338748931884766e-01,9.277737559951395596e-01
-7.839936017990112305e-01,9.183457028036046133e-01
-7.833533287048339844e-01,9.092372923300136023e-01
-7.827131152153015137e-01,9.004389301823438885e-01
-7.820728421211242676e-01,8.919386364782475596e-01
-7.814325690269470215e-01,8.837270646497294990e-01
-7.807923555374145508e-01,8.757948793601921800e-01
-7.801520824432373047e-01,8.681307194369392022e-01
-7.795118093490600586e-01,8.607256200070070307e-01
-7.788715362548828125e-01,8.535700509893002774e-01
-7.782313227653503418e-01,8.466552358300925007e-01
-7.775910496711730957e-01,8.399707930706430403e-01
-7.769507765769958496e-01,8.335084358784188296e-01
-7.763105630874633789e-01,8.272599908371462973e-01
-7.756702899932861328e-01,8.212157967801072544e-01
-7.750300168991088867e-01,8.153682056693218883e-01
-7.743897438049316406e-01,8.097092333951989573e-01
-7.737495303153991699e-01,8.042315962750024028e-01
-7.731092572212219238e-01,7.989268088607190954e-01
-7.724689841270446777e-01,7.937881588930837395e-01
-7.718287706375122070e-01,7.888091389295257549e-01
-7.711884975433349609e-01,7.839821449953072729e-01
-7.705482244491577148e-01,7.793012379750527963e-01
-7.699079513549804688e-01,7.747603396963662625e-01
-7.692677378654479980e-01,7.703539524955300699e-01
-7.686274647712707520e-01,7.660757594197420417e-01
-7.679871916770935059e-01,7.619208661266334559e-01
-7.673469781875610352e-01,7.578846834605168503e-01
-7.667067050933837891e-01,7.539617487733791812e-01
-7.660664319992065430e-01,7.501480166163938534e-01
-7.654261589050292969e-01,7.464393261323700735e-01
-7.647859454154968262e-01,7.428321411238947292e-01
-7.641456723213195801e-01,7.393221657292530224e-01
-7.635053992271423340e-01,7.359064111914275230e-01
-7.628651857376098633e-01,7.325820760175565383e-01
-7.622249126434326172e-01,7.293456752762388362e-01
-7.615846395492553711e-01,7.261949480454408246e-01
-7.609443664550781250e-01,7.231274965301013324e-01
-7.603041529655456543e-01,7.201414823906038265e-01
-7.596638798713684082e-01,7.172343839440014079e-01
-7.590236067771911621e-01,7.144047661361705437e-01
-7.583833932876586914e-01,7.116513721326267472e-01
-7.577431201934814453e-01,7.089723215895435970e-01
-7.571028470993041992e-01,7.063667330218472706e-01
-7.564625740051269531e-01,7.038335901900367730e-01
-7.558223605155944824e-01,7.013723049780633545e-01
-7.551820874214172363e-01,6.989816960492176712e-01
-7.545418143272399902e-01,6.966614389506036176e-01
-7.539016008377075195e-01,6.944113429064691090e-01
-7.532613277435302734e-01,6.922306082576312747e-01
-7.526210546493530273e-01,6.901192600035512825e-01
-7.519807815551757812e-01,6.880771693661573707e-01
-7.513405680656433105e-01,6.861044630018144908e-01
-7.507002949714660645e-01,6.842007871192521407e-01
-7.500600218772888184e-01,6.823664091733796511e-01
-7.494198083877563477e-01,6.806016412412136951e-01
-7.487795352935791016e-01,6.789063285688161642e-01
-7.481392621994018555e-01,6.772808526718030464e-01
-7.474989891052246094e-01,6.757254476117839914e-01
-7.468587756156921387e-01,6.742404893530933307e-01
-7.462185025215148926e-01,6.728259373162934764e-01
-7.455782294273376465e-01,6.714822448539123911e-01
-7.449380159378051758e-01,6.702097225301102412e-01
-7.442977428436279297e-01,6.690083805193953737e-01
-7.436574697494506836e-01,6.678785210340563161e-01
-7.430171966552734375e-01,6.668203649975392722e-01
-7.423769831657409668e-01,6.658341189521976844e-01
-7.417367100715637207e-01,6.649197112827907041e-01
-7.410964369773864746e-01,6.640772702007167183e-01
-7.404562234878540039e-01,6.633069052286058032e-01
-7.398159503936767578e-01,6.626084095469666480e-01
-7.391756772994995117e-01,6.619817393419475948e-01
-7.385354042053222656e-01,6.614267459609948219e-01
-7.378951907157897949e-01,6.609432169270559321e-01
-7.372549176216125488e-01,6.605307796792203590e-01
-7.366146445274353027e-01,6.601891078183204087e-01
-7.359744310379028320e-01,6.599177617181313238e-01
-7.353341579437255859e-01,6.597162203741224751e-01
-7.346938848495483398e-01,6.595838690909778812e-01
-7.340536117553710938e-01,6.595200773362002167e-01
-7.334133982658386230e-01,6.595241133459506244e-01
-7.327731251716613770e-01,6.595951520525069611e-01
-7.321328520774841309e-01,6.597323026869856832e-01
-7.314926385879516602e-01,6.599345891493788585e-01
-7.308523654937744141e-01,6.602010308647114911e-01
-7.302120923995971680e-01,6.605305086956954064e-01
-7.295718193054199219e-01,6.609218340159834781e-01
-7.289316058158874512e-01,6.613737659813776482e-01
-7.282913327217102051e-01,6.618850592389877718e-01
-7.276510596275329590e-01,6.624543441979575675e-01
-7.270108461380004883e-01,6.630801351954107581e-01
-7.263705730438232422e-01,6.637610861613998381e-01
-7.257302999496459961e-01,6.644956101571173335e-01
-7.250900268554687500e-01,6.652821631034928629e-01
-7.244498133659362793e-01,6.661190528052238768e-01
-7.238095402717590332e-01,6.670048285890173290e-01
-7.231692671775817871e-01,6.679376971202097835e-01
-7.225290536880493164e-01,6.689158756460518163e-01
-7.218887805938720703e-01,6.699378945126817086e-01
-7.212485074996948242e-01,6.710018550340528520e-01
-7.206082344055175781e-01,6.721060553404458737e-01
-7.199680209159851074e-01,6.732486258134713353e-01
-7.193277478218078613e-01,6.744280348509779088e-01
-7.186874747276306152e-01,6.756424547432309247e-01
-7.180472612380981445e-01,6.768900136749369523e-01
-7.174069881439208984e-01,6.781692445617988341e-01
-7.167667150497436523e-01,6.794783609995009854e-01
-7.161264419555664062e-01,6.808156757044887541e-01
-7.154862284660339355e-01,6.821794511461667376e-01
-7.148459553718566895e-01,6.835684070584182592e-01
-7.142056822776794434e-01,6.849808261597418735e-01
-7.135654091835021973e-01,6.864152500175535465e-01
-7.129251956939697266e-01,6.878701243271994059e-01
-7.122849225997924805e-01,6.893443264412084659e-01
-7.116446495056152344e-01,6.908364556212092111e-01
-7.110044360160827637e-01,6.923451177266874978e-01
-7.103641629219055176e-01,6.938694429311507150e-01
-7.097238898277282715e-01,6.954082190135331132e-01
-7.090836167335510254e-01,6.969604338431487633e-01
-7.084434032440185547e-01,6.985250264301416934e-01
-7.078031301498413086e-01,7.001014167778638608e-01
-7.071628570556640625e-01,7.016887631876578268e-01
-7.065226435661315918e-01,7.032861915029231525e-01
-7.058823704719543457e-01,7.048934544443659078e-01
-7.052420973777770996e-01,7.065098852413274066e-01
-7.046018242835998535e-01,7.081350651282152242e-01
-7.039616107940673828e-01,7.097685096310186736e-01
-7.033213376998901367e-01,7.114102926491927548e-01
-7.026810646057128906e-01,7.130600317375579422e-01
-7.020408511161804199e-01,7.147175077171388224e-01
-7.014005780220031738e-01,7.163829772184984179e-01
-7.007603049278259277e-01,7.180563496128682388e-01
-7.001200318336486816e-01,7.197376589453376994e-01
-6.994798183441162109e-01,7.214268756495245682e-01
-6.988395452499389648e-01,7.231245265842551895e-01
-6.981992721557617188e-01,7.248306536465491945e-01
-6.975590586662292480e-01,7.265453561438519614e-01
-6.969187855720520020e-01,7.282691931005107477e-01
-6.962785124778747559e-01,7.300023113182194656e-01
-6.956382393836975098e-01,7.317449713104049458e-01
-6.949980258941650391e-01,7.334972978391753884e-01
-6.943577527999877930e-01,7.352598318364553798e-01
-6.937174797058105469e-01,7.370326249498555526e-01
-6.930772662162780762e-01,7.388157281274430055e-01
-6.924369931221008301e-01,7.406095837487294276e-01
-6.917967200279235840e-01,7.424140660758933308e-01
-6.911564469337463379e-01,7.442291864442092120e-01
-6.905162334442138672e-01,7.460546590263872346e-01
-6.898759603500366211e-01,7.478906314992359583e-01
-6.892356872558593750e-01,7.497366122559876445e-01
-6.885954737663269043e-01,7.515920117614234286e-01
-6.879552006721496582e-01,7.534566157391129337e-01
-6.873149275779724121e-01,7.553295134758837293e-01
-6.866746544837951660e-01,7.572098750075362261e-01
-6.860344409942626953e-01,7.590965050139510950e-01
-6.853941679000854492e-01,7.609885484227953967e-01
-6.847538948059082031e-01,7.628844544398152294e-01
-6.841136813163757324e-01,7.647825045061500404e-01
-6.834734082221984863e-01,7.666812962025439937e-01
-6.828331351280212402e-01,7.685786943029042639e-01
-6.821928620338439941e-01,7.704725200092639170e-01
-6.815526485443115234e-01,7.723602509303630903e-01
-6.809123754501342773e-01,7.742396818241097378e-01
-6.802721023559570312e-01,7.761078098214011511e-01
-6.796318888664245605e-01,7.779614776353938055e-01
-6.789916157722473145e-01,7.797978089047861161e-01
-6.783513426780700684e-01,7.816132252054499574e-01
-6.777110695838928223e-01,7.834040811295066575e-01
-6.770708560943603516e-01,7.851664119590680002e-01
-6.764305830001831055e-01,7.868964970410008419e-01
-6.757903099060058594e-01,7.885900175889455355e-01
-6.751500964164733887e-01,7.902424162429824150e-01
-6.745098233222961426e-01,7.918494855691369239e-01
-6.738695502281188965e-01,7.934063757591038879e-01
-6.732292771339416504e-01,7.949083014806683778e-01
-6.725890636444091797e-01,7.963502078018347419e-01
-6.719487905502319336e-01,7.977272754182394010e-01
-6.713085174560546875e-01,7.990343601550859987e-01
-6.706683039665222168e-01,8.002661117412319669e-01
-6.700280308723449707e-01,8.014176144172848737e-01
-6.693877577781677246e-01,8.024835066739157696e-01
-6.687474846839904785e-01,8.034585901934958585e-01
-6.681072711944580078e-01,8.043376361449423584e-01
-6.674669981002807617e-01,8.051156830538799269e-01
-6.668267250061035156e-01,8.057876256429450379e-01
-6.661865115165710449e-01,8.063484986761775275e-01
-6.655462384223937988e-01,8.067936469269127997e-01
-6.649059653282165527e-01,8.071183869722258208e-01
-6.642656922340393066e-01,8.073182839892112383e-01
-6.636254787445068359e-01,8.073891330419673551e-01
-6.629852056503295898e-01,8.073270231068221392e-01
-6.623449325561523438e-01,8.071281500753446636e-01
-6.617047190666198730e-01,8.067891829649589397e-01
-6.610644459724426270e-01,8.063069097150381559e-01
-6.604241728782653809e-01,8.056785683595686365e-01
-6.597838997840881348e-01,8.049017009834820158e-01
-6.591436862945556641e-01,8.039742892097816451e-01
-6.585034132003784180e-01,8.028944880757000746e-01
-6.578631401062011719e-01,8.016609712969420265e-01
-6.572229266166687012e-01,8.002729410099336249e-01
-6.565826535224914551e-01,7.987296304642059752e-01
-6.559423804283142090e-01,7.970309686747105715e-01
-6.553021073341369629e-01,7.951772152393514759e-01
-6.546618938446044922e-01,7.931692383279242975e-01
-6.540216207504272461e-01,7.910077254106289146e-01
-6.533813476562500000e-01,7.886942907930958313e-01
-6.527411341667175293e-01,7.862310249856303557e-01
-6.521008610725402832e-01,7.836196617673589770e-01
-6.514605879783630371e-01,7.808630110442349448e-01
-6.508203148841857910e-01,7.779639773668538538e-01
-6.501801013946533203e-01,7.749260992869211329e-01
-6.495398283004760742e-01,7.717522934555738345e-01
-6.488995552062988281e-01,7.684467286470821890e-01
-6.482593417167663574e-01,7.650137812618433841e-01
-6.476190686225891113e-01,7.614571426269067800e-01
-6.469787955284118652e-01,7.577816231290817051e-01
-6.463385224342346191e-01,7.539919597693005571e-01
-6.456983089447021484e-01,7.500933557619040570e-01
-6.450580358505249023e-01,7.460900635521872104e-01
-6.444177627563476562e-01,7.419875546613452499e-01
-6.437775492668151855e-01,7.377913225031358380e-01
-6.431372761726379395e-01,7.335057829325775103e-01
-6.424970030784606934e-01,7.291364978560412879e-01
-6.418567299842834473e-01,7.246886487712176361e-01
-6.412165164947509766e-01,7.201677665219277102e-01
-6.405762434005737305e-01,7.155780692480195881e-01
-6.399359703063964844e-01,7.109249008250069224e-01
-6.392957568168640137e-01,7.062135471513668605e-01
-6.386554837226867676e-01,7.014477807111472174e-01
-6.380152106285095215e-01,6.966325391304470926e-01
-6.373749375343322754e-01,6.917721322434280395e-01
-6.367347240447998047e-01,6.868711100847395556e-01
-6.360944509506225586e-01,6.819323963502603725e-01
-6.354541778564453125e-01,6.769601203824961999e-01
-6.348139643669128418e-01,6.719580784280645425e-01
-6.341736912727355957e-01,6.669284149144818485e-01
-6.335334181785583496e-01,6.618744114561891934e-01
-6.328931450843811035e-01,6.567985681242243245e-01
-6.322529315948486328e-01,6.517035453289192759e-01
-6.316126585006713867e-01,6.465903268088464273e-01
-6.309723854064941406e-01,6.414609802148634188e-01
-6.303321719169616699e-01,6.363172067652431707e-01
-6.296918988227844238e-01,6.311590808773233086e-01
-6.290516257286071777e-01,6.259876859381474645e-01
-6.284113526344299316e-01,6.208033620942154940e-01
-6.277711391448974609e-01,6.156066997887417180e-01
-6.271308660507202148e-01,6.103963879037310747e-01
-6.264905929565429688e-01,6.051724215749865188e-01
-6.258503794670104980e-01,5.999344491527414114e-01
-6.252101063728332520e-01,5.946803843853425420e-01
-6.245698332786560059e-01,5.894093803512179264e-01
-6.239295601844787598e-01,5.841198349737393158e-01
-6.232893466949462891e-01,5.788104424134692394e-01
-6.226490736007690430e-01,5.734781610484587233e-01
-6.220088005065917969e-01,5.681212833983275701e-01
-6.213685870170593262e-01,5.627378715346291749e-01
-6.207283139228820801e-01,5.573244204087268727e-01
-6.200880408287048340e-01,5.518787279442416427e-01
-6.194477677345275879e-01,5.463979864523436092e-01
-6.188075542449951172e-01,5.408798137501769077e-01
-6.181672811508178711e-01,5.353202449577643129e-01
-6.175270080566406250e-01,5.297167759484757710e-01
-6.168867945671081543e-01,5.240669107376061397e-01
-6.162465214729309082e-01,5.183665926755720577e-01
-6.156062483787536621e-01,5.126133441511449007e-01
-6.149659752845764160e-01,5.068042031487078880e-01
-6.143257617950439453e-01,5.009368854805522631e-01
-6.136854887008666992e-01,4.950075067958037422e-01
-6.130452156066894531e-01,4.890140065556325411e-01
-6.124050021171569824e-01,4.829544133364960246e-01
-6.117647290229797363e-01,4.768252639885939281e-01
-6.111244559288024902e-01,4.706250289223206096e-01
-6.104841828346252441e-01,4.643517280066213893e-01
-6.098439693450927734e-01,4.580042846622607300e-01
-6.092036962509155273e-01,4.515800784145707070e-01
-6.085634231567382812e-01,4.450784913948555577e-01
-6.079232096672058105e-01,4.384992468593971182e-01
-6.072829365730285645e-01,4.318405177433168873e-01
-6.066426634788513184e-01,4.251026332142426867e-01
-6.060023903846740723e-01,4.182856303798718756e-01
-6.053621768951416016e-01,4.113904864806325890e-01
-6.047219038009643555e-01,4.044166137635532010e-01
-6.040816307067871094e-01,3.973657331766853318e-01
-6.034414172172546387e-01,3.902398980972865417e-01
-6.028011441230773926e-01,3.830395270769599847e-01
-6.021608710289001465e-01,3.757673967933081727e-01
-6.015205979347229004e-01,3.684259404880396715e-01
-6.008803844451904297e-01,3.610186558244588007e-01
-6.002401113510131836e-01,3.535473695406752270e-01
-5.995998382568359375e-01,3.460161708879812004e-01
-5.989596247673034668e-01,3.384296532687640635e-01
-5.983193516731262207e-01,3.307905118650493748e-01
-5.976790785789489746e-01,3.231039266631139384e-01
-5.970388054847717285e-01,3.153746356276934115e-01
-5.963985919952392578e-01,3.076083657859856046e-01
-5.957583189010620117e-01,2.998090086417124489e-01
-5.951180458068847656e-01,2.919828225532823396e-01
-5.944778323173522949e-01,2.841363284415203694e-01
-5.938375592231750488e-01,2.762740620210575315e-01
-5.931972861289978027e-01,2.684029525054358878e-01
-5.925570130348205566e-01,2.605293780916371205e-01
-5.919167995452880859e-01,2.526606276612080038e-01
-5.912765264511108398e-01,2.448018935782432237e-01
-5.906362533569335938e-01,2.369607344118529468e-01
-5.899960398674011230e-01,2.291447356367646293e-01
-5.893557667732238770e-01,2.213594342014322258e-01
-5.887154936790466309e-01,2.136126295698019817e-01
-5.880752205848693848e-01,2.059113343856404654e-01
-5.874350070953369141e-01,1.982633837253091613e-01
-5.867947340011596680e-01,1.906744430246458677e-01
-5.861544609069824219e-01,1.831522793199096277e-01
-5.855142474174499512e-01,1.757046280769487545e-01
-5.848739743232727051e-01,1.683370744518528639e-01
-5.842337012290954590e-01,1.610572071217557522e-01
-5.835934281349182129e-01,1.538718627019468599e-01
-5.829532146453857422e-01,1.467883588929912442e-01
-5.823129415512084961e-01,1.398120175246875263e-01
-5.816726684570312500e-01,1.329499539192209312e-01
-5.810324549674987793e-01,1.262090394016031070e-01
-5.803921818733215332e-01,1.195942462786523386e-01
-5.797519087791442871e-01,1.131121186631331987e-01
-5.791116356849670410e-01,1.067685033325420640e-01
-5.784714221954345703e-01,1.005695446588532604e-01
-5.778311491012573242e-01,9.451950218186233599e-02
-5.771908760070800781e-01,8.862417429194069385e-02
-5.765506625175476074e-01,8.288905237294219575e-02
-5.759103894233703613e-01,7.731783956823345960e-02
-5.752701163291931152e-01,7.191563613652007803e-02
-5.746298432350158691e-01,6.668670638532958606e-02
-5.739896297454833984e-01,6.163560377332100160e-02
-5.733493566513061523e-01,5.676522816598605914e-02
-5.727090835571289062e-01,5.207964937223952262e-02
-5.720688700675964355e-01,4.758261452807222014e-02
-5.714285969734191895e-01,4.327638749199946844e-02
-5.707883238792419434e-01,3.916429622852213299e-02
-5.701480507850646973e-01,3.524892101034415859e-02
-5.695078372955322266e-01,3.153300395272795598e-02
-5.688675642013549805e-01,2.801795558108555184e-02
-5.682272911071777344e-01,2.470604737405546203e-02
-5.675870776176452637e-01,2.159924022801495980e-02
-5.669468045234680176e-01,1.869834404957337881e-02
-5.663065314292907715e-01,1.600486141487600378e-02
-5.656662583351135254e-01,1.351976360873097249e-02
-5.650260448455810547e-01,1.124400317093421364e-02
-5.643857717514038086e-01,9.177674032598837073e-03
-5.637454986572265625e-01,7.321303404212109456e-03
-5.631052851676940918e-01,5.675150625064517840e-03
-5.624650120735168457e-01,4.238796826097512849e-03
-5.618247389793395996e-01,3.012106543523795921e-03
-5.611844658851623535e-01,1.994574296851681083e-03
-5.605442523956298828e-01,1.185622442362976869e-03
-5.599039793014526367e-01,5.841902888907846148e-04
-5.592637062072753906e-01,1.893934927581497618e-04
-5.586234927177429199e-01,0.000000000000000000e+00
-5.579832196235656738e-01,1.460851909440563645e-05
-5.573429465293884277e-01,2.317591207301461509e-04
-5.567026734352111816e-01,6.497626965016323197e-04
-5.560624599456787109e-01,1.266758786909960577e-03
-5.554221868515014648e-01,2.080911245904371043e-03
-5.547819137573242188e-01,3.090114936514787303e-03
-5.541416406631469727e-01,4.292144227703076353e-03
-5.535014271736145020e-01,5.684571133691029843e-03
-5.528611540794372559e-01,7.265249309944099565e-03
-5.522208809852600098e-01,9.031474128976757498e-03
-5.515806674957275391e-01,1.098047655849798687e-02
-5.509403944015502930e-01,1.310987752897485592e-02
-5.503001213073730469e-01,1.541667765274468138e-02
-5.496598482131958008e-01,1.789799497968536102e-02
-5.490196347236633301e-01,2.055056544947042596e-02
-5.483793616294860840e-01,2.337183970575829051e-02
-5.477390885353088379e-01,2.635843439806073718e-02
-5.470988750457763672e-01,2.950686466543306352e-02
-5.464586019515991211e-01,3.281440282378333961e-02
-5.458183288574218750e-01,3.627746262983144732e-02
-5.451780557632446289e-01,3.989261936676724574e-02
-5.445378422737121582e-01,4.365604981958259856e-02
-5.438975691795349121e-01,4.756493609865319883e-02
-5.432572960853576660e-01,5.161532218135800321e-02
-5.426170825958251953e-01,5.580319033168867904e-02
-5.419768095016479492e-01,6.012559152736063339e-02
-5.413365364074707031e-01,6.457836552138429553e-02
-5.406962633132934570e-01,6.915773292842164466e-02
-5.400560498237609863e-01,7.385927401207847964e-02
-5.394157767295837402e-01,7.867995245470460475e-02
-5.387755036354064941e-01,8.361529063388362104e-02
-5.381352901458740234e-01,8.866071410669773556e-02
-5.374950170516967773e-01,9.381300704523720668e-02
-5.368547439575195312e-01,9.906743623599423287e-02
-5.362144708633422852e-01,1.044196843937799102e-01
-5.355742573738098145e-01,1.098648561088642062e-01
-5.349339842796325684e-01,1.153994486213480997e-01
-5.342937111854553223e-01,1.210184236958626869e-01
-5.336534976959228516e-01,1.267165342011278284e-01
-5.330132246017456055e-01,1.324901353713254792e-01
-5.323729515075683594e-01,1.383337924770913219e-01
-5.317326784133911133e-01,1.442426241743515192e-01
-5.310924649238586426e-01,1.502109738233192715e-01
-5.304521918296813965e-01,1.562348115787624003e-01
-5.298119187355041504e-01,1.623083559993543368e-01
-5.291717052459716797e-01,1.684256506061219127e-01
-5.285314321517944336e-01,1.745824028829821017e-01
-5.278911590576171875e-01,1.807724765430567260e-01
-5.272508859634399414e-01,1.869902175719939663e-01
-5.266106724739074707e-01,1.932292517333049631e-01
-5.259703993797302246e-01,1.994849442011115137e-01
-5.253301262855529785e-01,2.057507386456665088e-01
-5.246899127960205078e-01,2.120200257252329301e-01
-5.240496397018432617e-01,2.182878464988178280e-01
-5.234093666076660156e-01,2.245474892429193403e-01
-5.227690935134887695e-01,2.307926561811366462e-01
-5.221288800239562988e-01,2.370164812441708513e-01
-5.214886069297790527e-01,2.432137964498561900e-01
-5.208483338356018066e-01,2.493776511566863086e-01
-5.202081203460693359e-01,2.555010671085113927e-01
-5.195678472518920898e-01,2.615788077384819665e-01
-5.189275741577148438e-01,2.676039025782230851e-01
-5.182873010635375977e-01,2.735700045665172553e-01
-5.176470875740051270e-01,2.794702543915512649e-01
-5.170068144798278809e-01,2.852995450816280254e-01
-5.163665413856506348e-01,2.910510801587751217e-01
-5.157263278961181641e-01,2.967183395200665430e-01
-5.150860548019409180e-01,3.022964270541912413e-01
-5.144457817077636719e-01,3.077789900398588685e-01
-5.138055086135864258e-01,3.131604469114908085e-01
-5.131652951240539551e-01,3.184348585105531981e-01
-5.125250220298767090e-01,3.235979348720703364e-01
-5.118847489356994629e-01,3.286442172856838262e-01
-5.112445354461669922e-01,3.335684903795339551e-01
-5.106042623519897461e-01,3.383671937427532583e-01
-5.099639892578125000e-01,3.430356819611386499e-01
-5.093237161636352539e-01,3.475700563712855740e-01
-5.086835026741027832e-01,3.519663741849852201e-01
-5.080432295799255371e-01,3.562222854370822311e-01
-5.074029564857482910e-01,3.603344777921568820e-01
-5.067627429962158203e-01,3.643001505435110587e-01
-5.061224699020385742e-01,3.681179658099349439e-01
-5.054821968078613281e-01,3.717858500201112193e-01
-5.048419237136840820e-01,3.753025564722238805e-01
-5.042017102241516113e-01,3.786668770257550776e-01
-5.035614371299743652e-01,3.818790126763413895e-01
-5.029211640357971191e-01,3.849386325262642572e-01
-5.022809505462646484e-01,3.878458390909154119e-01
-5.016406774520874023e-01,3.906019875854047640e-01
-5.010004043579101562e-01,3.932080427484576646e-01
-5.003601312637329102e-01,3.956656229235533395e-01
-4.997198879718780518e-01,3.979766583402510882e-01
-4.990796446800231934e-01,4.001436558243511854e-01
-4.984394013881683350e-01,4.021693994779482750e-01
-4.977991282939910889e-01,4.040571297182449229e-01
-4.971588850021362305e-01,4.058101518738101987e-01
-4.965186119079589844e-01,4.074324007429526162e-01
-4.958783686161041260e-01,4.089278577150148308e-01
-4.952380955219268799e-01,4.103010152872839100e-01
-4.945978522300720215e-01,4.115564245275509236e-01
-4.939576089382171631e-01,4.126989957652993368e-01
-4.933173358440399170e-01,4.137338472717111415e-01
-4.926770925521850586e-01,4.146661810781981927e-01
-4.920368194580078125e-01,4.155014776815706412e-01
-4.913965761661529541e-01,4.162452233955296066e-01
-4.907563030719757080e-01,4.169031403036598249e-01
-4.901160597801208496e-01,4.174809012255833451e-01
-4.894758164882659912e-01,4.179843580604725162e-01
-4.888355433940887451e-01,4.184193175705841483e-01
-4.881953001022338867e-01,4.187915678364193539e-01
-4.875550270080566406e-01,4.191069914036149591e-01
-4.869147837162017822e-01,4.193712598326322372e-01
-4.862745106220245361e-01,4.195901445638563487e-01
-4.856342673301696777e-01,4.197692079260573195e-01
-4.849940240383148193e-01,4.199139760084613648e-01
-4.843537509441375732e-01,4.200298230183365789e-01
-4.837135076522827148e-01,4.201219700810652213e-01
-4.830732345581054688e-01,4.201954997681811577e-01
-4.824329912662506104e-01,4.202553219043227983e-01
-4.817927181720733643e-01,4.203061489777657478e-01
-4.811524748802185059e-01,4.203524703823764419e-01
-4.805122315883636475e-01,4.203986474378691440e-01
-4.798719584941864014e-01,4.204487347166256939e-01
-4.792317152023315430e-01,4.205065958305262974e-01
-4.785914421081542969e-01,4.205758798300673895e-01
-4.779511988162994385e-01,4.206599665957977408e-01
-4.773109257221221924e-01,4.207620535348235435e-01
-4.766706824302673340e-01,4.208850292074055588e-01
-4.760304391384124756e-01,4.210316023623548176e-01
-4.753901660442352295e-01,4.212041999670370629e-01
-4.747499227523803711e-01,4.214050429826796673e-01
-4.741096496582031250e-01,4.216360918083741360e-01
-4.734694063663482666e-01,4.218991067372934722e-01
-4.728291332721710205e-01,4.221956264656840929e-01
-4.721888899803161621e-01,4.225269191262910340e-01
-4.715486466884613037e-01,4.228941202442619840e-01
-4.709083735942840576e-01,4.232981277810337062e-01
-4.702681303024291992e-01,4.237396246636979669e-01
-4.696278572082519531e-01,4.242191681169638073e-01
-4.689876139163970947e-01,4.247370722143308797e-01
-4.683473408222198486e-01,4.252935711743393021e-01
-4.677070975303649902e-01,4.258886761508033914e-01
-4.670668542385101318e-01,4.265222776940893468e-01
-4.664265811443328857e-01,4.271942292024712984e-01
-4.657863378524780273e-01,4.279041163090080424e-01
-4.651460647583007812e-01,4.286515637915586652e-01
-4.645058214664459229e-01,4.294359678361221455e-01
-4.638655483722686768e-01,4.302568199705230079e-01
-4.632253050804138184e-01,4.311133505918944842e-01
-4.625850617885589600e-01,4.320048666341573806e-01
-4.619447886943817139e-01,4.329306589479036127e-01
-4.613045454025268555e-01,4.338898396039301275e-01
-4.606642723083496094e-01,4.348816440784992743e-01
-4.600240290164947510e-01,4.359052060096595405e-01
-4.593837559223175049e-01,4.369597387196995086e-01
-4.587435126304626465e-01,4.380443659175439208e-01
-4.581032693386077881e-01,4.391582788646308799e-01
-4.574629962444305420e-01,4.403007936980003478e-01
-4.568227529525756836e-01,4.414710442192184559e-01
-4.561824798583984375e-01,4.426684372457980743e-01
-4.555422365665435791e-01,4.438921990493849279e-01
-4.549019634723663330e-01,4.451418375916293968e-01
-4.542617201805114746e-01,4.464166905898658833e-01
-4.536214768886566162e-01,4.477163214888846277e-01
-4.529812037944793701e-01,4.490403464124073096e-01
-4.523409605026245117e-01,4.503883233411460907e-01
-4.517006874084472656e-01,4.517600261175314103e-01
-4.510604441165924072e-01,4.531551107876667928e-01
-4.504201710224151611e-01,4.545735699185731171e-01
-4.497799277305603027e-01,4.560151380639192453e-01
-4.491396844387054443e-01,4.574798843273493176e-01
-4.484994113445281982e-01,4.589678614916810062e-01
-4.478591680526733398e-01,4.604790634693705087e-01
-4.472188949584960938e-01,4.620137554659931034e-01
-4.465786516666412354e-01,4.635719872645984729e-01
-4.459383785724639893e-01,4.651541854037422041e-01
-4.452981352806091309e-01,4.667604396096507458e-01
-4.446578919887542725e-01,4.683911820728772213e-01
-4.440176188945770264e-01,4.700468567553817145e-01
-4.433773756027221680e-01,4.717277189167066176e-01
-4.427371025085449219e-01,4.734342666943494038e-01
-4.420968592166900635e-01,4.751668333685774570e-01
-4.414565861225128174e-01,4.769260081207389312e-01
-4.408163428306579590e-01,4.787120465451346618e-01
-4.401760995388031006e-01,4.805254982381335083e-01
-4.395358264446258545e-01,4.823668411923578425e-01
-4.388955831527709961e-01,4.842363489908194651e-01
-4.382553100585937500e-01,4.861345571553159495e-01
-4.376150667667388916e-01,4.880617207870878715e-01
-4.369747936725616455e-01,4.900182849705192467e-01
-4.363345503807067871e-01,4.920043937172824400e-01
-4.356943070888519287e-01,4.940203749787164256e-01
-4.350540339946746826e-01,4.960665536438999546e-01
-4.344137907028198242e-01,4.981428822795308520e-01
-4.337735176086425781e-01,5.002496730330272534e-01
-4.331332743167877197e-01,5.023867365096537085e-01
-4.324930012226104736e-01,5.045542924629229375e-01
-4.318527579307556152e-01,5.067520523127342358e-01
-4.312124848365783691e-01,5.089800476255259554e-01
-4.305722415447235107e-01,5.112378829252470780e-01
-4.299319982528686523e-01,5.135253386341069870e-01
-4.292917251586914062e-01,5.158422046005961548e-01
-4.286514818668365479e-01,5.181878440266682873e-01
-4.280112087726593018e-01,5.205619575931041965e-01
-4.273709654808044434e-01,5.229637597015948103e-01
-4.267306923866271973e-01,5.253928724811021134e-01
-4.260904490947723389e-01,5.278483301657477256e-01
-4.254502058029174805e-01,5.303295245003876168e-01
-4.248099327087402344e-01,5.328357267508714301e-01
-4.241696894168853760e-01,5.353658275845010195e-01
-4.235294163227081299e-01,5.379191245670700283e-01
-4.228891730308532715e-01,5.404943886847846102e-01
-4.222488999366760254e-01,5.430908110424255142e-01
-4.216086566448211670e-01,5.457070709653990548e-01
-4.209684133529663086e-01,5.483421321432073725e-01
-4.203281402587890625e-01,5.509949953176382920e-01
-4.196878969669342041e-01,5.536641529210712953e-01
-4.190476238727569580e-01,5.563486880271764079e-01
-4.184073805809020996e-01,5.590470544793326724e-01
-4.177671074867248535e-01,5.617582380919543539e-01
-4.171268641948699951e-01,5.644806979271583813e-01
-4.164866209030151367e-01,5.672132530623712476e-01
-4.158463478088378906e-01,5.699547256276198404e-01
-4.152061045169830322e-01,5.727035699456086704e-01
-4.145658314228057861e-01,5.754587137569102673e-01
-4.139255881309509277e-01,5.782185897808593822e-01
-4.132853150367736816e-01,5.809822054883948539e-01
-4.126450717449188232e-01,5.837479875077216107e-01
-4.120048284530639648e-01,5.865148046250796554e-01
-4.113645553588867188e-01,5.892815573893503966e-01
-4.107243120670318604e-01,5.920467634791197753e-01
-4.100840389728546143e-01,5.948095083528848193e-01
-4.094437956809997559e-01,5.975683581898936225e-01
-4.088035225868225098e-01,6.003224511722144996e-01
-4.081632792949676514e-01,6.030704106047029001e-01
-4.075230360031127930e-01,6.058112916990214813e-01
-4.068827629089355469e-01,6.085442227156470096e-01
-4.062425196170806885e-01,6.112679295911798150e-01
-4.056022465229034424e-01,6.139817129739366663e-01
-4.049620032310485840e-01,6.166843931302627979e-01
-4.043217301368713379e-01,6.193753156404504523e-01
-4.036814868450164795e-01,6.220533871335565124e-01
-4.030412435531616211e-01,6.247179295698308543e-01
-4.024009704589843750e-01,6.273682425498865456e-01
-4.017607271671295166e-01,6.300033234676365446e-01
-4.011204540729522705e-01,6.326227140464046883e-01
-4.004802107810974121e-01,6.352254612253909194e-01
-3.998399376869201660e-01,6.378111577472993510e-01
-3.991996943950653076e-01,6.403788928647577983e-01
-3.985594511032104492e-01,6.429281731436793379e-01
-3.979191780090332031e-01,6.454585298809263350e-01
-3.972789347171783447e-01,6.479691172449526526e-01
-3.966386616230010986e-01,6.504596538253726301e-01
-3.959984183311462402e-01,6.529293163886991103e-01
-3.953581452369689941e-01,6.553778281518316540e-01
-3.947179019451141357e-01,6.578044355386594155e-01
-3.940776586532592773e-01,6.602087252363011416e-01
-3.934373855590820312e-01,6.625903323494890529e-01
-3.927971422672271729e-01,6.649485131604038202e-01
-3.921568691730499268e-01,6.672830080798481944e-01
-3.915166258811950684e-01,6.695931176946183783e-01
-3.908763527870178223e-01,6.718785626312770987e-01
-3.902361094951629639e-01,6.741386928221624331e-01
-3.895958662033081055e-01,6.763730697560332850e-01
-3.889555931091308594e-01,6.785813943100098555e-01
-3.883153498172760010e-01,6.807629699137747181e-01
-3.876750767230987549e-01,6.829175428338025711e-01
-3.870348334312438965e-01,6.850444335008711860e-01
-3.863945603370666504e-01,6.871434181790965212e-01
-3.857543170452117920e-01,6.892138229817685868e-01
-3.851140737533569336e-01,6.912553592054324625e-01
-3.844738006591796875e-01,6.932676754617137505e-01
-3.838335573673248291e-01,6.952501673357156520e-01
-3.831932842731475830e-01,6.972026596966358625e-01
-3.825530409812927246e-01,6.991245745956473634e-01
-3.819127678871154785e-01,7.010157380930466253e-01
-3.812725245952606201e-01,7.028756832992382186e-01
-3.806322813034057617e-01,7.047041673408971363e-01
-3.799920082092285156e-01,7.065010405652389913e-01
-3.793517649173736572e-01,7.082658734528495259e-01
-3.787114918231964111e-01,7.099986505345143861e-01
-3.780712485313415527e-01,7.116990592971603746e-01
-3.774309754371643066e-01,7.133671641555228149e-01
-3.767907321453094482e-01,7.150027423604488064e-01
-3.761504888534545898e-01,7.166058858963144651e-01
-3.755102157592773438e-01,7.181766827373943229e-01
-3.748699724674224854e-01,7.197150923086184093e-01
-3.742296993732452393e-01,7.212214690287654939e-01
-3.735894560813903809e-01,7.226958539447636554e-01
-3.729491829872131348e-01,7.241387025996131044e-01
-3.723089396953582764e-01,7.255502593741778306e-01
-3.716686964035034180e-01,7.269309726010440009e-01
-3.710284233093261719e-01,7.282814460916204879e-01
-3.703881800174713135e-01,7.296021030145993791e-01
-3.697479069232940674e-01,7.308937157861521428e-01
-3.691076636314392090e-01,7.321568743311162031e-01
-3.684673905372619629e-01,7.333924934054651956e-01
-3.678271472454071045e-01,7.346013047662145468e-01
-3.671869039535522461e-01,7.357843012345144373e-01
-3.665466308593750000e-01,7.369425236816748992e-01
-3.659063875675201416e-01,7.380769309331185468e-01
-3.652661144733428955e-01,7.391887641941989884e-01
-3.646258711814880371e-01,7.402791122805831847e-01
-3.639855980873107910e-01,7.413493085205931088e-01
-3.633453547954559326e-01,7.424005809326921224e-01
-3.627051115036010742e-01,7.434343179390481282e-01
-3.620648384094238281e-01,7.444519925302000019e-01
-3.614245951175689697e-01,7.454549408532527011e-01
-3.607843220233917236e-01,7.464447460891818764e-01
-3.601440787315368652e-01,7.474228478085827021e-01
-3.595038056373596191e-01,7.483908882558911735e-01
-3.588635623455047607e-01,7.493503440426358964e-01
-3.582233190536499023e-01,7.503028209462199172e-01
-3.575830459594726562e-01,7.512499828920535805e-01
-3.569428026676177979e-01,7.521933703092393841e-01
-3.563025295734405518e-01,7.531346330688144519e-01
-3.556622862815856934e-01,7.540753039094143517e-01
-3.550220131874084473e-01,7.550170230463160159e-01
-3.543817698955535889e-01,7.559612831731654659e-01
-3.537415266036987305e-01,7.569096469618736833e-01
-3.531012535095214844e-01,7.578636674187197997e-01
-3.524610102176666260e-01,7.588247136583872177e-01
-3.518207371234893799e-01,7.597942624954496793e-01
-3.511804938316345215e-01,7.607736113362308927e-01
-3.505402207374572754e-01,7.617641617014516697e-01
-3.498999774456024170e-01,7.627670278880951393e-01
-3.492597341537475586e-01,7.637834711453752590e-01
-3.486194610595703125e-01,7.648146114443128418e-01
-3.479792177677154541e-01,7.658614021986922538e-01
-3.473389446735382080e-01,7.669248770934844472e-01
-3.466987013816833496e-01,7.680057712522554425e-01
-3.460584282875061035e-01,7.691049641169698248e-01
-3.454181849956512451e-01,7.702230690799414248e-01
-3.447779119014739990e-01,7.713607286715227218e-01
-3.441376686096191406e-01,7.725183287580552616e-01
-3.434974253177642822e-01,7.736963229515856355e-01
-3.428571522235870361e-01,7.748950562283116739e-01
-3.422169089317321777e-01,7.761145797360748944e-01
-3.415766358375549316e-01,7.773550977188410371e-01
-3.409363925457000732e-01,7.786165012719399314e-01
-3.402961194515228271e-01,7.798987436519864147e-01
-3.396558761596679688e-01,7.812015161938292707e-01
-3.390156328678131104e-01,7.825245387359558435e-01
-3.383753597736358643e-01,7.838674505322966723e-01
-3.377351164817810059e-01,7.852296379118959280e-01
-3.370948433876037598e-01,7.866105979400721537e-01
-3.364546000957489014e-01,7.880095174254240220e-01
-3.358143270015716553e-01,7.894257166308680240e-01
-3.351740837097167969e-01,7.908582235138368333e-01
-3.345338404178619385e-01,7.923061213478326259e-01
-3.338935673236846924e-01,7.937685163877503669e-01
-3.332533240318298340e-01,7.952441392723672564e-01
-3.326130509376525879e-01,7.967319704458479812e-01
-3.319728076457977295e-01,7.982306882569343287e-01
-3.313325345516204834e-01,7.997391291057578400e-01
-3.306922912597656250e-01,8.012558779946332699e-01
-3.300520479679107666e-01,8.027796392776518353e-01
-3.294117748737335205e-01,8.043091105830808552e-01
-3.287715315818786621e-01,8.058427208060789937e-01
-3.281312584877014160e-01,8.073791702955102068e-01
-3.274910151958465576e-01,8.089168714002044069e-01
-3.268507421016693115e-01,8.104545245910164120e-01
-3.262104988098144531e-01,8.119905172683230532e-01
-3.255702555179595947e-01,8.135234576242886817e-01
-3.249299824237823486e-01,8.150519996036793557e-01
-3.242897391319274902e-01,8.165745458438165016e-01
-3.236494660377502441e-01,8.180898517354933119e-01
-3.230092227458953857e-01,8.195964197468468271e-01
-3.223689496517181396e-01,8.210930755731840058e-01
-3.217287063598632812e-01,8.225783616229920270e-01
-3.210884630680084229e-01,8.240511104542758147e-01
-3.204481899738311768e-01,8.255101991860387400e-01
-3.198079466819763184e-01,8.269544052346304852e-01
-3.191676735877990723e-01,8.283827603559421604e-01
-3.185274302959442139e-01,8.297941491504161604e-01
-3.178871572017669678e-01,8.311877663314017894e-01
-3.172469139099121094e-01,8.325626466412661131e-01
-3.166066706180572510e-01,8.339180815732700758e-01
-3.159663975238800049e-01,8.352534209589128622e-01
-3.153261542320251465e-01,8.365679346275363137e-01
-3.146858811378479004e-01,8.378612550717989826e-01
-3.140456378459930420e-01,8.391327534732875293e-01
-3.134053647518157959e-01,8.403822640197109450e-01
-3.127651214599609375e-01,8.416093439524940933e-01
-3.121248781681060791e-01,8.428139071091482748e-01
-3.114846050739288330e-01,8.439958875959003848e-01
-3.108443617820739746e-01,8.451551810195168102e-01
-3.102040886878967285e-01,8.462919613357069437e-01
-3.095638453960418701e-01,8.474063038801666892e-01
-3.089235723018646240e-01,8.484984939408075633e-01
-3.082833290100097656e-01,8.495687672146883251e-01
-3.076430857181549072e-01,8.506175852819159999e-01
-3.070028126239776611e-01,8.516454136471001135e-01
-3.063625693321228027e-01,8.526527150881531014e-01
-3.057222962379455566e-01,8.536401601969201280e-01
-3.050820529460906982e-01,8.546083141796145810e-01
-3.044417798519134521e-01,8.555579441496643511e-01
-3.038015365600585938e-01,8.564897463117420173e-01
-3.031612932682037354e-01,8.574045740059754728e-01
-3.025210201740264893e-01,8.583032931715592895e-01
-3.018807768821716309e-01,8.591867312098022680e-01
-3.012405037879943848e-01,8.600558639638209435e-01
-3.006002604961395264e-01,8.609115627152332806e-01
-2.999599874019622803e-01,8.617548688837350923e-01
-2.993197441101074219e-01,8.625866787565503735e-01
-2.986795008182525635e-01,8.634080556864054401e-01
-2.980392277240753174e-01,8.642200094528957877e-01
-2.973989844322204590e-01,8.650234799184621792e-01
-2.967587113380432129e-01,8.658195463525162339e-01
-2.961184680461883545e-01,8.666091493200016593e-01
-2.954781949520111084e-01,8.673933135332356770e-01
-2.948379516601562500e-01,8.681729823707216021e-01
-2.941977083683013916e-01,8.689490874157517197e-01
-2.935574352741241455e-01,8.697226518929537242e-01
-2.929171919822692871e-01,8.704944759402728494e-01
-2.922769188880920410e-01,8.712655219075022828e-01
-2.916366755962371826e-01,8.720365404825534128e-01
-2.909964025020599365e-01,8.728084086941727548e-01
-2.903561592102050781e-01,8.735818154255379220e-01
-2.897159159183502197e-01,8.743575594043360155e-01
-2.890756428241729736e-01,8.751363085255774443e-01
-2.884353995323181152e-01,8.759186463435231218e-01
-2.877951264381408691e-01,8.767052650253006618e-01
-2.871548831462860107e-01,8.774965831365921787e-01
-2.865146100521087646e-01,8.782931904606350315e-01
-2.858743667602539062e-01,8.790954499008916123e-01
-2.852341234683990479e-01,8.799038279756925540e-01
-2.845938503742218018e-01,8.807186274681377824e-01
-2.839536070823669434e-01,8.815401441090306989e-01
-2.833133339881896973e-01,8.823686445102603138e-01
-2.826730906963348389e-01,8.832042483806850086e-01
-2.820328176021575928e-01,8.840471906581148787e-01
-2.813925743103027344e-01,8.848974756349345938e-01
-2.807523310184478760e-01,8.857551709511843896e-01
-2.801120579242706299e-01,8.866203279736870613e-01
-2.794718146324157715e-01,8.874928368003254242e-01
-2.788315415382385254e-01,8.883726294163674098e-01
-2.781912982463836670e-01,8.892595161576490881e-01
-2.775510251522064209e-01,8.901533927090232723e-01
-2.769107818603515625e-01,8.910539659333021056e-01
-2.762705385684967041e-01,8.919609896216682543e-01
-2.756302654743194580e-01,8.928742363070072408e-01
-2.749900221824645996e-01,8.937932768447138798e-01
-2.743497490882873535e-01,8.947178218153566398e-01
-2.737095057964324951e-01,8.956473973561083213e-01
-2.730692327022552490e-01,8.965816790372449496e-01
-2.724289894104003906e-01,8.975201236107235303e-01
-2.717887461185455322e-01,8.984622803594648488e-01
-2.711484730243682861e-01,8.994076627722322748e-01
-2.705082297325134277e-01,9.003557221251750065e-01
-2.698679566383361816e-01,9.013059729562189482e-01
-2.692277133464813232e-01,9.022577918732221924e-01
-2.685874402523040771e-01,9.032106466826341773e-01
-2.679471969604492188e-01,9.041638917191692215e-01
-2.673069238662719727e-01,9.051170044353016308e-01
-2.666666805744171143e-01,9.060693063824745153e-01
-2.660264372825622559e-01,9.070201940477957692e-01
-2.653861641883850098e-01,9.079690871286723031e-01
-2.647459208965301514e-01,9.089152776440050374e-01
-2.641056478023529053e-01,9.098582167201758608e-01
-2.634654045104980469e-01,9.107971721278094179e-01
-2.628251314163208008e-01,9.117316106164974343e-01
-2.621848881244659424e-01,9.126607999969262863e-01
-2.615446448326110840e-01,9.135841564752698041e-01
-2.609043717384338379e-01,9.145010890591471764e-01
-2.602641284465789795e-01,9.154109025778218722e-01
-2.596238553524017334e-01,9.163130670447250381e-01
-2.589836120605468750e-01,9.172068872690157804e-01
-2.583433389663696289e-01,9.180918573523886295e-01
-2.577030956745147705e-01,9.189673116701944089e-01
-2.570628523826599121e-01,9.198327424005370290e-01
-2.564225792884826660e-01,9.206876183106711409e-01
-2.557823359966278076e-01,9.215313112488798808e-01
-2.551420629024505615e-01,9.223634132474520797e-01
-2.545018196105957031e-01,9.231833345462980844e-01
-2.538615465164184570e-01,9.239906646713738070e-01
-2.532213032245635986e-01,9.247848809994243524e-01
-2.525810599327087402e-01,9.255655587629303405e-01
-2.519407868385314941e-01,9.263323661170534962e-01
-2.513005435466766357e-01,9.270848118318344433e-01
-2.506602704524993896e-01,9.278226270933922493e-01
-2.500200271606445312e-01,9.285454078262356248e-01
-2.493797689676284790e-01,9.292529020254010064e-01
-2.487395107746124268e-01,9.299448112703618818e-01
-2.480992525815963745e-01,9.306209163279559604e-01
-2.474589943885803223e-01,9.312810067235384182e-01
-2.468187510967254639e-01,9.319248538860112063e-01
-2.461784929037094116e-01,9.325523882815875965e-01
-2.455382347106933594e-01,9.331634765241663132e-01
-2.448979765176773071e-01,9.337580446025253167e-01
-2.442577183246612549e-01,9.343360621614360539e-01
-2.436174601316452026e-01,9.348974970516712446e-01
-2.429772019386291504e-01,9.354424441499062937e-01
-2.423369437456130981e-01,9.359709237398203818e-01
-2.416967004537582397e-01,9.364830826008363474e-01
-2.410564422607421875e-01,9.369790431455005120e-01
-2.404161840677261353e-01,9.374590060553682491e-01
-2.397759258747100830e-01,9.379231587467997677e-01
-2.391356676816940308e-01,9.383718196346411133e-01
-2.384954094886779785e-01,9.388052074372330580e-01
-2.378551512956619263e-01,9.392237167721804170e-01
-2.372149080038070679e-01,9.396276346970182658e-01
-2.365746498107910156e-01,9.400174091652848674e-01
-2.359343916177749634e-01,9.403934386151120428e-01
-2.352941334247589111e-01,9.407561708057676775e-01
-2.346538752317428589e-01,9.411060910444049021e-01
-2.340136170387268066e-01,9.414437234948396238e-01
-2.333733588457107544e-01,9.417695697261541099e-01
-2.327331155538558960e-01,9.420841648760784892e-01
-2.320928573608398438e-01,9.423881557558000388e-01
-2.314525991678237915e-01,9.426820648750080522e-01
-2.308123409748077393e-01,9.429665402713358624e-01
-2.301720827817916870e-01,9.432421969107345205e-01
-2.295318245887756348e-01,9.435096600287407043e-01
-2.288915663957595825e-01,9.437695666716319209e-01
-2.282513231039047241e-01,9.440225874403660455e-01
-2.276110649108886719e-01,9.442693619480433398e-01
-2.269708067178726196e-01,9.445105350776268338e-01
-2.263305485248565674e-01,9.447467777108453646e-01
-2.256902903318405151e-01,9.449786903495622781e-01
-2.250500321388244629e-01,9.452069749185820768e-01
-2.244097739458084106e-01,9.454322096972314071e-01
-2.237695306539535522e-01,9.456550378420196523e-01
-2.231292724609375000e-01,9.458760352042898667e-01
-2.224890142679214478e-01,9.460957955773174888e-01
-2.218487560749053955e-01,9.463148754691461662e-01
-2.212084978818893433e-01,9.465337943367426732e-01
-2.205682396888732910e-01,9.467530959908172505e-01
-2.199279814958572388e-01,9.469732391331584509e-01
-2.192877382040023804e-01,9.471946767678893764e-01
-2.186474800109863281e-01,9.474178406393209961e-01
-2.180072218179702759e-01,9.476430988437334335e-01
-2.173669636249542236e-01,9.478708351804705501e-01
-2.167267054319381714e-01,9.481013498730206379e-01
-2.160864472389221191e-01,9.483348915430189763e-01
-2.154461890459060669e-01,9.485717172509127160e-01
-2.148059457540512085e-01,9.488120247374114413e-01
-2.141656875610351562e-01,9.490559842672006141e-01
-2.135254293680191040e-01,9.493036730821682312e-01
-2.128851711750030518e-01,9.495551958095740375e-01
-2.122449129819869995e-01,9.498105525900042423e-01
-2.116046547889709473e-01,9.500697536367965768e-01
-2.109643965959548950e-01,9.503327384508684084e-01
-2.103241533041000366e-01,9.505993916596162663e-01
-2.096838951110839844e-01,9.508695865264584768e-01
-2.090436369180679321e-01,9.511431300940693667e-01
-2.084033787250518799e-01,9.514198301981662276e-01
-2.077631205320358276e-01,9.516994029417045198e-01
-2.071228623390197754e-01,9.519815515777763082e-01
-2.064826041460037231e-01,9.522659569109981348e-01
-2.058423459529876709e-01,9.525522180711600839e-01
-2.052021026611328125e-01,9.528399664876019415e-01
-2.045618444681167603e-01,9.531287583633156757e-01
-2.039215862751007080e-01,9.534181262002481283e-01
-2.032813280820846558e-01,9.537075883480738980e-01
-2.026410698890686035e-01,9.539966302862978864e-01
-2.020008116960525513e-01,9.542846869476919736e-01
-2.013605535030364990e-01,9.545712605367073778e-01
-2.007203102111816406e-01,9.548556976849944533e-01
-2.000800520181655884e-01,9.551374475502427686e-01
-1.994397938251495361e-01,9.554159005154176931e-01
-1.987995356321334839e-01,9.556904180493646095e-01
-1.981592774391174316e-01,9.559603876611300066e-01
-1.975190192461013794e-01,9.562251618020685129e-01
-1.968787610530853271e-01,9.564841173748943604e-01
-1.962385177612304688e-01,9.567365949684956128e-01
-1.955982595682144165e-01,9.569819770082945709e-01
-1.949580013751983643e-01,9.572196188279966655e-01
-1.943177431821823120e-01,9.574488945070021018e-01
-1.936774849891662598e-01,9.576691787466558026e-01
-1.930372267961502075e-01,9.578798453880250641e-01
-1.923969686031341553e-01,9.580803456430713183e-01
-1.917567253112792969e-01,9.582700473144303288e-01
-1.911164671182632446e-01,9.584484125237340280e-01
-1.904762089252471924e-01,9.586148906671336789e-01
-1.898359507322311401e-01,9.587689665173839693e-01
-1.891956925392150879e-01,9.589101320353790037e-01
-1.885554343461990356e-01,9.590379253432752549e-01
-1.879151761531829834e-01,9.591518719604472665e-01
-1.872749328613281250e-01,9.592515948229505263e-01
-1.866346746683120728e-01,9.593366701263787988e-01
-1.859944164752960205e-01,9.594067585947705368e-01
-1.853541582822799683e-01,9.594615349139523630e-01
-1.847139000892639160e-01,9.595007067995204864e-01
-1.840736418962478638e-01,9.595240019154887001e-01
-1.834333837032318115e-01,9.595312287875517043e-01
-1.827931404113769531e-01,9.595221925582011480e-01
-1.821528822183609009e-01,9.594967549617416935e-01
-1.815126240253448486e-01,9.594547724761754992e-01
-1.808723658323287964e-01,9.593961900688219302e-01
-1.802321076393127441e-01,9.593210012626514072e-01
-1.795918494462966919e-01,9.592291765217124677e-01
-1.789515912532806396e-01,9.591207802819079475e-01
-1.783113479614257812e-01,9.589958810671577183e-01
-1.776710897684097290e-01,9.588545976512485858e-01
-1.770308315753936768e-01,9.586970665399978664e-01
-1.763905733823776245e-01,9.585235047932689767e-01
-1.757503151893615723e-01,9.583341525702691044e-01
-1.751100569963455200e-01,9.581291905439774936e-01
-1.744697988033294678e-01,9.579089842619477047e-01
-1.738295555114746094e-01,9.576738439034806483e-01
-1.731892973184585571e-01,9.574241180976081900e-01
-1.725490391254425049e-01,9.571601702498298003e-01
-1.719087809324264526e-01,9.568824603708336873e-01
-1.712685227394104004e-01,9.565913791023499257e-01
-1.706282645463943481e-01,9.562874350252084099e-01
-1.699880063533782959e-01,9.559710790948807713e-01
-1.693477630615234375e-01,9.556428138553840768e-01
-1.687075048685073853e-01,9.553031813124945870e-01
-1.680672466754913330e-01,9.549527466316343194e-01
-1.674269884824752808e-01,9.545920201762854163e-01
-1.667867302894592285e-01,9.542215844701118499e-01
-1.661464720964431763e-01,9.538420589949403450e-01
-1.655062139034271240e-01,9.534539574087306235e-01
-1.648659706115722656e-01,9.530579397428295962e-01
-1.642257124185562134e-01,9.526545441843428108e-01
-1.635854542255401611e-01,9.522444243493612959e-01
-1.629451960325241089e-01,9.518281359421201238e-01
-1.623049378395080566e-01,9.514062809955747824e-01
-1.616646796464920044e-01,9.509794581030646121e-01
-1.610244214534759521e-01,9.505482343497897446e-01
-1.603841632604598999e-01,9.501131815640477818e-01
-1.597439199686050415e-01,9.496748642705448162e-01
-1.591036617755889893e-01,9.492338320153952402e-01
-1.584634035825729370e-01,9.487905685038784398e-01
-1.578231453895568848e-01,9.483456418886513362e-01
-1.571828871965408325e-01,9.478994944533156719e-01
-1.565426290035247803e-01,9.474526273036998347e-01
-1.559023708105087280e-01,9.470055001654831273e-01
-1.552621275186538696e-01,9.465585099977960049e-01
-1.546218693256378174e-01,9.461120545747796484e-01
-1.539816111326217651e-01,9.456665111274444868e-01
-1.533413529396057129e-01,9.452222355555193190e-01
-1.527010947465896606e-01,9.447795344881186885e-01
-1.520608365535736084e-01,9.443387287313074197e-01
-1.514205783605575562e-01,9.439000380574302795e-01
-1.507803350687026978e-01,9.434637252675437402e-01
-1.501400768756866455e-01,9.430299643394062237e-01
-1.494998186826705933e-01,9.425989178123090895e-01
-1.488595604896545410e-01,9.421707453110679253e-01
-1.482193022966384888e-01,9.417455690390252876e-01
-1.475790441036224365e-01,9.413234431203978403e-01
-1.469387859106063843e-01,9.409044284640861733e-01
-1.462985426187515259e-01,9.404885560570122038e-01
-1.456582844257354736e-01,9.400757955174499081e-01
-1.450180262327194214e-01,9.396661115700584155e-01
-1.443777680397033691e-01,9.392594464442756141e-01
-1.437375098466873169e-01,9.388557188874062653e-01
-1.430972516536712646e-01,9.384547956027242677e-01
-1.424569934606552124e-01,9.380565694462239534e-01
-1.418167501688003540e-01,9.376608370730519226e-01
-1.411764919757843018e-01,9.372674425594516023e-01
-1.405362337827682495e-01,9.368761434073946681e-01
-1.398959755897521973e-01,9.364867619045482705e-01
-1.392557173967361450e-01,9.360990123573067478e-01
-1.386154592037200928e-01,9.357126507867086218e-01
-1.379752010107040405e-01,9.353274232457540194e-01
-1.373349577188491821e-01,9.349430501243842784e-01
-1.366946995258331299e-01,9.345591734334957046e-01
-1.360544413328170776e-01,9.341755222554803950e-01
-1.354141831398010254e-01,9.337917724388402618e-01
-1.347739249467849731e-01,9.334076036047638247e-01
-1.341336667537689209e-01,9.330226823814715686e-01
-1.334934085607528687e-01,9.326366920693294205e-01
-1.328531652688980103e-01,9.322492572614349271e-01
-1.322129070758819580e-01,9.318600618256898116e-01
-1.315726488828659058e-01,9.314687874456808458e-01
-1.309323906898498535e-01,9.310750616403531410e-01
-1.302921324968338013e-01,9.306786059405656175e-01
-1.296518743038177490e-01,9.302790349525613678e-01
-1.290116161108016968e-01,9.298760836056878532e-01
-1.283713728189468384e-01,9.294694220317545330e-01
-1.277311146259307861e-01,9.290587334730417979e-01
-1.270908564329147339e-01,9.286437319356246611e-01
-1.264505982398986816e-01,9.282241572860785439e-01
-1.258103400468826294e-01,9.277997033677531924e-01
-1.251700818538665771e-01,9.273701510460696795e-01
-1.245298311114311218e-01,9.269352362115075294e-01
-1.238895729184150696e-01,9.264947544276544988e-01
-1.232493147253990173e-01,9.260484633328425197e-01
-1.226090639829635620e-01,9.255961932300942330e-01
-1.219688057899475098e-01,9.251377486372436287e-01
-1.213285475969314575e-01,9.246729319077289233e-01
-1.206882894039154053e-01,9.242016583574166333e-01
-1.200480386614799500e-01,9.237237688006185721e-01
-1.194077804684638977e-01,9.232391359130014408e-01
-1.187675222754478455e-01,9.227476541517192210e-01
-1.181272715330123901e-01,9.222492844481244845e-01
-1.174870133399963379e-01,9.217439295811713507e-01
-1.168467551469802856e-01,9.212315512202824408e-01
-1.162064969539642334e-01,9.207121281863015483e-01
-1.155662462115287781e-01,9.201856233949392561e-01
-1.149259880185127258e-01,9.196520430554517844e-01
-1.142857298254966736e-01,9.191114107651126020e-01
-1.136454790830612183e-01,9.185637597461742132e-01
-1.130052208900451660e-01,9.180091118183568710e-01
-1.123649626970291138e-01,9.174475289998267336e-01
-1.117247045040130615e-01,9.168790799447323892e-01
-1.110844537615776062e-01,9.163038584273346387e-01
-1.104441955685615540e-01,9.157219253423738436e-01
-1.098039373755455017e-01,9.151334175250021019e-01
-1.091636791825294495e-01,9.145384271426761913e-01
-1.085234284400939941e-01,9.139370636450760976e-01
-1.078831702470779419e-01,9.133294782284337998e-01
-1.072429120540618896e-01,9.127157845695785809e-01
-1.066026613116264343e-01,9.120961464037327104e-01
-1.059624031186103821e-01,9.114706716167413347e-01
-1.053221449255943298e-01,9.108395582741239949e-01
-1.046818867325782776e-01,9.102029260930573074e-01
-1.040416359901428223e-01,9.095609577282459668e-01
-1.034013777971267700e-01,9.089138227074839982e-01
-1.027611196041107178e-01,9.082616527305771292e-01
-1.021208688616752625e-01,9.076046495809313441e-01
-1.014806106686592102e-01,9.069429532970794128e-01
-1.008403524756431580e-01,9.062767570823488938e-01
-1.002000942826271057e-01,9.056062181830464297e-01
-9.955984354019165039e-02,9.049315293647017810e-01
-9.891958534717559814e-02,9.042527828512758603e-01
-9.827932715415954590e-02,9.035702343105063150e-01
-9.763907641172409058e-02,9.028840073227772933e-01
-9.699881821870803833e-02,9.021942670606168946e-01
-9.635856002569198608e-02,9.015011854838812511e-01
-9.571830183267593384e-02,9.008048927869847233e-01
-9.507805109024047852e-02,9.001055833322606503e-01
-9.443779289722442627e-02,8.994033898429316665e-01
-9.379753470420837402e-02,8.986984531450858960e-01
-9.315727651119232178e-02,8.979909127967924398e-01
-9.251702576875686646e-02,8.972809599377340462e-01
-9.187676757574081421e-02,8.965686608323815143e-01
-9.123650938272476196e-02,8.958542014874146808e-01
-9.059625864028930664e-02,8.951377023752344897e-01
-8.995600044727325439e-02,8.944192643357675720e-01
-8.931574225425720215e-02,8.936990498436321317e-01
-8.867548406124114990e-02,8.929771242447230861e-01
-8.803523331880569458e-02,8.922536552387487774e-01
-8.739497512578964233e-02,8.915287105435423243e-01
-8.675471693277359009e-02,8.908024234149278797e-01
-8.611446619033813477e-02,8.900748899482855414e-01
-8.547420799732208252e-02,8.893461874353141283e-01
-8.483394980430603027e-02,8.886164371760081337e-01
-8.419369161128997803e-02,8.878857139937439413e-01
-8.355344086885452271e-02,8.871541251765715508e-01
-8.291318267583847046e-02,8.864217065712245436e-01
-8.227292448282241821e-02,8.856886072976468682e-01
-8.163267374038696289e-02,8.849548571318766044e-01
-8.099241554737091064e-02,8.842205103208389261e-01
-8.035215735435485840e-02,8.834856886330468839e-01
-7.971189916133880615e-02,8.827503930837430346e-01
-7.907164841890335083e-02,8.820147630202956890e-01
-7.843139022588729858e-02,8.812787932660643975e-01
-7.779113203287124634e-02,8.805425877347454744e-01
-7.715088129043579102e-02,8.798061623407562593e-01
-7.651062309741973877e-02,8.790695618559709601e-01
-7.587036490440368652e-02,8.783328644875600943e-01
-7.523010671138763428e-02,8.775960755045373318e-01
-7.458985596895217896e-02,8.768592691018879393e-01
-7.394959777593612671e-02,8.761224398751581433e-01
-7.330933958292007446e-02,8.753856224966924948e-01
-7.266908884048461914e-02,8.746488516916675060e-01
-7.202883064746856689e-02,8.739121225457266995e-01
-7.138857245445251465e-02,8.731754429666374051e-01
-7.074831426143646240e-02,8.724388242251110981e-01
-7.010806351900100708e-02,8.717022394372078153e-01
-6.946780532598495483e-02,8.709656765413340551e-01
-6.882754713296890259e-02,8.702291086437976553e-01
-6.818728893995285034e-02,8.694924763260596379e-01
-6.754703819751739502e-02,8.687557715688072335e-01
-6.690678000450134277e-02,8.680188671761142061e-01
-6.626652181148529053e-02,8.672816970580150553e-01
-6.562627106904983521e-02,8.665441928672112937e-01
-6.498601287603378296e-02,8.658061941479298085e-01
-6.434575468301773071e-02,8.650675947924604259e-01
-6.370549649000167847e-02,8.643282333824728880e-01
-6.306524574756622314e-02,8.635879209619865549e-01
-6.242498755455017090e-02,8.628464412699665687e-01
-6.178473308682441711e-02,8.621035884431451635e-01
-6.114447489380836487e-02,8.613591361521288903e-01
-6.050422042608261108e-02,8.606127766419922054e-01
-5.986396223306655884e-02,8.598641787605321163e-01
-5.922370776534080505e-02,8.591130546341783081e-01
-5.858344957232475281e-02,8.583589807468268162e-01
-5.794319510459899902e-02,8.576016414387526154e-01
-5.730293691158294678e-02,8.568405239858494227e-01
-5.666268244385719299e-02,8.560751996899442773e-01
-5.602242797613143921e-02,8.553051996174794169e-01
-5.538216978311538696e-02,8.545299453058214922e-01
-5.474191531538963318e-02,8.537489322023836813e-01
-5.410165712237358093e-02,8.529615596213053763e-01
-5.346140265464782715e-02,8.521671812907425370e-01
-5.282114446163177490e-02,8.513651832569393285e-01
-5.218088999390602112e-02,8.505548927565249606e-01
-5.154063552618026733e-02,8.497355737871616910e-01
-5.090037733316421509e-02,8.489065323843103528e-01
-5.026012286543846130e-02,8.480670045339744334e-01
-4.961986467242240906e-02,8.472162421028253121e-01
-4.897961020469665527e-02,8.463534863461097402e-01
-4.833935201168060303e-02,8.454779016608373610e-01
-4.769909754395484924e-02,8.445887168048322735e-01
-4.705884307622909546e-02,8.436851307712975867e-01
-4.641858488321304321e-02,8.427663411959072093e-01
-4.577833041548728943e-02,8.418315614861748841e-01
-4.513807222247123718e-02,8.408800084008936082e-01
-4.449781775474548340e-02,8.399108997431010692e-01
-4.385755956172943115e-02,8.389235298194792634e-01
-4.321730509400367737e-02,8.379171559254023904e-01
-4.257704690098762512e-02,8.368911170577058023e-01
-4.193679243326187134e-02,8.358447474474344219e-01
-4.129653796553611755e-02,8.347774681225890170e-01
-4.065627977252006531e-02,8.336887330119173711e-01
-4.001602530479431152e-02,8.325780768377466501e-01
-3.937576711177825928e-02,8.314450583237853465e-01
-3.873551264405250549e-02,8.302893571551965834e-01
-3.809525445103645325e-02,8.291106657773590349e-01
-3.745499998331069946e-02,8.279088205274707235e-01
-3.681474179029464722e-02,8.266837240748645677e-01
-3.617448732256889343e-02,8.254353559602245483e-01
-3.553423285484313965e-02,8.241638078521162925e-01
-3.489397466182708740e-02,8.228692560541892576e-01
-3.425372019410133362e-02,8.215520119467800697e-01
-3.361346200108528137e-02,8.202124641593870891e-01
-3.297320753335952759e-02,8.188511537438403209e-01
-3.233294934034347534e-02,8.174686912186981402e-01
-3.169269487261772156e-02,8.160658254868193850e-01
-3.105243854224681854e-02,8.146434229822401285e-01
-3.041218221187591553e-02,8.132024397944048744e-01
-2.977192588150501251e-02,8.117440075345516703e-01
-2.913166955113410950e-02,8.102693145279293852e-01
-2.849141508340835571e-02,8.087797226034010301e-01
-2.785115875303745270e-02,8.072766476534631863e-01
-2.721090242266654968e-02,8.057616449765827582e-01
-2.657064609229564667e-02,8.042363809477470760e-01
-2.593038976192474365e-02,8.027026355479938147e-01
-2.529013343155384064e-02,8.011622518296985795e-01
-2.464987710118293762e-02,7.996171936927609636e-01
-2.400962263345718384e-02,7.980695495213403490e-01
-2.336936630308628082e-02,7.965214266412887767e-01
-2.272910997271537781e-02,7.949750235522863306e-01
-2.208885364234447479e-02,7.934326370631064052e-01
-2.144859731197357178e-02,7.918966106100686630e-01
-2.080834098160266876e-02,7.903693348800029383e-01
-2.016808465123176575e-02,7.888533038538065867e-01
-1.952782832086086273e-02,7.873509705610199916e-01
-1.888757199048995972e-02,7.858648069331612973e-01
-1.824731752276420593e-02,7.843974492433307688e-01
-1.760706119239330292e-02,7.829513873513653799e-01
-1.696680486202239990e-02,7.815292062554042296e-01
-1.632654853165149689e-02,7.801334765199614552e-01
-1.568629220128059387e-02,7.787667284398893663e-01
-1.504603587090969086e-02,7.774315218461849142e-01
-1.440578047186136246e-02,7.761303216997701426e-01
-1.376552414149045944e-02,7.748656157717910276e-01
-1.312526781111955643e-02,7.736398037535607841e-01
-1.248501241207122803e-02,7.724553021322462243e-01
-1.184475608170032501e-02,7.713143437135538960e-01
-1.120449975132942200e-02,7.702192346795024847e-01
-1.056424342095851898e-02,7.691721075530053575e-01
-9.923987090587615967e-03,7.681750625276464461e-01
-9.283731691539287567e-03,7.672300709083739179e-01
-8.643475361168384552e-03,7.663390785602217647e-01
-8.003219030797481537e-03,7.655038461859708931e-01
-7.362963166087865829e-03,7.647261010173100892e-01
-6.722707301378250122e-03,7.640074036926103318e-01
-6.082450971007347107e-03,7.633492259804137703e-01
-5.442194640636444092e-03,7.627529404942610114e-01
-4.801938775926828384e-03,7.622197554304537270e-01
-4.161682911217212677e-03,7.617507857181839981e-01
-3.521426580846309662e-03,7.613469913554258284e-01
-2.881170483306050301e-03,7.610092052688028907e-01
-2.240914385765790939e-03,7.607381208626953217e-01
-1.600658288225531578e-03,7.605343179476173887e-01
-9.604021906852722168e-04,7.603982066952252872e-01
-3.201460931450128555e-04,7.603300662463077231e-01
3.201460931450128555e-04,7.603300613183536782e-01
9.604021906852722168e-04,7.603981919143882884e-01
1.600658288225531578e-03,7.605342933307519537e-01
2.240914385765790939e-03,7.607380866987636381e-01
2.881170483306050301e-03,7.610091615351599614e-01
3.521426580846309662e-03,7.613469375699706276e-01
4.161682911217212677e-03,7.617507230168136800e-01
4.801938775926828384e-03,7.622196835092389655e-01
5.442194640636444092e-03,7.627528590855368051e-01
6.082450971007347107e-03,7.633491367529541272e-01
6.722707301378250122e-03,7.640073050089002393e-01
7.362963166087865829e-03,7.647259950400293604e-01
8.003219030797481537e-03,7.655037322798752264e-01
8.643475361168384552e-03,7.663389570501237813e-01
9.283731691539287567e-03,7.672299439263063903e-01
9.923987090587615967e-03,7.681749250954292840e-01
1.056424342095851898e-02,7.691719653593338535e-01
1.120449975132942200e-02,7.702190880575305876e-01
1.184475608170032501e-02,7.713141930049309813e-01
1.248501241207122803e-02,7.724551443995641975e-01
1.312526781111955643e-02,7.736396427022680378e-01
1.376552414149045944e-02,7.748654486081827386e-01
1.440578047186136246e-02,7.761301489241723139e-01
1.504603587090969086e-02,7.774313469796485521e-01
1.568629220128059387e-02,7.787665518486974747e-01
1.632654853165149689e-02,7.801332928278554846e-01
1.696680486202239990e-02,7.815290273037285296e-01
1.760706119239330292e-02,7.829512023131428577e-01
1.824731752276420593e-02,7.843972587709053812e-01
1.888757199048995972e-02,7.858646168132228382e-01
1.952782832086086273e-02,7.873507861138113739e-01
2.016808465123176575e-02,7.888531202653430441e-01
2.080834098160266876e-02,7.903691477863272752e-01
2.144859731197357178e-02,7.918964296672776904e-01
2.208885364234447479e-02,7.934324535122025956e-01
2.272910997271537781e-02,7.949748379733843073e-01
2.336936630308628082e-02,7.965212395971343895e-01
2.400962263345718384e-02,7.980693615556280207e-01
2.464987710118293762e-02,7.996170279322782903e-01
2.529013343155384064e-02,8.011620708090796406e-01
2.593038976192474365e-02,8.027024617696412179e-01
2.657064609229564667e-02,8.042362009677850310e-01
2.721090242266654968e-02,8.057614789510991749e-01
2.785115875303745270e-02,8.072764765589992564e-01
2.849141508340835571e-02,8.087795590546411617e-01
2.913166955113410950e-02,8.102691583596755009e-01
2.977192588150501251e-02,8.117438479338181523e-01
3.041218221187591553e-02,8.132022978613790976e-01
3.105243854224681854e-02,8.146432782414594342e-01
3.169269487261772156e-02,8.160656786970652554e-01
3.233294934034347534e-02,8.174685518056565847e-01
3.297320753335952759e-02,8.188510214797339870e-01
3.361346200108528137e-02,8.202123466472222013e-01
3.425372019410133362e-02,8.215518858684620618e-01
3.489397466182708740e-02,8.228691368282499141e-01
3.553423285484313965e-02,8.241636952280786410e-01
3.617448732256889343e-02,8.254352496875760892e-01
3.681474179029464722e-02,8.266836239039010437e-01
3.745499998331069946e-02,8.279087262100555122e-01
3.809525445103645325e-02,8.291105718492559618e-01
3.873551264405250549e-02,8.302892689070997534e-01
3.937576711177825928e-02,8.314449662994247703e-01
4.001602530479431152e-02,8.325779819379217628e-01
4.065627977252006531e-02,8.336886522190347648e-01
4.129653796553611755e-02,8.347773925431529740e-01
4.193679243326187134e-02,8.358446768213476652e-01
4.257704690098762512e-02,8.368910511316034473e-01
4.321730509400367737e-02,8.379170883056734631e-01
4.385755956172943115e-02,8.389234668357561375e-01
4.449781775474548340e-02,8.399108464682809583e-01
4.513807222247123718e-02,8.408799539339053553e-01
4.577833041548728943e-02,8.418315155143774042e-01
4.641858488321304321e-02,8.427662942964460058e-01
4.705884307622909546e-02,8.436850873218473268e-01
4.769909754395484924e-02,8.445886729393516923e-01
4.833935201168060303e-02,8.454778644886449257e-01
4.897961020469665527e-02,8.463534488984807425e-01
4.961986467242240906e-02,8.472162075585130125e-01
5.026012286543846130e-02,8.480669727020191395e-01
5.090037733316421509e-02,8.489065006413425429e-01
5.154063552618026733e-02,8.497355490895981411e-01
5.218088999390602112e-02,8.505548680087589020e-01
5.282114446163177490e-02,8.513651586573831587e-01
5.346140265464782715e-02,8.521671587435362127e-01
5.410165712237358093e-02,8.529615373892465158e-01
5.474191531538963318e-02,8.537489133209890113e-01
5.538216978311538696e-02,8.545299293819583752e-01
5.602242797613143921e-02,8.553051826620494680e-01
5.666268244385719299e-02,8.560751842316896010e-01
5.730293691158294678e-02,8.568405099075522280e-01
5.794319510459899902e-02,8.576016286308680847e-01
5.858344957232475281e-02,8.583589674442615447e-01
5.922370776534080505e-02,8.591130440672767321e-01
5.986396223306655884e-02,8.598641691777633156e-01
6.050422042608261108e-02,8.606127679609292258e-01
6.114447489380836487e-02,8.613591271739986510e-01
6.178473308682441711e-02,8.621035803270733489e-01
6.242498755455017090e-02,8.628464339409545047e-01
6.306524574756622314e-02,8.635879126979153497e-01
6.370549649000167847e-02,8.643282296590477642e-01
6.434575468301773071e-02,8.650675914407974787e-01
6.498601287603378296e-02,8.658061911341072836e-01
6.562627106904983521e-02,8.665441896186134585e-01
6.626652181148529053e-02,8.672816917139143378e-01
6.690678000450134277e-02,8.680188623859432795e-01
6.754703819751739502e-02,8.687557676696129327e-01
6.818728893995285034e-02,8.694924745822394385e-01
6.882754713296890259e-02,8.702291067740666186e-01
6.946780532598495483e-02,8.709656751506322792e-01
7.010806351900100708e-02,8.717022381972414635e-01
7.074831426143646240e-02,8.724388217954279767e-01
7.138857245445251465e-02,8.731754406083638287e-01
7.202883064746856689e-02,8.739121206243982698e-01
7.266908884048461914e-02,8.746488498307534165e-01
7.330933958292007446e-02,8.753856218090043662e-01
7.394959777593612671e-02,8.761224391440372017e-01
7.458985596895217896e-02,8.768592684548273120e-01
7.523010671138763428e-02,8.775960743604169778e-01
7.587036490440368652e-02,8.783328635613303348e-01
7.651062309741973877e-02,8.790695609645489128e-01
7.715088129043579102e-02,8.798061615551615589e-01
7.779113203287124634e-02,8.805425873889456412e-01
7.843139022588729858e-02,8.812787929619609884e-01
7.907164841890335083e-02,8.820147627531444989e-01
7.971189916133880615e-02,8.827503925367166104e-01
8.035215735435485840e-02,8.834856882220138985e-01
8.099241554737091064e-02,8.842205099608975161e-01
8.163267374038696289e-02,8.849548568170098051e-01
8.227292448282241821e-02,8.856886071600746924e-01
8.291318267583847046e-02,8.864217064511348276e-01
8.355344086885452271e-02,8.871541250718539828e-01
8.419369161128997803e-02,8.878857137809061939e-01
8.483394980430603027e-02,8.886164369908078342e-01
8.547420799732208252e-02,8.893461872743331220e-01
8.611446619033813477e-02,8.900748898085053540e-01
8.675471693277359009e-02,8.908024233456464103e-01
8.739497512578964233e-02,8.915287104835121212e-01
8.803523331880569458e-02,8.922536551867898957e-01
8.867548406124114990e-02,8.929771241773352131e-01
8.931574225425720215e-02,8.936990497854289117e-01
8.995600044727325439e-02,8.944192642688104655e-01
9.059625864028930664e-02,8.951377023319531112e-01
9.123650938272476196e-02,8.958542014749930615e-01
9.187676757574081421e-02,8.965686608163565552e-01
9.251702576875686646e-02,8.972809599193771746e-01
9.315727651119232178e-02,8.979909127652838663e-01
9.379753470420837402e-02,8.986984531214501359e-01
9.443779289722442627e-02,8.994033898226900803e-01
9.507805109024047852e-02,9.001055833124698147e-01
9.571830183267593384e-02,9.008048927785283766e-01
9.635856002569198608e-02,9.015011854766621369e-01
9.699881821870803833e-02,9.021942670544600418e-01
9.763907641172409058e-02,9.028840073175330438e-01
9.827932715415954590e-02,9.035702343004645698e-01
9.891958534717559814e-02,9.042527828446367266e-01
9.955984354019165039e-02,9.049315293582589348e-01
1.002000942826271057e-01,9.056062181803135047e-01
1.008403524756431580e-01,9.062767570800334127e-01
1.014806106686592102e-01,9.069429532951192030e-01
1.021208688616752625e-01,9.076046495792740032e-01
1.027611196041107178e-01,9.082616527281275332e-01
1.034013777971267700e-01,9.089138227051218877e-01
1.040416359901428223e-01,9.095609577260059808e-01
1.046818867325782776e-01,9.102029260924280329e-01
1.053221449255943298e-01,9.108395582732429219e-01
1.059624031186103821e-01,9.114706716162972455e-01
1.066026613116264343e-01,9.120961464031109855e-01
1.072429120540618896e-01,9.127157845687454696e-01
1.078831702470779419e-01,9.133294782276486501e-01
1.085234284400939941e-01,9.139370636444188456e-01
1.091636791825294495e-01,9.145384271424927825e-01
1.098039373755455017e-01,9.151334175247471947e-01
1.104441955685615540e-01,9.157219253421611249e-01
1.110844537615776062e-01,9.163038584271578912e-01
1.117247045040130615e-01,9.168790799444965778e-01
1.123649626970291138e-01,9.174475289996308902e-01
1.130052208900451660e-01,9.180091118181943344e-01
1.136454790830612183e-01,9.185637597460392101e-01
1.142857298254966736e-01,9.191114107650291132e-01
1.149259880185127258e-01,9.196520430554055991e-01
1.155662462115287781e-01,9.201856233949010644e-01
1.162064969539642334e-01,9.207121281862220563e-01
1.168467551469802856e-01,9.212315512202171597e-01
1.174870133399963379e-01,9.217439295811287181e-01
1.181272715330123901e-01,9.222492844480894014e-01
1.187675222754478455e-01,9.227476541517050102e-01
1.194077804684638977e-01,9.232391359129898945e-01
1.200480386614799500e-01,9.237237688006083580e-01
1.206882894039154053e-01,9.242016583573970934e-01
1.213285475969314575e-01,9.246729319077160447e-01
1.219688057899475098e-01,9.251377486372303061e-01
1.226090639829635620e-01,9.255961932300831307e-01
1.232493147253990173e-01,9.260484633328367465e-01
1.238895729184150696e-01,9.264947544276513902e-01
1.245298311114311218e-01,9.269352362115053090e-01
1.251700818538665771e-01,9.273701510460647945e-01
1.258103400468826294e-01,9.277997033677491956e-01
1.264505982398986816e-01,9.282241572860749912e-01
1.270908564329147339e-01,9.286437319356224407e-01
1.277311146259307861e-01,9.290587334730391333e-01
1.283713728189468384e-01,9.294694220317527567e-01
1.290116161108016968e-01,9.298760836056865209e-01
1.296518743038177490e-01,9.302790349525604796e-01
1.302921324968338013e-01,9.306786059405647293e-01
1.309323906898498535e-01,9.310750616403522528e-01
1.315726488828659058e-01,9.314687874456804018e-01
1.322129070758819580e-01,9.318600618256898116e-01
1.328531652688980103e-01,9.322492572614344830e-01
1.334934085607528687e-01,9.326366920693289764e-01
1.341336667537689209e-01,9.330226823814715686e-01
1.347739249467849731e-01,9.334076036047633806e-01
1.354141831398010254e-01,9.337917724388402618e-01
1.360544413328170776e-01,9.341755222554803950e-01
1.366946995258331299e-01,9.345591734334952605e-01
1.373349577188491821e-01,9.349430501243842784e-01
1.379752010107040405e-01,9.353274232457540194e-01
1.386154592037200928e-01,9.357126507867086218e-01
1.392557173967361450e-01,9.360990123573067478e-01
1.398959755897521973e-01,9.364867619045482705e-01
1.405362337827682495e-01,9.368761434073946681e-01
1.411764919757843018e-01,9.372674425594516023e-01
1.418167501688003540e-01,9.376608370730519226e-01
1.424569934606552124e-01,9.380565694462239534e-01
1.430972516536712646e-01,9.384547956027242677e-01
1.437375098466873169e-01,9.388557188874058212e-01
1.443777680397033691e-01,9.392594464442751701e-01
1.450180262327194214e-01,9.396661115700584155e-01
1.456582844257354736e-01,9.400757955174494640e-01
1.462985426187515259e-01,9.404885560570122038e-01
1.469387859106063843e-01,9.409044284640861733e-01
1.475790441036224365e-01,9.413234431203978403e-01
1.482193022966384888e-01,9.417455690390252876e-01
1.488595604896545410e-01,9.421707453110674813e-01
1.494998186826705933e-01,9.425989178123086454e-01
1.501400768756866455e-01,9.430299643394062237e-01
1.507803350687026978e-01,9.434637252675441843e-01
1.514205783605575562e-01,9.439000380574302795e-01
1.520608365535736084e-01,9.443387287313074197e-01
1.527010947465896606e-01,9.447795344881182444e-01
1.533413529396057129e-01,9.452222355555193190e-01
1.539816111326217651e-01,9.456665111274444868e-01
1.546218693256378174e-01,9.461120545747796484e-01
1.552621275186538696e-01,9.465585099977960049e-01
1.559023708105087280e-01,9.470055001654835714e-01
1.565426290035247803e-01,9.474526273036998347e-01
1.571828871965408325e-01,9.478994944533152278e-01
1.578231453895568848e-01,9.483456418886513362e-01
1.584634035825729370e-01,9.487905685038784398e-01
1.591036617755889893e-01,9.492338320153956843e-01
1.597439199686050415e-01,9.496748642705448162e-01
1.603841632604598999e-01,9.501131815640473377e-01
1.610244214534759521e-01,9.505482343497897446e-01
1.616646796464920044e-01,9.509794581030646121e-01
1.623049378395080566e-01,9.514062809955747824e-01
1.629451960325241089e-01,9.518281359421201238e-01
1.635854542255401611e-01,9.522444243493612959e-01
1.642257124185562134e-01,9.526545441843432549e-01
1.648659706115722656e-01,9.530579397428295962e-01
1.655062139034271240e-01,9.534539574087306235e-01
1.661464720964431763e-01,9.538420589949403450e-01
1.667867302894592285e-01,9.542215844701118499e-01
1.674269884824752808e-01,9.545920201762858603e-01
1.680672466754913330e-01,9.549527466316343194e-01
1.687075048685073853e-01,9.553031813124941429e-01
1.693477630615234375e-01,9.556428138553840768e-01
1.699880063533782959e-01,9.559710790948807713e-01
1.706282645463943481e-01,9.562874350252084099e-01
1.712685227394104004e-01,9.565913791023499257e-01
1.719087809324264526e-01,9.568824603708332432e-01
1.725490391254425049e-01,9.571601702498298003e-01
1.731892973184585571e-01,9.574241180976081900e-01
1.738295555114746094e-01,9.576738439034806483e-01
1.744697988033294678e-01,9.579089842619477047e-01
1.751100569963455200e-01,9.581291905439779377e-01
1.757503151893615723e-01,9.583341525702691044e-01
1.763905733823776245e-01,9.585235047932685326e-01
1.770308315753936768e-01,9.586970665399978664e-01
1.776710897684097290e-01,9.588545976512481417e-01
1.783113479614257812e-01,9.589958810671577183e-01
1.789515912532806396e-01,9.591207802819079475e-01
1.795918494462966919e-01,9.592291765217124677e-01
1.802321076393127441e-01,9.593210012626514072e-01
1.808723658323287964e-01,9.593961900688219302e-01
1.815126240253448486e-01,9.594547724761754992e-01
1.821528822183609009e-01,9.594967549617416935e-01
1.827931404113769531e-01,9.595221925582011480e-01
1.834333837032318115e-01,9.595312287875517043e-01
1.840736418962478638e-01,9.595240019154887001e-01
1.847139000892639160e-01,9.595007067995209304e-01
1.853541582822799683e-01,9.594615349139523630e-01
1.859944164752960205e-01,9.594067585947705368e-01
1.866346746683120728e-01,9.593366701263787988e-01
1.872749328613281250e-01,9.592515948229509704e-01
1.879151761531829834e-01,9.591518719604477106e-01
1.885554343461990356e-01,9.590379253432752549e-01
1.891956925392150879e-01,9.589101320353790037e-01
1.898359507322311401e-01,9.587689665173835252e-01
1.904762089252471924e-01,9.586148906671332348e-01
1.911164671182632446e-01,9.584484125237335839e-01
1.917567253112792969e-01,9.582700473144303288e-01
1.923969686031341553e-01,9.580803456430713183e-01
1.930372267961502075e-01,9.578798453880250641e-01
1.936774849891662598e-01,9.576691787466562467e-01
1.943177431821823120e-01,9.574488945070021018e-01
1.949580013751983643e-01,9.572196188279971096e-01
1.955982595682144165e-01,9.569819770082945709e-01
1.962385177612304688e-01,9.567365949684960569e-01
1.968787610530853271e-01,9.564841173748943604e-01
1.975190192461013794e-01,9.562251618020685129e-01
1.981592774391174316e-01,9.559603876611300066e-01
1.987995356321334839e-01,9.556904180493646095e-01
1.994397938251495361e-01,9.554159005154176931e-01
2.000800520181655884e-01,9.551374475502427686e-01
2.007203102111816406e-01,9.548556976849944533e-01
2.013605535030364990e-01,9.545712605367073778e-01
2.020008116960525513e-01,9.542846869476919736e-01
2.026410698890686035e-01,9.539966302862978864e-01
2.032813280820846558e-01,9.537075883480738980e-01
2.039215862751007080e-01,9.534181262002481283e-01
2.045618444681167603e-01,9.531287583633156757e-01
2.052021026611328125e-01,9.528399664876019415e-01
2.058423459529876709e-01,9.525522180711600839e-01
2.064826041460037231e-01,9.522659569109981348e-01
2.071228623390197754e-01,9.519815515777763082e-01
2.077631205320358276e-01,9.516994029417045198e-01
2.084033787250518799e-01,9.514198301981662276e-01
2.090436369180679321e-01,9.511431300940693667e-01
2.096838951110839844e-01,9.508695865264584768e-01
2.103241533041000366e-01,9.505993916596162663e-01
2.109643965959548950e-01,9.503327384508684084e-01
2.116046547889709473e-01,9.500697536367965768e-01
2.122449129819869995e-01,9.498105525900042423e-01
2.128851711750030518e-01,9.495551958095740375e-01
2.135254293680191040e-01,9.493036730821682312e-01
2.141656875610351562e-01,9.490559842672001700e-01
2.148059457540512085e-01,9.488120247374114413e-01
2.154461890459060669e-01,9.485717172509127160e-01
2.160864472389221191e-01,9.483348915430189763e-01
2.167267054319381714e-01,9.481013498730206379e-01
2.173669636249542236e-01,9.478708351804701060e-01
2.180072218179702759e-01,9.476430988437334335e-01
2.186474800109863281e-01,9.474178406393209961e-01
2.192877382040023804e-01,9.471946767678893764e-01
2.199279814958572388e-01,9.469732391331584509e-01
2.205682396888732910e-01,9.467530959908172505e-01
2.212084978818893433e-01,9.465337943367426732e-01
2.218487560749053955e-01,9.463148754691457221e-01
2.224890142679214478e-01,9.460957955773174888e-01
2.231292724609375000e-01,9.458760352042903108e-01
2.237695306539535522e-01,9.456550378420196523e-01
2.244097739458084106e-01,9.454322096972314071e-01
2.250500321388244629e-01,9.452069749185820768e-01
2.256902903318405151e-01,9.449786903495622781e-01
2.263305485248565674e-01,9.447467777108453646e-01
2.269708067178726196e-01,9.445105350776268338e-01
2.276110649108886719e-01,9.442693619480433398e-01
2.282513231039047241e-01,9.440225874403660455e-01
2.288915663957595825e-01,9.437695666716314769e-01
2.295318245887756348e-01,9.435096600287407043e-01
2.301720827817916870e-01,9.432421969107345205e-01
2.308123409748077393e-01,9.429665402713363065e-01
2.314525991678237915e-01,9.426820648750080522e-01
2.320928573608398438e-01,9.423881557558004829e-01
2.327331155538558960e-01,9.420841648760784892e-01
2.333733588457107544e-01,9.417695697261541099e-01
2.340136170387268066e-01,9.414437234948391797e-01
2.346538752317428589e-01,9.411060910444049021e-01
2.352941334247589111e-01,9.407561708057676775e-01
2.359343916177749634e-01,9.403934386151120428e-01
2.365746498107910156e-01,9.400174091652848674e-01
2.372149080038070679e-01,9.396276346970182658e-01
2.378551512956619263e-01,9.392237167721804170e-01
2.384954094886779785e-01,9.388052074372330580e-01
2.391356676816940308e-01,9.383718196346406692e-01
2.397759258747100830e-01,9.379231587468002118e-01
2.404161840677261353e-01,9.374590060553682491e-01
2.410564422607421875e-01,9.369790431455000679e-01
2.416967004537582397e-01,9.364830826008363474e-01
2.423369437456130981e-01,9.359709237398203818e-01
2.429772019386291504e-01,9.354424441499062937e-01
2.436174601316452026e-01,9.348974970516716887e-01
2.442577183246612549e-01,9.343360621614360539e-01
2.448979765176773071e-01,9.337580446025253167e-01
2.455382347106933594e-01,9.331634765241663132e-01
2.461784929037094116e-01,9.325523882815875965e-01
2.468187510967254639e-01,9.319248538860112063e-01
2.474589943885803223e-01,9.312810067235384182e-01
2.480992525815963745e-01,9.306209163279559604e-01
2.487395107746124268e-01,9.299448112703618818e-01
2.493797689676284790e-01,9.292529020254010064e-01
2.500200271606445312e-01,9.285454078262356248e-01
2.506602704524993896e-01,9.278226270933922493e-01
2.513005435466766357e-01,9.270848118318344433e-01
2.519407868385314941e-01,9.263323661170530521e-01
2.525810599327087402e-01,9.255655587629298964e-01
2.532213032245635986e-01,9.247848809994243524e-01
2.538615465164184570e-01,9.239906646713738070e-01
2.545018196105957031e-01,9.231833345462980844e-01
2.551420629024505615e-01,9.223634132474520797e-01
2.557823359966278076e-01,9.215313112488798808e-01
2.564225792884826660e-01,9.206876183106711409e-01
2.570628523826599121e-01,9.198327424005370290e-01
2.577030956745147705e-01,9.189673116701948530e-01
2.583433389663696289e-01,9.180918573523886295e-01
2.589836120605468750e-01,9.172068872690157804e-01
2.596238553524017334e-01,9.163130670447250381e-01
2.602641284465789795e-01,9.154109025778218722e-01
2.609043717384338379e-01,9.145010890591471764e-01
2.615446448326110840e-01,9.135841564752702482e-01
2.621848881244659424e-01,9.126607999969262863e-01
2.628251314163208008e-01,9.117316106164974343e-01
2.634654045104980469e-01,9.107971721278094179e-01
2.641056478023529053e-01,9.098582167201758608e-01
2.647459208965301514e-01,9.089152776440050374e-01
2.653861641883850098e-01,9.079690871286718590e-01
2.660264372825622559e-01,9.070201940477957692e-01
2.666666805744171143e-01,9.060693063824745153e-01
2.673069238662719727e-01,9.051170044353016308e-01
2.679471969604492188e-01,9.041638917191692215e-01
2.685874402523040771e-01,9.032106466826341773e-01
2.692277133464813232e-01,9.022577918732221924e-01
2.698679566383361816e-01,9.013059729562193922e-01
2.705082297325134277e-01,9.003557221251750065e-01
2.711484730243682861e-01,8.994076627722318307e-01
2.717887461185455322e-01,8.984622803594648488e-01
2.724289894104003906e-01,8.975201236107230862e-01
2.730692327022552490e-01,8.965816790372449496e-01
2.737095057964324951e-01,8.956473973561083213e-01
2.743497490882873535e-01,8.947178218153566398e-01
2.749900221824645996e-01,8.937932768447138798e-01
2.756302654743194580e-01,8.928742363070072408e-01
2.762705385684967041e-01,8.919609896216682543e-01
2.769107818603515625e-01,8.910539659333016616e-01
2.775510251522064209e-01,8.901533927090232723e-01
2.781912982463836670e-01,8.892595161576490881e-01
2.788315415382385254e-01,8.883726294163674098e-01
2.794718146324157715e-01,8.874928368003258683e-01
2.801120579242706299e-01,8.866203279736866172e-01
2.807523310184478760e-01,8.857551709511843896e-01
2.813925743103027344e-01,8.848974756349345938e-01
2.820328176021575928e-01,8.840471906581148787e-01
2.826730906963348389e-01,8.832042483806850086e-01
2.833133339881896973e-01,8.823686445102603138e-01
2.839536070823669434e-01,8.815401441090306989e-01
2.845938503742218018e-01,8.807186274681382265e-01
2.852341234683990479e-01,8.799038279756929981e-01
2.858743667602539062e-01,8.790954499008911682e-01
2.865146100521087646e-01,8.782931904606350315e-01
2.871548831462860107e-01,8.774965831365921787e-01
2.877951264381408691e-01,8.767052650253006618e-01
2.884353995323181152e-01,8.759186463435226777e-01
2.890756428241729736e-01,8.751363085255770002e-01
2.897159159183502197e-01,8.743575594043360155e-01
2.903561592102050781e-01,8.735818154255379220e-01
2.909964025020599365e-01,8.728084086941727548e-01
2.916366755962371826e-01,8.720365404825534128e-01
2.922769188880920410e-01,8.712655219075022828e-01
2.929171919822692871e-01,8.704944759402728494e-01
2.935574352741241455e-01,8.697226518929532801e-01
2.941977083683013916e-01,8.689490874157517197e-01
2.948379516601562500e-01,8.681729823707216021e-01
2.954781949520111084e-01,8.673933135332356770e-01
2.961184680461883545e-01,8.666091493200012152e-01
2.967587113380432129e-01,8.658195463525162339e-01
2.973989844322204590e-01,8.650234799184621792e-01
2.980392277240753174e-01,8.642200094528957877e-01
2.986795008182525635e-01,8.634080556864054401e-01
2.993197441101074219e-01,8.625866787565508176e-01
2.999599874019622803e-01,8.617548688837355364e-01
3.006002604961395264e-01,8.609115627152332806e-01
3.012405037879943848e-01,8.600558639638213876e-01
3.018807768821716309e-01,8.591867312098022680e-01
3.025210201740264893e-01,8.583032931715597336e-01
3.031612932682037354e-01,8.574045740059750287e-01
3.038015365600585938e-01,8.564897463117420173e-01
3.044417798519134521e-01,8.555579441496643511e-01
3.050820529460906982e-01,8.546083141796154692e-01
3.057222962379455566e-01,8.536401601969201280e-01
3.063625693321228027e-01,8.526527150881531014e-01
3.070028126239776611e-01,8.516454136471001135e-01
3.076430857181549072e-01,8.506175852819155558e-01
3.082833290100097656e-01,8.495687672146878811e-01
3.089235723018646240e-01,8.484984939408075633e-01
3.095638453960418701e-01,8.474063038801666892e-01
3.102040886878967285e-01,8.462919613357069437e-01
3.108443617820739746e-01,8.451551810195168102e-01
3.114846050739288330e-01,8.439958875959003848e-01
3.121248781681060791e-01,8.428139071091482748e-01
3.127651214599609375e-01,8.416093439524940933e-01
3.134053647518157959e-01,8.403822640197109450e-01
3.140456378459930420e-01,8.391327534732875293e-01
3.146858811378479004e-01,8.378612550717989826e-01
3.153261542320251465e-01,8.365679346275363137e-01
3.159663975238800049e-01,8.352534209589128622e-01
3.166066706180572510e-01,8.339180815732700758e-01
3.172469139099121094e-01,8.325626466412661131e-01
3.178871572017669678e-01,8.311877663314017894e-01
3.185274302959442139e-01,8.297941491504157163e-01
3.191676735877990723e-01,8.283827603559421604e-01
3.198079466819763184e-01,8.269544052346300411e-01
3.204481899738311768e-01,8.255101991860396282e-01
3.210884630680084229e-01,8.240511104542758147e-01
3.217287063598632812e-01,8.225783616229920270e-01
3.223689496517181396e-01,8.210930755731835617e-01
3.230092227458953857e-01,8.195964197468463830e-01
3.236494660377502441e-01,8.180898517354933119e-01
3.242897391319274902e-01,8.165745458438165016e-01
3.249299824237823486e-01,8.150519996036793557e-01
3.255702555179595947e-01,8.135234576242886817e-01
3.262104988098144531e-01,8.119905172683234973e-01
3.268507421016693115e-01,8.104545245910164120e-01
3.274910151958465576e-01,8.089168714002044069e-01
3.281312584877014160e-01,8.073791702955102068e-01
3.287715315818786621e-01,8.058427208060789937e-01
3.294117748737335205e-01,8.043091105830804111e-01
3.300520479679107666e-01,8.027796392776513912e-01
3.306922912597656250e-01,8.012558779946332699e-01
3.313325345516204834e-01,7.997391291057582841e-01
3.319728076457977295e-01,7.982306882569343287e-01
3.326130509376525879e-01,7.967319704458479812e-01
3.332533240318298340e-01,7.952441392723672564e-01
3.338935673236846924e-01,7.937685163877503669e-01
3.345338404178619385e-01,7.923061213478321818e-01
3.351740837097167969e-01,7.908582235138368333e-01
3.358143270015716553e-01,7.894257166308680240e-01
3.364546000957489014e-01,7.880095174254240220e-01
3.370948433876037598e-01,7.866105979400721537e-01
3.377351164817810059e-01,7.852296379118959280e-01
3.383753597736358643e-01,7.838674505322966723e-01
3.390156328678131104e-01,7.825245387359558435e-01
3.396558761596679688e-01,7.812015161938292707e-01
3.402961194515228271e-01,7.798987436519864147e-01
3.409363925457000732e-01,7.786165012719399314e-01
3.415766358375549316e-01,7.773550977188414812e-01
3.422169089317321777e-01,7.761145797360753384e-01
3.428571522235870361e-01,7.748950562283125620e-01
3.434974253177642822e-01,7.736963229515860796e-01
3.441376686096191406e-01,7.725183287580552616e-01
3.447779119014739990e-01,7.713607286715227218e-01
3.454181849956512451e-01,7.702230690799414248e-01
3.460584282875061035e-01,7.691049641169698248e-01
3.466987013816833496e-01,7.680057712522554425e-01
3.473389446735382080e-01,7.669248770934848913e-01
3.479792177677154541e-01,7.658614021986922538e-01
3.486194610595703125e-01,7.648146114443132859e-01
3.492597341537475586e-01,7.637834711453752590e-01
3.498999774456024170e-01,7.627670278880955834e-01
3.505402207374572754e-01,7.617641617014516697e-01
3.511804938316345215e-01,7.607736113362308927e-01
3.518207371234893799e-01,7.597942624954496793e-01
3.524610102176666260e-01,7.588247136583872177e-01
3.531012535095214844e-01,7.578636674187197997e-01
3.537415266036987305e-01,7.569096469618736833e-01
3.543817698955535889e-01,7.559612831731654659e-01
3.550220131874084473e-01,7.550170230463160159e-01
3.556622862815856934e-01,7.540753039094143517e-01
3.563025295734405518e-01,7.531346330688144519e-01
3.569428026676177979e-01,7.521933703092393841e-01
3.575830459594726562e-01,7.512499828920535805e-01
3.582233190536499023e-01,7.503028209462199172e-01
3.588635623455047607e-01,7.493503440426358964e-01
3.595038056373596191e-01,7.483908882558907294e-01
3.601440787315368652e-01,7.474228478085827021e-01
3.607843220233917236e-01,7.464447460891823205e-01
3.614245951175689697e-01,7.454549408532527011e-01
3.620648384094238281e-01,7.444519925302000019e-01
3.627051115036010742e-01,7.434343179390485723e-01
3.633453547954559326e-01,7.424005809326921224e-01
3.639855980873107910e-01,7.413493085205926647e-01
3.646258711814880371e-01,7.402791122805831847e-01
3.652661144733428955e-01,7.391887641941989884e-01
3.659063875675201416e-01,7.380769309331185468e-01
3.665466308593750000e-01,7.369425236816748992e-01
3.671869039535522461e-01,7.357843012345144373e-01
3.678271472454071045e-01,7.346013047662145468e-01
3.684673905372619629e-01,7.333924934054656397e-01
3.691076636314392090e-01,7.321568743311157590e-01
3.697479069232940674e-01,7.308937157861521428e-01
3.703881800174713135e-01,7.296021030145993791e-01
3.710284233093261719e-01,7.282814460916204879e-01
3.716686964035034180e-01,7.269309726010444450e-01
3.723089396953582764e-01,7.255502593741778306e-01
3.729491829872131348e-01,7.241387025996135485e-01
3.735894560813903809e-01,7.226958539447636554e-01
3.742296993732452393e-01,7.212214690287654939e-01
3.748699724674224854e-01,7.197150923086184093e-01
3.755102157592773438e-01,7.181766827373943229e-01
3.761504888534545898e-01,7.166058858963149092e-01
3.767907321453094482e-01,7.150027423604488064e-01
3.774309754371643066e-01,7.133671641555228149e-01
3.780712485313415527e-01,7.116990592971608187e-01
3.787114918231964111e-01,7.099986505345143861e-01
3.793517649173736572e-01,7.082658734528495259e-01
3.799920082092285156e-01,7.065010405652385472e-01
3.806322813034057617e-01,7.047041673408971363e-01
3.812725245952606201e-01,7.028756832992386627e-01
3.819127678871154785e-01,7.010157380930466253e-01
3.825530409812927246e-01,6.991245745956473634e-01
3.831932842731475830e-01,6.972026596966358625e-01
3.838335573673248291e-01,6.952501673357156520e-01
3.844738006591796875e-01,6.932676754617137505e-01
3.851140737533569336e-01,6.912553592054324625e-01
3.857543170452117920e-01,6.892138229817681427e-01
3.863945603370666504e-01,6.871434181790965212e-01
3.870348334312438965e-01,6.850444335008711860e-01
3.876750767230987549e-01,6.829175428338025711e-01
3.883153498172760010e-01,6.807629699137747181e-01
3.889555931091308594e-01,6.785813943100098555e-01
3.895958662033081055e-01,6.763730697560337290e-01
3.902361094951629639e-01,6.741386928221624331e-01
3.908763527870178223e-01,6.718785626312770987e-01
3.915166258811950684e-01,6.695931176946183783e-01
3.921568691730499268e-01,6.672830080798486385e-01
3.927971422672271729e-01,6.649485131604038202e-01
3.934373855590820312e-01,6.625903323494890529e-01
3.940776586532592773e-01,6.602087252363011416e-01
3.947179019451141357e-01,6.578044355386589714e-01
3.953581452369689941e-01,6.553778281518312099e-01
3.959984183311462402e-01,6.529293163886986662e-01
3.966386616230010986e-01,6.504596538253726301e-01
3.972789347171783447e-01,6.479691172449526526e-01
3.979191780090332031e-01,6.454585298809263350e-01
3.985594511032104492e-01,6.429281731436793379e-01
3.991996943950653076e-01,6.403788928647577983e-01
3.998399376869201660e-01,6.378111577472993510e-01
4.004802107810974121e-01,6.352254612253909194e-01
4.011204540729522705e-01,6.326227140464046883e-01
4.017607271671295166e-01,6.300033234676361005e-01
4.024009704589843750e-01,6.273682425498865456e-01
4.030412435531616211e-01,6.247179295698308543e-01
4.036814868450164795e-01,6.220533871335565124e-01
4.043217301368713379e-01,6.193753156404500082e-01
4.049620032310485840e-01,6.166843931302627979e-01
4.056022465229034424e-01,6.139817129739366663e-01
4.062425196170806885e-01,6.112679295911798150e-01
4.068827629089355469e-01,6.085442227156470096e-01
4.075230360031127930e-01,6.058112916990214813e-01
4.081632792949676514e-01,6.030704106047029001e-01
4.088035225868225098e-01,6.003224511722144996e-01
4.094437956809997559e-01,5.975683581898936225e-01
4.100840389728546143e-01,5.948095083528848193e-01
4.107243120670318604e-01,5.920467634791197753e-01
4.113645553588867188e-01,5.892815573893503966e-01
4.120048284530639648e-01,5.865148046250796554e-01
4.126450717449188232e-01,5.837479875077216107e-01
4.132853150367736816e-01,5.809822054883948539e-01
4.139255881309509277e-01,5.782185897808598263e-01
4.145658314228057861e-01,5.754587137569102673e-01
4.152061045169830322e-01,5.727035699456086704e-01
4.158463478088378906e-01,5.699547256276198404e-01
4.164866209030151367e-01,5.672132530623712476e-01
4.171268641948699951e-01,5.644806979271583813e-01
4.177671074867248535e-01,5.617582380919543539e-01
4.184073805809020996e-01,5.590470544793326724e-01
4.190476238727569580e-01,5.563486880271764079e-01
4.196878969669342041e-01,5.536641529210708512e-01
4.203281402587890625e-01,5.509949953176382920e-01
4.209684133529663086e-01,5.483421321432073725e-01
4.216086566448211670e-01,5.457070709653990548e-01
4.222488999366760254e-01,5.430908110424255142e-01
4.228891730308532715e-01,5.404943886847846102e-01
4.235294163227081299e-01,5.379191245670704724e-01
4.241696894168853760e-01,5.353658275845010195e-01
4.248099327087402344e-01,5.328357267508714301e-01
4.254502058029174805e-01,5.303295245003876168e-01
4.260904490947723389e-01,5.278483301657477256e-01
4.267306923866271973e-01,5.253928724811021134e-01
4.273709654808044434e-01,5.229637597015948103e-01
4.280112087726593018e-01,5.205619575931041965e-01
4.286514818668365479e-01,5.181878440266682873e-01
4.292917251586914062e-01,5.158422046005961548e-01
4.299319982528686523e-01,5.135253386341069870e-01
4.305722415447235107e-01,5.112378829252470780e-01
4.312124848365783691e-01,5.089800476255259554e-01
4.318527579307556152e-01,5.067520523127342358e-01
4.324930012226104736e-01,5.045542924629229375e-01
4.331332743167877197e-01,5.023867365096537085e-01
4.337735176086425781e-01,5.002496730330272534e-01
4.344137907028198242e-01,4.981428822795308520e-01
4.350540339946746826e-01,4.960665536438995105e-01
4.356943070888519287e-01,4.940203749787164256e-01
4.363345503807067871e-01,4.920043937172824400e-01
4.369747936725616455e-01,4.900182849705192467e-01
4.376150667667388916e-01,4.880617207870878715e-01
4.382553100585937500e-01,4.861345571553159495e-01
4.388955831527709961e-01,4.842363489908194651e-01
4.395358264446258545e-01,4.823668411923578425e-01
4.401760995388031006e-01,4.805254982381335083e-01
4.408163428306579590e-01,4.787120465451346618e-01
4.414565861225128174e-01,4.769260081207389312e-01
4.420968592166900635e-01,4.751668333685774570e-01
4.427371025085449219e-01,4.734342666943494038e-01
4.433773756027221680e-01,4.717277189167061735e-01
4.440176188945770264e-01,4.700468567553812704e-01
4.446578919887542725e-01,4.683911820728772213e-01
4.452981352806091309e-01,4.667604396096507458e-01
4.459383785724639893e-01,4.651541854037422041e-01
4.465786516666412354e-01,4.635719872645989170e-01
4.472188949584960938e-01,4.620137554659926593e-01
4.478591680526733398e-01,4.604790634693705087e-01
4.484994113445281982e-01,4.589678614916810062e-01
4.491396844387054443e-01,4.574798843273488735e-01
4.497799277305603027e-01,4.560151380639192453e-01
4.504201710224151611e-01,4.545735699185735612e-01
4.510604441165924072e-01,4.531551107876667928e-01
4.517006874084472656e-01,4.517600261175314103e-01
4.523409605026245117e-01,4.503883233411460907e-01
4.529812037944793701e-01,4.490403464124073096e-01
4.536214768886566162e-01,4.477163214888846277e-01
4.542617201805114746e-01,4.464166905898658833e-01
4.549019634723663330e-01,4.451418375916293968e-01
4.555422365665435791e-01,4.438921990493849279e-01
4.561824798583984375e-01,4.426684372457980743e-01
4.568227529525756836e-01,4.414710442192184559e-01
4.574629962444305420e-01,4.403007936980003478e-01
4.581032693386077881e-01,4.391582788646308799e-01
4.587435126304626465e-01,4.380443659175439208e-01
4.593837559223175049e-01,4.369597387196995086e-01
4.600240290164947510e-01,4.359052060096599845e-01
4.606642723083496094e-01,4.348816440784992743e-01
4.613045454025268555e-01,4.338898396039301275e-01
4.619447886943817139e-01,4.329306589479040568e-01
4.625850617885589600e-01,4.320048666341573806e-01
4.632253050804138184e-01,4.311133505918949282e-01
4.638655483722686768e-01,4.302568199705225638e-01
4.645058214664459229e-01,4.294359678361221455e-01
4.651460647583007812e-01,4.286515637915577770e-01
4.657863378524780273e-01,4.279041163090080424e-01
4.664265811443328857e-01,4.271942292024712984e-01
4.670668542385101318e-01,4.265222776940889027e-01
4.677070975303649902e-01,4.258886761508038354e-01
4.683473408222198486e-01,4.252935711743393021e-01
4.689876139163970947e-01,4.247370722143308797e-01
4.696278572082519531e-01,4.242191681169638073e-01
4.702681303024291992e-01,4.237396246636979669e-01
4.709083735942840576e-01,4.232981277810337062e-01
4.715486466884613037e-01,4.228941202442619840e-01
4.721888899803161621e-01,4.225269191262910340e-01
4.728291332721710205e-01,4.221956264656840929e-01
4.734694063663482666e-01,4.218991067372934722e-01
4.741096496582031250e-01,4.216360918083745801e-01
4.747499227523803711e-01,4.214050429826792232e-01
4.753901660442352295e-01,4.212041999670370629e-01
4.760304391384124756e-01,4.210316023623548176e-01
4.766706824302673340e-01,4.208850292074055588e-01
4.773109257221221924e-01,4.207620535348235435e-01
4.779511988162994385e-01,4.206599665957977408e-01
4.785914421081542969e-01,4.205758798300673895e-01
4.792317152023315430e-01,4.205065958305262974e-01
4.798719584941864014e-01,4.204487347166261380e-01
4.805122315883636475e-01,4.203986474378691440e-01
4.811524748802185059e-01,4.203524703823764419e-01
4.817927181720733643e-01,4.203061489777657478e-01
4.824329912662506104e-01,4.202553219043227983e-01
4.830732345581054688e-01,4.201954997681811577e-01
4.837135076522827148e-01,4.201219700810656654e-01
4.843537509441375732e-01,4.200298230183365789e-01
4.849940240383148193e-01,4.199139760084613648e-01
4.856342673301696777e-01,4.197692079260573195e-01
4.862745106220245361e-01,4.195901445638567928e-01
4.869147837162017822e-01,4.193712598326322372e-01
4.875550270080566406e-01,4.191069914036149591e-01
4.881953001022338867e-01,4.187915678364193539e-01
4.888355433940887451e-01,4.184193175705841483e-01
4.894758164882659912e-01,4.179843580604725162e-01
4.901160597801208496e-01,4.174809012255833451e-01
4.907563030719757080e-01,4.169031403036598249e-01
4.913965761661529541e-01,4.162452233955291625e-01
4.920368194580078125e-01,4.155014776815710853e-01
4.926770925521850586e-01,4.146661810781981927e-01
4.933173358440399170e-01,4.137338472717106974e-01
4.939576089382171631e-01,4.126989957652993368e-01
4.945978522300720215e-01,4.115564245275509236e-01
4.952380955219268799e-01,4.103010152872839100e-01
4.958783686161041260e-01,4.089278577150148308e-01
4.965186119079589844e-01,4.074324007429526162e-01
4.971588850021362305e-01,4.058101518738106428e-01
4.977991282939910889e-01,4.040571297182449229e-01
4.984394013881683350e-01,4.021693994779482750e-01
4.990796446800231934e-01,4.001436558243511854e-01
4.997198879718780518e-01,3.979766583402510882e-01
5.003601312637329102e-01,3.956656229235528954e-01
5.010004043579101562e-01,3.932080427484576646e-01
5.016406774520874023e-01,3.906019875854047640e-01
5.022809505462646484e-01,3.878458390909158560e-01
5.029211640357971191e-01,3.849386325262642572e-01
5.035614371299743652e-01,3.818790126763409454e-01
5.042017102241516113e-01,3.786668770257550776e-01
5.048419237136840820e-01,3.753025564722243246e-01
5.054821968078613281e-01,3.717858500201112193e-01
5.061224699020385742e-01,3.681179658099349439e-01
5.067627429962158203e-01,3.643001505435110587e-01
5.074029564857482910e-01,3.603344777921568820e-01
5.080432295799255371e-01,3.562222854370822311e-01
5.086835026741027832e-01,3.519663741849856642e-01
5.093237161636352539e-01,3.475700563712846858e-01
5.099639892578125000e-01,3.430356819611386499e-01
5.106042623519897461e-01,3.383671937427532583e-01
5.112445354461669922e-01,3.335684903795339551e-01
5.118847489356994629e-01,3.286442172856842703e-01
5.125250220298767090e-01,3.235979348720698923e-01
5.131652951240539551e-01,3.184348585105536422e-01
5.138055086135864258e-01,3.131604469114908085e-01
5.144457817077636719e-01,3.077789900398588685e-01
5.150860548019409180e-01,3.022964270541912413e-01
5.157263278961181641e-01,2.967183395200660989e-01
5.163665413856506348e-01,2.910510801587751217e-01
5.170068144798278809e-01,2.852995450816280254e-01
5.176470875740051270e-01,2.794702543915512649e-01
5.182873010635375977e-01,2.735700045665172553e-01
5.189275741577148438e-01,2.676039025782230851e-01
5.195678472518920898e-01,2.615788077384815224e-01
5.202081203460693359e-01,2.555010671085113927e-01
5.208483338356018066e-01,2.493776511566858645e-01
5.214886069297790527e-01,2.432137964498553018e-01
5.221288800239562988e-01,2.370164812441704072e-01
5.227690935134887695e-01,2.307926561811366462e-01
5.234093666076660156e-01,2.245474892429193403e-01
5.240496397018432617e-01,2.182878464988178280e-01
5.246899127960205078e-01,2.120200257252333742e-01
5.253301262855529785e-01,2.057507386456665088e-01
5.259703993797302246e-01,1.994849442011115137e-01
5.266106724739074707e-01,1.932292517333049631e-01
5.272508859634399414e-01,1.869902175719939663e-01
5.278911590576171875e-01,1.807724765430567260e-01
5.285314321517944336e-01,1.745824028829821017e-01
5.291717052459716797e-01,1.684256506061219127e-01
5.298119187355041504e-01,1.623083559993543368e-01
5.304521918296813965e-01,1.562348115787628444e-01
5.310924649238586426e-01,1.502109738233188274e-01
5.317326784133911133e-01,1.442426241743515192e-01
5.323729515075683594e-01,1.383337924770917660e-01
5.330132246017456055e-01,1.324901353713254792e-01
5.336534976959228516e-01,1.267165342011278284e-01
5.342937111854553223e-01,1.210184236958626869e-01
5.349339842796325684e-01,1.153994486213480997e-01
5.355742573738098145e-01,1.098648561088642062e-01
5.362144708633422852e-01,1.044196843937799102e-01
5.368547439575195312e-01,9.906743623599378878e-02
5.374950170516967773e-01,9.381300704523720668e-02
5.381352901458740234e-01,8.866071410669817965e-02
5.387755036354064941e-01,8.361529063388362104e-02
5.394157767295837402e-01,7.867995245470416066e-02
5.400560498237609863e-01,7.385927401207847964e-02
5.406962633132934570e-01,6.915773292842164466e-02
5.413365364074707031e-01,6.457836552138385144e-02
5.419768095016479492e-01,6.012559152736063339e-02
5.426170825958251953e-01,5.580319033168867904e-02
5.432572960853576660e-01,5.161532218135800321e-02
5.438975691795349121e-01,4.756493609865319883e-02
5.445378422737121582e-01,4.365604981958259856e-02
5.451780557632446289e-01,3.989261936676768983e-02
5.458183288574218750e-01,3.627746262983144732e-02
5.464586019515991211e-01,3.281440282378333961e-02
5.470988750457763672e-01,2.950686466543306352e-02
5.477390885353088379e-01,2.635843439806073718e-02
5.483793616294860840e-01,2.337183970575829051e-02
5.490196347236633301e-01,2.055056544947042596e-02
5.496598482131958008e-01,1.789799497968536102e-02
5.503001213073730469e-01,1.541667765274468138e-02
5.509403944015502930e-01,1.310987752897485592e-02
5.515806674957275391e-01,1.098047655849843096e-02
5.522208809852600098e-01,9.031474128976313409e-03
5.528611540794372559e-01,7.265249309943655476e-03
5.535014271736145020e-01,5.684571133691029843e-03
5.541416406631469727e-01,4.292144227703076353e-03
5.547819137573242188e-01,3.090114936515231392e-03
5.554221868515014648e-01,2.080911245904371043e-03
5.560624599456787109e-01,1.266758786909960577e-03
5.567026734352111816e-01,6.497626965020764089e-04
5.573429465293884277e-01,2.317591207301461509e-04
5.579832196235656738e-01,1.460851909440563645e-05
5.586234927177429199e-01,0.000000000000000000e+00
5.592637062072753906e-01,1.893934927581497618e-04
5.599039793014526367e-01,5.841902888903405255e-04
5.605442523956298828e-01,1.185622442362976869e-03
5.611844658851623535e-01,1.994574296851681083e-03
5.618247389793395996e-01,3.012106543523795921e-03
5.624650120735168457e-01,4.238796826097068760e-03
5.631052851676940918e-01,5.675150625064517840e-03
5.637454986572265625e-01,7.321303404212109456e-03
5.643857717514038086e-01,9.177674032598837073e-03
5.650260448455810547e-01,1.124400317093421364e-02
5.656662583351135254e-01,1.351976360873141658e-02
5.663065314292907715e-01,1.600486141487600378e-02
5.669468045234680176e-01,1.869834404957337881e-02
5.675870776176452637e-01,2.159924022801495980e-02
5.682272911071777344e-01,2.470604737405590612e-02
5.688675642013549805e-01,2.801795558108555184e-02
5.695078372955322266e-01,3.153300395272795598e-02
5.701480507850646973e-01,3.524892101034460268e-02
5.707883238792419434e-01,3.916429622852213299e-02
5.714285969734191895e-01,4.327638749199991253e-02
5.720688700675964355e-01,4.758261452807222014e-02
5.727090835571289062e-01,5.207964937223952262e-02
5.733493566513061523e-01,5.676522816598605914e-02
5.739896297454833984e-01,6.163560377332055751e-02
5.746298432350158691e-01,6.668670638532958606e-02
5.752701163291931152e-01,7.191563613652052211e-02
5.759103894233703613e-01,7.731783956823301551e-02
5.765506625175476074e-01,8.288905237294219575e-02
5.771908760070800781e-01,8.862417429194069385e-02
5.778311491012573242e-01,9.451950218186233599e-02
5.784714221954345703e-01,1.005695446588532604e-01
5.791116356849670410e-01,1.067685033325420640e-01
5.797519087791442871e-01,1.131121186631336428e-01
5.803921818733215332e-01,1.195942462786527827e-01
5.810324549674987793e-01,1.262090394016031070e-01
5.816726684570312500e-01,1.329499539192209312e-01
5.823129415512084961e-01,1.398120175246870822e-01
5.829532146453857422e-01,1.467883588929908001e-01
5.835934281349182129e-01,1.538718627019468599e-01
5.842337012290954590e-01,1.610572071217557522e-01
5.848739743232727051e-01,1.683370744518528639e-01
5.855142474174499512e-01,1.757046280769491986e-01
5.861544609069824219e-01,1.831522793199091836e-01
5.867947340011596680e-01,1.906744430246458677e-01
5.874350070953369141e-01,1.982633837253091613e-01
5.880752205848693848e-01,2.059113343856400213e-01
5.887154936790466309e-01,2.136126295698024258e-01
5.893557667732238770e-01,2.213594342014322258e-01
5.899960398674011230e-01,2.291447356367646293e-01
5.906362533569335938e-01,2.369607344118529468e-01
5.912765264511108398e-01,2.448018935782432237e-01
5.919167995452880859e-01,2.526606276612080038e-01
5.925570130348205566e-01,2.605293780916375646e-01
5.931972861289978027e-01,2.684029525054358878e-01
5.938375592231750488e-01,2.762740620210575315e-01
5.944778323173522949e-01,2.841363284415203694e-01
5.951180458068847656e-01,2.919828225532827837e-01
5.957583189010620117e-01,2.998090086417124489e-01
5.963985919952392578e-01,3.076083657859856046e-01
5.970388054847717285e-01,3.153746356276934115e-01
5.976790785789489746e-01,3.231039266631139384e-01
5.983193516731262207e-01,3.307905118650493748e-01
5.989596247673034668e-01,3.384296532687645076e-01
5.995998382568359375e-01,3.460161708879816445e-01
6.002401113510131836e-01,3.535473695406752270e-01
6.008803844451904297e-01,3.610186558244592447e-01
6.015205979347229004e-01,3.684259404880405597e-01
6.021608710289001465e-01,3.757673967933081727e-01
6.028011441230773926e-01,3.830395270769599847e-01
6.034414172172546387e-01,3.902398980972865417e-01
6.040816307067871094e-01,3.973657331766853318e-01
6.047219038009643555e-01,4.044166137635536451e-01
6.053621768951416016e-01,4.113904864806325890e-01
6.060023903846740723e-01,4.182856303798718756e-01
6.066426634788513184e-01,4.251026332142426867e-01
6.072829365730285645e-01,4.318405177433168873e-01
6.079232096672058105e-01,4.384992468593971182e-01
6.085634231567382812e-01,4.450784913948560018e-01
6.092036962509155273e-01,4.515800784145711511e-01
6.098439693450927734e-01,4.580042846622607300e-01
6.104841828346252441e-01,4.643517280066213893e-01
6.111244559288024902e-01,4.706250289223206096e-01
6.117647290229797363e-01,4.768252639885939281e-01
6.124050021171569824e-01,4.829544133364955805e-01
6.130452156066894531e-01,4.890140065556325411e-01
6.136854887008666992e-01,4.950075067958037422e-01
6.143257617950439453e-01,5.009368854805522631e-01
6.149659752845764160e-01,5.068042031487078880e-01
6.156062483787536621e-01,5.126133441511449007e-01
6.162465214729309082e-01,5.183665926755720577e-01
6.168867945671081543e-01,5.240669107376065838e-01
6.175270080566406250e-01,5.297167759484757710e-01
6.181672811508178711e-01,5.353202449577638689e-01
6.188075542449951172e-01,5.408798137501769077e-01
6.194477677345275879e-01,5.463979864523436092e-01
6.200880408287048340e-01,5.518787279442416427e-01
6.207283139228820801e-01,5.573244204087268727e-01
6.213685870170593262e-01,5.627378715346291749e-01
6.220088005065917969e-01,5.681212833983275701e-01
6.226490736007690430e-01,5.734781610484591674e-01
6.232893466949462891e-01,5.788104424134692394e-01
6.239295601844787598e-01,5.841198349737393158e-01
6.245698332786560059e-01,5.894093803512179264e-01
6.252101063728332520e-01,5.946803843853425420e-01
6.258503794670104980e-01,5.999344491527414114e-01
6.264905929565429688e-01,6.051724215749865188e-01
6.271308660507202148e-01,6.103963879037310747e-01
6.277711391448974609e-01,6.156066997887421621e-01
6.284113526344299316e-01,6.208033620942154940e-01
6.290516257286071777e-01,6.259876859381474645e-01
6.296918988227844238e-01,6.311590808773233086e-01
6.303321719169616699e-01,6.363172067652431707e-01
6.309723854064941406e-01,6.414609802148634188e-01
6.316126585006713867e-01,6.465903268088464273e-01
6.322529315948486328e-01,6.517035453289192759e-01
6.328931450843811035e-01,6.567985681242243245e-01
6.335334181785583496e-01,6.618744114561891934e-01
6.341736912727355957e-01,6.669284149144818485e-01
6.348139643669128418e-01,6.719580784280645425e-01
6.354541778564453125e-01,6.769601203824961999e-01
6.360944509506225586e-01,6.819323963502599284e-01
6.367347240447998047e-01,6.868711100847395556e-01
6.373749375343322754e-01,6.917721322434280395e-01
6.380152106285095215e-01,6.966325391304470926e-01
6.386554837226867676e-01,7.014477807111472174e-01
6.392957568168640137e-01,7.062135471513668605e-01
6.399359703063964844e-01,7.109249008250069224e-01
6.405762434005737305e-01,7.155780692480195881e-01
6.412165164947509766e-01,7.201677665219277102e-01
6.418567299842834473e-01,7.246886487712176361e-01
6.424970030784606934e-01,7.291364978560412879e-01
6.431372761726379395e-01,7.335057829325775103e-01
6.437775492668151855e-01,7.377913225031358380e-01
6.444177627563476562e-01,7.419875546613452499e-01
6.450580358505249023e-01,7.460900635521872104e-01
6.456983089447021484e-01,7.500933557619040570e-01
6.463385224342346191e-01,7.539919597693005571e-01
6.469787955284118652e-01,7.577816231290817051e-01
6.476190686225891113e-01,7.614571426269067800e-01
6.482593417167663574e-01,7.650137812618433841e-01
6.488995552062988281e-01,7.684467286470821890e-01
6.495398283004760742e-01,7.717522934555738345e-01
6.501801013946533203e-01,7.749260992869211329e-01
6.508203148841857910e-01,7.779639773668538538e-01
6.514605879783630371e-01,7.808630110442349448e-01
6.521008610725402832e-01,7.836196617673589770e-01
6.527411341667175293e-01,7.862310249856303557e-01
6.533813476562500000e-01,7.886942907930958313e-01
6.540216207504272461e-01,7.910077254106293587e-01
6.546618938446044922e-01,7.931692383279242975e-01
6.553021073341369629e-01,7.951772152393514759e-01
6.559423804283142090e-01,7.970309686747105715e-01
6.565826535224914551e-01,7.987296304642059752e-01
6.572229266166687012e-01,8.002729410099336249e-01
6.578631401062011719e-01,8.016609712969420265e-01
6.585034132003784180e-01,8.028944880756996305e-01
6.591436862945556641e-01,8.039742892097816451e-01
6.597838997840881348e-01,8.049017009834820158e-01
6.604241728782653809e-01,8.056785683595690806e-01
6.610644459724426270e-01,8.063069097150386000e-01
6.617047190666198730e-01,8.067891829649589397e-01
6.623449325561523438e-01,8.071281500753446636e-01
6.629852056503295898e-01,8.073270231068221392e-01
6.636254787445068359e-01,8.073891330419673551e-01
6.642656922340393066e-01,8.073182839892112383e-01
6.649059653282165527e-01,8.071183869722258208e-01
6.655462384223937988e-01,8.067936469269127997e-01
6.661865115165710449e-01,8.063484986761775275e-01
6.668267250061035156e-01,8.057876256429450379e-01
6.674669981002807617e-01,8.051156830538799269e-01
6.681072711944580078e-01,8.043376361449423584e-01
6.687474846839904785e-01,8.034585901934954144e-01
6.693877577781677246e-01,8.024835066739157696e-01
6.700280308723449707e-01,8.014176144172848737e-01
6.706683039665222168e-01,8.002661117412319669e-01
6.713085174560546875e-01,7.990343601550859987e-01
6.719487905502319336e-01,7.977272754182394010e-01
6.725890636444091797e-01,7.963502078018347419e-01
6.732292771339416504e-01,7.949083014806683778e-01
6.738695502281188965e-01,7.934063757591038879e-01
6.745098233222961426e-01,7.918494855691369239e-01
6.751500964164733887e-01,7.902424162429824150e-01
6.757903099060058594e-01,7.885900175889455355e-01
6.764305830001831055e-01,7.868964970410008419e-01
6.770708560943603516e-01,7.851664119590680002e-01
6.777110695838928223e-01,7.834040811295066575e-01
6.783513426780700684e-01,7.816132252054504015e-01
6.789916157722473145e-01,7.797978089047861161e-01
6.796318888664245605e-01,7.779614776353938055e-01
6.802721023559570312e-01,7.761078098214011511e-01
6.809123754501342773e-01,7.742396818241097378e-01
6.815526485443115234e-01,7.723602509303630903e-01
6.821928620338439941e-01,7.704725200092639170e-01
6.828331351280212402e-01,7.685786943029038198e-01
6.834734082221984863e-01,7.666812962025439937e-01
6.841136813163757324e-01,7.647825045061500404e-01
6.847538948059082031e-01,7.628844544398152294e-01
6.853941679000854492e-01,7.609885484227953967e-01
6.860344409942626953e-01,7.590965050139510950e-01
6.866746544837951660e-01,7.572098750075362261e-01
6.873149275779724121e-01,7.553295134758837293e-01
6.879552006721496582e-01,7.534566157391129337e-01
6.885954737663269043e-01,7.515920117614234286e-01
6.892356872558593750e-01,7.497366122559876445e-01
6.898759603500366211e-01,7.478906314992359583e-01
6.905162334442138672e-01,7.460546590263872346e-01
6.911564469337463379e-01,7.442291864442092120e-01
6.917967200279235840e-01,7.424140660758933308e-01
6.924369931221008301e-01,7.406095837487294276e-01
6.930772662162780762e-01,7.388157281274430055e-01
6.937174797058105469e-01,7.370326249498555526e-01
6.943577527999877930e-01,7.352598318364553798e-01
6.949980258941650391e-01,7.334972978391753884e-01
6.956382393836975098e-01,7.317449713104053899e-01
6.962785124778747559e-01,7.300023113182194656e-01
6.969187855720520020e-01,7.282691931005107477e-01
6.975590586662292480e-01,7.265453561438519614e-01
6.981992721557617188e-01,7.248306536465491945e-01
6.988395452499389648e-01,7.231245265842551895e-01
6.994798183441162109e-01,7.214268756495254564e-01
7.001200318336486816e-01,7.197376589453376994e-01
7.007603049278259277e-01,7.180563496128682388e-01
7.014005780220031738e-01,7.163829772184984179e-01
7.020408511161804199e-01,7.147175077171388224e-01
7.026810646057128906e-01,7.130600317375579422e-01
7.033213376998901367e-01,7.114102926491923107e-01
7.039616107940673828e-01,7.097685096310191177e-01
7.046018242835998535e-01,7.081350651282152242e-01
7.052420973777770996e-01,7.065098852413274066e-01
7.058823704719543457e-01,7.048934544443659078e-01
7.065226435661315918e-01,7.032861915029227085e-01
7.071628570556640625e-01,7.016887631876578268e-01
7.078031301498413086e-01,7.001014167778638608e-01
7.084434032440185547e-01,6.985250264301416934e-01
7.090836167335510254e-01,6.969604338431487633e-01
7.097238898277282715e-01,6.954082190135335573e-01
7.103641629219055176e-01,6.938694429311502709e-01
7.110044360160827637e-01,6.923451177266874978e-01
7.116446495056152344e-01,6.908364556212092111e-01
7.122849225997924805e-01,6.893443264412084659e-01
7.129251956939697266e-01,6.878701243271994059e-01
7.135654091835021973e-01,6.864152500175535465e-01
7.142056822776794434e-01,6.849808261597418735e-01
7.148459553718566895e-01,6.835684070584182592e-01
7.154862284660339355e-01,6.821794511461662935e-01
7.161264419555664062e-01,6.808156757044887541e-01
7.167667150497436523e-01,6.794783609995009854e-01
7.174069881439208984e-01,6.781692445617988341e-01
7.180472612380981445e-01,6.768900136749373964e-01
7.186874747276306152e-01,6.756424547432309247e-01
7.193277478218078613e-01,6.744280348509779088e-01
7.199680209159851074e-01,6.732486258134713353e-01
7.206082344055175781e-01,6.721060553404463178e-01
7.212485074996948242e-01,6.710018550340528520e-01
7.218887805938720703e-01,6.699378945126808205e-01
7.225290536880493164e-01,6.689158756460518163e-01
7.231692671775817871e-01,6.679376971202106716e-01
7.238095402717590332e-01,6.670048285890173290e-01
7.244498133659362793e-01,6.661190528052243209e-01
7.250900268554687500e-01,6.652821631034928629e-01
7.257302999496459961e-01,6.644956101571173335e-01
7.263705730438232422e-01,6.637610861613998381e-01
7.270108461380004883e-01,6.630801351954112022e-01
7.276510596275329590e-01,6.624543441979575675e-01
7.282913327217102051e-01,6.618850592389877718e-01
7.289316058158874512e-01,6.613737659813772041e-01
7.295718193054199219e-01,6.609218340159834781e-01
7.302120923995971680e-01,6.605305086956954064e-01
7.308523654937744141e-01,6.602010308647114911e-01
7.314926385879516602e-01,6.599345891493788585e-01
7.321328520774841309e-01,6.597323026869852391e-01
7.327731251716613770e-01,6.595951520525069611e-01
7.334133982658386230e-01,6.595241133459510685e-01
7.340536117553710938e-01,6.595200773362002167e-01
7.346938848495483398e-01,6.595838690909778812e-01
7.353341579437255859e-01,6.597162203741224751e-01
7.359744310379028320e-01,6.599177617181313238e-01
7.366146445274353027e-01,6.601891078183204087e-01
7.372549176216125488e-01,6.605307796792203590e-01
7.378951907157897949e-01,6.609432169270554880e-01
7.385354042053222656e-01,6.614267459609948219e-01
7.391756772994995117e-01,6.619817393419471507e-01
7.398159503936767578e-01,6.626084095469666480e-01
7.404562234878540039e-01,6.633069052286062472e-01
7.410964369773864746e-01,6.640772702007167183e-01
7.417367100715637207e-01,6.649197112827907041e-01
7.423769831657409668e-01,6.658341189521976844e-01
7.430171966552734375e-01,6.668203649975392722e-01
7.436574697494506836e-01,6.678785210340563161e-01
7.442977428436279297e-01,6.690083805193953737e-01
7.449380159378051758e-01,6.702097225301102412e-01
7.455782294273376465e-01,6.714822448539123911e-01
7.462185025215148926e-01,6.728259373162939205e-01
7.468587756156921387e-01,6.742404893530933307e-01
7.474989891052246094e-01,6.757254476117839914e-01
7.481392621994018555e-01,6.772808526718030464e-01
7.487795352935791016e-01,6.789063285688161642e-01
7.494198083877563477e-01,6.806016412412132510e-01
7.500600218772888184e-01,6.823664091733796511e-01
7.507002949714660645e-01,6.842007871192521407e-01
7.513405680656433105e-01,6.861044630018144908e-01
7.519807815551757812e-01,6.880771693661569266e-01
7.526210546493530273e-01,6.901192600035517266e-01
7.532613277435302734e-01,6.922306082576312747e-01
7.539016008377075195e-01,6.944113429064691090e-01
7.545418143272399902e-01,6.966614389506040617e-01
7.551820874214172363e-01,6.989816960492172271e-01
7.558223605155944824e-01,7.013723049780633545e-01
7.564625740051269531e-01,7.038335901900367730e-01
7.571028470993041992e-01,7.063667330218472706e-01
7.577431201934814453e-01,7.089723215895435970e-01
7.583833932876586914e-01,7.116513721326267472e-01
7.590236067771911621e-01,7.144047661361705437e-01
7.596638798713684082e-01,7.172343839440014079e-01
7.603041529655456543e-01,7.201414823906042706e-01
7.609443664550781250e-01,7.231274965301013324e-01
7.615846395492553711e-01,7.261949480454408246e-01
7.622249126434326172e-01,7.293456752762397244e-01
7.628651857376098633e-01,7.325820760175565383e-01
7.635053992271423340e-01,7.359064111914275230e-01
7.641456723213195801e-01,7.393221657292530224e-01
7.647859454154968262e-01,7.428321411238947292e-01
7.654261589050292969e-01,7.464393261323700735e-01
7.660664319992065430e-01,7.501480166163938534e-01
7.667067050933837891e-01,7.539617487733791812e-01
7.673469781875610352e-01,7.578846834605164062e-01
7.679871916770935059e-01,7.619208661266334559e-01
7.686274647712707520e-01,7.660757594197420417e-01
7.692677378654479980e-01,7.703539524955305140e-01
7.699079513549804688e-01,7.747603396963667066e-01
7.705482244491577148e-01,7.793012379750532403e-01
7.711884975433349609e-01,7.839821449953072729e-01
7.718287706375122070e-01,7.888091389295253109e-01
7.724689841270446777e-01,7.937881588930841836e-01
7.731092572212219238e-01,7.989268088607186513e-01
7.737495303153991699e-01,8.042315962750024028e-01
7.743897438049316406e-01,8.097092333951985133e-01
7.750300168991088867e-01,8.153682056693218883e-01
7.756702899932861328e-01,8.212157967801068104e-01
7.763105630874633789e-01,8.272599908371462973e-01
7.769507765769958496e-01,8.335084358784192737e-01
7.775910496711730957e-01,8.399707930706430403e-01
7.782313227653503418e-01,8.466552358300925007e-01
7.788715362548828125e-01,8.535700509893002774e-01
7.795118093490600586e-01,8.607256200070070307e-01
7.801520824432373047e-01,8.681307194369392022e-01
7.807923555374145508e-01,8.757948793601921800e-01
7.814325690269470215e-01,8.837270646497294990e-01
7.820728421211242676e-01,8.919386364782475596e-01
7.827131152153015137e-01,9.004389301823438885e-01
7.833533287048339844e-01,9.092372923300136023e-01
7.839936017990112305e-01,9.183457028036050573e-01
7.846338748931884766e-01,9.277737559951395596e-01
7.852741479873657227e-01,9.375320644896296685e-01
7.859143614768981934e-01,9.476302599091099843e-01
7.865546345710754395e-01,9.580809984754767861e-01
7.871949076652526855e-01,9.688941240557067403e-01
7.878351211547851562e-01,9.800794598960660409e-01
7.884753942489624023e-01,9.916499895987218594e-01
7.891156673431396484e-01,1.003615596937162735e+00
7.897559404373168945e-01,1.015987303674636522e+00
7.903961539268493652e-01,1.028774849842759576e+00
7.910364270210266113e-01,1.041991590551796243e+00
7.916767001152038574e-01,1.055647317428644705e+00
7.923169136047363281e-01,1.069751671127243231e+00
7.929571866989135742e-01,1.084318164954006569e+00
7.935974597930908203e-01,1.099356423076417677e+00
7.942377328872680664e-01,1.114877263426268250e+00
7.948779463768005371e-01,1.130889923891739812e+00
7.955182194709777832e-01,1.147408127977183501e+00
7.961584925651550293e-01,1.164441003836905075e+00
7.967987060546875000e-01,1.181997497239497541e+00
7.974389791488647461e-01,1.200091313713953500e+00
7.980792522430419922e-01,1.218731217649043685e+00
7.987195253372192383e-01,1.237927452569175024e+00
7.993597388267517090e-01,1.257688371696097374e+00
8.000000119209289551e-01,1.278027662667692965e+00


==> code/potentials/score-matching/potentials_1.csv <==
x,f
-8.000000119209289551e-01,6.721441010641124869e-01
-7.993597388267517090e-01,6.553981869281972905e-01
-7.987195253372192383e-01,6.392625358983012873e-01
-7.980792522430419922e-01,6.237232618383270477e-01
-7.974389791488647461e-01,6.087707729470004381e-01
-7.967987060546875000e-01,5.943938687083805128e-01
-7.961584925651550293e-01,5.805824394563354751e-01
-7.955182194709777832e-01,5.673224377135683838e-01
-7.948779463768005371e-01,5.546035052766282725e-01
-7.942377328872680664e-01,5.424150395362712374e-01
-7.935974597930908203e-01,5.307428932233846375e-01
-7.929571866989135742e-01,5.195762945187363258e-01
-7.923169136047363281e-01,5.089032180304240427e-01
-7.916767001152038574e-01,4.987124484687908144e-01
-7.910364270210266113e-01,4.889899423031942582e-01
-7.903961539268493652e-01,4.797244269808547124e-01
-7.897559404373168945e-01,4.709044491585920866e-01
-7.891156673431396484e-01,4.625160886433739016e-01
-7.884753942489624023e-01,4.545479242534109510e-01
-7.878351211547851562e-01,4.469876250595725686e-01
-7.871949076652526855e-01,4.398236147666376716e-01
-7.865546345710754395e-01,4.330423451821636682e-01
-7.859143614768981934e-01,4.266323222560561845e-01
-7.852741479873657227e-01,4.205820401577309298e-01
-7.846338748931884766e-01,4.148783239138453816e-01
-7.839936017990112305e-01,4.095099175643350797e-01
-7.833533287048339844e-01,4.044650057768173212e-01
-7.827131152153015137e-01,3.997324218202886748e-01
-7.820728421211242676e-01,3.952998032221968217e-01
-7.814325690269470215e-01,3.911563247197689108e-01
-7.807923555374145508e-01,3.872912195042137462e-01
-7.801520824432373047e-01,3.836928829215300318e-01
-7.795118093490600586e-01,3.803510315951621479e-01
-7.788715362548828125e-01,3.772552453615416468e-01
-7.782313227653503418e-01,3.743955635993314601e-01
-7.775910496711730957e-01,3.717616026831493947e-01
-7.769507765769958496e-01,3.693440281211963772e-01
-7.763105630874633789e-01,3.671336801746751810e-01
-7.756702899932861328e-01,3.651211332312684910e-01
-7.750300168991088867e-01,3.632979186671119187e-01
-7.743897438049316406e-01,3.616556845564886657e-01
-7.737495303153991699e-01,3.601865012718756809e-01
-7.731092572212219238e-01,3.588824374640835480e-01
-7.724689841270446777e-01,3.577363058045031075e-01
-7.718287706375122070e-01,3.567412022736955457e-01
-7.711884975433349609e-01,3.558903273355547014e-01
-7.705482244491577148e-01,3.551775317293652812e-01
-7.699079513549804688e-01,3.545969813464426856e-01
-7.692677378654479980e-01,3.541431259418703625e-01
-7.686274647712707520e-01,3.538107978140150323e-01
-7.679871916770935059e-01,3.535952174073542231e-01
-7.673469781875610352e-01,3.534920144584972057e-01
-7.667067050933837891e-01,3.534970982971432640e-01
-7.660664319992065430e-01,3.536067788231673781e-01
-7.654261589050292969e-01,3.538177084075293521e-01
-7.647859454154968262e-01,3.541268431897259816e-01
-7.641456723213195801e-01,3.545315588860131761e-01
-7.635053992271423340e-01,3.550295047812328519e-01
-7.628651857376098633e-01,3.556185924752610639e-01
-7.622249126434326172e-01,3.562971844926168252e-01
-7.615846395492553711e-01,3.570638458761874467e-01
-7.609443664550781250e-01,3.579174167131426998e-01
-7.603041529655456543e-01,3.588569893042068415e-01
-7.596638798713684082e-01,3.598821173553474750e-01
-7.590236067771911621e-01,3.609923850635419207e-01
-7.583833932876586914e-01,3.621876114262976287e-01
-7.577431201934814453e-01,3.634681239638735128e-01
-7.571028470993041992e-01,3.648342010519090017e-01
-7.564625740051269531e-01,3.662863938851890211e-01
-7.558223605155944824e-01,3.678253294930020623e-01
-7.551820874214172363e-01,3.694522163324638342e-01
-7.545418143272399902e-01,3.711680363563689689e-01
-7.539016008377075195e-01,3.729739240540372869e-01
-7.532613277435302734e-01,3.748715857799909124e-01
-7.526210546493530273e-01,3.768624477819328966e-01
-7.519807815551757812e-01,3.789481900452300600e-01
-7.513405680656433105e-01,3.811304054800879193e-01
-7.507002949714660645e-01,3.834113902367599636e-01
-7.500600218772888184e-01,3.857929499470125201e-01
-7.494198083877563477e-01,3.882769412619144767e-01
-7.487795352935791016e-01,3.908659827314862056e-01
-7.481392621994018555e-01,3.935620819070404508e-01
-7.474989891052246094e-01,3.963675191345008564e-01
-7.468587756156921387e-01,3.992843464601505410e-01
-7.462185025215148926e-01,4.023154580494403554e-01
-7.455782294273376465e-01,4.054630436716100128e-01
-7.449380159378051758e-01,4.087291766231482271e-01
-7.442977428436279297e-01,4.121169203827279581e-01
-7.436574697494506836e-01,4.156284093013655756e-01
-7.430171966552734375e-01,4.192661243683661887e-01
-7.423769831657409668e-01,4.230321355640285219e-01
-7.417367100715637207e-01,4.269295764737299770e-01
-7.410964369773864746e-01,4.309604781953475516e-01
-7.404562234878540039e-01,4.351268671962231771e-01
-7.398159503936767578e-01,4.394318207942311538e-01
-7.391756772994995117e-01,4.438772420584649048e-01
-7.385354042053222656e-01,4.484653735818882048e-01
-7.378951907157897949e-01,4.531979214605779127e-01
-7.372549176216125488e-01,4.580778720818909910e-01
-7.366146445274353027e-01,4.631068059476866061e-01
-7.359744310379028320e-01,4.682861242496971776e-01
-7.353341579437255859e-01,4.736186644153170811e-01
-7.346938848495483398e-01,4.791056007155893859e-01
-7.340536117553710938e-01,4.847485509626561218e-01
-7.334133982658386230e-01,4.905484258664847275e-01
-7.327731251716613770e-01,4.965075983928639580e-01
-7.321328520774841309e-01,5.026266807515038515e-01
-7.314926385879516602e-01,5.089060466661154969e-01
-7.308523654937744141e-01,5.153476720945389111e-01
-7.302120923995971680e-01,5.219515577561528730e-01
-7.295718193054199219e-01,5.287180630161660844e-01
-7.289316058158874512e-01,5.356466946525588746e-01
-7.282913327217102051e-01,5.427386148994410853e-01
-7.276510596275329590e-01,5.499928097216471024e-01
-7.270108461380004883e-01,5.574079103501246024e-01
-7.263705730438232422e-01,5.649843267409884184e-01
-7.257302999496459961e-01,5.727200533906127156e-01
-7.250900268554687500e-01,5.806134478891706863e-01
-7.244498133659362793e-01,5.886617149770452251e-01
-7.238095402717590332e-01,5.968639628879643944e-01
-7.231692671775817871e-01,6.052165569109235754e-01
-7.225290536880493164e-01,6.137154237689048664e-01
-7.218887805938720703e-01,6.223584476287431499e-01
-7.212485074996948242e-01,6.311405225809356700e-01
-7.206082344055175781e-01,6.400569158161135697e-01
-7.199680209159851074e-01,6.491014340206122668e-01
-7.193277478218078613e-01,6.582698716529473693e-01
-7.186874747276306152e-01,6.675549217126302004e-01
-7.180472612380981445e-01,6.769485426731169930e-01
-7.174069881439208984e-01,6.864447176524568484e-01
-7.167667150497436523e-01,6.960341290667000358e-01
-7.161264419555664062e-01,7.057075979568998569e-01
-7.154862284660339355e-01,7.154543285750762927e-01
-7.148459553718566895e-01,7.252655639713974089e-01
-7.142056822776794434e-01,7.351289569551640035e-01
-7.135654091835021973e-01,7.450323460727692471e-01
-7.129251956939697266e-01,7.549618772900319463e-01
-7.122849225997924805e-01,7.649055951229954964e-01
-7.116446495056152344e-01,7.748480674472060237e-01
-7.110044360160827637e-01,7.847729741258899772e-01
-7.103641629219055176e-01,7.946660440396340341e-01
-7.097238898277282715e-01,8.045093929944520106e-01
-7.090836167335510254e-01,8.142853319866154571e-01
-7.084434032440185547e-01,8.239745336893968819e-01
-7.078031301498413086e-01,8.335596147391419741e-01
-7.071628570556640625e-01,8.430199592428135880e-01
-7.065226435661315918e-01,8.523342202717443250e-01
-7.058823704719543457e-01,8.614832469215847333e-01
-7.052420973777770996e-01,8.704447183960666301e-01
-7.046018242835998535e-01,8.791968106124099513e-01
-7.039616107940673828e-01,8.877166228543322823e-01
-7.033213376998901367e-01,8.959834749604804749e-01
-7.026810646057128906e-01,9.039740840445742442e-01
-7.020408511161804199e-01,9.116654332693916452e-01
-7.014005780220031738e-01,9.190367322051611332e-01
-7.007603049278259277e-01,9.260653888359979824e-01
-7.001200318336486816e-01,9.327298630958575920e-01
-6.994798183441162109e-01,9.390087327519354155e-01
-6.988395452499389648e-01,9.448830769578990818e-01
-6.981992721557617188e-01,9.503330587859184497e-01
-6.975590586662292480e-01,9.553401319158356664e-01
-6.969187855720520020e-01,9.598882335749494565e-01
-6.962785124778747559e-01,9.639613965181674793e-01
-6.956382393836975098e-01,9.675455649675348546e-01
-6.949980258941650391e-01,9.706281375779508558e-01
-6.943577527999877930e-01,9.731990633835967408e-01
-6.937174797058105469e-01,9.752493551115191117e-01
-6.930772662162780762e-01,9.767722831788705484e-01
-6.924369931221008301e-01,9.777635423897774736e-01
-6.917967200279235840e-01,9.782205181606493660e-01
-6.911564469337463379e-01,9.781430374653212745e-01
-6.905162334442138672e-01,9.775332035027335387e-01
-6.898759603500366211e-01,9.763951465394176132e-01
-6.892356872558593750e-01,9.747354004323338650e-01
-6.885954737663269043e-01,9.725628699250221665e-01
-6.879552006721496582e-01,9.698879792502457242e-01
-6.873149275779724121e-01,9.667237049484405098e-01
-6.866746544837951660e-01,9.630849279760140824e-01
-6.860344409942626953e-01,9.589887136070971430e-01
-6.853941679000854492e-01,9.544526979523699772e-01
-6.847538948059082031e-01,9.494971993321432713e-01
-6.841136813163757324e-01,9.441441770177907422e-01
-6.834734082221984863e-01,9.384153479326697855e-01
-6.828331351280212402e-01,9.323349644489939969e-01
-6.821928620338439941e-01,9.259277771017857539e-01
-6.815526485443115234e-01,9.192199617085941021e-01
-6.809123754501342773e-01,9.122364319263813748e-01
-6.802721023559570312e-01,9.050043241933303229e-01
-6.796318888664245605e-01,8.975511984924291475e-01
-6.789916157722473145e-01,8.899026234659097589e-01
-6.783513426780700684e-01,8.820862395515933763e-01
-6.777110695838928223e-01,8.741287405374209563e-01
-6.770708560943603516e-01,8.660573739970280904e-01
-6.764305830001831055e-01,8.578965730360086361e-01
-6.757903099060058594e-01,8.496725834202600858e-01
-6.751500964164733887e-01,8.414109175691026898e-01
-6.745098233222961426e-01,8.331340750425000330e-01
-6.738695502281188965e-01,8.248659901491435242e-01
-6.732292771339416504e-01,8.166289530041663802e-01
-6.725890636444091797e-01,8.084450068776551923e-01
-6.719487905502319336e-01,8.003328109127614276e-01
-6.713085174560546875e-01,7.923123485076097872e-01
-6.706683039665222168e-01,7.844023187212738613e-01
-6.700280308723449707e-01,7.766181472418014486e-01
-6.693877577781677246e-01,7.689762003044795513e-01
-6.687474846839904785e-01,7.614909471033377564e-01
-6.681072711944580078e-01,7.541763029301198351e-01
-6.674669981002807617e-01,7.470428909552020436e-01
-6.668267250061035156e-01,7.401021667157379191e-01
-6.661865115165710449e-01,7.333642810350426977e-01
-6.655462384223937988e-01,7.268362867310202979e-01
-6.649059653282165527e-01,7.205258972139572116e-01
-6.642656922340393066e-01,7.144389753742852456e-01
-6.636254787445068359e-01,7.085807457915200835e-01
-6.629852056503295898e-01,7.029536457723266629e-01
-6.623449325561523438e-01,6.975605241343720841e-01
-6.617047190666198730e-01,6.924031014521774274e-01
-6.610644459724426270e-01,6.874805013186970903e-01
-6.604241728782653809e-01,6.827922367169390050e-01
-6.597838997840881348e-01,6.783362569066233583e-01
-6.591436862945556641e-01,6.741098809270691383e-01
-6.585034132003784180e-01,6.701082856969393653e-01
-6.578631401062011719e-01,6.663268145908767259e-01
-6.572229266166687012e-01,6.627598535692951209e-01
-6.565826535224914551e-01,6.593999237395862245e-01
-6.559423804283142090e-01,6.562396640918288782e-01
-6.553021073341369629e-01,6.532705774503848595e-01
-6.546618938446044922e-01,6.504836818421231293e-01
-6.540216207504272461e-01,6.478684867706077100e-01
-6.533813476562500000e-01,6.454146099171755857e-01
-6.527411341667175293e-01,6.431110160017126098e-01
-6.521008610725402832e-01,6.409454464273340868e-01
-6.514605879783630371e-01,6.389058301339618495e-01
-6.508203148841857910e-01,6.369793631658660082e-01
-6.501801013946533203e-01,6.351530722715774679e-01
-6.495398283004760742e-01,6.334130717116832621e-01
-6.488995552062988281e-01,6.317458417013717131e-01
-6.482593417167663574e-01,6.301375565779552268e-01
-6.476190686225891113e-01,6.285738392008437536e-01
-6.469787955284118652e-01,6.270406923039977265e-01
-6.463385224342346191e-01,6.255240119732308202e-01
-6.456983089447021484e-01,6.240098846663797438e-01
-6.450580358505249023e-01,6.224841456089973413e-01
-6.444177627563476562e-01,6.209333132816401424e-01
-6.437775492668151855e-01,6.193441469004725697e-01
-6.431372761726379395e-01,6.177033749910951776e-01
-6.424970030784606934e-01,6.159985998140098395e-01
-6.418567299842834473e-01,6.142177973337781260e-01
-6.412165164947509766e-01,6.123496685769498349e-01
-6.405762434005737305e-01,6.103830444416304957e-01
-6.399359703063964844e-01,6.083079344362389840e-01
-6.392957568168640137e-01,6.061151916410216778e-01
-6.386554837226867676e-01,6.037957666480697760e-01
-6.380152106285095215e-01,6.013420894771912550e-01
-6.373749375343322754e-01,5.987472639714455092e-01
-6.367347240447998047e-01,5.960055470917100529e-01
-6.360944509506225586e-01,5.931113306606810021e-01
-6.354541778564453125e-01,5.900607880834818353e-01
-6.348139643669128418e-01,5.868510371987558649e-01
-6.341736912727355957e-01,5.834792352662634407e-01
-6.335334181785583496e-01,5.799444547267751382e-01
-6.328931450843811035e-01,5.762463737681979836e-01
-6.322529315948486328e-01,5.723859569071128028e-01
-6.316126585006713867e-01,5.683640673584480218e-01
-6.309723854064941406e-01,5.641834642725203075e-01
-6.303321719169616699e-01,5.598477564422741359e-01
-6.296918988227844238e-01,5.553602922942935116e-01
-6.290516257286071777e-01,5.507262340882710383e-01
-6.284113526344299316e-01,5.459511298586590122e-01
-6.277711391448974609e-01,5.410417251663921512e-01
-6.271308660507202148e-01,5.360038206241668490e-01
-6.264905929565429688e-01,5.308453036160494243e-01
-6.258503794670104980e-01,5.255745010224419644e-01
-6.252101063728332520e-01,5.201987148267499528e-01
-6.245698332786560059e-01,5.147271083319240326e-01
-6.239295601844787598e-01,5.091686318946577750e-01
-6.232893466949462891e-01,5.035330694398889584e-01
-6.226490736007690430e-01,4.978287386520934277e-01
-6.220088005065917969e-01,4.920657347629568967e-01
-6.213685870170593262e-01,4.862541728461691193e-01
-6.207283139228820801e-01,4.804026628662527720e-01
-6.200880408287048340e-01,4.745213391423268590e-01
-6.194477677345275879e-01,4.686197230584370210e-01
-6.188075542449951172e-01,4.627077693843646422e-01
-6.181672811508178711e-01,4.567936272866082170e-01
-6.175270080566406250e-01,4.508868674006651922e-01
-6.168867945671081543e-01,4.449968299931654769e-01
-6.162465214729309082e-01,4.391309398187535074e-01
-6.156062483787536621e-01,4.332979415516922117e-01
-6.149659752845764160e-01,4.275057003888034224e-01
-6.143257617950439453e-01,4.217622926163522301e-01
-6.136854887008666992e-01,4.160737649754913114e-01
-6.130452156066894531e-01,4.104474329374161456e-01
-6.124050021171569824e-01,4.048901287396780013e-01
-6.117647290229797363e-01,3.994067328834698394e-01
-6.111244559288024902e-01,3.940032955396222114e-01
-6.104841828346252441e-01,3.886848526911790280e-01
-6.098439693450927734e-01,3.834565337154547393e-01
-6.092036962509155273e-01,3.783215615637538498e-01
-6.085634231567382812e-01,3.732841734990413052e-01
-6.079232096672058105e-01,3.683481377988475636e-01
-6.072829365730285645e-01,3.635154341119219978e-01
-6.066426634788513184e-01,3.587890003661873273e-01
-6.060023903846740723e-01,3.541708975167412454e-01
-6.053621768951416016e-01,3.496631560766787494e-01
-6.047219038009643555e-01,3.452661832367884820e-01
-6.040816307067871094e-01,3.409812888282472976e-01
-6.034414172172546387e-01,3.368093346809124533e-01
-6.028011441230773926e-01,3.327496631036286345e-01
-6.021608710289001465e-01,3.288024554582076320e-01
-6.015205979347229004e-01,3.249671387839900838e-01
-6.008803844451904297e-01,3.212431810123481668e-01
-6.002401113510131836e-01,3.176287483299842229e-01
-5.995998382568359375e-01,3.141226676925192862e-01
-5.989596247673034668e-01,3.107235566672277294e-01
-5.983193516731262207e-01,3.074287797804271527e-01
-5.976790785789489746e-01,3.042364359599729617e-01
-5.970388054847717285e-01,3.011440775872062936e-01
-5.963985919952392578e-01,2.981492953936828449e-01
-5.957583189010620117e-01,2.952487254376463532e-01
-5.951180458068847656e-01,2.924396231833203963e-01
-5.944778323173522949e-01,2.897190775674176599e-01
-5.938375592231750488e-01,2.870832705337007518e-01
-5.931972861289978027e-01,2.845290315072266374e-01
-5.925570130348205566e-01,2.820528247622582363e-01
-5.919167995452880859e-01,2.796512749002992848e-01
-5.912765264511108398e-01,2.773202209932414952e-01
-5.906362533569335938e-01,2.750561666591910814e-01
-5.899960398674011230e-01,2.728554935239682067e-01
-5.893557667732238770e-01,2.707139938423650527e-01
-5.887154936790466309e-01,2.686280847022897156e-01
-5.880752205848693848e-01,2.665938908927913964e-01
-5.874350070953369141e-01,2.646078239926392683e-01
-5.867947340011596680e-01,2.626657422191356339e-01
-5.861544609069824219e-01,2.607640946562082007e-01
-5.855142474174499512e-01,2.588993845552884920e-01
-5.848739743232727051e-01,2.570676726624290254e-01
-5.842337012290954590e-01,2.552655907294076876e-01
-5.835934281349182129e-01,2.534897446771453566e-01
-5.829532146453857422e-01,2.517369211333346790e-01
-5.823129415512084961e-01,2.500036277899044812e-01
-5.816726684570312500e-01,2.482869373241585187e-01
-5.810324549674987793e-01,2.465839787522186022e-01
-5.803921818733215332e-01,2.448916964789238371e-01
-5.797519087791442871e-01,2.432074905514265417e-01
-5.791116356849670410e-01,2.415288877267758316e-01
-5.784714221954345703e-01,2.398536366359524941e-01
-5.778311491012573242e-01,2.381792180004436155e-01
-5.771908760070800781e-01,2.365037607215803028e-01
-5.765506625175476074e-01,2.348255115142539040e-01
-5.759103894233703613e-01,2.331424674442525991e-01
-5.752701163291931152e-01,2.314532722209206028e-01
-5.746298432350158691e-01,2.297565155433942685e-01
-5.739896297454833984e-01,2.280511895456158733e-01
-5.733493566513061523e-01,2.263359726125839799e-01
-5.727090835571289062e-01,2.246101737697800971e-01
-5.720688700675964355e-01,2.228732642480228954e-01
-5.714285969734191895e-01,2.211244026582948052e-01
-5.707883238792419434e-01,2.193634429389859086e-01
-5.701480507850646973e-01,2.175901475676496055e-01
-5.695078372955322266e-01,2.158046715740629118e-01
-5.688675642013549805e-01,2.140067484416241506e-01
-5.682272911071777344e-01,2.121968072477611322e-01
-5.675870776176452637e-01,2.103754227854199854e-01
-5.669468045234680176e-01,2.085427065710359074e-01
-5.663065314292907715e-01,2.066994601455998115e-01
-5.656662583351135254e-01,2.048464010966353221e-01
-5.650260448455810547e-01,2.029845363077766862e-01
-5.643857717514038086e-01,2.011144181483794924e-01
-5.637454986572265625e-01,1.992372048033455023e-01
-5.631052851676940918e-01,1.973541428281326837e-01
-5.624650120735168457e-01,1.954659865520098627e-01
-5.618247389793395996e-01,1.935740891808399589e-01
-5.611844658851623535e-01,1.916796354233274435e-01
-5.605442523956298828e-01,1.897840825466201586e-01
-5.599039793014526367e-01,1.878882805370034603e-01
-5.592637062072753906e-01,1.859937424458082411e-01
-5.586234927177429199e-01,1.841018709541462073e-01
-5.579832196235656738e-01,1.822135755250369193e-01
-5.573429465293884277e-01,1.803303073699762393e-01
-5.567026734352111816e-01,1.784532587572003060e-01
-5.560624599456787109e-01,1.765838119244231841e-01
-5.554221868515014648e-01,1.747227429272517618e-01
-5.547819137573242188e-01,1.728713525869314260e-01
-5.541416406631469727e-01,1.710306385207354118e-01
-5.535014271736145020e-01,1.692017860887591318e-01
-5.528611540794372559e-01,1.673853915932883574e-01
-5.522208809852600098e-01,1.655824077603154088e-01
-5.515806674957275391e-01,1.637938284687834312e-01
-5.509403944015502930e-01,1.620199925280290110e-01
-5.503001213073730469e-01,1.602616698712155952e-01
-5.496598482131958008e-01,1.585194037782762244e-01
-5.490196347236633301e-01,1.567937738099849376e-01
-5.483793616294860840e-01,1.550848333135954604e-01
-5.477390885353088379e-01,1.533930019537641520e-01
-5.470988750457763672e-01,1.517186451907495126e-01
-5.464586019515991211e-01,1.500615141845442757e-01
-5.458183288574218750e-01,1.484218292504775327e-01
-5.451780557632446289e-01,1.467995062920803839e-01
-5.445378422737121582e-01,1.451945563487551105e-01
-5.438975691795349121e-01,1.436064923329047893e-01
-5.432572960853576660e-01,1.420351472173675411e-01
-5.426170825958251953e-01,1.404803628566244633e-01
-5.419768095016479492e-01,1.389414203509056200e-01
-5.413365364074707031e-01,1.374180074313415822e-01
-5.406962633132934570e-01,1.359096675855959724e-01
-5.400560498237609863e-01,1.344159123084738283e-01
-5.394157767295837402e-01,1.329359242894061488e-01
-5.387755036354064941e-01,1.314692129541570331e-01
-5.381352901458740234e-01,1.300152624424346648e-01
-5.374950170516967773e-01,1.285731612170541993e-01
-5.368547439575195312e-01,1.271423414762042903e-01
-5.362144708633422852e-01,1.257221354915496470e-01
-5.355742573738098145e-01,1.243120077763699705e-01
-5.349339842796325684e-01,1.229109966172674540e-01
-5.342937111854553223e-01,1.215185960616147476e-01
-5.336534976959228516e-01,1.201342516042944730e-01
-5.330132246017456055e-01,1.187571229206327850e-01
-5.323729515075683594e-01,1.173867023076939908e-01
-5.317326784133911133e-01,1.160224720131890486e-01
-5.310924649238586426e-01,1.146639924520900244e-01
-5.304521918296813965e-01,1.133105378736467550e-01
-5.298119187355041504e-01,1.119617937986085998e-01
-5.291717052459716797e-01,1.106174734425082740e-01
-5.285314321517944336e-01,1.092769942426143892e-01
-5.278911590576171875e-01,1.079401847627834421e-01
-5.272508859634399414e-01,1.066067882595289618e-01
-5.266106724739074707e-01,1.052767100079230467e-01
-5.259703993797302246e-01,1.039496168291287326e-01
-5.253301262855529785e-01,1.026255194158509632e-01
-5.246899127960205078e-01,1.013044988923517131e-01
-5.240496397018432617e-01,9.998632030179388508e-02
-5.234093666076660156e-01,9.867122322906674015e-02
-5.227690935134887695e-01,9.735927528505339268e-02
-5.221288800239562988e-01,9.605077528388195063e-02
-5.214886069297790527e-01,9.474569291179069097e-02
-5.208483338356018066e-01,9.344442111247586169e-02
-5.202081203460693359e-01,9.214734051348294486e-02
-5.195678472518920898e-01,9.085455015215337937e-02
-5.189275741577148438e-01,8.956651757716782569e-02
-5.182873010635375977e-01,8.828363744518075151e-02
-5.176470875740051270e-01,8.700642547429415785e-02
-5.170068144798278809e-01,8.573511363175123634e-02
-5.163665413856506348e-01,8.447020656180770359e-02
-5.157263278961181641e-01,8.321231869299428041e-02
-5.150860548019409180e-01,8.196168424003458242e-02
-5.144457817077636719e-01,8.071886821150275892e-02
-5.138055086135864258e-01,7.948437947576492135e-02
-5.131652951240539551e-01,7.825880375505578357e-02
-5.125250220298767090e-01,7.704234397915454835e-02
-5.118847489356994629e-01,7.583560644702602715e-02
-5.112445354461669922e-01,7.463913675136391035e-02
-5.106042623519897461e-01,7.345315219895143244e-02
-5.099639892578125000e-01,7.227818287067089287e-02
-5.093237161636352539e-01,7.111461549464115350e-02
-5.086835026741027832e-01,6.996293353439364537e-02
-5.080432295799255371e-01,6.882330805674419238e-02
-5.074029564857482910e-01,6.769613492970094626e-02
-5.067627429962158203e-01,6.658183937078954173e-02
-5.061224699020385742e-01,6.548049497691188492e-02
-5.054821968078613281e-01,6.439245811167060296e-02
-5.048419237136840820e-01,6.331796267202216555e-02
-5.042017102241516113e-01,6.225728529547636114e-02
-5.035614371299743652e-01,6.121040738716443386e-02
-5.029211640357971191e-01,6.017759720685544877e-02
-5.022809505462646484e-01,5.915904331913868219e-02
-5.016406774520874023e-01,5.815465650155760002e-02
-5.010004043579101562e-01,5.716462757016094187e-02
-5.003601312637329102e-01,5.618899251864206690e-02
-4.997198879718780518e-01,5.522784849228612458e-02
-4.990796446800231934e-01,5.428113792863120679e-02
-4.984394013881683350e-01,5.334885979787928889e-02
-4.977991282939910889e-01,5.243096707627126207e-02
-4.971588850021362305e-01,5.152752269504379257e-02
-4.965186119079589844e-01,5.063836176256497623e-02
-4.958783686161041260e-01,4.976354080578682115e-02
-4.952380955219268799e-01,4.890289509621537078e-02
-4.945978522300720215e-01,4.805646913568883960e-02
-4.939576089382171631e-01,4.722411535024173546e-02
-4.933173358440399170e-01,4.640571838580420660e-02
-4.926770925521850586e-01,4.560129754479769204e-02
-4.920368194580078125e-01,4.481067212272993316e-02
-4.913965761661529541e-01,4.403383770794055962e-02
-4.907563030719757080e-01,4.327064576915384819e-02
-4.901160597801208496e-01,4.252106932984389687e-02
-4.894758164882659912e-01,4.178502947526441247e-02
-4.888355433940887451e-01,4.106238199895884122e-02
-4.881953001022338867e-01,4.035312456640793854e-02
-4.875550270080566406e-01,3.965716956874221211e-02
-4.869147837162017822e-01,3.897445281964762032e-02
-4.862745106220245361e-01,3.830489967050132449e-02
-4.856342673301696777e-01,3.764848551448318759e-02
-4.849940240383148193e-01,3.700513980030306627e-02
-4.843537509441375732e-01,3.637476519995397339e-02
-4.837135076522827148e-01,3.575736336061163811e-02
-4.830732345581054688e-01,3.515282593412738521e-02
-4.824329912662506104e-01,3.456116292145638980e-02
-4.817927181720733643e-01,3.398225259211828941e-02
-4.811524748802185059e-01,3.341606988818623947e-02
-4.805122315883636475e-01,3.286256785633057120e-02
-4.798719584941864014e-01,3.232161271300304506e-02
-4.792317152023315430e-01,3.179318092265104312e-02
-4.785914421081542969e-01,3.127714039807028001e-02
-4.779511988162994385e-01,3.077342952512029939e-02
-4.773109257221221924e-01,3.028191539157365497e-02
-4.766706824302673340e-01,2.980250097524583808e-02
-4.760304391384124756e-01,2.933504793775476571e-02
-4.753901660442352295e-01,2.887935885869907793e-02
-4.747499227523803711e-01,2.843534122593771585e-02
-4.741096496582031250e-01,2.800273811361675413e-02
-4.734694063663482666e-01,2.758142588522893845e-02
-4.728291332721710205e-01,2.717113980137719764e-02
-4.721888899803161621e-01,2.677166899869520833e-02
-4.715486466884613037e-01,2.638276972923758734e-02
-4.709083735942840576e-01,2.600413196126050153e-02
-4.702681303024291992e-01,2.563551615919523741e-02
-4.696278572082519531e-01,2.527657484520107189e-02
-4.689876139163970947e-01,2.492702053627393610e-02
-4.683473408222198486e-01,2.458647402828839645e-02
-4.677070975303649902e-01,2.425463302084507333e-02
-4.670668542385101318e-01,2.393106813086065543e-02
-4.664265811443328857e-01,2.361542537288530141e-02
-4.657863378524780273e-01,2.330731847576750226e-02
-4.651460647583007812e-01,2.300630939624470628e-02
-4.645058214664459229e-01,2.271199878747109935e-02
-4.638655483722686768e-01,2.242396021006909379e-02
-4.632253050804138184e-01,2.214176741263251813e-02
-4.625850617885589600e-01,2.186496408337212927e-02
-4.619447886943817139e-01,2.159311593982193855e-02
-4.613045454025268555e-01,2.132580985167198406e-02
-4.606642723083496094e-01,2.106255011690327805e-02
-4.600240290164947510e-01,2.080298130516888833e-02
-4.593837559223175049e-01,2.054660582532585877e-02
-4.587435126304626465e-01,2.029307262754986851e-02
-4.581032693386077881e-01,2.004190311508935451e-02
-4.574629962444305420e-01,1.979273499388645163e-02
-4.568227529525756836e-01,1.954518860057508078e-02
-4.561824798583984375e-01,1.929887778615979599e-02
-4.555422365665435791e-01,1.905347312999294829e-02
-4.549019634723663330e-01,1.880862072539857266e-02
-4.542617201805114746e-01,1.856403338167433859e-02
-4.536214768886566162e-01,1.831941498705935700e-02
-4.529812037944793701e-01,1.807446710948967805e-02
-4.523409605026245117e-01,1.782901378687862248e-02
-4.517006874084472656e-01,1.758276626317467617e-02
-4.510604441165924072e-01,1.733556326100371692e-02
-4.504201710224151611e-01,1.708724230289027091e-02
-4.497799277305603027e-01,1.683765266767522917e-02
-4.491396844387054443e-01,1.658670336576761883e-02
-4.484994113445281982e-01,1.633424599772714814e-02
-4.478591680526733398e-01,1.608028214803525202e-02
-4.472188949584960938e-01,1.582473133546846711e-02
-4.465786516666412354e-01,1.556759056021395082e-02
-4.459383785724639893e-01,1.530888155647547322e-02
-4.452981352806091309e-01,1.504860569824595373e-02
-4.446578919887542725e-01,1.478682864929226071e-02
-4.440176188945770264e-01,1.452361343713448605e-02
-4.433773756027221680e-01,1.425909020508031588e-02
-4.427371025085449219e-01,1.399327289263352370e-02
-4.420968592166900635e-01,1.372636898403767347e-02
-4.414565861225128174e-01,1.345847441650693810e-02
-4.408163428306579590e-01,1.318974189956323428e-02
-4.401760995388031006e-01,1.292034436634681427e-02
-4.395358264446258545e-01,1.265039440403414872e-02
-4.388955831527709961e-01,1.238011747026268594e-02
-4.382553100585937500e-01,1.210963162425260364e-02
-4.376150667667388916e-01,1.183920665004789541e-02
-4.369747936725616455e-01,1.156892687129618125e-02
-4.363345503807067871e-01,1.129902530883208911e-02
-4.356943070888519287e-01,1.102964570463615956e-02
-4.350540339946746826e-01,1.076097562045097433e-02
-4.344137907028198242e-01,1.049319672608950427e-02
-4.337735176086425781e-01,1.022646222305079178e-02
-4.331332743167877197e-01,9.960921378853182517e-03
-4.324930012226104736e-01,9.696740359359079520e-03
-4.318527579307556152e-01,9.434081403340677241e-03
-4.312124848365783691e-01,9.173027211821338511e-03
-4.305722415447235107e-01,8.913761347177473482e-03
-4.299319982528686523e-01,8.656347312484324874e-03
-4.292917251586914062e-01,8.400917123510875939e-03
-4.286514818668365479e-01,8.147604299280519768e-03
-4.280112087726593018e-01,7.896442020062011125e-03
-4.273709654808044434e-01,7.647542453084632541e-03
-4.267306923866271973e-01,7.400985227597356442e-03
-4.260904490947723389e-01,7.156818115582552764e-03
-4.254502058029174805e-01,6.915131881890079768e-03
-4.248099327087402344e-01,6.675950382588613508e-03
-4.241696894168853760e-01,6.439355163501137014e-03
-4.235294163227081299e-01,6.205376881957658242e-03
-4.228891730308532715e-01,5.974084147119196331e-03
-4.222488999366760254e-01,5.745494917716253980e-03
-4.216086566448211670e-01,5.519686372356336079e-03
-4.209684133529663086e-01,5.296669546102084070e-03
-4.203281402587890625e-01,5.076526940015035905e-03
-4.196878969669342041e-01,4.859273952010578768e-03
-4.190476238727569580e-01,4.645012263663872432e-03
-4.184073805809020996e-01,4.433783904254529062e-03
-4.177671074867248535e-01,4.225648837584472517e-03
-4.171268641948699951e-01,4.020701911505053516e-03
-4.164866209030151367e-01,3.819016341348291377e-03
-4.158463478088378906e-01,3.620673799815676830e-03
-4.152061045169830322e-01,3.425821002172479979e-03
-4.145658314228057861e-01,3.234527836191158912e-03
-4.139255881309509277e-01,3.046923043061866565e-03
-4.132853150367736816e-01,2.863168661186410446e-03
-4.126450717449188232e-01,2.683383449396892217e-03
-4.120048284530639648e-01,2.507712709074905177e-03
-4.113645553588867188e-01,2.336319731382374698e-03
-4.107243120670318604e-01,2.169384723362366429e-03
-4.100840389728546143e-01,2.007093494691414293e-03
-4.094437956809997559e-01,1.849628282680093605e-03
-4.088035225868225098e-01,1.697182380099970800e-03
-4.081632792949676514e-01,1.549951407583183283e-03
-4.075230360031127930e-01,1.408127529366698383e-03
-4.068827629089355469e-01,1.271942302740747266e-03
-4.062425196170806885e-01,1.141595594297495353e-03
-4.056022465229034424e-01,1.017298206836603214e-03
-4.049620032310485840e-01,8.992655613968558725e-04
-4.043217301368713379e-01,7.876816786596130271e-04
-4.036814868450164795e-01,6.827672744917911984e-04
-4.030412435531616211e-01,5.847354898174117466e-04
-4.024009704589843750e-01,4.937349918221478617e-04
-4.017607271671295166e-01,4.099571899165432853e-04
-4.011204540729522705e-01,3.335846618619520143e-04
-4.004802107810974121e-01,2.647690319621531785e-04
-3.998399376869201660e-01,2.036638111668764850e-04
-3.991996943950653076e-01,1.503831093736529567e-04
-3.985594511032104492e-01,1.050405103959484165e-04
-3.979191780090332031e-01,6.773738695065034676e-05
-3.972789347171783447e-01,3.852463701514707850e-05
-3.966386616230010986e-01,1.749409734186357923e-05
-3.959984183311462402e-01,4.639887255297736601e-06
-3.953581452369689941e-01,0.000000000000000000e+00
-3.947179019451141357e-01,3.552180724675224610e-06
-3.940776586532592773e-01,1.524641727179698591e-05
-3.934373855590820312e-01,3.504836525847210282e-05
-3.927971422672271729e-01,6.285022792029693051e-05
-3.921568691730499268e-01,9.855135236280787581e-05
-3.915166258811950684e-01,1.420203194792968304e-04
-3.908763527870178223e-01,1.930887200423114791e-04
-3.902361094951629639e-01,2.516125654907774845e-04
-3.895958662033081055e-01,3.173168881649424122e-04
-3.889555931091308594e-01,3.900458994143818359e-04
-3.883153498172760010e-01,4.695192219927868393e-04
-3.876750767230987549e-01,5.554807951537732436e-04
-3.870348334312438965e-01,6.476079466462003609e-04
-3.863945603370666504e-01,7.456274676402863122e-04
-3.857543170452117920e-01,8.491686799390052443e-04
-3.851140737533569336e-01,9.579416195499845799e-04
-3.844738006591796875e-01,1.071566441242399748e-03
-3.838335573673248291e-01,1.189650777845496776e-03
-3.831932842731475830e-01,1.311856141824385702e-03
-3.825530409812927246e-01,1.437751979853185702e-03
-3.819127678871154785e-01,1.566947046531819154e-03
-3.812725245952606201e-01,1.699055053388853764e-03
-3.806322813034057617e-01,1.833635165616964713e-03
-3.799920082092285156e-01,1.970311236652921849e-03
-3.793517649173736572e-01,2.108622728654641065e-03
-3.787114918231964111e-01,2.248180282239164995e-03
-3.780712485313415527e-01,2.388557288182990845e-03
-3.774309754371643066e-01,2.529371152494075403e-03
-3.767907321453094482e-01,2.670194767631084432e-03
-3.761504888534545898e-01,2.810662339659319997e-03
-3.755102157592773438e-01,2.950362036549858402e-03
-3.748699724674224854e-01,3.088908251928756954e-03
-3.742296993732452393e-01,3.225994902568363187e-03
-3.735894560813903809e-01,3.361215416492147057e-03
-3.729491829872131348e-01,3.494274691971277491e-03
-3.723089396953582764e-01,3.624861471108520306e-03
-3.716686964035034180e-01,3.752638085337434148e-03
-3.710284233093261719e-01,3.877370784613365373e-03
-3.703881800174713135e-01,3.998768999586843620e-03
-3.697479069232940674e-01,4.116612680614473163e-03
-3.691076636314392090e-01,4.230671674888331069e-03
-3.684673905372619629e-01,4.340770567835772198e-03
-3.678271472454071045e-01,4.446719173070601272e-03
-3.671869039535522461e-01,4.548381046267202521e-03
-3.665466308593750000e-01,4.645630476482143223e-03
-3.659063875675201416e-01,4.738361040844019101e-03
-3.652661144733428955e-01,4.826512588441023155e-03
-3.646258711814880371e-01,4.910029775719859657e-03
-3.639855980873107910e-01,4.988876078917403589e-03
-3.633453547954559326e-01,5.063066814182448638e-03
-3.627051115036010742e-01,5.132608175391961680e-03
-3.620648384094238281e-01,5.197571573527071109e-03
-3.614245951175689697e-01,5.258006646696067321e-03
-3.607843220233917236e-01,5.314015479620071147e-03
-3.601440787315368652e-01,5.365724117967207718e-03
-3.595038056373596191e-01,5.413278608990435004e-03
-3.588635623455047607e-01,5.456833906703817405e-03
-3.582233190536499023e-01,5.496550496079333215e-03
-3.575830459594726562e-01,5.532654654571533825e-03
-3.569428026676177979e-01,5.565394009878321668e-03
-3.563025295734405518e-01,5.594974373722916283e-03
-3.556622862815856934e-01,5.621681837951086891e-03
-3.550220131874084473e-01,5.645769004078982078e-03
-3.543817698955535889e-01,5.667550914905117310e-03
-3.537415266036987305e-01,5.687323512031383643e-03
-3.531012535095214844e-01,5.705420561936236368e-03
-3.524610102176666260e-01,5.722174497286847128e-03
-3.518207371234893799e-01,5.737906133047143697e-03
-3.511804938316345215e-01,5.752996056131554070e-03
-3.505402207374572754e-01,5.767817351046478080e-03
-3.498999774456024170e-01,5.782703736574301701e-03
-3.492597341537475586e-01,5.798079253137355948e-03
-3.486194610595703125e-01,5.814295335703878465e-03
-3.479792177677154541e-01,5.831766646291480782e-03
-3.473389446735382080e-01,5.850879718502621785e-03
-3.466987013816833496e-01,5.871999306273245622e-03
-3.460584282875061035e-01,5.895534846847905186e-03
-3.454181849956512451e-01,5.921915930067189748e-03
-3.447779119014739990e-01,5.951493783649119962e-03
-3.441376686096191406e-01,5.984661101931632032e-03
-3.434974253177642822e-01,6.021823460535369321e-03
-3.428571522235870361e-01,6.063365204953097276e-03
-3.422169089317321777e-01,6.109640467618415727e-03
-3.415766358375549316e-01,6.161029198806122764e-03
-3.409363925457000732e-01,6.217919037236896429e-03
-3.402961194515228271e-01,6.280626176650816461e-03
-3.396558761596679688e-01,6.349526168163865947e-03
-3.390156328678131104e-01,6.424941048014165546e-03
-3.383753597736358643e-01,6.507197774854756034e-03
-3.377351164817810059e-01,6.596633747518954038e-03
-3.370948433876037598e-01,6.693543462797268973e-03
-3.364546000957489014e-01,6.798225041365402177e-03
-3.358143270015716553e-01,6.910947778266951502e-03
-3.351740837097167969e-01,7.031999982756165224e-03
-3.345338404178619385e-01,7.161609489372722237e-03
-3.338935673236846924e-01,7.300088736133858447e-03
-3.332533240318298340e-01,7.447613705378941518e-03
-3.326130509376525879e-01,7.604416814579462169e-03
-3.319728076457977295e-01,7.770720861183910699e-03
-3.313325345516204834e-01,7.946696410157105817e-03
-3.306922912597656250e-01,8.132549394614496663e-03
-3.300520479679107666e-01,8.328442473799047008e-03
-3.294117748737335205e-01,8.534555294286594318e-03
-3.287715315818786621e-01,8.750999392560299128e-03
-3.281312584877014160e-01,8.977920488760116058e-03
-3.274910151958465576e-01,9.215422471752887645e-03
-3.268507421016693115e-01,9.463650876728291195e-03
-3.262104988098144531e-01,9.722667954854546934e-03
-3.255702555179595947e-01,9.992561608432648512e-03
-3.249299824237823486e-01,1.027344188752588039e-02
-3.242897391319274902e-01,1.056531364710355803e-02
-3.236494660377502441e-01,1.086826512430283387e-02
-3.230092227458953857e-01,1.118232195531954076e-02
-3.223689496517181396e-01,1.150755665305824849e-02
-3.217287063598632812e-01,1.184392793886290818e-02
-3.210884630680084229e-01,1.219146156238704037e-02
-3.204481899738311768e-01,1.255016856205015685e-02
-3.198079466819763184e-01,1.292004438064919825e-02
-3.191676735877990723e-01,1.330106218707483023e-02
-3.185274302959442139e-01,1.369317302565553618e-02
-3.178871572017669678e-01,1.409635893024629993e-02
-3.172469139099121094e-01,1.451054852098154768e-02
-3.166066706180572510e-01,1.493569886015100323e-02
-3.159663975238800049e-01,1.537174341180236325e-02
-3.153261542320251465e-01,1.581856597047748281e-02
-3.146858811378479004e-01,1.627615425356720991e-02
-3.140456378459930420e-01,1.674430165422435834e-02
-3.134053647518157959e-01,1.722301051365615621e-02
-3.127651214599609375e-01,1.771206098996147560e-02
-3.121248781681060791e-01,1.821138078060835497e-02
-3.114846050739288330e-01,1.872082992350643238e-02
-3.108443617820739746e-01,1.924022616436760202e-02
-3.102040886878967285e-01,1.976944992244877852e-02
-3.095638453960418701e-01,2.030830465096800097e-02
-3.089235723018646240e-01,2.085660604272066010e-02
-3.082833290100097656e-01,2.141413361987121178e-02
-3.076430857181549072e-01,2.198072970384279401e-02
-3.070028126239776611e-01,2.255616665315374192e-02
-3.063625693321228027e-01,2.314019403588085666e-02
-3.057222962379455566e-01,2.373261409934990240e-02
-3.050820529460906982e-01,2.433312961203926150e-02
-3.044417798519134521e-01,2.494150432486952340e-02
-3.038015365600585938e-01,2.555743584411240832e-02
-3.031612932682037354e-01,2.618067245996602566e-02
-3.025210201740264893e-01,2.681092621805092335e-02
-3.018807768821716309e-01,2.744785908216895720e-02
-3.012405037879943848e-01,2.809119184467201435e-02
-3.006002604961395264e-01,2.874054485081378729e-02
-2.999599874019622803e-01,2.939563609945983202e-02
-2.993197441101074219e-01,3.005605015353340903e-02
-2.986795008182525635e-01,3.072148636678972977e-02
-2.980392277240753174e-01,3.139157972038830735e-02
-2.973989844322204590e-01,3.206590262988662232e-02
-2.967587113380432129e-01,3.274413483767579791e-02
-2.961184680461883545e-01,3.342583998730086492e-02
-2.954781949520111084e-01,3.411064910340533274e-02
-2.948379516601562500e-01,3.479813945829279831e-02
-2.941977083683013916e-01,3.548787835576971972e-02
-2.935574352741241455e-01,3.617954114932908638e-02
-2.929171919822692871e-01,3.687261719416623507e-02
-2.922769188880920410e-01,3.756676854709661839e-02
-2.916366755962371826e-01,3.826149109465326603e-02
-2.909964025020599365e-01,3.895642845886371219e-02
-2.903561592102050781e-01,3.965108878243439605e-02
-2.897159159183502197e-01,4.034512216615038227e-02
-2.890756428241729736e-01,4.103808946917153477e-02
-2.884353995323181152e-01,4.172953094894005233e-02
-2.877951264381408691e-01,4.241912683026871633e-02
-2.871548831462860107e-01,4.310635448217547960e-02
-2.865146100521087646e-01,4.379089877348674165e-02
-2.858743667602539062e-01,4.447229503082672508e-02
-2.852341234683990479e-01,4.515022474490359983e-02
-2.845938503742218018e-01,4.582426181767074169e-02
-2.839536070823669434e-01,4.649405647593196633e-02
-2.833133339881896973e-01,4.715926098554978907e-02
-2.826730906963348389e-01,4.781947385254303740e-02
-2.820328176021575928e-01,4.847443845950971664e-02
-2.813925743103027344e-01,4.912376465533174752e-02
-2.807523310184478760e-01,4.976716030201044916e-02
-2.801120579242706299e-01,5.040437738660585865e-02
-2.794718146324157715e-01,5.103510050795323494e-02
-2.788315415382385254e-01,5.165907049042361976e-02
-2.781912982463836670e-01,5.227601467492615228e-02
-2.775510251522064209e-01,5.288575461175204495e-02
-2.769107818603515625e-01,5.348803115819622533e-02
-2.762705385684967041e-01,5.408264902966353205e-02
-2.756302654743194580e-01,5.466948324612541654e-02
-2.749900221824645996e-01,5.524830533996683002e-02
-2.743497490882873535e-01,5.581901539890044006e-02
-2.737095057964324951e-01,5.638144223185781456e-02
-2.730692327022552490e-01,5.693554516591747827e-02
-2.724289894104003906e-01,5.748117705323840809e-02
-2.717887461185455322e-01,5.801827451610952480e-02
-2.711484730243682861e-01,5.854677612794612074e-02
-2.705082297325134277e-01,5.906665596947080488e-02
-2.698679566383361816e-01,5.957790771195581314e-02
-2.692277133464813232e-01,6.008050188666969049e-02
-2.685874402523040771e-01,6.057444877965645347e-02
-2.679471969604492188e-01,6.105975875976588085e-02
-2.673069238662719727e-01,6.153650626080375829e-02
-2.666666805744171143e-01,6.200472203761053791e-02
-2.660264372825622559e-01,6.246446559260077080e-02
-2.653861641883850098e-01,6.291584043368070311e-02
-2.647459208965301514e-01,6.335890846651048847e-02
-2.641056478023529053e-01,6.379381167909103922e-02
-2.634654045104980469e-01,6.422061523976241304e-02
-2.628251314163208008e-01,6.463950043231880827e-02
-2.621848881244659424e-01,6.505055246381052925e-02
-2.615446448326110840e-01,6.545393769414120655e-02
-2.609043717384338379e-01,6.584982040871434350e-02
-2.602641284465789795e-01,6.623833256932831759e-02
-2.596238553524017334e-01,6.661967616152209004e-02
-2.589836120605468750e-01,6.699398046730253853e-02
-2.583433389663696289e-01,6.736146203331516702e-02
-2.577030956745147705e-01,6.772226844332207563e-02
-2.570628523826599121e-01,6.807662233530331619e-02
-2.564225792884826660e-01,6.842471278964801229e-02
-2.557823359966278076e-01,6.876669048930184047e-02
-2.551420629024505615e-01,6.910281562469222649e-02
-2.545018196105957031e-01,6.943324417576812735e-02
-2.538615465164184570e-01,6.975820102329555183e-02
-2.532213032245635986e-01,7.007786650998104605e-02
-2.525810599327087402e-01,7.039243184525689756e-02
-2.519407868385314941e-01,7.070215618318709261e-02
-2.513005435466766357e-01,7.100717956594326807e-02
-2.506602704524993896e-01,7.130775087443641524e-02
-2.500200271606445312e-01,7.160403808264481640e-02
-2.493797689676284790e-01,7.189626008206584373e-02
-2.487395107746124268e-01,7.218459746301997271e-02
-2.480992525815963745e-01,7.246926699506461844e-02
-2.474589943885803223e-01,7.275045952286207651e-02
-2.468187510967254639e-01,7.302832126151814762e-02
-2.461784929037094116e-01,7.330309490073894096e-02
-2.455382347106933594e-01,7.357494697817346108e-02
-2.448979765176773071e-01,7.384405698079810065e-02
-2.442577183246612549e-01,7.411060834409122222e-02
-2.436174601316452026e-01,7.437474364109464275e-02
-2.429772019386291504e-01,7.463668995040828591e-02
-2.423369437456130981e-01,7.489656160008095753e-02
-2.416967004537582397e-01,7.515456173560908226e-02
-2.410564422607421875e-01,7.541081221503631582e-02
-2.404161840677261353e-01,7.566548838748943240e-02
-2.397759258747100830e-01,7.591870718538284990e-02
-2.391356676816940308e-01,7.617067340470162762e-02
-2.384954094886779785e-01,7.642145485090034995e-02
-2.378551512956619263e-01,7.667125319159540098e-02
-2.372149080038070679e-01,7.692012943380222012e-02
-2.365746498107910156e-01,7.716825600359777937e-02
-2.359343916177749634e-01,7.741573133757606584e-02
-2.352941334247589111e-01,7.766266341564298514e-02
-2.346538752317428589e-01,7.790916447222917540e-02
-2.340136170387268066e-01,7.815535353384772677e-02
-2.333733588457107544e-01,7.840129783420612952e-02
-2.327331155538558960e-01,7.864707047107133420e-02
-2.320928573608398438e-01,7.889282492102767108e-02
-2.314525991678237915e-01,7.913857319951889124e-02
-2.308123409748077393e-01,7.938442813412471821e-02
-2.301720827817916870e-01,7.963045032637827703e-02
-2.295318245887756348e-01,7.987669583186862710e-02
-2.288915663957595825e-01,8.012321690732315815e-02
-2.282513231039047241e-01,8.037008952631197189e-02
-2.276110649108886719e-01,8.061735019713855976e-02
-2.269708067178726196e-01,8.086503481592677289e-02
-2.263305485248565674e-01,8.111320407638933361e-02
-2.256902903318405151e-01,8.136184825292547274e-02
-2.250500321388244629e-01,8.161106306069010330e-02
-2.244097739458084106e-01,8.186082659018145691e-02
-2.237695306539535522e-01,8.211119164236579948e-02
-2.231292724609375000e-01,8.236215723346917983e-02
-2.224890142679214478e-01,8.261375490876998740e-02
-2.218487560749053955e-01,8.286599671022942815e-02
-2.212084978818893433e-01,8.311887961113928469e-02
-2.205682396888732910e-01,8.337244867441739871e-02
-2.199279814958572388e-01,8.362668906739623154e-02
-2.192877382040023804e-01,8.388160961206070354e-02
-2.186474800109863281e-01,8.413723006922646519e-02
-2.180072218179702759e-01,8.439353806284133341e-02
-2.173669636249542236e-01,8.465057329637604155e-02
-2.167267054319381714e-01,8.490832793357006025e-02
-2.160864472389221191e-01,8.516678158656665332e-02
-2.154461890459060669e-01,8.542596296536419942e-02
-2.148059457540512085e-01,8.568588259433207455e-02
-2.141656875610351562e-01,8.594656665911548643e-02
-2.135254293680191040e-01,8.620799086867814154e-02
-2.128851711750030518e-01,8.647020314245779105e-02
-2.122449129819869995e-01,8.673319067628826318e-02
-2.116046547889709473e-01,8.699699685012785011e-02
-2.109643965959548950e-01,8.726163809064368948e-02
-2.103241533041000366e-01,8.752712092925429843e-02
-2.096838951110839844e-01,8.779348504548556420e-02
-2.090436369180679321e-01,8.806074716408929248e-02
-2.084033787250518799e-01,8.832896815670876478e-02
-2.077631205320358276e-01,8.859815855908736992e-02
-2.071228623390197754e-01,8.886835666564962821e-02
-2.064826041460037231e-01,8.913961819996973901e-02
-2.058423459529876709e-01,8.941195377608890382e-02
-2.052021026611328125e-01,8.968544371063380538e-02
-2.045618444681167603e-01,8.996012576584222487e-02
-2.039215862751007080e-01,9.023604636761328734e-02
-2.032813280820846558e-01,9.051326841340889828e-02
-2.026410698890686035e-01,9.079184798902462106e-02
-2.020008116960525513e-01,9.107181705144684614e-02
-2.013605535030364990e-01,9.135329661704494342e-02
-2.007203102111816406e-01,9.163627226823267691e-02
-2.000800520181655884e-01,9.192084928874377781e-02
-1.994397938251495361e-01,9.220708872334659745e-02
-1.987995356321334839e-01,9.249503413449122746e-02
-1.981592774391174316e-01,9.278476400330903928e-02
-1.975190192461013794e-01,9.307632829087575388e-02
-1.968787610530853271e-01,9.336980326914279260e-02
-1.962385177612304688e-01,9.366522853696146456e-02
-1.955982595682144165e-01,9.396268574403299212e-02
-1.949580013751983643e-01,9.426222203646572595e-02
-1.943177431821823120e-01,9.456389324925096318e-02
-1.936774849891662598e-01,9.486774748175674787e-02
-1.930372267961502075e-01,9.517381581562345261e-02
-1.923969686031341553e-01,9.548219002256486121e-02
-1.917567253112792969e-01,9.579285897091871504e-02
-1.911164671182632446e-01,9.610588950695175825e-02
-1.904762089252471924e-01,9.642130514704172484e-02
-1.898359507322311401e-01,9.673914049508880453e-02
-1.891956925392150879e-01,9.705940762438247660e-02
-1.885554343461990356e-01,9.738213580168997296e-02
-1.879151761531829834e-01,9.770730782846381857e-02
-1.872749328613281250e-01,9.803496404325739988e-02
-1.866346746683120728e-01,9.836507826943474697e-02
-1.859944164752960205e-01,9.869765388585216570e-02
-1.853541582822799683e-01,9.903267643891622285e-02
-1.847139000892639160e-01,9.937012197740147101e-02
-1.840736418962478638e-01,9.970994561509316512e-02
-1.834333837032318115e-01,1.000521406319330175e-01
-1.827931404113769531e-01,1.003966444776955846e-01
-1.821528822183609009e-01,1.007434331491166013e-01
-1.815126240253448486e-01,1.010924090396705388e-01
-1.808723658323287964e-01,1.014435250889142992e-01
-1.802321076393127441e-01,1.017967373136192677e-01
-1.795918494462966919e-01,1.021519353750366399e-01
-1.789515912532806396e-01,1.025090574911877717e-01
-1.783113479614257812e-01,1.028679913143455416e-01
-1.776710897684097290e-01,1.032286644618642946e-01
-1.770308315753936768e-01,1.035909465409967645e-01
-1.763905733823776245e-01,1.039547561650926433e-01
-1.757503151893615723e-01,1.043199947251269855e-01
-1.751100569963455200e-01,1.046864649451983986e-01
-1.744697988033294678e-01,1.050541154433415336e-01
-1.738295555114746094e-01,1.054227887565390986e-01
-1.731892973184585571e-01,1.057923738269468394e-01
-1.725490391254425049e-01,1.061627009045276182e-01
-1.719087809324264526e-01,1.065336753949770454e-01
-1.712685227394104004e-01,1.069051090538128967e-01
-1.706282645463943481e-01,1.072769015940444604e-01
-1.699880063533782959e-01,1.076488712031022921e-01
-1.693477630615234375e-01,1.080208506988697970e-01
-1.687075048685073853e-01,1.083927393986621190e-01
-1.680672466754913330e-01,1.087643963142168602e-01
-1.674269884824752808e-01,1.091356256412749914e-01
-1.667867302894592285e-01,1.095062924576866159e-01
-1.661464720964431763e-01,1.098762886931812233e-01
-1.655062139034271240e-01,1.102453964451366453e-01
-1.648659706115722656e-01,1.106135197299109585e-01
-1.642257124185562134e-01,1.109804947516734863e-01
-1.635854542255401611e-01,1.113462209006570447e-01
-1.629451960325241089e-01,1.117105213689471022e-01
-1.623049378395080566e-01,1.120732735634688559e-01
-1.616646796464920044e-01,1.124343609099809349e-01
-1.610244214534759521e-01,1.127936450984758920e-01
-1.603841632604598999e-01,1.131510092492327146e-01
-1.597439199686050415e-01,1.135063258945705478e-01
-1.591036617755889893e-01,1.138595269148994227e-01
-1.584634035825729370e-01,1.142104446739380386e-01
-1.578231453895568848e-01,1.145590360932371432e-01
-1.571828871965408325e-01,1.149051580240256776e-01
-1.565426290035247803e-01,1.152487511968343092e-01
-1.559023708105087280e-01,1.155897439545294780e-01
-1.552621275186538696e-01,1.159280118742063159e-01
-1.546218693256378174e-01,1.162635183665785554e-01
-1.539816111326217651e-01,1.165961793690599713e-01
-1.533413529396057129e-01,1.169259453802227178e-01
-1.527010947465896606e-01,1.172527466847443911e-01
-1.520608365535736084e-01,1.175765635262653319e-01
-1.514205783605575562e-01,1.178973098134359354e-01
-1.507803350687026978e-01,1.182149585197644903e-01
-1.501400768756866455e-01,1.185294811013686278e-01
-1.494998186826705933e-01,1.188408188718086400e-01
-1.488595604896545410e-01,1.191489652015982337e-01
-1.482193022966384888e-01,1.194539073513500860e-01
-1.475790441036224365e-01,1.197555999554187345e-01
-1.469387859106063843e-01,1.200540350412495627e-01
-1.462985426187515259e-01,1.203491929931499449e-01
-1.456582844257354736e-01,1.206410752633892969e-01
-1.450180262327194214e-01,1.209296537939272831e-01
-1.443777680397033691e-01,1.212149295314337571e-01
-1.437375098466873169e-01,1.214969058396335733e-01
-1.430972516536712646e-01,1.217755619180342919e-01
-1.424569934606552124e-01,1.220509292256388711e-01
-1.418167501688003540e-01,1.223229502623550680e-01
-1.411764919757843018e-01,1.225916861090285970e-01
-1.405362337827682495e-01,1.228570856733690597e-01
-1.398959755897521973e-01,1.231191991712057288e-01
-1.392557173967361450e-01,1.233779849440845844e-01
-1.386154592037200928e-01,1.236334624975277130e-01
-1.379752010107040405e-01,1.238856554732072901e-01
-1.373349577188491821e-01,1.241345596921452632e-01
-1.366946995258331299e-01,1.243801507259090222e-01
-1.360544413328170776e-01,1.246224565714815213e-01
-1.354141831398010254e-01,1.248614773440990255e-01
-1.347739249467849731e-01,1.250972216185401997e-01
-1.341336667537689209e-01,1.253296921241831008e-01
-1.334934085607528687e-01,1.255589121982336742e-01
-1.328531652688980103e-01,1.257848381516897263e-01
-1.322129070758819580e-01,1.260075254472270423e-01
-1.315726488828659058e-01,1.262269881524531456e-01
-1.309323906898498535e-01,1.264431988807870333e-01
-1.302921324968338013e-01,1.266562212055193370e-01
-1.296518743038177490e-01,1.268660100218697018e-01
-1.290116161108016968e-01,1.270726341160703932e-01
-1.283713728189468384e-01,1.272760813479911768e-01
-1.277311146259307861e-01,1.274763841941952691e-01
-1.270908564329147339e-01,1.276735618640212344e-01
-1.264505982398986816e-01,1.278676615852236687e-01
-1.258103400468826294e-01,1.280586776728998011e-01
-1.251700818538665771e-01,1.282466832710791316e-01
-1.245298311114311218e-01,1.284316882090190681e-01
-1.238895729184150696e-01,1.286137740508599414e-01
-1.232493147253990173e-01,1.287929521888817597e-01
-1.226090639829635620e-01,1.289692959692527729e-01
-1.219688057899475098e-01,1.291428651014148166e-01
-1.213285475969314575e-01,1.293136814138180490e-01
-1.206882894039154053e-01,1.294818770480987702e-01
-1.200480386614799500e-01,1.296474904287059360e-01
-1.194077804684638977e-01,1.298106047083877890e-01
-1.187675222754478455e-01,1.299712884415926695e-01
-1.181272715330123901e-01,1.301296661089708095e-01
-1.174870133399963379e-01,1.302858165301210569e-01
-1.168467551469802856e-01,1.304398425044617227e-01
-1.162064969539642334e-01,1.305918607554956701e-01
-1.155662462115287781e-01,1.307419542809760138e-01
-1.149259880185127258e-01,1.308902634213877647e-01
-1.142857298254966736e-01,1.310369105427660052e-01
-1.136454790830612183e-01,1.311820191228778576e-01
-1.130052208900451660e-01,1.313257144371147156e-01
-1.123649626970291138e-01,1.314681309461449565e-01
-1.117247045040130615e-01,1.316094057292551689e-01
-1.110844537615776062e-01,1.317496861621223481e-01
-1.104441955685615540e-01,1.318891039680640809e-01
-1.098039373755455017e-01,1.320278309887954471e-01
-1.091636791825294495e-01,1.321659987722920704e-01
-1.085234284400939941e-01,1.323037377564975081e-01
-1.078831702470779419e-01,1.324412371323382409e-01
-1.072429120540618896e-01,1.325786193134868007e-01
-1.066026613116264343e-01,1.327160467919452635e-01
-1.059624031186103821e-01,1.328536473711863231e-01
-1.053221449255943298e-01,1.329916059180855648e-01
-1.046818867325782776e-01,1.331300307772771419e-01
-1.040416359901428223e-01,1.332690796365465502e-01
-1.034013777971267700e-01,1.334089147438963785e-01
-1.027611196041107178e-01,1.335496324328899753e-01
-1.021208688616752625e-01,1.336913881882595412e-01
-1.014806106686592102e-01,1.338342988146767887e-01
-1.008403524756431580e-01,1.339785047882968705e-01
-1.002000942826271057e-01,1.341241094060561245e-01
-9.955984354019165039e-02,1.342712381465349658e-01
-9.891958534717559814e-02,1.344199407398409818e-01
-9.827932715415954590e-02,1.345703927576455960e-01
-9.763907641172409058e-02,1.347226372649270587e-01
-9.699881821870803833e-02,1.348767781500561647e-01
-9.635856002569198608e-02,1.350328956179587259e-01
-9.571830183267593384e-02,1.351910303403873748e-01
-9.507805109024047852e-02,1.353512740241602508e-01
-9.443779289722442627e-02,1.355136812269917002e-01
-9.379753470420837402e-02,1.356782815929444830e-01
-9.315727651119232178e-02,1.358451072881434740e-01
-9.251702576875686646e-02,1.360142294537181051e-01
-9.187676757574081421e-02,1.361856205661111652e-01
-9.123650938272476196e-02,1.363593383720949070e-01
-9.059625864028930664e-02,1.365353708297569746e-01
-8.995600044727325439e-02,1.367137163306124670e-01
-8.931574225425720215e-02,1.368943979545149681e-01
-8.867548406124114990e-02,1.370773517810586206e-01
-8.803523331880569458e-02,1.372626013499416153e-01
-8.739497512578964233e-02,1.374501007234174565e-01
-8.675471693277359009e-02,1.376398350391787595e-01
-8.611446619033813477e-02,1.378317485957420985e-01
-8.547420799732208252e-02,1.380258009413508624e-01
-8.483394980430603027e-02,1.382219586263970790e-01
-8.419369161128997803e-02,1.384201503939843647e-01
-8.355344086885452271e-02,1.386203302340787147e-01
-8.291318267583847046e-02,1.388224050944426580e-01
-8.227292448282241821e-02,1.390263646410159204e-01
-8.163267374038696289e-02,1.392320788371876894e-01
-8.099241554737091064e-02,1.394394728453991483e-01
-8.035215735435485840e-02,1.396485021391309367e-01
-7.971189916133880615e-02,1.398590165753827996e-01
-7.907164841890335083e-02,1.400709864226925561e-01
-7.843139022588729858e-02,1.402842725160291515e-01
-7.779113203287124634e-02,1.404988076239312988e-01
-7.715088129043579102e-02,1.407144381081590900e-01
-7.651062309741973877e-02,1.409310654004225505e-01
-7.587036490440368652e-02,1.411485926324274054e-01
-7.523010671138763428e-02,1.413668571750643643e-01
-7.458985596895217896e-02,1.415857531121678115e-01
-7.394959777593612671e-02,1.418051228537757780e-01
-7.330933958292007446e-02,1.420248161876811466e-01
-7.266908884048461914e-02,1.422446761402427207e-01
-7.202883064746856689e-02,1.424645393301360308e-01
-7.138857245445251465e-02,1.426842174995068824e-01
-7.074831426143646240e-02,1.429035338300859159e-01
-7.010806351900100708e-02,1.431222585935674196e-01
-6.946780532598495483e-02,1.433402076427081617e-01
-6.882754713296890259e-02,1.435571436625515673e-01
-6.818728893995285034e-02,1.437728078380824392e-01
-6.754703819751739502e-02,1.439869764663992413e-01
-6.690678000450134277e-02,1.441993374548746765e-01
-6.626652181148529053e-02,1.444096042300979654e-01
-6.562627106904983521e-02,1.446174875499379731e-01
-6.498601287603378296e-02,1.448226348606147518e-01
-6.434575468301773071e-02,1.450247147604590836e-01
-6.370549649000167847e-02,1.452233514427549999e-01
-6.306524574756622314e-02,1.454181282576159084e-01
-6.242498755455017090e-02,1.456086362324167105e-01
-6.178473308682441711e-02,1.457944377816491333e-01
-6.114447489380836487e-02,1.459751042196937298e-01
-6.050422042608261108e-02,1.461501047825524147e-01
-5.986396223306655884e-02,1.463189095955841346e-01
-5.922370776534080505e-02,1.464810146919286460e-01
-5.858344957232475281e-02,1.466358027231398076e-01
-5.794319510459899902e-02,1.467827506958099271e-01
-5.730293691158294678e-02,1.469211605335085657e-01
-5.666268244385719299e-02,1.470504035359794237e-01
-5.602242797613143921e-02,1.471698335545537084e-01
-5.538216978311538696e-02,1.472786988860348423e-01
-5.474191531538963318e-02,1.473763121432982715e-01
-5.410165712237358093e-02,1.474619163145178824e-01
-5.346140265464782715e-02,1.475346956314251834e-01
-5.282114446163177490e-02,1.475938930768090351e-01
-5.218088999390602112e-02,1.476386783427314775e-01
-5.154063552618026733e-02,1.476681797432273235e-01
-5.090037733316421509e-02,1.476815707095591179e-01
-5.026012286543846130e-02,1.476779484934005460e-01
-4.961986467242240906e-02,1.476564502306154658e-01
-4.897961020469665527e-02,1.476161843322914002e-01
-4.833935201168060303e-02,1.475562089356978746e-01
-4.769909754395484924e-02,1.474756281522764390e-01
-4.705884307622909546e-02,1.473735338660810967e-01
-4.641858488321304321e-02,1.472490151178669215e-01
-4.577833041548728943e-02,1.471011669310064995e-01
-4.513807222247123718e-02,1.469291048171759151e-01
-4.449781775474548340e-02,1.467319231539425672e-01
-4.385755956172943115e-02,1.465088100512388358e-01
-4.321730509400367737e-02,1.462588969198512778e-01
-4.257704690098762512e-02,1.459814056020216633e-01
-4.193679243326187134e-02,1.456755352443623863e-01
-4.129653796553611755e-02,1.453405765072024458e-01
-4.065627977252006531e-02,1.449758475685563042e-01
-4.001602530479431152e-02,1.445807251087560807e-01
-3.937576711177825928e-02,1.441546195889471527e-01
-3.873551264405250549e-02,1.436970378905813028e-01
-3.809525445103645325e-02,1.432075080812382772e-01
-3.745499998331069946e-02,1.426856759588814860e-01
-3.681474179029464722e-02,1.421312597455695048e-01
-3.617448732256889343e-02,1.415440350624526111e-01
-3.553423285484313965e-02,1.409238867753161983e-01
-3.489397466182708740e-02,1.402707813368002654e-01
-3.425372019410133362e-02,1.395847993366134965e-01
-3.361346200108528137e-02,1.388661080822619631e-01
-3.297320753335952759e-02,1.381150094992071864e-01
-3.233294934034347534e-02,1.373318818076159076e-01
-3.169269487261772156e-02,1.365172283463014224e-01
-3.105243854224681854e-02,1.356716769028940561e-01
-3.041218221187591553e-02,1.347959456506537812e-01
-2.977192588150501251e-02,1.338909251489872609e-01
-2.913166955113410950e-02,1.329575648713623437e-01
-2.849141508340835571e-02,1.319970010088851176e-01
-2.785115875303745270e-02,1.310104294276439596e-01
-2.721090242266654968e-02,1.299991881244171310e-01
-2.657064609229564667e-02,1.289647462825112001e-01
-2.593038976192474365e-02,1.279086963954481071e-01
-2.529013343155384064e-02,1.268327057871885266e-01
-2.464987710118293762e-02,1.257385811648412677e-01
-2.400962263345718384e-02,1.246282735998511804e-01
-2.336936630308628082e-02,1.235037729103871662e-01
-2.272910997271537781e-02,1.223671766672640437e-01
-2.208885364234447479e-02,1.212207066771422426e-01
-2.144859731197357178e-02,1.200666569626016589e-01
-2.080834098160266876e-02,1.189073857773603748e-01
-2.016808465123176575e-02,1.177453803779191510e-01
-1.952782832086086273e-02,1.165831173345126537e-01
-1.888757199048995972e-02,1.154231144402970699e-01
-1.824731752276420593e-02,1.142680728380631727e-01
-1.760706119239330292e-02,1.131205790109546250e-01
-1.696680486202239990e-02,1.119833358483917074e-01
-1.632654853165149689e-02,1.108590526695807377e-01
-1.568629220128059387e-02,1.097504202611441215e-01
-1.504603587090969086e-02,1.086601819443901995e-01
-1.440578047186136246e-02,1.075910027216080422e-01
-1.376552414149045944e-02,1.065455868433851094e-01
-1.312526781111955643e-02,1.055265707536681141e-01
-1.248501241207122803e-02,1.045366121827924211e-01
-1.184475608170032501e-02,1.035782027286922258e-01
-1.120449975132942200e-02,1.026539141903515251e-01
-1.056424342095851898e-02,1.017661489403267616e-01
-9.923987090587615967e-03,1.009172831441884632e-01
-9.283731691539287567e-03,1.001095626579524556e-01
-8.643475361168384552e-03,9.934520918329203809e-02
-8.003219030797481537e-03,9.862624993473190216e-02
-7.362963166087865829e-03,9.795467921824796420e-02
-6.722707301378250122e-03,9.733230960188476999e-02
-6.082450971007347107e-03,9.676085452204086224e-02
-5.442194640636444092e-03,9.624191626898825902e-02
-4.801938775926828384e-03,9.577691451523984156e-02
-4.161682911217212677e-03,9.536715895068903492e-02
-3.521426580846309662e-03,9.501378207274990828e-02
-2.881170483306050301e-03,9.471777102936940196e-02
-2.240914385765790939e-03,9.447994869624398717e-02
-1.600658288225531578e-03,9.430099909650113688e-02
-9.604021906852722168e-04,9.418141136466307017e-02
-3.201460931450128555e-04,9.412151960358405844e-02
3.201460931450128555e-04,9.412151434652216153e-02
9.604021906852722168e-04,9.418139559683558204e-02
1.600658288225531578e-03,9.430097283627825178e-02
2.240914385765790939e-03,9.447991225252350134e-02
2.881170483306050301e-03,9.471772437889436347e-02
3.521426580846309662e-03,9.501372470244939805e-02
4.161682911217212677e-03,9.536709207359317375e-02
4.801938775926828384e-03,9.577683780882706444e-02
5.442194640636444092e-03,9.624182944974490894e-02
6.082450971007347107e-03,9.676075937177985864e-02
6.722707301378250122e-03,9.733220437680500936e-02
7.362963166087865829e-03,9.795456622702003457e-02
8.003219030797481537e-03,9.862612850282514998e-02
8.643475361168384552e-03,9.934507966004479940e-02
9.283731691539287567e-03,1.001094273190195061e-01
9.923987090587615967e-03,1.009171366874732634e-01
1.056424342095851898e-02,1.017659974319484739e-01
1.120449975132942200e-02,1.026537579884823081e-01
1.184475608170032501e-02,1.035780422005840862e-01
1.248501241207122803e-02,1.045364442036365027e-01
1.312526781111955643e-02,1.055263992736850120e-01
1.376552414149045944e-02,1.065454088920936293e-01
1.440578047186136246e-02,1.075908188364933515e-01
1.504603587090969086e-02,1.086599958770655405e-01
1.568629220128059387e-02,1.097502324047185951e-01
1.632654853165149689e-02,1.108588573096862540e-01
1.696680486202239990e-02,1.119831455816857613e-01
1.760706119239330292e-02,1.131203823289022026e-01
1.824731752276420593e-02,1.142678704402908529e-01
1.888757199048995972e-02,1.154229124801653406e-01
1.952782832086086273e-02,1.165829214642903899e-01
2.016808465123176575e-02,1.177451854859130620e-01
2.080834098160266876e-02,1.189071872346278980e-01
2.144859731197357178e-02,1.200664650178020487e-01
2.208885364234447479e-02,1.212205120400078329e-01
2.272910997271537781e-02,1.223669799575390904e-01
2.336936630308628082e-02,1.235035747287578367e-01
2.400962263345718384e-02,1.246280745261403311e-01
2.464987710118293762e-02,1.257384056853578791e-01
2.529013343155384064e-02,1.268325142392190408e-01
2.593038976192474365e-02,1.279085125962979852e-01
2.657064609229564667e-02,1.289645560150520787e-01
2.721090242266654968e-02,1.299990126951882097e-01
2.785115875303745270e-02,1.310102487333746346e-01
2.849141508340835571e-02,1.319968283728871761e-01
2.913166955113410950e-02,1.329574001131361705e-01
2.977192588150501251e-02,1.338907568606040321e-01
3.041218221187591553e-02,1.347957960744969874e-01
3.105243854224681854e-02,1.356715244539805632e-01
3.169269487261772156e-02,1.365170738284553487e-01
3.233294934034347534e-02,1.373317351411431630e-01
3.297320753335952759e-02,1.381148704369867808e-01
3.361346200108528137e-02,1.388659846055735336e-01
3.425372019410133362e-02,1.395846669412068586e-01
3.489397466182708740e-02,1.402706562161166737e-01
3.553423285484313965e-02,1.409237686587334615e-01
3.617448732256889343e-02,1.415439236795879019e-01
3.681474179029464722e-02,1.421311548271835257e-01
3.745499998331069946e-02,1.426855772376947051e-01
3.809525445103645325e-02,1.432074098343725232e-01
3.873551264405250549e-02,1.436969456484775698e-01
3.937576711177825928e-02,1.441545234667978015e-01
4.001602530479431152e-02,1.445806260531483645e-01
4.065627977252006531e-02,1.449757632979724598e-01
4.129653796553611755e-02,1.453404977315306823e-01
4.193679243326187134e-02,1.456754616854039064e-01
4.257704690098762512e-02,1.459813369890485824e-01
4.321730509400367737e-02,1.462588265968869372e-01
4.385755956172943115e-02,1.465087445991444248e-01
4.449781775474548340e-02,1.467318678335440829e-01
4.513807222247123718e-02,1.469290483024763283e-01
4.577833041548728943e-02,1.471011192680458102e-01
4.641858488321304321e-02,1.472489665313658769e-01
4.705884307622909546e-02,1.473734888894302486e-01
4.769909754395484924e-02,1.474755827813516440e-01
4.833935201168060303e-02,1.475561705188481731e-01
4.897961020469665527e-02,1.476161456623352741e-01
4.961986467242240906e-02,1.476564145880705503e-01
5.026012286543846130e-02,1.476779156766681034e-01
5.090037733316421509e-02,1.476815380119114174e-01
5.154063552618026733e-02,1.476681543243008043e-01
5.218088999390602112e-02,1.476386528937454479e-01
5.282114446163177490e-02,1.475938678018535732e-01
5.346140265464782715e-02,1.475346724851109848e-01
5.410165712237358093e-02,1.474618935115068474e-01
5.474191531538963318e-02,1.473762927939001877e-01
5.538216978311538696e-02,1.472786825818070966e-01
5.602242797613143921e-02,1.471698162094607909e-01
5.666268244385719299e-02,1.470503877365274548e-01
5.730293691158294678e-02,1.469211461573389776e-01
5.794319510459899902e-02,1.467827376286918728e-01
5.858344957232475281e-02,1.466357891635969857e-01
5.922370776534080505e-02,1.464810039306807532e-01
5.986396223306655884e-02,1.463188998454780787e-01
6.050422042608261108e-02,1.461500959579975500e-01
6.114447489380836487e-02,1.459750951015661435e-01
6.178473308682441711e-02,1.457944295466440110e-01
6.242498755455017090e-02,1.456086288029072584e-01
6.306524574756622314e-02,1.454181198880295511e-01
6.370549649000167847e-02,1.452233476753148622e-01
6.434575468301773071e-02,1.450247113723546200e-01
6.498601287603378296e-02,1.448226318168885918e-01
6.562627106904983521e-02,1.446174842722003362e-01
6.626652181148529053e-02,1.444095988431546296e-01
6.690678000450134277e-02,1.441993326308739221e-01
6.754703819751739502e-02,1.439869725433937653e-01
6.818728893995285034e-02,1.437728060852809797e-01
6.882754713296890259e-02,1.435571417849796916e-01
6.946780532598495483e-02,1.433402062475050975e-01
7.010806351900100708e-02,1.431222573507735518e-01
7.074831426143646240e-02,1.429035313971902532e-01
7.138857245445251465e-02,1.426842151403708847e-01
7.202883064746856689e-02,1.424645374099422490e-01
7.266908884048461914e-02,1.422446742822063293e-01
7.330933958292007446e-02,1.420248155017129754e-01
7.394959777593612671e-02,1.418051221251808158e-01
7.458985596895217896e-02,1.415857524679591251e-01
7.523010671138763428e-02,1.413668560370742178e-01
7.587036490440368652e-02,1.411485917120391953e-01
7.651062309741973877e-02,1.409310645154686625e-01
7.715088129043579102e-02,1.407144373290063477e-01
7.779113203287124634e-02,1.404988072812933808e-01
7.843139022588729858e-02,1.402842722149935106e-01
7.907164841890335083e-02,1.400709861584874538e-01
7.971189916133880615e-02,1.398590160348995859e-01
8.035215735435485840e-02,1.396485017333990442e-01
8.099241554737091064e-02,1.394394724904350902e-01
8.163267374038696289e-02,1.392320785269673955e-01
8.227292448282241821e-02,1.390263645056006858e-01
8.291318267583847046e-02,1.388224049763473467e-01
8.355344086885452271e-02,1.386203301311961233e-01
8.419369161128997803e-02,1.384201501850701455e-01
8.483394980430603027e-02,1.382219584447805794e-01
8.547420799732208252e-02,1.380258007836303591e-01
8.611446619033813477e-02,1.378317484589195452e-01
8.675471693277359009e-02,1.376398349714249569e-01
8.739497512578964233e-02,1.374501006647652623e-01
8.803523331880569458e-02,1.372626012992212985e-01
8.867548406124114990e-02,1.370773517153369703e-01
8.931574225425720215e-02,1.368943978978021114e-01
8.995600044727325439e-02,1.367137162654290528e-01
9.059625864028930664e-02,1.365353707876599820e-01
9.123650938272476196e-02,1.363593383600236741e-01
9.187676757574081421e-02,1.361856205505524997e-01
9.251702576875686646e-02,1.360142294359110160e-01
9.315727651119232178e-02,1.358451072576056795e-01
9.379753470420837402e-02,1.356782815700570133e-01
9.443779289722442627e-02,1.355136812074069219e-01
9.507805109024047852e-02,1.353512740050288876e-01
9.571830183267593384e-02,1.351910303322196860e-01
9.635856002569198608e-02,1.350328956109918543e-01
9.699881821870803833e-02,1.348767781441204683e-01
9.763907641172409058e-02,1.347226372598746558e-01
9.827932715415954590e-02,1.345703927479799944e-01
9.891958534717559814e-02,1.344199407334554230e-01
9.955984354019165039e-02,1.342712381403434740e-01
1.002000942826271057e-01,1.341241094034324455e-01
1.008403524756431580e-01,1.339785047860755363e-01
1.014806106686592102e-01,1.338342988127978472e-01
1.021208688616752625e-01,1.336913881866723663e-01
1.027611196041107178e-01,1.335496324305456284e-01
1.034013777971267700e-01,1.334089147416368526e-01
1.040416359901428223e-01,1.332690796344064843e-01
1.046818867325782776e-01,1.331300307766771773e-01
1.053221449255943298e-01,1.329916059172444598e-01
1.059624031186103821e-01,1.328536473707635501e-01
1.066026613116264343e-01,1.327160467913537367e-01
1.072429120540618896e-01,1.325786193126936574e-01
1.078831702470779419e-01,1.324412371315912829e-01
1.085234284400939941e-01,1.323037377558731187e-01
1.091636791825294495e-01,1.321659987721184315e-01
1.098039373755455017e-01,1.320278309885538626e-01
1.104441955685615540e-01,1.318891039678624644e-01
1.110844537615776062e-01,1.317496861619544823e-01
1.117247045040130615e-01,1.316094057290322361e-01
1.123649626970291138e-01,1.314681309459602154e-01
1.130052208900451660e-01,1.313257144369610607e-01
1.136454790830612183e-01,1.311820191227508481e-01
1.142857298254966736e-01,1.310369105426869574e-01
1.149259880185127258e-01,1.308902634213437999e-01
1.155662462115287781e-01,1.307419542809395985e-01
1.162064969539642334e-01,1.305918607554210631e-01
1.168467551469802856e-01,1.304398425043999943e-01
1.174870133399963379e-01,1.302858165300802007e-01
1.181272715330123901e-01,1.301296661089383910e-01
1.187675222754478455e-01,1.299712884415789027e-01
1.194077804684638977e-01,1.298106047083762427e-01
1.200480386614799500e-01,1.296474904286966101e-01
1.206882894039154053e-01,1.294818770480801184e-01
1.213285475969314575e-01,1.293136814138056145e-01
1.219688057899475098e-01,1.291428651014019380e-01
1.226090639829635620e-01,1.289692959692421148e-01
1.232493147253990173e-01,1.287929521888768747e-01
1.238895729184150696e-01,1.286137740508572769e-01
1.245298311114311218e-01,1.284316882090164036e-01
1.251700818538665771e-01,1.282466832710746907e-01
1.258103400468826294e-01,1.280586776728958043e-01
1.264505982398986816e-01,1.278676615852201159e-01
1.270908564329147339e-01,1.276735618640190140e-01
1.277311146259307861e-01,1.274763841941921605e-01
1.283713728189468384e-01,1.272760813479898445e-01
1.290116161108016968e-01,1.270726341160690609e-01
1.296518743038177490e-01,1.268660100218688136e-01
1.302921324968338013e-01,1.266562212055188930e-01
1.309323906898498535e-01,1.264431988807861451e-01
1.315726488828659058e-01,1.262269881524527015e-01
1.322129070758819580e-01,1.260075254472261541e-01
1.328531652688980103e-01,1.257848381516892822e-01
1.334934085607528687e-01,1.255589121982336742e-01
1.341336667537689209e-01,1.253296921241831008e-01
1.347739249467849731e-01,1.250972216185401997e-01
1.354141831398010254e-01,1.248614773440990255e-01
1.360544413328170776e-01,1.246224565714815213e-01
1.366946995258331299e-01,1.243801507259094663e-01
1.373349577188491821e-01,1.241345596921452632e-01
1.379752010107040405e-01,1.238856554732072901e-01
1.386154592037200928e-01,1.236334624975277130e-01
1.392557173967361450e-01,1.233779849440845844e-01
1.398959755897521973e-01,1.231191991712057288e-01
1.405362337827682495e-01,1.228570856733690597e-01
1.411764919757843018e-01,1.225916861090281529e-01
1.418167501688003540e-01,1.223229502623550680e-01
1.424569934606552124e-01,1.220509292256388711e-01
1.430972516536712646e-01,1.217755619180342919e-01
1.437375098466873169e-01,1.214969058396335733e-01
1.443777680397033691e-01,1.212149295314342012e-01
1.450180262327194214e-01,1.209296537939272831e-01
1.456582844257354736e-01,1.206410752633892969e-01
1.462985426187515259e-01,1.203491929931499449e-01
1.469387859106063843e-01,1.200540350412500068e-01
1.475790441036224365e-01,1.197555999554187345e-01
1.482193022966384888e-01,1.194539073513500860e-01
1.488595604896545410e-01,1.191489652015982337e-01
1.494998186826705933e-01,1.188408188718086400e-01
1.501400768756866455e-01,1.185294811013686278e-01
1.507803350687026978e-01,1.182149585197649344e-01
1.514205783605575562e-01,1.178973098134359354e-01
1.520608365535736084e-01,1.175765635262648878e-01
1.527010947465896606e-01,1.172527466847443911e-01
1.533413529396057129e-01,1.169259453802227178e-01
1.539816111326217651e-01,1.165961793690599713e-01
1.546218693256378174e-01,1.162635183665785554e-01
1.552621275186538696e-01,1.159280118742063159e-01
1.559023708105087280e-01,1.155897439545294780e-01
1.565426290035247803e-01,1.152487511968343092e-01
1.571828871965408325e-01,1.149051580240252335e-01
1.578231453895568848e-01,1.145590360932371432e-01
1.584634035825729370e-01,1.142104446739380386e-01
1.591036617755889893e-01,1.138595269148998668e-01
1.597439199686050415e-01,1.135063258945705478e-01
1.603841632604598999e-01,1.131510092492331587e-01
1.610244214534759521e-01,1.127936450984758920e-01
1.616646796464920044e-01,1.124343609099809349e-01
1.623049378395080566e-01,1.120732735634688559e-01
1.629451960325241089e-01,1.117105213689466581e-01
1.635854542255401611e-01,1.113462209006566006e-01
1.642257124185562134e-01,1.109804947516734863e-01
1.648659706115722656e-01,1.106135197299109585e-01
1.655062139034271240e-01,1.102453964451366453e-01
1.661464720964431763e-01,1.098762886931812233e-01
1.667867302894592285e-01,1.095062924576866159e-01
1.674269884824752808e-01,1.091356256412749914e-01
1.680672466754913330e-01,1.087643963142168602e-01
1.687075048685073853e-01,1.083927393986621190e-01
1.693477630615234375e-01,1.080208506988697970e-01
1.699880063533782959e-01,1.076488712031022921e-01
1.706282645463943481e-01,1.072769015940440163e-01
1.712685227394104004e-01,1.069051090538128967e-01
1.719087809324264526e-01,1.065336753949774895e-01
1.725490391254425049e-01,1.061627009045276182e-01
1.731892973184585571e-01,1.057923738269463954e-01
1.738295555114746094e-01,1.054227887565390986e-01
1.744697988033294678e-01,1.050541154433415336e-01
1.751100569963455200e-01,1.046864649451983986e-01
1.757503151893615723e-01,1.043199947251269855e-01
1.763905733823776245e-01,1.039547561650926433e-01
1.770308315753936768e-01,1.035909465409967645e-01
1.776710897684097290e-01,1.032286644618642946e-01
1.783113479614257812e-01,1.028679913143455416e-01
1.789515912532806396e-01,1.025090574911877717e-01
1.795918494462966919e-01,1.021519353750361958e-01
1.802321076393127441e-01,1.017967373136188236e-01
1.808723658323287964e-01,1.014435250889147433e-01
1.815126240253448486e-01,1.010924090396705388e-01
1.821528822183609009e-01,1.007434331491166013e-01
1.827931404113769531e-01,1.003966444776955846e-01
1.834333837032318115e-01,1.000521406319330175e-01
1.840736418962478638e-01,9.970994561509316512e-02
1.847139000892639160e-01,9.937012197740147101e-02
1.853541582822799683e-01,9.903267643891577876e-02
1.859944164752960205e-01,9.869765388585216570e-02
1.866346746683120728e-01,9.836507826943474697e-02
1.872749328613281250e-01,9.803496404325695579e-02
1.879151761531829834e-01,9.770730782846381857e-02
1.885554343461990356e-01,9.738213580168997296e-02
1.891956925392150879e-01,9.705940762438247660e-02
1.898359507322311401e-01,9.673914049508880453e-02
1.904762089252471924e-01,9.642130514704216893e-02
1.911164671182632446e-01,9.610588950695175825e-02
1.917567253112792969e-01,9.579285897091871504e-02
1.923969686031341553e-01,9.548219002256486121e-02
1.930372267961502075e-01,9.517381581562345261e-02
1.936774849891662598e-01,9.486774748175674787e-02
1.943177431821823120e-01,9.456389324925096318e-02
1.949580013751983643e-01,9.426222203646572595e-02
1.955982595682144165e-01,9.396268574403299212e-02
1.962385177612304688e-01,9.366522853696146456e-02
1.968787610530853271e-01,9.336980326914279260e-02
1.975190192461013794e-01,9.307632829087575388e-02
1.981592774391174316e-01,9.278476400330903928e-02
1.987995356321334839e-01,9.249503413449167155e-02
1.994397938251495361e-01,9.220708872334659745e-02
2.000800520181655884e-01,9.192084928874377781e-02
2.007203102111816406e-01,9.163627226823267691e-02
2.013605535030364990e-01,9.135329661704494342e-02
2.020008116960525513e-01,9.107181705144684614e-02
2.026410698890686035e-01,9.079184798902462106e-02
2.032813280820846558e-01,9.051326841340889828e-02
2.039215862751007080e-01,9.023604636761328734e-02
2.045618444681167603e-01,8.996012576584222487e-02
2.052021026611328125e-01,8.968544371063336129e-02
2.058423459529876709e-01,8.941195377608890382e-02
2.064826041460037231e-01,8.913961819997018310e-02
2.071228623390197754e-01,8.886835666565007230e-02
2.077631205320358276e-01,8.859815855908736992e-02
2.084033787250518799e-01,8.832896815670876478e-02
2.090436369180679321e-01,8.806074716408929248e-02
2.096838951110839844e-01,8.779348504548556420e-02
2.103241533041000366e-01,8.752712092925429843e-02
2.109643965959548950e-01,8.726163809064368948e-02
2.116046547889709473e-01,8.699699685012785011e-02
2.122449129819869995e-01,8.673319067628826318e-02
2.128851711750030518e-01,8.647020314245779105e-02
2.135254293680191040e-01,8.620799086867814154e-02
2.141656875610351562e-01,8.594656665911548643e-02
2.148059457540512085e-01,8.568588259433207455e-02
2.154461890459060669e-01,8.542596296536419942e-02
2.160864472389221191e-01,8.516678158656665332e-02
2.167267054319381714e-01,8.490832793357006025e-02
2.173669636249542236e-01,8.465057329637604155e-02
2.180072218179702759e-01,8.439353806284133341e-02
2.186474800109863281e-01,8.413723006922646519e-02
2.192877382040023804e-01,8.388160961206070354e-02
2.199279814958572388e-01,8.362668906739623154e-02
2.205682396888732910e-01,8.337244867441695462e-02
2.212084978818893433e-01,8.311887961113972878e-02
2.218487560749053955e-01,8.286599671022942815e-02
2.224890142679214478e-01,8.261375490876998740e-02
2.231292724609375000e-01,8.236215723346917983e-02
2.237695306539535522e-01,8.211119164236579948e-02
2.244097739458084106e-01,8.186082659018145691e-02
2.250500321388244629e-01,8.161106306069010330e-02
2.256902903318405151e-01,8.136184825292547274e-02
2.263305485248565674e-01,8.111320407638933361e-02
2.269708067178726196e-01,8.086503481592677289e-02
2.276110649108886719e-01,8.061735019713855976e-02
2.282513231039047241e-01,8.037008952631197189e-02
2.288915663957595825e-01,8.012321690732315815e-02
2.295318245887756348e-01,7.987669583186907118e-02
2.301720827817916870e-01,7.963045032637827703e-02
2.308123409748077393e-01,7.938442813412516230e-02
2.314525991678237915e-01,7.913857319951889124e-02
2.320928573608398438e-01,7.889282492102767108e-02
2.327331155538558960e-01,7.864707047107089011e-02
2.333733588457107544e-01,7.840129783420612952e-02
2.340136170387268066e-01,7.815535353384772677e-02
2.346538752317428589e-01,7.790916447222917540e-02
2.352941334247589111e-01,7.766266341564298514e-02
2.359343916177749634e-01,7.741573133757606584e-02
2.365746498107910156e-01,7.716825600359822346e-02
2.372149080038070679e-01,7.692012943380222012e-02
2.378551512956619263e-01,7.667125319159540098e-02
2.384954094886779785e-01,7.642145485090034995e-02
2.391356676816940308e-01,7.617067340470162762e-02
2.397759258747100830e-01,7.591870718538284990e-02
2.404161840677261353e-01,7.566548838748898831e-02
2.410564422607421875e-01,7.541081221503631582e-02
2.416967004537582397e-01,7.515456173560908226e-02
2.423369437456130981e-01,7.489656160008095753e-02
2.429772019386291504e-01,7.463668995040828591e-02
2.436174601316452026e-01,7.437474364109464275e-02
2.442577183246612549e-01,7.411060834409122222e-02
2.448979765176773071e-01,7.384405698079854474e-02
2.455382347106933594e-01,7.357494697817390517e-02
2.461784929037094116e-01,7.330309490073849688e-02
2.468187510967254639e-01,7.302832126151814762e-02
2.474589943885803223e-01,7.275045952286207651e-02
2.480992525815963745e-01,7.246926699506461844e-02
2.487395107746124268e-01,7.218459746302041680e-02
2.493797689676284790e-01,7.189626008206584373e-02
2.500200271606445312e-01,7.160403808264481640e-02
2.506602704524993896e-01,7.130775087443641524e-02
2.513005435466766357e-01,7.100717956594371216e-02
2.519407868385314941e-01,7.070215618318753670e-02
2.525810599327087402e-01,7.039243184525689756e-02
2.532213032245635986e-01,7.007786650998104605e-02
2.538615465164184570e-01,6.975820102329555183e-02
2.545018196105957031e-01,6.943324417576812735e-02
2.551420629024505615e-01,6.910281562469222649e-02
2.557823359966278076e-01,6.876669048930184047e-02
2.564225792884826660e-01,6.842471278964801229e-02
2.570628523826599121e-01,6.807662233530331619e-02
2.577030956745147705e-01,6.772226844332207563e-02
2.583433389663696289e-01,6.736146203331516702e-02
2.589836120605468750e-01,6.699398046730253853e-02
2.596238553524017334e-01,6.661967616152209004e-02
2.602641284465789795e-01,6.623833256932831759e-02
2.609043717384338379e-01,6.584982040871434350e-02
2.615446448326110840e-01,6.545393769414120655e-02
2.621848881244659424e-01,6.505055246381052925e-02
2.628251314163208008e-01,6.463950043231880827e-02
2.634654045104980469e-01,6.422061523976241304e-02
2.641056478023529053e-01,6.379381167909103922e-02
2.647459208965301514e-01,6.335890846651048847e-02
2.653861641883850098e-01,6.291584043368070311e-02
2.660264372825622559e-01,6.246446559260077080e-02
2.666666805744171143e-01,6.200472203761053791e-02
2.673069238662719727e-01,6.153650626080375829e-02
2.679471969604492188e-01,6.105975875976588085e-02
2.685874402523040771e-01,6.057444877965645347e-02
2.692277133464813232e-01,6.008050188666969049e-02
2.698679566383361816e-01,5.957790771195536905e-02
2.705082297325134277e-01,5.906665596947080488e-02
2.711484730243682861e-01,5.854677612794612074e-02
2.717887461185455322e-01,5.801827451610952480e-02
2.724289894104003906e-01,5.748117705323840809e-02
2.730692327022552490e-01,5.693554516591747827e-02
2.737095057964324951e-01,5.638144223185781456e-02
2.743497490882873535e-01,5.581901539889999597e-02
2.749900221824645996e-01,5.524830533996638593e-02
2.756302654743194580e-01,5.466948324612586063e-02
2.762705385684967041e-01,5.408264902966353205e-02
2.769107818603515625e-01,5.348803115819622533e-02
2.775510251522064209e-01,5.288575461175204495e-02
2.781912982463836670e-01,5.227601467492659637e-02
2.788315415382385254e-01,5.165907049042317567e-02
2.794718146324157715e-01,5.103510050795323494e-02
2.801120579242706299e-01,5.040437738660541456e-02
2.807523310184478760e-01,4.976716030201044916e-02
2.813925743103027344e-01,4.912376465533130343e-02
2.820328176021575928e-01,4.847443845950971664e-02
2.826730906963348389e-01,4.781947385254259331e-02
2.833133339881896973e-01,4.715926098554978907e-02
2.839536070823669434e-01,4.649405647593196633e-02
2.845938503742218018e-01,4.582426181767029760e-02
2.852341234683990479e-01,4.515022474490315574e-02
2.858743667602539062e-01,4.447229503082672508e-02
2.865146100521087646e-01,4.379089877348674165e-02
2.871548831462860107e-01,4.310635448217547960e-02
2.877951264381408691e-01,4.241912683026871633e-02
2.884353995323181152e-01,4.172953094894049642e-02
2.890756428241729736e-01,4.103808946917153477e-02
2.897159159183502197e-01,4.034512216615082636e-02
2.903561592102050781e-01,3.965108878243439605e-02
2.909964025020599365e-01,3.895642845886371219e-02
2.916366755962371826e-01,3.826149109465326603e-02
2.922769188880920410e-01,3.756676854709617430e-02
2.929171919822692871e-01,3.687261719416623507e-02
2.935574352741241455e-01,3.617954114932908638e-02
2.941977083683013916e-01,3.548787835577016381e-02
2.948379516601562500e-01,3.479813945829279831e-02
2.954781949520111084e-01,3.411064910340533274e-02
2.961184680461883545e-01,3.342583998730086492e-02
2.967587113380432129e-01,3.274413483767579791e-02
2.973989844322204590e-01,3.206590262988617823e-02
2.980392277240753174e-01,3.139157972038875144e-02
2.986795008182525635e-01,3.072148636678884159e-02
2.993197441101074219e-01,3.005605015353340903e-02
2.999599874019622803e-01,2.939563609945983202e-02
3.006002604961395264e-01,2.874054485081378729e-02
3.012405037879943848e-01,2.809119184467201435e-02
3.018807768821716309e-01,2.744785908216895720e-02
3.025210201740264893e-01,2.681092621805136744e-02
3.031612932682037354e-01,2.618067245996558157e-02
3.038015365600585938e-01,2.555743584411240832e-02
3.044417798519134521e-01,2.494150432486952340e-02
3.050820529460906982e-01,2.433312961203926150e-02
3.057222962379455566e-01,2.373261409935034649e-02
3.063625693321228027e-01,2.314019403588041257e-02
3.070028126239776611e-01,2.255616665315374192e-02
3.076430857181549072e-01,2.198072970384279401e-02
3.082833290100097656e-01,2.141413361987121178e-02
3.089235723018646240e-01,2.085660604272110419e-02
3.095638453960418701e-01,2.030830465096844506e-02
3.102040886878967285e-01,1.976944992244877852e-02
3.108443617820739746e-01,1.924022616436760202e-02
3.114846050739288330e-01,1.872082992350643238e-02
3.121248781681060791e-01,1.821138078060879906e-02
3.127651214599609375e-01,1.771206098996147560e-02
3.134053647518157959e-01,1.722301051365615621e-02
3.140456378459930420e-01,1.674430165422480243e-02
3.146858811378479004e-01,1.627615425356720991e-02
3.153261542320251465e-01,1.581856597047748281e-02
3.159663975238800049e-01,1.537174341180280734e-02
3.166066706180572510e-01,1.493569886015100323e-02
3.172469139099121094e-01,1.451054852098154768e-02
3.178871572017669678e-01,1.409635893024629993e-02
3.185274302959442139e-01,1.369317302565553618e-02
3.191676735877990723e-01,1.330106218707483023e-02
3.198079466819763184e-01,1.292004438064919825e-02
3.204481899738311768e-01,1.255016856205015685e-02
3.210884630680084229e-01,1.219146156238748446e-02
3.217287063598632812e-01,1.184392793886290818e-02
3.223689496517181396e-01,1.150755665305824849e-02
3.230092227458953857e-01,1.118232195531954076e-02
3.236494660377502441e-01,1.086826512430283387e-02
3.242897391319274902e-01,1.056531364710355803e-02
3.249299824237823486e-01,1.027344188752588039e-02
3.255702555179595947e-01,9.992561608432648512e-03
3.262104988098144531e-01,9.722667954854546934e-03
3.268507421016693115e-01,9.463650876728291195e-03
3.274910151958465576e-01,9.215422471752887645e-03
3.281312584877014160e-01,8.977920488760116058e-03
3.287715315818786621e-01,8.750999392560299128e-03
3.294117748737335205e-01,8.534555294286150229e-03
3.300520479679107666e-01,8.328442473799047008e-03
3.306922912597656250e-01,8.132549394614496663e-03
3.313325345516204834e-01,7.946696410156661727e-03
3.319728076457977295e-01,7.770720861183466610e-03
3.326130509376525879e-01,7.604416814579462169e-03
3.332533240318298340e-01,7.447613705378497428e-03
3.338935673236846924e-01,7.300088736134302536e-03
3.345338404178619385e-01,7.161609489372278148e-03
3.351740837097167969e-01,7.031999982756165224e-03
3.358143270015716553e-01,6.910947778267395591e-03
3.364546000957489014e-01,6.798225041365846266e-03
3.370948433876037598e-01,6.693543462797268973e-03
3.377351164817810059e-01,6.596633747518954038e-03
3.383753597736358643e-01,6.507197774854756034e-03
3.390156328678131104e-01,6.424941048013721456e-03
3.396558761596679688e-01,6.349526168163865947e-03
3.402961194515228271e-01,6.280626176650816461e-03
3.409363925457000732e-01,6.217919037237340518e-03
3.415766358375549316e-01,6.161029198806566853e-03
3.422169089317321777e-01,6.109640467617527548e-03
3.428571522235870361e-01,6.063365204953097276e-03
3.434974253177642822e-01,6.021823460535369321e-03
3.441376686096191406e-01,5.984661101931632032e-03
3.447779119014739990e-01,5.951493783648675873e-03
3.454181849956512451e-01,5.921915930067189748e-03
3.460584282875061035e-01,5.895534846847461097e-03
3.466987013816833496e-01,5.871999306273245622e-03
3.473389446735382080e-01,5.850879718502621785e-03
3.479792177677154541e-01,5.831766646291480782e-03
3.486194610595703125e-01,5.814295335704322554e-03
3.492597341537475586e-01,5.798079253137355948e-03
3.498999774456024170e-01,5.782703736574301701e-03
3.505402207374572754e-01,5.767817351046478080e-03
3.511804938316345215e-01,5.752996056131554070e-03
3.518207371234893799e-01,5.737906133047143697e-03
3.524610102176666260e-01,5.722174497286847128e-03
3.531012535095214844e-01,5.705420561936236368e-03
3.537415266036987305e-01,5.687323512031827732e-03
3.543817698955535889e-01,5.667550914905117310e-03
3.550220131874084473e-01,5.645769004078982078e-03
3.556622862815856934e-01,5.621681837950642802e-03
3.563025295734405518e-01,5.594974373722916283e-03
3.569428026676177979e-01,5.565394009877877579e-03
3.575830459594726562e-01,5.532654654571533825e-03
3.582233190536499023e-01,5.496550496079333215e-03
3.588635623455047607e-01,5.456833906703817405e-03
3.595038056373596191e-01,5.413278608990435004e-03
3.601440787315368652e-01,5.365724117967651807e-03
3.607843220233917236e-01,5.314015479620071147e-03
3.614245951175689697e-01,5.258006646695623232e-03
3.620648384094238281e-01,5.197571573527071109e-03
3.627051115036010742e-01,5.132608175391961680e-03
3.633453547954559326e-01,5.063066814182892728e-03
3.639855980873107910e-01,4.988876078917403589e-03
3.646258711814880371e-01,4.910029775719415568e-03
3.652661144733428955e-01,4.826512588441023155e-03
3.659063875675201416e-01,4.738361040844019101e-03
3.665466308593750000e-01,4.645630476482143223e-03
3.671869039535522461e-01,4.548381046267202521e-03
3.678271472454071045e-01,4.446719173070601272e-03
3.684673905372619629e-01,4.340770567836660376e-03
3.691076636314392090e-01,4.230671674888331069e-03
3.697479069232940674e-01,4.116612680614917252e-03
3.703881800174713135e-01,3.998768999586843620e-03
3.710284233093261719e-01,3.877370784613365373e-03
3.716686964035034180e-01,3.752638085337434148e-03
3.723089396953582764e-01,3.624861471108520306e-03
3.729491829872131348e-01,3.494274691971277491e-03
3.735894560813903809e-01,3.361215416492147057e-03
3.742296993732452393e-01,3.225994902567919098e-03
3.748699724674224854e-01,3.088908251928756954e-03
3.755102157592773438e-01,2.950362036549858402e-03
3.761504888534545898e-01,2.810662339659319997e-03
3.767907321453094482e-01,2.670194767630640342e-03
3.774309754371643066e-01,2.529371152494075403e-03
3.780712485313415527e-01,2.388557288182990845e-03
3.787114918231964111e-01,2.248180282239164995e-03
3.793517649173736572e-01,2.108622728654196976e-03
3.799920082092285156e-01,1.970311236652921849e-03
3.806322813034057617e-01,1.833635165616964713e-03
3.812725245952606201e-01,1.699055053388853764e-03
3.819127678871154785e-01,1.566947046531375065e-03
3.825530409812927246e-01,1.437751979853185702e-03
3.831932842731475830e-01,1.311856141824829791e-03
3.838335573673248291e-01,1.189650777845496776e-03
3.844738006591796875e-01,1.071566441242399748e-03
3.851140737533569336e-01,9.579416195499845799e-04
3.857543170452117920e-01,8.491686799390052443e-04
3.863945603370666504e-01,7.456274676402863122e-04
3.870348334312438965e-01,6.476079466457562717e-04
3.876750767230987549e-01,5.554807951537732436e-04
3.883153498172760010e-01,4.695192219923427501e-04
3.889555931091308594e-01,3.900458994143818359e-04
3.895958662033081055e-01,3.173168881649424122e-04
3.902361094951629639e-01,2.516125654907774845e-04
3.908763527870178223e-01,1.930887200423114791e-04
3.915166258811950684e-01,1.420203194792968304e-04
3.921568691730499268e-01,9.855135236280787581e-05
3.927971422672271729e-01,6.285022791985284130e-05
3.934373855590820312e-01,3.504836525847210282e-05
3.940776586532592773e-01,1.524641727179698591e-05
3.947179019451141357e-01,3.552180724675224610e-06
3.953581452369689941e-01,0.000000000000000000e+00
3.959984183311462402e-01,4.639887255297736601e-06
3.966386616230010986e-01,1.749409734186357923e-05
3.972789347171783447e-01,3.852463701559116771e-05
3.979191780090332031e-01,6.773738695020625755e-05
3.985594511032104492e-01,1.050405103959484165e-04
3.991996943950653076e-01,1.503831093736529567e-04
3.998399376869201660e-01,2.036638111668764850e-04
4.004802107810974121e-01,2.647690319621531785e-04
4.011204540729522705e-01,3.335846618619520143e-04
4.017607271671295166e-01,4.099571899165432853e-04
4.024009704589843750e-01,4.937349918225919509e-04
4.030412435531616211e-01,5.847354898174117466e-04
4.036814868450164795e-01,6.827672744917911984e-04
4.043217301368713379e-01,7.876816786600571163e-04
4.049620032310485840e-01,8.992655613968558725e-04
4.056022465229034424e-01,1.017298206836603214e-03
4.062425196170806885e-01,1.141595594297495353e-03
4.068827629089355469e-01,1.271942302741191355e-03
4.075230360031127930e-01,1.408127529366698383e-03
4.081632792949676514e-01,1.549951407583183283e-03
4.088035225868225098e-01,1.697182380099970800e-03
4.094437956809997559e-01,1.849628282680093605e-03
4.100840389728546143e-01,2.007093494691414293e-03
4.107243120670318604e-01,2.169384723362366429e-03
4.113645553588867188e-01,2.336319731381930609e-03
4.120048284530639648e-01,2.507712709074905177e-03
4.126450717449188232e-01,2.683383449396892217e-03
4.132853150367736816e-01,2.863168661186410446e-03
4.139255881309509277e-01,3.046923043062310654e-03
4.145658314228057861e-01,3.234527836191158912e-03
4.152061045169830322e-01,3.425821002172479979e-03
4.158463478088378906e-01,3.620673799815676830e-03
4.164866209030151367e-01,3.819016341348735466e-03
4.171268641948699951e-01,4.020701911505053516e-03
4.177671074867248535e-01,4.225648837584472517e-03
4.184073805809020996e-01,4.433783904254529062e-03
4.190476238727569580e-01,4.645012263663872432e-03
4.196878969669342041e-01,4.859273952010578768e-03
4.203281402587890625e-01,5.076526940015035905e-03
4.209684133529663086e-01,5.296669546102084070e-03
4.216086566448211670e-01,5.519686372356336079e-03
4.222488999366760254e-01,5.745494917716698069e-03
4.228891730308532715e-01,5.974084147119196331e-03
4.235294163227081299e-01,6.205376881957658242e-03
4.241696894168853760e-01,6.439355163501137014e-03
4.248099327087402344e-01,6.675950382588613508e-03
4.254502058029174805e-01,6.915131881890079768e-03
4.260904490947723389e-01,7.156818115582552764e-03
4.267306923866271973e-01,7.400985227597356442e-03
4.273709654808044434e-01,7.647542453084632541e-03
4.280112087726593018e-01,7.896442020062011125e-03
4.286514818668365479e-01,8.147604299280075679e-03
4.292917251586914062e-01,8.400917123510875939e-03
4.299319982528686523e-01,8.656347312484324874e-03
4.305722415447235107e-01,8.913761347177917571e-03
4.312124848365783691e-01,9.173027211821338511e-03
4.318527579307556152e-01,9.434081403340233152e-03
4.324930012226104736e-01,9.696740359359079520e-03
4.331332743167877197e-01,9.960921378853182517e-03
4.337735176086425781e-01,1.022646222305079178e-02
4.344137907028198242e-01,1.049319672608950427e-02
4.350540339946746826e-01,1.076097562045097433e-02
4.356943070888519287e-01,1.102964570463615956e-02
4.363345503807067871e-01,1.129902530883208911e-02
4.369747936725616455e-01,1.156892687129618125e-02
4.376150667667388916e-01,1.183920665004789541e-02
4.382553100585937500e-01,1.210963162425260364e-02
4.388955831527709961e-01,1.238011747026268594e-02
4.395358264446258545e-01,1.265039440403414872e-02
4.401760995388031006e-01,1.292034436634681427e-02
4.408163428306579590e-01,1.318974189956323428e-02
4.414565861225128174e-01,1.345847441650693810e-02
4.420968592166900635e-01,1.372636898403767347e-02
4.427371025085449219e-01,1.399327289263352370e-02
4.433773756027221680e-01,1.425909020508031588e-02
4.440176188945770264e-01,1.452361343713493014e-02
4.446578919887542725e-01,1.478682864929270480e-02
4.452981352806091309e-01,1.504860569824595373e-02
4.459383785724639893e-01,1.530888155647547322e-02
4.465786516666412354e-01,1.556759056021439491e-02
4.472188949584960938e-01,1.582473133546846711e-02
4.478591680526733398e-01,1.608028214803569611e-02
4.484994113445281982e-01,1.633424599772714814e-02
4.491396844387054443e-01,1.658670336576806292e-02
4.497799277305603027e-01,1.683765266767522917e-02
4.504201710224151611e-01,1.708724230289027091e-02
4.510604441165924072e-01,1.733556326100371692e-02
4.517006874084472656e-01,1.758276626317512026e-02
4.523409605026245117e-01,1.782901378687862248e-02
4.529812037944793701e-01,1.807446710948967805e-02
4.536214768886566162e-01,1.831941498705935700e-02
4.542617201805114746e-01,1.856403338167433859e-02
4.549019634723663330e-01,1.880862072539857266e-02
4.555422365665435791e-01,1.905347312999339238e-02
4.561824798583984375e-01,1.929887778615979599e-02
4.568227529525756836e-01,1.954518860057508078e-02
4.574629962444305420e-01,1.979273499388645163e-02
4.581032693386077881e-01,2.004190311508891043e-02
4.587435126304626465e-01,2.029307262755031260e-02
4.593837559223175049e-01,2.054660582532585877e-02
4.600240290164947510e-01,2.080298130516844424e-02
4.606642723083496094e-01,2.106255011690327805e-02
4.613045454025268555e-01,2.132580985167242815e-02
4.619447886943817139e-01,2.159311593982193855e-02
4.625850617885589600e-01,2.186496408337257336e-02
4.632253050804138184e-01,2.214176741263296222e-02
4.638655483722686768e-01,2.242396021006909379e-02
4.645058214664459229e-01,2.271199878747109935e-02
4.651460647583007812e-01,2.300630939624470628e-02
4.657863378524780273e-01,2.330731847576750226e-02
4.664265811443328857e-01,2.361542537288530141e-02
4.670668542385101318e-01,2.393106813086065543e-02
4.677070975303649902e-01,2.425463302084551742e-02
4.683473408222198486e-01,2.458647402828795236e-02
4.689876139163970947e-01,2.492702053627393610e-02
4.696278572082519531e-01,2.527657484520107189e-02
4.702681303024291992e-01,2.563551615919479332e-02
4.709083735942840576e-01,2.600413196126050153e-02
4.715486466884613037e-01,2.638276972923758734e-02
4.721888899803161621e-01,2.677166899869565242e-02
4.728291332721710205e-01,2.717113980137764173e-02
4.734694063663482666e-01,2.758142588522849437e-02
4.741096496582031250e-01,2.800273811361675413e-02
4.747499227523803711e-01,2.843534122593771585e-02
4.753901660442352295e-01,2.887935885869952202e-02
4.760304391384124756e-01,2.933504793775432162e-02
4.766706824302673340e-01,2.980250097524583808e-02
4.773109257221221924e-01,3.028191539157365497e-02
4.779511988162994385e-01,3.077342952512074348e-02
4.785914421081542969e-01,3.127714039807028001e-02
4.792317152023315430e-01,3.179318092265104312e-02
4.798719584941864014e-01,3.232161271300304506e-02
4.805122315883636475e-01,3.286256785633057120e-02
4.811524748802185059e-01,3.341606988818668356e-02
4.817927181720733643e-01,3.398225259211784532e-02
4.824329912662506104e-01,3.456116292145638980e-02
4.830732345581054688e-01,3.515282593412738521e-02
4.837135076522827148e-01,3.575736336061163811e-02
4.843537509441375732e-01,3.637476519995397339e-02
4.849940240383148193e-01,3.700513980030306627e-02
4.856342673301696777e-01,3.764848551448318759e-02
4.862745106220245361e-01,3.830489967050132449e-02
4.869147837162017822e-01,3.897445281964762032e-02
4.875550270080566406e-01,3.965716956874176802e-02
4.881953001022338867e-01,4.035312456640793854e-02
4.888355433940887451e-01,4.106238199895884122e-02
4.894758164882659912e-01,4.178502947526441247e-02
4.901160597801208496e-01,4.252106932984389687e-02
4.907563030719757080e-01,4.327064576915384819e-02
4.913965761661529541e-01,4.403383770794055962e-02
4.920368194580078125e-01,4.481067212272948908e-02
4.926770925521850586e-01,4.560129754479769204e-02
4.933173358440399170e-01,4.640571838580376252e-02
4.939576089382171631e-01,4.722411535024173546e-02
4.945978522300720215e-01,4.805646913568883960e-02
4.952380955219268799e-01,4.890289509621537078e-02
4.958783686161041260e-01,4.976354080578682115e-02
4.965186119079589844e-01,5.063836176256453214e-02
4.971588850021362305e-01,5.152752269504423666e-02
4.977991282939910889e-01,5.243096707627126207e-02
4.984394013881683350e-01,5.334885979787928889e-02
4.990796446800231934e-01,5.428113792863120679e-02
4.997198879718780518e-01,5.522784849228612458e-02
5.003601312637329102e-01,5.618899251864251099e-02
5.010004043579101562e-01,5.716462757016138596e-02
5.016406774520874023e-01,5.815465650155760002e-02
5.022809505462646484e-01,5.915904331913823810e-02
5.029211640357971191e-01,6.017759720685544877e-02
5.035614371299743652e-01,6.121040738716443386e-02
5.042017102241516113e-01,6.225728529547680523e-02
5.048419237136840820e-01,6.331796267202216555e-02
5.054821968078613281e-01,6.439245811167060296e-02
5.061224699020385742e-01,6.548049497691188492e-02
5.067627429962158203e-01,6.658183937078954173e-02
5.074029564857482910e-01,6.769613492970050217e-02
5.080432295799255371e-01,6.882330805674463647e-02
5.086835026741027832e-01,6.996293353439364537e-02
5.093237161636352539e-01,7.111461549464115350e-02
5.099639892578125000e-01,7.227818287067089287e-02
5.106042623519897461e-01,7.345315219895143244e-02
5.112445354461669922e-01,7.463913675136391035e-02
5.118847489356994629e-01,7.583560644702602715e-02
5.125250220298767090e-01,7.704234397915454835e-02
5.131652951240539551e-01,7.825880375505578357e-02
5.138055086135864258e-01,7.948437947576403317e-02
5.144457817077636719e-01,8.071886821150231484e-02
5.150860548019409180e-01,8.196168424003458242e-02
5.157263278961181641e-01,8.321231869299383632e-02
5.163665413856506348e-01,8.447020656180770359e-02
5.170068144798278809e-01,8.573511363175123634e-02
5.176470875740051270e-01,8.700642547429415785e-02
5.182873010635375977e-01,8.828363744518075151e-02
5.189275741577148438e-01,8.956651757716782569e-02
5.195678472518920898e-01,9.085455015215293528e-02
5.202081203460693359e-01,9.214734051348250077e-02
5.208483338356018066e-01,9.344442111247586169e-02
5.214886069297790527e-01,9.474569291179069097e-02
5.221288800239562988e-01,9.605077528388195063e-02
5.227690935134887695e-01,9.735927528505383677e-02
5.234093666076660156e-01,9.867122322906629606e-02
5.240496397018432617e-01,9.998632030179388508e-02
5.246899127960205078e-01,1.013044988923517131e-01
5.253301262855529785e-01,1.026255194158509632e-01
5.259703993797302246e-01,1.039496168291287326e-01
5.266106724739074707e-01,1.052767100079230467e-01
5.272508859634399414e-01,1.066067882595294058e-01
5.278911590576171875e-01,1.079401847627834421e-01
5.285314321517944336e-01,1.092769942426143892e-01
5.291717052459716797e-01,1.106174734425082740e-01
5.298119187355041504e-01,1.119617937986085998e-01
5.304521918296813965e-01,1.133105378736463109e-01
5.310924649238586426e-01,1.146639924520900244e-01
5.317326784133911133e-01,1.160224720131890486e-01
5.323729515075683594e-01,1.173867023076939908e-01
5.330132246017456055e-01,1.187571229206327850e-01
5.336534976959228516e-01,1.201342516042944730e-01
5.342937111854553223e-01,1.215185960616147476e-01
5.349339842796325684e-01,1.229109966172674540e-01
5.355742573738098145e-01,1.243120077763699705e-01
5.362144708633422852e-01,1.257221354915492029e-01
5.368547439575195312e-01,1.271423414762042903e-01
5.374950170516967773e-01,1.285731612170541993e-01
5.381352901458740234e-01,1.300152624424346648e-01
5.387755036354064941e-01,1.314692129541574772e-01
5.394157767295837402e-01,1.329359242894061488e-01
5.400560498237609863e-01,1.344159123084738283e-01
5.406962633132934570e-01,1.359096675855959724e-01
5.413365364074707031e-01,1.374180074313415822e-01
5.419768095016479492e-01,1.389414203509056200e-01
5.426170825958251953e-01,1.404803628566244633e-01
5.432572960853576660e-01,1.420351472173675411e-01
5.438975691795349121e-01,1.436064923329047893e-01
5.445378422737121582e-01,1.451945563487551105e-01
5.451780557632446289e-01,1.467995062920803839e-01
5.458183288574218750e-01,1.484218292504775327e-01
5.464586019515991211e-01,1.500615141845442757e-01
5.470988750457763672e-01,1.517186451907499567e-01
5.477390885353088379e-01,1.533930019537641520e-01
5.483793616294860840e-01,1.550848333135959045e-01
5.490196347236633301e-01,1.567937738099849376e-01
5.496598482131958008e-01,1.585194037782753362e-01
5.503001213073730469e-01,1.602616698712155952e-01
5.509403944015502930e-01,1.620199925280290110e-01
5.515806674957275391e-01,1.637938284687829871e-01
5.522208809852600098e-01,1.655824077603154088e-01
5.528611540794372559e-01,1.673853915932888015e-01
5.535014271736145020e-01,1.692017860887591318e-01
5.541416406631469727e-01,1.710306385207358559e-01
5.547819137573242188e-01,1.728713525869314260e-01
5.554221868515014648e-01,1.747227429272517618e-01
5.560624599456787109e-01,1.765838119244231841e-01
5.567026734352111816e-01,1.784532587572003060e-01
5.573429465293884277e-01,1.803303073699757952e-01
5.579832196235656738e-01,1.822135755250369193e-01
5.586234927177429199e-01,1.841018709541457632e-01
5.592637062072753906e-01,1.859937424458082411e-01
5.599039793014526367e-01,1.878882805370034603e-01
5.605442523956298828e-01,1.897840825466201586e-01
5.611844658851623535e-01,1.916796354233274435e-01
5.618247389793395996e-01,1.935740891808399589e-01
5.624650120735168457e-01,1.954659865520098627e-01
5.631052851676940918e-01,1.973541428281326837e-01
5.637454986572265625e-01,1.992372048033455023e-01
5.643857717514038086e-01,2.011144181483794924e-01
5.650260448455810547e-01,2.029845363077762421e-01
5.656662583351135254e-01,2.048464010966353221e-01
5.663065314292907715e-01,2.066994601456002556e-01
5.669468045234680176e-01,2.085427065710359074e-01
5.675870776176452637e-01,2.103754227854199854e-01
5.682272911071777344e-01,2.121968072477615763e-01
5.688675642013549805e-01,2.140067484416241506e-01
5.695078372955322266e-01,2.158046715740620236e-01
5.701480507850646973e-01,2.175901475676496055e-01
5.707883238792419434e-01,2.193634429389854645e-01
5.714285969734191895e-01,2.211244026582952493e-01
5.720688700675964355e-01,2.228732642480224513e-01
5.727090835571289062e-01,2.246101737697796530e-01
5.733493566513061523e-01,2.263359726125839799e-01
5.739896297454833984e-01,2.280511895456158733e-01
5.746298432350158691e-01,2.297565155433942685e-01
5.752701163291931152e-01,2.314532722209201587e-01
5.759103894233703613e-01,2.331424674442521550e-01
5.765506625175476074e-01,2.348255115142543481e-01
5.771908760070800781e-01,2.365037607215803028e-01
5.778311491012573242e-01,2.381792180004436155e-01
5.784714221954345703e-01,2.398536366359524941e-01
5.791116356849670410e-01,2.415288877267758316e-01
5.797519087791442871e-01,2.432074905514269858e-01
5.803921818733215332e-01,2.448916964789238371e-01
5.810324549674987793e-01,2.465839787522186022e-01
5.816726684570312500e-01,2.482869373241585187e-01
5.823129415512084961e-01,2.500036277899040371e-01
5.829532146453857422e-01,2.517369211333346790e-01
5.835934281349182129e-01,2.534897446771453566e-01
5.842337012290954590e-01,2.552655907294076876e-01
5.848739743232727051e-01,2.570676726624290254e-01
5.855142474174499512e-01,2.588993845552889361e-01
5.861544609069824219e-01,2.607640946562077566e-01
5.867947340011596680e-01,2.626657422191360780e-01
5.874350070953369141e-01,2.646078239926397124e-01
5.880752205848693848e-01,2.665938908927913964e-01
5.887154936790466309e-01,2.686280847022897156e-01
5.893557667732238770e-01,2.707139938423650527e-01
5.899960398674011230e-01,2.728554935239682067e-01
5.906362533569335938e-01,2.750561666591906373e-01
5.912765264511108398e-01,2.773202209932410511e-01
5.919167995452880859e-01,2.796512749002988407e-01
5.925570130348205566e-01,2.820528247622582363e-01
5.931972861289978027e-01,2.845290315072266374e-01
5.938375592231750488e-01,2.870832705337007518e-01
5.944778323173522949e-01,2.897190775674176599e-01
5.951180458068847656e-01,2.924396231833203963e-01
5.957583189010620117e-01,2.952487254376463532e-01
5.963985919952392578e-01,2.981492953936828449e-01
5.970388054847717285e-01,3.011440775872062936e-01
5.976790785789489746e-01,3.042364359599729617e-01
5.983193516731262207e-01,3.074287797804271527e-01
5.989596247673034668e-01,3.107235566672277294e-01
5.995998382568359375e-01,3.141226676925192862e-01
6.002401113510131836e-01,3.176287483299842229e-01
6.008803844451904297e-01,3.212431810123481668e-01
6.015205979347229004e-01,3.249671387839900838e-01
6.021608710289001465e-01,3.288024554582076320e-01
6.028011441230773926e-01,3.327496631036286345e-01
6.034414172172546387e-01,3.368093346809124533e-01
6.040816307067871094e-01,3.409812888282472976e-01
6.047219038009643555e-01,3.452661832367884820e-01
6.053621768951416016e-01,3.496631560766791935e-01
6.060023903846740723e-01,3.541708975167412454e-01
6.066426634788513184e-01,3.587890003661873273e-01
6.072829365730285645e-01,3.635154341119219978e-01
6.079232096672058105e-01,3.683481377988475636e-01
6.085634231567382812e-01,3.732841734990413052e-01
6.092036962509155273e-01,3.783215615637538498e-01
6.098439693450927734e-01,3.834565337154551834e-01
6.104841828346252441e-01,3.886848526911790280e-01
6.111244559288024902e-01,3.940032955396222114e-01
6.117647290229797363e-01,3.994067328834698394e-01
6.124050021171569824e-01,4.048901287396780013e-01
6.130452156066894531e-01,4.104474329374161456e-01
6.136854887008666992e-01,4.160737649754913114e-01
6.143257617950439453e-01,4.217622926163522301e-01
6.149659752845764160e-01,4.275057003888034224e-01
6.156062483787536621e-01,4.332979415516922117e-01
6.162465214729309082e-01,4.391309398187535074e-01
6.168867945671081543e-01,4.449968299931654769e-01
6.175270080566406250e-01,4.508868674006651922e-01
6.181672811508178711e-01,4.567936272866082170e-01
6.188075542449951172e-01,4.627077693843646422e-01
6.194477677345275879e-01,4.686197230584370210e-01
6.200880408287048340e-01,4.745213391423268590e-01
6.207283139228820801e-01,4.804026628662527720e-01
6.213685870170593262e-01,4.862541728461686752e-01
6.220088005065917969e-01,4.920657347629568967e-01
6.226490736007690430e-01,4.978287386520934277e-01
6.232893466949462891e-01,5.035330694398889584e-01
6.239295601844787598e-01,5.091686318946577750e-01
6.245698332786560059e-01,5.147271083319240326e-01
6.252101063728332520e-01,5.201987148267495087e-01
6.258503794670104980e-01,5.255745010224424085e-01
6.264905929565429688e-01,5.308453036160494243e-01
6.271308660507202148e-01,5.360038206241672931e-01
6.277711391448974609e-01,5.410417251663921512e-01
6.284113526344299316e-01,5.459511298586590122e-01
6.290516257286071777e-01,5.507262340882710383e-01
6.296918988227844238e-01,5.553602922942935116e-01
6.303321719169616699e-01,5.598477564422741359e-01
6.309723854064941406e-01,5.641834642725203075e-01
6.316126585006713867e-01,5.683640673584480218e-01
6.322529315948486328e-01,5.723859569071128028e-01
6.328931450843811035e-01,5.762463737681979836e-01
6.335334181785583496e-01,5.799444547267751382e-01
6.341736912727355957e-01,5.834792352662634407e-01
6.348139643669128418e-01,5.868510371987558649e-01
6.354541778564453125e-01,5.900607880834818353e-01
6.360944509506225586e-01,5.931113306606810021e-01
6.367347240447998047e-01,5.960055470917104969e-01
6.373749375343322754e-01,5.987472639714455092e-01
6.380152106285095215e-01,6.013420894771912550e-01
6.386554837226867676e-01,6.037957666480697760e-01
6.392957568168640137e-01,6.061151916410216778e-01
6.399359703063964844e-01,6.083079344362389840e-01
6.405762434005737305e-01,6.103830444416304957e-01
6.412165164947509766e-01,6.123496685769498349e-01
6.418567299842834473e-01,6.142177973337781260e-01
6.424970030784606934e-01,6.159985998140098395e-01
6.431372761726379395e-01,6.177033749910951776e-01
6.437775492668151855e-01,6.193441469004725697e-01
6.444177627563476562e-01,6.209333132816401424e-01
6.450580358505249023e-01,6.224841456089973413e-01
6.456983089447021484e-01,6.240098846663797438e-01
6.463385224342346191e-01,6.255240119732308202e-01
6.469787955284118652e-01,6.270406923039972824e-01
6.476190686225891113e-01,6.285738392008437536e-01
6.482593417167663574e-01,6.301375565779552268e-01
6.488995552062988281e-01,6.317458417013717131e-01
6.495398283004760742e-01,6.334130717116832621e-01
6.501801013946533203e-01,6.351530722715774679e-01
6.508203148841857910e-01,6.369793631658660082e-01
6.514605879783630371e-01,6.389058301339618495e-01
6.521008610725402832e-01,6.409454464273340868e-01
6.527411341667175293e-01,6.431110160017126098e-01
6.533813476562500000e-01,6.454146099171760298e-01
6.540216207504272461e-01,6.478684867706072659e-01
6.546618938446044922e-01,6.504836818421231293e-01
6.553021073341369629e-01,6.532705774503848595e-01
6.559423804283142090e-01,6.562396640918288782e-01
6.565826535224914551e-01,6.593999237395862245e-01
6.572229266166687012e-01,6.627598535692951209e-01
6.578631401062011719e-01,6.663268145908767259e-01
6.585034132003784180e-01,6.701082856969393653e-01
6.591436862945556641e-01,6.741098809270691383e-01
6.597838997840881348e-01,6.783362569066233583e-01
6.604241728782653809e-01,6.827922367169390050e-01
6.610644459724426270e-01,6.874805013186970903e-01
6.617047190666198730e-01,6.924031014521774274e-01
6.623449325561523438e-01,6.975605241343729723e-01
6.629852056503295898e-01,7.029536457723266629e-01
6.636254787445068359e-01,7.085807457915200835e-01
6.642656922340393066e-01,7.144389753742852456e-01
6.649059653282165527e-01,7.205258972139572116e-01
6.655462384223937988e-01,7.268362867310202979e-01
6.661865115165710449e-01,7.333642810350426977e-01
6.668267250061035156e-01,7.401021667157379191e-01
6.674669981002807617e-01,7.470428909552020436e-01
6.681072711944580078e-01,7.541763029301198351e-01
6.687474846839904785e-01,7.614909471033377564e-01
6.693877577781677246e-01,7.689762003044795513e-01
6.700280308723449707e-01,7.766181472418014486e-01
6.706683039665222168e-01,7.844023187212738613e-01
6.713085174560546875e-01,7.923123485076088990e-01
6.719487905502319336e-01,8.003328109127614276e-01
6.725890636444091797e-01,8.084450068776551923e-01
6.732292771339416504e-01,8.166289530041654920e-01
6.738695502281188965e-01,8.248659901491435242e-01
6.745098233222961426e-01,8.331340750425000330e-01
6.751500964164733887e-01,8.414109175691026898e-01
6.757903099060058594e-01,8.496725834202609740e-01
6.764305830001831055e-01,8.578965730360086361e-01
6.770708560943603516e-01,8.660573739970280904e-01
6.777110695838928223e-01,8.741287405374209563e-01
6.783513426780700684e-01,8.820862395515933763e-01
6.789916157722473145e-01,8.899026234659097589e-01
6.796318888664245605e-01,8.975511984924291475e-01
6.802721023559570312e-01,9.050043241933303229e-01
6.809123754501342773e-01,9.122364319263813748e-01
6.815526485443115234e-01,9.192199617085941021e-01
6.821928620338439941e-01,9.259277771017866421e-01
6.828331351280212402e-01,9.323349644489939969e-01
6.834734082221984863e-01,9.384153479326697855e-01
6.841136813163757324e-01,9.441441770177907422e-01
6.847538948059082031e-01,9.494971993321432713e-01
6.853941679000854492e-01,9.544526979523690891e-01
6.860344409942626953e-01,9.589887136070971430e-01
6.866746544837951660e-01,9.630849279760140824e-01
6.873149275779724121e-01,9.667237049484405098e-01
6.879552006721496582e-01,9.698879792502457242e-01
6.885954737663269043e-01,9.725628699250212783e-01
6.892356872558593750e-01,9.747354004323338650e-01
6.898759603500366211e-01,9.763951465394176132e-01
6.905162334442138672e-01,9.775332035027344268e-01
6.911564469337463379e-01,9.781430374653212745e-01
6.917967200279235840e-01,9.782205181606493660e-01
6.924369931221008301e-01,9.777635423897774736e-01
6.930772662162780762e-01,9.767722831788714366e-01
6.937174797058105469e-01,9.752493551115191117e-01
6.943577527999877930e-01,9.731990633835967408e-01
6.949980258941650391e-01,9.706281375779508558e-01
6.956382393836975098e-01,9.675455649675348546e-01
6.962785124778747559e-01,9.639613965181674793e-01
6.969187855720520020e-01,9.598882335749494565e-01
6.975590586662292480e-01,9.553401319158356664e-01
6.981992721557617188e-01,9.503330587859184497e-01
6.988395452499389648e-01,9.448830769578990818e-01
6.994798183441162109e-01,9.390087327519354155e-01
7.001200318336486816e-01,9.327298630958575920e-01
7.007603049278259277e-01,9.260653888359979824e-01
7.014005780220031738e-01,9.190367322051611332e-01
7.020408511161804199e-01,9.116654332693916452e-01
7.026810646057128906e-01,9.039740840445742442e-01
7.033213376998901367e-01,8.959834749604804749e-01
7.039616107940673828e-01,8.877166228543322823e-01
7.046018242835998535e-01,8.791968106124099513e-01
7.052420973777770996e-01,8.704447183960666301e-01
7.058823704719543457e-01,8.614832469215847333e-01
7.065226435661315918e-01,8.523342202717443250e-01
7.071628570556640625e-01,8.430199592428135880e-01
7.078031301498413086e-01,8.335596147391419741e-01
7.084434032440185547e-01,8.239745336893968819e-01
7.090836167335510254e-01,8.142853319866154571e-01
7.097238898277282715e-01,8.045093929944520106e-01
7.103641629219055176e-01,7.946660440396340341e-01
7.110044360160827637e-01,7.847729741258899772e-01
7.116446495056152344e-01,7.748480674472060237e-01
7.122849225997924805e-01,7.649055951229954964e-01
7.129251956939697266e-01,7.549618772900319463e-01
7.135654091835021973e-01,7.450323460727692471e-01
7.142056822776794434e-01,7.351289569551648917e-01
7.148459553718566895e-01,7.252655639713974089e-01
7.154862284660339355e-01,7.154543285750762927e-01
7.161264419555664062e-01,7.057075979568998569e-01
7.167667150497436523e-01,6.960341290667000358e-01
7.174069881439208984e-01,6.864447176524568484e-01
7.180472612380981445e-01,6.769485426731169930e-01
7.186874747276306152e-01,6.675549217126302004e-01
7.193277478218078613e-01,6.582698716529473693e-01
7.199680209159851074e-01,6.491014340206118227e-01
7.206082344055175781e-01,6.400569158161135697e-01
7.212485074996948242e-01,6.311405225809361141e-01
7.218887805938720703e-01,6.223584476287431499e-01
7.225290536880493164e-01,6.137154237689048664e-01
7.231692671775817871e-01,6.052165569109231313e-01
7.238095402717590332e-01,5.968639628879643944e-01
7.244498133659362793e-01,5.886617149770447810e-01
7.250900268554687500e-01,5.806134478891706863e-01
7.257302999496459961e-01,5.727200533906127156e-01
7.263705730438232422e-01,5.649843267409884184e-01
7.270108461380004883e-01,5.574079103501241583e-01
7.276510596275329590e-01,5.499928097216471024e-01
7.282913327217102051e-01,5.427386148994410853e-01
7.289316058158874512e-01,5.356466946525588746e-01
7.295718193054199219e-01,5.287180630161665285e-01
7.302120923995971680e-01,5.219515577561524289e-01
7.308523654937744141e-01,5.153476720945393552e-01
7.314926385879516602e-01,5.089060466661150528e-01
7.321328520774841309e-01,5.026266807515038515e-01
7.327731251716613770e-01,4.965075983928639580e-01
7.334133982658386230e-01,4.905484258664851716e-01
7.340536117553710938e-01,4.847485509626561218e-01
7.346938848495483398e-01,4.791056007155893859e-01
7.353341579437255859e-01,4.736186644153179692e-01
7.359744310379028320e-01,4.682861242496971776e-01
7.366146445274353027e-01,4.631068059476866061e-01
7.372549176216125488e-01,4.580778720818909910e-01
7.378951907157897949e-01,4.531979214605779127e-01
7.385354042053222656e-01,4.484653735818882048e-01
7.391756772994995117e-01,4.438772420584649048e-01
7.398159503936767578e-01,4.394318207942311538e-01
7.404562234878540039e-01,4.351268671962231771e-01
7.410964369773864746e-01,4.309604781953475516e-01
7.417367100715637207e-01,4.269295764737299770e-01
7.423769831657409668e-01,4.230321355640280778e-01
7.430171966552734375e-01,4.192661243683661887e-01
7.436574697494506836e-01,4.156284093013655756e-01
7.442977428436279297e-01,4.121169203827279581e-01
7.449380159378051758e-01,4.087291766231482271e-01
7.455782294273376465e-01,4.054630436716100128e-01
7.462185025215148926e-01,4.023154580494403554e-01
7.468587756156921387e-01,3.992843464601500969e-01
7.474989891052246094e-01,3.963675191345008564e-01
7.481392621994018555e-01,3.935620819070408949e-01
7.487795352935791016e-01,3.908659827314862056e-01
7.494198083877563477e-01,3.882769412619144767e-01
7.500600218772888184e-01,3.857929499470125201e-01
7.507002949714660645e-01,3.834113902367599636e-01
7.513405680656433105e-01,3.811304054800888075e-01
7.519807815551757812e-01,3.789481900452300600e-01
7.526210546493530273e-01,3.768624477819333407e-01
7.532613277435302734e-01,3.748715857799909124e-01
7.539016008377075195e-01,3.729739240540372869e-01
7.545418143272399902e-01,3.711680363563689689e-01
7.551820874214172363e-01,3.694522163324638342e-01
7.558223605155944824e-01,3.678253294930020623e-01
7.564625740051269531e-01,3.662863938851890211e-01
7.571028470993041992e-01,3.648342010519090017e-01
7.577431201934814453e-01,3.634681239638735128e-01
7.583833932876586914e-01,3.621876114262976287e-01
7.590236067771911621e-01,3.609923850635419207e-01
7.596638798713684082e-01,3.598821173553474750e-01
7.603041529655456543e-01,3.588569893042068415e-01
7.609443664550781250e-01,3.579174167131426998e-01
7.615846395492553711e-01,3.570638458761874467e-01
7.622249126434326172e-01,3.562971844926168252e-01
7.628651857376098633e-01,3.556185924752610639e-01
7.635053992271423340e-01,3.550295047812328519e-01
7.641456723213195801e-01,3.545315588860131761e-01
7.647859454154968262e-01,3.541268431897264257e-01
7.654261589050292969e-01,3.538177084075289081e-01
7.660664319992065430e-01,3.536067788231669340e-01
7.667067050933837891e-01,3.534970982971432640e-01
7.673469781875610352e-01,3.534920144584972057e-01
7.679871916770935059e-01,3.535952174073542231e-01
7.686274647712707520e-01,3.538107978140150323e-01
7.692677378654479980e-01,3.541431259418708066e-01
7.699079513549804688e-01,3.545969813464426856e-01
7.705482244491577148e-01,3.551775317293652812e-01
7.711884975433349609e-01,3.558903273355542574e-01
7.718287706375122070e-01,3.567412022736951016e-01
7.724689841270446777e-01,3.577363058045035515e-01
7.731092572212219238e-01,3.588824374640831039e-01
7.737495303153991699e-01,3.601865012718752368e-01
7.743897438049316406e-01,3.616556845564886657e-01
7.750300168991088867e-01,3.632979186671119187e-01
7.756702899932861328e-01,3.651211332312684910e-01
7.763105630874633789e-01,3.671336801746751810e-01
7.769507765769958496e-01,3.693440281211963772e-01
7.775910496711730957e-01,3.717616026831489506e-01
7.782313227653503418e-01,3.743955635993314601e-01
7.788715362548828125e-01,3.772552453615420909e-01
7.795118093490600586e-01,3.803510315951625920e-01
7.801520824432373047e-01,3.836928829215300318e-01
7.807923555374145508e-01,3.872912195042137462e-01
7.814325690269470215e-01,3.911563247197693549e-01
7.820728421211242676e-01,3.952998032221968217e-01
7.827131152153015137e-01,3.997324218202891188e-01
7.833533287048339844e-01,4.044650057768173212e-01
7.839936017990112305e-01,4.095099175643350797e-01
7.846338748931884766e-01,4.148783239138453816e-01
7.852741479873657227e-01,4.205820401577304857e-01
7.859143614768981934e-01,4.266323222560561845e-01
7.865546345710754395e-01,4.330423451821636682e-01
7.871949076652526855e-01,4.398236147666376716e-01
7.878351211547851562e-01,4.469876250595725686e-01
7.884753942489624023e-01,4.545479242534109510e-01
7.891156673431396484e-01,4.625160886433734575e-01
7.897559404373168945e-01,4.709044491585920866e-01
7.903961539268493652e-01,4.797244269808542683e-01
7.910364270210266113e-01,4.889899423031938142e-01
7.916767001152038574e-01,4.987124484687908144e-01
7.923169136047363281e-01,5.089032180304235986e-01
7.929571866989135742e-01,5.195762945187358817e-01
7.935974597930908203e-01,5.307428932233846375e-01
7.942377328872680664e-01,5.424150395362707933e-01
7.948779463768005371e-01,5.546035052766282725e-01
7.955182194709777832e-01,5.673224377135679397e-01
7.961584925651550293e-01,5.805824394563354751e-01
7.967987060546875000e-01,5.943938687083805128e-01
7.974389791488647461e-01,6.087707729470008822e-01
7.980792522430419922e-01,6.237232618383270477e-01
7.987195253372192383e-01,6.392625358983008432e-01
7.993597388267517090e-01,6.553981869281972905e-01
8.000000119209289551e-01,6.721441010641124869e-01


==> code/potentials/score-matching/potentials_10.csv <==
x,f
-8.000000119209289551e-01,3.926119236508118782e-01
-7.993597388267517090e-01,3.741268232028485130e-01
-7.987195253372192383e-01,3.562461395649791918e-01
-7.980792522430419922e-01,3.389570574438991457e-01
-7.974389791488647461e-01,3.222515952537081674e-01
-7.967987060546875000e-01,3.061200778552088941e-01
-7.961584925651550293e-01,2.905541411498115956e-01
-7.955182194709777832e-01,2.755410600987593384e-01
-7.948779463768005371e-01,2.610723414628348671e-01
-7.942377328872680664e-01,2.471393101273986481e-01
-7.935974597930908203e-01,2.337293100681399061e-01
-7.929571866989135742e-01,2.208336041607563693e-01
-7.923169136047363281e-01,2.084420768785757438e-01
-7.916767001152038574e-01,1.965456310540960594e-01
-7.910364270210266113e-01,1.851318965230270841e-01
-7.903961539268493652e-01,1.741917869351423676e-01
-7.897559404373168945e-01,1.637160526783030257e-01
-7.891156673431396484e-01,1.536925320666151507e-01
-7.884753942489624023e-01,1.441120395530446352e-01
-7.878351211547851562e-01,1.349643287444046713e-01
-7.871949076652526855e-01,1.262400482386705214e-01
-7.865546345710754395e-01,1.179274210578276083e-01
-7.859143614768981934e-01,1.100171467225892208e-01
-7.852741479873657227e-01,1.024998644019059491e-01
-7.846338748931884766e-01,9.536409849248395076e-02
-7.839936017990112305e-01,8.860064709113535386e-02
-7.833533287048339844e-01,8.219954925444161731e-02
-7.827131152153015137e-01,7.615154203164431479e-02
-7.820728421211242676e-01,7.044571386445364070e-02
-7.814325690269470215e-01,6.507296421666586284e-02
-7.807923555374145508e-01,6.002413031067144189e-02
-7.801520824432373047e-01,5.528875908847163956e-02
-7.795118093490600586e-01,5.085792471466099585e-02
-7.788715362548828125e-01,4.672231356305056593e-02
-7.782313227653503418e-01,4.287300617317013618e-02
-7.775910496711730957e-01,3.930022466491367439e-02
-7.769507765769958496e-01,3.599534339824606022e-02
-7.763105630874633789e-01,3.294971606589491842e-02
-7.756702899932861328e-01,3.015400288076408586e-02
-7.750300168991088867e-01,2.759985791619268269e-02
-7.743897438049316406e-01,2.527876085467850586e-02
-7.737495303153991699e-01,2.318245641275851199e-02
-7.731092572212219238e-01,2.130228978499948411e-02
-7.724689841270446777e-01,1.963029877132482781e-02
-7.718287706375122070e-01,1.815855600466997899e-02
-7.711884975433349609e-01,1.687886951039141437e-02
-7.705482244491577148e-01,1.578359067421519768e-02
-7.699079513549804688e-01,1.486509623468323937e-02
-7.692677378654479980e-01,1.411583645196268222e-02
-7.686274647712707520e-01,1.352831420952105290e-02
-7.679871916770935059e-01,1.309527214212868884e-02
-7.673469781875610352e-01,1.280959758560085149e-02
-7.667067050933837891e-01,1.266418255086110278e-02
-7.660664319992065430e-01,1.265214670840064670e-02
-7.654261589050292969e-01,1.276669215434411697e-02
-7.647859454154968262e-01,1.300113290132154376e-02
-7.641456723213195801e-01,1.334896023923048958e-02
-7.635053992271423340e-01,1.380376537218142019e-02
-7.628651857376098633e-01,1.435920352172681547e-02
-7.622249126434326172e-01,1.500919547672241450e-02
-7.615846395492553711e-01,1.574770050668083954e-02
-7.609443664550781250e-01,1.656879496086327563e-02
-7.603041529655456543e-01,1.746667178298455525e-02
-7.596638798713684082e-01,1.843583817873772901e-02
-7.590236067771911621e-01,1.947073302557011942e-02
-7.583833932876586914e-01,2.056593167758213880e-02
-7.577431201934814453e-01,2.171640568021837581e-02
-7.571028470993041992e-01,2.291703300542691224e-02
-7.564625740051269531e-01,2.416289786208336565e-02
-7.558223605155944824e-01,2.544915552306470374e-02
-7.551820874214172363e-01,2.677143713812624171e-02
-7.545418143272399902e-01,2.812521427585634726e-02
-7.539016008377075195e-01,2.950614156887665374e-02
-7.532613277435302734e-01,3.091033857175684574e-02
-7.526210546493530273e-01,3.233380890519788053e-02
-7.519807815551757812e-01,3.377282479539323035e-02
-7.513405680656433105e-01,3.522370592012924462e-02
-7.507002949714660645e-01,3.668335529714239485e-02
-7.500600218772888184e-01,3.814847177480862328e-02
-7.494198083877563477e-01,3.961595848300980549e-02
-7.487795352935791016e-01,4.108330896381762187e-02
-7.481392621994018555e-01,4.254780798723656332e-02
-7.474989891052246094e-01,4.400707090951838651e-02
-7.468587756156921387e-01,4.545877425152333728e-02
-7.462185025215148926e-01,4.690117920483150016e-02
-7.455782294273376465e-01,4.833242445047014613e-02
-7.449380159378051758e-01,4.975073210158997838e-02
-7.442977428436279297e-01,5.115498969205622970e-02
-7.436574697494506836e-01,5.254383466764123156e-02
-7.430171966552734375e-01,5.391629119586971441e-02
-7.423769831657409668e-01,5.527137828436989864e-02
-7.417367100715637207e-01,5.660870060858291808e-02
-7.410964369773864746e-01,5.792762132788764617e-02
-7.404562234878540039e-01,5.922774401572628022e-02
-7.398159503936767578e-01,6.050912401462094081e-02
-7.391756772994995117e-01,6.177161711107759245e-02
-7.385354042053222656e-01,6.301536673533192356e-02
-7.378951907157897949e-01,6.424049311006063689e-02
-7.372549176216125488e-01,6.544761412040900339e-02
-7.366146445274353027e-01,6.663709048572075133e-02
-7.359744310379028320e-01,6.780936190204700509e-02
-7.353341579437255859e-01,6.896535438420814401e-02
-7.346938848495483398e-01,7.010562587159663295e-02
-7.340536117553710938e-01,7.123099592372028610e-02
-7.334133982658386230e-01,7.234220067036334356e-02
-7.327731251716613770e-01,7.344029233581483851e-02
-7.321328520774841309e-01,7.452603803261359516e-02
-7.314926385879516602e-01,7.560022101510055492e-02
-7.308523654937744141e-01,7.666393651138703191e-02
-7.302120923995971680e-01,7.771793007181981849e-02
-7.295718193054199219e-01,7.876300221368959242e-02
-7.289316058158874512e-01,7.979987222477680220e-02
-7.282913327217102051e-01,8.082941640773988468e-02
-7.276510596275329590e-01,8.185221424318456229e-02
-7.270108461380004883e-01,8.286873124371263444e-02
-7.263705730438232422e-01,8.387964854707030682e-02
-7.257302999496459961e-01,8.488523652013357790e-02
-7.250900268554687500e-01,8.588579711139621153e-02
-7.244498133659362793e-01,8.688140060080007387e-02
-7.238095402717590332e-01,8.787231363497882697e-02
-7.231692671775817871e-01,8.885832592100806337e-02
-7.225290536880493164e-01,8.983915452440038862e-02
-7.218887805938720703e-01,9.081471964461718116e-02
-7.212485074996948242e-01,9.178439695039175561e-02
-7.206082344055175781e-01,9.274763705647481871e-02
-7.199680209159851074e-01,9.370361468482224510e-02
-7.193277478218078613e-01,9.465165962449217929e-02
-7.186874747276306152e-01,9.559072024487269559e-02
-7.180472612380981445e-01,9.651958528616733091e-02
-7.174069881439208984e-01,9.743721637042979111e-02
-7.167667150497436523e-01,9.834220719128783372e-02
-7.161264419555664062e-01,9.923309416747416734e-02
-7.154862284660339355e-01,1.001082726540896140e-01
-7.148459553718566895e-01,1.009663351831879829e-01
-7.142056822776794434e-01,1.018054386996367633e-01
-7.135654091835021973e-01,1.026238503729586249e-01
-7.129251956939697266e-01,1.034196824923472313e-01
-7.122849225997924805e-01,1.041911980937562099e-01
-7.116446495056152344e-01,1.049364613352743447e-01
-7.110044360160827637e-01,1.056534783338456407e-01
-7.103641629219055176e-01,1.063404774493648119e-01
-7.097238898277282715e-01,1.069955014397012683e-01
-7.090836167335510254e-01,1.076166645315761450e-01
-7.084434032440185547e-01,1.082020829362213554e-01
-7.078031301498413086e-01,1.087500494528841344e-01
-7.071628570556640625e-01,1.092588448102138621e-01
-7.065226435661315918e-01,1.097267319887813564e-01
-7.058823704719543457e-01,1.101522888720958271e-01
-7.052420973777770996e-01,1.105340162043852992e-01
-7.046018242835998535e-01,1.108705775034666274e-01
-7.039616107940673828e-01,1.111607581856364213e-01
-7.033213376998901367e-01,1.114035744505614822e-01
-7.026810646057128906e-01,1.115980369852747067e-01
-7.020408511161804199e-01,1.117434109174664236e-01
-7.014005780220031738e-01,1.118391284833619714e-01
-7.007603049278259277e-01,1.118847865107568396e-01
-7.001200318336486816e-01,1.118800805394575271e-01
-6.994798183441162109e-01,1.118249521344054642e-01
-6.988395452499389648e-01,1.117195327122675330e-01
-6.981992721557617188e-01,1.115641031413634465e-01
-6.975590586662292480e-01,1.113591833579454793e-01
-6.969187855720520020e-01,1.111053629645737395e-01
-6.962785124778747559e-01,1.108035366776829456e-01
-6.956382393836975098e-01,1.104547009197562879e-01
-6.949980258941650391e-01,1.100601049775802309e-01
-6.943577527999877930e-01,1.096209905923579697e-01
-6.937174797058105469e-01,1.091388967707902502e-01
-6.930772662162780762e-01,1.086155761302167733e-01
-6.924369931221008301e-01,1.080527191890996441e-01
-6.917967200279235840e-01,1.074522775505220018e-01
-6.911564469337463379e-01,1.068163300556697060e-01
-6.905162334442138672e-01,1.061470899921999056e-01
-6.898759603500366211e-01,1.054466901871649043e-01
-6.892356872558593750e-01,1.047175190262148448e-01
-6.885954737663269043e-01,1.039620725019165803e-01
-6.879552006721496582e-01,1.031826808641311821e-01
-6.873149275779724121e-01,1.023818853444504740e-01
-6.866746544837951660e-01,1.015622573283994079e-01
-6.860344409942626953e-01,1.007264255118607288e-01
-6.853941679000854492e-01,9.987678239839503647e-02
-6.847538948059082031e-01,9.901593824521892628e-02
-6.841136813163757324e-01,9.814651168144239435e-02
-6.834734082221984863e-01,9.727082227077987753e-02
-6.828331351280212402e-01,9.639136655739077852e-02
-6.821928620338439941e-01,9.551049527516797255e-02
-6.815526485443115234e-01,9.463059491915704058e-02
-6.809123754501342773e-01,9.375372887236110842e-02
-6.802721023559570312e-01,9.288205041039487853e-02
-6.796318888664245605e-01,9.201765576990039719e-02
-6.789916157722473145e-01,9.116226569970198312e-02
-6.783513426780700684e-01,9.031774770309697331e-02
-6.777110695838928223e-01,8.948570835374036747e-02
-6.770708560943603516e-01,8.866775449555053257e-02
-6.764305830001831055e-01,8.786505886257200970e-02
-6.757903099060058594e-01,8.707895774418039636e-02
-6.751500964164733887e-01,8.631055700077006065e-02
-6.745098233222961426e-01,8.556064292276355232e-02
-6.738695502281188965e-01,8.483004126229909403e-02
-6.732292771339416504e-01,8.411938635019877708e-02
-6.725890636444091797e-01,8.342920698887956732e-02
-6.719487905502319336e-01,8.275962583218232638e-02
-6.713085174560546875e-01,8.211095544500723875e-02
-6.706683039665222168e-01,8.148320275918008448e-02
-6.700280308723449707e-01,8.087617831036064686e-02
-6.693877577781677246e-01,8.028964914965497357e-02
-6.687474846839904785e-01,7.972323389725444187e-02
-6.681072711944580078e-01,7.917648090263096350e-02
-6.674669981002807617e-01,7.864864398745874396e-02
-6.668267250061035156e-01,7.813904200086740914e-02
-6.661865115165710449e-01,7.764687294026906272e-02
-6.655462384223937988e-01,7.717112802804315663e-02
-6.649059653282165527e-01,7.671082562558328988e-02
-6.642656922340393066e-01,7.626487112174240579e-02
-6.636254787445068359e-01,7.583215750824567891e-02
-6.629852056503295898e-01,7.541143964111984843e-02
-6.623449325561523438e-01,7.500144681290210613e-02
-6.617047190666198730e-01,7.460098476129894962e-02
-6.610644459724426270e-01,7.420865847764934742e-02
-6.604241728782653809e-01,7.382320569576439340e-02
-6.597838997840881348e-01,7.344331786861202360e-02
-6.591436862945556641e-01,7.306772010571238596e-02
-6.585034132003784180e-01,7.269511525638749916e-02
-6.578631401062011719e-01,7.232424130347592239e-02
-6.572229266166687012e-01,7.195394570571034265e-02
-6.565826535224914551e-01,7.158305050320423746e-02
-6.559423804283142090e-01,7.121045648634671821e-02
-6.553021073341369629e-01,7.083515236390036662e-02
-6.546618938446044922e-01,7.045623812979284750e-02
-6.540216207504272461e-01,7.007278646614123474e-02
-6.533813476562500000e-01,6.968404419632978630e-02
-6.527411341667175293e-01,6.928939265758859989e-02
-6.521008610725402832e-01,6.888817070419728239e-02
-6.514605879783630371e-01,6.847995969342024480e-02
-6.508203148841857910e-01,6.806439564927613262e-02
-6.501801013946533203e-01,6.764128422790927075e-02
-6.495398283004760742e-01,6.721035797942276346e-02
-6.488995552062988281e-01,6.677170159962164675e-02
-6.482593417167663574e-01,6.632541830098714897e-02
-6.476190686225891113e-01,6.587165105730141690e-02
-6.469787955284118652e-01,6.541073686096954276e-02
-6.463385224342346191e-01,6.494313837913079368e-02
-6.456983089447021484e-01,6.446942062707750054e-02
-6.450580358505249023e-01,6.399013619917770512e-02
-6.444177627563476562e-01,6.350610598979367083e-02
-6.437775492668151855e-01,6.301817924918351466e-02
-6.431372761726379395e-01,6.252720539307743408e-02
-6.424970030784606934e-01,6.203422827804416784e-02
-6.418567299842834473e-01,6.154035298094884254e-02
-6.412165164947509766e-01,6.104677019020376960e-02
-6.405762434005737305e-01,6.055461644849158276e-02
-6.399359703063964844e-01,6.006520124558312190e-02
-6.392957568168640137e-01,5.957991020904085389e-02
-6.386554837226867676e-01,5.909999407977251096e-02
-6.380152106285095215e-01,5.862689375801810598e-02
-6.373749375343322754e-01,5.816202162028938361e-02
-6.367347240447998047e-01,5.770683991296143844e-02
-6.360944509506225586e-01,5.726267534004536586e-02
-6.354541778564453125e-01,5.683104416942308390e-02
-6.348139643669128418e-01,5.641338309834464937e-02
-6.341736912727355957e-01,5.601099616862237340e-02
-6.335334181785583496e-01,5.562532577910639375e-02
-6.328931450843811035e-01,5.525769408203506927e-02
-6.322529315948486328e-01,5.490942387322972351e-02
-6.316126585006713867e-01,5.458173534416621564e-02
-6.309723854064941406e-01,5.427586756469926499e-02
-6.303321719169616699e-01,5.399294543987176453e-02
-6.296918988227844238e-01,5.373406506289102325e-02
-6.290516257286071777e-01,5.350022626395256609e-02
-6.284113526344299316e-01,5.329237761877747559e-02
-6.277711391448974609e-01,5.311146869065996867e-02
-6.271308660507202148e-01,5.295818188137291216e-02
-6.264905929565429688e-01,5.283330119317009022e-02
-6.258503794670104980e-01,5.273745770685112078e-02
-6.252101063728332520e-01,5.267117346836824865e-02
-6.245698332786560059e-01,5.263493766261229112e-02
-6.239295601844787598e-01,5.262912340476511019e-02
-6.232893466949462891e-01,5.265404724307609641e-02
-6.226490736007690430e-01,5.270989894124733510e-02
-6.220088005065917969e-01,5.279682620179304564e-02
-6.213685870170593262e-01,5.291483393936458057e-02
-6.207283139228820801e-01,5.306394705532690992e-02
-6.200880408287048340e-01,5.324403737399441283e-02
-6.194477677345275879e-01,5.345490638091776603e-02
-6.188075542449951172e-01,5.369626916457681531e-02
-6.181672811508178711e-01,5.396784542598709322e-02
-6.175270080566406250e-01,5.426920078871289022e-02
-6.168867945671081543e-01,5.459984335834855429e-02
-6.162465214729309082e-01,5.495931730464453935e-02
-6.156062483787536621e-01,5.534701005678144270e-02
-6.149659752845764160e-01,5.576226182377075347e-02
-6.143257617950439453e-01,5.620438127089277813e-02
-6.136854887008666992e-01,5.667269972936805900e-02
-6.130452156066894531e-01,5.716642872776711570e-02
-6.124050021171569824e-01,5.768468605668397586e-02
-6.117647290229797363e-01,5.822672610836976403e-02
-6.111244559288024902e-01,5.879166521197376483e-02
-6.104841828346252441e-01,5.937859093145769762e-02
-6.098439693450927734e-01,5.998654748982445994e-02
-6.092036962509155273e-01,6.061472509585952295e-02
-6.085634231567382812e-01,6.126213381555301041e-02
-6.079232096672058105e-01,6.192776036346492319e-02
-6.072829365730285645e-01,6.261078985021750754e-02
-6.066426634788513184e-01,6.331023027778615031e-02
-6.060023903846740723e-01,6.402516372801647648e-02
-6.053621768951416016e-01,6.475455515557415609e-02
-6.047219038009643555e-01,6.549764173231453768e-02
-6.040816307067871094e-01,6.625348313300305492e-02
-6.034414172172546387e-01,6.702113263629039253e-02
-6.028011441230773926e-01,6.779987673823173466e-02
-6.021608710289001465e-01,6.858884412258214880e-02
-6.015205979347229004e-01,6.938722887126402838e-02
-6.008803844451904297e-01,7.019418913746200417e-02
-6.002401113510131836e-01,7.100921688288552858e-02
-5.995998382568359375e-01,7.183148954945695053e-02
-5.989596247673034668e-01,7.266035002761972450e-02
-5.983193516731262207e-01,7.349533918410866562e-02
-5.976790785789489746e-01,7.433586038510009431e-02
-5.970388054847717285e-01,7.518141742908879266e-02
-5.963985919952392578e-01,7.603145789808296584e-02
-5.957583189010620117e-01,7.688580037134240541e-02
-5.951180458068847656e-01,7.774400597932729085e-02
-5.944778323173522949e-01,7.860573738956633250e-02
-5.938375592231750488e-01,7.947091024034014239e-02
-5.931972861289978027e-01,8.033928090994590931e-02
-5.925570130348205566e-01,8.121073638131148797e-02
-5.919167995452880859e-01,8.208515229503321464e-02
-5.912765264511108398e-01,8.296267411288615889e-02
-5.906362533569335938e-01,8.384329668302337168e-02
-5.899960398674011230e-01,8.472700878744321429e-02
-5.893557667732238770e-01,8.561414898643127103e-02
-5.887154936790466309e-01,8.650487996610101149e-02
-5.880752205848693848e-01,8.739940748930719039e-02
-5.874350070953369141e-01,8.829796792490984814e-02
-5.867947340011596680e-01,8.920108588185327037e-02
-5.861544609069824219e-01,9.010904419192433679e-02
-5.855142474174499512e-01,9.102217736168061180e-02
-5.848739743232727051e-01,9.194111537512172916e-02
-5.842337012290954590e-01,9.286623462453480471e-02
-5.835934281349182129e-01,9.379806658067613157e-02
-5.829532146453857422e-01,9.473700177745802975e-02
-5.823129415512084961e-01,9.568379522943404325e-02
-5.816726684570312500e-01,9.663890296822286174e-02
-5.810324549674987793e-01,9.760272738908026824e-02
-5.803921818733215332e-01,9.857608391541328174e-02
-5.797519087791442871e-01,9.955934336999971990e-02
-5.791116356849670410e-01,1.005530947169464007e-01
-5.784714221954345703e-01,1.015577282833555195e-01
-5.778311491012573242e-01,1.025739315149034603e-01
-5.771908760070800781e-01,1.036020847716576654e-01
-5.765506625175476074e-01,1.046424948676296651e-01
-5.759103894233703613e-01,1.056957704402079479e-01
-5.752701163291931152e-01,1.067621805536562718e-01
-5.746298432350158691e-01,1.078419841629885134e-01
-5.739896297454833984e-01,1.089353507030499379e-01
-5.733493566513061523e-01,1.100426846524107383e-01
-5.727090835571289062e-01,1.111640158178217597e-01
-5.720688700675964355e-01,1.122992908815714230e-01
-5.714285969734191895e-01,1.134487199731828433e-01
-5.707883238792419434e-01,1.146121685694816428e-01
-5.701480507850646973e-01,1.157894601705113935e-01
-5.695078372955322266e-01,1.169802933142372048e-01
-5.688675642013549805e-01,1.181845707927577926e-01
-5.682272911071777344e-01,1.194018348767325044e-01
-5.675870776176452637e-01,1.206315631830343627e-01
-5.669468045234680176e-01,1.218734237261624997e-01
-5.663065314292907715e-01,1.231267367514727873e-01
-5.656662583351135254e-01,1.243908280387908682e-01
-5.650260448455810547e-01,1.256648609422734708e-01
-5.643857717514038086e-01,1.269482597924818101e-01
-5.637454986572265625e-01,1.282400385853104119e-01
-5.631052851676940918e-01,1.295391560415373178e-01
-5.624650120735168457e-01,1.308448562206576682e-01
-5.618247389793395996e-01,1.321559864679739960e-01
-5.611844658851623535e-01,1.334714318310763481e-01
-5.605442523956298828e-01,1.347899782338797259e-01
-5.599039793014526367e-01,1.361106464409491679e-01
-5.592637062072753906e-01,1.374321816431138821e-01
-5.586234927177429199e-01,1.387531882064254596e-01
-5.579832196235656738e-01,1.400726686039197588e-01
-5.573429465293884277e-01,1.413892730950556675e-01
-5.567026734352111816e-01,1.427017160173793542e-01
-5.560624599456787109e-01,1.440086327608454120e-01
-5.554221868515014648e-01,1.453090067209115155e-01
-5.547819137573242188e-01,1.466015064143202373e-01
-5.541416406631469727e-01,1.478848854130303536e-01
-5.535014271736145020e-01,1.491578793055245988e-01
-5.528611540794372559e-01,1.504196078271342607e-01
-5.522208809852600098e-01,1.516687966813683452e-01
-5.515806674957275391e-01,1.529043425518001875e-01
-5.509403944015502930e-01,1.541254688735871348e-01
-5.503001213073730469e-01,1.553311236090078040e-01
-5.496598482131958008e-01,1.565204667186286258e-01
-5.490196347236633301e-01,1.576925735148790864e-01
-5.483793616294860840e-01,1.588469696054484182e-01
-5.477390885353088379e-01,1.599828988712173050e-01
-5.470988750457763672e-01,1.610997310897586132e-01
-5.464586019515991211e-01,1.621971641014035015e-01
-5.458183288574218750e-01,1.632747561801051184e-01
-5.451780557632446289e-01,1.643321921501490479e-01
-5.445378422737121582e-01,1.653691677240831659e-01
-5.438975691795349121e-01,1.663857777143822325e-01
-5.432572960853576660e-01,1.673818603797134763e-01
-5.426170825958251953e-01,1.683574222011752219e-01
-5.419768095016479492e-01,1.693127632821895823e-01
-5.413365364074707031e-01,1.702480132583876760e-01
-5.406962633132934570e-01,1.711635336869181678e-01
-5.400560498237609863e-01,1.720595395026554009e-01
-5.394157767295837402e-01,1.729367049451684402e-01
-5.387755036354064941e-01,1.737954520556797000e-01
-5.381352901458740234e-01,1.746362863115362707e-01
-5.374950170516967773e-01,1.754600255189964209e-01
-5.368547439575195312e-01,1.762672625073733457e-01
-5.362144708633422852e-01,1.770587514358292758e-01
-5.355742573738098145e-01,1.778352245132839293e-01
-5.349339842796325684e-01,1.785976186557292067e-01
-5.342937111854553223e-01,1.793467437846651968e-01
-5.336534976959228516e-01,1.800833634155880603e-01
-5.330132246017456055e-01,1.808085472852849485e-01
-5.323729515075683594e-01,1.815230818089315079e-01
-5.317326784133911133e-01,1.822279244748652438e-01
-5.310924649238586426e-01,1.829238722140877904e-01
-5.304521918296813965e-01,1.836119610415050118e-01
-5.298119187355041504e-01,1.842930182842059672e-01
-5.291717052459716797e-01,1.849678239248233602e-01
-5.285314321517944336e-01,1.856373635569545932e-01
-5.278911590576171875e-01,1.863023813845194887e-01
-5.272508859634399414e-01,1.869636502963065716e-01
-5.266106724739074707e-01,1.876218185390690074e-01
-5.259703993797302246e-01,1.882777661658718849e-01
-5.253301262855529785e-01,1.889320534782488181e-01
-5.246899127960205078e-01,1.895852241501572166e-01
-5.240496397018432617e-01,1.902379453943763288e-01
-5.234093666076660156e-01,1.908907103267822869e-01
-5.227690935134887695e-01,1.915439200495430150e-01
-5.221288800239562988e-01,1.921979189887008665e-01
-5.214886069297790527e-01,1.928531786671983106e-01
-5.208483338356018066e-01,1.935099378584279606e-01
-5.202081203460693359e-01,1.941683390186530467e-01
-5.195678472518920898e-01,1.948286937334815505e-01
-5.189275741577148438e-01,1.954910483247926933e-01
-5.182873010635375977e-01,1.961554826718550082e-01
-5.176470875740051270e-01,1.968219334895389139e-01
-5.170068144798278809e-01,1.974905325819684698e-01
-5.163665413856506348e-01,1.981610702282341485e-01
-5.157263278961181641e-01,1.988333981615428847e-01
-5.150860548019409180e-01,1.995074671776611019e-01
-5.144457817077636719e-01,2.001829760049931295e-01
-5.138055086135864258e-01,2.008597138470036292e-01
-5.131652951240539551e-01,2.015373298579068440e-01
-5.125250220298767090e-01,2.022156004512751792e-01
-5.118847489356994629e-01,2.028941514066913143e-01
-5.112445354461669922e-01,2.035725454682304481e-01
-5.106042623519897461e-01,2.042505241444518838e-01
-5.099639892578125000e-01,2.049276198530995963e-01
-5.093237161636352539e-01,2.056033985257843533e-01
-5.086835026741027832e-01,2.062773648611022637e-01
-5.080432295799255371e-01,2.069492337102238899e-01
-5.074029564857482910e-01,2.076184469776292119e-01
-5.067627429962158203e-01,2.082845075970545246e-01
-5.061224699020385742e-01,2.089470874714729476e-01
-5.054821968078613281e-01,2.096056620679189741e-01
-5.048419237136840820e-01,2.102597946813897778e-01
-5.042017102241516113e-01,2.109089464750084630e-01
-5.035614371299743652e-01,2.115528096803833691e-01
-5.029211640357971191e-01,2.121909064535119072e-01
-5.022809505462646484e-01,2.128227212593878370e-01
-5.016406774520874023e-01,2.134479639083592950e-01
-5.010004043579101562e-01,2.140661814543380892e-01
-5.003601312637329102e-01,2.146769701101685079e-01
-4.997198879718780518e-01,2.152799275736345663e-01
-4.990796446800231934e-01,2.158746900145960268e-01
-4.984394013881683350e-01,2.164608952606594805e-01
-4.977991282939910889e-01,2.170382387699265614e-01
-4.971588850021362305e-01,2.176063328115982465e-01
-4.965186119079589844e-01,2.181648727774603280e-01
-4.958783686161041260e-01,2.187135162041031755e-01
-4.952380955219268799e-01,2.192519907075141106e-01
-4.945978522300720215e-01,2.197799830156221823e-01
-4.939576089382171631e-01,2.202972066717756583e-01
-4.933173358440399170e-01,2.208034052067291420e-01
-4.926770925521850586e-01,2.212982949430704060e-01
-4.920368194580078125e-01,2.217816383635740074e-01
-4.913965761661529541e-01,2.222531487519563420e-01
-4.907563030719757080e-01,2.227126298358244050e-01
-4.901160597801208496e-01,2.231597938409533022e-01
-4.894758164882659912e-01,2.235944685553055145e-01
-4.888355433940887451e-01,2.240164253145477957e-01
-4.881953001022338867e-01,2.244254191938304110e-01
-4.875550270080566406e-01,2.248213373913237056e-01
-4.869147837162017822e-01,2.252038925080452891e-01
-4.862745106220245361e-01,2.255729952806375671e-01
-4.856342673301696777e-01,2.259284190552839355e-01
-4.849940240383148193e-01,2.262700455475972205e-01
-4.843537509441375732e-01,2.265977398167779988e-01
-4.837135076522827148e-01,2.269113469678880612e-01
-4.830732345581054688e-01,2.272107923824395748e-01
-4.824329912662506104e-01,2.274959696232019546e-01
-4.817927181720733643e-01,2.277668276266431313e-01
-4.811524748802185059e-01,2.280232737002747534e-01
-4.805122315883636475e-01,2.282653447491869159e-01
-4.798719584941864014e-01,2.284930097678405936e-01
-4.792317152023315430e-01,2.287062778246053973e-01
-4.785914421081542969e-01,2.289052234846438161e-01
-4.779511988162994385e-01,2.290898958619553838e-01
-4.773109257221221924e-01,2.292604457321378852e-01
-4.766706824302673340e-01,2.294169721491905456e-01
-4.760304391384124756e-01,2.295596766380030296e-01
-4.753901660442352295e-01,2.296887401249412264e-01
-4.747499227523803711e-01,2.298044186298904279e-01
-4.741096496582031250e-01,2.299069575000260990e-01
-4.734694063663482666e-01,2.299966877179602243e-01
-4.728291332721710205e-01,2.300739446465764892e-01
-4.721888899803161621e-01,2.301390800294260686e-01
-4.715486466884613037e-01,2.301925277151526394e-01
-4.709083735942840576e-01,2.302347048998627521e-01
-4.702681303024291992e-01,2.302660882821014887e-01
-4.696278572082519531e-01,2.302871712500746959e-01
-4.689876139163970947e-01,2.302984810088006817e-01
-4.683473408222198486e-01,2.303005631858341395e-01
-4.677070975303649902e-01,2.302940138071591925e-01
-4.670668542385101318e-01,2.302793889547407602e-01
-4.664265811443328857e-01,2.302573495103525936e-01
-4.657863378524780273e-01,2.302285096618517102e-01
-4.651460647583007812e-01,2.301935089938185186e-01
-4.645058214664459229e-01,2.301529984019459185e-01
-4.638655483722686768e-01,2.301076603149261324e-01
-4.632253050804138184e-01,2.300581406663804174e-01
-4.625850617885589600e-01,2.300050947644987076e-01
-4.619447886943817139e-01,2.299491939841327159e-01
-4.613045454025268555e-01,2.298910953297053084e-01
-4.606642723083496094e-01,2.298313971442822456e-01
-4.600240290164947510e-01,2.297707851101473686e-01
-4.593837559223175049e-01,2.297098120251104270e-01
-4.587435126304626465e-01,2.296491108109242063e-01
-4.581032693386077881e-01,2.295891823025839606e-01
-4.574629962444305420e-01,2.295306022590462014e-01
-4.568227529525756836e-01,2.294738566271519176e-01
-4.561824798583984375e-01,2.294194134092184534e-01
-4.555422365665435791e-01,2.293677077390934294e-01
-4.549019634723663330e-01,2.293191308652935412e-01
-4.542617201805114746e-01,2.292740443109040349e-01
-4.536214768886566162e-01,2.292327648498004855e-01
-4.529812037944793701e-01,2.291955461231185431e-01
-4.523409605026245117e-01,2.291626662933903269e-01
-4.517006874084472656e-01,2.291342635105766412e-01
-4.510604441165924072e-01,2.291104950932809636e-01
-4.504201710224151611e-01,2.290914898525300281e-01
-4.497799277305603027e-01,2.290772802631182437e-01
-4.491396844387054443e-01,2.290679222787783686e-01
-4.484994113445281982e-01,2.290633499828627073e-01
-4.478591680526733398e-01,2.290635494028898655e-01
-4.472188949584960938e-01,2.290684112084977464e-01
-4.465786516666412354e-01,2.290777981054659129e-01
-4.459383785724639893e-01,2.290915880530124404e-01
-4.452981352806091309e-01,2.291095431830325602e-01
-4.446578919887542725e-01,2.291314750897046615e-01
-4.440176188945770264e-01,2.291571548576216699e-01
-4.433773756027221680e-01,2.291863387601700275e-01
-4.427371025085449219e-01,2.292186903049002744e-01
-4.420968592166900635e-01,2.292539809947489182e-01
-4.414565861225128174e-01,2.292919031630185067e-01
-4.408163428306579590e-01,2.293321309550573339e-01
-4.401760995388031006e-01,2.293743895188620208e-01
-4.395358264446258545e-01,2.294183323884211312e-01
-4.388955831527709961e-01,2.294636797315123822e-01
-4.382553100585937500e-01,2.295101057188628779e-01
-4.376150667667388916e-01,2.295573812439513084e-01
-4.369747936725616455e-01,2.296051616114342941e-01
-4.363345503807067871e-01,2.296532053242130722e-01
-4.356943070888519287e-01,2.297012429381735110e-01
-4.350540339946746826e-01,2.297490722297550469e-01
-4.344137907028198242e-01,2.297964643319705402e-01
-4.337735176086425781e-01,2.298432453987406809e-01
-4.331332743167877197e-01,2.298892116601387592e-01
-4.324930012226104736e-01,2.299342616338821976e-01
-4.318527579307556152e-01,2.299782657185271972e-01
-4.312124848365783691e-01,2.300211051177671884e-01
-4.305722415447235107e-01,2.300627364892315896e-01
-4.299319982528686523e-01,2.301030724246397874e-01
-4.292917251586914062e-01,2.301421256674491822e-01
-4.286514818668365479e-01,2.301799010568656989e-01
-4.280112087726593018e-01,2.302163862670458805e-01
-4.273709654808044434e-01,2.302516210204772484e-01
-4.267306923866271973e-01,2.302856945335989280e-01
-4.260904490947723389e-01,2.303186294697114889e-01
-4.254502058029174805e-01,2.303505546327815345e-01
-4.248099327087402344e-01,2.303815471183372487e-01
-4.241696894168853760e-01,2.304117155963085750e-01
-4.235294163227081299e-01,2.304411807571393744e-01
-4.228891730308532715e-01,2.304700545952225177e-01
-4.222488999366760254e-01,2.304984519098907114e-01
-4.216086566448211670e-01,2.305264945617602201e-01
-4.209684133529663086e-01,2.305542724546767452e-01
-4.203281402587890625e-01,2.305819321921283027e-01
-4.196878969669342041e-01,2.306095093021069964e-01
-4.190476238727569580e-01,2.306371537020406315e-01
-4.184073805809020996e-01,2.306648890568374632e-01
-4.177671074867248535e-01,2.306927801590199500e-01
-4.171268641948699951e-01,2.307208553218624836e-01
-4.164866209030151367e-01,2.307491245077977204e-01
-4.158463478088378906e-01,2.307775758089105622e-01
-4.152061045169830322e-01,2.308061965426908557e-01
-4.145658314228057861e-01,2.308349045073776473e-01
-4.139255881309509277e-01,2.308635988680047824e-01
-4.132853150367736816e-01,2.308922174712009223e-01
-4.126450717449188232e-01,2.309205752680418833e-01
-4.120048284530639648e-01,2.309485076031330131e-01
-4.113645553588867188e-01,2.309758304298035192e-01
-4.107243120670318604e-01,2.310023136491463625e-01
-4.100840389728546143e-01,2.310277349036478078e-01
-4.094437956809997559e-01,2.310518009546758122e-01
-4.088035225868225098e-01,2.310742314072711245e-01
-4.081632792949676514e-01,2.310946919725909154e-01
-4.075230360031127930e-01,2.311128392757377803e-01
-4.068827629089355469e-01,2.311283514890338786e-01
-4.062425196170806885e-01,2.311408342354162038e-01
-4.056022465229034424e-01,2.311499178905349616e-01
-4.049620032310485840e-01,2.311552020757656756e-01
-4.043217301368713379e-01,2.311562737442565130e-01
-4.036814868450164795e-01,2.311527328939271264e-01
-4.030412435531616211e-01,2.311441930794404520e-01
-4.024009704589843750e-01,2.311302095813148050e-01
-4.017607271671295166e-01,2.311103807230634466e-01
-4.011204540729522705e-01,2.310843289012902702e-01
-4.004802107810974121e-01,2.310516585923600985e-01
-3.998399376869201660e-01,2.310120080633852879e-01
-3.991996943950653076e-01,2.309650045999966927e-01
-3.985594511032104492e-01,2.309103131573451151e-01
-3.979191780090332031e-01,2.308476233062708438e-01
-3.972789347171783447e-01,2.307766205752899147e-01
-3.966386616230010986e-01,2.306970729040469514e-01
-3.959984183311462402e-01,2.306087110903534132e-01
-3.953581452369689941e-01,2.305113477308187164e-01
-3.947179019451141357e-01,2.304048068984010378e-01
-3.940776586532592773e-01,2.302889299457371308e-01
-3.934373855590820312e-01,2.301636288073827252e-01
-3.927971422672271729e-01,2.300288245383241836e-01
-3.921568691730499268e-01,2.298844740073344717e-01
-3.915166258811950684e-01,2.297306002963099836e-01
-3.908763527870178223e-01,2.295672114755373805e-01
-3.902361094951629639e-01,2.293944426689193961e-01
-3.895958662033081055e-01,2.292123236936824959e-01
-3.889555931091308594e-01,2.290210617548313898e-01
-3.883153498172760010e-01,2.288208310385408950e-01
-3.876750767230987549e-01,2.286118346060361795e-01
-3.870348334312438965e-01,2.283943118195823629e-01
-3.863945603370666504e-01,2.281685448848214115e-01
-3.857543170452117920e-01,2.279348221610724146e-01
-3.851140737533569336e-01,2.276935090977443288e-01
-3.844738006591796875e-01,2.274449167428573837e-01
-3.838335573673248291e-01,2.271894273219845495e-01
-3.831932842731475830e-01,2.269274386486266337e-01
-3.825530409812927246e-01,2.266593504728855457e-01
-3.819127678871154785e-01,2.263855507976759718e-01
-3.812725245952606201e-01,2.261065221792057933e-01
-3.806322813034057617e-01,2.258226464648305232e-01
-3.799920082092285156e-01,2.255343760437686917e-01
-3.793517649173736572e-01,2.252421385595533287e-01
-3.787114918231964111e-01,2.249463513959386596e-01
-3.780712485313415527e-01,2.246474658830845961e-01
-3.774309754371643066e-01,2.243458854885349574e-01
-3.767907321453094482e-01,2.240420338973909686e-01
-3.761504888534545898e-01,2.237363133222660672e-01
-3.755102157592773438e-01,2.234290553613278441e-01
-3.748699724674224854e-01,2.231206525029834076e-01
-3.742296993732452393e-01,2.228114620802430501e-01
-3.735894560813903809e-01,2.225017894245588934e-01
-3.729491829872131348e-01,2.221919305255473098e-01
-3.723089396953582764e-01,2.218822080644864414e-01
-3.716686964035034180e-01,2.215728148720468305e-01
-3.710284233093261719e-01,2.212640031955914743e-01
-3.703881800174713135e-01,2.209559857497165325e-01
-3.697479069232940674e-01,2.206489163538978282e-01
-3.691076636314392090e-01,2.203429729318489017e-01
-3.684673905372619629e-01,2.200382584302746913e-01
-3.678271472454071045e-01,2.197348945864194825e-01
-3.671869039535522461e-01,2.194329491068267579e-01
-3.665466308593750000e-01,2.191324543030126470e-01
-3.659063875675201416e-01,2.188334708241348459e-01
-3.652661144733428955e-01,2.185359867450253901e-01
-3.646258711814880371e-01,2.182400235160257829e-01
-3.639855980873107910e-01,2.179455068367182058e-01
-3.633453547954559326e-01,2.176524462841502583e-01
-3.627051115036010742e-01,2.173607484468784712e-01
-3.620648384094238281e-01,2.170703527286135248e-01
-3.614245951175689697e-01,2.167811914016684049e-01
-3.607843220233917236e-01,2.164931524994626599e-01
-3.601440787315368652e-01,2.162061864301252356e-01
-3.595038056373596191e-01,2.159201709705680372e-01
-3.588635623455047607e-01,2.156350358151413182e-01
-3.582233190536499023e-01,2.153506500102730925e-01
-3.575830459594726562e-01,2.150669309697721410e-01
-3.569428026676177979e-01,2.147838498561793763e-01
-3.563025295734405518e-01,2.145012666608456797e-01
-3.556622862815856934e-01,2.142191719311949960e-01
-3.550220131874084473e-01,2.139374600147831984e-01
-3.543817698955535889e-01,2.136561446916735996e-01
-3.537415266036987305e-01,2.133751771041638712e-01
-3.531012535095214844e-01,2.130945511516646462e-01
-3.524610102176666260e-01,2.128143077057140786e-01
-3.518207371234893799e-01,2.125344268916271595e-01
-3.511804938316345215e-01,2.122550164741308087e-01
-3.505402207374572754e-01,2.119761332456517877e-01
-3.498999774456024170e-01,2.116978636075108611e-01
-3.492597341537475586e-01,2.114203606561049220e-01
-3.486194610595703125e-01,2.111437198234962231e-01
-3.479792177677154541e-01,2.108681618725918305e-01
-3.473389446735382080e-01,2.105938435095349170e-01
-3.466987013816833496e-01,2.103209733353366140e-01
-3.460584282875061035e-01,2.100497741794646878e-01
-3.454181849956512451e-01,2.097805629248763459e-01
-3.447779119014739990e-01,2.095135461367676477e-01
-3.441376686096191406e-01,2.092490480356508087e-01
-3.434974253177642822e-01,2.089873870572236392e-01
-3.428571522235870361e-01,2.087288802037048363e-01
-3.422169089317321777e-01,2.084738788959454858e-01
-3.415766358375549316e-01,2.082227226375885643e-01
-3.409363925457000732e-01,2.079758357171095362e-01
-3.402961194515228271e-01,2.077335320160247356e-01
-3.396558761596679688e-01,2.074962595523444087e-01
-3.390156328678131104e-01,2.072643861169090052e-01
-3.383753597736358643e-01,2.070382984202123744e-01
-3.377351164817810059e-01,2.068184508403478894e-01
-3.370948433876037598e-01,2.066052095669879130e-01
-3.364546000957489014e-01,2.063990113183016284e-01
-3.358143270015716553e-01,2.062002158218709802e-01
-3.351740837097167969e-01,2.060092663015185011e-01
-3.345338404178619385e-01,2.058265077860483849e-01
-3.338935673236846924e-01,2.056523728605461621e-01
-3.332533240318298340e-01,2.054872037578463484e-01
-3.326130509376525879e-01,2.053313408339429991e-01
-3.319728076457977295e-01,2.051851717323360802e-01
-3.313325345516204834e-01,2.050489696505404247e-01
-3.306922912597656250e-01,2.049230975436904245e-01
-3.300520479679107666e-01,2.048078244497300027e-01
-3.294117748737335205e-01,2.047034281199073824e-01
-3.287715315818786621e-01,2.046101524990500131e-01
-3.281312584877014160e-01,2.045282067491602795e-01
-3.274910151958465576e-01,2.044578035498592072e-01
-3.268507421016693115e-01,2.043991260267121746e-01
-3.262104988098144531e-01,2.043523165918692541e-01
-3.255702555179595947e-01,2.043174850263644871e-01
-3.249299824237823486e-01,2.042947459980126723e-01
-3.242897391319274902e-01,2.042841339083474317e-01
-3.236494660377502441e-01,2.042856912440313977e-01
-3.230092227458953857e-01,2.042994360525285380e-01
-3.223689496517181396e-01,2.043253561485736114e-01
-3.217287063598632812e-01,2.043633620409788243e-01
-3.210884630680084229e-01,2.044133690432761163e-01
-3.204481899738311768e-01,2.044752567461434190e-01
-3.198079466819763184e-01,2.045489103664221986e-01
-3.191676735877990723e-01,2.046341156169497744e-01
-3.185274302959442139e-01,2.047306725938118355e-01
-3.178871572017669678e-01,2.048383347464013404e-01
-3.172469139099121094e-01,2.049568385027331630e-01
-3.166066706180572510e-01,2.050858868032019444e-01
-3.159663975238800049e-01,2.052251406993490512e-01
-3.153261542320251465e-01,2.053742340518898146e-01
-3.146858811378479004e-01,2.055328314367783626e-01
-3.140456378459930420e-01,2.057004418976271509e-01
-3.134053647518157959e-01,2.058767115689188465e-01
-3.127651214599609375e-01,2.060611059670596212e-01
-3.121248781681060791e-01,2.062531814760073523e-01
-3.114846050739288330e-01,2.064524138582215507e-01
-3.108443617820739746e-01,2.066582680465045563e-01
-3.102040886878967285e-01,2.068702040708161327e-01
-3.095638453960418701e-01,2.070876540760178131e-01
-3.089235723018646240e-01,2.073099958286674926e-01
-3.082833290100097656e-01,2.075366250322772110e-01
-3.076430857181549072e-01,2.077669504470120998e-01
-3.070028126239776611e-01,2.080003063304105559e-01
-3.063625693321228027e-01,2.082360505797340444e-01
-3.057222962379455566e-01,2.084735295729323035e-01
-3.050820529460906982e-01,2.087120583089423498e-01
-3.044417798519134521e-01,2.089509466152970063e-01
-3.038015365600585938e-01,2.091895135700050368e-01
-3.031612932682037354e-01,2.094270823967732120e-01
-3.025210201740264893e-01,2.096629466989807788e-01
-3.018807768821716309e-01,2.098964151748083928e-01
-3.012405037879943848e-01,2.101267923833343154e-01
-3.006002604961395264e-01,2.103533693389820769e-01
-2.999599874019622803e-01,2.105754713115346455e-01
-2.993197441101074219e-01,2.107923868091048369e-01
-2.986795008182525635e-01,2.110034734079979657e-01
-2.980392277240753174e-01,2.112080414111301430e-01
-2.973989844322204590e-01,2.114054232764064345e-01
-2.967587113380432129e-01,2.115949908673480095e-01
-2.961184680461883545e-01,2.117761120685552889e-01
-2.954781949520111084e-01,2.119481520263906127e-01
-2.948379516601562500e-01,2.121105405102161612e-01
-2.941977083683013916e-01,2.122626514688081834e-01
-2.935574352741241455e-01,2.124039881143660047e-01
-2.929171919822692871e-01,2.125339725826207449e-01
-2.922769188880920410e-01,2.126521210183480726e-01
-2.916366755962371826e-01,2.127579196615325685e-01
-2.909964025020599365e-01,2.128509176940922565e-01
-2.903561592102050781e-01,2.129306714740097917e-01
-2.897159159183502197e-01,2.129968227626930499e-01
-2.890756428241729736e-01,2.130489489251190527e-01
-2.884353995323181152e-01,2.130867274468575268e-01
-2.877951264381408691e-01,2.131098823852828339e-01
-2.871548831462860107e-01,2.131180865509647582e-01
-2.865146100521087646e-01,2.131111234081068950e-01
-2.858743667602539062e-01,2.130887832856829256e-01
-2.852341234683990479e-01,2.130509330178953498e-01
-2.845938503742218018e-01,2.129973558039570669e-01
-2.839536070823669434e-01,2.129280424210038269e-01
-2.833133339881896973e-01,2.128428714524712717e-01
-2.826730906963348389e-01,2.127418350092691313e-01
-2.820328176021575928e-01,2.126249499842427504e-01
-2.813925743103027344e-01,2.124922687387607034e-01
-2.807523310184478760e-01,2.123438539968511840e-01
-2.801120579242706299e-01,2.121798334116440365e-01
-2.794718146324157715e-01,2.120003992709453833e-01
-2.788315415382385254e-01,2.118056673304731241e-01
-2.781912982463836670e-01,2.115959101058013658e-01
-2.775510251522064209e-01,2.113713583731593459e-01
-2.769107818603515625e-01,2.111323281925723272e-01
-2.762705385684967041e-01,2.108790990616431493e-01
-2.756302654743194580e-01,2.106120297329057145e-01
-2.749900221824645996e-01,2.103315048931295728e-01
-2.743497490882873535e-01,2.100378878087907353e-01
-2.737095057964324951e-01,2.097316359850309730e-01
-2.730692327022552490e-01,2.094131810285646544e-01
-2.724289894104003906e-01,2.090830148224624985e-01
-2.717887461185455322e-01,2.087415910540499908e-01
-2.711484730243682861e-01,2.083893654160138276e-01
-2.705082297325134277e-01,2.080269483843717460e-01
-2.698679566383361816e-01,2.076548039414229940e-01
-2.692277133464813232e-01,2.072735285576476905e-01
-2.685874402523040771e-01,2.068835891799198912e-01
-2.679471969604492188e-01,2.064856047665304395e-01
-2.673069238662719727e-01,2.060800843346881628e-01
-2.666666805744171143e-01,2.056676444535310289e-01
-2.660264372825622559e-01,2.052487894900880683e-01
-2.653861641883850098e-01,2.048240544076080916e-01
-2.647459208965301514e-01,2.043940345844124096e-01
-2.641056478023529053e-01,2.039592232528364413e-01
-2.634654045104980469e-01,2.035201754331854573e-01
-2.628251314163208008e-01,2.030773789078965663e-01
-2.621848881244659424e-01,2.026313619746522576e-01
-2.615446448326110840e-01,2.021825853415690766e-01
-2.609043717384338379e-01,2.017314821281082082e-01
-2.602641284465789795e-01,2.012785416231985813e-01
-2.596238553524017334e-01,2.008241373611823199e-01
-2.589836120605468750e-01,2.003686943742386539e-01
-2.583433389663696289e-01,1.999125375711221508e-01
-2.577030956745147705e-01,1.994560459047014511e-01
-2.570628523826599121e-01,1.989995225024991932e-01
-2.564225792884826660e-01,1.985432063597345476e-01
-2.557823359966278076e-01,1.980873777736245067e-01
-2.551420629024505615e-01,1.976322372394805349e-01
-2.545018196105957031e-01,1.971780008912342730e-01
-2.538615465164184570e-01,1.967247700986596293e-01
-2.532213032245635986e-01,1.962727127701731078e-01
-2.525810599327087402e-01,1.958218662794162235e-01
-2.519407868385314941e-01,1.953723045084498899e-01
-2.513005435466766357e-01,1.949240562649983133e-01
-2.506602704524993896e-01,1.944770863612466094e-01
-2.500200271606445312e-01,1.940313888126996567e-01
-2.493797689676284790e-01,1.935868582583117892e-01
-2.487395107746124268e-01,1.931433928172547887e-01
-2.480992525815963745e-01,1.927008849979920946e-01
-2.474589943885803223e-01,1.922591757512646105e-01
-2.468187510967254639e-01,1.918180567112490742e-01
-2.461784929037094116e-01,1.913773469337409772e-01
-2.455382347106933594e-01,1.909368187881050893e-01
-2.448979765176773071e-01,1.904962272289432157e-01
-2.442577183246612549e-01,1.900553184979680843e-01
-2.436174601316452026e-01,1.896137835882543143e-01
-2.429772019386291504e-01,1.891713936950298880e-01
-2.423369437456130981e-01,1.887277967133540457e-01
-2.416967004537582397e-01,1.882827463575700300e-01
-2.410564422607421875e-01,1.878358616251829538e-01
-2.404161840677261353e-01,1.873868682199599789e-01
-2.397759258747100830e-01,1.869354198913835141e-01
-2.391356676816940308e-01,1.864812666480784031e-01
-2.384954094886779785e-01,1.860240280113036881e-01
-2.378551512956619263e-01,1.855634717863066108e-01
-2.372149080038070679e-01,1.850992544476648405e-01
-2.365746498107910156e-01,1.846311099266597644e-01
-2.359343916177749634e-01,1.841587681738512394e-01
-2.352941334247589111e-01,1.836819700908414177e-01
-2.346538752317428589e-01,1.832004853095017261e-01
-2.340136170387268066e-01,1.827141131885450243e-01
-2.333733588457107544e-01,1.822226272126266089e-01
-2.327331155538558960e-01,1.817258502101597450e-01
-2.320928573608398438e-01,1.812236632379744528e-01
-2.314525991678237915e-01,1.807158854751489407e-01
-2.308123409748077393e-01,1.802024495173415453e-01
-2.301720827817916870e-01,1.796832654879612079e-01
-2.295318245887756348e-01,1.791582740094903592e-01
-2.288915663957595825e-01,1.786274368849523064e-01
-2.282513231039047241e-01,1.780907920939882594e-01
-2.276110649108886719e-01,1.775483151415180316e-01
-2.269708067178726196e-01,1.770000610870874347e-01
-2.263305485248565674e-01,1.764461264435515098e-01
-2.256902903318405151e-01,1.758865622151164487e-01
-2.250500321388244629e-01,1.753215540124144489e-01
-2.244097739458084106e-01,1.747511944230768499e-01
-2.237695306539535522e-01,1.741756968757592894e-01
-2.231292724609375000e-01,1.735951844472061190e-01
-2.224890142679214478e-01,1.730098940203133040e-01
-2.218487560749053955e-01,1.724200409147300661e-01
-2.212084978818893433e-01,1.718258454187364670e-01
-2.205682396888732910e-01,1.712275898118993389e-01
-2.199279814958572388e-01,1.706255101807245822e-01
-2.192877382040023804e-01,1.700198990398975596e-01
-2.186474800109863281e-01,1.694110073025907326e-01
-2.180072218179702759e-01,1.687991208406600663e-01
-2.173669636249542236e-01,1.681845630528768787e-01
-2.167267054319381714e-01,1.675676111597947937e-01
-2.160864472389221191e-01,1.669485293126284908e-01
-2.154461890459060669e-01,1.663276308163093020e-01
-2.148059457540512085e-01,1.657052260423510504e-01
-2.141656875610351562e-01,1.650815730632428924e-01
-2.135254293680191040e-01,1.644569314442554386e-01
-2.128851711750030518e-01,1.638316062564499909e-01
-2.122449129819869995e-01,1.632058272253393838e-01
-2.116046547889709473e-01,1.625798682963579544e-01
-2.109643965959548950e-01,1.619539604643693842e-01
-2.103241533041000366e-01,1.613283315381370819e-01
-2.096838951110839844e-01,1.607031624231440858e-01
-2.090436369180679321e-01,1.600786561290896692e-01
-2.084033787250518799e-01,1.594550197613888720e-01
-2.077631205320358276e-01,1.588323902545387689e-01
-2.071228623390197754e-01,1.582109144168248882e-01
-2.064826041460037231e-01,1.575907362767883235e-01
-2.058423459529876709e-01,1.569719336921440167e-01
-2.052021026611328125e-01,1.563546571064486912e-01
-2.045618444681167603e-01,1.557389322541964383e-01
-2.039215862751007080e-01,1.551248356454144606e-01
-2.032813280820846558e-01,1.545124232881662785e-01
-2.026410698890686035e-01,1.539017244312739230e-01
-2.020008116960525513e-01,1.532927320003354410e-01
-2.013605535030364990e-01,1.526855071468031788e-01
-2.007203102111816406e-01,1.520799858375441183e-01
-2.000800520181655884e-01,1.514761468955292401e-01
-1.994397938251495361e-01,1.508739760215109804e-01
-1.987995356321334839e-01,1.502734111840839937e-01
-1.981592774391174316e-01,1.496744139577317334e-01
-1.975190192461013794e-01,1.490769129909472746e-01
-1.968787610530853271e-01,1.484808582961303358e-01
-1.962385177612304688e-01,1.478861749986308816e-01
-1.955982595682144165e-01,1.472927722270935824e-01
-1.949580013751983643e-01,1.467005815184045936e-01
-1.943177431821823120e-01,1.461095244337342614e-01
-1.936774849891662598e-01,1.455195168543190753e-01
-1.930372267961502075e-01,1.449304627444480964e-01
-1.923969686031341553e-01,1.443423325100829935e-01
-1.917567253112792969e-01,1.437550158958011970e-01
-1.911164671182632446e-01,1.431684325677600178e-01
-1.904762089252471924e-01,1.425825267848987998e-01
-1.898359507322311401e-01,1.419972424073852046e-01
-1.891956925392150879e-01,1.414125146186955284e-01
-1.885554343461990356e-01,1.408283039997528796e-01
-1.879151761531829834e-01,1.402445398511118491e-01
-1.872749328613281250e-01,1.396612415900420068e-01
-1.866346746683120728e-01,1.390783119738876472e-01
-1.859944164752960205e-01,1.384957619078650559e-01
-1.853541582822799683e-01,1.379135731936593778e-01
-1.847139000892639160e-01,1.373317373554452381e-01
-1.840736418962478638e-01,1.367502340582720244e-01
-1.834333837032318115e-01,1.361690963810300303e-01
-1.827931404113769531e-01,1.355883369685448869e-01
-1.821528822183609009e-01,1.350079531331909166e-01
-1.815126240253448486e-01,1.344279451196537245e-01
-1.808723658323287964e-01,1.338483533699506012e-01
-1.802321076393127441e-01,1.332692345084400820e-01
-1.795918494462966919e-01,1.326905851246609203e-01
-1.789515912532806396e-01,1.321124601225638351e-01
-1.783113479614257812e-01,1.315348943638432466e-01
-1.776710897684097290e-01,1.309578998823037743e-01
-1.770308315753936768e-01,1.303815066542579615e-01
-1.763905733823776245e-01,1.298057726640342580e-01
-1.757503151893615723e-01,1.292307423828482627e-01
-1.751100569963455200e-01,1.286563643036902072e-01
-1.744697988033294678e-01,1.280827328493798767e-01
-1.738295555114746094e-01,1.275098589634713342e-01
-1.731892973184585571e-01,1.269377310626427224e-01
-1.725490391254425049e-01,1.263663413733002727e-01
-1.719087809324264526e-01,1.257957355674403921e-01
-1.712685227394104004e-01,1.252258572220226185e-01
-1.706282645463943481e-01,1.246567338516073598e-01
-1.699880063533782959e-01,1.240883046308076665e-01
-1.693477630615234375e-01,1.235205370595333640e-01
-1.687075048685073853e-01,1.229533930105115580e-01
-1.680672466754913330e-01,1.223868491931257019e-01
-1.674269884824752808e-01,1.218207979577692335e-01
-1.667867302894592285e-01,1.212551826540497757e-01
-1.661464720964431763e-01,1.206899625997812642e-01
-1.655062139034271240e-01,1.201249763404503845e-01
-1.648659706115722656e-01,1.195601977768059321e-01
-1.642257124185562134e-01,1.189954547792262396e-01
-1.635854542255401611e-01,1.184306946359385826e-01
-1.629451960325241089e-01,1.178657551094386413e-01
-1.623049378395080566e-01,1.173005184399471545e-01
-1.616646796464920044e-01,1.167348611317153839e-01
-1.610244214534759521e-01,1.161686313646783653e-01
-1.603841632604598999e-01,1.156016864564577418e-01
-1.597439199686050415e-01,1.150338883124883971e-01
-1.591036617755889893e-01,1.144650830115634399e-01
-1.584634035825729370e-01,1.138950761200496764e-01
-1.578231453895568848e-01,1.133237678674716697e-01
-1.571828871965408325e-01,1.127509531354671246e-01
-1.565426290035247803e-01,1.121765057639549923e-01
-1.559023708105087280e-01,1.116002806337905717e-01
-1.552621275186538696e-01,1.110221009186718177e-01
-1.546218693256378174e-01,1.104418070372878979e-01
-1.539816111326217651e-01,1.098592580119075457e-01
-1.533413529396057129e-01,1.092743203694173104e-01
-1.527010947465896606e-01,1.086868455095411079e-01
-1.520608365535736084e-01,1.080967327551598522e-01
-1.514205783605575562e-01,1.075038159513175273e-01
-1.507803350687026978e-01,1.069080137948987819e-01
-1.501400768756866455e-01,1.063091823878514752e-01
-1.494998186826705933e-01,1.057072182826739315e-01
-1.488595604896545410e-01,1.051020476049440155e-01
-1.482193022966384888e-01,1.044936040878305938e-01
-1.475790441036224365e-01,1.038817877148665580e-01
-1.469387859106063843e-01,1.032665506493355423e-01
-1.462985426187515259e-01,1.026478570890163589e-01
-1.456582844257354736e-01,1.020256367512271112e-01
-1.450180262327194214e-01,1.013998661300092863e-01
-1.443777680397033691e-01,1.007705363551227862e-01
-1.437375098466873169e-01,1.001376515582967919e-01
-1.430972516536712646e-01,9.950119894039266555e-02
-1.424569934606552124e-01,9.886123100364452299e-02
-1.418167501688003540e-01,9.821774154069506935e-02
-1.411764919757843018e-01,9.757078976038879858e-02
-1.405362337827682495e-01,9.692039582572098411e-02
-1.398959755897521973e-01,9.626667049952830624e-02
-1.392557173967361450e-01,9.560964266412597112e-02
-1.386154592037200928e-01,9.494941128960521226e-02
-1.379752010107040405e-01,9.428608947209804469e-02
-1.373349577188491821e-01,9.361979409459797452e-02
-1.366946995258331299e-01,9.295056371706378329e-02
-1.360544413328170776e-01,9.227856263400591175e-02
-1.354141831398010254e-01,9.160391229300035576e-02
-1.347739249467849731e-01,9.092675005469441629e-02
-1.341336667537689209e-01,9.024721478292052623e-02
-1.334934085607528687e-01,8.956546928135011854e-02
-1.328531652688980103e-01,8.888163517333280694e-02
-1.322129070758819580e-01,8.819587437027509580e-02
-1.315726488828659058e-01,8.750837399160404928e-02
-1.309323906898498535e-01,8.681925831393710880e-02
-1.302921324968338013e-01,8.612874636150680274e-02
-1.296518743038177490e-01,8.543694690996472829e-02
-1.290116161108016968e-01,8.474408428550894712e-02
-1.283713728189468384e-01,8.405031709017718455e-02
-1.277311146259307861e-01,8.335578837070878322e-02
-1.270908564329147339e-01,8.266068407189175460e-02
-1.264505982398986816e-01,8.196519337266749972e-02
-1.258103400468826294e-01,8.126944998592877667e-02
-1.251700818538665771e-01,8.057365791356785323e-02
-1.245298311114311218e-01,7.987796388780221690e-02
-1.238895729184150696e-01,7.918254672251689996e-02
-1.232493147253990173e-01,7.848753908978522986e-02
-1.226090639829635620e-01,7.779312896374124264e-02
-1.219688057899475098e-01,7.709944782738853419e-02
-1.213285475969314575e-01,7.640661454183783619e-02
-1.206882894039154053e-01,7.571483641261567143e-02
-1.200480386614799500e-01,7.502422870374969577e-02
-1.194077804684638977e-01,7.433490795576336296e-02
-1.187675222754478455e-01,7.364700059657147690e-02
-1.181272715330123901e-01,7.296067713983189762e-02
-1.174870133399963379e-01,7.227602086532280978e-02
-1.168467551469802856e-01,7.159316124481884813e-02
-1.162064969539642334e-01,7.091222121537077427e-02
-1.155662462115287781e-01,7.023329011593437698e-02
-1.149259880185127258e-01,6.955647466904535392e-02
-1.142857298254966736e-01,6.888188459956712251e-02
-1.136454790830612183e-01,6.820962472067559901e-02
-1.130052208900451660e-01,6.753976210612355757e-02
-1.123649626970291138e-01,6.687239370808972794e-02
-1.117247045040130615e-01,6.620760574354855876e-02
-1.110844537615776062e-01,6.554549497693562543e-02
-1.104441955685615540e-01,6.488610993150700779e-02
-1.098039373755455017e-01,6.422956236078514181e-02
-1.091636791825294495e-01,6.357591035149789960e-02
-1.085234284400939941e-01,6.292521505315118446e-02
-1.078831702470779419e-01,6.227756884500212919e-02
-1.072429120540618896e-01,6.163301949055766116e-02
-1.066026613116264343e-01,6.099165526168137674e-02
-1.059624031186103821e-01,6.035350163316755001e-02
-1.053221449255943298e-01,5.971866825580152138e-02
-1.046818867325782776e-01,5.908718025945525198e-02
-1.040416359901428223e-01,5.845911978193463199e-02
-1.034013777971267700e-01,5.783455301171391838e-02
-1.027611196041107178e-01,5.721350451599738207e-02
-1.021208688616752625e-01,5.659606574641040666e-02
-1.014806106686592102e-01,5.598226406474049455e-02
-1.008403524756431580e-01,5.537217962299267882e-02
-1.002000942826271057e-01,5.476585487979113154e-02
-9.955984354019165039e-02,5.416336412007494161e-02
-9.891958534717559814e-02,5.356468661794977493e-02
-9.827932715415954590e-02,5.296996108827656258e-02
-9.763907641172409058e-02,5.237919414088798575e-02
-9.699881821870803833e-02,5.179243786688259021e-02
-9.635856002569198608e-02,5.120975136667071936e-02
-9.571830183267593384e-02,5.063115182848587636e-02
-9.507805109024047852e-02,5.005672177873643491e-02
-9.443779289722442627e-02,4.948648829438750951e-02
-9.379753470420837402e-02,4.892048346574329187e-02
-9.315727651119232178e-02,4.835874339649626208e-02
-9.251702576875686646e-02,4.780135593267242911e-02
-9.187676757574081421e-02,4.724829035542743583e-02
-9.123650938272476196e-02,4.669963542310329174e-02
-9.059625864028930664e-02,4.615541531432443279e-02
-8.995600044727325439e-02,4.561564600306988737e-02
-8.931574225425720215e-02,4.508039941732766565e-02
-8.867548406124114990e-02,4.454965757953255334e-02
-8.803523331880569458e-02,4.402350637716034853e-02
-8.739497512578964233e-02,4.350194155256259521e-02
-8.675471693277359009e-02,4.298502331515319241e-02
-8.611446619033813477e-02,4.247277477491140374e-02
-8.547420799732208252e-02,4.196521757832893940e-02
-8.483394980430603027e-02,4.146241037660702844e-02
-8.419369161128997803e-02,4.096437326528779010e-02
-8.355344086885452271e-02,4.047116354745261546e-02
-8.291318267583847046e-02,3.998277713605213890e-02
-8.227292448282241821e-02,3.949932179383219832e-02
-8.163267374038696289e-02,3.902079268059699402e-02
-8.099241554737091064e-02,3.854722264259047293e-02
-8.035215735435485840e-02,3.807870938322777121e-02
-7.971189916133880615e-02,3.761523940755884254e-02
-7.907164841890335083e-02,3.715694133504277019e-02
-7.843139022588729858e-02,3.670381474381567699e-02
-7.779113203287124634e-02,3.625596587174362284e-02
-7.715088129043579102e-02,3.581342263407583104e-02
-7.651062309741973877e-02,3.537625549627554378e-02
-7.587036490440368652e-02,3.494456833558423625e-02
-7.523010671138763428e-02,3.451840486575763478e-02
-7.458985596895217896e-02,3.409788095115784401e-02
-7.394959777593612671e-02,3.368305184255016016e-02
-7.330933958292007446e-02,3.327401490113768290e-02
-7.266908884048461914e-02,3.287087207423589064e-02
-7.202883064746856689e-02,3.247371229569440132e-02
-7.138857245445251465e-02,3.208263181314974233e-02
-7.074831426143646240e-02,3.169774871048458564e-02
-7.010806351900100708e-02,3.131914750590469865e-02
-6.946780532598495483e-02,3.094695361261878830e-02
-6.882754713296890259e-02,3.058127545985600548e-02
-6.818728893995285034e-02,3.022220811944587027e-02
-6.754703819751739502e-02,2.986990618684215448e-02
-6.690678000450134277e-02,2.952443078309929803e-02
-6.626652181148529053e-02,2.918590667820053497e-02
-6.562627106904983521e-02,2.885446993616636036e-02
-6.498601287603378296e-02,2.853019324228034392e-02
-6.434575468301773071e-02,2.821320594533860415e-02
-6.370549649000167847e-02,2.790360117833801112e-02
-6.306524574756622314e-02,2.760145516351064643e-02
-6.242498755455017090e-02,2.730684835325147830e-02
-6.178473308682441711e-02,2.701987026404006897e-02
-6.114447489380836487e-02,2.674061781059089427e-02
-6.050422042608261108e-02,2.646911088803172163e-02
-5.986396223306655884e-02,2.620537366681752189e-02
-5.922370776534080505e-02,2.594947628864696654e-02
-5.858344957232475281e-02,2.570137734050748080e-02
-5.794319510459899902e-02,2.546114847787750435e-02
-5.730293691158294678e-02,2.522868403568123696e-02
-5.666268244385719299e-02,2.500396261573323287e-02
-5.602242797613143921e-02,2.478694248858959170e-02
-5.538216978311538696e-02,2.457748003761439648e-02
-5.474191531538963318e-02,2.437549972270280918e-02
-5.410165712237358093e-02,2.418084728344149781e-02
-5.346140265464782715e-02,2.399331310634433834e-02
-5.282114446163177490e-02,2.381273000105377236e-02
-5.218088999390602112e-02,2.363885426879486218e-02
-5.154063552618026733e-02,2.347138507703716570e-02
-5.090037733316421509e-02,2.331004866464381209e-02
-5.026012286543846130e-02,2.315448114010498770e-02
-4.961986467242240906e-02,2.300433281606117930e-02
-4.897961020469665527e-02,2.285920166107002771e-02
-4.833935201168060303e-02,2.271860737814357378e-02
-4.769909754395484924e-02,2.258208433263542148e-02
-4.705884307622909546e-02,2.244911921476111516e-02
-4.641858488321304321e-02,2.231915840629250525e-02
-4.577833041548728943e-02,2.219161413598991217e-02
-4.513807222247123718e-02,2.206587554446448607e-02
-4.449781775474548340e-02,2.194126318652100949e-02
-4.385755956172943115e-02,2.181714111583632487e-02
-4.321730509400367737e-02,2.169276575471679180e-02
-4.257704690098762512e-02,2.156742759432050960e-02
-4.193679243326187134e-02,2.144033851304660843e-02
-4.129653796553611755e-02,2.131074087038697940e-02
-4.065627977252006531e-02,2.117784650158638371e-02
-4.001602530479431152e-02,2.104085665454391574e-02
-3.937576711177825928e-02,2.089894905062816832e-02
-3.873551264405250549e-02,2.075132464222884110e-02
-3.809525445103645325e-02,2.059714793089861828e-02
-3.745499998331069946e-02,2.043562389194208961e-02
-3.681474179029464722e-02,2.026597163349919128e-02
-3.617448732256889343e-02,2.008739441951501448e-02
-3.553423285484313965e-02,1.989914083909249953e-02
-3.489397466182708740e-02,1.970047903758409547e-02
-3.425372019410133362e-02,1.949071672781643727e-02
-3.361346200108528137e-02,1.926919675411387090e-02
-3.297320753335952759e-02,1.903532424768750175e-02
-3.233294934034347534e-02,1.878853247567358054e-02
-3.169269487261772156e-02,1.852831313078340258e-02
-3.105243854224681854e-02,1.825423660310709906e-02
-3.041218221187591553e-02,1.796591123966484460e-02
-2.977192588150501251e-02,1.766306757763347335e-02
-2.913166955113410950e-02,1.734545353079530727e-02
-2.849141508340835571e-02,1.701296288612752505e-02
-2.785115875303745270e-02,1.666551949795191945e-02
-2.721090242266654968e-02,1.630314967357016087e-02
-2.657064609229564667e-02,1.592598981771375932e-02
-2.593038976192474365e-02,1.553427564122555893e-02
-2.529013343155384064e-02,1.512829908039092786e-02
-2.464987710118293762e-02,1.470847873302139064e-02
-2.400962263345718384e-02,1.427536659620498583e-02
-2.336936630308628082e-02,1.382955758813642078e-02
-2.272910997271537781e-02,1.337174525943707337e-02
-2.208885364234447479e-02,1.290275720096945022e-02
-2.144859731197357178e-02,1.242350378968648528e-02
-2.080834098160266876e-02,1.193496842871910602e-02
-2.016808465123176575e-02,1.143828376165911820e-02
-1.952782832086086273e-02,1.093459377261885024e-02
-1.888757199048995972e-02,1.042510853515876690e-02
-1.824731752276420593e-02,9.911244899841076261e-03
-1.760706119239330292e-02,9.394344188789371941e-03
-1.696680486202239990e-02,8.875893550893021455e-03
-1.632654853165149689e-02,8.357423397898244843e-03
-1.568629220128059387e-02,7.840483698900779785e-03
-1.504603587090969086e-02,7.326720579269085931e-03
-1.440578047186136246e-02,6.817741305630509174e-03
-1.376552414149045944e-02,6.315238630035135969e-03
-1.312526781111955643e-02,5.820884874070397785e-03
-1.248501241207122803e-02,5.336413335818246395e-03
-1.184475608170032501e-02,4.863443386863952611e-03
-1.120449975132942200e-02,4.403721881183653153e-03
-1.056424342095851898e-02,3.958869264891529127e-03
-9.923987090587615967e-03,3.530532030064481575e-03
-9.283731691539287567e-03,3.120270277765069267e-03
-8.643475361168384552e-03,2.729671990852278185e-03
-8.003219030797481537e-03,2.360169204774553720e-03
-7.362963166087865829e-03,2.013216997684974530e-03
-6.722707301378250122e-03,1.690125799372665938e-03
-6.082450971007347107e-03,1.392156550043210927e-03
-5.442194640636444092e-03,1.120502102306186742e-03
-4.801938775926828384e-03,8.762158346278248189e-04
-4.161682911217212677e-03,6.602855100203974814e-04
-3.521426580846309662e-03,4.735597791909462728e-04
-2.881170483306050301e-03,3.167886913728601428e-04
-2.240914385765790939e-03,1.905956618917237222e-04
-1.600658288225531578e-03,9.550650738932020545e-05
-9.604021906852722168e-04,3.189095127753560632e-05
-3.201460931450128555e-04,5.310361483878978106e-09
3.201460931450128555e-04,0.000000000000000000e+00
9.604021906852722168e-04,3.187502403179109933e-05
1.600658288225531578e-03,9.547998315140304726e-05
2.240914385765790939e-03,1.905588548605230415e-04
2.881170483306050301e-03,3.167415810936269338e-04
3.521426580846309662e-03,4.735018514931965683e-04
4.161682911217212677e-03,6.602179944139585643e-04
4.801938775926828384e-03,8.761384108670888793e-04
5.442194640636444092e-03,1.120414490480836633e-03
6.082450971007347107e-03,1.392060554886498380e-03
6.722707301378250122e-03,1.690019668966424859e-03
7.362963166087865829e-03,2.013103068413624186e-03
8.003219030797481537e-03,2.360046804491311434e-03
8.643475361168384552e-03,2.729541480319230828e-03
9.283731691539287567e-03,3.120133958175674849e-03
9.923987090587615967e-03,3.530384570753941631e-03
1.056424342095851898e-02,3.958716783472038259e-03
1.120449975132942200e-02,4.403564745742993836e-03
1.184475608170032501e-02,4.863281974332611668e-03
1.248501241207122803e-02,5.336244513160615099e-03
1.312526781111955643e-02,5.820712620100199075e-03
1.376552414149045944e-02,6.315059969308922661e-03
1.440578047186136246e-02,6.817556787629630577e-03
1.504603587090969086e-02,7.326533976111715418e-03
1.568629220128059387e-02,7.840295410065145632e-03
1.632654853165149689e-02,8.357227704147707215e-03
1.696680486202239990e-02,8.875703074463281439e-03
1.760706119239330292e-02,9.394147411742714837e-03
1.824731752276420593e-02,9.911042531965730262e-03
1.888757199048995972e-02,1.042490673429119497e-02
1.952782832086086273e-02,1.093439818413388664e-02
2.016808465123176575e-02,1.143808927810630038e-02
2.080834098160266876e-02,1.193477043386570458e-02
2.144859731197357178e-02,1.242331250290495959e-02
2.208885364234447479e-02,1.290256336192774356e-02
2.272910997271537781e-02,1.337154948898033879e-02
2.336936630308628082e-02,1.382936048663729878e-02
2.400962263345718384e-02,1.427516874181522510e-02
2.464987710118293762e-02,1.470830444641046952e-02
2.529013343155384064e-02,1.512810896276528538e-02
2.593038976192474365e-02,1.553409333674382609e-02
2.657064609229564667e-02,1.592580122285536248e-02
2.721090242266654968e-02,1.630297590075757697e-02
2.785115875303745270e-02,1.666534062591518150e-02
2.849141508340835571e-02,1.701279210028561195e-02
2.913166955113410950e-02,1.734529064063794479e-02
2.977192588150501251e-02,1.766290129976111345e-02
3.041218221187591553e-02,1.796576353943502014e-02
3.105243854224681854e-02,1.825408615455037520e-02
3.169269487261772156e-02,1.852816072756136023e-02
3.233294934034347534e-02,1.878838789655778996e-02
3.297320753335952759e-02,1.903518723810426749e-02
3.361346200108528137e-02,1.926907516291676004e-02
3.425372019410133362e-02,1.949058641889189758e-02
3.489397466182708740e-02,1.970035594736918583e-02
3.553423285484313965e-02,1.989902469210980129e-02
3.617448732256889343e-02,2.008728494125877617e-02
3.681474179029464722e-02,2.026586855131418119e-02
3.745499998331069946e-02,2.043552693580963364e-02
3.809525445103645325e-02,2.059705147536794456e-02
3.873551264405250549e-02,2.075123411233903425e-02
3.937576711177825928e-02,2.089885474195130044e-02
4.001602530479431152e-02,2.104075949536809986e-02
4.065627977252006531e-02,2.117776386570691116e-02
4.129653796553611755e-02,2.131066364073408437e-02
4.193679243326187134e-02,2.144026641253482524e-02
4.257704690098762512e-02,2.156736035375317329e-02
4.321730509400367737e-02,2.169269684884644889e-02
4.385755956172943115e-02,2.181707699073287543e-02
4.449781775474548340e-02,2.194120899306550854e-02
4.513807222247123718e-02,2.206582018505409692e-02
4.577833041548728943e-02,2.219156744953165727e-02
4.641858488321304321e-02,2.231911081618198622e-02
4.705884307622909546e-02,2.244907516023175731e-02
4.769909754395484924e-02,2.258203989054274885e-02
4.833935201168060303e-02,2.271856974565755749e-02
4.897961020469665527e-02,2.285916377759145135e-02
4.961986467242240906e-02,2.300429789476021725e-02
5.026012286543846130e-02,2.315444898329843681e-02
5.090037733316421509e-02,2.331001661965759197e-02
5.154063552618026733e-02,2.347136016113138268e-02
5.218088999390602112e-02,2.363882931851168934e-02
5.282114446163177490e-02,2.381270521597222967e-02
5.346140265464782715e-02,2.399329040320363760e-02
5.410165712237358093e-02,2.418082491120809863e-02
5.474191531538963318e-02,2.437548073351836209e-02
5.538216978311538696e-02,2.457746403211569231e-02
5.602242797613143921e-02,2.478692545587568574e-02
5.666268244385719299e-02,2.500394709560360695e-02
5.730293691158294678e-02,2.522866990867145276e-02
5.794319510459899902e-02,2.546113563246832356e-02
5.858344957232475281e-02,2.570136400586653380e-02
5.922370776534080505e-02,2.594946570162370847e-02
5.986396223306655884e-02,2.620536407055462647e-02
6.050422042608261108e-02,2.646910219895870497e-02
6.114447489380836487e-02,2.674060882844253584e-02
6.178473308682441711e-02,2.701986214811213927e-02
6.242498755455017090e-02,2.730684102770952748e-02
6.306524574756622314e-02,2.760144690704269266e-02
6.370549649000167847e-02,2.790359745996928709e-02
6.434575468301773071e-02,2.821320259966419997e-02
6.498601287603378296e-02,2.853019023511160768e-02
6.562627106904983521e-02,2.885446669608127124e-02
6.626652181148529053e-02,2.918590135026688515e-02
6.690678000450134277e-02,2.952442600932281280e-02
6.754703819751739502e-02,2.986990230251374001e-02
6.818728893995285034e-02,3.022220638294248474e-02
6.882754713296890259e-02,3.058127359867235384e-02
6.946780532598495483e-02,3.094695222878751650e-02
7.010806351900100708e-02,3.131914627251353167e-02
7.074831426143646240e-02,3.169774629455224257e-02
7.138857245445251465e-02,3.208262946904616442e-02
7.202883064746856689e-02,3.247371038657043130e-02
7.266908884048461914e-02,3.287087022577095397e-02
7.330933958292007446e-02,3.327401421827769212e-02
7.394959777593612671e-02,3.368305111680092168e-02
7.458985596895217896e-02,3.409788030905813727e-02
7.523010671138763428e-02,3.451840373076775492e-02
7.587036490440368652e-02,3.494456741703144687e-02
7.651062309741973877e-02,3.537625461251137082e-02
7.715088129043579102e-02,3.581342185546176893e-02
7.779113203287124634e-02,3.625596552911680703e-02
7.843139022588729858e-02,3.670381444259041004e-02
7.907164841890335083e-02,3.715694107049527517e-02
7.971189916133880615e-02,3.761523886601247924e-02
8.035215735435485840e-02,3.807870897642340324e-02
8.099241554737091064e-02,3.854722228644691384e-02
8.163267374038696289e-02,3.902079236913413851e-02
8.227292448282241821e-02,3.949932165778147208e-02
8.291318267583847046e-02,3.998277701732089184e-02
8.355344086885452271e-02,4.047116344394430243e-02
8.419369161128997803e-02,4.096437305495781445e-02
8.483394980430603027e-02,4.146241019363161584e-02
8.547420799732208252e-02,4.196521741931880101e-02
8.611446619033813477e-02,4.247277463687204602e-02
8.675471693277359009e-02,4.298502324674879915e-02
8.739497512578964233e-02,4.350194149330510740e-02
8.803523331880569458e-02,4.402350632588047930e-02
8.867548406124114990e-02,4.454965751303863186e-02
8.931574225425720215e-02,4.508039935990737490e-02
8.995600044727325439e-02,4.561564593702627235e-02
9.059625864028930664e-02,4.615541527164079838e-02
9.123650938272476196e-02,4.669963541085619951e-02
9.187676757574081421e-02,4.724829033962985037e-02
9.251702576875686646e-02,4.780135591457890243e-02
9.315727651119232178e-02,4.835874336544376817e-02
9.379753470420837402e-02,4.892048344245258917e-02
9.443779289722442627e-02,4.948648827444390719e-02
9.507805109024047852e-02,5.005672175924003042e-02
9.571830183267593384e-02,5.063115182015609506e-02
9.635856002569198608e-02,5.120975135956085111e-02
9.699881821870803833e-02,5.179243786081988432e-02
9.763907641172409058e-02,5.237919413572367233e-02
9.827932715415954590e-02,5.296996107838980450e-02
9.891958534717559814e-02,5.356468661141322585e-02
9.955984354019165039e-02,5.416336411373201543e-02
1.002000942826271057e-01,5.476585487710083910e-02
1.008403524756431580e-01,5.537217962071361299e-02
1.014806106686592102e-01,5.598226406281137102e-02
1.021208688616752625e-01,5.659606574477926699e-02
1.027611196041107178e-01,5.721350451358686584e-02
1.034013777971267700e-01,5.783455300938955546e-02
1.040416359901428223e-01,5.845911977973061724e-02
1.046818867325782776e-01,5.908718025883663572e-02
1.053221449255943298e-01,5.971866825493465925e-02
1.059624031186103821e-01,6.035350163273056623e-02
1.066026613116264343e-01,6.099165526106942181e-02
1.072429120540618896e-01,6.163301948973742839e-02
1.078831702470779419e-01,6.227756884422941397e-02
1.085234284400939941e-01,6.292521505250414648e-02
1.091636791825294495e-01,6.357591035131804347e-02
1.098039373755455017e-01,6.422956236053467549e-02
1.104441955685615540e-01,6.488610993129784177e-02
1.110844537615776062e-01,6.554549497676154246e-02
1.117247045040130615e-01,6.620760574331630011e-02
1.123649626970291138e-01,6.687239370789699322e-02
1.130052208900451660e-01,6.753976210596368546e-02
1.136454790830612183e-01,6.820962472054281633e-02
1.142857298254966736e-01,6.888188459948452191e-02
1.149259880185127258e-01,6.955647466899961273e-02
1.155662462115287781e-01,7.023329011589618531e-02
1.162064969539642334e-01,7.091222121529261457e-02
1.168467551469802856e-01,7.159316124475489929e-02
1.174870133399963379e-01,7.227602086528062131e-02
1.181272715330123901e-01,7.296067713979681457e-02
1.187675222754478455e-01,7.364700059655726605e-02
1.194077804684638977e-01,7.433490795575181664e-02
1.200480386614799500e-01,7.502422870373992581e-02
1.206882894039154053e-01,7.571483641259613151e-02
1.213285475969314575e-01,7.640661454182495760e-02
1.219688057899475098e-01,7.709944782737521152e-02
1.226090639829635620e-01,7.779312896373014041e-02
1.232493147253990173e-01,7.848753908977990079e-02
1.238895729184150696e-01,7.918254672251423543e-02
1.245298311114311218e-01,7.987796388779999646e-02
1.251700818538665771e-01,8.057365791356296825e-02
1.258103400468826294e-01,8.126944998592522396e-02
1.264505982398986816e-01,8.196519337266439109e-02
1.270908564329147339e-01,8.266068407188909006e-02
1.277311146259307861e-01,8.335578837070567459e-02
1.283713728189468384e-01,8.405031709017540820e-02
1.290116161108016968e-01,8.474408428550761485e-02
1.296518743038177490e-01,8.543694690996295193e-02
1.302921324968338013e-01,8.612874636150591456e-02
1.309323906898498535e-01,8.681925831393622062e-02
1.315726488828659058e-01,8.750837399160316110e-02
1.322129070758819580e-01,8.819587437027420762e-02
1.328531652688980103e-01,8.888163517333236285e-02
1.334934085607528687e-01,8.956546928134967445e-02
1.341336667537689209e-01,9.024721478292052623e-02
1.347739249467849731e-01,9.092675005469397220e-02
1.354141831398010254e-01,9.160391229300035576e-02
1.360544413328170776e-01,9.227856263400546766e-02
1.366946995258331299e-01,9.295056371706333920e-02
1.373349577188491821e-01,9.361979409459753043e-02
1.379752010107040405e-01,9.428608947209804469e-02
1.386154592037200928e-01,9.494941128960432408e-02
1.392557173967361450e-01,9.560964266412597112e-02
1.398959755897521973e-01,9.626667049952830624e-02
1.405362337827682495e-01,9.692039582572142820e-02
1.411764919757843018e-01,9.757078976038924267e-02
1.418167501688003540e-01,9.821774154069506935e-02
1.424569934606552124e-01,9.886123100364452299e-02
1.430972516536712646e-01,9.950119894039266555e-02
1.437375098466873169e-01,1.001376515582972360e-01
1.443777680397033691e-01,1.007705363551223421e-01
1.450180262327194214e-01,1.013998661300097304e-01
1.456582844257354736e-01,1.020256367512275553e-01
1.462985426187515259e-01,1.026478570890163589e-01
1.469387859106063843e-01,1.032665506493355423e-01
1.475790441036224365e-01,1.038817877148665580e-01
1.482193022966384888e-01,1.044936040878305938e-01
1.488595604896545410e-01,1.051020476049440155e-01
1.494998186826705933e-01,1.057072182826739315e-01
1.501400768756866455e-01,1.063091823878519193e-01
1.507803350687026978e-01,1.069080137948987819e-01
1.514205783605575562e-01,1.075038159513170832e-01
1.520608365535736084e-01,1.080967327551598522e-01
1.527010947465896606e-01,1.086868455095406638e-01
1.533413529396057129e-01,1.092743203694168663e-01
1.539816111326217651e-01,1.098592580119075457e-01
1.546218693256378174e-01,1.104418070372878979e-01
1.552621275186538696e-01,1.110221009186713736e-01
1.559023708105087280e-01,1.116002806337905717e-01
1.565426290035247803e-01,1.121765057639549923e-01
1.571828871965408325e-01,1.127509531354666805e-01
1.578231453895568848e-01,1.133237678674716697e-01
1.584634035825729370e-01,1.138950761200496764e-01
1.591036617755889893e-01,1.144650830115634399e-01
1.597439199686050415e-01,1.150338883124883971e-01
1.603841632604598999e-01,1.156016864564577418e-01
1.610244214534759521e-01,1.161686313646779212e-01
1.616646796464920044e-01,1.167348611317153839e-01
1.623049378395080566e-01,1.173005184399471545e-01
1.629451960325241089e-01,1.178657551094386413e-01
1.635854542255401611e-01,1.184306946359385826e-01
1.642257124185562134e-01,1.189954547792262396e-01
1.648659706115722656e-01,1.195601977768059321e-01
1.655062139034271240e-01,1.201249763404503845e-01
1.661464720964431763e-01,1.206899625997812642e-01
1.667867302894592285e-01,1.212551826540502198e-01
1.674269884824752808e-01,1.218207979577692335e-01
1.680672466754913330e-01,1.223868491931257019e-01
1.687075048685073853e-01,1.229533930105115580e-01
1.693477630615234375e-01,1.235205370595333640e-01
1.699880063533782959e-01,1.240883046308076665e-01
1.706282645463943481e-01,1.246567338516073598e-01
1.712685227394104004e-01,1.252258572220221744e-01
1.719087809324264526e-01,1.257957355674403921e-01
1.725490391254425049e-01,1.263663413733002727e-01
1.731892973184585571e-01,1.269377310626418343e-01
1.738295555114746094e-01,1.275098589634713342e-01
1.744697988033294678e-01,1.280827328493798767e-01
1.751100569963455200e-01,1.286563643036902072e-01
1.757503151893615723e-01,1.292307423828487067e-01
1.763905733823776245e-01,1.298057726640347020e-01
1.770308315753936768e-01,1.303815066542575174e-01
1.776710897684097290e-01,1.309578998823037743e-01
1.783113479614257812e-01,1.315348943638432466e-01
1.789515912532806396e-01,1.321124601225638351e-01
1.795918494462966919e-01,1.326905851246604762e-01
1.802321076393127441e-01,1.332692345084400820e-01
1.808723658323287964e-01,1.338483533699501571e-01
1.815126240253448486e-01,1.344279451196537245e-01
1.821528822183609009e-01,1.350079531331904725e-01
1.827931404113769531e-01,1.355883369685453310e-01
1.834333837032318115e-01,1.361690963810304744e-01
1.840736418962478638e-01,1.367502340582720244e-01
1.847139000892639160e-01,1.373317373554452381e-01
1.853541582822799683e-01,1.379135731936593778e-01
1.859944164752960205e-01,1.384957619078646118e-01
1.866346746683120728e-01,1.390783119738876472e-01
1.872749328613281250e-01,1.396612415900420068e-01
1.879151761531829834e-01,1.402445398511118491e-01
1.885554343461990356e-01,1.408283039997528796e-01
1.891956925392150879e-01,1.414125146186955284e-01
1.898359507322311401e-01,1.419972424073852046e-01
1.904762089252471924e-01,1.425825267848983557e-01
1.911164671182632446e-01,1.431684325677600178e-01
1.917567253112792969e-01,1.437550158958011970e-01
1.923969686031341553e-01,1.443423325100829935e-01
1.930372267961502075e-01,1.449304627444480964e-01
1.936774849891662598e-01,1.455195168543190753e-01
1.943177431821823120e-01,1.461095244337342614e-01
1.949580013751983643e-01,1.467005815184045936e-01
1.955982595682144165e-01,1.472927722270935824e-01
1.962385177612304688e-01,1.478861749986308816e-01
1.968787610530853271e-01,1.484808582961298917e-01
1.975190192461013794e-01,1.490769129909472746e-01
1.981592774391174316e-01,1.496744139577317334e-01
1.987995356321334839e-01,1.502734111840839937e-01
1.994397938251495361e-01,1.508739760215109804e-01
2.000800520181655884e-01,1.514761468955292401e-01
2.007203102111816406e-01,1.520799858375441183e-01
2.013605535030364990e-01,1.526855071468031788e-01
2.020008116960525513e-01,1.532927320003349969e-01
2.026410698890686035e-01,1.539017244312739230e-01
2.032813280820846558e-01,1.545124232881662785e-01
2.039215862751007080e-01,1.551248356454144606e-01
2.045618444681167603e-01,1.557389322541968824e-01
2.052021026611328125e-01,1.563546571064486912e-01
2.058423459529876709e-01,1.569719336921440167e-01
2.064826041460037231e-01,1.575907362767878794e-01
2.071228623390197754e-01,1.582109144168248882e-01
2.077631205320358276e-01,1.588323902545387689e-01
2.084033787250518799e-01,1.594550197613888720e-01
2.090436369180679321e-01,1.600786561290896692e-01
2.096838951110839844e-01,1.607031624231440858e-01
2.103241533041000366e-01,1.613283315381370819e-01
2.109643965959548950e-01,1.619539604643693842e-01
2.116046547889709473e-01,1.625798682963579544e-01
2.122449129819869995e-01,1.632058272253398279e-01
2.128851711750030518e-01,1.638316062564499909e-01
2.135254293680191040e-01,1.644569314442558827e-01
2.141656875610351562e-01,1.650815730632428924e-01
2.148059457540512085e-01,1.657052260423514944e-01
2.154461890459060669e-01,1.663276308163093020e-01
2.160864472389221191e-01,1.669485293126284908e-01
2.167267054319381714e-01,1.675676111597943496e-01
2.173669636249542236e-01,1.681845630528768787e-01
2.180072218179702759e-01,1.687991208406600663e-01
2.186474800109863281e-01,1.694110073025907326e-01
2.192877382040023804e-01,1.700198990398975596e-01
2.199279814958572388e-01,1.706255101807245822e-01
2.205682396888732910e-01,1.712275898118993389e-01
2.212084978818893433e-01,1.718258454187364670e-01
2.218487560749053955e-01,1.724200409147300661e-01
2.224890142679214478e-01,1.730098940203133040e-01
2.231292724609375000e-01,1.735951844472061190e-01
2.237695306539535522e-01,1.741756968757597335e-01
2.244097739458084106e-01,1.747511944230768499e-01
2.250500321388244629e-01,1.753215540124144489e-01
2.256902903318405151e-01,1.758865622151160046e-01
2.263305485248565674e-01,1.764461264435515098e-01
2.269708067178726196e-01,1.770000610870874347e-01
2.276110649108886719e-01,1.775483151415180316e-01
2.282513231039047241e-01,1.780907920939882594e-01
2.288915663957595825e-01,1.786274368849523064e-01
2.295318245887756348e-01,1.791582740094908033e-01
2.301720827817916870e-01,1.796832654879607638e-01
2.308123409748077393e-01,1.802024495173415453e-01
2.314525991678237915e-01,1.807158854751489407e-01
2.320928573608398438e-01,1.812236632379748968e-01
2.327331155538558960e-01,1.817258502101597450e-01
2.333733588457107544e-01,1.822226272126266089e-01
2.340136170387268066e-01,1.827141131885450243e-01
2.346538752317428589e-01,1.832004853095017261e-01
2.352941334247589111e-01,1.836819700908414177e-01
2.359343916177749634e-01,1.841587681738512394e-01
2.365746498107910156e-01,1.846311099266597644e-01
2.372149080038070679e-01,1.850992544476648405e-01
2.378551512956619263e-01,1.855634717863066108e-01
2.384954094886779785e-01,1.860240280113036881e-01
2.391356676816940308e-01,1.864812666480779590e-01
2.397759258747100830e-01,1.869354198913835141e-01
2.404161840677261353e-01,1.873868682199599789e-01
2.410564422607421875e-01,1.878358616251829538e-01
2.416967004537582397e-01,1.882827463575700300e-01
2.423369437456130981e-01,1.887277967133544898e-01
2.429772019386291504e-01,1.891713936950298880e-01
2.436174601316452026e-01,1.896137835882538702e-01
2.442577183246612549e-01,1.900553184979680843e-01
2.448979765176773071e-01,1.904962272289432157e-01
2.455382347106933594e-01,1.909368187881050893e-01
2.461784929037094116e-01,1.913773469337409772e-01
2.468187510967254639e-01,1.918180567112490742e-01
2.474589943885803223e-01,1.922591757512654986e-01
2.480992525815963745e-01,1.927008849979920946e-01
2.487395107746124268e-01,1.931433928172547887e-01
2.493797689676284790e-01,1.935868582583117892e-01
2.500200271606445312e-01,1.940313888126996567e-01
2.506602704524993896e-01,1.944770863612466094e-01
2.513005435466766357e-01,1.949240562649987574e-01
2.519407868385314941e-01,1.953723045084498899e-01
2.525810599327087402e-01,1.958218662794157794e-01
2.532213032245635986e-01,1.962727127701726637e-01
2.538615465164184570e-01,1.967247700986591852e-01
2.545018196105957031e-01,1.971780008912342730e-01
2.551420629024505615e-01,1.976322372394805349e-01
2.557823359966278076e-01,1.980873777736249508e-01
2.564225792884826660e-01,1.985432063597345476e-01
2.570628523826599121e-01,1.989995225024991932e-01
2.577030956745147705e-01,1.994560459047014511e-01
2.583433389663696289e-01,1.999125375711221508e-01
2.589836120605468750e-01,2.003686943742386539e-01
2.596238553524017334e-01,2.008241373611823199e-01
2.602641284465789795e-01,2.012785416231985813e-01
2.609043717384338379e-01,2.017314821281082082e-01
2.615446448326110840e-01,2.021825853415690766e-01
2.621848881244659424e-01,2.026313619746522576e-01
2.628251314163208008e-01,2.030773789078965663e-01
2.634654045104980469e-01,2.035201754331854573e-01
2.641056478023529053e-01,2.039592232528364413e-01
2.647459208965301514e-01,2.043940345844128537e-01
2.653861641883850098e-01,2.048240544076080916e-01
2.660264372825622559e-01,2.052487894900880683e-01
2.666666805744171143e-01,2.056676444535310289e-01
2.673069238662719727e-01,2.060800843346881628e-01
2.679471969604492188e-01,2.064856047665304395e-01
2.685874402523040771e-01,2.068835891799198912e-01
2.692277133464813232e-01,2.072735285576476905e-01
2.698679566383361816e-01,2.076548039414229940e-01
2.705082297325134277e-01,2.080269483843717460e-01
2.711484730243682861e-01,2.083893654160133835e-01
2.717887461185455322e-01,2.087415910540499908e-01
2.724289894104003906e-01,2.090830148224624985e-01
2.730692327022552490e-01,2.094131810285637663e-01
2.737095057964324951e-01,2.097316359850309730e-01
2.743497490882873535e-01,2.100378878087902912e-01
2.749900221824645996e-01,2.103315048931295728e-01
2.756302654743194580e-01,2.106120297329057145e-01
2.762705385684967041e-01,2.108790990616431493e-01
2.769107818603515625e-01,2.111323281925723272e-01
2.775510251522064209e-01,2.113713583731593459e-01
2.781912982463836670e-01,2.115959101058018099e-01
2.788315415382385254e-01,2.118056673304731241e-01
2.794718146324157715e-01,2.120003992709453833e-01
2.801120579242706299e-01,2.121798334116435925e-01
2.807523310184478760e-01,2.123438539968511840e-01
2.813925743103027344e-01,2.124922687387607034e-01
2.820328176021575928e-01,2.126249499842427504e-01
2.826730906963348389e-01,2.127418350092691313e-01
2.833133339881896973e-01,2.128428714524712717e-01
2.839536070823669434e-01,2.129280424210042710e-01
2.845938503742218018e-01,2.129973558039570669e-01
2.852341234683990479e-01,2.130509330178953498e-01
2.858743667602539062e-01,2.130887832856829256e-01
2.865146100521087646e-01,2.131111234081068950e-01
2.871548831462860107e-01,2.131180865509647582e-01
2.877951264381408691e-01,2.131098823852828339e-01
2.884353995323181152e-01,2.130867274468575268e-01
2.890756428241729736e-01,2.130489489251190527e-01
2.897159159183502197e-01,2.129968227626930499e-01
2.903561592102050781e-01,2.129306714740097917e-01
2.909964025020599365e-01,2.128509176940927006e-01
2.916366755962371826e-01,2.127579196615321244e-01
2.922769188880920410e-01,2.126521210183480726e-01
2.929171919822692871e-01,2.125339725826203008e-01
2.935574352741241455e-01,2.124039881143660047e-01
2.941977083683013916e-01,2.122626514688081834e-01
2.948379516601562500e-01,2.121105405102161612e-01
2.954781949520111084e-01,2.119481520263906127e-01
2.961184680461883545e-01,2.117761120685552889e-01
2.967587113380432129e-01,2.115949908673480095e-01
2.973989844322204590e-01,2.114054232764064345e-01
2.980392277240753174e-01,2.112080414111296989e-01
2.986795008182525635e-01,2.110034734079979657e-01
2.993197441101074219e-01,2.107923868091052810e-01
2.999599874019622803e-01,2.105754713115346455e-01
3.006002604961395264e-01,2.103533693389825210e-01
3.012405037879943848e-01,2.101267923833343154e-01
3.018807768821716309e-01,2.098964151748088369e-01
3.025210201740264893e-01,2.096629466989807788e-01
3.031612932682037354e-01,2.094270823967732120e-01
3.038015365600585938e-01,2.091895135700050368e-01
3.044417798519134521e-01,2.089509466152974504e-01
3.050820529460906982e-01,2.087120583089419057e-01
3.057222962379455566e-01,2.084735295729327476e-01
3.063625693321228027e-01,2.082360505797331562e-01
3.070028126239776611e-01,2.080003063304105559e-01
3.076430857181549072e-01,2.077669504470120998e-01
3.082833290100097656e-01,2.075366250322772110e-01
3.089235723018646240e-01,2.073099958286674926e-01
3.095638453960418701e-01,2.070876540760178131e-01
3.102040886878967285e-01,2.068702040708161327e-01
3.108443617820739746e-01,2.066582680465045563e-01
3.114846050739288330e-01,2.064524138582215507e-01
3.121248781681060791e-01,2.062531814760073523e-01
3.127651214599609375e-01,2.060611059670596212e-01
3.134053647518157959e-01,2.058767115689188465e-01
3.140456378459930420e-01,2.057004418976271509e-01
3.146858811378479004e-01,2.055328314367783626e-01
3.153261542320251465e-01,2.053742340518893705e-01
3.159663975238800049e-01,2.052251406993490512e-01
3.166066706180572510e-01,2.050858868032015003e-01
3.172469139099121094e-01,2.049568385027331630e-01
3.178871572017669678e-01,2.048383347464008963e-01
3.185274302959442139e-01,2.047306725938118355e-01
3.191676735877990723e-01,2.046341156169502185e-01
3.198079466819763184e-01,2.045489103664217545e-01
3.204481899738311768e-01,2.044752567461434190e-01
3.210884630680084229e-01,2.044133690432761163e-01
3.217287063598632812e-01,2.043633620409788243e-01
3.223689496517181396e-01,2.043253561485736114e-01
3.230092227458953857e-01,2.042994360525285380e-01
3.236494660377502441e-01,2.042856912440313977e-01
3.242897391319274902e-01,2.042841339083474317e-01
3.249299824237823486e-01,2.042947459980131164e-01
3.255702555179595947e-01,2.043174850263644871e-01
3.262104988098144531e-01,2.043523165918692541e-01
3.268507421016693115e-01,2.043991260267117305e-01
3.274910151958465576e-01,2.044578035498596513e-01
3.281312584877014160e-01,2.045282067491602795e-01
3.287715315818786621e-01,2.046101524990500131e-01
3.294117748737335205e-01,2.047034281199073824e-01
3.300520479679107666e-01,2.048078244497300027e-01
3.306922912597656250e-01,2.049230975436904245e-01
3.313325345516204834e-01,2.050489696505408688e-01
3.319728076457977295e-01,2.051851717323360802e-01
3.326130509376525879e-01,2.053313408339425550e-01
3.332533240318298340e-01,2.054872037578463484e-01
3.338935673236846924e-01,2.056523728605461621e-01
3.345338404178619385e-01,2.058265077860483849e-01
3.351740837097167969e-01,2.060092663015180570e-01
3.358143270015716553e-01,2.062002158218709802e-01
3.364546000957489014e-01,2.063990113183016284e-01
3.370948433876037598e-01,2.066052095669879130e-01
3.377351164817810059e-01,2.068184508403478894e-01
3.383753597736358643e-01,2.070382984202123744e-01
3.390156328678131104e-01,2.072643861169090052e-01
3.396558761596679688e-01,2.074962595523444087e-01
3.402961194515228271e-01,2.077335320160247356e-01
3.409363925457000732e-01,2.079758357171095362e-01
3.415766358375549316e-01,2.082227226375885643e-01
3.422169089317321777e-01,2.084738788959454858e-01
3.428571522235870361e-01,2.087288802037048363e-01
3.434974253177642822e-01,2.089873870572236392e-01
3.441376686096191406e-01,2.092490480356503646e-01
3.447779119014739990e-01,2.095135461367676477e-01
3.454181849956512451e-01,2.097805629248763459e-01
3.460584282875061035e-01,2.100497741794646878e-01
3.466987013816833496e-01,2.103209733353370581e-01
3.473389446735382080e-01,2.105938435095349170e-01
3.479792177677154541e-01,2.108681618725918305e-01
3.486194610595703125e-01,2.111437198234957791e-01
3.492597341537475586e-01,2.114203606561049220e-01
3.498999774456024170e-01,2.116978636075108611e-01
3.505402207374572754e-01,2.119761332456513436e-01
3.511804938316345215e-01,2.122550164741308087e-01
3.518207371234893799e-01,2.125344268916271595e-01
3.524610102176666260e-01,2.128143077057140786e-01
3.531012535095214844e-01,2.130945511516642021e-01
3.537415266036987305e-01,2.133751771041638712e-01
3.543817698955535889e-01,2.136561446916735996e-01
3.550220131874084473e-01,2.139374600147836425e-01
3.556622862815856934e-01,2.142191719311945519e-01
3.563025295734405518e-01,2.145012666608452356e-01
3.569428026676177979e-01,2.147838498561789322e-01
3.575830459594726562e-01,2.150669309697716969e-01
3.582233190536499023e-01,2.153506500102735366e-01
3.588635623455047607e-01,2.156350358151413182e-01
3.595038056373596191e-01,2.159201709705675931e-01
3.601440787315368652e-01,2.162061864301252356e-01
3.607843220233917236e-01,2.164931524994626599e-01
3.614245951175689697e-01,2.167811914016684049e-01
3.620648384094238281e-01,2.170703527286135248e-01
3.627051115036010742e-01,2.173607484468784712e-01
3.633453547954559326e-01,2.176524462841502583e-01
3.639855980873107910e-01,2.179455068367182058e-01
3.646258711814880371e-01,2.182400235160253388e-01
3.652661144733428955e-01,2.185359867450253901e-01
3.659063875675201416e-01,2.188334708241348459e-01
3.665466308593750000e-01,2.191324543030126470e-01
3.671869039535522461e-01,2.194329491068267579e-01
3.678271472454071045e-01,2.197348945864194825e-01
3.684673905372619629e-01,2.200382584302746913e-01
3.691076636314392090e-01,2.203429729318489017e-01
3.697479069232940674e-01,2.206489163538978282e-01
3.703881800174713135e-01,2.209559857497165325e-01
3.710284233093261719e-01,2.212640031955910302e-01
3.716686964035034180e-01,2.215728148720468305e-01
3.723089396953582764e-01,2.218822080644859973e-01
3.729491829872131348e-01,2.221919305255468657e-01
3.735894560813903809e-01,2.225017894245588934e-01
3.742296993732452393e-01,2.228114620802430501e-01
3.748699724674224854e-01,2.231206525029834076e-01
3.755102157592773438e-01,2.234290553613278441e-01
3.761504888534545898e-01,2.237363133222660672e-01
3.767907321453094482e-01,2.240420338973905245e-01
3.774309754371643066e-01,2.243458854885349574e-01
3.780712485313415527e-01,2.246474658830845961e-01
3.787114918231964111e-01,2.249463513959382155e-01
3.793517649173736572e-01,2.252421385595533287e-01
3.799920082092285156e-01,2.255343760437682477e-01
3.806322813034057617e-01,2.258226464648309673e-01
3.812725245952606201e-01,2.261065221792057933e-01
3.819127678871154785e-01,2.263855507976759718e-01
3.825530409812927246e-01,2.266593504728855457e-01
3.831932842731475830e-01,2.269274386486266337e-01
3.838335573673248291e-01,2.271894273219845495e-01
3.844738006591796875e-01,2.274449167428573837e-01
3.851140737533569336e-01,2.276935090977443288e-01
3.857543170452117920e-01,2.279348221610724146e-01
3.863945603370666504e-01,2.281685448848218556e-01
3.870348334312438965e-01,2.283943118195828070e-01
3.876750767230987549e-01,2.286118346060361795e-01
3.883153498172760010e-01,2.288208310385408950e-01
3.889555931091308594e-01,2.290210617548313898e-01
3.895958662033081055e-01,2.292123236936824959e-01
3.902361094951629639e-01,2.293944426689193961e-01
3.908763527870178223e-01,2.295672114755373805e-01
3.915166258811950684e-01,2.297306002963099836e-01
3.921568691730499268e-01,2.298844740073344717e-01
3.927971422672271729e-01,2.300288245383241836e-01
3.934373855590820312e-01,2.301636288073827252e-01
3.940776586532592773e-01,2.302889299457371308e-01
3.947179019451141357e-01,2.304048068984010378e-01
3.953581452369689941e-01,2.305113477308187164e-01
3.959984183311462402e-01,2.306087110903534132e-01
3.966386616230010986e-01,2.306970729040469514e-01
3.972789347171783447e-01,2.307766205752899147e-01
3.979191780090332031e-01,2.308476233062708438e-01
3.985594511032104492e-01,2.309103131573455592e-01
3.991996943950653076e-01,2.309650045999966927e-01
3.998399376869201660e-01,2.310120080633852879e-01
4.004802107810974121e-01,2.310516585923596544e-01
4.011204540729522705e-01,2.310843289012902702e-01
4.017607271671295166e-01,2.311103807230634466e-01
4.024009704589843750e-01,2.311302095813148050e-01
4.030412435531616211e-01,2.311441930794400079e-01
4.036814868450164795e-01,2.311527328939271264e-01
4.043217301368713379e-01,2.311562737442565130e-01
4.049620032310485840e-01,2.311552020757656756e-01
4.056022465229034424e-01,2.311499178905349616e-01
4.062425196170806885e-01,2.311408342354162038e-01
4.068827629089355469e-01,2.311283514890338786e-01
4.075230360031127930e-01,2.311128392757377803e-01
4.081632792949676514e-01,2.310946919725909154e-01
4.088035225868225098e-01,2.310742314072711245e-01
4.094437956809997559e-01,2.310518009546758122e-01
4.100840389728546143e-01,2.310277349036478078e-01
4.107243120670318604e-01,2.310023136491463625e-01
4.113645553588867188e-01,2.309758304298035192e-01
4.120048284530639648e-01,2.309485076031334572e-01
4.126450717449188232e-01,2.309205752680418833e-01
4.132853150367736816e-01,2.308922174712004782e-01
4.139255881309509277e-01,2.308635988680047824e-01
4.145658314228057861e-01,2.308349045073776473e-01
4.152061045169830322e-01,2.308061965426904116e-01
4.158463478088378906e-01,2.307775758089105622e-01
4.164866209030151367e-01,2.307491245077977204e-01
4.171268641948699951e-01,2.307208553218624836e-01
4.177671074867248535e-01,2.306927801590199500e-01
4.184073805809020996e-01,2.306648890568374632e-01
4.190476238727569580e-01,2.306371537020406315e-01
4.196878969669342041e-01,2.306095093021069964e-01
4.203281402587890625e-01,2.305819321921283027e-01
4.209684133529663086e-01,2.305542724546767452e-01
4.216086566448211670e-01,2.305264945617602201e-01
4.222488999366760254e-01,2.304984519098902673e-01
4.228891730308532715e-01,2.304700545952225177e-01
4.235294163227081299e-01,2.304411807571393744e-01
4.241696894168853760e-01,2.304117155963090191e-01
4.248099327087402344e-01,2.303815471183372487e-01
4.254502058029174805e-01,2.303505546327815345e-01
4.260904490947723389e-01,2.303186294697119330e-01
4.267306923866271973e-01,2.302856945335989280e-01
4.273709654808044434e-01,2.302516210204772484e-01
4.280112087726593018e-01,2.302163862670458805e-01
4.286514818668365479e-01,2.301799010568656989e-01
4.292917251586914062e-01,2.301421256674487381e-01
4.299319982528686523e-01,2.301030724246397874e-01
4.305722415447235107e-01,2.300627364892311455e-01
4.312124848365783691e-01,2.300211051177671884e-01
4.318527579307556152e-01,2.299782657185271972e-01
4.324930012226104736e-01,2.299342616338821976e-01
4.331332743167877197e-01,2.298892116601387592e-01
4.337735176086425781e-01,2.298432453987406809e-01
4.344137907028198242e-01,2.297964643319705402e-01
4.350540339946746826e-01,2.297490722297550469e-01
4.356943070888519287e-01,2.297012429381735110e-01
4.363345503807067871e-01,2.296532053242130722e-01
4.369747936725616455e-01,2.296051616114342941e-01
4.376150667667388916e-01,2.295573812439513084e-01
4.382553100585937500e-01,2.295101057188628779e-01
4.388955831527709961e-01,2.294636797315123822e-01
4.395358264446258545e-01,2.294183323884215753e-01
4.401760995388031006e-01,2.293743895188620208e-01
4.408163428306579590e-01,2.293321309550573339e-01
4.414565861225128174e-01,2.292919031630185067e-01
4.420968592166900635e-01,2.292539809947484741e-01
4.427371025085449219e-01,2.292186903049002744e-01
4.433773756027221680e-01,2.291863387601700275e-01
4.440176188945770264e-01,2.291571548576216699e-01
4.446578919887542725e-01,2.291314750897046615e-01
4.452981352806091309e-01,2.291095431830325602e-01
4.459383785724639893e-01,2.290915880530128845e-01
4.465786516666412354e-01,2.290777981054659129e-01
4.472188949584960938e-01,2.290684112084977464e-01
4.478591680526733398e-01,2.290635494028898655e-01
4.484994113445281982e-01,2.290633499828627073e-01
4.491396844387054443e-01,2.290679222787783686e-01
4.497799277305603027e-01,2.290772802631182437e-01
4.504201710224151611e-01,2.290914898525300281e-01
4.510604441165924072e-01,2.291104950932809636e-01
4.517006874084472656e-01,2.291342635105766412e-01
4.523409605026245117e-01,2.291626662933903269e-01
4.529812037944793701e-01,2.291955461231185431e-01
4.536214768886566162e-01,2.292327648498004855e-01
4.542617201805114746e-01,2.292740443109035908e-01
4.549019634723663330e-01,2.293191308652935412e-01
4.555422365665435791e-01,2.293677077390934294e-01
4.561824798583984375e-01,2.294194134092184534e-01
4.568227529525756836e-01,2.294738566271514735e-01
4.574629962444305420e-01,2.295306022590462014e-01
4.581032693386077881e-01,2.295891823025839606e-01
4.587435126304626465e-01,2.296491108109246504e-01
4.593837559223175049e-01,2.297098120251104270e-01
4.600240290164947510e-01,2.297707851101473686e-01
4.606642723083496094e-01,2.298313971442822456e-01
4.613045454025268555e-01,2.298910953297053084e-01
4.619447886943817139e-01,2.299491939841327159e-01
4.625850617885589600e-01,2.300050947644982635e-01
4.632253050804138184e-01,2.300581406663799733e-01
4.638655483722686768e-01,2.301076603149265765e-01
4.645058214664459229e-01,2.301529984019459185e-01
4.651460647583007812e-01,2.301935089938185186e-01
4.657863378524780273e-01,2.302285096618512661e-01
4.664265811443328857e-01,2.302573495103525936e-01
4.670668542385101318e-01,2.302793889547403161e-01
4.677070975303649902e-01,2.302940138071591925e-01
4.683473408222198486e-01,2.303005631858336955e-01
4.689876139163970947e-01,2.302984810088002376e-01
4.696278572082519531e-01,2.302871712500751400e-01
4.702681303024291992e-01,2.302660882821014887e-01
4.709083735942840576e-01,2.302347048998627521e-01
4.715486466884613037e-01,2.301925277151517513e-01
4.721888899803161621e-01,2.301390800294256245e-01
4.728291332721710205e-01,2.300739446465764892e-01
4.734694063663482666e-01,2.299966877179602243e-01
4.741096496582031250e-01,2.299069575000260990e-01
4.747499227523803711e-01,2.298044186298908720e-01
4.753901660442352295e-01,2.296887401249416705e-01
4.760304391384124756e-01,2.295596766380025855e-01
4.766706824302673340e-01,2.294169721491905456e-01
4.773109257221221924e-01,2.292604457321378852e-01
4.779511988162994385e-01,2.290898958619553838e-01
4.785914421081542969e-01,2.289052234846438161e-01
4.792317152023315430e-01,2.287062778246049533e-01
4.798719584941864014e-01,2.284930097678405936e-01
4.805122315883636475e-01,2.282653447491869159e-01
4.811524748802185059e-01,2.280232737002747534e-01
4.817927181720733643e-01,2.277668276266431313e-01
4.824329912662506104e-01,2.274959696232019546e-01
4.830732345581054688e-01,2.272107923824395748e-01
4.837135076522827148e-01,2.269113469678880612e-01
4.843537509441375732e-01,2.265977398167779988e-01
4.849940240383148193e-01,2.262700455475972205e-01
4.856342673301696777e-01,2.259284190552839355e-01
4.862745106220245361e-01,2.255729952806375671e-01
4.869147837162017822e-01,2.252038925080452891e-01
4.875550270080566406e-01,2.248213373913237056e-01
4.881953001022338867e-01,2.244254191938304110e-01
4.888355433940887451e-01,2.240164253145477957e-01
4.894758164882659912e-01,2.235944685553050704e-01
4.901160597801208496e-01,2.231597938409533022e-01
4.907563030719757080e-01,2.227126298358244050e-01
4.913965761661529541e-01,2.222531487519563420e-01
4.920368194580078125e-01,2.217816383635740074e-01
4.926770925521850586e-01,2.212982949430708501e-01
4.933173358440399170e-01,2.208034052067286979e-01
4.939576089382171631e-01,2.202972066717752142e-01
4.945978522300720215e-01,2.197799830156221823e-01
4.952380955219268799e-01,2.192519907075136665e-01
4.958783686161041260e-01,2.187135162041031755e-01
4.965186119079589844e-01,2.181648727774603280e-01
4.971588850021362305e-01,2.176063328115986906e-01
4.977991282939910889e-01,2.170382387699265614e-01
4.984394013881683350e-01,2.164608952606594805e-01
4.990796446800231934e-01,2.158746900145960268e-01
4.997198879718780518e-01,2.152799275736345663e-01
5.003601312637329102e-01,2.146769701101685079e-01
5.010004043579101562e-01,2.140661814543380892e-01
5.016406774520874023e-01,2.134479639083592950e-01
5.022809505462646484e-01,2.128227212593878370e-01
5.029211640357971191e-01,2.121909064535119072e-01
5.035614371299743652e-01,2.115528096803829250e-01
5.042017102241516113e-01,2.109089464750084630e-01
5.048419237136840820e-01,2.102597946813897778e-01
5.054821968078613281e-01,2.096056620679189741e-01
5.061224699020385742e-01,2.089470874714733917e-01
5.067627429962158203e-01,2.082845075970545246e-01
5.074029564857482910e-01,2.076184469776292119e-01
5.080432295799255371e-01,2.069492337102238899e-01
5.086835026741027832e-01,2.062773648611018196e-01
5.093237161636352539e-01,2.056033985257843533e-01
5.099639892578125000e-01,2.049276198530995963e-01
5.106042623519897461e-01,2.042505241444518838e-01
5.112445354461669922e-01,2.035725454682304481e-01
5.118847489356994629e-01,2.028941514066913143e-01
5.125250220298767090e-01,2.022156004512747351e-01
5.131652951240539551e-01,2.015373298579068440e-01
5.138055086135864258e-01,2.008597138470036292e-01
5.144457817077636719e-01,2.001829760049926854e-01
5.150860548019409180e-01,1.995074671776611019e-01
5.157263278961181641e-01,1.988333981615428847e-01
5.163665413856506348e-01,1.981610702282341485e-01
5.170068144798278809e-01,1.974905325819684698e-01
5.176470875740051270e-01,1.968219334895389139e-01
5.182873010635375977e-01,1.961554826718550082e-01
5.189275741577148438e-01,1.954910483247926933e-01
5.195678472518920898e-01,1.948286937334815505e-01
5.202081203460693359e-01,1.941683390186530467e-01
5.208483338356018066e-01,1.935099378584284047e-01
5.214886069297790527e-01,1.928531786671983106e-01
5.221288800239562988e-01,1.921979189887004225e-01
5.227690935134887695e-01,1.915439200495430150e-01
5.234093666076660156e-01,1.908907103267822869e-01
5.240496397018432617e-01,1.902379453943763288e-01
5.246899127960205078e-01,1.895852241501572166e-01
5.253301262855529785e-01,1.889320534782488181e-01
5.259703993797302246e-01,1.882777661658718849e-01
5.266106724739074707e-01,1.876218185390690074e-01
5.272508859634399414e-01,1.869636502963065716e-01
5.278911590576171875e-01,1.863023813845194887e-01
5.285314321517944336e-01,1.856373635569545932e-01
5.291717052459716797e-01,1.849678239248233602e-01
5.298119187355041504e-01,1.842930182842059672e-01
5.304521918296813965e-01,1.836119610415054559e-01
5.310924649238586426e-01,1.829238722140873463e-01
5.317326784133911133e-01,1.822279244748652438e-01
5.323729515075683594e-01,1.815230818089315079e-01
5.330132246017456055e-01,1.808085472852853925e-01
5.336534976959228516e-01,1.800833634155876162e-01
5.342937111854553223e-01,1.793467437846647528e-01
5.349339842796325684e-01,1.785976186557296508e-01
5.355742573738098145e-01,1.778352245132843734e-01
5.362144708633422852e-01,1.770587514358292758e-01
5.368547439575195312e-01,1.762672625073737898e-01
5.374950170516967773e-01,1.754600255189964209e-01
5.381352901458740234e-01,1.746362863115362707e-01
5.387755036354064941e-01,1.737954520556797000e-01
5.394157767295837402e-01,1.729367049451684402e-01
5.400560498237609863e-01,1.720595395026549568e-01
5.406962633132934570e-01,1.711635336869181678e-01
5.413365364074707031e-01,1.702480132583872319e-01
5.419768095016479492e-01,1.693127632821900264e-01
5.426170825958251953e-01,1.683574222011752219e-01
5.432572960853576660e-01,1.673818603797134763e-01
5.438975691795349121e-01,1.663857777143822325e-01
5.445378422737121582e-01,1.653691677240831659e-01
5.451780557632446289e-01,1.643321921501490479e-01
5.458183288574218750e-01,1.632747561801051184e-01
5.464586019515991211e-01,1.621971641014035015e-01
5.470988750457763672e-01,1.610997310897586132e-01
5.477390885353088379e-01,1.599828988712173050e-01
5.483793616294860840e-01,1.588469696054484182e-01
5.490196347236633301e-01,1.576925735148786423e-01
5.496598482131958008e-01,1.565204667186290699e-01
5.503001213073730469e-01,1.553311236090082481e-01
5.509403944015502930e-01,1.541254688735871348e-01
5.515806674957275391e-01,1.529043425518001875e-01
5.522208809852600098e-01,1.516687966813683452e-01
5.528611540794372559e-01,1.504196078271342607e-01
5.535014271736145020e-01,1.491578793055241547e-01
5.541416406631469727e-01,1.478848854130303536e-01
5.547819137573242188e-01,1.466015064143202373e-01
5.554221868515014648e-01,1.453090067209115155e-01
5.560624599456787109e-01,1.440086327608454120e-01
5.567026734352111816e-01,1.427017160173797983e-01
5.573429465293884277e-01,1.413892730950556675e-01
5.579832196235656738e-01,1.400726686039197588e-01
5.586234927177429199e-01,1.387531882064254596e-01
5.592637062072753906e-01,1.374321816431138821e-01
5.599039793014526367e-01,1.361106464409491679e-01
5.605442523956298828e-01,1.347899782338797259e-01
5.611844658851623535e-01,1.334714318310763481e-01
5.618247389793395996e-01,1.321559864679739960e-01
5.624650120735168457e-01,1.308448562206581123e-01
5.631052851676940918e-01,1.295391560415373178e-01
5.637454986572265625e-01,1.282400385853099678e-01
5.643857717514038086e-01,1.269482597924826983e-01
5.650260448455810547e-01,1.256648609422734708e-01
5.656662583351135254e-01,1.243908280387908682e-01
5.663065314292907715e-01,1.231267367514727873e-01
5.669468045234680176e-01,1.218734237261620557e-01
5.675870776176452637e-01,1.206315631830343627e-01
5.682272911071777344e-01,1.194018348767325044e-01
5.688675642013549805e-01,1.181845707927577926e-01
5.695078372955322266e-01,1.169802933142372048e-01
5.701480507850646973e-01,1.157894601705113935e-01
5.707883238792419434e-01,1.146121685694816428e-01
5.714285969734191895e-01,1.134487199731828433e-01
5.720688700675964355e-01,1.122992908815714230e-01
5.727090835571289062e-01,1.111640158178217597e-01
5.733493566513061523e-01,1.100426846524107383e-01
5.739896297454833984e-01,1.089353507030499379e-01
5.746298432350158691e-01,1.078419841629885134e-01
5.752701163291931152e-01,1.067621805536562718e-01
5.759103894233703613e-01,1.056957704402079479e-01
5.765506625175476074e-01,1.046424948676301092e-01
5.771908760070800781e-01,1.036020847716572213e-01
5.778311491012573242e-01,1.025739315149034603e-01
5.784714221954345703e-01,1.015577282833555195e-01
5.791116356849670410e-01,1.005530947169464007e-01
5.797519087791442871e-01,9.955934336999971990e-02
5.803921818733215332e-01,9.857608391541328174e-02
5.810324549674987793e-01,9.760272738908026824e-02
5.816726684570312500e-01,9.663890296822286174e-02
5.823129415512084961e-01,9.568379522943404325e-02
5.829532146453857422e-01,9.473700177745802975e-02
5.835934281349182129e-01,9.379806658067613157e-02
5.842337012290954590e-01,9.286623462453436062e-02
5.848739743232727051e-01,9.194111537512172916e-02
5.855142474174499512e-01,9.102217736168016771e-02
5.861544609069824219e-01,9.010904419192433679e-02
5.867947340011596680e-01,8.920108588185327037e-02
5.874350070953369141e-01,8.829796792490984814e-02
5.880752205848693848e-01,8.739940748930719039e-02
5.887154936790466309e-01,8.650487996610101149e-02
5.893557667732238770e-01,8.561414898643127103e-02
5.899960398674011230e-01,8.472700878744321429e-02
5.906362533569335938e-01,8.384329668302337168e-02
5.912765264511108398e-01,8.296267411288615889e-02
5.919167995452880859e-01,8.208515229503321464e-02
5.925570130348205566e-01,8.121073638131104389e-02
5.931972861289978027e-01,8.033928090994590931e-02
5.938375592231750488e-01,7.947091024034014239e-02
5.944778323173522949e-01,7.860573738956588841e-02
5.951180458068847656e-01,7.774400597932729085e-02
5.957583189010620117e-01,7.688580037134240541e-02
5.963985919952392578e-01,7.603145789808296584e-02
5.970388054847717285e-01,7.518141742908923675e-02
5.976790785789489746e-01,7.433586038509965022e-02
5.983193516731262207e-01,7.349533918410822153e-02
5.989596247673034668e-01,7.266035002761972450e-02
5.995998382568359375e-01,7.183148954945695053e-02
6.002401113510131836e-01,7.100921688288552858e-02
6.008803844451904297e-01,7.019418913746200417e-02
6.015205979347229004e-01,6.938722887126402838e-02
6.021608710289001465e-01,6.858884412258214880e-02
6.028011441230773926e-01,6.779987673823173466e-02
6.034414172172546387e-01,6.702113263629039253e-02
6.040816307067871094e-01,6.625348313300305492e-02
6.047219038009643555e-01,6.549764173231453768e-02
6.053621768951416016e-01,6.475455515557415609e-02
6.060023903846740723e-01,6.402516372801603239e-02
6.066426634788513184e-01,6.331023027778615031e-02
6.072829365730285645e-01,6.261078985021750754e-02
6.079232096672058105e-01,6.192776036346492319e-02
6.085634231567382812e-01,6.126213381555301041e-02
6.092036962509155273e-01,6.061472509585952295e-02
6.098439693450927734e-01,5.998654748982445994e-02
6.104841828346252441e-01,5.937859093145769762e-02
6.111244559288024902e-01,5.879166521197376483e-02
6.117647290229797363e-01,5.822672610836976403e-02
6.124050021171569824e-01,5.768468605668397586e-02
6.130452156066894531e-01,5.716642872776711570e-02
6.136854887008666992e-01,5.667269972936805900e-02
6.143257617950439453e-01,5.620438127089277813e-02
6.149659752845764160e-01,5.576226182377075347e-02
6.156062483787536621e-01,5.534701005678144270e-02
6.162465214729309082e-01,5.495931730464453935e-02
6.168867945671081543e-01,5.459984335834855429e-02
6.175270080566406250e-01,5.426920078871289022e-02
6.181672811508178711e-01,5.396784542598709322e-02
6.188075542449951172e-01,5.369626916457681531e-02
6.194477677345275879e-01,5.345490638091776603e-02
6.200880408287048340e-01,5.324403737399441283e-02
6.207283139228820801e-01,5.306394705532690992e-02
6.213685870170593262e-01,5.291483393936458057e-02
6.220088005065917969e-01,5.279682620179348973e-02
6.226490736007690430e-01,5.270989894124733510e-02
6.232893466949462891e-01,5.265404724307609641e-02
6.239295601844787598e-01,5.262912340476511019e-02
6.245698332786560059e-01,5.263493766261229112e-02
6.252101063728332520e-01,5.267117346836824865e-02
6.258503794670104980e-01,5.273745770685112078e-02
6.264905929565429688e-01,5.283330119317009022e-02
6.271308660507202148e-01,5.295818188137291216e-02
6.277711391448974609e-01,5.311146869065996867e-02
6.284113526344299316e-01,5.329237761877747559e-02
6.290516257286071777e-01,5.350022626395256609e-02
6.296918988227844238e-01,5.373406506289102325e-02
6.303321719169616699e-01,5.399294543987176453e-02
6.309723854064941406e-01,5.427586756469926499e-02
6.316126585006713867e-01,5.458173534416621564e-02
6.322529315948486328e-01,5.490942387322972351e-02
6.328931450843811035e-01,5.525769408203506927e-02
6.335334181785583496e-01,5.562532577910639375e-02
6.341736912727355957e-01,5.601099616862237340e-02
6.348139643669128418e-01,5.641338309834464937e-02
6.354541778564453125e-01,5.683104416942308390e-02
6.360944509506225586e-01,5.726267534004536586e-02
6.367347240447998047e-01,5.770683991296143844e-02
6.373749375343322754e-01,5.816202162028938361e-02
6.380152106285095215e-01,5.862689375801810598e-02
6.386554837226867676e-01,5.909999407977295505e-02
6.392957568168640137e-01,5.957991020904085389e-02
6.399359703063964844e-01,6.006520124558312190e-02
6.405762434005737305e-01,6.055461644849158276e-02
6.412165164947509766e-01,6.104677019020376960e-02
6.418567299842834473e-01,6.154035298094884254e-02
6.424970030784606934e-01,6.203422827804416784e-02
6.431372761726379395e-01,6.252720539307743408e-02
6.437775492668151855e-01,6.301817924918351466e-02
6.444177627563476562e-01,6.350610598979367083e-02
6.450580358505249023e-01,6.399013619917814921e-02
6.456983089447021484e-01,6.446942062707750054e-02
6.463385224342346191e-01,6.494313837913079368e-02
6.469787955284118652e-01,6.541073686096954276e-02
6.476190686225891113e-01,6.587165105730141690e-02
6.482593417167663574e-01,6.632541830098714897e-02
6.488995552062988281e-01,6.677170159962164675e-02
6.495398283004760742e-01,6.721035797942276346e-02
6.501801013946533203e-01,6.764128422790927075e-02
6.508203148841857910e-01,6.806439564927613262e-02
6.514605879783630371e-01,6.847995969342024480e-02
6.521008610725402832e-01,6.888817070419728239e-02
6.527411341667175293e-01,6.928939265758859989e-02
6.533813476562500000e-01,6.968404419633023039e-02
6.540216207504272461e-01,7.007278646614123474e-02
6.546618938446044922e-01,7.045623812979329159e-02
6.553021073341369629e-01,7.083515236390036662e-02
6.559423804283142090e-01,7.121045648634671821e-02
6.565826535224914551e-01,7.158305050320423746e-02
6.572229266166687012e-01,7.195394570570989856e-02
6.578631401062011719e-01,7.232424130347547830e-02
6.585034132003784180e-01,7.269511525638749916e-02
6.591436862945556641e-01,7.306772010571238596e-02
6.597838997840881348e-01,7.344331786861202360e-02
6.604241728782653809e-01,7.382320569576439340e-02
6.610644459724426270e-01,7.420865847764934742e-02
6.617047190666198730e-01,7.460098476129894962e-02
6.623449325561523438e-01,7.500144681290166204e-02
6.629852056503295898e-01,7.541143964111984843e-02
6.636254787445068359e-01,7.583215750824612300e-02
6.642656922340393066e-01,7.626487112174240579e-02
6.649059653282165527e-01,7.671082562558328988e-02
6.655462384223937988e-01,7.717112802804315663e-02
6.661865115165710449e-01,7.764687294026906272e-02
6.668267250061035156e-01,7.813904200086740914e-02
6.674669981002807617e-01,7.864864398745918805e-02
6.681072711944580078e-01,7.917648090263096350e-02
6.687474846839904785e-01,7.972323389725444187e-02
6.693877577781677246e-01,8.028964914965452948e-02
6.700280308723449707e-01,8.087617831036064686e-02
6.706683039665222168e-01,8.148320275918008448e-02
6.713085174560546875e-01,8.211095544500768284e-02
6.719487905502319336e-01,8.275962583218232638e-02
6.725890636444091797e-01,8.342920698887956732e-02
6.732292771339416504e-01,8.411938635019833299e-02
6.738695502281188965e-01,8.483004126229909403e-02
6.745098233222961426e-01,8.556064292276310823e-02
6.751500964164733887e-01,8.631055700076961656e-02
6.757903099060058594e-01,8.707895774418039636e-02
6.764305830001831055e-01,8.786505886257200970e-02
6.770708560943603516e-01,8.866775449555053257e-02
6.777110695838928223e-01,8.948570835374036747e-02
6.783513426780700684e-01,9.031774770309697331e-02
6.789916157722473145e-01,9.116226569970198312e-02
6.796318888664245605e-01,9.201765576990039719e-02
6.802721023559570312e-01,9.288205041039487853e-02
6.809123754501342773e-01,9.375372887236155250e-02
6.815526485443115234e-01,9.463059491915748467e-02
6.821928620338439941e-01,9.551049527516797255e-02
6.828331351280212402e-01,9.639136655739077852e-02
6.834734082221984863e-01,9.727082227077987753e-02
6.841136813163757324e-01,9.814651168144239435e-02
6.847538948059082031e-01,9.901593824521937037e-02
6.853941679000854492e-01,9.987678239839548056e-02
6.860344409942626953e-01,1.007264255118611729e-01
6.866746544837951660e-01,1.015622573283998520e-01
6.873149275779724121e-01,1.023818853444504740e-01
6.879552006721496582e-01,1.031826808641311821e-01
6.885954737663269043e-01,1.039620725019165803e-01
6.892356872558593750e-01,1.047175190262152888e-01
6.898759603500366211e-01,1.054466901871649043e-01
6.905162334442138672e-01,1.061470899921999056e-01
6.911564469337463379e-01,1.068163300556697060e-01
6.917967200279235840e-01,1.074522775505220018e-01
6.924369931221008301e-01,1.080527191890996441e-01
6.930772662162780762e-01,1.086155761302163292e-01
6.937174797058105469e-01,1.091388967707902502e-01
6.943577527999877930e-01,1.096209905923584138e-01
6.949980258941650391e-01,1.100601049775802309e-01
6.956382393836975098e-01,1.104547009197562879e-01
6.962785124778747559e-01,1.108035366776829456e-01
6.969187855720520020e-01,1.111053629645737395e-01
6.975590586662292480e-01,1.113591833579454793e-01
6.981992721557617188e-01,1.115641031413638906e-01
6.988395452499389648e-01,1.117195327122670889e-01
6.994798183441162109e-01,1.118249521344059083e-01
7.001200318336486816e-01,1.118800805394575271e-01
7.007603049278259277e-01,1.118847865107563955e-01
7.014005780220031738e-01,1.118391284833619714e-01
7.020408511161804199e-01,1.117434109174664236e-01
7.026810646057128906e-01,1.115980369852747067e-01
7.033213376998901367e-01,1.114035744505610381e-01
7.039616107940673828e-01,1.111607581856364213e-01
7.046018242835998535e-01,1.108705775034670715e-01
7.052420973777770996e-01,1.105340162043852992e-01
7.058823704719543457e-01,1.101522888720958271e-01
7.065226435661315918e-01,1.097267319887822445e-01
7.071628570556640625e-01,1.092588448102138621e-01
7.078031301498413086e-01,1.087500494528845785e-01
7.084434032440185547e-01,1.082020829362213554e-01
7.090836167335510254e-01,1.076166645315761450e-01
7.097238898277282715e-01,1.069955014397012683e-01
7.103641629219055176e-01,1.063404774493643679e-01
7.110044360160827637e-01,1.056534783338456407e-01
7.116446495056152344e-01,1.049364613352743447e-01
7.122849225997924805e-01,1.041911980937562099e-01
7.129251956939697266e-01,1.034196824923472313e-01
7.135654091835021973e-01,1.026238503729586249e-01
7.142056822776794434e-01,1.018054386996367633e-01
7.148459553718566895e-01,1.009663351831879829e-01
7.154862284660339355e-01,1.001082726540896140e-01
7.161264419555664062e-01,9.923309416747461142e-02
7.167667150497436523e-01,9.834220719128738963e-02
7.174069881439208984e-01,9.743721637042979111e-02
7.180472612380981445e-01,9.651958528616733091e-02
7.186874747276306152e-01,9.559072024487269559e-02
7.193277478218078613e-01,9.465165962449217929e-02
7.199680209159851074e-01,9.370361468482224510e-02
7.206082344055175781e-01,9.274763705647437462e-02
7.212485074996948242e-01,9.178439695039175561e-02
7.218887805938720703e-01,9.081471964461718116e-02
7.225290536880493164e-01,8.983915452440038862e-02
7.231692671775817871e-01,8.885832592100806337e-02
7.238095402717590332e-01,8.787231363497882697e-02
7.244498133659362793e-01,8.688140060080007387e-02
7.250900268554687500e-01,8.588579711139621153e-02
7.257302999496459961e-01,8.488523652013357790e-02
7.263705730438232422e-01,8.387964854707030682e-02
7.270108461380004883e-01,8.286873124371263444e-02
7.276510596275329590e-01,8.185221424318456229e-02
7.282913327217102051e-01,8.082941640773988468e-02
7.289316058158874512e-01,7.979987222477680220e-02
7.295718193054199219e-01,7.876300221368959242e-02
7.302120923995971680e-01,7.771793007181981849e-02
7.308523654937744141e-01,7.666393651138703191e-02
7.314926385879516602e-01,7.560022101510055492e-02
7.321328520774841309e-01,7.452603803261359516e-02
7.327731251716613770e-01,7.344029233581528260e-02
7.334133982658386230e-01,7.234220067036334356e-02
7.340536117553710938e-01,7.123099592372028610e-02
7.346938848495483398e-01,7.010562587159663295e-02
7.353341579437255859e-01,6.896535438420814401e-02
7.359744310379028320e-01,6.780936190204700509e-02
7.366146445274353027e-01,6.663709048572119542e-02
7.372549176216125488e-01,6.544761412040900339e-02
7.378951907157897949e-01,6.424049311006063689e-02
7.385354042053222656e-01,6.301536673533192356e-02
7.391756772994995117e-01,6.177161711107759245e-02
7.398159503936767578e-01,6.050912401462094081e-02
7.404562234878540039e-01,5.922774401572628022e-02
7.410964369773864746e-01,5.792762132788764617e-02
7.417367100715637207e-01,5.660870060858291808e-02
7.423769831657409668e-01,5.527137828437078682e-02
7.430171966552734375e-01,5.391629119586971441e-02
7.436574697494506836e-01,5.254383466764123156e-02
7.442977428436279297e-01,5.115498969205622970e-02
7.449380159378051758e-01,4.975073210158953430e-02
7.455782294273376465e-01,4.833242445046970204e-02
7.462185025215148926e-01,4.690117920483105607e-02
7.468587756156921387e-01,4.545877425152333728e-02
7.474989891052246094e-01,4.400707090951838651e-02
7.481392621994018555e-01,4.254780798723656332e-02
7.487795352935791016e-01,4.108330896381762187e-02
7.494198083877563477e-01,3.961595848301024958e-02
7.500600218772888184e-01,3.814847177480862328e-02
7.507002949714660645e-01,3.668335529714239485e-02
7.513405680656433105e-01,3.522370592012968871e-02
7.519807815551757812e-01,3.377282479539323035e-02
7.526210546493530273e-01,3.233380890519788053e-02
7.532613277435302734e-01,3.091033857175728983e-02
7.539016008377075195e-01,2.950614156887665374e-02
7.545418143272399902e-01,2.812521427585590317e-02
7.551820874214172363e-01,2.677143713812624171e-02
7.558223605155944824e-01,2.544915552306514783e-02
7.564625740051269531e-01,2.416289786208336565e-02
7.571028470993041992e-01,2.291703300542691224e-02
7.577431201934814453e-01,2.171640568021837581e-02
7.583833932876586914e-01,2.056593167758213880e-02
7.590236067771911621e-01,1.947073302557011942e-02
7.596638798713684082e-01,1.843583817873728492e-02
7.603041529655456543e-01,1.746667178298455525e-02
7.609443664550781250e-01,1.656879496086327563e-02
7.615846395492553711e-01,1.574770050668083954e-02
7.622249126434326172e-01,1.500919547672241450e-02
7.628651857376098633e-01,1.435920352172681547e-02
7.635053992271423340e-01,1.380376537218142019e-02
7.641456723213195801e-01,1.334896023923048958e-02
7.647859454154968262e-01,1.300113290132154376e-02
7.654261589050292969e-01,1.276669215434411697e-02
7.660664319992065430e-01,1.265214670840064670e-02
7.667067050933837891e-01,1.266418255086110278e-02
7.673469781875610352e-01,1.280959758560085149e-02
7.679871916770935059e-01,1.309527214212868884e-02
7.686274647712707520e-01,1.352831420952105290e-02
7.692677378654479980e-01,1.411583645196268222e-02
7.699079513549804688e-01,1.486509623468323937e-02
7.705482244491577148e-01,1.578359067421564177e-02
7.711884975433349609e-01,1.687886951039141437e-02
7.718287706375122070e-01,1.815855600466997899e-02
7.724689841270446777e-01,1.963029877132482781e-02
7.731092572212219238e-01,2.130228978499992820e-02
7.737495303153991699e-01,2.318245641275851199e-02
7.743897438049316406e-01,2.527876085467850586e-02
7.750300168991088867e-01,2.759985791619268269e-02
7.756702899932861328e-01,3.015400288076408586e-02
7.763105630874633789e-01,3.294971606589447433e-02
7.769507765769958496e-01,3.599534339824606022e-02
7.775910496711730957e-01,3.930022466491278621e-02
7.782313227653503418e-01,4.287300617317102436e-02
7.788715362548828125e-01,4.672231356305056593e-02
7.795118093490600586e-01,5.085792471466055176e-02
7.801520824432373047e-01,5.528875908847163956e-02
7.807923555374145508e-01,6.002413031067144189e-02
7.814325690269470215e-01,6.507296421666586284e-02
7.820728421211242676e-01,7.044571386445364070e-02
7.827131152153015137e-01,7.615154203164431479e-02
7.833533287048339844e-01,8.219954925444206140e-02
7.839936017990112305e-01,8.860064709113446568e-02
7.846338748931884766e-01,9.536409849248395076e-02
7.852741479873657227e-01,1.024998644019059491e-01
7.859143614768981934e-01,1.100171467225892208e-01
7.865546345710754395e-01,1.179274210578276083e-01
7.871949076652526855e-01,1.262400482386705214e-01
7.878351211547851562e-01,1.349643287444046713e-01
7.884753942489624023e-01,1.441120395530446352e-01
7.891156673431396484e-01,1.536925320666151507e-01
7.897559404373168945e-01,1.637160526783030257e-01
7.903961539268493652e-01,1.741917869351423676e-01
7.910364270210266113e-01,1.851318965230270841e-01
7.916767001152038574e-01,1.965456310540965035e-01
7.923169136047363281e-01,2.084420768785757438e-01
7.929571866989135742e-01,2.208336041607563693e-01
7.935974597930908203e-01,2.337293100681399061e-01
7.942377328872680664e-01,2.471393101273986481e-01
7.948779463768005371e-01,2.610723414628348671e-01
7.955182194709777832e-01,2.755410600987593384e-01
7.961584925651550293e-01,2.905541411498120397e-01
7.967987060546875000e-01,3.061200778552080060e-01
7.974389791488647461e-01,3.222515952537077233e-01
7.980792522430419922e-01,3.389570574438991457e-01
7.987195253372192383e-01,3.562461395649791918e-01
7.993597388267517090e-01,3.741268232028480689e-01
8.000000119209289551e-01,3.926119236508118782e-01


==> code/potentials/score-matching/potentials_11.csv <==
x,f
-8.000000119209289551e-01,1.195930814620483673e+00
-7.993597388267517090e-01,1.176623607737631083e+00
-7.987195253372192383e-01,1.157926354949307957e+00
-7.980792522430419922e-01,1.139826291037739026e+00
-7.974389791488647461e-01,1.122315690215047290e+00
-7.967987060546875000e-01,1.105385022739387768e+00
-7.961584925651550293e-01,1.089026116014471857e+00
-7.955182194709777832e-01,1.073226180058029833e+00
-7.948779463768005371e-01,1.057976844246610426e+00
-7.942377328872680664e-01,1.043269518095220505e+00
-7.935974597930908203e-01,1.029091373257418063e+00
-7.929571866989135742e-01,1.015433677590811712e+00
-7.923169136047363281e-01,1.002286211751394873e+00
-7.916767001152038574e-01,9.896397961921454822e-01
-7.910364270210266113e-01,9.774817314173671612e-01
-7.903961539268493652e-01,9.658027635020127732e-01
-7.897559404373168945e-01,9.545934313845276797e-01
-7.891156673431396484e-01,9.438411142738827309e-01
-7.884753942489624023e-01,9.335363268181735563e-01
-7.878351211547851562e-01,9.236684104335304291e-01
-7.871949076652526855e-01,9.142276249469780680e-01
-7.865546345710754395e-01,9.052015671363484728e-01
-7.859143614768981934e-01,8.965804641798862384e-01
-7.852741479873657227e-01,8.883544449566551648e-01
-7.846338748931884766e-01,8.805112927711915560e-01
-7.839936017990112305e-01,8.730412269152303395e-01
-7.833533287048339844e-01,8.659336070411693953e-01
-7.827131152153015137e-01,8.591785350262375331e-01
-7.820728421211242676e-01,8.527642393497236739e-01
-7.814325690269470215e-01,8.466809379437192362e-01
-7.807923555374145508e-01,8.409187709777863340e-01
-7.801520824432373047e-01,8.354663813294189723e-01
-7.795118093490600586e-01,8.303141288730415681e-01
-7.788715362548828125e-01,8.254519241192426193e-01
-7.782313227653503418e-01,8.208701409488114997e-01
-7.775910496711730957e-01,8.165581069577814155e-01
-7.769507765769958496e-01,8.125065203146761839e-01
-7.763105630874633789e-01,8.087060907206242710e-01
-7.756702899932861328e-01,8.051466499504464913e-01
-7.750300168991088867e-01,8.018192714509817520e-01
-7.743897438049316406e-01,7.987148358761966271e-01
-7.737495303153991699e-01,7.958246073912755847e-01
-7.731092572212219238e-01,7.931392892800666061e-01
-7.724689841270446777e-01,7.906505615676033827e-01
-7.718287706375122070e-01,7.883502180550197025e-01
-7.711884975433349609e-01,7.862296319803525613e-01
-7.705482244491577148e-01,7.842810311200740792e-01
-7.699079513549804688e-01,7.824966803016106809e-01
-7.692677378654479980e-01,7.808690994447191613e-01
-7.686274647712707520e-01,7.793907077837891606e-01
-7.679871916770935059e-01,7.780545145238377813e-01
-7.673469781875610352e-01,7.768537823314147772e-01
-7.667067050933837891e-01,7.757816324273605346e-01
-7.660664319992065430e-01,7.748317801555675288e-01
-7.654261589050292969e-01,7.739980479569927851e-01
-7.647859454154968262e-01,7.732745779436767108e-01
-7.641456723213195801e-01,7.726555342171348428e-01
-7.635053992271423340e-01,7.721355573144119688e-01
-7.628651857376098633e-01,7.717094647182456413e-01
-7.622249126434326172e-01,7.713721778689643926e-01
-7.615846395492553711e-01,7.711190333133455255e-01
-7.609443664550781250e-01,7.709454963487285539e-01
-7.603041529655456543e-01,7.708473320903492798e-01
-7.596638798713684082e-01,7.708204342379065821e-01
-7.590236067771911621e-01,7.708609939283990187e-01
-7.583833932876586914e-01,7.709654046185514531e-01
-7.577431201934814453e-01,7.711302552101741981e-01
-7.571028470993041992e-01,7.713523708445988447e-01
-7.564625740051269531e-01,7.716287425080108342e-01
-7.558223605155944824e-01,7.719565598037183562e-01
-7.551820874214172363e-01,7.723332490441063847e-01
-7.545418143272399902e-01,7.727563593135307052e-01
-7.539016008377075195e-01,7.732236285896250116e-01
-7.532613277435302734e-01,7.737329979887892506e-01
-7.526210546493530273e-01,7.742825299602937861e-01
-7.519807815551757812e-01,7.748704432514119667e-01
-7.513405680656433105e-01,7.754950366287030050e-01
-7.507002949714660645e-01,7.761549108692151755e-01
-7.500600218772888184e-01,7.768486323829426610e-01
-7.494198083877563477e-01,7.775748825622668114e-01
-7.487795352935791016e-01,7.783326431332477924e-01
-7.481392621994018555e-01,7.791208003505438739e-01
-7.474989891052246094e-01,7.799383945981848143e-01
-7.468587756156921387e-01,7.807844634279579310e-01
-7.462185025215148926e-01,7.816583435021806636e-01
-7.455782294273376465e-01,7.825592834409627052e-01
-7.449380159378051758e-01,7.834864694469958479e-01
-7.442977428436279297e-01,7.844394694276575208e-01
-7.436574697494506836e-01,7.854175969411940628e-01
-7.430171966552734375e-01,7.864203491469354823e-01
-7.423769831657409668e-01,7.874470944790576965e-01
-7.417367100715637207e-01,7.884975408908223571e-01
-7.410964369773864746e-01,7.895710978907768407e-01
-7.404562234878540039e-01,7.906672377047350153e-01
-7.398159503936767578e-01,7.917856838364567551e-01
-7.391756772994995117e-01,7.929258659060769432e-01
-7.385354042053222656e-01,7.940873347161048201e-01
-7.378951907157897949e-01,7.952694844708734223e-01
-7.372549176216125488e-01,7.964720584477644749e-01
-7.366146445274353027e-01,7.976944353773971486e-01
-7.359744310379028320e-01,7.989359422143005318e-01
-7.353341579437255859e-01,8.001963002925558399e-01
-7.346938848495483398e-01,8.014747531905630495e-01
-7.340536117553710938e-01,8.027707215122203976e-01
-7.334133982658386230e-01,8.040834459571439830e-01
-7.327731251716613770e-01,8.054124820644323890e-01
-7.321328520774841309e-01,8.067569935640905854e-01
-7.314926385879516602e-01,8.081161134876584384e-01
-7.308523654937744141e-01,8.094893409859684752e-01
-7.302120923995971680e-01,8.108757424370844902e-01
-7.295718193054199219e-01,8.122744646640263078e-01
-7.289316058158874512e-01,8.136845559375460724e-01
-7.282913327217102051e-01,8.151053593626471638e-01
-7.276510596275329590e-01,8.165358633519406162e-01
-7.270108461380004883e-01,8.179749916898955142e-01
-7.263705730438232422e-01,8.194220733755588348e-01
-7.257302999496459961e-01,8.208759965935783498e-01
-7.250900268554687500e-01,8.223358095050095073e-01
-7.244498133659362793e-01,8.238003916489726741e-01
-7.238095402717590332e-01,8.252690676559666372e-01
-7.231692671775817871e-01,8.267406777922663430e-01
-7.225290536880493164e-01,8.282141242230625089e-01
-7.218887805938720703e-01,8.296887882183052731e-01
-7.212485074996948242e-01,8.311635163115669300e-01
-7.206082344055175781e-01,8.326374295171303785e-01
-7.199680209159851074e-01,8.341094821018639749e-01
-7.193277478218078613e-01,8.355790836290832857e-01
-7.186874747276306152e-01,8.370452868017004278e-01
-7.180472612380981445e-01,8.385071326663502411e-01
-7.174069881439208984e-01,8.399641534721622449e-01
-7.167667150497436523e-01,8.414155211157217096e-01
-7.161264419555664062e-01,8.428605479115676147e-01
-7.154862284660339355e-01,8.442985072267870095e-01
-7.148459553718566895e-01,8.457291647341032004e-01
-7.142056822776794434e-01,8.471518350086233440e-01
-7.135654091835021973e-01,8.485661101155739239e-01
-7.129251956939697266e-01,8.499714960357085403e-01
-7.122849225997924805e-01,8.513679155529771947e-01
-7.116446495056152344e-01,8.527550233519498590e-01
-7.110044360160827637e-01,8.541324836841246437e-01
-7.103641629219055176e-01,8.555004353248101268e-01
-7.097238898277282715e-01,8.568586938485909243e-01
-7.090836167335510254e-01,8.582072472615340786e-01
-7.084434032440185547e-01,8.595460275542210482e-01
-7.078031301498413086e-01,8.608753561773774265e-01
-7.071628570556640625e-01,8.621953217530720082e-01
-7.065226435661315918e-01,8.635059490943151062e-01
-7.058823704719543457e-01,8.648077660297639468e-01
-7.052420973777770996e-01,8.661009141868265537e-01
-7.046018242835998535e-01,8.673857054621816332e-01
-7.039616107940673828e-01,8.686623645062860888e-01
-7.033213376998901367e-01,8.699315174428221553e-01
-7.026810646057128906e-01,8.711933686631070373e-01
-7.020408511161804199e-01,8.724482281257914806e-01
-7.014005780220031738e-01,8.736967032596618665e-01
-7.007603049278259277e-01,8.749390923810205223e-01
-7.001200318336486816e-01,8.761757119184991893e-01
-6.994798183441162109e-01,8.774067911450416091e-01
-6.988395452499389648e-01,8.786329063738893552e-01
-6.981992721557617188e-01,8.798542096063872719e-01
-6.975590586662292480e-01,8.810708429220821536e-01
-6.969187855720520020e-01,8.822831935438384399e-01
-6.962785124778747559e-01,8.834913136022901625e-01
-6.956382393836975098e-01,8.846952499756914889e-01
-6.949980258941650391e-01,8.858949078464082305e-01
-6.943577527999877930e-01,8.870903941708494500e-01
-6.937174797058105469e-01,8.882814240898770919e-01
-6.930772662162780762e-01,8.894676699015642285e-01
-6.924369931221008301e-01,8.906489859216577543e-01
-6.917967200279235840e-01,8.918247848119795762e-01
-6.911564469337463379e-01,8.929945343529315238e-01
-6.905162334442138672e-01,8.941574475481122164e-01
-6.898759603500366211e-01,8.953129655491465222e-01
-6.892356872558593750e-01,8.964600738589352247e-01
-6.885954737663269043e-01,8.975976703599828355e-01
-6.879552006721496582e-01,8.987248402702459060e-01
-6.873149275779724121e-01,8.998401923345431541e-01
-6.866746544837951660e-01,9.009423861893002261e-01
-6.860344409942626953e-01,9.020298320355690791e-01
-6.853941679000854492e-01,9.031011143782898820e-01
-6.847538948059082031e-01,9.041543997054137805e-01
-6.841136813163757324e-01,9.051877759193756035e-01
-6.834734082221984863e-01,9.061994859629827204e-01
-6.828331351280212402e-01,9.071873732589796901e-01
-6.821928620338439941e-01,9.081492598335234590e-01
-6.815526485443115234e-01,9.090828280348457469e-01
-6.809123754501342773e-01,9.099859308500346522e-01
-6.802721023559570312e-01,9.108560150277007494e-01
-6.796318888664245605e-01,9.116905174075169427e-01
-6.789916157722473145e-01,9.124870118127135221e-01
-6.783513426780700684e-01,9.132428038623485733e-01
-6.777110695838928223e-01,9.139551805571937138e-01
-6.770708560943603516e-01,9.146213784410246461e-01
-6.764305830001831055e-01,9.152387237208312598e-01
-6.757903099060058594e-01,9.158044073445728017e-01
-6.751500964164733887e-01,9.163155460107108574e-01
-6.745098233222961426e-01,9.167694423367214185e-01
-6.738695502281188965e-01,9.171632309136192873e-01
-6.732292771339416504e-01,9.174941492340744631e-01
-6.725890636444091797e-01,9.177594236060553357e-01
-6.719487905502319336e-01,9.179563170305535813e-01
-6.713085174560546875e-01,9.180822258575034311e-01
-6.706683039665222168e-01,9.181344556912200972e-01
-6.700280308723449707e-01,9.181105254005563765e-01
-6.693877577781677246e-01,9.180079209447216115e-01
-6.687474846839904785e-01,9.178242707525541277e-01
-6.681072711944580078e-01,9.175573279072168908e-01
-6.674669981002807617e-01,9.172048466013311696e-01
-6.668267250061035156e-01,9.167647820077391430e-01
-6.661865115165710449e-01,9.162352302031773199e-01
-6.655462384223937988e-01,9.156142817783781140e-01
-6.649059653282165527e-01,9.149002774380718961e-01
-6.642656922340393066e-01,9.140916489588413185e-01
-6.636254787445068359e-01,9.131870769541734489e-01
-6.629852056503295898e-01,9.121851690947826441e-01
-6.623449325561523438e-01,9.110848037344840833e-01
-6.617047190666198730e-01,9.098851831443561800e-01
-6.610644459724426270e-01,9.085852369419584740e-01
-6.604241728782653809e-01,9.071844127180921369e-01
-6.597838997840881348e-01,9.056821928006102418e-01
-6.591436862945556641e-01,9.040783484926517843e-01
-6.585034132003784180e-01,9.023724148497960229e-01
-6.578631401062011719e-01,9.005644030308701531e-01
-6.572229266166687012e-01,8.986545803594614412e-01
-6.565826535224914551e-01,8.966428364603071799e-01
-6.559423804283142090e-01,8.945296420631234646e-01
-6.553021073341369629e-01,8.923154665581973788e-01
-6.546618938446044922e-01,8.900011288335396564e-01
-6.540216207504272461e-01,8.875868990343764864e-01
-6.533813476562500000e-01,8.850737786543101393e-01
-6.527411341667175293e-01,8.824629350684816131e-01
-6.521008610725402832e-01,8.797548584837895369e-01
-6.514605879783630371e-01,8.769508842241786617e-01
-6.508203148841857910e-01,8.740521517803370166e-01
-6.501801013946533203e-01,8.710601695172086600e-01
-6.495398283004760742e-01,8.679755905071804278e-01
-6.488995552062988281e-01,8.648000677244609413e-01
-6.482593417167663574e-01,8.615352282657333660e-01
-6.476190686225891113e-01,8.581818515968442362e-01
-6.469787955284118652e-01,8.547416078246543591e-01
-6.463385224342346191e-01,8.512159292002365873e-01
-6.456983089447021484e-01,8.476065393977401108e-01
-6.450580358505249023e-01,8.439141626990087630e-01
-6.444177627563476562e-01,8.401405500498544399e-01
-6.437775492668151855e-01,8.362873820068648101e-01
-6.431372761726379395e-01,8.323552917482404112e-01
-6.424970030784606934e-01,8.283459210220645019e-01
-6.418567299842834473e-01,8.242605387638466397e-01
-6.412165164947509766e-01,8.201007361473755530e-01
-6.405762434005737305e-01,8.158669142927030826e-01
-6.399359703063964844e-01,8.115605471854587805e-01
-6.392957568168640137e-01,8.071831222458598631e-01
-6.386554837226867676e-01,8.027348023964337997e-01
-6.380152106285095215e-01,7.982169211424863242e-01
-6.373749375343322754e-01,7.936303592892732794e-01
-6.367347240447998047e-01,7.889763613996398917e-01
-6.360944509506225586e-01,7.842547867956710661e-01
-6.354541778564453125e-01,7.794668164853257863e-01
-6.348139643669128418e-01,7.746135136985836667e-01
-6.341736912727355957e-01,7.696945560025261202e-01
-6.335334181785583496e-01,7.647109432449008537e-01
-6.328931450843811035e-01,7.596631657970065454e-01
-6.322529315948486328e-01,7.545521373247776609e-01
-6.316126585006713867e-01,7.493773660121965108e-01
-6.309723854064941406e-01,7.441397289359281686e-01
-6.303321719169616699e-01,7.388400402327359728e-01
-6.296918988227844238e-01,7.334777639815888151e-01
-6.290516257286071777e-01,7.280537025730318135e-01
-6.284113526344299316e-01,7.225682270102975480e-01
-6.277711391448974609e-01,7.170223179317409823e-01
-6.271308660507202148e-01,7.114152626211200925e-01
-6.264905929565429688e-01,7.057480865746499354e-01
-6.258503794670104980e-01,7.000217984254772929e-01
-6.252101063728332520e-01,6.942358644971124981e-01
-6.245698332786560059e-01,6.883914395446297796e-01
-6.239295601844787598e-01,6.824891939621484660e-01
-6.232893466949462891e-01,6.765304723346048377e-01
-6.226490736007690430e-01,6.705149981659910274e-01
-6.220088005065917969e-01,6.644443074201786814e-01
-6.213685870170593262e-01,6.583199899258604937e-01
-6.207283139228820801e-01,6.521421539561407243e-01
-6.200880408287048340e-01,6.459126655883826729e-01
-6.194477677345275879e-01,6.396329570903738215e-01
-6.188075542449951172e-01,6.333052055656089863e-01
-6.181672811508178711e-01,6.269299878678609161e-01
-6.175270080566406250e-01,6.205097592970116871e-01
-6.168867945671081543e-01,6.140471717004736263e-01
-6.162465214729309082e-01,6.075432347594418303e-01
-6.156062483787536621e-01,6.010009048478259785e-01
-6.149659752845764160e-01,5.944226885754635425e-01
-6.143257617950439453e-01,5.878119291538110858e-01
-6.136854887008666992e-01,5.811702287847690940e-01
-6.130452156066894531e-01,5.745012567091070110e-01
-6.124050021171569824e-01,5.678087838542831278e-01
-6.117647290229797363e-01,5.610948934342321337e-01
-6.111244559288024902e-01,5.543637453516172542e-01
-6.104841828346252441e-01,5.476189336841139621e-01
-6.098439693450927734e-01,5.408648938248132865e-01
-6.092036962509155273e-01,5.341042981312122961e-01
-6.085634231567382812e-01,5.273417961022719425e-01
-6.079232096672058105e-01,5.205821804207735326e-01
-6.072829365730285645e-01,5.138284632184069167e-01
-6.066426634788513184e-01,5.070856557853700153e-01
-6.060023903846740723e-01,5.003582130795365401e-01
-6.053621768951416016e-01,4.936512597626059318e-01
-6.047219038009643555e-01,4.869681324911203646e-01
-6.040816307067871094e-01,4.803141207568817350e-01
-6.034414172172546387e-01,4.736945071744376179e-01
-6.028011441230773926e-01,4.671127409095796601e-01
-6.021608710289001465e-01,4.605741538364185317e-01
-6.015205979347229004e-01,4.540834145029708502e-01
-6.008803844451904297e-01,4.476457929885664377e-01
-6.002401113510131836e-01,4.412647576108632563e-01
-5.995998382568359375e-01,4.349454198846043340e-01
-5.989596247673034668e-01,4.286929210607492990e-01
-5.983193516731262207e-01,4.225104954595222395e-01
-5.976790785789489746e-01,4.164030759336889709e-01
-5.970388054847717285e-01,4.103748759043783778e-01
-5.963985919952392578e-01,4.044305031959551933e-01
-5.957583189010620117e-01,3.985728366629541775e-01
-5.951180458068847656e-01,3.928062125516706971e-01
-5.944778323173522949e-01,3.871347875348440937e-01
-5.938375592231750488e-01,3.815609403200861394e-01
-5.931972861289978027e-01,3.760884596424953763e-01
-5.925570130348205566e-01,3.707203842024213714e-01
-5.919167995452880859e-01,3.654600518383350760e-01
-5.912765264511108398e-01,3.603090667261965585e-01
-5.906362533569335938e-01,3.552703164800350422e-01
-5.899960398674011230e-01,3.503463469128136332e-01
-5.893557667732238770e-01,3.455381252604796671e-01
-5.887154936790466309e-01,3.408477552138213795e-01
-5.880752205848693848e-01,3.362765309315811635e-01
-5.874350070953369141e-01,3.318259549270616837e-01
-5.867947340011596680e-01,3.274959896796687531e-01
-5.861544609069824219e-01,3.232875502825471870e-01
-5.855142474174499512e-01,3.192012324025954584e-01
-5.848739743232727051e-01,3.152362131286334801e-01
-5.842337012290954590e-01,3.113925005630115983e-01
-5.835934281349182129e-01,3.076694701186823977e-01
-5.829532146453857422e-01,3.040664707419304946e-01
-5.823129415512084961e-01,3.005816432869106158e-01
-5.816726684570312500e-01,2.972138135366413358e-01
-5.810324549674987793e-01,2.939614236320604590e-01
-5.803921818733215332e-01,2.908218652904621671e-01
-5.797519087791442871e-01,2.877930323816872971e-01
-5.791116356849670410e-01,2.848723570401734406e-01
-5.784714221954345703e-01,2.820571949862928918e-01
-5.778311491012573242e-01,2.793439023591268722e-01
-5.771908760070800781e-01,2.767294022903268313e-01
-5.765506625175476074e-01,2.742103048342783289e-01
-5.759103894233703613e-01,2.717823476158991447e-01
-5.752701163291931152e-01,2.694417772173665071e-01
-5.746298432350158691e-01,2.671843449689563776e-01
-5.739896297454833984e-01,2.650058952927771827e-01
-5.733493566513061523e-01,2.629014882299007816e-01
-5.727090835571289062e-01,2.608666497420726316e-01
-5.720688700675964355e-01,2.588967318431310005e-01
-5.714285969734191895e-01,2.569864481908314957e-01
-5.707883238792419434e-01,2.551310142379179524e-01
-5.701480507850646973e-01,2.533253157017476553e-01
-5.695078372955322266e-01,2.515644103158396483e-01
-5.688675642013549805e-01,2.498427778142291444e-01
-5.682272911071777344e-01,2.481554392831846201e-01
-5.675870776176452637e-01,2.464974150524801288e-01
-5.669468045234680176e-01,2.448632311991931765e-01
-5.663065314292907715e-01,2.432479848663877675e-01
-5.656662583351135254e-01,2.416466795929892442e-01
-5.650260448455810547e-01,2.400545760651104921e-01
-5.643857717514038086e-01,2.384665822302491911e-01
-5.637454986572265625e-01,2.368781899341745323e-01
-5.631052851676940918e-01,2.352850710471487972e-01
-5.624650120735168457e-01,2.336825903108294966e-01
-5.618247389793395996e-01,2.320667754605381106e-01
-5.611844658851623535e-01,2.304336835927980331e-01
-5.605442523956298828e-01,2.287798150560114152e-01
-5.599039793014526367e-01,2.271013470123186551e-01
-5.592637062072753906e-01,2.253953017981431550e-01
-5.586234927177429199e-01,2.236588518092581523e-01
-5.579832196235656738e-01,2.218890060968190525e-01
-5.573429465293884277e-01,2.200835766315449860e-01
-5.567026734352111816e-01,2.182404433808571298e-01
-5.560624599456787109e-01,2.163580128117708057e-01
-5.554221868515014648e-01,2.144344199124765815e-01
-5.547819137573242188e-01,2.124686796361849872e-01
-5.541416406631469727e-01,2.104598583323995520e-01
-5.535014271736145020e-01,2.084076044010938489e-01
-5.528611540794372559e-01,2.063112718929414058e-01
-5.522208809852600098e-01,2.041709933526894005e-01
-5.515806674957275391e-01,2.019873404985741416e-01
-5.509403944015502930e-01,1.997604654160425319e-01
-5.503001213073730469e-01,1.974914124513622582e-01
-5.496598482131958008e-01,1.951813148630341388e-01
-5.490196347236633301e-01,1.928317296301456096e-01
-5.483793616294860840e-01,1.904438359189439822e-01
-5.477390885353088379e-01,1.880196571160084318e-01
-5.470988750457763672e-01,1.855614721976244219e-01
-5.464586019515991211e-01,1.830709983762726090e-01
-5.458183288574218750e-01,1.805508898925500816e-01
-5.451780557632446289e-01,1.780036651886192089e-01
-5.445378422737121582e-01,1.754322415064306639e-01
-5.438975691795349121e-01,1.728389559901279959e-01
-5.432572960853576660e-01,1.702269063653174541e-01
-5.426170825958251953e-01,1.675993570108293973e-01
-5.419768095016479492e-01,1.649588353627304826e-01
-5.413365364074707031e-01,1.623086712932915177e-01
-5.406962633132934570e-01,1.596520328077710715e-01
-5.400560498237609863e-01,1.569922119038404951e-01
-5.394157767295837402e-01,1.543318806323998871e-01
-5.387755036354064941e-01,1.516743691513999792e-01
-5.381352901458740234e-01,1.490229726475251759e-01
-5.374950170516967773e-01,1.463802175331494482e-01
-5.368547439575195312e-01,1.437492585356503483e-01
-5.362144708633422852e-01,1.411329615729552955e-01
-5.355742573738098145e-01,1.385343421388274265e-01
-5.349339842796325684e-01,1.359555459794288268e-01
-5.342937111854553223e-01,1.333993848747914157e-01
-5.336534976959228516e-01,1.308684772774966198e-01
-5.330132246017456055e-01,1.283646753738620916e-01
-5.323729515075683594e-01,1.258903325088307490e-01
-5.317326784133911133e-01,1.234474967263876621e-01
-5.310924649238586426e-01,1.210382155449636343e-01
-5.304521918296813965e-01,1.186637619765411600e-01
-5.298119187355041504e-01,1.163259171839063910e-01
-5.291717052459716797e-01,1.140262803858371754e-01
-5.285314321517944336e-01,1.117656821213861562e-01
-5.278911590576171875e-01,1.095454265785820169e-01
-5.272508859634399414e-01,1.073664362830495378e-01
-5.266106724739074707e-01,1.052296642341419286e-01
-5.259703993797302246e-01,1.031353995036412563e-01
-5.253301262855529785e-01,1.010843022085126108e-01
-5.246899127960205078e-01,9.907689484090909104e-02
-5.240496397018432617e-01,9.711300727372274011e-02
-5.234093666076660156e-01,9.519295379311421001e-02
-5.227690935134887695e-01,9.331664286761842675e-02
-5.221288800239562988e-01,9.148409036533733385e-02
-5.214886069297790527e-01,8.969468688328685602e-02
-5.208483338356018066e-01,8.794825303596764954e-02
-5.202081203460693359e-01,8.624444491962801607e-02
-5.195678472518920898e-01,8.458240052939380860e-02
-5.189275741577148438e-01,8.296163415954893594e-02
-5.182873010635375977e-01,8.138144850667483610e-02
-5.176470875740051270e-01,7.984119293820146623e-02
-5.170068144798278809e-01,7.833979560268744535e-02
-5.163665413856506348e-01,7.687646312808027460e-02
-5.157263278961181641e-01,7.545044407240686368e-02
-5.150860548019409180e-01,7.406052454347644698e-02
-5.144457817077636719e-01,7.270583447963963053e-02
-5.138055086135864258e-01,7.138541141391741007e-02
-5.131652951240539551e-01,7.009836730204010991e-02
-5.125250220298767090e-01,6.884341342118638352e-02
-5.118847489356994629e-01,6.761968469864676479e-02
-5.112445354461669922e-01,6.642627564545389163e-02
-5.106042623519897461e-01,6.526197252437349050e-02
-5.099639892578125000e-01,6.412590408292739852e-02
-5.093237161636352539e-01,6.301709681646183725e-02
-5.086835026741027832e-01,6.193470877069140457e-02
-5.080432295799255371e-01,6.087765611066231486e-02
-5.074029564857482910e-01,5.984511034618833492e-02
-5.067627429962158203e-01,5.883632208099065508e-02
-5.061224699020385742e-01,5.785028181419171744e-02
-5.054821968078613281e-01,5.688628998688383120e-02
-5.048419237136840820e-01,5.594359473875165634e-02
-5.042017102241516113e-01,5.502153308634483153e-02
-5.035614371299743652e-01,5.411925013066731793e-02
-5.029211640357971191e-01,5.323619207483343274e-02
-5.022809505462646484e-01,5.237177971225204232e-02
-5.016406774520874023e-01,5.152526384187261499e-02
-5.010004043579101562e-01,5.069617247155999706e-02
-5.003601312637329102e-01,4.988395155299629735e-02
-4.997198879718780518e-01,4.908813661910116366e-02
-4.990796446800231934e-01,4.830817351014138339e-02
-4.984394013881683350e-01,4.754358987399243119e-02
-4.977991282939910889e-01,4.679391190358828112e-02
-4.971588850021362305e-01,4.605877691093152038e-02
-4.965186119079589844e-01,4.533765482066520747e-02
-4.958783686161041260e-01,4.463022318689269241e-02
-4.952380955219268799e-01,4.393598710869195401e-02
-4.945978522300720215e-01,4.325463919981009653e-02
-4.939576089382171631e-01,4.258571546020029075e-02
-4.933173358440399170e-01,4.192878240297925885e-02
-4.926770925521850586e-01,4.128352492270082053e-02
-4.920368194580078125e-01,4.064945018355636819e-02
-4.913965761661529541e-01,4.002621104378878414e-02
-4.907563030719757080e-01,3.941333175100325548e-02
-4.901160597801208496e-01,3.881042631469622251e-02
-4.894758164882659912e-01,3.821705997376589892e-02
-4.888355433940887451e-01,3.763272518429339186e-02
-4.881953001022338867e-01,3.705701847448494846e-02
-4.875550270080566406e-01,3.648946556218390924e-02
-4.869147837162017822e-01,3.592957565239185413e-02
-4.862745106220245361e-01,3.537686022173014422e-02
-4.856342673301696777e-01,3.483084494638255535e-02
-4.849940240383148193e-01,3.429101612533491661e-02
-4.843537509441375732e-01,3.375682267913004964e-02
-4.837135076522827148e-01,3.322779648773988015e-02
-4.830732345581054688e-01,3.270336960657038716e-02
-4.824329912662506104e-01,3.218307775830453465e-02
-4.817927181720733643e-01,3.166634357371655994e-02
-4.811524748802185059e-01,3.115267809026356360e-02
-4.805122315883636475e-01,3.064159116893883095e-02
-4.798719584941864014e-01,3.013251777552738986e-02
-4.792317152023315430e-01,2.962501438241105234e-02
-4.785914421081542969e-01,2.911856369522247689e-02
-4.779511988162994385e-01,2.861273311948497877e-02
-4.773109257221221924e-01,2.810705924797840538e-02
-4.766706824302673340e-01,2.760114310619954381e-02
-4.760304391384124756e-01,2.709458508511985997e-02
-4.753901660442352295e-01,2.658696518226477679e-02
-4.747499227523803711e-01,2.607802469721054450e-02
-4.741096496582031250e-01,2.556737395012920189e-02
-4.734694063663482666e-01,2.505482679520909528e-02
-4.728291332721710205e-01,2.454009143533619763e-02
-4.721888899803161621e-01,2.402300902498755164e-02
-4.715486466884613037e-01,2.350342874782596070e-02
-4.709083735942840576e-01,2.298119502620865617e-02
-4.702681303024291992e-01,2.245630333685255664e-02
-4.696278572082519531e-01,2.192867650934138268e-02
-4.689876139163970947e-01,2.139839084296424332e-02
-4.683473408222198486e-01,2.086545940603157234e-02
-4.677070975303649902e-01,2.033006964618166990e-02
-4.670668542385101318e-01,1.979231527515157296e-02
-4.664265811443328857e-01,1.925242397442961106e-02
-4.657863378524780273e-01,1.871067700208062234e-02
-4.651460647583007812e-01,1.816731512277902638e-02
-4.645058214664459229e-01,1.762271801821668760e-02
-4.638655483722686768e-01,1.707723423489637682e-02
-4.632253050804138184e-01,1.653130710121786251e-02
-4.625850617885589600e-01,1.598535363996189673e-02
-4.619447886943817139e-01,1.543984666681375018e-02
-4.613045454025268555e-01,1.489535026907340409e-02
-4.606642723083496094e-01,1.435231948497417420e-02
-4.600240290164947510e-01,1.381142447531225059e-02
-4.593837559223175049e-01,1.327315516580096499e-02
-4.587435126304626465e-01,1.273821039146971756e-02
-4.581032693386077881e-01,1.220712827604231165e-02
-4.574629962444305420e-01,1.168056404524175917e-02
-4.568227529525756836e-01,1.115918556518291638e-02
-4.561824798583984375e-01,1.064359469525744117e-02
-4.555422365665435791e-01,1.013448306796682630e-02
-4.549019634723663330e-01,9.632448278681593479e-03
-4.542617201805114746e-01,9.138175853882657407e-03
-4.536214768886566162e-01,8.652276424161442492e-03
-4.529812037944793701e-01,8.175326570929897230e-03
-4.523409605026245117e-01,7.708016457938171584e-03
-4.517006874084472656e-01,7.250841244483385850e-03
-4.510604441165924072e-01,6.804416379059929909e-03
-4.504201710224151611e-01,6.369270604367649469e-03
-4.497799277305603027e-01,5.945930140784039253e-03
-4.491396844387054443e-01,5.534900417835775244e-03
-4.484994113445281982e-01,5.136577818529275419e-03
-4.478591680526733398e-01,4.751472855654803595e-03
-4.472188949584960938e-01,4.379932176133749522e-03
-4.465786516666412354e-01,4.022345785023695441e-03
-4.459383785724639893e-01,3.679049751167617899e-03
-4.452981352806091309e-01,3.350324729182396766e-03
-4.446578919887542725e-01,3.036443238094932440e-03
-4.440176188945770264e-01,2.737626827230332793e-03
-4.433773756027221680e-01,2.454114227442794061e-03
-4.427371025085449219e-01,2.185974663767797921e-03
-4.420968592166900635e-01,1.933421642182686639e-03
-4.414565861225128174e-01,1.696511952277823809e-03
-4.408163428306579590e-01,1.475314133631666635e-03
-4.401760995388031006e-01,1.269878622148112868e-03
-4.395358264446258545e-01,1.080160625124726437e-03
-4.388955831527709961e-01,9.061827874230488078e-04
-4.382553100585937500e-01,7.478470730353237172e-04
-4.376150667667388916e-01,6.051578209960162269e-04
-4.369747936725616455e-01,4.779344383978312294e-04
-4.363345503807067871e-01,3.660969173595596260e-04
-4.356943070888519287e-01,2.694790258610524347e-04
-4.350540339946746826e-01,1.879458808620171339e-04
-4.344137907028198242e-01,1.213198435379148066e-04
-4.337735176086425781e-01,6.942205404136814195e-05
-4.331332743167877197e-01,3.202637952348652561e-05
-4.324930012226104736e-01,8.958794637692335527e-06
-4.318527579307556152e-01,0.000000000000000000e+00
-4.312124848365783691e-01,4.898141660270027842e-06
-4.305722415447235107e-01,2.345484752064308509e-05
-4.299319982528686523e-01,5.539698896228628655e-05
-4.292917251586914062e-01,1.005244898117929608e-04
-4.286514818668365479e-01,1.586056451357009678e-04
-4.280112087726593018e-01,2.293730391533799207e-04
-4.273709654808044434e-01,3.125872383966665780e-04
-4.267306923866271973e-01,4.080453034513986665e-04
-4.260904490947723389e-01,5.154582263569018608e-04
-4.254502058029174805e-01,6.346366728120500511e-04
-4.248099327087402344e-01,7.653317796827430186e-04
-4.241696894168853760e-01,9.073082557549128069e-04
-4.235294163227081299e-01,1.060354871300184243e-03
-4.228891730308532715e-01,1.224231974526368560e-03
-4.222488999366760254e-01,1.398725124894806271e-03
-4.216086566448211670e-01,1.583605281278543941e-03
-4.209684133529663086e-01,1.778637441291586185e-03
-4.203281402587890625e-01,1.983654010135893486e-03
-4.196878969669342041e-01,2.198360472529081733e-03
-4.190476238727569580e-01,2.422624012491159107e-03
-4.184073805809020996e-01,2.656163512667397697e-03
-4.177671074867248535e-01,2.898793002201749403e-03
-4.171268641948699951e-01,3.150268074880280267e-03
-4.164866209030151367e-01,3.410375572050927673e-03
-4.158463478088378906e-01,3.678901931080336141e-03
-4.152061045169830322e-01,3.955619484743877479e-03
-4.145658314228057861e-01,4.240301334367480024e-03
-4.139255881309509277e-01,4.532676959064119160e-03
-4.132853150367736816e-01,4.832585196488992096e-03
-4.126450717449188232e-01,5.139717801776466644e-03
-4.120048284530639648e-01,5.453849000353727661e-03
-4.113645553588867188e-01,5.774759603130341645e-03
-4.107243120670318604e-01,6.102166394676977745e-03
-4.100840389728546143e-01,6.435873194501784411e-03
-4.094437956809997559e-01,6.775582402498425694e-03
-4.088035225868225098e-01,7.121088751438353626e-03
-4.081632792949676514e-01,7.472095476545259629e-03
-4.075230360031127930e-01,7.828364826864664394e-03
-4.068827629089355469e-01,8.189703538834081087e-03
-4.062425196170806885e-01,8.555816358803092214e-03
-4.056022465229034424e-01,8.926517113871490494e-03
-4.049620032310485840e-01,9.301541575919891613e-03
-4.043217301368713379e-01,9.680696364559260303e-03
-4.036814868450164795e-01,1.006374887256100692e-02
-4.030412435531616211e-01,1.045054643234077929e-02
-4.024009704589843750e-01,1.084089285635592148e-02
-4.017607271671295166e-01,1.123459093341239168e-02
-4.011204540729522705e-01,1.163155497383128179e-02
-4.004802107810974121e-01,1.203161246678430274e-02
-3.998399376869201660e-01,1.243471361126413655e-02
-3.991996943950653076e-01,1.284072182065809642e-02
-3.985594511032104492e-01,1.324960696745014488e-02
-3.979191780090332031e-01,1.366137018405844117e-02
-3.972789347171783447e-01,1.407594566784098333e-02
-3.966386616230010986e-01,1.449344201751578964e-02
-3.959984183311462402e-01,1.491384038221266195e-02
-3.953581452369689941e-01,1.533729716541376575e-02
-3.947179019451141357e-01,1.576388568112374600e-02
-3.940776586532592773e-01,1.619376600576760694e-02
-3.934373855590820312e-01,1.662716996311974782e-02
-3.927971422672271729e-01,1.706425475185202600e-02
-3.921568691730499268e-01,1.750531794299448052e-02
-3.915166258811950684e-01,1.795060763232658729e-02
-3.908763527870178223e-01,1.840046428880448559e-02
-3.902361094951629639e-01,1.885523331215877008e-02
-3.895958662033081055e-01,1.931523798544132475e-02
-3.889555931091308594e-01,1.978096946850183002e-02
-3.883153498172760010e-01,2.025278848000766629e-02
-3.876750767230987549e-01,2.073119906839959725e-02
-3.870348334312438965e-01,2.121660774117639647e-02
-3.863945603370666504e-01,2.170958192824379296e-02
-3.857543170452117920e-01,2.221055439168662105e-02
-3.851140737533569336e-01,2.272012274557511091e-02
-3.844738006591796875e-01,2.323882370959706734e-02
-3.838335573673248291e-01,2.376714877411911786e-02
-3.831932842731475830e-01,2.430573404601554799e-02
-3.825530409812927246e-01,2.485506096693201883e-02
-3.819127678871154785e-01,2.541573743158043186e-02
-3.812725245952606201e-01,2.598829777012312547e-02
-3.806322813034057617e-01,2.657328196469155301e-02
-3.799920082092285156e-01,2.717128683234015796e-02
-3.793517649173736572e-01,2.778275115685513441e-02
-3.787114918231964111e-01,2.840825275373948244e-02
-3.780712485313415527e-01,2.904822162737819014e-02
-3.774309754371643066e-01,2.970319610759108997e-02
-3.767907321453094482e-01,3.037354728350472044e-02
-3.761504888534545898e-01,3.105973893075919534e-02
-3.755102157592773438e-01,3.176215535434856463e-02
-3.748699724674224854e-01,3.248108227515045243e-02
-3.742296993732452393e-01,3.321694643508266154e-02
-3.735894560813903809e-01,3.396991269756011178e-02
-3.729491829872131348e-01,3.474031577611169652e-02
-3.723089396953582764e-01,3.552830087330427489e-02
-3.716686964035034180e-01,3.633401904337230093e-02
-3.710284233093261719e-01,3.715766640482032201e-02
-3.703881800174713135e-01,3.799922264507049618e-02
-3.697479069232940674e-01,3.885880513699557781e-02
-3.691076636314392090e-01,3.973632208205035710e-02
-3.684673905372619629e-01,4.063181267318061174e-02
-3.678271472454071045e-01,4.154508987044192025e-02
-3.671869039535522461e-01,4.247606799156633528e-02
-3.665466308593750000e-01,4.342460828050143107e-02
-3.659063875675201416e-01,4.439041207571747805e-02
-3.652661144733428955e-01,4.537332698999341218e-02
-3.646258711814880371e-01,4.637297697148223818e-02
-3.639855980873107910e-01,4.738911909557153024e-02
-3.633453547954559326e-01,4.842133375797796901e-02
-3.627051115036010742e-01,4.946926985765998097e-02
-3.620648384094238281e-01,5.053259706298263154e-02
-3.614245951175689697e-01,5.161077307258121749e-02
-3.607843220233917236e-01,5.270345650932473092e-02
-3.601440787315368652e-01,5.381009662743085897e-02
-3.595038056373596191e-01,5.493032260939667566e-02
-3.588635623455047607e-01,5.606354166765159519e-02
-3.582233190536499023e-01,5.720928844529193924e-02
-3.575830459594726562e-01,5.836714227851613757e-02
-3.569428026676177979e-01,5.953652496862549270e-02
-3.563025295734405518e-01,6.071701476827495725e-02
-3.556622862815856934e-01,6.190804177740627523e-02
-3.550220131874084473e-01,6.310921164695315611e-02
-3.543817698955535889e-01,6.431997129013122816e-02
-3.537415266036987305e-01,6.553991141350445915e-02
-3.531012535095214844e-01,6.676866766670075393e-02
-3.524610102176666260e-01,6.800571309452907443e-02
-3.518207371234893799e-01,6.925074404829567598e-02
-3.511804938316345215e-01,7.050330664935389180e-02
-3.505402207374572754e-01,7.176318280193871857e-02
-3.498999774456024170e-01,7.302990721882984815e-02
-3.492597341537475586e-01,7.430329982229366692e-02
-3.486194610595703125e-01,7.558313673605976390e-02
-3.479792177677154541e-01,7.686910530693413790e-02
-3.473389446735382080e-01,7.816113128237489605e-02
-3.466987013816833496e-01,7.945891411380845426e-02
-3.460584282875061035e-01,8.076246520880525637e-02
-3.454181849956512451e-01,8.207161348224367714e-02
-3.447779119014739990e-01,8.338638064871917166e-02
-3.441376686096191406e-01,8.470662511497684122e-02
-3.434974253177642822e-01,8.603243046703834551e-02
-3.428571522235870361e-01,8.736389718641124347e-02
-3.422169089317321777e-01,8.870094303456976803e-02
-3.415766358375549316e-01,9.004379277161600470e-02
-3.409363925457000732e-01,9.139246136617185101e-02
-3.402961194515228271e-01,9.274716928997239762e-02
-3.396558761596679688e-01,9.410798081578120033e-02
-3.390156328678131104e-01,9.547511744402736866e-02
-3.383753597736358643e-01,9.684882854322740542e-02
-3.377351164817810059e-01,9.822921610986279362e-02
-3.370948433876037598e-01,9.961659953819790303e-02
-3.364546000957489014e-01,1.010110817459999311e-01
-3.358143270015716553e-01,1.024129890938256793e-01
-3.351740837097167969e-01,1.038224431253631508e-01
-3.345338404178619385e-01,1.052396912184225819e-01
-3.338935673236846924e-01,1.066650708090080002e-01
-3.332533240318298340e-01,1.080986138115367368e-01
-3.326130509376525879e-01,1.095406411546648862e-01
-3.319728076457977295e-01,1.109912251017424190e-01
-3.313325345516204834e-01,1.124506211771323372e-01
-3.306922912597656250e-01,1.139188707387006616e-01
-3.300520479679107666e-01,1.153961439052126892e-01
-3.294117748737335205e-01,1.168826102271109946e-01
-3.287715315818786621e-01,1.183781785886379723e-01
-3.281312584877014160e-01,1.198830106734765089e-01
-3.274910151958465576e-01,1.213969693215739554e-01
-3.268507421016693115e-01,1.229201723973911697e-01
-3.262104988098144531e-01,1.244523960930123962e-01
-3.255702555179595947e-01,1.259935876477822347e-01
-3.249299824237823486e-01,1.275436947307673208e-01
-3.242897391319274902e-01,1.291023501372787763e-01
-3.236494660377502441e-01,1.306694819751212933e-01
-3.230092227458953857e-01,1.322446830922752170e-01
-3.223689496517181396e-01,1.338278039821316767e-01
-3.217287063598632812e-01,1.354183141446068106e-01
-3.210884630680084229e-01,1.370158968653907294e-01
-3.204481899738311768e-01,1.386201886333822131e-01
-3.198079466819763184e-01,1.402306097316441402e-01
-3.191676735877990723e-01,1.418467658111062235e-01
-3.185274302959442139e-01,1.434679755444654425e-01
-3.178871572017669678e-01,1.450938035060915787e-01
-3.172469139099121094e-01,1.467235048103576744e-01
-3.166066706180572510e-01,1.483565172860408232e-01
-3.159663975238800049e-01,1.499922353230673799e-01
-3.153261542320251465e-01,1.516298224805012751e-01
-3.146858811378479004e-01,1.532687582809666438e-01
-3.140456378459930420e-01,1.549080980949888442e-01
-3.134053647518157959e-01,1.565473217721837784e-01
-3.127651214599609375e-01,1.581854685076087286e-01
-3.121248781681060791e-01,1.598218910624789046e-01
-3.114846050739288330e-01,1.614558767153453367e-01
-3.108443617820739746e-01,1.630865283061693205e-01
-3.102040886878967285e-01,1.647132292809070364e-01
-3.095638453960418701e-01,1.663351030705566558e-01
-3.089235723018646240e-01,1.679515088791756483e-01
-3.082833290100097656e-01,1.695615959090162050e-01
-3.076430857181549072e-01,1.711647580840907068e-01
-3.070028126239776611e-01,1.727603485903328462e-01
-3.063625693321228027e-01,1.743475967594854126e-01
-3.057222962379455566e-01,1.759260113985341434e-01
-3.050820529460906982e-01,1.774948641966398455e-01
-3.044417798519134521e-01,1.790537176759432469e-01
-3.038015365600585938e-01,1.806019416843072101e-01
-3.031612932682037354e-01,1.821391441920567900e-01
-3.025210201740264893e-01,1.836649498485343202e-01
-3.018807768821716309e-01,1.851788690741065224e-01
-3.012405037879943848e-01,1.866806950524071418e-01
-3.006002604961395264e-01,1.881700247072295440e-01
-2.999599874019622803e-01,1.896467734248150627e-01
-2.993197441101074219e-01,1.911106323963620568e-01
-2.986795008182525635e-01,1.925615910706666156e-01
-2.980392277240753174e-01,1.939996348535220072e-01
-2.973989844322204590e-01,1.954246455230848056e-01
-2.967587113380432129e-01,1.968368205925541403e-01
-2.961184680461883545e-01,1.982361659714331203e-01
-2.954781949520111084e-01,1.996229534218496582e-01
-2.948379516601562500e-01,2.009973311508330696e-01
-2.941977083683013916e-01,2.023595910177107271e-01
-2.935574352741241455e-01,2.037101934188605412e-01
-2.929171919822692871e-01,2.050493700846920397e-01
-2.922769188880920410e-01,2.063777022862596233e-01
-2.916366755962371826e-01,2.076955286787418586e-01
-2.909964025020599365e-01,2.090035027377759036e-01
-2.903561592102050781e-01,2.103020633187608901e-01
-2.897159159183502197e-01,2.115919155775012328e-01
-2.890756428241729736e-01,2.128737055532710087e-01
-2.884353995323181152e-01,2.141480018613801661e-01
-2.877951264381408691e-01,2.154156488647904766e-01
-2.871548831462860107e-01,2.166771940826022202e-01
-2.865146100521087646e-01,2.179335154268482455e-01
-2.858743667602539062e-01,2.191852407386383206e-01
-2.852341234683990479e-01,2.204332278292033820e-01
-2.845938503742218018e-01,2.216782253192768337e-01
-2.839536070823669434e-01,2.229209694920051277e-01
-2.833133339881896973e-01,2.241622953171118482e-01
-2.826730906963348389e-01,2.254028574828654818e-01
-2.820328176021575928e-01,2.266435436308924523e-01
-2.813925743103027344e-01,2.278849722541318457e-01
-2.807523310184478760e-01,2.291279094912352932e-01
-2.801120579242706299e-01,2.303731327129394657e-01
-2.794718146324157715e-01,2.316212262623897900e-01
-2.788315415382385254e-01,2.328729038596168976e-01
-2.781912982463836670e-01,2.341287003325023264e-01
-2.775510251522064209e-01,2.353893118142149632e-01
-2.769107818603515625e-01,2.366551835458183817e-01
-2.762705385684967041e-01,2.379268555210196645e-01
-2.756302654743194580e-01,2.392048825091714903e-01
-2.749900221824645996e-01,2.404895589681803614e-01
-2.743497490882873535e-01,2.417813740648959708e-01
-2.737095057964324951e-01,2.430805484436531216e-01
-2.730692327022552490e-01,2.443875039630345469e-01
-2.724289894104003906e-01,2.457023502346884491e-01
-2.717887461185455322e-01,2.470253191774771651e-01
-2.711484730243682861e-01,2.483565797848190648e-01
-2.705082297325134277e-01,2.496961570676909936e-01
-2.698679566383361816e-01,2.510441799267306706e-01
-2.692277133464813232e-01,2.524005351095679472e-01
-2.685874402523040771e-01,2.537652405172079462e-01
-2.679471969604492188e-01,2.551380921400099311e-01
-2.673069238662719727e-01,2.565190491453179789e-01
-2.666666805744171143e-01,2.579078025004140073e-01
-2.660264372825622559e-01,2.593041419765160782e-01
-2.653861641883850098e-01,2.607078455382056958e-01
-2.647459208965301514e-01,2.621184660915578668e-01
-2.641056478023529053e-01,2.635357654876586686e-01
-2.634654045104980469e-01,2.649592012372581351e-01
-2.628251314163208008e-01,2.663884876661630763e-01
-2.621848881244659424e-01,2.678230145151321295e-01
-2.615446448326110840e-01,2.692623599786143629e-01
-2.609043717384338379e-01,2.707060681774704491e-01
-2.602641284465789795e-01,2.721534764913604576e-01
-2.596238553524017334e-01,2.736041601088996522e-01
-2.589836120605468750e-01,2.750574045039049231e-01
-2.583433389663696289e-01,2.765127645536997747e-01
-2.577030956745147705e-01,2.779695078301234190e-01
-2.570628523826599121e-01,2.794271216769503852e-01
-2.564225792884826660e-01,2.808850537285869642e-01
-2.557823359966278076e-01,2.823425514916837464e-01
-2.551420629024505615e-01,2.837991876999903518e-01
-2.545018196105957031e-01,2.852542184910031864e-01
-2.538615465164184570e-01,2.867071907873626202e-01
-2.532213032245635986e-01,2.881574082938205272e-01
-2.525810599327087402e-01,2.896043547983513378e-01
-2.519407868385314941e-01,2.910476001649291433e-01
-2.513005435466766357e-01,2.924864571198098062e-01
-2.506602704524993896e-01,2.939205804791371612e-01
-2.500200271606445312e-01,2.953493590952289694e-01
-2.493797689676284790e-01,2.967724441503283295e-01
-2.487395107746124268e-01,2.981893725901825221e-01
-2.480992525815963745e-01,2.995997747077221440e-01
-2.474589943885803223e-01,3.010032891652651976e-01
-2.468187510967254639e-01,3.023995182401209014e-01
-2.461784929037094116e-01,3.037882733289434256e-01
-2.455382347106933594e-01,3.051692513983228494e-01
-2.448979765176773071e-01,3.065422241293314087e-01
-2.442577183246612549e-01,3.079070057645654224e-01
-2.436174601316452026e-01,3.092634098891453576e-01
-2.429772019386291504e-01,3.106113727261572421e-01
-2.423369437456130981e-01,3.119507592845662813e-01
-2.416967004537582397e-01,3.132815352706632694e-01
-2.410564422607421875e-01,3.146037015551956806e-01
-2.404161840677261353e-01,3.159172739028939247e-01
-2.397759258747100830e-01,3.172222740297767629e-01
-2.391356676816940308e-01,3.185188479813128026e-01
-2.384954094886779785e-01,3.198070422953263048e-01
-2.378551512956619263e-01,3.210870723090732959e-01
-2.372149080038070679e-01,3.223590214349028038e-01
-2.365746498107910156e-01,3.236231919700505166e-01
-2.359343916177749634e-01,3.248797677628347813e-01
-2.352941334247589111e-01,3.261290002918899589e-01
-2.346538752317428589e-01,3.273711709690845240e-01
-2.340136170387268066e-01,3.286065949828631538e-01
-2.333733588457107544e-01,3.298355600355691308e-01
-2.327331155538558960e-01,3.310583617643638732e-01
-2.320928573608398438e-01,3.322754641397493991e-01
-2.314525991678237915e-01,3.334871402179402367e-01
-2.308123409748077393e-01,3.346938057480199902e-01
-2.301720827817916870e-01,3.358958400647842346e-01
-2.295318245887756348e-01,3.370936257726362406e-01
-2.288915663957595825e-01,3.382875611867808274e-01
-2.282513231039047241e-01,3.394780518164965954e-01
-2.276110649108886719e-01,3.406655353990784008e-01
-2.269708067178726196e-01,3.418503949592626157e-01
-2.263305485248565674e-01,3.430330584622796053e-01
-2.256902903318405151e-01,3.442138881633982628e-01
-2.250500321388244629e-01,3.453933518427838578e-01
-2.244097739458084106e-01,3.465717993616550530e-01
-2.237695306539535522e-01,3.477496285624583905e-01
-2.231292724609375000e-01,3.489272466210979751e-01
-2.224890142679214478e-01,3.501050187370400302e-01
-2.218487560749053955e-01,3.512833091595219948e-01
-2.212084978818893433e-01,3.524624542364134250e-01
-2.205682396888732910e-01,3.536428316845952047e-01
-2.199279814958572388e-01,3.548247470690242267e-01
-2.192877382040023804e-01,3.560084941531185265e-01
-2.186474800109863281e-01,3.571944315105999301e-01
-2.180072218179702759e-01,3.583828055276634394e-01
-2.173669636249542236e-01,3.595739207573922513e-01
-2.167267054319381714e-01,3.607680205309735655e-01
-2.160864472389221191e-01,3.619653183575453070e-01
-2.154461890459060669e-01,3.631660592315788527e-01
-2.148059457540512085e-01,3.643704314114755149e-01
-2.141656875610351562e-01,3.655786873009390092e-01
-2.135254293680191040e-01,3.667909473612978033e-01
-2.128851711750030518e-01,3.680074040242660161e-01
-2.122449129819869995e-01,3.692281747856855922e-01
-2.116046547889709473e-01,3.704534138339123928e-01
-2.109643965959548950e-01,3.716832320339871210e-01
-2.103241533041000366e-01,3.729176884202534126e-01
-2.096838951110839844e-01,3.741569273794018713e-01
-2.090436369180679321e-01,3.754009838863519022e-01
-2.084033787250518799e-01,3.766499451376299490e-01
-2.077631205320358276e-01,3.779038316830183319e-01
-2.071228623390197754e-01,3.791626751361589776e-01
-2.064826041460037231e-01,3.804265101499240131e-01
-2.058423459529876709e-01,3.816953129562570268e-01
-2.052021026611328125e-01,3.829690912346634946e-01
-2.045618444681167603e-01,3.842478674198392952e-01
-2.039215862751007080e-01,3.855315919790252011e-01
-2.032813280820846558e-01,3.868202418621460303e-01
-2.026410698890686035e-01,3.881137786578268134e-01
-2.020008116960525513e-01,3.894121266985384189e-01
-2.013605535030364990e-01,3.907152943721281524e-01
-2.007203102111816406e-01,3.920231199054375892e-01
-2.000800520181655884e-01,3.933356269427110696e-01
-1.994397938251495361e-01,3.946527156034980166e-01
-1.987995356321334839e-01,3.959742863958557457e-01
-1.981592774391174316e-01,3.973002719707441344e-01
-1.975190192461013794e-01,3.986305702831995923e-01
-1.968787610530853271e-01,3.999651007246081136e-01
-1.962385177612304688e-01,4.013037243485859662e-01
-1.955982595682144165e-01,4.026464086653120944e-01
-1.949580013751983643e-01,4.039930166601237715e-01
-1.943177431821823120e-01,4.053434428077222762e-01
-1.936774849891662598e-01,4.066975737780236244e-01
-1.930372267961502075e-01,4.080552783029944841e-01
-1.923969686031341553e-01,4.094164875414820770e-01
-1.917567253112792969e-01,4.107810101637587863e-01
-1.911164671182632446e-01,4.121488033312914467e-01
-1.904762089252471924e-01,4.135197124749501185e-01
-1.898359507322311401e-01,4.148936230531665714e-01
-1.891956925392150879e-01,4.162703980632018741e-01
-1.885554343461990356e-01,4.176499252508527604e-01
-1.879151761531829834e-01,4.190320470138910736e-01
-1.872749328613281250e-01,4.204166444343631071e-01
-1.866346746683120728e-01,4.218036112160499229e-01
-1.859944164752960205e-01,4.231928000194944417e-01
-1.853541582822799683e-01,4.245840799611881877e-01
-1.847139000892639160e-01,4.259773098990393692e-01
-1.840736418962478638e-01,4.273723385413283893e-01
-1.834333837032318115e-01,4.287690565879715976e-01
-1.827931404113769531e-01,4.301672799514033585e-01
-1.821528822183609009e-01,4.315669444720739989e-01
-1.815126240253448486e-01,4.329678449849359012e-01
-1.808723658323287964e-01,4.343698587397946120e-01
-1.802321076393127441e-01,4.357728686752118108e-01
-1.795918494462966919e-01,4.371767032841127332e-01
-1.789515912532806396e-01,4.385812430379076865e-01
-1.783113479614257812e-01,4.399863007631572565e-01
-1.776710897684097290e-01,4.413918133594028070e-01
-1.770308315753936768e-01,4.427975865960203095e-01
-1.763905733823776245e-01,4.442035128755410511e-01
-1.757503151893615723e-01,4.456094715866831812e-01
-1.751100569963455200e-01,4.470152500917548011e-01
-1.744697988033294678e-01,4.484207907071029453e-01
-1.738295555114746094e-01,4.498259098333816652e-01
-1.731892973184585571e-01,4.512305527046014397e-01
-1.725490391254425049e-01,4.526345403154596880e-01
-1.719087809324264526e-01,4.540377953050063198e-01
-1.712685227394104004e-01,4.554401581374643015e-01
-1.706282645463943481e-01,4.568415616724679218e-01
-1.699880063533782959e-01,4.582418640978751512e-01
-1.693477630615234375e-01,4.596409210614087471e-01
-1.687075048685073853e-01,4.610387311309258607e-01
-1.680672466754913330e-01,4.624351883948918385e-01
-1.674269884824752808e-01,4.638301598930389957e-01
-1.667867302894592285e-01,4.652235785960021630e-01
-1.661464720964431763e-01,4.666154102188704300e-01
-1.655062139034271240e-01,4.680055155052702531e-01
-1.648659706115722656e-01,4.693938554649612627e-01
-1.642257124185562134e-01,4.707804000010433754e-01
-1.635854542255401611e-01,4.721651127754666888e-01
-1.629451960325241089e-01,4.735479091227547954e-01
-1.623049378395080566e-01,4.749287592033195615e-01
-1.616646796464920044e-01,4.763076436545707892e-01
-1.610244214534759521e-01,4.776845185620062217e-01
-1.603841632604598999e-01,4.790593651189727353e-01
-1.597439199686050415e-01,4.804321277591077077e-01
-1.591036617755889893e-01,4.818028833201211114e-01
-1.584634035825729370e-01,4.831715348803378163e-01
-1.578231453895568848e-01,4.845381327177462616e-01
-1.571828871965408325e-01,4.859026246810755900e-01
-1.565426290035247803e-01,4.872650382282084358e-01
-1.559023708105087280e-01,4.886253867695531383e-01
-1.552621275186538696e-01,4.899836004176991722e-01
-1.546218693256378174e-01,4.913397666031715794e-01
-1.539816111326217651e-01,4.926938441886443698e-01
-1.533413529396057129e-01,4.940458502753006798e-01
-1.527010947465896606e-01,4.953957693869064371e-01
-1.520608365535736084e-01,4.967436321788571973e-01
-1.514205783605575562e-01,4.980893965996915362e-01
-1.507803350687026978e-01,4.994330458224265357e-01
-1.501400768756866455e-01,5.007746256752856340e-01
-1.494998186826705933e-01,5.021140696629893263e-01
-1.488595604896545410e-01,5.034513844338839306e-01
-1.482193022966384888e-01,5.047865545025924661e-01
-1.475790441036224365e-01,5.061195293119520322e-01
-1.469387859106063843e-01,5.074502796491762169e-01
-1.462985426187515259e-01,5.087787369215370781e-01
-1.456582844257354736e-01,5.101049164251687529e-01
-1.450180262327194214e-01,5.114287188539798912e-01
-1.443777680397033691e-01,5.127500923430128310e-01
-1.437375098466873169e-01,5.140689770156816607e-01
-1.430972516536712646e-01,5.153852833221459484e-01
-1.424569934606552124e-01,5.166989631769358660e-01
-1.418167501688003540e-01,5.180098485096085170e-01
-1.411764919757843018e-01,5.193179550108064646e-01
-1.405362337827682495e-01,5.206231080082464047e-01
-1.398959755897521973e-01,5.219252519932835455e-01
-1.392557173967361450e-01,5.232242331148615477e-01
-1.386154592037200928e-01,5.245199555597195307e-01
-1.379752010107040405e-01,5.258123224977926391e-01
-1.373349577188491821e-01,5.271011799420408650e-01
-1.366946995258331299e-01,5.283864265992530562e-01
-1.360544413328170776e-01,5.296679373712542827e-01
-1.354141831398010254e-01,5.309455837082435181e-01
-1.347739249467849731e-01,5.322192436839481289e-01
-1.341336667537689209e-01,5.334887890959558732e-01
-1.334934085607528687e-01,5.347541148485919216e-01
-1.328531652688980103e-01,5.360150273900150530e-01
-1.322129070758819580e-01,5.372715050733347653e-01
-1.315726488828659058e-01,5.385234163943239949e-01
-1.309323906898498535e-01,5.397706185287227676e-01
-1.302921324968338013e-01,5.410130611338894724e-01
-1.296518743038177490e-01,5.422505926222287442e-01
-1.290116161108016968e-01,5.434831782942346479e-01
-1.283713728189468384e-01,5.447106892186717175e-01
-1.277311146259307861e-01,5.459331140517207359e-01
-1.270908564329147339e-01,5.471503670486019821e-01
-1.264505982398986816e-01,5.483624215585098938e-01
-1.258103400468826294e-01,5.495692023250922098e-01
-1.251700818538665771e-01,5.507707247977728926e-01
-1.245298311114311218e-01,5.519669336029080497e-01
-1.238895729184150696e-01,5.531578909784728992e-01
-1.232493147253990173e-01,5.543435598633998929e-01
-1.226090639829635620e-01,5.555239713996185102e-01
-1.219688057899475098e-01,5.566991898453652610e-01
-1.213285475969314575e-01,5.578692084909029347e-01
-1.206882894039154053e-01,5.590341532357938625e-01
-1.200480386614799500e-01,5.601940487915140210e-01
-1.194077804684638977e-01,5.613490099386488907e-01
-1.187675222754478455e-01,5.624991021897125520e-01
-1.181272715330123901e-01,5.636444542230476529e-01
-1.174870133399963379e-01,5.647851906357930218e-01
-1.168467551469802856e-01,5.659214263319101157e-01
-1.162064969539642334e-01,5.670533058672249105e-01
-1.155662462115287781e-01,5.681809317282184857e-01
-1.149259880185127258e-01,5.693045022608158590e-01
-1.142857298254966736e-01,5.704241640727762963e-01
-1.136454790830612183e-01,5.715400631175686641e-01
-1.130052208900451660e-01,5.726523849547726641e-01
-1.123649626970291138e-01,5.737612908974321080e-01
-1.117247045040130615e-01,5.748669517420417208e-01
-1.110844537615776062e-01,5.759695395433439558e-01
-1.104441955685615540e-01,5.770692418482470387e-01
-1.098039373755455017e-01,5.781662496135853146e-01
-1.091636791825294495e-01,5.792607230436339627e-01
-1.085234284400939941e-01,5.803528082740680993e-01
-1.078831702470779419e-01,5.814427374445734209e-01
-1.072429120540618896e-01,5.825306426437908414e-01
-1.066026613116264343e-01,5.836166905725743703e-01
-1.059624031186103821e-01,5.847010430547143756e-01
-1.053221449255943298e-01,5.857838824258001509e-01
-1.046818867325782776e-01,5.868653207094758351e-01
-1.040416359901428223e-01,5.879455080869271377e-01
-1.034013777971267700e-01,5.890246240098018227e-01
-1.027611196041107178e-01,5.901027512193195435e-01
-1.021208688616752625e-01,5.911800231779089643e-01
-1.014806106686592102e-01,5.922565674810931213e-01
-1.008403524756431580e-01,5.933325021325215332e-01
-1.002000942826271057e-01,5.944079124727590369e-01
-9.955984354019165039e-02,5.954828978755601909e-01
-9.891958534717559814e-02,5.965575116045593873e-01
-9.827932715415954590e-02,5.976318973616567831e-01
-9.763907641172409058e-02,5.987060726143358380e-01
-9.699881821870803833e-02,5.997801428382754096e-01
-9.635856002569198608e-02,6.008541604808952385e-01
-9.571830183267593384e-02,6.019281503176556747e-01
-9.507805109024047852e-02,6.030021813966977007e-01
-9.443779289722442627e-02,6.040763181948816118e-01
-9.379753470420837402e-02,6.051505749538144130e-01
-9.315727651119232178e-02,6.062249781421211736e-01
-9.251702576875686646e-02,6.072995906021829704e-01
-9.187676757574081421e-02,6.083744129380050936e-01
-9.123650938272476196e-02,6.094495030234012845e-01
-9.059625864028930664e-02,6.105248552339990198e-01
-8.995600044727325439e-02,6.116005125667736131e-01
-8.931574225425720215e-02,6.126765173754797900e-01
-8.867548406124114990e-02,6.137528436248667063e-01
-8.803523331880569458e-02,6.148295469688740411e-01
-8.739497512578964233e-02,6.159066549043039629e-01
-8.675471693277359009e-02,6.169841992323368274e-01
-8.611446619033813477e-02,6.180621813281259591e-01
-8.547420799732208252e-02,6.191406548949309752e-01
-8.483394980430603027e-02,6.202196588423789514e-01
-8.419369161128997803e-02,6.212992100850032173e-01
-8.355344086885452271e-02,6.223793526424739042e-01
-8.291318267583847046e-02,6.234601168967754958e-01
-8.227292448282241821e-02,6.245415957040751920e-01
-8.163267374038696289e-02,6.256237693035036074e-01
-8.099241554737091064e-02,6.267067117348168459e-01
-8.035215735435485840e-02,6.277905003291248676e-01
-7.971189916133880615e-02,6.288751299314050414e-01
-7.907164841890335083e-02,6.299607055317135718e-01
-7.843139022588729858e-02,6.310472645884370735e-01
-7.779113203287124634e-02,6.321348892678146925e-01
-7.715088129043579102e-02,6.332235823952254705e-01
-7.651062309741973877e-02,6.343134360294264695e-01
-7.587036490440368652e-02,6.354045205420493225e-01
-7.523010671138763428e-02,6.364968525346101913e-01
-7.458985596895217896e-02,6.375905023292132157e-01
-7.394959777593612671e-02,6.386855209977939651e-01
-7.330933958292007446e-02,6.397819402573308167e-01
-7.266908884048461914e-02,6.408797885080117496e-01
-7.202883064746856689e-02,6.419791199013245020e-01
-7.138857245445251465e-02,6.430799379859184484e-01
-7.074831426143646240e-02,6.441822667371539524e-01
-7.010806351900100708e-02,6.452860705282952303e-01
-6.946780532598495483e-02,6.463913903724245458e-01
-6.882754713296890259e-02,6.474981841346147959e-01
-6.818728893995285034e-02,6.486063996089956873e-01
-6.754703819751739502e-02,6.497160072070387038e-01
-6.690678000450134277e-02,6.508269222988358749e-01
-6.626652181148529053e-02,6.519390517232084292e-01
-6.562627106904983521e-02,6.530523007098465449e-01
-6.498601287603378296e-02,6.541665388721398244e-01
-6.434575468301773071e-02,6.552816238191128129e-01
-6.370549649000167847e-02,6.563973789431818417e-01
-6.306524574756622314e-02,6.575135716967350774e-01
-6.242498755455017090e-02,6.586300086154350808e-01
-6.178473308682441711e-02,6.597464227510436707e-01
-6.114447489380836487e-02,6.608625832822010437e-01
-6.050422042608261108e-02,6.619781298350484455e-01
-5.986396223306655884e-02,6.630927209917412135e-01
-5.922370776534080505e-02,6.642060142790047195e-01
-5.858344957232475281e-02,6.653175699426663314e-01
-5.794319510459899902e-02,6.664270174623085907e-01
-5.730293691158294678e-02,6.675338247669522218e-01
-5.666268244385719299e-02,6.686375017118915132e-01
-5.602242797613143921e-02,6.697375520439861063e-01
-5.538216978311538696e-02,6.708333670000605764e-01
-5.474191531538963318e-02,6.719243749560863677e-01
-5.410165712237358093e-02,6.730099516538778914e-01
-5.346140265464782715e-02,6.740893832267857988e-01
-5.282114446163177490e-02,6.751620282923709304e-01
-5.218088999390602112e-02,6.762271408554143548e-01
-5.154063552618026733e-02,6.772839382839253020e-01
-5.090037733316421509e-02,6.783316758028767879e-01
-5.026012286543846130e-02,6.793695034560336410e-01
-4.961986467242240906e-02,6.803966230790075009e-01
-4.897961020469665527e-02,6.814121717286378832e-01
-4.833935201168060303e-02,6.824152489390535870e-01
-4.769909754395484924e-02,6.834049600928073787e-01
-4.705884307622909546e-02,6.843804066747614101e-01
-4.641858488321304321e-02,6.853406681561500235e-01
-4.577833041548728943e-02,6.862847996532348560e-01
-4.513807222247123718e-02,6.872118831072016043e-01
-4.449781775474548340e-02,6.881209380195940639e-01
-4.385755956172943115e-02,6.890110858154265827e-01
-4.321730509400367737e-02,6.898813449206704362e-01
-4.257704690098762512e-02,6.907308312033544340e-01
-4.193679243326187134e-02,6.915585903570535820e-01
-4.129653796553611755e-02,6.923637574496206426e-01
-4.065627977252006531e-02,6.931454748394472176e-01
-4.001602530479431152e-02,6.939028932913089420e-01
-3.937576711177825928e-02,6.946352062331149213e-01
-3.873551264405250549e-02,6.953416461081713962e-01
-3.809525445103645325e-02,6.960214660515662288e-01
-3.745499998331069946e-02,6.966739851722554278e-01
-3.681474179029464722e-02,6.972985882557973802e-01
-3.617448732256889343e-02,6.978946647135795267e-01
-3.553423285484313965e-02,6.984616999911481550e-01
-3.489397466182708740e-02,6.989992263977811149e-01
-3.425372019410133362e-02,6.995068424665040752e-01
-3.361346200108528137e-02,6.999842234383093498e-01
-3.297320753335952759e-02,7.004311157600682236e-01
-3.233294934034347534e-02,7.008473385094831087e-01
-3.169269487261772156e-02,7.012327685698780400e-01
-3.105243854224681854e-02,7.015873978161093483e-01
-3.041218221187591553e-02,7.019112580597255402e-01
-2.977192588150501251e-02,7.022045193114849759e-01
-2.913166955113410950e-02,7.024673733442057255e-01
-2.849141508340835571e-02,7.027001595575530501e-01
-2.785115875303745270e-02,7.029032538768857918e-01
-2.721090242266654968e-02,7.030771225265737279e-01
-2.657064609229564667e-02,7.032223355107123375e-01
-2.593038976192474365e-02,7.033395553473855699e-01
-2.529013343155384064e-02,7.034294781716372569e-01
-2.464987710118293762e-02,7.034929122187105754e-01
-2.400962263345718384e-02,7.035307762375220264e-01
-2.336936630308628082e-02,7.035440125093250785e-01
-2.272910997271537781e-02,7.035336260172107004e-01
-2.208885364234447479e-02,7.035007303453646443e-01
-2.144859731197357178e-02,7.034464908598181410e-01
-2.080834098160266876e-02,7.033721092097717786e-01
-2.016808465123176575e-02,7.032789063540079155e-01
-1.952782832086086273e-02,7.031681714281639017e-01
-1.888757199048995972e-02,7.030412263529699501e-01
-1.824731752276420593e-02,7.028995653190652781e-01
-1.760706119239330292e-02,7.027445672804719656e-01
-1.696680486202239990e-02,7.025777186536017460e-01
-1.632654853165149689e-02,7.024005158954951256e-01
-1.568629220128059387e-02,7.022144405704673353e-01
-1.504603587090969086e-02,7.020210343450168367e-01
-1.440578047186136246e-02,7.018217718645960446e-01
-1.376552414149045944e-02,7.016181837437711621e-01
-1.312526781111955643e-02,7.014117506048469508e-01
-1.248501241207122803e-02,7.012039950039294922e-01
-1.184475608170032501e-02,7.009963003591677122e-01
-1.120449975132942200e-02,7.007901629689383682e-01
-1.056424342095851898e-02,7.005869357019429700e-01
-9.923987090587615967e-03,7.003879882229675502e-01
-9.283731691539287567e-03,7.001945952250645533e-01
-8.643475361168384552e-03,7.000080556440737567e-01
-8.003219030797481537e-03,6.998295131252358914e-01
-7.362963166087865829e-03,6.996601348062787551e-01
-6.722707301378250122e-03,6.995009526839388592e-01
-6.082450971007347107e-03,6.993529572588945697e-01
-5.442194640636444092e-03,6.992170851949834898e-01
-4.801938775926828384e-03,6.990941490475943709e-01
-4.161682911217212677e-03,6.989849152811533628e-01
-3.521426580846309662e-03,6.988900339332029255e-01
-2.881170483306050301e-03,6.988100779093322501e-01
-2.240914385765790939e-03,6.987455210672428585e-01
-1.600658288225531578e-03,6.986967677330770954e-01
-9.604021906852722168e-04,6.986640953722096370e-01
-3.201460931450128555e-04,6.986476970767512285e-01
3.201460931450128555e-04,6.986476921476638680e-01
9.604021906852722168e-04,6.986640805887383010e-01
1.600658288225531578e-03,6.986967431143713547e-01
2.240914385765790939e-03,6.987454869060543139e-01
2.881170483306050301e-03,6.988100341882308442e-01
3.521426580846309662e-03,6.988899801770331877e-01
4.161682911217212677e-03,6.989848526332802514e-01
4.801938775926828384e-03,6.990940772135889603e-01
5.442194640636444092e-03,6.992170039183225327e-01
6.082450971007347107e-03,6.993528682171876731e-01
6.722707301378250122e-03,6.995008542558962539e-01
7.362963166087865829e-03,6.996600291626871027e-01
8.003219030797481537e-03,6.998293996468523126e-01
8.643475361168384552e-03,7.000079346697090088e-01
9.283731691539287567e-03,7.001944688918833037e-01
9.923987090587615967e-03,7.003878515957651096e-01
1.056424342095851898e-02,7.005867944539514447e-01
1.120449975132942200e-02,7.007900174449570585e-01
1.184475608170032501e-02,7.009961509120516965e-01
1.248501241207122803e-02,7.012038387374550652e-01
1.312526781111955643e-02,7.014115912063778602e-01
1.376552414149045944e-02,7.016180184642837325e-01
1.440578047186136246e-02,7.018216012175448881e-01
1.504603587090969086e-02,7.020208618230006081e-01
1.568629220128059387e-02,7.022142665457336008e-01
1.632654853165149689e-02,7.024003350866490081e-01
1.696680486202239990e-02,7.025775427252840544e-01
1.760706119239330292e-02,7.027443855966550856e-01
1.824731752276420593e-02,7.028993785408559347e-01
1.888757199048995972e-02,7.030410401674007659e-01
1.952782832086086273e-02,7.031679910432817593e-01
2.016808465123176575e-02,7.032787270586373651e-01
2.080834098160266876e-02,7.033719267509495054e-01
2.144859731197357178e-02,7.034463146556975133e-01
2.208885364234447479e-02,7.035005518660977231e-01
2.272910997271537781e-02,7.035334458381647948e-01
2.336936630308628082e-02,7.035438311863901895e-01
2.400962263345718384e-02,7.035305943055014666e-01
2.464987710118293762e-02,7.034927520333091877e-01
2.529013343155384064e-02,7.034293035205001487e-01
2.593038976192474365e-02,7.033393879568050622e-01
2.657064609229564667e-02,7.032221624324641596e-01
2.721090242266654968e-02,7.030769631341744486e-01
2.785115875303745270e-02,7.029030898952006723e-01
2.849141508340835571e-02,7.027000030750940596e-01
2.913166955113410950e-02,7.024672241805074435e-01
2.977192588150501251e-02,7.022043671339086579e-01
3.041218221187591553e-02,7.019111229649697137e-01
3.105243854224681854e-02,7.015872602917982981e-01
3.169269487261772156e-02,7.012326293463746474e-01
3.233294934034347534e-02,7.008472065187110189e-01
3.297320753335952759e-02,7.004309907626593557e-01
3.361346200108528137e-02,6.999841125829884270e-01
3.425372019410133362e-02,6.995067237461887188e-01
3.489397466182708740e-02,6.989991143346223623e-01
3.553423285484313965e-02,6.984615943270284788e-01
3.617448732256889343e-02,6.978945651914956194e-01
3.681474179029464722e-02,6.972984946206768342e-01
3.745499998331069946e-02,6.966738971716814888e-01
3.809525445103645325e-02,6.960213785765922978e-01
3.873551264405250549e-02,6.953415640755715721e-01
3.937576711177825928e-02,6.946351208493659612e-01
4.001602530479431152e-02,6.939028054036850968e-01
4.065627977252006531e-02,6.931454001560410916e-01
4.129653796553611755e-02,6.923636877159804470e-01
4.193679243326187134e-02,6.915585253155409617e-01
4.257704690098762512e-02,6.907307706038632311e-01
4.321730509400367737e-02,6.898812828808593700e-01
4.385755956172943115e-02,6.890110281374042245e-01
4.449781775474548340e-02,6.881208893241166358e-01
4.513807222247123718e-02,6.872118334154482255e-01
4.577833041548728943e-02,6.862847577905997198e-01
4.641858488321304321e-02,6.853406255289380411e-01
4.705884307622909546e-02,6.843803672574226837e-01
4.769909754395484924e-02,6.834049203727508015e-01
4.833935201168060303e-02,6.824152153429321466e-01
4.897961020469665527e-02,6.814121379471012041e-01
4.961986467242240906e-02,6.803965919750325497e-01
5.026012286543846130e-02,6.793694748480598733e-01
5.090037733316421509e-02,6.783316473283846904e-01
5.154063552618026733e-02,6.772839161709338640e-01
5.218088999390602112e-02,6.762271187390060945e-01
5.282114446163177490e-02,6.751620063496037716e-01
5.346140265464782715e-02,6.740893631523796614e-01
5.410165712237358093e-02,6.730099318971110023e-01
5.474191531538963318e-02,6.719243582083214150e-01
5.538216978311538696e-02,6.708333529020373831e-01
5.602242797613143921e-02,6.697375370607376865e-01
5.666268244385719299e-02,6.686374880771950302e-01
5.730293691158294678e-02,6.675338123726111128e-01
5.794319510459899902e-02,6.664270062074635348e-01
5.858344957232475281e-02,6.653175582749266681e-01
5.922370776534080505e-02,6.642060050280025330e-01
5.986396223306655884e-02,6.630927126179440023e-01
6.050422042608261108e-02,6.619781222633180917e-01
6.114447489380836487e-02,6.608625754659316343e-01
6.178473308682441711e-02,6.597464156984083061e-01
6.242498755455017090e-02,6.586300022585618308e-01
6.306524574756622314e-02,6.575135645421359420e-01
6.370549649000167847e-02,6.563973757256151842e-01
6.434575468301773071e-02,6.552816209281697724e-01
6.498601287603378296e-02,6.541665362774109482e-01
6.562627106904983521e-02,6.530522979181658805e-01
6.626652181148529053e-02,6.519390471392503272e-01
6.690678000450134277e-02,6.508269181976071849e-01
6.754703819751739502e-02,6.497160038748059918e-01
6.818728893995285034e-02,6.486063981214846841e-01
6.882754713296890259e-02,6.474981825426389115e-01
6.946780532598495483e-02,6.463913891904971010e-01
7.010806351900100708e-02,6.452860694764135374e-01
7.074831426143646240e-02,6.441822646798094354e-01
7.138857245445251465e-02,6.430799359927084069e-01
7.202883064746856689e-02,6.419791182804006624e-01
7.266908884048461914e-02,6.408797869409368353e-01
7.330933958292007446e-02,6.397819396792900903e-01
7.394959777593612671e-02,6.386855203843717632e-01
7.458985596895217896e-02,6.375905017873129133e-01
7.523010671138763428e-02,6.364968515781841418e-01
7.587036490440368652e-02,6.354045197691826630e-01
7.651062309741973877e-02,6.343134352869626014e-01
7.715088129043579102e-02,6.332235817420985846e-01
7.779113203287124634e-02,6.321348889808477978e-01
7.843139022588729858e-02,6.310472643365336864e-01
7.907164841890335083e-02,6.299607053108218224e-01
7.971189916133880615e-02,6.288751294799235225e-01
8.035215735435485840e-02,6.277904999905006278e-01
8.099241554737091064e-02,6.267067114388225058e-01
8.163267374038696289e-02,6.256237690450463518e-01
8.227292448282241821e-02,6.245415955913538042e-01
8.291318267583847046e-02,6.234601167985576176e-01
8.355344086885452271e-02,6.223793525569840668e-01
8.419369161128997803e-02,6.212992099115584033e-01
8.483394980430603027e-02,6.202196586917296806e-01
8.547420799732208252e-02,6.191406547642195335e-01
8.611446619033813477e-02,6.180621812148334726e-01
8.675471693277359009e-02,6.169841991762847755e-01
8.739497512578964233e-02,6.159066548558245202e-01
8.803523331880569458e-02,6.148295469269884350e-01
8.867548406124114990e-02,6.137528435706407492e-01
8.931574225425720215e-02,6.126765173287278543e-01
8.995600044727325439e-02,6.116005125130881126e-01
9.059625864028930664e-02,6.105248551993582851e-01
9.123650938272476196e-02,6.094495030134776670e-01
9.187676757574081421e-02,6.083744129252250943e-01
9.251702576875686646e-02,6.072995905875697709e-01
9.315727651119232178e-02,6.062249781170834240e-01
9.379753470420837402e-02,6.051505749350654106e-01
9.443779289722442627e-02,6.040763181788531000e-01
9.507805109024047852e-02,6.030021813810542142e-01
9.571830183267593384e-02,6.019281503109832343e-01
9.635856002569198608e-02,6.008541604752091203e-01
9.699881821870803833e-02,5.997801428334348373e-01
9.763907641172409058e-02,5.987060726102195751e-01
9.827932715415954590e-02,5.976318973537892987e-01
9.891958534717559814e-02,5.965575115993670963e-01
9.955984354019165039e-02,5.954828978705295484e-01
1.002000942826271057e-01,5.944079124706291850e-01
1.008403524756431580e-01,5.933325021307203073e-01
1.014806106686592102e-01,5.922565674795698953e-01
1.021208688616752625e-01,5.911800231766237701e-01
1.027611196041107178e-01,5.901027512174232825e-01
1.034013777971267700e-01,5.890246240079770601e-01
1.040416359901428223e-01,5.879455080851996307e-01
1.046818867325782776e-01,5.868653207089917778e-01
1.053221449255943298e-01,5.857838824251224707e-01
1.059624031186103821e-01,5.847010430543737591e-01
1.066026613116264343e-01,5.836166905720983067e-01
1.072429120540618896e-01,5.825306426431531293e-01
1.078831702470779419e-01,5.814427374439743446e-01
1.085234284400939941e-01,5.803528082735676108e-01
1.091636791825294495e-01,5.792607230434949628e-01
1.098039373755455017e-01,5.781662496133921358e-01
1.104441955685615540e-01,5.770692418480862784e-01
1.110844537615776062e-01,5.759695395432102849e-01
1.117247045040130615e-01,5.748669517418640851e-01
1.123649626970291138e-01,5.737612908972851145e-01
1.130052208900451660e-01,5.726523849546505396e-01
1.136454790830612183e-01,5.715400631174665236e-01
1.142857298254966736e-01,5.704241640727132356e-01
1.149259880185127258e-01,5.693045022607803318e-01
1.155662462115287781e-01,5.681809317281900640e-01
1.162064969539642334e-01,5.670533058671658466e-01
1.168467551469802856e-01,5.659214263318621541e-01
1.174870133399963379e-01,5.647851906357610474e-01
1.181272715330123901e-01,5.636444542230214516e-01
1.187675222754478455e-01,5.624991021897014498e-01
1.194077804684638977e-01,5.613490099386408971e-01
1.200480386614799500e-01,5.601940487915069156e-01
1.206882894039154053e-01,5.590341532357792076e-01
1.213285475969314575e-01,5.578692084908936089e-01
1.219688057899475098e-01,5.566991898453554910e-01
1.226090639829635620e-01,5.555239713996105166e-01
1.232493147253990173e-01,5.543435598633958961e-01
1.238895729184150696e-01,5.531578909784702347e-01
1.245298311114311218e-01,5.519669336029062734e-01
1.251700818538665771e-01,5.507707247977693399e-01
1.258103400468826294e-01,5.495692023250891012e-01
1.264505982398986816e-01,5.483624215585081174e-01
1.270908564329147339e-01,5.471503670485997617e-01
1.277311146259307861e-01,5.459331140517185155e-01
1.283713728189468384e-01,5.447106892186708293e-01
1.290116161108016968e-01,5.434831782942337597e-01
1.296518743038177490e-01,5.422505926222278561e-01
1.302921324968338013e-01,5.410130611338885842e-01
1.309323906898498535e-01,5.397706185287218794e-01
1.315726488828659058e-01,5.385234163943231067e-01
1.322129070758819580e-01,5.372715050733347653e-01
1.328531652688980103e-01,5.360150273900146090e-01
1.334934085607528687e-01,5.347541148485919216e-01
1.341336667537689209e-01,5.334887890959558732e-01
1.347739249467849731e-01,5.322192436839481289e-01
1.354141831398010254e-01,5.309455837082435181e-01
1.360544413328170776e-01,5.296679373712542827e-01
1.366946995258331299e-01,5.283864265992530562e-01
1.373349577188491821e-01,5.271011799420404209e-01
1.379752010107040405e-01,5.258123224977926391e-01
1.386154592037200928e-01,5.245199555597199748e-01
1.392557173967361450e-01,5.232242331148615477e-01
1.398959755897521973e-01,5.219252519932839895e-01
1.405362337827682495e-01,5.206231080082464047e-01
1.411764919757843018e-01,5.193179550108064646e-01
1.418167501688003540e-01,5.180098485096085170e-01
1.424569934606552124e-01,5.166989631769358660e-01
1.430972516536712646e-01,5.153852833221455043e-01
1.437375098466873169e-01,5.140689770156816607e-01
1.443777680397033691e-01,5.127500923430132751e-01
1.450180262327194214e-01,5.114287188539794471e-01
1.456582844257354736e-01,5.101049164251687529e-01
1.462985426187515259e-01,5.087787369215370781e-01
1.469387859106063843e-01,5.074502796491762169e-01
1.475790441036224365e-01,5.061195293119520322e-01
1.482193022966384888e-01,5.047865545025924661e-01
1.488595604896545410e-01,5.034513844338843747e-01
1.494998186826705933e-01,5.021140696629893263e-01
1.501400768756866455e-01,5.007746256752851899e-01
1.507803350687026978e-01,4.994330458224265357e-01
1.514205783605575562e-01,4.980893965996915362e-01
1.520608365535736084e-01,4.967436321788576414e-01
1.527010947465896606e-01,4.953957693869064371e-01
1.533413529396057129e-01,4.940458502753006798e-01
1.539816111326217651e-01,4.926938441886443698e-01
1.546218693256378174e-01,4.913397666031715794e-01
1.552621275186538696e-01,4.899836004176991722e-01
1.559023708105087280e-01,4.886253867695531383e-01
1.565426290035247803e-01,4.872650382282084358e-01
1.571828871965408325e-01,4.859026246810755900e-01
1.578231453895568848e-01,4.845381327177467057e-01
1.584634035825729370e-01,4.831715348803378163e-01
1.591036617755889893e-01,4.818028833201211114e-01
1.597439199686050415e-01,4.804321277591077077e-01
1.603841632604598999e-01,4.790593651189727353e-01
1.610244214534759521e-01,4.776845185620066658e-01
1.616646796464920044e-01,4.763076436545707892e-01
1.623049378395080566e-01,4.749287592033195615e-01
1.629451960325241089e-01,4.735479091227547954e-01
1.635854542255401611e-01,4.721651127754666888e-01
1.642257124185562134e-01,4.707804000010433754e-01
1.648659706115722656e-01,4.693938554649612627e-01
1.655062139034271240e-01,4.680055155052702531e-01
1.661464720964431763e-01,4.666154102188704300e-01
1.667867302894592285e-01,4.652235785960021630e-01
1.674269884824752808e-01,4.638301598930389957e-01
1.680672466754913330e-01,4.624351883948918385e-01
1.687075048685073853e-01,4.610387311309258607e-01
1.693477630615234375e-01,4.596409210614087471e-01
1.699880063533782959e-01,4.582418640978751512e-01
1.706282645463943481e-01,4.568415616724679218e-01
1.712685227394104004e-01,4.554401581374643015e-01
1.719087809324264526e-01,4.540377953050063198e-01
1.725490391254425049e-01,4.526345403154596880e-01
1.731892973184585571e-01,4.512305527046018838e-01
1.738295555114746094e-01,4.498259098333816652e-01
1.744697988033294678e-01,4.484207907071029453e-01
1.751100569963455200e-01,4.470152500917548011e-01
1.757503151893615723e-01,4.456094715866831812e-01
1.763905733823776245e-01,4.442035128755410511e-01
1.770308315753936768e-01,4.427975865960203095e-01
1.776710897684097290e-01,4.413918133594028070e-01
1.783113479614257812e-01,4.399863007631568124e-01
1.789515912532806396e-01,4.385812430379076865e-01
1.795918494462966919e-01,4.371767032841127332e-01
1.802321076393127441e-01,4.357728686752118108e-01
1.808723658323287964e-01,4.343698587397941679e-01
1.815126240253448486e-01,4.329678449849359012e-01
1.821528822183609009e-01,4.315669444720739989e-01
1.827931404113769531e-01,4.301672799514033585e-01
1.834333837032318115e-01,4.287690565879715976e-01
1.840736418962478638e-01,4.273723385413279452e-01
1.847139000892639160e-01,4.259773098990393692e-01
1.853541582822799683e-01,4.245840799611881877e-01
1.859944164752960205e-01,4.231928000194944417e-01
1.866346746683120728e-01,4.218036112160499229e-01
1.872749328613281250e-01,4.204166444343626630e-01
1.879151761531829834e-01,4.190320470138910736e-01
1.885554343461990356e-01,4.176499252508527604e-01
1.891956925392150879e-01,4.162703980632018741e-01
1.898359507322311401e-01,4.148936230531665714e-01
1.904762089252471924e-01,4.135197124749501185e-01
1.911164671182632446e-01,4.121488033312914467e-01
1.917567253112792969e-01,4.107810101637587863e-01
1.923969686031341553e-01,4.094164875414816329e-01
1.930372267961502075e-01,4.080552783029944841e-01
1.936774849891662598e-01,4.066975737780236244e-01
1.943177431821823120e-01,4.053434428077222762e-01
1.949580013751983643e-01,4.039930166601233275e-01
1.955982595682144165e-01,4.026464086653120944e-01
1.962385177612304688e-01,4.013037243485859662e-01
1.968787610530853271e-01,3.999651007246081136e-01
1.975190192461013794e-01,3.986305702831995923e-01
1.981592774391174316e-01,3.973002719707441344e-01
1.987995356321334839e-01,3.959742863958557457e-01
1.994397938251495361e-01,3.946527156034980166e-01
2.000800520181655884e-01,3.933356269427110696e-01
2.007203102111816406e-01,3.920231199054375892e-01
2.013605535030364990e-01,3.907152943721281524e-01
2.020008116960525513e-01,3.894121266985384189e-01
2.026410698890686035e-01,3.881137786578268134e-01
2.032813280820846558e-01,3.868202418621460303e-01
2.039215862751007080e-01,3.855315919790252011e-01
2.045618444681167603e-01,3.842478674198392952e-01
2.052021026611328125e-01,3.829690912346634946e-01
2.058423459529876709e-01,3.816953129562570268e-01
2.064826041460037231e-01,3.804265101499240131e-01
2.071228623390197754e-01,3.791626751361589776e-01
2.077631205320358276e-01,3.779038316830183319e-01
2.084033787250518799e-01,3.766499451376299490e-01
2.090436369180679321e-01,3.754009838863519022e-01
2.096838951110839844e-01,3.741569273794018713e-01
2.103241533041000366e-01,3.729176884202534126e-01
2.109643965959548950e-01,3.716832320339875650e-01
2.116046547889709473e-01,3.704534138339123928e-01
2.122449129819869995e-01,3.692281747856855922e-01
2.128851711750030518e-01,3.680074040242660161e-01
2.135254293680191040e-01,3.667909473612978033e-01
2.141656875610351562e-01,3.655786873009390092e-01
2.148059457540512085e-01,3.643704314114755149e-01
2.154461890459060669e-01,3.631660592315788527e-01
2.160864472389221191e-01,3.619653183575453070e-01
2.167267054319381714e-01,3.607680205309735655e-01
2.173669636249542236e-01,3.595739207573922513e-01
2.180072218179702759e-01,3.583828055276634394e-01
2.186474800109863281e-01,3.571944315106003742e-01
2.192877382040023804e-01,3.560084941531185265e-01
2.199279814958572388e-01,3.548247470690242267e-01
2.205682396888732910e-01,3.536428316845952047e-01
2.212084978818893433e-01,3.524624542364134250e-01
2.218487560749053955e-01,3.512833091595219948e-01
2.224890142679214478e-01,3.501050187370400302e-01
2.231292724609375000e-01,3.489272466210975310e-01
2.237695306539535522e-01,3.477496285624583905e-01
2.244097739458084106e-01,3.465717993616550530e-01
2.250500321388244629e-01,3.453933518427838578e-01
2.256902903318405151e-01,3.442138881633982628e-01
2.263305485248565674e-01,3.430330584622796053e-01
2.269708067178726196e-01,3.418503949592626157e-01
2.276110649108886719e-01,3.406655353990779567e-01
2.282513231039047241e-01,3.394780518164965954e-01
2.288915663957595825e-01,3.382875611867808274e-01
2.295318245887756348e-01,3.370936257726366847e-01
2.301720827817916870e-01,3.358958400647842346e-01
2.308123409748077393e-01,3.346938057480199902e-01
2.314525991678237915e-01,3.334871402179402367e-01
2.320928573608398438e-01,3.322754641397493991e-01
2.327331155538558960e-01,3.310583617643643173e-01
2.333733588457107544e-01,3.298355600355691308e-01
2.340136170387268066e-01,3.286065949828627097e-01
2.346538752317428589e-01,3.273711709690845240e-01
2.352941334247589111e-01,3.261290002918899589e-01
2.359343916177749634e-01,3.248797677628347813e-01
2.365746498107910156e-01,3.236231919700505166e-01
2.372149080038070679e-01,3.223590214349028038e-01
2.378551512956619263e-01,3.210870723090732959e-01
2.384954094886779785e-01,3.198070422953267489e-01
2.391356676816940308e-01,3.185188479813123585e-01
2.397759258747100830e-01,3.172222740297767629e-01
2.404161840677261353e-01,3.159172739028939247e-01
2.410564422607421875e-01,3.146037015551952365e-01
2.416967004537582397e-01,3.132815352706632694e-01
2.423369437456130981e-01,3.119507592845662813e-01
2.429772019386291504e-01,3.106113727261572421e-01
2.436174601316452026e-01,3.092634098891453576e-01
2.442577183246612549e-01,3.079070057645649783e-01
2.448979765176773071e-01,3.065422241293309646e-01
2.455382347106933594e-01,3.051692513983228494e-01
2.461784929037094116e-01,3.037882733289434256e-01
2.468187510967254639e-01,3.023995182401209014e-01
2.474589943885803223e-01,3.010032891652656417e-01
2.480992525815963745e-01,2.995997747077225881e-01
2.487395107746124268e-01,2.981893725901825221e-01
2.493797689676284790e-01,2.967724441503283295e-01
2.500200271606445312e-01,2.953493590952285253e-01
2.506602704524993896e-01,2.939205804791371612e-01
2.513005435466766357e-01,2.924864571198098062e-01
2.519407868385314941e-01,2.910476001649291433e-01
2.525810599327087402e-01,2.896043547983508937e-01
2.532213032245635986e-01,2.881574082938205272e-01
2.538615465164184570e-01,2.867071907873626202e-01
2.545018196105957031e-01,2.852542184910031864e-01
2.551420629024505615e-01,2.837991876999899077e-01
2.557823359966278076e-01,2.823425514916833023e-01
2.564225792884826660e-01,2.808850537285874083e-01
2.570628523826599121e-01,2.794271216769503852e-01
2.577030956745147705e-01,2.779695078301234190e-01
2.583433389663696289e-01,2.765127645536997747e-01
2.589836120605468750e-01,2.750574045039049231e-01
2.596238553524017334e-01,2.736041601088992081e-01
2.602641284465789795e-01,2.721534764913604576e-01
2.609043717384338379e-01,2.707060681774704491e-01
2.615446448326110840e-01,2.692623599786143629e-01
2.621848881244659424e-01,2.678230145151321295e-01
2.628251314163208008e-01,2.663884876661630763e-01
2.634654045104980469e-01,2.649592012372581351e-01
2.641056478023529053e-01,2.635357654876591127e-01
2.647459208965301514e-01,2.621184660915583109e-01
2.653861641883850098e-01,2.607078455382056958e-01
2.660264372825622559e-01,2.593041419765160782e-01
2.666666805744171143e-01,2.579078025004140073e-01
2.673069238662719727e-01,2.565190491453175348e-01
2.679471969604492188e-01,2.551380921400099311e-01
2.685874402523040771e-01,2.537652405172079462e-01
2.692277133464813232e-01,2.524005351095679472e-01
2.698679566383361816e-01,2.510441799267311147e-01
2.705082297325134277e-01,2.496961570676914377e-01
2.711484730243682861e-01,2.483565797848195089e-01
2.717887461185455322e-01,2.470253191774771651e-01
2.724289894104003906e-01,2.457023502346888932e-01
2.730692327022552490e-01,2.443875039630345469e-01
2.737095057964324951e-01,2.430805484436531216e-01
2.743497490882873535e-01,2.417813740648959708e-01
2.749900221824645996e-01,2.404895589681803614e-01
2.756302654743194580e-01,2.392048825091714903e-01
2.762705385684967041e-01,2.379268555210196645e-01
2.769107818603515625e-01,2.366551835458183817e-01
2.775510251522064209e-01,2.353893118142149632e-01
2.781912982463836670e-01,2.341287003325032146e-01
2.788315415382385254e-01,2.328729038596168976e-01
2.794718146324157715e-01,2.316212262623906781e-01
2.801120579242706299e-01,2.303731327129394657e-01
2.807523310184478760e-01,2.291279094912352932e-01
2.813925743103027344e-01,2.278849722541318457e-01
2.820328176021575928e-01,2.266435436308920082e-01
2.826730906963348389e-01,2.254028574828659259e-01
2.833133339881896973e-01,2.241622953171118482e-01
2.839536070823669434e-01,2.229209694920051277e-01
2.845938503742218018e-01,2.216782253192772778e-01
2.852341234683990479e-01,2.204332278292033820e-01
2.858743667602539062e-01,2.191852407386383206e-01
2.865146100521087646e-01,2.179335154268482455e-01
2.871548831462860107e-01,2.166771940826026643e-01
2.877951264381408691e-01,2.154156488647904766e-01
2.884353995323181152e-01,2.141480018613801661e-01
2.890756428241729736e-01,2.128737055532710087e-01
2.897159159183502197e-01,2.115919155775012328e-01
2.903561592102050781e-01,2.103020633187604460e-01
2.909964025020599365e-01,2.090035027377767918e-01
2.916366755962371826e-01,2.076955286787418586e-01
2.922769188880920410e-01,2.063777022862596233e-01
2.929171919822692871e-01,2.050493700846920397e-01
2.935574352741241455e-01,2.037101934188605412e-01
2.941977083683013916e-01,2.023595910177102830e-01
2.948379516601562500e-01,2.009973311508330696e-01
2.954781949520111084e-01,1.996229534218496582e-01
2.961184680461883545e-01,1.982361659714335644e-01
2.967587113380432129e-01,1.968368205925541403e-01
2.973989844322204590e-01,1.954246455230848056e-01
2.980392277240753174e-01,1.939996348535220072e-01
2.986795008182525635e-01,1.925615910706666156e-01
2.993197441101074219e-01,1.911106323963620568e-01
2.999599874019622803e-01,1.896467734248146186e-01
3.006002604961395264e-01,1.881700247072295440e-01
3.012405037879943848e-01,1.866806950524075859e-01
3.018807768821716309e-01,1.851788690741065224e-01
3.025210201740264893e-01,1.836649498485338761e-01
3.031612932682037354e-01,1.821391441920567900e-01
3.038015365600585938e-01,1.806019416843072101e-01
3.044417798519134521e-01,1.790537176759432469e-01
3.050820529460906982e-01,1.774948641966402896e-01
3.057222962379455566e-01,1.759260113985341434e-01
3.063625693321228027e-01,1.743475967594854126e-01
3.070028126239776611e-01,1.727603485903328462e-01
3.076430857181549072e-01,1.711647580840907068e-01
3.082833290100097656e-01,1.695615959090162050e-01
3.089235723018646240e-01,1.679515088791756483e-01
3.095638453960418701e-01,1.663351030705566558e-01
3.102040886878967285e-01,1.647132292809070364e-01
3.108443617820739746e-01,1.630865283061693205e-01
3.114846050739288330e-01,1.614558767153457808e-01
3.121248781681060791e-01,1.598218910624784606e-01
3.127651214599609375e-01,1.581854685076087286e-01
3.134053647518157959e-01,1.565473217721837784e-01
3.140456378459930420e-01,1.549080980949888442e-01
3.146858811378479004e-01,1.532687582809666438e-01
3.153261542320251465e-01,1.516298224805012751e-01
3.159663975238800049e-01,1.499922353230673799e-01
3.166066706180572510e-01,1.483565172860408232e-01
3.172469139099121094e-01,1.467235048103576744e-01
3.178871572017669678e-01,1.450938035060911346e-01
3.185274302959442139e-01,1.434679755444654425e-01
3.191676735877990723e-01,1.418467658111062235e-01
3.198079466819763184e-01,1.402306097316445843e-01
3.204481899738311768e-01,1.386201886333822131e-01
3.210884630680084229e-01,1.370158968653907294e-01
3.217287063598632812e-01,1.354183141446068106e-01
3.223689496517181396e-01,1.338278039821316767e-01
3.230092227458953857e-01,1.322446830922756611e-01
3.236494660377502441e-01,1.306694819751212933e-01
3.242897391319274902e-01,1.291023501372787763e-01
3.249299824237823486e-01,1.275436947307673208e-01
3.255702555179595947e-01,1.259935876477822347e-01
3.262104988098144531e-01,1.244523960930132844e-01
3.268507421016693115e-01,1.229201723973911697e-01
3.274910151958465576e-01,1.213969693215739554e-01
3.281312584877014160e-01,1.198830106734769529e-01
3.287715315818786621e-01,1.183781785886388604e-01
3.294117748737335205e-01,1.168826102271109946e-01
3.300520479679107666e-01,1.153961439052131333e-01
3.306922912597656250e-01,1.139188707387006616e-01
3.313325345516204834e-01,1.124506211771318931e-01
3.319728076457977295e-01,1.109912251017424190e-01
3.326130509376525879e-01,1.095406411546648862e-01
3.332533240318298340e-01,1.080986138115367368e-01
3.338935673236846924e-01,1.066650708090080002e-01
3.345338404178619385e-01,1.052396912184225819e-01
3.351740837097167969e-01,1.038224431253631508e-01
3.358143270015716553e-01,1.024129890938256793e-01
3.364546000957489014e-01,1.010110817459999311e-01
3.370948433876037598e-01,9.961659953819745894e-02
3.377351164817810059e-01,9.822921610986279362e-02
3.383753597736358643e-01,9.684882854322740542e-02
3.390156328678131104e-01,9.547511744402781275e-02
3.396558761596679688e-01,9.410798081578075625e-02
3.402961194515228271e-01,9.274716928997239762e-02
3.409363925457000732e-01,9.139246136617185101e-02
3.415766358375549316e-01,9.004379277161600470e-02
3.422169089317321777e-01,8.870094303456976803e-02
3.428571522235870361e-01,8.736389718641124347e-02
3.434974253177642822e-01,8.603243046703745733e-02
3.441376686096191406e-01,8.470662511497639713e-02
3.447779119014739990e-01,8.338638064871917166e-02
3.454181849956512451e-01,8.207161348224323305e-02
3.460584282875061035e-01,8.076246520880570046e-02
3.466987013816833496e-01,7.945891411380845426e-02
3.473389446735382080e-01,7.816113128237489605e-02
3.479792177677154541e-01,7.686910530693369381e-02
3.486194610595703125e-01,7.558313673605976390e-02
3.492597341537475586e-01,7.430329982229366692e-02
3.498999774456024170e-01,7.302990721882984815e-02
3.505402207374572754e-01,7.176318280193871857e-02
3.511804938316345215e-01,7.050330664935433589e-02
3.518207371234893799e-01,6.925074404829567598e-02
3.524610102176666260e-01,6.800571309452907443e-02
3.531012535095214844e-01,6.676866766670075393e-02
3.537415266036987305e-01,6.553991141350445915e-02
3.543817698955535889e-01,6.431997129013078407e-02
3.550220131874084473e-01,6.310921164695315611e-02
3.556622862815856934e-01,6.190804177740627523e-02
3.563025295734405518e-01,6.071701476827495725e-02
3.569428026676177979e-01,5.953652496862549270e-02
3.575830459594726562e-01,5.836714227851613757e-02
3.582233190536499023e-01,5.720928844529193924e-02
3.588635623455047607e-01,5.606354166765203928e-02
3.595038056373596191e-01,5.493032260939667566e-02
3.601440787315368652e-01,5.381009662743085897e-02
3.607843220233917236e-01,5.270345650932428683e-02
3.614245951175689697e-01,5.161077307258121749e-02
3.620648384094238281e-01,5.053259706298263154e-02
3.627051115036010742e-01,4.946926985765998097e-02
3.633453547954559326e-01,4.842133375797796901e-02
3.639855980873107910e-01,4.738911909557108615e-02
3.646258711814880371e-01,4.637297697148223818e-02
3.652661144733428955e-01,4.537332698999385627e-02
3.659063875675201416e-01,4.439041207571747805e-02
3.665466308593750000e-01,4.342460828050143107e-02
3.671869039535522461e-01,4.247606799156633528e-02
3.678271472454071045e-01,4.154508987044236434e-02
3.684673905372619629e-01,4.063181267318061174e-02
3.691076636314392090e-01,3.973632208205035710e-02
3.697479069232940674e-01,3.885880513699602190e-02
3.703881800174713135e-01,3.799922264507049618e-02
3.710284233093261719e-01,3.715766640481987793e-02
3.716686964035034180e-01,3.633401904337230093e-02
3.723089396953582764e-01,3.552830087330427489e-02
3.729491829872131348e-01,3.474031577611125243e-02
3.735894560813903809e-01,3.396991269756055587e-02
3.742296993732452393e-01,3.321694643508266154e-02
3.748699724674224854e-01,3.248108227515000834e-02
3.755102157592773438e-01,3.176215535434856463e-02
3.761504888534545898e-01,3.105973893075919534e-02
3.767907321453094482e-01,3.037354728350472044e-02
3.774309754371643066e-01,2.970319610759064588e-02
3.780712485313415527e-01,2.904822162737730196e-02
3.787114918231964111e-01,2.840825275373948244e-02
3.793517649173736572e-01,2.778275115685513441e-02
3.799920082092285156e-01,2.717128683234015796e-02
3.806322813034057617e-01,2.657328196469155301e-02
3.812725245952606201e-01,2.598829777012268138e-02
3.819127678871154785e-01,2.541573743158043186e-02
3.825530409812927246e-01,2.485506096693201883e-02
3.831932842731475830e-01,2.430573404601599208e-02
3.838335573673248291e-01,2.376714877411956195e-02
3.844738006591796875e-01,2.323882370959751142e-02
3.851140737533569336e-01,2.272012274557511091e-02
3.857543170452117920e-01,2.221055439168662105e-02
3.863945603370666504e-01,2.170958192824468114e-02
3.870348334312438965e-01,2.121660774117639647e-02
3.876750767230987549e-01,2.073119906839959725e-02
3.883153498172760010e-01,2.025278848000766629e-02
3.889555931091308594e-01,1.978096946850183002e-02
3.895958662033081055e-01,1.931523798544132475e-02
3.902361094951629639e-01,1.885523331215877008e-02
3.908763527870178223e-01,1.840046428880448559e-02
3.915166258811950684e-01,1.795060763232658729e-02
3.921568691730499268e-01,1.750531794299448052e-02
3.927971422672271729e-01,1.706425475185202600e-02
3.934373855590820312e-01,1.662716996311974782e-02
3.940776586532592773e-01,1.619376600576760694e-02
3.947179019451141357e-01,1.576388568112374600e-02
3.953581452369689941e-01,1.533729716541376575e-02
3.959984183311462402e-01,1.491384038221266195e-02
3.966386616230010986e-01,1.449344201751578964e-02
3.972789347171783447e-01,1.407594566784098333e-02
3.979191780090332031e-01,1.366137018405844117e-02
3.985594511032104492e-01,1.324960696745014488e-02
3.991996943950653076e-01,1.284072182065809642e-02
3.998399376869201660e-01,1.243471361126413655e-02
4.004802107810974121e-01,1.203161246678430274e-02
4.011204540729522705e-01,1.163155497383172587e-02
4.017607271671295166e-01,1.123459093341283577e-02
4.024009704589843750e-01,1.084089285635592148e-02
4.030412435531616211e-01,1.045054643234122338e-02
4.036814868450164795e-01,1.006374887256100692e-02
4.043217301368713379e-01,9.680696364559260303e-03
4.049620032310485840e-01,9.301541575919891613e-03
4.056022465229034424e-01,8.926517113871934583e-03
4.062425196170806885e-01,8.555816358802648125e-03
4.068827629089355469e-01,8.189703538834081087e-03
4.075230360031127930e-01,7.828364826864220305e-03
4.081632792949676514e-01,7.472095476545259629e-03
4.088035225868225098e-01,7.121088751438353626e-03
4.094437956809997559e-01,6.775582402498425694e-03
4.100840389728546143e-01,6.435873194501340322e-03
4.107243120670318604e-01,6.102166394676977745e-03
4.113645553588867188e-01,5.774759603130341645e-03
4.120048284530639648e-01,5.453849000353727661e-03
4.126450717449188232e-01,5.139717801776466644e-03
4.132853150367736816e-01,4.832585196488992096e-03
4.139255881309509277e-01,4.532676959064119160e-03
4.145658314228057861e-01,4.240301334367480024e-03
4.152061045169830322e-01,3.955619484743433389e-03
4.158463478088378906e-01,3.678901931080336141e-03
4.164866209030151367e-01,3.410375572050483584e-03
4.171268641948699951e-01,3.150268074880280267e-03
4.177671074867248535e-01,2.898793002201305313e-03
4.184073805809020996e-01,2.656163512667397697e-03
4.190476238727569580e-01,2.422624012491159107e-03
4.196878969669342041e-01,2.198360472529081733e-03
4.203281402587890625e-01,1.983654010135893486e-03
4.209684133529663086e-01,1.778637441291586185e-03
4.216086566448211670e-01,1.583605281278543941e-03
4.222488999366760254e-01,1.398725124895250360e-03
4.228891730308532715e-01,1.224231974526368560e-03
4.235294163227081299e-01,1.060354871300184243e-03
4.241696894168853760e-01,9.073082557549128069e-04
4.248099327087402344e-01,7.653317796827430186e-04
4.254502058029174805e-01,6.346366728120500511e-04
4.260904490947723389e-01,5.154582263569018608e-04
4.267306923866271973e-01,4.080453034513986665e-04
4.273709654808044434e-01,3.125872383966665780e-04
4.280112087726593018e-01,2.293730391533799207e-04
4.286514818668365479e-01,1.586056451357009678e-04
4.292917251586914062e-01,1.005244898117929608e-04
4.299319982528686523e-01,5.539698896228628655e-05
4.305722415447235107e-01,2.345484752064308509e-05
4.312124848365783691e-01,4.898141660270027842e-06
4.318527579307556152e-01,0.000000000000000000e+00
4.324930012226104736e-01,8.958794637692335527e-06
4.331332743167877197e-01,3.202637952348652561e-05
4.337735176086425781e-01,6.942205404136814195e-05
4.344137907028198242e-01,1.213198435374707174e-04
4.350540339946746826e-01,1.879458808620171339e-04
4.356943070888519287e-01,2.694790258610524347e-04
4.363345503807067871e-01,3.660969173595596260e-04
4.369747936725616455e-01,4.779344383978312294e-04
4.376150667667388916e-01,6.051578209960162269e-04
4.382553100585937500e-01,7.478470730357678065e-04
4.388955831527709961e-01,9.061827874230488078e-04
4.395358264446258545e-01,1.080160625124726437e-03
4.401760995388031006e-01,1.269878622148112868e-03
4.408163428306579590e-01,1.475314133631666635e-03
4.414565861225128174e-01,1.696511952277823809e-03
4.420968592166900635e-01,1.933421642182686639e-03
4.427371025085449219e-01,2.185974663767353832e-03
4.433773756027221680e-01,2.454114227442794061e-03
4.440176188945770264e-01,2.737626827230776883e-03
4.446578919887542725e-01,3.036443238094932440e-03
4.452981352806091309e-01,3.350324729182396766e-03
4.459383785724639893e-01,3.679049751167617899e-03
4.465786516666412354e-01,4.022345785023695441e-03
4.472188949584960938e-01,4.379932176133749522e-03
4.478591680526733398e-01,4.751472855654803595e-03
4.484994113445281982e-01,5.136577818529275419e-03
4.491396844387054443e-01,5.534900417836219333e-03
4.497799277305603027e-01,5.945930140784039253e-03
4.504201710224151611e-01,6.369270604367649469e-03
4.510604441165924072e-01,6.804416379059929909e-03
4.517006874084472656e-01,7.250841244482941761e-03
4.523409605026245117e-01,7.708016457938171584e-03
4.529812037944793701e-01,8.175326570929897230e-03
4.536214768886566162e-01,8.652276424161442492e-03
4.542617201805114746e-01,9.138175853882657407e-03
4.549019634723663330e-01,9.632448278681593479e-03
4.555422365665435791e-01,1.013448306796638221e-02
4.561824798583984375e-01,1.064359469525744117e-02
4.568227529525756836e-01,1.115918556518291638e-02
4.574629962444305420e-01,1.168056404524175917e-02
4.581032693386077881e-01,1.220712827604231165e-02
4.587435126304626465e-01,1.273821039147016165e-02
4.593837559223175049e-01,1.327315516580185317e-02
4.600240290164947510e-01,1.381142447531225059e-02
4.606642723083496094e-01,1.435231948497417420e-02
4.613045454025268555e-01,1.489535026907340409e-02
4.619447886943817139e-01,1.543984666681375018e-02
4.625850617885589600e-01,1.598535363996234082e-02
4.632253050804138184e-01,1.653130710121786251e-02
4.638655483722686768e-01,1.707723423489637682e-02
4.645058214664459229e-01,1.762271801821668760e-02
4.651460647583007812e-01,1.816731512277902638e-02
4.657863378524780273e-01,1.871067700208062234e-02
4.664265811443328857e-01,1.925242397442961106e-02
4.670668542385101318e-01,1.979231527515157296e-02
4.677070975303649902e-01,2.033006964618166990e-02
4.683473408222198486e-01,2.086545940603157234e-02
4.689876139163970947e-01,2.139839084296468741e-02
4.696278572082519531e-01,2.192867650934182677e-02
4.702681303024291992e-01,2.245630333685255664e-02
4.709083735942840576e-01,2.298119502620910026e-02
4.715486466884613037e-01,2.350342874782551661e-02
4.721888899803161621e-01,2.402300902498755164e-02
4.728291332721710205e-01,2.454009143533619763e-02
4.734694063663482666e-01,2.505482679520909528e-02
4.741096496582031250e-01,2.556737395012920189e-02
4.747499227523803711e-01,2.607802469720965632e-02
4.753901660442352295e-01,2.658696518226477679e-02
4.760304391384124756e-01,2.709458508511985997e-02
4.766706824302673340e-01,2.760114310619954381e-02
4.773109257221221924e-01,2.810705924797840538e-02
4.779511988162994385e-01,2.861273311948497877e-02
4.785914421081542969e-01,2.911856369522247689e-02
4.792317152023315430e-01,2.962501438241105234e-02
4.798719584941864014e-01,3.013251777552738986e-02
4.805122315883636475e-01,3.064159116893883095e-02
4.811524748802185059e-01,3.115267809026356360e-02
4.817927181720733643e-01,3.166634357371655994e-02
4.824329912662506104e-01,3.218307775830453465e-02
4.830732345581054688e-01,3.270336960657038716e-02
4.837135076522827148e-01,3.322779648773988015e-02
4.843537509441375732e-01,3.375682267912960555e-02
4.849940240383148193e-01,3.429101612533491661e-02
4.856342673301696777e-01,3.483084494638255535e-02
4.862745106220245361e-01,3.537686022173014422e-02
4.869147837162017822e-01,3.592957565239141005e-02
4.875550270080566406e-01,3.648946556218390924e-02
4.881953001022338867e-01,3.705701847448539255e-02
4.888355433940887451e-01,3.763272518429339186e-02
4.894758164882659912e-01,3.821705997376678710e-02
4.901160597801208496e-01,3.881042631469666659e-02
4.907563030719757080e-01,3.941333175100325548e-02
4.913965761661529541e-01,4.002621104378878414e-02
4.920368194580078125e-01,4.064945018355592410e-02
4.926770925521850586e-01,4.128352492270082053e-02
4.933173358440399170e-01,4.192878240297925885e-02
4.939576089382171631e-01,4.258571546020029075e-02
4.945978522300720215e-01,4.325463919980965244e-02
4.952380955219268799e-01,4.393598710869239810e-02
4.958783686161041260e-01,4.463022318689269241e-02
4.965186119079589844e-01,4.533765482066520747e-02
4.971588850021362305e-01,4.605877691093152038e-02
4.977991282939910889e-01,4.679391190358828112e-02
4.984394013881683350e-01,4.754358987399243119e-02
4.990796446800231934e-01,4.830817351014138339e-02
4.997198879718780518e-01,4.908813661910116366e-02
5.003601312637329102e-01,4.988395155299585326e-02
5.010004043579101562e-01,5.069617247155999706e-02
5.016406774520874023e-01,5.152526384187261499e-02
5.022809505462646484e-01,5.237177971225204232e-02
5.029211640357971191e-01,5.323619207483343274e-02
5.035614371299743652e-01,5.411925013066731793e-02
5.042017102241516113e-01,5.502153308634483153e-02
5.048419237136840820e-01,5.594359473875165634e-02
5.054821968078613281e-01,5.688628998688427529e-02
5.061224699020385742e-01,5.785028181419171744e-02
5.067627429962158203e-01,5.883632208099065508e-02
5.074029564857482910e-01,5.984511034618922309e-02
5.080432295799255371e-01,6.087765611066231486e-02
5.086835026741027832e-01,6.193470877069096048e-02
5.093237161636352539e-01,6.301709681646183725e-02
5.099639892578125000e-01,6.412590408292739852e-02
5.106042623519897461e-01,6.526197252437349050e-02
5.112445354461669922e-01,6.642627564545389163e-02
5.118847489356994629e-01,6.761968469864676479e-02
5.125250220298767090e-01,6.884341342118638352e-02
5.131652951240539551e-01,7.009836730204055399e-02
5.138055086135864258e-01,7.138541141391741007e-02
5.144457817077636719e-01,7.270583447963963053e-02
5.150860548019409180e-01,7.406052454347644698e-02
5.157263278961181641e-01,7.545044407240641959e-02
5.163665413856506348e-01,7.687646312808027460e-02
5.170068144798278809e-01,7.833979560268744535e-02
5.176470875740051270e-01,7.984119293820146623e-02
5.182873010635375977e-01,8.138144850667528019e-02
5.189275741577148438e-01,8.296163415954893594e-02
5.195678472518920898e-01,8.458240052939380860e-02
5.202081203460693359e-01,8.624444491962801607e-02
5.208483338356018066e-01,8.794825303596809363e-02
5.214886069297790527e-01,8.969468688328685602e-02
5.221288800239562988e-01,9.148409036533733385e-02
5.227690935134887695e-01,9.331664286761842675e-02
5.234093666076660156e-01,9.519295379311421001e-02
5.240496397018432617e-01,9.711300727372318420e-02
5.246899127960205078e-01,9.907689484090909104e-02
5.253301262855529785e-01,1.010843022085130549e-01
5.259703993797302246e-01,1.031353995036412563e-01
5.266106724739074707e-01,1.052296642341414845e-01
5.272508859634399414e-01,1.073664362830495378e-01
5.278911590576171875e-01,1.095454265785820169e-01
5.285314321517944336e-01,1.117656821213861562e-01
5.291717052459716797e-01,1.140262803858371754e-01
5.298119187355041504e-01,1.163259171839072792e-01
5.304521918296813965e-01,1.186637619765411600e-01
5.310924649238586426e-01,1.210382155449640784e-01
5.317326784133911133e-01,1.234474967263872180e-01
5.323729515075683594e-01,1.258903325088307490e-01
5.330132246017456055e-01,1.283646753738620916e-01
5.336534976959228516e-01,1.308684772774970639e-01
5.342937111854553223e-01,1.333993848747914157e-01
5.349339842796325684e-01,1.359555459794288268e-01
5.355742573738098145e-01,1.385343421388274265e-01
5.362144708633422852e-01,1.411329615729552955e-01
5.368547439575195312e-01,1.437492585356503483e-01
5.374950170516967773e-01,1.463802175331494482e-01
5.381352901458740234e-01,1.490229726475251759e-01
5.387755036354064941e-01,1.516743691513995351e-01
5.394157767295837402e-01,1.543318806323998871e-01
5.400560498237609863e-01,1.569922119038409392e-01
5.406962633132934570e-01,1.596520328077710715e-01
5.413365364074707031e-01,1.623086712932915177e-01
5.419768095016479492e-01,1.649588353627304826e-01
5.426170825958251953e-01,1.675993570108293973e-01
5.432572960853576660e-01,1.702269063653174541e-01
5.438975691795349121e-01,1.728389559901275518e-01
5.445378422737121582e-01,1.754322415064306639e-01
5.451780557632446289e-01,1.780036651886192089e-01
5.458183288574218750e-01,1.805508898925500816e-01
5.464586019515991211e-01,1.830709983762730531e-01
5.470988750457763672e-01,1.855614721976248660e-01
5.477390885353088379e-01,1.880196571160084318e-01
5.483793616294860840e-01,1.904438359189435381e-01
5.490196347236633301e-01,1.928317296301456096e-01
5.496598482131958008e-01,1.951813148630341388e-01
5.503001213073730469e-01,1.974914124513622582e-01
5.509403944015502930e-01,1.997604654160429760e-01
5.515806674957275391e-01,2.019873404985741416e-01
5.522208809852600098e-01,2.041709933526894005e-01
5.528611540794372559e-01,2.063112718929414058e-01
5.535014271736145020e-01,2.084076044010938489e-01
5.541416406631469727e-01,2.104598583323991079e-01
5.547819137573242188e-01,2.124686796361849872e-01
5.554221868515014648e-01,2.144344199124770256e-01
5.560624599456787109e-01,2.163580128117708057e-01
5.567026734352111816e-01,2.182404433808571298e-01
5.573429465293884277e-01,2.200835766315458741e-01
5.579832196235656738e-01,2.218890060968181643e-01
5.586234927177429199e-01,2.236588518092585964e-01
5.592637062072753906e-01,2.253953017981427109e-01
5.599039793014526367e-01,2.271013470123186551e-01
5.605442523956298828e-01,2.287798150560114152e-01
5.611844658851623535e-01,2.304336835927975891e-01
5.618247389793395996e-01,2.320667754605381106e-01
5.624650120735168457e-01,2.336825903108294966e-01
5.631052851676940918e-01,2.352850710471487972e-01
5.637454986572265625e-01,2.368781899341745323e-01
5.643857717514038086e-01,2.384665822302487470e-01
5.650260448455810547e-01,2.400545760651104921e-01
5.656662583351135254e-01,2.416466795929892442e-01
5.663065314292907715e-01,2.432479848663877675e-01
5.669468045234680176e-01,2.448632311991927324e-01
5.675870776176452637e-01,2.464974150524796848e-01
5.682272911071777344e-01,2.481554392831846201e-01
5.688675642013549805e-01,2.498427778142291444e-01
5.695078372955322266e-01,2.515644103158400924e-01
5.701480507850646973e-01,2.533253157017476553e-01
5.707883238792419434e-01,2.551310142379179524e-01
5.714285969734191895e-01,2.569864481908314957e-01
5.720688700675964355e-01,2.588967318431310005e-01
5.727090835571289062e-01,2.608666497420726316e-01
5.733493566513061523e-01,2.629014882299007816e-01
5.739896297454833984e-01,2.650058952927771827e-01
5.746298432350158691e-01,2.671843449689563776e-01
5.752701163291931152e-01,2.694417772173665071e-01
5.759103894233703613e-01,2.717823476158987006e-01
5.765506625175476074e-01,2.742103048342787730e-01
5.771908760070800781e-01,2.767294022903268313e-01
5.778311491012573242e-01,2.793439023591268722e-01
5.784714221954345703e-01,2.820571949862928918e-01
5.791116356849670410e-01,2.848723570401729965e-01
5.797519087791442871e-01,2.877930323816872971e-01
5.803921818733215332e-01,2.908218652904617230e-01
5.810324549674987793e-01,2.939614236320604590e-01
5.816726684570312500e-01,2.972138135366413358e-01
5.823129415512084961e-01,3.005816432869106158e-01
5.829532146453857422e-01,3.040664707419304946e-01
5.835934281349182129e-01,3.076694701186823977e-01
5.842337012290954590e-01,3.113925005630120424e-01
5.848739743232727051e-01,3.152362131286334801e-01
5.855142474174499512e-01,3.192012324025954584e-01
5.861544609069824219e-01,3.232875502825471870e-01
5.867947340011596680e-01,3.274959896796691972e-01
5.874350070953369141e-01,3.318259549270616837e-01
5.880752205848693848e-01,3.362765309315811635e-01
5.887154936790466309e-01,3.408477552138213795e-01
5.893557667732238770e-01,3.455381252604796671e-01
5.899960398674011230e-01,3.503463469128140773e-01
5.906362533569335938e-01,3.552703164800350422e-01
5.912765264511108398e-01,3.603090667261961144e-01
5.919167995452880859e-01,3.654600518383350760e-01
5.925570130348205566e-01,3.707203842024213714e-01
5.931972861289978027e-01,3.760884596424949322e-01
5.938375592231750488e-01,3.815609403200861394e-01
5.944778323173522949e-01,3.871347875348440937e-01
5.951180458068847656e-01,3.928062125516711411e-01
5.957583189010620117e-01,3.985728366629546215e-01
5.963985919952392578e-01,4.044305031959551933e-01
5.970388054847717285e-01,4.103748759043783778e-01
5.976790785789489746e-01,4.164030759336889709e-01
5.983193516731262207e-01,4.225104954595222395e-01
5.989596247673034668e-01,4.286929210607492990e-01
5.995998382568359375e-01,4.349454198846043340e-01
6.002401113510131836e-01,4.412647576108632563e-01
6.008803844451904297e-01,4.476457929885659937e-01
6.015205979347229004e-01,4.540834145029708502e-01
6.021608710289001465e-01,4.605741538364185317e-01
6.028011441230773926e-01,4.671127409095792160e-01
6.034414172172546387e-01,4.736945071744376179e-01
6.040816307067871094e-01,4.803141207568817350e-01
6.047219038009643555e-01,4.869681324911203646e-01
6.053621768951416016e-01,4.936512597626063759e-01
6.060023903846740723e-01,5.003582130795365401e-01
6.066426634788513184e-01,5.070856557853695712e-01
6.072829365730285645e-01,5.138284632184064726e-01
6.079232096672058105e-01,5.205821804207735326e-01
6.085634231567382812e-01,5.273417961022723865e-01
6.092036962509155273e-01,5.341042981312122961e-01
6.098439693450927734e-01,5.408648938248132865e-01
6.104841828346252441e-01,5.476189336841139621e-01
6.111244559288024902e-01,5.543637453516172542e-01
6.117647290229797363e-01,5.610948934342321337e-01
6.124050021171569824e-01,5.678087838542831278e-01
6.130452156066894531e-01,5.745012567091074551e-01
6.136854887008666992e-01,5.811702287847695381e-01
6.143257617950439453e-01,5.878119291538110858e-01
6.149659752845764160e-01,5.944226885754635425e-01
6.156062483787536621e-01,6.010009048478259785e-01
6.162465214729309082e-01,6.075432347594418303e-01
6.168867945671081543e-01,6.140471717004736263e-01
6.175270080566406250e-01,6.205097592970116871e-01
6.181672811508178711e-01,6.269299878678604721e-01
6.188075542449951172e-01,6.333052055656089863e-01
6.194477677345275879e-01,6.396329570903738215e-01
6.200880408287048340e-01,6.459126655883826729e-01
6.207283139228820801e-01,6.521421539561407243e-01
6.213685870170593262e-01,6.583199899258604937e-01
6.220088005065917969e-01,6.644443074201786814e-01
6.226490736007690430e-01,6.705149981659910274e-01
6.232893466949462891e-01,6.765304723346052818e-01
6.239295601844787598e-01,6.824891939621484660e-01
6.245698332786560059e-01,6.883914395446293355e-01
6.252101063728332520e-01,6.942358644971124981e-01
6.258503794670104980e-01,7.000217984254772929e-01
6.264905929565429688e-01,7.057480865746499354e-01
6.271308660507202148e-01,7.114152626211200925e-01
6.277711391448974609e-01,7.170223179317409823e-01
6.284113526344299316e-01,7.225682270102975480e-01
6.290516257286071777e-01,7.280537025730318135e-01
6.296918988227844238e-01,7.334777639815892591e-01
6.303321719169616699e-01,7.388400402327359728e-01
6.309723854064941406e-01,7.441397289359281686e-01
6.316126585006713867e-01,7.493773660121965108e-01
6.322529315948486328e-01,7.545521373247776609e-01
6.328931450843811035e-01,7.596631657970065454e-01
6.335334181785583496e-01,7.647109432449008537e-01
6.341736912727355957e-01,7.696945560025261202e-01
6.348139643669128418e-01,7.746135136985836667e-01
6.354541778564453125e-01,7.794668164853257863e-01
6.360944509506225586e-01,7.842547867956710661e-01
6.367347240447998047e-01,7.889763613996398917e-01
6.373749375343322754e-01,7.936303592892728354e-01
6.380152106285095215e-01,7.982169211424863242e-01
6.386554837226867676e-01,8.027348023964337997e-01
6.392957568168640137e-01,8.071831222458598631e-01
6.399359703063964844e-01,8.115605471854587805e-01
6.405762434005737305e-01,8.158669142927030826e-01
6.412165164947509766e-01,8.201007361473755530e-01
6.418567299842834473e-01,8.242605387638466397e-01
6.424970030784606934e-01,8.283459210220645019e-01
6.431372761726379395e-01,8.323552917482404112e-01
6.437775492668151855e-01,8.362873820068648101e-01
6.444177627563476562e-01,8.401405500498544399e-01
6.450580358505249023e-01,8.439141626990087630e-01
6.456983089447021484e-01,8.476065393977401108e-01
6.463385224342346191e-01,8.512159292002365873e-01
6.469787955284118652e-01,8.547416078246543591e-01
6.476190686225891113e-01,8.581818515968437922e-01
6.482593417167663574e-01,8.615352282657338101e-01
6.488995552062988281e-01,8.648000677244609413e-01
6.495398283004760742e-01,8.679755905071804278e-01
6.501801013946533203e-01,8.710601695172086600e-01
6.508203148841857910e-01,8.740521517803370166e-01
6.514605879783630371e-01,8.769508842241786617e-01
6.521008610725402832e-01,8.797548584837895369e-01
6.527411341667175293e-01,8.824629350684816131e-01
6.533813476562500000e-01,8.850737786543101393e-01
6.540216207504272461e-01,8.875868990343764864e-01
6.546618938446044922e-01,8.900011288335396564e-01
6.553021073341369629e-01,8.923154665581973788e-01
6.559423804283142090e-01,8.945296420631230205e-01
6.565826535224914551e-01,8.966428364603071799e-01
6.572229266166687012e-01,8.986545803594614412e-01
6.578631401062011719e-01,9.005644030308701531e-01
6.585034132003784180e-01,9.023724148497960229e-01
6.591436862945556641e-01,9.040783484926517843e-01
6.597838997840881348e-01,9.056821928006102418e-01
6.604241728782653809e-01,9.071844127180916928e-01
6.610644459724426270e-01,9.085852369419584740e-01
6.617047190666198730e-01,9.098851831443561800e-01
6.623449325561523438e-01,9.110848037344840833e-01
6.629852056503295898e-01,9.121851690947826441e-01
6.636254787445068359e-01,9.131870769541738930e-01
6.642656922340393066e-01,9.140916489588413185e-01
6.649059653282165527e-01,9.149002774380723402e-01
6.655462384223937988e-01,9.156142817783781140e-01
6.661865115165710449e-01,9.162352302031773199e-01
6.668267250061035156e-01,9.167647820077391430e-01
6.674669981002807617e-01,9.172048466013311696e-01
6.681072711944580078e-01,9.175573279072168908e-01
6.687474846839904785e-01,9.178242707525541277e-01
6.693877577781677246e-01,9.180079209447211674e-01
6.700280308723449707e-01,9.181105254005559324e-01
6.706683039665222168e-01,9.181344556912200972e-01
6.713085174560546875e-01,9.180822258575034311e-01
6.719487905502319336e-01,9.179563170305540254e-01
6.725890636444091797e-01,9.177594236060553357e-01
6.732292771339416504e-01,9.174941492340740190e-01
6.738695502281188965e-01,9.171632309136188432e-01
6.745098233222961426e-01,9.167694423367214185e-01
6.751500964164733887e-01,9.163155460107108574e-01
6.757903099060058594e-01,9.158044073445728017e-01
6.764305830001831055e-01,9.152387237208312598e-01
6.770708560943603516e-01,9.146213784410246461e-01
6.777110695838928223e-01,9.139551805571937138e-01
6.783513426780700684e-01,9.132428038623485733e-01
6.789916157722473145e-01,9.124870118127139662e-01
6.796318888664245605e-01,9.116905174075169427e-01
6.802721023559570312e-01,9.108560150277007494e-01
6.809123754501342773e-01,9.099859308500342081e-01
6.815526485443115234e-01,9.090828280348457469e-01
6.821928620338439941e-01,9.081492598335234590e-01
6.828331351280212402e-01,9.071873732589801342e-01
6.834734082221984863e-01,9.061994859629831645e-01
6.841136813163757324e-01,9.051877759193756035e-01
6.847538948059082031e-01,9.041543997054137805e-01
6.853941679000854492e-01,9.031011143782898820e-01
6.860344409942626953e-01,9.020298320355690791e-01
6.866746544837951660e-01,9.009423861892997820e-01
6.873149275779724121e-01,8.998401923345431541e-01
6.879552006721496582e-01,8.987248402702459060e-01
6.885954737663269043e-01,8.975976703599828355e-01
6.892356872558593750e-01,8.964600738589352247e-01
6.898759603500366211e-01,8.953129655491465222e-01
6.905162334442138672e-01,8.941574475481122164e-01
6.911564469337463379e-01,8.929945343529315238e-01
6.917967200279235840e-01,8.918247848119800203e-01
6.924369931221008301e-01,8.906489859216577543e-01
6.930772662162780762e-01,8.894676699015642285e-01
6.937174797058105469e-01,8.882814240898770919e-01
6.943577527999877930e-01,8.870903941708494500e-01
6.949980258941650391e-01,8.858949078464082305e-01
6.956382393836975098e-01,8.846952499756914889e-01
6.962785124778747559e-01,8.834913136022901625e-01
6.969187855720520020e-01,8.822831935438379958e-01
6.975590586662292480e-01,8.810708429220821536e-01
6.981992721557617188e-01,8.798542096063872719e-01
6.988395452499389648e-01,8.786329063738893552e-01
6.994798183441162109e-01,8.774067911450416091e-01
7.001200318336486816e-01,8.761757119184991893e-01
7.007603049278259277e-01,8.749390923810200782e-01
7.014005780220031738e-01,8.736967032596618665e-01
7.020408511161804199e-01,8.724482281257905925e-01
7.026810646057128906e-01,8.711933686631070373e-01
7.033213376998901367e-01,8.699315174428221553e-01
7.039616107940673828e-01,8.686623645062860888e-01
7.046018242835998535e-01,8.673857054621816332e-01
7.052420973777770996e-01,8.661009141868269978e-01
7.058823704719543457e-01,8.648077660297639468e-01
7.065226435661315918e-01,8.635059490943151062e-01
7.071628570556640625e-01,8.621953217530720082e-01
7.078031301498413086e-01,8.608753561773774265e-01
7.084434032440185547e-01,8.595460275542214923e-01
7.090836167335510254e-01,8.582072472615345227e-01
7.097238898277282715e-01,8.568586938485909243e-01
7.103641629219055176e-01,8.555004353248101268e-01
7.110044360160827637e-01,8.541324836841246437e-01
7.116446495056152344e-01,8.527550233519498590e-01
7.122849225997924805e-01,8.513679155529771947e-01
7.129251956939697266e-01,8.499714960357085403e-01
7.135654091835021973e-01,8.485661101155739239e-01
7.142056822776794434e-01,8.471518350086233440e-01
7.148459553718566895e-01,8.457291647341032004e-01
7.154862284660339355e-01,8.442985072267870095e-01
7.161264419555664062e-01,8.428605479115676147e-01
7.167667150497436523e-01,8.414155211157217096e-01
7.174069881439208984e-01,8.399641534721622449e-01
7.180472612380981445e-01,8.385071326663502411e-01
7.186874747276306152e-01,8.370452868017004278e-01
7.193277478218078613e-01,8.355790836290832857e-01
7.199680209159851074e-01,8.341094821018639749e-01
7.206082344055175781e-01,8.326374295171303785e-01
7.212485074996948242e-01,8.311635163115669300e-01
7.218887805938720703e-01,8.296887882183052731e-01
7.225290536880493164e-01,8.282141242230625089e-01
7.231692671775817871e-01,8.267406777922667871e-01
7.238095402717590332e-01,8.252690676559666372e-01
7.244498133659362793e-01,8.238003916489726741e-01
7.250900268554687500e-01,8.223358095050095073e-01
7.257302999496459961e-01,8.208759965935783498e-01
7.263705730438232422e-01,8.194220733755588348e-01
7.270108461380004883e-01,8.179749916898955142e-01
7.276510596275329590e-01,8.165358633519406162e-01
7.282913327217102051e-01,8.151053593626471638e-01
7.289316058158874512e-01,8.136845559375460724e-01
7.295718193054199219e-01,8.122744646640263078e-01
7.302120923995971680e-01,8.108757424370840461e-01
7.308523654937744141e-01,8.094893409859680311e-01
7.314926385879516602e-01,8.081161134876584384e-01
7.321328520774841309e-01,8.067569935640905854e-01
7.327731251716613770e-01,8.054124820644323890e-01
7.334133982658386230e-01,8.040834459571439830e-01
7.340536117553710938e-01,8.027707215122208417e-01
7.346938848495483398e-01,8.014747531905626055e-01
7.353341579437255859e-01,8.001963002925558399e-01
7.359744310379028320e-01,7.989359422143005318e-01
7.366146445274353027e-01,7.976944353773971486e-01
7.372549176216125488e-01,7.964720584477644749e-01
7.378951907157897949e-01,7.952694844708729782e-01
7.385354042053222656e-01,7.940873347161048201e-01
7.391756772994995117e-01,7.929258659060769432e-01
7.398159503936767578e-01,7.917856838364567551e-01
7.404562234878540039e-01,7.906672377047350153e-01
7.410964369773864746e-01,7.895710978907768407e-01
7.417367100715637207e-01,7.884975408908223571e-01
7.423769831657409668e-01,7.874470944790576965e-01
7.430171966552734375e-01,7.864203491469354823e-01
7.436574697494506836e-01,7.854175969411940628e-01
7.442977428436279297e-01,7.844394694276575208e-01
7.449380159378051758e-01,7.834864694469958479e-01
7.455782294273376465e-01,7.825592834409622611e-01
7.462185025215148926e-01,7.816583435021811077e-01
7.468587756156921387e-01,7.807844634279579310e-01
7.474989891052246094e-01,7.799383945981848143e-01
7.481392621994018555e-01,7.791208003505438739e-01
7.487795352935791016e-01,7.783326431332477924e-01
7.494198083877563477e-01,7.775748825622668114e-01
7.500600218772888184e-01,7.768486323829426610e-01
7.507002949714660645e-01,7.761549108692151755e-01
7.513405680656433105e-01,7.754950366287030050e-01
7.519807815551757812e-01,7.748704432514119667e-01
7.526210546493530273e-01,7.742825299602937861e-01
7.532613277435302734e-01,7.737329979887892506e-01
7.539016008377075195e-01,7.732236285896254557e-01
7.545418143272399902e-01,7.727563593135307052e-01
7.551820874214172363e-01,7.723332490441063847e-01
7.558223605155944824e-01,7.719565598037183562e-01
7.564625740051269531e-01,7.716287425080103901e-01
7.571028470993041992e-01,7.713523708445984006e-01
7.577431201934814453e-01,7.711302552101741981e-01
7.583833932876586914e-01,7.709654046185514531e-01
7.590236067771911621e-01,7.708609939283990187e-01
7.596638798713684082e-01,7.708204342379065821e-01
7.603041529655456543e-01,7.708473320903492798e-01
7.609443664550781250e-01,7.709454963487281098e-01
7.615846395492553711e-01,7.711190333133455255e-01
7.622249126434326172e-01,7.713721778689639486e-01
7.628651857376098633e-01,7.717094647182456413e-01
7.635053992271423340e-01,7.721355573144119688e-01
7.641456723213195801e-01,7.726555342171348428e-01
7.647859454154968262e-01,7.732745779436771549e-01
7.654261589050292969e-01,7.739980479569932292e-01
7.660664319992065430e-01,7.748317801555679729e-01
7.667067050933837891e-01,7.757816324273605346e-01
7.673469781875610352e-01,7.768537823314147772e-01
7.679871916770935059e-01,7.780545145238377813e-01
7.686274647712707520e-01,7.793907077837891606e-01
7.692677378654479980e-01,7.808690994447191613e-01
7.699079513549804688e-01,7.824966803016106809e-01
7.705482244491577148e-01,7.842810311200745232e-01
7.711884975433349609e-01,7.862296319803525613e-01
7.718287706375122070e-01,7.883502180550197025e-01
7.724689841270446777e-01,7.906505615676033827e-01
7.731092572212219238e-01,7.931392892800666061e-01
7.737495303153991699e-01,7.958246073912755847e-01
7.743897438049316406e-01,7.987148358761966271e-01
7.750300168991088867e-01,8.018192714509817520e-01
7.756702899932861328e-01,8.051466499504469354e-01
7.763105630874633789e-01,8.087060907206247151e-01
7.769507765769958496e-01,8.125065203146757398e-01
7.775910496711730957e-01,8.165581069577809714e-01
7.782313227653503418e-01,8.208701409488119438e-01
7.788715362548828125e-01,8.254519241192426193e-01
7.795118093490600586e-01,8.303141288730415681e-01
7.801520824432373047e-01,8.354663813294189723e-01
7.807923555374145508e-01,8.409187709777863340e-01
7.814325690269470215e-01,8.466809379437192362e-01
7.820728421211242676e-01,8.527642393497236739e-01
7.827131152153015137e-01,8.591785350262375331e-01
7.833533287048339844e-01,8.659336070411693953e-01
7.839936017990112305e-01,8.730412269152303395e-01
7.846338748931884766e-01,8.805112927711915560e-01
7.852741479873657227e-01,8.883544449566556089e-01
7.859143614768981934e-01,8.965804641798862384e-01
7.865546345710754395e-01,9.052015671363484728e-01
7.871949076652526855e-01,9.142276249469780680e-01
7.878351211547851562e-01,9.236684104335304291e-01
7.884753942489624023e-01,9.335363268181735563e-01
7.891156673431396484e-01,9.438411142738827309e-01
7.897559404373168945e-01,9.545934313845281238e-01
7.903961539268493652e-01,9.658027635020127732e-01
7.910364270210266113e-01,9.774817314173671612e-01
7.916767001152038574e-01,9.896397961921454822e-01
7.923169136047363281e-01,1.002286211751394873e+00
7.929571866989135742e-01,1.015433677590811712e+00
7.935974597930908203e-01,1.029091373257418063e+00
7.942377328872680664e-01,1.043269518095220505e+00
7.948779463768005371e-01,1.057976844246609982e+00
7.955182194709777832e-01,1.073226180058029833e+00
7.961584925651550293e-01,1.089026116014471857e+00
7.967987060546875000e-01,1.105385022739387768e+00
7.974389791488647461e-01,1.122315690215046846e+00
7.980792522430419922e-01,1.139826291037739026e+00
7.987195253372192383e-01,1.157926354949307957e+00
7.993597388267517090e-01,1.176623607737631527e+00
8.000000119209289551e-01,1.195930814620483673e+00


==> code/potentials/score-matching/potentials_12.csv <==
x,f
-8.000000119209289551e-01,5.849903597165337921e-01
-7.993597388267517090e-01,5.655548736284714550e-01
-7.987195253372192383e-01,5.467236491212714711e-01
-7.980792522430419922e-01,5.284837038105596463e-01
-7.974389791488647461e-01,5.108271299756834694e-01
-7.967987060546875000e-01,4.937442021229996314e-01
-7.961584925651550293e-01,4.772265665532748891e-01
-7.955182194709777832e-01,4.612612068044992242e-01
-7.948779463768005371e-01,4.458395687560656739e-01
-7.942377328872680664e-01,4.309528820313004438e-01
-7.935974597930908203e-01,4.165880876901200125e-01
-7.929571866989135742e-01,4.027362742373350457e-01
-7.923169136047363281e-01,3.893870294230135087e-01
-7.916767001152038574e-01,3.765310007011493099e-01
-7.910364270210266113e-01,3.641552614648255748e-01
-7.903961539268493652e-01,3.522503899871121114e-01
-7.897559404373168945e-01,3.408067656844036009e-01
-7.891156673431396484e-01,3.298115468515185889e-01
-7.884753942489624023e-01,3.192550971161387530e-01
-7.878351211547851562e-01,3.091265892760564071e-01
-7.871949076652526855e-01,2.994161479657444502e-01
-7.865546345710754395e-01,2.901111655082218022e-01
-7.859143614768981934e-01,2.812017453886350715e-01
-7.852741479873657227e-01,2.726779045310783189e-01
-7.846338748931884766e-01,2.645272385349661803e-01
-7.839936017990112305e-01,2.567398711690160873e-01
-7.833533287048339844e-01,2.493050454378087366e-01
-7.827131152153015137e-01,2.422127906788746898e-01
-7.820728421211242676e-01,2.354511757369017744e-01
-7.814325690269470215e-01,2.290103628261652702e-01
-7.807923555374145508e-01,2.228804499485756985e-01
-7.801520824432373047e-01,2.170499446749198924e-01
-7.795118093490600586e-01,2.115091835934275188e-01
-7.788715362548828125e-01,2.062480308830383358e-01
-7.782313227653503418e-01,2.012568602276862961e-01
-7.775910496711730957e-01,1.965248966713182277e-01
-7.769507765769958496e-01,1.920428570822765302e-01
-7.763105630874633789e-01,1.878014834850221249e-01
-7.756702899932861328e-01,1.837905234076187000e-01
-7.750300168991088867e-01,1.800010982365556345e-01
-7.743897438049316406e-01,1.764241024369788136e-01
-7.737495303153991699e-01,1.730508652729314534e-01
-7.731092572212219238e-01,1.698720259445289926e-01
-7.724689841270446777e-01,1.668793388484823836e-01
-7.718287706375122070e-01,1.640646801720819781e-01
-7.711884975433349609e-01,1.614193642865524581e-01
-7.705482244491577148e-01,1.589357030880624855e-01
-7.699079513549804688e-01,1.566059997492335043e-01
-7.692677378654479980e-01,1.544228628841262108e-01
-7.686274647712707520e-01,1.523786431637823569e-01
-7.679871916770935059e-01,1.504664322723079373e-01
-7.673469781875610352e-01,1.486795718150313306e-01
-7.667067050933837891e-01,1.470110951342951111e-01
-7.660664319992065430e-01,1.454547831136734359e-01
-7.654261589050292969e-01,1.440044598490373140e-01
-7.647859454154968262e-01,1.426543201775407610e-01
-7.641456723213195801e-01,1.413983914840839518e-01
-7.635053992271423340e-01,1.402313417053333566e-01
-7.628651857376098633e-01,1.391480033205532152e-01
-7.622249126434326172e-01,1.381431160380302003e-01
-7.615846395492553711e-01,1.372120016150386590e-01
-7.609443664550781250e-01,1.363500330554670015e-01
-7.603041529655456543e-01,1.355529320310595587e-01
-7.596638798713684082e-01,1.348163363318981567e-01
-7.590236067771911621e-01,1.341363572210014787e-01
-7.583833932876586914e-01,1.335092944307461060e-01
-7.577431201934814453e-01,1.329314215087875617e-01
-7.571028470993041992e-01,1.323994323571464626e-01
-7.564625740051269531e-01,1.319101023416244800e-01
-7.558223605155944824e-01,1.314604640996299700e-01
-7.551820874214172363e-01,1.310475489795539517e-01
-7.545418143272399902e-01,1.306687165289135422e-01
-7.539016008377075195e-01,1.303215035696059232e-01
-7.532613277435302734e-01,1.300034090064432490e-01
-7.526210546493530273e-01,1.297122711749265633e-01
-7.519807815551757812e-01,1.294459997074390856e-01
-7.513405680656433105e-01,1.292026557953267485e-01
-7.507002949714660645e-01,1.289803581813853128e-01
-7.500600218772888184e-01,1.287774247932502725e-01
-7.494198083877563477e-01,1.285922981727480874e-01
-7.487795352935791016e-01,1.284234655962754879e-01
-7.481392621994018555e-01,1.282695764725318988e-01
-7.474989891052246094e-01,1.281293591717576064e-01
-7.468587756156921387e-01,1.280016385609199503e-01
-7.462185025215148926e-01,1.278852791706635017e-01
-7.455782294273376465e-01,1.277793468149521772e-01
-7.449380159378051758e-01,1.276828662111011425e-01
-7.442977428436279297e-01,1.275949817052071111e-01
-7.436574697494506836e-01,1.275148879562317816e-01
-7.430171966552734375e-01,1.274419035951872559e-01
-7.423769831657409668e-01,1.273753446617647000e-01
-7.417367100715637207e-01,1.273145974222416044e-01
-7.410964369773864746e-01,1.272590867121161651e-01
-7.404562234878540039e-01,1.272083441666165271e-01
-7.398159503936767578e-01,1.271618777894847341e-01
-7.391756772994995117e-01,1.271192551086866018e-01
-7.385354042053222656e-01,1.270801095934146474e-01
-7.378951907157897949e-01,1.270440723382946224e-01
-7.372549176216125488e-01,1.270108349138099335e-01
-7.366146445274353027e-01,1.269801079433188207e-01
-7.359744310379028320e-01,1.269516101051015866e-01
-7.353341579437255859e-01,1.269251448199963939e-01
-7.346938848495483398e-01,1.269004428725999389e-01
-7.340536117553710938e-01,1.268773449952900201e-01
-7.334133982658386230e-01,1.268556879398050619e-01
-7.327731251716613770e-01,1.268352963610417383e-01
-7.321328520774841309e-01,1.268160217660856404e-01
-7.314926385879516602e-01,1.267977428257567318e-01
-7.308523654937744141e-01,1.267803560199651791e-01
-7.302120923995971680e-01,1.267637580377849460e-01
-7.295718193054199219e-01,1.267478335521383670e-01
-7.289316058158874512e-01,1.267325442881217512e-01
-7.282913327217102051e-01,1.267177776718990678e-01
-7.276510596275329590e-01,1.267034992366520285e-01
-7.270108461380004883e-01,1.266896390384735227e-01
-7.263705730438232422e-01,1.266761479562994452e-01
-7.257302999496459961e-01,1.266629638625307308e-01
-7.250900268554687500e-01,1.266500645705450623e-01
-7.244498133659362793e-01,1.266374056615120480e-01
-7.238095402717590332e-01,1.266249833382033785e-01
-7.231692671775817871e-01,1.266127220103565598e-01
-7.225290536880493164e-01,1.266006040910658825e-01
-7.218887805938720703e-01,1.265886703298617633e-01
-7.212485074996948242e-01,1.265768259705293275e-01
-7.206082344055175781e-01,1.265650946445071590e-01
-7.199680209159851074e-01,1.265534500925133976e-01
-7.193277478218078613e-01,1.265418777128051175e-01
-7.186874747276306152e-01,1.265303849831171945e-01
-7.180472612380981445e-01,1.265189376812321242e-01
-7.174069881439208984e-01,1.265075328326004112e-01
-7.167667150497436523e-01,1.264961784331504191e-01
-7.161264419555664062e-01,1.264848359419339374e-01
-7.154862284660339355e-01,1.264735122297384606e-01
-7.148459553718566895e-01,1.264622452222115001e-01
-7.142056822776794434e-01,1.264509711777686007e-01
-7.135654091835021973e-01,1.264397121887128606e-01
-7.129251956939697266e-01,1.264284728578264350e-01
-7.122849225997924805e-01,1.264172217348504823e-01
-7.116446495056152344e-01,1.264059875783622999e-01
-7.110044360160827637e-01,1.263947488265424468e-01
-7.103641629219055176e-01,1.263835071450447600e-01
-7.097238898277282715e-01,1.263722715798047957e-01
-7.090836167335510254e-01,1.263610329426532175e-01
-7.084434032440185547e-01,1.263497964189093103e-01
-7.078031301498413086e-01,1.263385275171504674e-01
-7.071628570556640625e-01,1.263272828871535580e-01
-7.065226435661315918e-01,1.263160078543545950e-01
-7.058823704719543457e-01,1.263047373276950935e-01
-7.052420973777770996e-01,1.262934586733446274e-01
-7.046018242835998535e-01,1.262821635234612216e-01
-7.039616107940673828e-01,1.262708582210221309e-01
-7.033213376998901367e-01,1.262595622497917347e-01
-7.026810646057128906e-01,1.262482286565687062e-01
-7.020408511161804199e-01,1.262368912352087591e-01
-7.014005780220031738e-01,1.262255428662388823e-01
-7.007603049278259277e-01,1.262142180903658151e-01
-7.001200318336486816e-01,1.262028628936153751e-01
-6.994798183441162109e-01,1.261914804579173932e-01
-6.988395452499389648e-01,1.261800959557040080e-01
-6.981992721557617188e-01,1.261686930319543265e-01
-6.975590586662292480e-01,1.261572917595810139e-01
-6.969187855720520020e-01,1.261458584314860687e-01
-6.962785124778747559e-01,1.261344303683693546e-01
-6.956382393836975098e-01,1.261229877339635763e-01
-6.949980258941650391e-01,1.261115541457993316e-01
-6.943577527999877930e-01,1.261000931097200350e-01
-6.937174797058105469e-01,1.260885995996323672e-01
-6.930772662162780762e-01,1.260771148286385923e-01
-6.924369931221008301e-01,1.260656255051242347e-01
-6.917967200279235840e-01,1.260541074099776893e-01
-6.911564469337463379e-01,1.260425875077606506e-01
-6.905162334442138672e-01,1.260310565666453719e-01
-6.898759603500366211e-01,1.260195157306829294e-01
-6.892356872558593750e-01,1.260079545030627912e-01
-6.885954737663269043e-01,1.259963909043140262e-01
-6.879552006721496582e-01,1.259848251204607195e-01
-6.873149275779724121e-01,1.259732260404673454e-01
-6.866746544837951660e-01,1.259616236353666707e-01
-6.860344409942626953e-01,1.259500159921747020e-01
-6.853941679000854492e-01,1.259383942772638321e-01
-6.847538948059082031e-01,1.259267507367689554e-01
-6.841136813163757324e-01,1.259151065715022888e-01
-6.834734082221984863e-01,1.259034591249390544e-01
-6.828331351280212402e-01,1.258918026177782146e-01
-6.821928620338439941e-01,1.258801170024730354e-01
-6.815526485443115234e-01,1.258684226884367874e-01
-6.809123754501342773e-01,1.258567390929385965e-01
-6.802721023559570312e-01,1.258450301254177006e-01
-6.796318888664245605e-01,1.258333138572558241e-01
-6.789916157722473145e-01,1.258215785227081440e-01
-6.783513426780700684e-01,1.258098458968386346e-01
-6.777110695838928223e-01,1.257980878994056084e-01
-6.770708560943603516e-01,1.257863345266523325e-01
-6.764305830001831055e-01,1.257745486875920804e-01
-6.757903099060058594e-01,1.257627754595755931e-01
-6.751500964164733887e-01,1.257509815336277370e-01
-6.745098233222961426e-01,1.257391802708722750e-01
-6.738695502281188965e-01,1.257273573833121993e-01
-6.732292771339416504e-01,1.257155339719595588e-01
-6.725890636444091797e-01,1.257037188137490880e-01
-6.719487905502319336e-01,1.256918449654609304e-01
-6.713085174560546875e-01,1.256800039312291339e-01
-6.706683039665222168e-01,1.256681244069133285e-01
-6.700280308723449707e-01,1.256562558766032289e-01
-6.693877577781677246e-01,1.256443638454225464e-01
-6.687474846839904785e-01,1.256324613450008343e-01
-6.681072711944580078e-01,1.256205572923732028e-01
-6.674669981002807617e-01,1.256086363642330284e-01
-6.668267250061035156e-01,1.255967048974397926e-01
-6.661865115165710449e-01,1.255847597671047033e-01
-6.655462384223937988e-01,1.255728112325513735e-01
-6.649059653282165527e-01,1.255608499652263177e-01
-6.642656922340393066e-01,1.255488676609060050e-01
-6.636254787445068359e-01,1.255368708018358426e-01
-6.629852056503295898e-01,1.255248983073031788e-01
-6.623449325561523438e-01,1.255128813320673942e-01
-6.617047190666198730e-01,1.255008714054914876e-01
-6.610644459724426270e-01,1.254888423256179664e-01
-6.604241728782653809e-01,1.254768031311210841e-01
-6.597838997840881348e-01,1.254647555836654327e-01
-6.591436862945556641e-01,1.254526809376526053e-01
-6.585034132003784180e-01,1.254406267037113665e-01
-6.578631401062011719e-01,1.254285391139973171e-01
-6.572229266166687012e-01,1.254164324240782946e-01
-6.565826535224914551e-01,1.254043428257154424e-01
-6.559423804283142090e-01,1.253922267858840200e-01
-6.553021073341369629e-01,1.253800943018772429e-01
-6.546618938446044922e-01,1.253679547109789461e-01
-6.540216207504272461e-01,1.253558068662625757e-01
-6.533813476562500000e-01,1.253436378979708721e-01
-6.527411341667175293e-01,1.253314667039138186e-01
-6.521008610725402832e-01,1.253192740249735593e-01
-6.514605879783630371e-01,1.253070777464868613e-01
-6.508203148841857910e-01,1.252948710814489885e-01
-6.501801013946533203e-01,1.252826692856787716e-01
-6.495398283004760742e-01,1.252704153715260560e-01
-6.488995552062988281e-01,1.252581757309827459e-01
-6.482593417167663574e-01,1.252459185575043321e-01
-6.476190686225891113e-01,1.252336581728696885e-01
-6.469787955284118652e-01,1.252213701164497373e-01
-6.463385224342346191e-01,1.252090842719488784e-01
-6.456983089447021484e-01,1.251967817592971599e-01
-6.450580358505249023e-01,1.251844574137783717e-01
-6.444177627563476562e-01,1.251721457873520293e-01
-6.437775492668151855e-01,1.251598130075413096e-01
-6.431372761726379395e-01,1.251474681628188534e-01
-6.424970030784606934e-01,1.251351015797448341e-01
-6.418567299842834473e-01,1.251227292861223361e-01
-6.412165164947509766e-01,1.251103412894734035e-01
-6.405762434005737305e-01,1.250979425692104741e-01
-6.399359703063964844e-01,1.250855244600597160e-01
-6.392957568168640137e-01,1.250731093382402292e-01
-6.386554837226867676e-01,1.250606757941259417e-01
-6.380152106285095215e-01,1.250482315570402569e-01
-6.373749375343322754e-01,1.250357770116368172e-01
-6.367347240447998047e-01,1.250233088232084455e-01
-6.360944509506225586e-01,1.250108052541207826e-01
-6.354541778564453125e-01,1.249983131447214291e-01
-6.348139643669128418e-01,1.249858130662060418e-01
-6.341736912727355957e-01,1.249732862086045948e-01
-6.335334181785583496e-01,1.249607610813532332e-01
-6.328931450843811035e-01,1.249482189564798951e-01
-6.322529315948486328e-01,1.249356496030431529e-01
-6.316126585006713867e-01,1.249230805950269918e-01
-6.309723854064941406e-01,1.249105135014674239e-01
-6.303321719169616699e-01,1.248978993550799999e-01
-6.296918988227844238e-01,1.248853033603083418e-01
-6.290516257286071777e-01,1.248726764459218153e-01
-6.284113526344299316e-01,1.248600211803441162e-01
-6.277711391448974609e-01,1.248473994066481296e-01
-6.271308660507202148e-01,1.248347283933819440e-01
-6.264905929565429688e-01,1.248220579820404907e-01
-6.258503794670104980e-01,1.248093791413635856e-01
-6.252101063728332520e-01,1.247966780991474067e-01
-6.245698332786560059e-01,1.247839664670031823e-01
-6.239295601844787598e-01,1.247712363195159213e-01
-6.232893466949462891e-01,1.247585103770099124e-01
-6.226490736007690430e-01,1.247457599963839314e-01
-6.220088005065917969e-01,1.247330047537182907e-01
-6.213685870170593262e-01,1.247202124581168192e-01
-6.207283139228820801e-01,1.247074209948966228e-01
-6.200880408287048340e-01,1.246946252987530812e-01
-6.194477677345275879e-01,1.246818112258143429e-01
-6.188075542449951172e-01,1.246689834718788248e-01
-6.181672811508178711e-01,1.246561479829493280e-01
-6.175270080566406250e-01,1.246432903164098605e-01
-6.168867945671081543e-01,1.246304189140365892e-01
-6.162465214729309082e-01,1.246175390528683202e-01
-6.156062483787536621e-01,1.246046511052116834e-01
-6.149659752845764160e-01,1.245917294421112764e-01
-6.143257617950439453e-01,1.245788126952920294e-01
-6.136854887008666992e-01,1.245658754819198855e-01
-6.130452156066894531e-01,1.245529409832242251e-01
-6.124050021171569824e-01,1.245399845307959552e-01
-6.117647290229797363e-01,1.245269981507779455e-01
-6.111244559288024902e-01,1.245140137991080920e-01
-6.104841828346252441e-01,1.245010082240374238e-01
-6.098439693450927734e-01,1.244879934749016925e-01
-6.092036962509155273e-01,1.244749675800029820e-01
-6.085634231567382812e-01,1.244619312935073552e-01
-6.079232096672058105e-01,1.244488743376193085e-01
-6.072829365730285645e-01,1.244357986917323800e-01
-6.066426634788513184e-01,1.244227149455143788e-01
-6.060023903846740723e-01,1.244096376840371221e-01
-6.053621768951416016e-01,1.243965262357256130e-01
-6.047219038009643555e-01,1.243833900675053172e-01
-6.040816307067871094e-01,1.243702477860004763e-01
-6.034414172172546387e-01,1.243571000548691075e-01
-6.028011441230773926e-01,1.243439316401953043e-01
-6.021608710289001465e-01,1.243307634504930981e-01
-6.015205979347229004e-01,1.243175746265743342e-01
-6.008803844451904297e-01,1.243043551371045830e-01
-6.002401113510131836e-01,1.242911564526210100e-01
-5.995998382568359375e-01,1.242779089696761652e-01
-5.989596247673034668e-01,1.242646641572773270e-01
-5.983193516731262207e-01,1.242513975968178030e-01
-5.976790785789489746e-01,1.242381251770234840e-01
-5.970388054847717285e-01,1.242248451777663298e-01
-5.963985919952392578e-01,1.242115241348500376e-01
-5.957583189010620117e-01,1.241982056582218163e-01
-5.951180458068847656e-01,1.241848680917989611e-01
-5.944778323173522949e-01,1.241715304097024131e-01
-5.938375592231750488e-01,1.241581718349964447e-01
-5.931972861289978027e-01,1.241447957443817529e-01
-5.925570130348205566e-01,1.241314003473208416e-01
-5.919167995452880859e-01,1.241180017772713917e-01
-5.912765264511108398e-01,1.241045795764708082e-01
-5.906362533569335938e-01,1.240911575821583845e-01
-5.899960398674011230e-01,1.240777020120433782e-01
-5.893557667732238770e-01,1.240642249080159409e-01
-5.887154936790466309e-01,1.240507648625399639e-01
-5.880752205848693848e-01,1.240372681607162519e-01
-5.874350070953369141e-01,1.240237602431459862e-01
-5.867947340011596680e-01,1.240102468666637314e-01
-5.861544609069824219e-01,1.239967144753837403e-01
-5.855142474174499512e-01,1.239831662327972595e-01
-5.848739743232727051e-01,1.239696081700465413e-01
-5.842337012290954590e-01,1.239560226378357832e-01
-5.835934281349182129e-01,1.239424405427200782e-01
-5.829532146453857422e-01,1.239288171641317327e-01
-5.823129415512084961e-01,1.239151958567914491e-01
-5.816726684570312500e-01,1.239015776748288999e-01
-5.810324549674987793e-01,1.238879032677862035e-01
-5.803921818733215332e-01,1.238742569615083333e-01
-5.797519087791442871e-01,1.238605599276381142e-01
-5.791116356849670410e-01,1.238468693978358459e-01
-5.784714221954345703e-01,1.238331558071399385e-01
-5.778311491012573242e-01,1.238194238950134363e-01
-5.771908760070800781e-01,1.238056886510516819e-01
-5.765506625175476074e-01,1.237919234292479409e-01
-5.759103894233703613e-01,1.237781452162662887e-01
-5.752701163291931152e-01,1.237643742682590364e-01
-5.746298432350158691e-01,1.237505654806208000e-01
-5.739896297454833984e-01,1.237367424809363570e-01
-5.733493566513061523e-01,1.237229113831843641e-01
-5.727090835571289062e-01,1.237090715632960247e-01
-5.720688700675964355e-01,1.236952083811404535e-01
-5.714285969734191895e-01,1.236813154022398109e-01
-5.707883238792419434e-01,1.236674334435394762e-01
-5.701480507850646973e-01,1.236535229110797829e-01
-5.695078372955322266e-01,1.236396106247896753e-01
-5.688675642013549805e-01,1.236256609141550555e-01
-5.682272911071777344e-01,1.236116925600074801e-01
-5.675870776176452637e-01,1.235977383051451994e-01
-5.669468045234680176e-01,1.235837485836412952e-01
-5.663065314292907715e-01,1.235697457591200532e-01
-5.656662583351135254e-01,1.235557218585130457e-01
-5.650260448455810547e-01,1.235416927758867800e-01
-5.643857717514038086e-01,1.235276454208680263e-01
-5.637454986572265625e-01,1.235135792024504298e-01
-5.631052851676940918e-01,1.234995068970095033e-01
-5.624650120735168457e-01,1.234854135111449480e-01
-5.618247389793395996e-01,1.234713096927588794e-01
-5.611844658851623535e-01,1.234571710073675277e-01
-5.605442523956298828e-01,1.234430394844330259e-01
-5.599039793014526367e-01,1.234288579090794258e-01
-5.592637062072753906e-01,1.234146957118475996e-01
-5.586234927177429199e-01,1.234005079228603918e-01
-5.579832196235656738e-01,1.233862916549783861e-01
-5.573429465293884277e-01,1.233720770565165381e-01
-5.567026734352111816e-01,1.233578379825011062e-01
-5.560624599456787109e-01,1.233435926415902273e-01
-5.554221868515014648e-01,1.233293215942827814e-01
-5.547819137573242188e-01,1.233150505470979041e-01
-5.541416406631469727e-01,1.233007381872566199e-01
-5.535014271736145020e-01,1.232864164522800010e-01
-5.528611540794372559e-01,1.232721037034925082e-01
-5.522208809852600098e-01,1.232577401115642068e-01
-5.515806674957275391e-01,1.232433834089965430e-01
-5.509403944015502930e-01,1.232290116454892726e-01
-5.503001213073730469e-01,1.232146177616684213e-01
-5.496598482131958008e-01,1.232002202815447589e-01
-5.490196347236633301e-01,1.231857951801638151e-01
-5.483793616294860840e-01,1.231713593146972485e-01
-5.477390885353088379e-01,1.231569026299803582e-01
-5.470988750457763672e-01,1.231424507226352993e-01
-5.464586019515991211e-01,1.231279609012165821e-01
-5.458183288574218750e-01,1.231134777020517213e-01
-5.451780557632446289e-01,1.230989794086632116e-01
-5.445378422737121582e-01,1.230844647982580753e-01
-5.438975691795349121e-01,1.230699510929276208e-01
-5.432572960853576660e-01,1.230554037163162917e-01
-5.426170825958251953e-01,1.230408639610969246e-01
-5.419768095016479492e-01,1.230263048548740912e-01
-5.413365364074707031e-01,1.230117259682801389e-01
-5.406962633132934570e-01,1.229971820471362776e-01
-5.400560498237609863e-01,1.229825950102974019e-01
-5.394157767295837402e-01,1.229680145961804527e-01
-5.387755036354064941e-01,1.229534296868415311e-01
-5.381352901458740234e-01,1.229388387385803583e-01
-5.374950170516967773e-01,1.229242598186361946e-01
-5.368547439575195312e-01,1.229096698980400859e-01
-5.362144708633422852e-01,1.228950824109915629e-01
-5.355742573738098145e-01,1.228805180215579718e-01
-5.349339842796325684e-01,1.228659498775015457e-01
-5.342937111854553223e-01,1.228514121921011615e-01
-5.336534976959228516e-01,1.228368702674198509e-01
-5.330132246017456055e-01,1.228223667670098607e-01
-5.323729515075683594e-01,1.228078641275480720e-01
-5.317326784133911133e-01,1.227934169853686086e-01
-5.310924649238586426e-01,1.227789915861405845e-01
-5.304521918296813965e-01,1.227646036686524944e-01
-5.298119187355041504e-01,1.227502682725565286e-01
-5.291717052459716797e-01,1.227359751308689795e-01
-5.285314321517944336e-01,1.227217490279892687e-01
-5.278911590576171875e-01,1.227075976014200265e-01
-5.272508859634399414e-01,1.226935232278032473e-01
-5.266106724739074707e-01,1.226795093117729607e-01
-5.259703993797302246e-01,1.226656200189939483e-01
-5.253301262855529785e-01,1.226518390994200125e-01
-5.246899127960205078e-01,1.226381753309735423e-01
-5.240496397018432617e-01,1.226246301746298784e-01
-5.234093666076660156e-01,1.226112682031921253e-01
-5.227690935134887695e-01,1.225980550921654810e-01
-5.221288800239562988e-01,1.225850199746574276e-01
-5.214886069297790527e-01,1.225721859031203564e-01
-5.208483338356018066e-01,1.225595914009334209e-01
-5.202081203460693359e-01,1.225472325306142807e-01
-5.195678472518920898e-01,1.225351453126228840e-01
-5.189275741577148438e-01,1.225233462911710092e-01
-5.182873010635375977e-01,1.225118736639538852e-01
-5.176470875740051270e-01,1.225007454235895743e-01
-5.170068144798278809e-01,1.224900317369144176e-01
-5.163665413856506348e-01,1.224797043491330228e-01
-5.157263278961181641e-01,1.224698425103278865e-01
-5.150860548019409180e-01,1.224604815480736519e-01
-5.144457817077636719e-01,1.224516371472041953e-01
-5.138055086135864258e-01,1.224433903641237720e-01
-5.131652951240539551e-01,1.224357866170571185e-01
-5.125250220298767090e-01,1.224288389876084793e-01
-5.118847489356994629e-01,1.224226340685574677e-01
-5.112445354461669922e-01,1.224172200995283788e-01
-5.106042623519897461e-01,1.224126627595323313e-01
-5.099639892578125000e-01,1.224090296254454202e-01
-5.093237161636352539e-01,1.224063777212283100e-01
-5.086835026741027832e-01,1.224047827950460743e-01
-5.080432295799255371e-01,1.224043540088315396e-01
-5.074029564857482910e-01,1.224051305090614328e-01
-5.067627429962158203e-01,1.224072177661534866e-01
-5.061224699020385742e-01,1.224107112346990434e-01
-5.054821968078613281e-01,1.224157039681958992e-01
-5.048419237136840820e-01,1.224223109843824986e-01
-5.042017102241516113e-01,1.224306143262223756e-01
-5.035614371299743652e-01,1.224407396733502296e-01
-5.029211640357971191e-01,1.224528251212424479e-01
-5.022809505462646484e-01,1.224669669615168210e-01
-5.016406774520874023e-01,1.224833056460314928e-01
-5.010004043579101562e-01,1.225019961081343922e-01
-5.003601312637329102e-01,1.225231708932459362e-01
-4.997198879718780518e-01,1.225469971807826575e-01
-4.990796446800231934e-01,1.225736131649464156e-01
-4.984394013881683350e-01,1.226031876144739741e-01
-4.977991282939910889e-01,1.226359133113819055e-01
-4.971588850021362305e-01,1.226719779139360256e-01
-4.965186119079589844e-01,1.227115436949866023e-01
-4.958783686161041260e-01,1.227548355286378623e-01
-4.952380955219268799e-01,1.228020469753916544e-01
-4.945978522300720215e-01,1.228534276094443989e-01
-4.939576089382171631e-01,1.229091791659131516e-01
-4.933173358440399170e-01,1.229695428302814975e-01
-4.926770925521850586e-01,1.230347908451761008e-01
-4.920368194580078125e-01,1.231051661043731649e-01
-4.913965761661529541e-01,1.231809410750637213e-01
-4.907563030719757080e-01,1.232624099906773907e-01
-4.901160597801208496e-01,1.233498482203669866e-01
-4.894758164882659912e-01,1.234436004811327869e-01
-4.888355433940887451e-01,1.235439615515918632e-01
-4.881953001022338867e-01,1.236512613460813981e-01
-4.875550270080566406e-01,1.237659071169106006e-01
-4.869147837162017822e-01,1.238881931393684965e-01
-4.862745106220245361e-01,1.240185644594697933e-01
-4.856342673301696777e-01,1.241573812527652088e-01
-4.849940240383148193e-01,1.243050839168731159e-01
-4.843537509441375732e-01,1.244621028041281718e-01
-4.837135076522827148e-01,1.246288762009992723e-01
-4.830732345581054688e-01,1.248058962404590133e-01
-4.824329912662506104e-01,1.249936524223977941e-01
-4.817927181720733643e-01,1.251926694167875276e-01
-4.811524748802185059e-01,1.254034494086044838e-01
-4.805122315883636475e-01,1.256266124393765615e-01
-4.798719584941864014e-01,1.258627180481255436e-01
-4.792317152023315430e-01,1.261123636715169027e-01
-4.785914421081542969e-01,1.263762144650524277e-01
-4.779511988162994385e-01,1.266549022230973875e-01
-4.773109257221221924e-01,1.269491715101214169e-01
-4.766706824302673340e-01,1.272596965674992475e-01
-4.760304391384124756e-01,1.275872671641211653e-01
-4.753901660442352295e-01,1.279326599202894599e-01
-4.747499227523803711e-01,1.282966932161202500e-01
-4.741096496582031250e-01,1.286802209334996228e-01
-4.734694063663482666e-01,1.290841315993782601e-01
-4.728291332721710205e-01,1.295093791948911388e-01
-4.721888899803161621e-01,1.299568747524673107e-01
-4.715486466884613037e-01,1.304276646786171057e-01
-4.709083735942840576e-01,1.309227927775458156e-01
-4.702681303024291992e-01,1.314433092304518880e-01
-4.696278572082519531e-01,1.319903779301703217e-01
-4.689876139163970947e-01,1.325651190390519929e-01
-4.683473408222198486e-01,1.331687888988399848e-01
-4.677070975303649902e-01,1.338026052459446724e-01
-4.670668542385101318e-01,1.344678534746863718e-01
-4.664265811443328857e-01,1.351659568403569267e-01
-4.657863378524780273e-01,1.358982196912394969e-01
-4.651460647583007812e-01,1.366661467257999085e-01
-4.645058214664459229e-01,1.374711413932754311e-01
-4.638655483722686768e-01,1.383148368030235886e-01
-4.632253050804138184e-01,1.391987072147107263e-01
-4.625850617885589600e-01,1.401244131569558959e-01
-4.619447886943817139e-01,1.410936879883752937e-01
-4.613045454025268555e-01,1.421081597655873274e-01
-4.606642723083496094e-01,1.431696572297767034e-01
-4.600240290164947510e-01,1.442799491267274803e-01
-4.593837559223175049e-01,1.454409481857368291e-01
-4.587435126304626465e-01,1.466544935709892528e-01
-4.581032693386077881e-01,1.479225321597299470e-01
-4.574629962444305420e-01,1.492471627162585968e-01
-4.568227529525756836e-01,1.506302786765445489e-01
-4.561824798583984375e-01,1.520740897385501889e-01
-4.555422365665435791e-01,1.535805751599266245e-01
-4.549019634723663330e-01,1.551520317678498628e-01
-4.542617201805114746e-01,1.567905144031112030e-01
-4.536214768886566162e-01,1.584983203855907519e-01
-4.529812037944793701e-01,1.602777831050783419e-01
-4.523409605026245117e-01,1.621310798614765680e-01
-4.517006874084472656e-01,1.640606605793761830e-01
-4.510604441165924072e-01,1.660687210176954309e-01
-4.504201710224151611e-01,1.681578621831754106e-01
-4.497799277305603027e-01,1.703302685851757481e-01
-4.491396844387054443e-01,1.725885124675778926e-01
-4.484994113445281982e-01,1.749351217129380132e-01
-4.478591680526733398e-01,1.773724030337042734e-01
-4.472188949584960938e-01,1.799030647568642394e-01
-4.465786516666412354e-01,1.825293886929770792e-01
-4.459383785724639893e-01,1.852541848300699456e-01
-4.452981352806091309e-01,1.880797014612136664e-01
-4.446578919887542725e-01,1.910086533900106076e-01
-4.440176188945770264e-01,1.940437623877357964e-01
-4.433773756027221680e-01,1.971873520779738875e-01
-4.427371025085449219e-01,2.004422365925018212e-01
-4.420968592166900635e-01,2.038107794380992210e-01
-4.414565861225128174e-01,2.072958943594400694e-01
-4.408163428306579590e-01,2.108998492670721703e-01
-4.401760995388031006e-01,2.146254533947891119e-01
-4.395358264446258545e-01,2.184754803334776341e-01
-4.388955831527709961e-01,2.224522285522905207e-01
-4.382553100585937500e-01,2.265586763750389032e-01
-4.376150667667388916e-01,2.307971421785772748e-01
-4.369747936725616455e-01,2.351706018493975314e-01
-4.363345503807067871e-01,2.396813281913843241e-01
-4.356943070888519287e-01,2.443321621244289865e-01
-4.350540339946746826e-01,2.491260136561841421e-01
-4.344137907028198242e-01,2.540650989480068844e-01
-4.337735176086425781e-01,2.591525764985589397e-01
-4.331332743167877197e-01,2.643906361129504390e-01
-4.324930012226104736e-01,2.697825049192150715e-01
-4.318527579307556152e-01,2.753303992326348038e-01
-4.312124848365783691e-01,2.810375574831858181e-01
-4.305722415447235107e-01,2.869062270631621558e-01
-4.299319982528686523e-01,2.929394162520138067e-01
-4.292917251586914062e-01,2.991402536185043814e-01
-4.286514818668365479e-01,3.055109897567067634e-01
-4.280112087726593018e-01,3.120550684322429547e-01
-4.273709654808044434e-01,3.187747540484919817e-01
-4.267306923866271973e-01,3.256736368526071956e-01
-4.260904490947723389e-01,3.327539910718524396e-01
-4.254502058029174805e-01,3.400191796997953375e-01
-4.248099327087402344e-01,3.474725875451856183e-01
-4.241696894168853760e-01,3.551166155539999814e-01
-4.235294163227081299e-01,3.629551283212371082e-01
-4.228891730308532715e-01,3.709905968540319066e-01
-4.222488999366760254e-01,3.792270152153429663e-01
-4.216086566448211670e-01,3.876669491992323913e-01
-4.209684133529663086e-01,3.963141179222313681e-01
-4.203281402587890625e-01,4.051724303217394407e-01
-4.196878969669342041e-01,4.142445116123836257e-01
-4.190476238727569580e-01,4.235348428827152567e-01
-4.184073805809020996e-01,4.330461741839490841e-01
-4.177671074867248535e-01,4.427831195177147627e-01
-4.171268641948699951e-01,4.527485786624216857e-01
-4.164866209030151367e-01,4.629468653700077319e-01
-4.158463478088378906e-01,4.733824370183752350e-01
-4.152061045169830322e-01,4.840583558701965217e-01
-4.145658314228057861e-01,4.949797234928761114e-01
-4.139255881309509277e-01,5.061497221712900618e-01
-4.132853150367736816e-01,5.175736831434880614e-01
-4.126450717449188232e-01,5.292548814882831465e-01
-4.120048284530639648e-01,5.411982789221361223e-01
-4.113645553588867188e-01,5.534089881445787285e-01
-4.107243120670318604e-01,5.658904610249262390e-01
-4.100840389728546143e-01,5.786485428249905638e-01
-4.094437956809997559e-01,5.916868068300771277e-01
-4.088035225868225098e-01,6.050113120292071045e-01
-4.081632792949676514e-01,6.186256910047855939e-01
-4.075230360031127930e-01,6.325355251147906088e-01
-4.068827629089355469e-01,6.467465599465578308e-01
-4.062425196170806885e-01,6.612625579591018266e-01
-4.056022465229034424e-01,6.760900278581472023e-01
-4.049620032310485840e-01,6.912328278571058249e-01
-4.043217301368713379e-01,7.066976153423203399e-01
-4.036814868450164795e-01,7.224883055550028743e-01
-4.030412435531616211e-01,7.386109715682289689e-01
-4.024009704589843750e-01,7.550717720200896821e-01
-4.017607271671295166e-01,7.718745999052964990e-01
-4.011204540729522705e-01,7.890265087916610298e-01
-4.004802107810974121e-01,8.065313775184890233e-01
-3.998399376869201660e-01,8.243963727209688841e-01
-3.991996943950653076e-01,8.426252817201955736e-01
-3.985594511032104492e-01,8.612244526647589993e-01
-3.979191780090332031e-01,8.802003088906324990e-01
-3.972789347171783447e-01,8.995565269971432798e-01
-3.966386616230010986e-01,9.193004521034087162e-01
-3.959984183311462402e-01,9.394356306475701857e-01
-3.953581452369689941e-01,9.599693417269570261e-01
-3.947179019451141357e-01,9.809050645593089257e-01
-3.940776586532592773e-01,1.002249013365848818e+00
-3.934373855590820312e-01,1.024007495455072636e+00
-3.927971422672271729e-01,1.046183594686401541e+00
-3.921568691730499268e-01,1.068784498334175659e+00
-3.915166258811950684e-01,1.091813075738862437e+00
-3.908763527870178223e-01,1.115276356917221712e+00
-3.902361094951629639e-01,1.139176926685800950e+00
-3.895958662033081055e-01,1.163520463765745916e+00
-3.889555931091308594e-01,1.188312673887579329e+00
-3.883153498172760010e-01,1.213555568999997725e+00
-3.876750767230987549e-01,1.239255658046530151e+00
-3.870348334312438965e-01,1.265414532309294238e+00
-3.863945603370666504e-01,1.292038441039220054e+00
-3.857543170452117920e-01,1.319128442933183543e+00
-3.851140737533569336e-01,1.346689109478634627e+00
-3.844738006591796875e-01,1.374724844197944940e+00
-3.838335573673248291e-01,1.403235881806682350e+00
-3.831932842731475830e-01,1.432227391601856858e+00
-3.825530409812927246e-01,1.461698891805544243e+00
-3.819127678871154785e-01,1.491654999208195775e+00
-3.812725245952606201e-01,1.522094489219965041e+00
-3.806322813034057617e-01,1.553019857593452180e+00
-3.799920082092285156e-01,1.584433321672447548e+00
-3.793517649173736572e-01,1.616332241770693123e+00
-3.787114918231964111e-01,1.648719396596264097e+00
-3.780712485313415527e-01,1.681591111876992173e+00
-3.774309754371643066e-01,1.714949187579394518e+00
-3.767907321453094482e-01,1.748788765309841509e+00
-3.761504888534545898e-01,1.783108945126651079e+00
-3.755102157592773438e-01,1.817908228127609327e+00
-3.748699724674224854e-01,1.853179540378587120e+00
-3.742296993732452393e-01,1.888921735687183023e+00
-3.735894560813903809e-01,1.925126024293849269e+00
-3.729491829872131348e-01,1.961789570741110822e+00
-3.723089396953582764e-01,1.998901837368886270e+00
-3.716686964035034180e-01,2.036456249529632778e+00
-3.710284233093261719e-01,2.074445508797476023e+00
-3.703881800174713135e-01,2.112855636236324663e+00
-3.697479069232940674e-01,2.151678715878469816e+00
-3.691076636314392090e-01,2.190898250514655921e+00
-3.684673905372619629e-01,2.230503818249047754e+00
-3.678271472454071045e-01,2.270476008551830738e+00
-3.671869039535522461e-01,2.310799536308855373e+00
-3.665466308593750000e-01,2.351457411816722853e+00
-3.659063875675201416e-01,2.392425335056240776e+00
-3.652661144733428955e-01,2.433684815239793409e+00
-3.646258711814880371e-01,2.475207616161250179e+00
-3.639855980873107910e-01,2.516971280705785574e+00
-3.633453547954559326e-01,2.558943448778711272e+00
-3.627051115036010742e-01,2.601095381712523746e+00
-3.620648384094238281e-01,2.643396012362978276e+00
-3.614245951175689697e-01,2.685805922172735727e+00
-3.607843220233917236e-01,2.728291074285249529e+00
-3.601440787315368652e-01,2.770806920658235306e+00
-3.595038056373596191e-01,2.813314296063416542e+00
-3.588635623455047607e-01,2.855763278738066901e+00
-3.582233190536499023e-01,2.898107089552536486e+00
-3.575830459594726562e-01,2.940296435584294876e+00
-3.569428026676177979e-01,2.982273261646708029e+00
-3.563025295734405518e-01,3.023984586586341727e+00
-3.556622862815856934e-01,3.065367198235525059e+00
-3.550220131874084473e-01,3.106363056837811776e+00
-3.543817698955535889e-01,3.146904122738855669e+00
-3.537415266036987305e-01,3.186926109998199586e+00
-3.531012535095214844e-01,3.226362702625297452e+00
-3.524610102176666260e-01,3.265140518152398030e+00
-3.518207371234893799e-01,3.303192457419539707e+00
-3.511804938316345215e-01,3.340443418673474163e+00
-3.505402207374572754e-01,3.376825148750843830e+00
-3.498999774456024170e-01,3.412262761791864385e+00
-3.492597341537475586e-01,3.446687254931359412e+00
-3.486194610595703125e-01,3.480031212505214633e+00
-3.479792177677154541e-01,3.512224430511682982e+00
-3.473389446735382080e-01,3.543205635333232628e+00
-3.466987013816833496e-01,3.572911372702919586e+00
-3.460584282875061035e-01,3.601287650501070026e+00
-3.454181849956512451e-01,3.628280176222551390e+00
-3.447779119014739990e-01,3.653844962333465674e+00
-3.441376686096191406e-01,3.677939208488681722e+00
-3.434974253177642822e-01,3.700530110074782719e+00
-3.428571522235870361e-01,3.721591581299696472e+00
-3.422169089317321777e-01,3.741101337269478577e+00
-3.415766358375549316e-01,3.759048693350691472e+00
-3.409363925457000732e-01,3.775426613012316857e+00
-3.402961194515228271e-01,3.790238661024869060e+00
-3.396558761596679688e-01,3.803492831361412918e+00
-3.390156328678131104e-01,3.815206096751768250e+00
-3.383753597736358643e-01,3.825401903056509845e+00
-3.377351164817810059e-01,3.834108588850080324e+00
-3.370948433876037598e-01,3.841361712629038472e+00
-3.364546000957489014e-01,3.847200747208351146e+00
-3.358143270015716553e-01,3.851670764259179869e+00
-3.351740837097167969e-01,3.854819868574596242e+00
-3.345338404178619385e-01,3.856699929273400329e+00
-3.338935673236846924e-01,3.857365438364759314e+00
-3.332533240318298340e-01,3.856872440608754005e+00
-3.326130509376525879e-01,3.855278629183676919e+00
-3.319728076457977295e-01,3.852642624966334139e+00
-3.313325345516204834e-01,3.849022869548787362e+00
-3.306922912597656250e-01,3.844478265138440598e+00
-3.300520479679107666e-01,3.839066550424960589e+00
-3.294117748737335205e-01,3.832844372058096916e+00
-3.287715315818786621e-01,3.825867865458320694e+00
-3.281312584877014160e-01,3.818190419181425099e+00
-3.274910151958465576e-01,3.809864978936422730e+00
-3.268507421016693115e-01,3.800941064210761944e+00
-3.262104988098144531e-01,3.791467652616131723e+00
-3.255702555179595947e-01,3.781490346624525323e+00
-3.249299824237823486e-01,3.771052434161773270e+00
-3.242897391319274902e-01,3.760196316851808440e+00
-3.236494660377502441e-01,3.748960216138267576e+00
-3.230092227458953857e-01,3.737382166983203469e+00
-3.223689496517181396e-01,3.725495864443196581e+00
-3.217287063598632812e-01,3.713334958028220889e+00
-3.210884630680084229e-01,3.700929394970855490e+00
-3.204481899738311768e-01,3.688307032821408704e+00
-3.198079466819763184e-01,3.675495646875448053e+00
-3.191676735877990723e-01,3.662518592046955845e+00
-3.185274302959442139e-01,3.649400016395845547e+00
-3.178871572017669678e-01,3.636159822457240232e+00
-3.172469139099121094e-01,3.622818847870037828e+00
-3.166066706180572510e-01,3.609394502686262385e+00
-3.159663975238800049e-01,3.595902742085445247e+00
-3.153261542320251465e-01,3.582360080034034944e+00
-3.146858811378479004e-01,3.568779248713522811e+00
-3.140456378459930420e-01,3.555174201774350173e+00
-3.134053647518157959e-01,3.541555356443166325e+00
-3.127651214599609375e-01,3.527934479286817471e+00
-3.121248781681060791e-01,3.514320530261437092e+00
-3.114846050739288330e-01,3.500721470671499524e+00
-3.108443617820739746e-01,3.487146269887486660e+00
-3.102040886878967285e-01,3.473600590792754517e+00
-3.095638453960418701e-01,3.460091814688923684e+00
-3.089235723018646240e-01,3.446624007177573112e+00
-3.082833290100097656e-01,3.433203156015045998e+00
-3.076430857181549072e-01,3.419832700223645716e+00
-3.070028126239776611e-01,3.406515417732126849e+00
-3.063625693321228027e-01,3.393255437349163905e+00
-3.057222962379455566e-01,3.380053863006808434e+00
-3.050820529460906982e-01,3.366913764405335741e+00
-3.044417798519134521e-01,3.353835217994266316e+00
-3.038015365600585938e-01,3.340820399268808139e+00
-3.031612932682037354e-01,3.327869173330352481e+00
-3.025210201740264893e-01,3.314981019838872278e+00
-3.018807768821716309e-01,3.302156892235114327e+00
-3.012405037879943848e-01,3.289394969293728543e+00
-3.006002604961395264e-01,3.276695476905867821e+00
-2.999599874019622803e-01,3.264055970835054055e+00
-2.993197441101074219e-01,3.251476107413419747e+00
-2.986795008182525635e-01,3.238953494130261568e+00
-2.980392277240753174e-01,3.226485477351027420e+00
-2.973989844322204590e-01,3.214070946816208973e+00
-2.967587113380432129e-01,3.201706238395654935e+00
-2.961184680461883545e-01,3.189389825892756214e+00
-2.954781949520111084e-01,3.177117647305796488e+00
-2.948379516601562500e-01,3.164887837769898127e+00
-2.941977083683013916e-01,3.152696606872050999e+00
-2.935574352741241455e-01,3.140540084492474016e+00
-2.929171919822692871e-01,3.128415950854764205e+00
-2.922769188880920410e-01,3.116319510996145681e+00
-2.916366755962371826e-01,3.104248281079196481e+00
-2.909964025020599365e-01,3.092197375704889062e+00
-2.903561592102050781e-01,3.080164168079819298e+00
-2.897159159183502197e-01,3.068144310618402315e+00
-2.890756428241729736e-01,3.056133336476022144e+00
-2.884353995323181152e-01,3.044128541851988778e+00
-2.877951264381408691e-01,3.032124955004239730e+00
-2.871548831462860107e-01,3.020119798801245814e+00
-2.865146100521087646e-01,3.008108155984601240e+00
-2.858743667602539062e-01,2.996087365833647098e+00
-2.852341234683990479e-01,2.984053177592226547e+00
-2.845938503742218018e-01,2.972001288208133474e+00
-2.839536070823669434e-01,2.959929352520730639e+00
-2.833133339881896973e-01,2.947832700288491203e+00
-2.826730906963348389e-01,2.935709129146860441e+00
-2.820328176021575928e-01,2.923554268782177168e+00
-2.813925743103027344e-01,2.911366159453352864e+00
-2.807523310184478760e-01,2.899141250730835395e+00
-2.801120579242706299e-01,2.886876207294154284e+00
-2.794718146324157715e-01,2.874569572140885931e+00
-2.788315415382385254e-01,2.862217686466667743e+00
-2.781912982463836670e-01,2.849819483769738149e+00
-2.775510251522064209e-01,2.837371769710975933e+00
-2.769107818603515625e-01,2.824873832465804036e+00
-2.762705385684967041e-01,2.812323459622574795e+00
-2.756302654743194580e-01,2.799718667913624337e+00
-2.749900221824645996e-01,2.787059427127328348e+00
-2.743497490882873535e-01,2.774343601764159395e+00
-2.737095057964324951e-01,2.761571657022842352e+00
-2.730692327022552490e-01,2.748741922801178461e+00
-2.724289894104003906e-01,2.735855346911398200e+00
-2.717887461185455322e-01,2.722911300133149304e+00
-2.711484730243682861e-01,2.709909382910510978e+00
-2.705082297325134277e-01,2.696851308498023236e+00
-2.698679566383361816e-01,2.683736556141201213e+00
-2.692277133464813232e-01,2.670567269055118764e+00
-2.685874402523040771e-01,2.657343337609516354e+00
-2.679471969604492188e-01,2.644067379973030540e+00
-2.673069238662719727e-01,2.630739751319326025e+00
-2.666666805744171143e-01,2.617363509166735547e+00
-2.660264372825622559e-01,2.603939960961535682e+00
-2.653861641883850098e-01,2.590470687416920548e+00
-2.647459208965301514e-01,2.576959304547645324e+00
-2.641056478023529053e-01,2.563407091218124378e+00
-2.634654045104980469e-01,2.549817973196691234e+00
-2.628251314163208008e-01,2.536193540620311992e+00
-2.621848881244659424e-01,2.522538055005287383e+00
-2.615446448326110840e-01,2.508853975607732600e+00
-2.609043717384338379e-01,2.495143878787277281e+00
-2.602641284465789795e-01,2.481412371364174696e+00
-2.596238553524017334e-01,2.467661610371583158e+00
-2.589836120605468750e-01,2.453896355911626692e+00
-2.583433389663696289e-01,2.440118884113173792e+00
-2.577030956745147705e-01,2.426334121869370364e+00
-2.570628523826599121e-01,2.412545090795751968e+00
-2.564225792884826660e-01,2.398754829764032870e+00
-2.557823359966278076e-01,2.384968374755716880e+00
-2.551420629024505615e-01,2.371188143330832609e+00
-2.545018196105957031e-01,2.357419189142680338e+00
-2.538615465164184570e-01,2.343663932665623229e+00
-2.532213032245635986e-01,2.329927357158712908e+00
-2.525810599327087402e-01,2.316212465342483817e+00
-2.519407868385314941e-01,2.302522319965349062e+00
-2.513005435466766357e-01,2.288861746893394944e+00
-2.506602704524993896e-01,2.275233032400410416e+00
-2.500200271606445312e-01,2.261640912484465638e+00
-2.493797689676284790e-01,2.248087840461651332e+00
-2.487395107746124268e-01,2.234577448353614493e+00
-2.480992525815963745e-01,2.221113024576034434e+00
-2.474589943885803223e-01,2.207697718685466270e+00
-2.468187510967254639e-01,2.194334866076657065e+00
-2.461784929037094116e-01,2.181026885968492479e+00
-2.455382347106933594e-01,2.167776928367183942e+00
-2.448979765176773071e-01,2.154587768753020605e+00
-2.442577183246612549e-01,2.141462085064846477e+00
-2.436174601316452026e-01,2.128402377709380566e+00
-2.429772019386291504e-01,2.115411168350716409e+00
-2.423369437456130981e-01,2.102490698714555073e+00
-2.416967004537582397e-01,2.089643545924293910e+00
-2.410564422607421875e-01,2.076871128303706904e+00
-2.404161840677261353e-01,2.064175756750331381e+00
-2.397759258747100830e-01,2.051559242459491728e+00
-2.391356676816940308e-01,2.039023387945580801e+00
-2.384954094886779785e-01,2.026569711044595046e+00
-2.378551512956619263e-01,2.014199775068191478e+00
-2.372149080038070679e-01,2.001915171368167101e+00
-2.365746498107910156e-01,1.989716596948066574e+00
-2.359343916177749634e-01,1.977605472345088877e+00
-2.352941334247589111e-01,1.965582779917808942e+00
-2.346538752317428589e-01,1.953649428411351252e+00
-2.340136170387268066e-01,1.941806206315318306e+00
-2.333733588457107544e-01,1.930053756688047351e+00
-2.327331155538558960e-01,1.918392874564507800e+00
-2.320928573608398438e-01,1.906823522634055301e+00
-2.314525991678237915e-01,1.895346243981631318e+00
-2.308123409748077393e-01,1.883961301499448737e+00
-2.301720827817916870e-01,1.872668791866479943e+00
-2.295318245887756348e-01,1.861468777078636450e+00
-2.288915663957595825e-01,1.850361140444836572e+00
-2.282513231039047241e-01,1.839345996851192488e+00
-2.276110649108886719e-01,1.828422580135460329e+00
-2.269708067178726196e-01,1.817590754634312411e+00
-2.263305485248565674e-01,1.806850135494446619e+00
-2.256902903318405151e-01,1.796200156297463657e+00
-2.250500321388244629e-01,1.785640285095314361e+00
-2.244097739458084106e-01,1.775169795200018719e+00
-2.237695306539535522e-01,1.764788237194970577e+00
-2.231292724609375000e-01,1.754494267954939346e+00
-2.224890142679214478e-01,1.744287301841258575e+00
-2.218487560749053955e-01,1.734166382318423238e+00
-2.212084978818893433e-01,1.724130525900656963e+00
-2.205682396888732910e-01,1.714178710077185919e+00
-2.199279814958572388e-01,1.704309823486708453e+00
-2.192877382040023804e-01,1.694522977317859613e+00
-2.186474800109863281e-01,1.684816537953292226e+00
-2.180072218179702759e-01,1.675189509326087567e+00
-2.173669636249542236e-01,1.665640690965591197e+00
-2.167267054319381714e-01,1.656168784156764495e+00
-2.160864472389221191e-01,1.646772467484644231e+00
-2.154461890459060669e-01,1.637450444258672810e+00
-2.148059457540512085e-01,1.628201604440200789e+00
-2.141656875610351562e-01,1.619024170715611000e+00
-2.135254293680191040e-01,1.609916948481697752e+00
-2.128851711750030518e-01,1.600878622268823825e+00
-2.122449129819869995e-01,1.591907778151960606e+00
-2.116046547889709473e-01,1.583003064574779017e+00
-2.109643965959548950e-01,1.574163094458786993e+00
-2.103241533041000366e-01,1.565386696167609948e+00
-2.096838951110839844e-01,1.556672088140749644e+00
-2.090436369180679321e-01,1.548018123859294271e+00
-2.084033787250518799e-01,1.539423476203366725e+00
-2.077631205320358276e-01,1.530886783705533993e+00
-2.071228623390197754e-01,1.522406735727559912e+00
-2.064826041460037231e-01,1.513982048597761754e+00
-2.058423459529876709e-01,1.505611403554122596e+00
-2.052021026611328125e-01,1.497293776652817598e+00
-2.045618444681167603e-01,1.489027521861533643e+00
-2.039215862751007080e-01,1.480811611841965636e+00
-2.032813280820846558e-01,1.472644871304155778e+00
-2.026410698890686035e-01,1.464526127580564996e+00
-2.020008116960525513e-01,1.456454234076913323e+00
-2.013605535030364990e-01,1.448428125888867157e+00
-2.007203102111816406e-01,1.440446845454228075e+00
-2.000800520181655884e-01,1.432508990971864904e+00
-1.994397938251495361e-01,1.424613734134914544e+00
-1.987995356321334839e-01,1.416760066737636770e+00
-1.981592774391174316e-01,1.408947028840507265e+00
-1.975190192461013794e-01,1.401173675570461796e+00
-1.968787610530853271e-01,1.393439132984673812e+00
-1.962385177612304688e-01,1.385742666519345079e+00
-1.955982595682144165e-01,1.378083106270417524e+00
-1.949580013751983643e-01,1.370459806334683783e+00
-1.943177431821823120e-01,1.362871986318283213e+00
-1.936774849891662598e-01,1.355318887049903331e+00
-1.930372267961502075e-01,1.347799778121255621e+00
-1.923969686031341553e-01,1.340314022095554947e+00
-1.917567253112792969e-01,1.332861062581554457e+00
-1.911164671182632446e-01,1.325439956671680797e+00
-1.904762089252471924e-01,1.318050273360944047e+00
-1.898359507322311401e-01,1.310691438152390198e+00
-1.891956925392150879e-01,1.303362912016548414e+00
-1.885554343461990356e-01,1.296064180439969071e+00
-1.879151761531829834e-01,1.288794737682879443e+00
-1.872749328613281250e-01,1.281554339395293063e+00
-1.866346746683120728e-01,1.274342173101786102e+00
-1.859944164752960205e-01,1.267158037549704019e+00
-1.853541582822799683e-01,1.260001534324576511e+00
-1.847139000892639160e-01,1.252872335350416755e+00
-1.840736418962478638e-01,1.245770090247543038e+00
-1.834333837032318115e-01,1.238694533556124355e+00
-1.827931404113769531e-01,1.231645551367670954e+00
-1.821528822183609009e-01,1.224622573399027026e+00
-1.815126240253448486e-01,1.217625503191187342e+00
-1.808723658323287964e-01,1.210654149834087256e+00
-1.802321076393127441e-01,1.203708380199299377e+00
-1.795918494462966919e-01,1.196787991355118486e+00
-1.789515912532806396e-01,1.189892874915595478e+00
-1.783113479614257812e-01,1.183023065672037966e+00
-1.776710897684097290e-01,1.176178133720418906e+00
-1.770308315753936768e-01,1.169358162684768665e+00
-1.763905733823776245e-01,1.162563104600404351e+00
-1.757503151893615723e-01,1.155792929329839680e+00
-1.751100569963455200e-01,1.149047530420533647e+00
-1.744697988033294678e-01,1.142326957788792896e+00
-1.738295555114746094e-01,1.135631349435295867e+00
-1.731892973184585571e-01,1.128960394931498357e+00
-1.725490391254425049e-01,1.122314228384967194e+00
-1.719087809324264526e-01,1.115692940639648079e+00
-1.712685227394104004e-01,1.109096503291115532e+00
-1.706282645463943481e-01,1.102525001213974676e+00
-1.699880063533782959e-01,1.095978439921134751e+00
-1.693477630615234375e-01,1.089457000140500398e+00
-1.687075048685073853e-01,1.082960460308493467e+00
-1.680672466754913330e-01,1.076489029432813993e+00
-1.674269884824752808e-01,1.070042709832176087e+00
-1.667867302894592285e-01,1.063621563069801823e+00
-1.661464720964431763e-01,1.057225667765941068e+00
-1.655062139034271240e-01,1.050854980424493768e+00
-1.648659706115722656e-01,1.044509745776118770e+00
-1.642257124185562134e-01,1.038189645863269561e+00
-1.635854542255401611e-01,1.031894897474191275e+00
-1.629451960325241089e-01,1.025625461592808207e+00
-1.623049378395080566e-01,1.019381348736242643e+00
-1.616646796464920044e-01,1.013162546227471594e+00
-1.610244214534759521e-01,1.006969027474943879e+00
-1.603841632604598999e-01,1.000800749864398931e+00
-1.597439199686050415e-01,9.946578099012262086e-01
-1.591036617755889893e-01,9.885398773406235406e-01
-1.584634035825729370e-01,9.824469662926196278e-01
-1.578231453895568848e-01,9.763790431029022443e-01
-1.571828871965408325e-01,9.703359514816600750e-01
-1.565426290035247803e-01,9.643176079929647315e-01
-1.559023708105087280e-01,9.583238839931889075e-01
-1.552621275186538696e-01,9.523547413539228401e-01
-1.546218693256378174e-01,9.464097506743289756e-01
-1.539816111326217651e-01,9.404888843891026085e-01
-1.533413529396057129e-01,9.345919486112785890e-01
-1.527010947465896606e-01,9.287187459190757721e-01
-1.520608365535736084e-01,9.228690955524108119e-01
-1.514205783605575562e-01,9.170427265479448309e-01
-1.507803350687026978e-01,9.112395687874768058e-01
-1.501400768756866455e-01,9.054591043294015762e-01
-1.494998186826705933e-01,8.997012129478907383e-01
-1.488595604896545410e-01,8.939656381541727370e-01
-1.482193022966384888e-01,8.882521490063339797e-01
-1.475790441036224365e-01,8.825604341528210384e-01
-1.469387859106063843e-01,8.768902529360120823e-01
-1.462985426187515259e-01,8.712414550279312664e-01
-1.456582844257354736e-01,8.656134895222820091e-01
-1.450180262327194214e-01,8.600062156177346040e-01
-1.443777680397033691e-01,8.544193601946625805e-01
-1.437375098466873169e-01,8.488526611569477964e-01
-1.430972516536712646e-01,8.433058218458056032e-01
-1.424569934606552124e-01,8.377786114738237089e-01
-1.418167501688003540e-01,8.322708468998705200e-01
-1.411764919757843018e-01,8.267820659943589945e-01
-1.405362337827682495e-01,8.213120978203063416e-01
-1.398959755897521973e-01,8.158607463098865864e-01
-1.392557173967361450e-01,8.104277396361698749e-01
-1.386154592037200928e-01,8.050128620372012378e-01
-1.379752010107040405e-01,7.996159216995879504e-01
-1.373349577188491821e-01,7.942368449704249045e-01
-1.366946995258331299e-01,7.888751406995977433e-01
-1.360544413328170776e-01,7.835307833501632402e-01
-1.354141831398010254e-01,7.782035909303601784e-01
-1.347739249467849731e-01,7.728934096070787518e-01
-1.341336667537689209e-01,7.676000945908496575e-01
-1.334934085607528687e-01,7.623235262746961283e-01
-1.328531652688980103e-01,7.570636483636397074e-01
-1.322129070758819580e-01,7.518201481192399172e-01
-1.315726488828659058e-01,7.465930583034614543e-01
-1.309323906898498535e-01,7.413822420650122424e-01
-1.302921324968338013e-01,7.361876798662043697e-01
-1.296518743038177490e-01,7.310092379564876452e-01
-1.290116161108016968e-01,7.258469222550250066e-01
-1.283713728189468384e-01,7.207007624022008230e-01
-1.277311146259307861e-01,7.155704975533909717e-01
-1.270908564329147339e-01,7.104562108029730538e-01
-1.264505982398986816e-01,7.053578985436619320e-01
-1.258103400468826294e-01,7.002755205156381280e-01
-1.251700818538665771e-01,6.952091014899144383e-01
-1.245298311114311218e-01,6.901586814469533593e-01
-1.238895729184150696e-01,6.851241805418677444e-01
-1.232493147253990173e-01,6.801056383296621988e-01
-1.226090639829635620e-01,6.751031647042387007e-01
-1.219688057899475098e-01,6.701166547593233602e-01
-1.213285475969314575e-01,6.651461698668255096e-01
-1.206882894039154053e-01,6.601918068623664482e-01
-1.200480386614799500e-01,6.552536342876118525e-01
-1.194077804684638977e-01,6.503315660923938424e-01
-1.187675222754478455e-01,6.454257035717985147e-01
-1.181272715330123901e-01,6.405361924323109690e-01
-1.174870133399963379e-01,6.356629422290094311e-01
-1.168467551469802856e-01,6.308060749917148158e-01
-1.162064969539642334e-01,6.259656611276822602e-01
-1.155662462115287781e-01,6.211417916263304306e-01
-1.149259880185127258e-01,6.163344284256062622e-01
-1.142857298254966736e-01,6.115436939755753976e-01
-1.136454790830612183e-01,6.067697178463138385e-01
-1.130052208900451660e-01,6.020124444549592724e-01
-1.123649626970291138e-01,5.972719926228551302e-01
-1.117247045040130615e-01,5.925484416753206141e-01
-1.110844537615776062e-01,5.878419200408160350e-01
-1.104441955685615540e-01,5.831523730454719612e-01
-1.098039373755455017e-01,5.784799579650812262e-01
-1.091636791825294495e-01,5.738247307861645830e-01
-1.085234284400939941e-01,5.691867957427132474e-01
-1.078831702470779419e-01,5.645661643430583965e-01
-1.072429120540618896e-01,5.599629282386615614e-01
-1.066026613116264343e-01,5.553772305737005865e-01
-1.059624031186103821e-01,5.508090131325831251e-01
-1.053221449255943298e-01,5.462584393968139551e-01
-1.046818867325782776e-01,5.417255462633261409e-01
-1.040416359901428223e-01,5.372104603286356195e-01
-1.034013777971267700e-01,5.327131769406312500e-01
-1.027611196041107178e-01,5.282337596453108297e-01
-1.021208688616752625e-01,5.237723619080387749e-01
-1.014806106686592102e-01,5.193289263988756232e-01
-1.008403524756431580e-01,5.149035729323081512e-01
-1.002000942826271057e-01,5.104963560458335436e-01
-9.955984354019165039e-02,5.061073880108524214e-01
-9.891958534717559814e-02,5.017365560897655286e-01
-9.827932715415954590e-02,4.973840501600674813e-01
-9.763907641172409058e-02,4.930498978587474213e-01
-9.699881821870803833e-02,4.887340625428362451e-01
-9.635856002569198608e-02,4.844366345231523319e-01
-9.571830183267593384e-02,4.801576184420488502e-01
-9.507805109024047852e-02,4.758971174136807925e-01
-9.443779289722442627e-02,4.716550566894772700e-01
-9.379753470420837402e-02,4.674314778862163067e-01
-9.315727651119232178e-02,4.632264011284319416e-01
-9.251702576875686646e-02,4.590399217248739561e-01
-9.187676757574081421e-02,4.548718875887907132e-01
-9.123650938272476196e-02,4.507223961566766413e-01
-9.059625864028930664e-02,4.465914739382697007e-01
-8.995600044727325439e-02,4.424790086652379273e-01
-8.931574225425720215e-02,4.383850661137453919e-01
-8.867548406124114990e-02,4.343095729930088744e-01
-8.803523331880569458e-02,4.302526048175647766e-01
-8.739497512578964233e-02,4.262140091889063953e-01
-8.675471693277359009e-02,4.221938285155233395e-01
-8.611446619033813477e-02,4.181920533218983493e-01
-8.547420799732208252e-02,4.142085503096932797e-01
-8.483394980430603027e-02,4.102433349494161163e-01
-8.419369161128997803e-02,4.062963466861617690e-01
-8.355344086885452271e-02,4.023675791782768130e-01
-8.291318267583847046e-02,3.984568564219270748e-01
-8.227292448282241821e-02,3.945642169970886570e-01
-8.163267374038696289e-02,3.906895775958645345e-01
-8.099241554737091064e-02,3.868327650582914501e-01
-8.035215735435485840e-02,3.829937924038899766e-01
-7.971189916133880615e-02,3.791724902126856200e-01
-7.907164841890335083e-02,3.753688824596110862e-01
-7.843139022588729858e-02,3.715827192434102422e-01
-7.779113203287124634e-02,3.678139726815112809e-01
-7.715088129043579102e-02,3.640625149129146365e-01
-7.651062309741973877e-02,3.603281407749832077e-01
-7.587036490440368652e-02,3.566107735711532278e-01
-7.523010671138763428e-02,3.529102295398187650e-01
-7.458985596895217896e-02,3.492264124443416051e-01
-7.394959777593612671e-02,3.455590416562577261e-01
-7.330933958292007446e-02,3.419079740764674469e-01
-7.266908884048461914e-02,3.382730551295147770e-01
-7.202883064746856689e-02,3.346539889790474120e-01
-7.138857245445251465e-02,3.310505740477358572e-01
-7.074831426143646240e-02,3.274625856858843775e-01
-7.010806351900100708e-02,3.238897778076736955e-01
-6.946780532598495483e-02,3.203318173037827954e-01
-6.882754713296890259e-02,3.167884492672525809e-01
-6.818728893995285034e-02,3.132593443119535692e-01
-6.754703819751739502e-02,3.097442580768809961e-01
-6.690678000450134277e-02,3.062427191697230100e-01
-6.626652181148529053e-02,3.027544155853378882e-01
-6.562627106904983521e-02,2.992790230761470660e-01
-6.498601287603378296e-02,2.958160342137556853e-01
-6.434575468301773071e-02,2.923650922490672599e-01
-6.370549649000167847e-02,2.889257438138592704e-01
-6.306524574756622314e-02,2.854975500099481422e-01
-6.242498755455017090e-02,2.820799434560123942e-01
-6.178473308682441711e-02,2.786724948905705546e-01
-6.114447489380836487e-02,2.752746684978077951e-01
-6.050422042608261108e-02,2.718859198073086958e-01
-5.986396223306655884e-02,2.685056280163378162e-01
-5.922370776534080505e-02,2.651332833518740273e-01
-5.858344957232475281e-02,2.617681930715471950e-01
-5.794319510459899902e-02,2.584098373043373087e-01
-5.730293691158294678e-02,2.550574612299261190e-01
-5.666268244385719299e-02,2.517104616466951938e-01
-5.602242797613143921e-02,2.483681642652397770e-01
-5.538216978311538696e-02,2.450298009569218394e-01
-5.474191531538963318e-02,2.416947451793971524e-01
-5.410165712237358093e-02,2.383622289595805910e-01
-5.346140265464782715e-02,2.350315160843967632e-01
-5.282114446163177490e-02,2.317018616261234953e-01
-5.218088999390602112e-02,2.283725422076803291e-01
-5.154063552618026733e-02,2.250427525110025861e-01
-5.090037733316421509e-02,2.217117451825623142e-01
-5.026012286543846130e-02,2.183787695654251237e-01
-4.961986467242240906e-02,2.150430547981851959e-01
-4.897961020469665527e-02,2.117039004035632388e-01
-4.833935201168060303e-02,2.083604934493044070e-01
-4.769909754395484924e-02,2.050121682609749030e-01
-4.705884307622909546e-02,2.016582037344827327e-01
-4.641858488321304321e-02,1.982979087253795569e-01
-4.577833041548728943e-02,1.949306649905215849e-01
-4.513807222247123718e-02,1.915558313010370384e-01
-4.449781775474548340e-02,1.881728438965124539e-01
-4.385755956172943115e-02,1.847811804481214182e-01
-4.321730509400367737e-02,1.813803654374894769e-01
-4.257704690098762512e-02,1.779699699359955645e-01
-4.193679243326187134e-02,1.745496409679745398e-01
-4.129653796553611755e-02,1.711190931747301747e-01
-4.065627977252006531e-02,1.676780935323725075e-01
-4.001602530479431152e-02,1.642265662641557711e-01
-3.937576711177825928e-02,1.607644164494681505e-01
-3.873551264405250549e-02,1.572917553045711792e-01
-3.809525445103645325e-02,1.538086799018212325e-01
-3.745499998331069946e-02,1.503155004432201736e-01
-3.681474179029464722e-02,1.468125773736250750e-01
-3.617448732256889343e-02,1.433004143379674744e-01
-3.553423285484313965e-02,1.397796205305548156e-01
-3.489397466182708740e-02,1.362509213819489418e-01
-3.425372019410133362e-02,1.327152296043552226e-01
-3.361346200108528137e-02,1.291735221643839360e-01
-3.297320753335952759e-02,1.256270048535892414e-01
-3.233294934034347534e-02,1.220769275915469798e-01
-3.169269487261772156e-02,1.185247605566037699e-01
-3.105243854224681854e-02,1.149720751678655617e-01
-3.041218221187591553e-02,1.114205840964759275e-01
-2.977192588150501251e-02,1.078722023785712025e-01
-2.913166955113410950e-02,1.043289316353170904e-01
-2.849141508340835571e-02,1.007929791635913119e-01
-2.785115875303745270e-02,9.726661399527181118e-02
-2.721090242266654968e-02,9.375230266874812202e-02
-2.657064609229564667e-02,9.025263446166675863e-02
-2.593038976192474365e-02,8.677033665377997806e-02
-2.529013343155384064e-02,8.330823865815606410e-02
-2.464987710118293762e-02,7.986931201959546200e-02
-2.400962263345718384e-02,7.645667675071532443e-02
-2.336936630308628082e-02,7.307348173155947535e-02
-2.272910997271537781e-02,6.972301192501451084e-02
-2.208885364234447479e-02,6.640865744617840960e-02
-2.144859731197357178e-02,6.313386889527539125e-02
-2.080834098160266876e-02,5.990217549031351396e-02
-2.016808465123176575e-02,5.671720803795787802e-02
-1.952782832086086273e-02,5.358257877751171350e-02
-1.888757199048995972e-02,5.050192194551250680e-02
-1.824731752276420593e-02,4.747904592945317859e-02
-1.760706119239330292e-02,4.451760721827913159e-02
-1.696680486202239990e-02,4.162136881226086160e-02
-1.632654853165149689e-02,3.879407225976505558e-02
-1.568629220128059387e-02,3.603941235929131182e-02
-1.504603587090969086e-02,3.336110711082085345e-02
-1.440578047186136246e-02,3.076276650381082334e-02
-1.376552414149045944e-02,2.824800433346830175e-02
-1.312526781111955643e-02,2.582033021147456253e-02
-1.248501241207122803e-02,2.348324928176470650e-02
-1.184475608170032501e-02,2.124005832333208943e-02
-1.120449975132942200e-02,1.909408900493581029e-02
-1.056424342095851898e-02,1.704848240395939740e-02
-9.923987090587615967e-03,1.510629926852935512e-02
-9.283731691539287567e-03,1.327044082862727237e-02
-8.643475361168384552e-03,1.154373307268707904e-02
-8.003219030797481537e-03,9.928783281811348616e-03
-7.362963166087865829e-03,8.428106446798366846e-03
-6.722707301378250122e-03,7.044006751916853659e-03
-6.082450971007347107e-03,5.778650308776445144e-03
-5.442194640636444092e-03,4.634041029221158681e-03
-4.801938775926828384e-03,3.611968175097679534e-03
-4.161682911217212677e-03,2.714064432066898291e-03
-3.521426580846309662e-03,1.941748538945020641e-03
-2.881170483306050301e-03,1.296249915476721526e-03
-2.240914385765790939e-03,7.785926041972146550e-04
-1.600658288225531578e-03,3.896243872318905233e-04
-9.604021906852722168e-04,1.299580495990326767e-04
-3.201460931450128555e-04,5.226037380623438366e-09
3.201460931450128555e-04,0.000000000000000000e+00
9.604021906852722168e-04,1.299423737268767809e-04
1.600658288225531578e-03,3.895982764983152435e-04
2.240914385765790939e-03,7.785563603257550369e-04
2.881170483306050301e-03,1.296203507837212499e-03
3.521426580846309662e-03,1.941691447331361786e-03
4.161682911217212677e-03,2.713997851952143492e-03
4.801938775926828384e-03,3.611891772028030800e-03
5.442194640636444092e-03,4.633954505126602896e-03
6.082450971007347107e-03,5.778555422636610928e-03
6.722707301378250122e-03,7.043901746086156379e-03
7.362963166087865829e-03,8.427993605078398787e-03
8.003219030797481537e-03,9.928661909993419243e-03
8.643475361168384552e-03,1.154360349748628778e-02
9.283731691539287567e-03,1.327030530504957895e-02
9.923987090587615967e-03,1.510615246113999888e-02
1.056424342095851898e-02,1.704833036667707802e-02
1.120449975132942200e-02,1.909393207618448329e-02
1.184475608170032501e-02,2.123989685106320024e-02
1.248501241207122803e-02,2.348308009739819013e-02
1.312526781111955643e-02,2.582015726834452352e-02
1.376552414149045944e-02,2.824782461082442353e-02
1.440578047186136246e-02,3.076258051519653591e-02
1.504603587090969086e-02,3.336091862703227662e-02
1.568629220128059387e-02,3.603922176072327233e-02
1.632654853165149689e-02,3.879387372167020231e-02
1.696680486202239990e-02,4.162117512063367997e-02
1.760706119239330292e-02,4.451740664332426434e-02
1.824731752276420593e-02,4.747883915090334028e-02
1.888757199048995972e-02,5.050171522832247462e-02
1.952782832086086273e-02,5.358237790824604829e-02
2.016808465123176575e-02,5.671700777727650689e-02
2.080834098160266876e-02,5.990197106521355508e-02
2.144859731197357178e-02,6.313367085358834174e-02
2.208885364234447479e-02,6.640845620030022545e-02
2.272910997271537781e-02,6.972280809477116037e-02
2.336936630308628082e-02,7.307327592099710500e-02
2.400962263345718384e-02,7.645646954624796265e-02
2.464987710118293762e-02,7.986912895201658813e-02
2.529013343155384064e-02,8.330803835814304392e-02
2.593038976192474365e-02,8.677014399748816942e-02
2.657064609229564667e-02,9.025243454089348916e-02
2.721090242266654968e-02,9.375211788405524160e-02
2.785115875303745270e-02,9.726642318775269302e-02
2.849141508340835571e-02,1.007927964017651945e-01
2.913166955113410950e-02,1.043287567635449165e-01
2.977192588150501251e-02,1.078720232931593692e-01
3.041218221187591553e-02,1.114204245025192108e-01
3.105243854224681854e-02,1.149719120729311150e-01
3.169269487261772156e-02,1.185245948001387717e-01
3.233294934034347534e-02,1.220767698262186229e-01
3.297320753335952759e-02,1.256268548534897889e-01
3.361346200108528137e-02,1.291733886028501033e-01
3.425372019410133362e-02,1.327150859908234892e-01
3.489397466182708740e-02,1.362507852722201207e-01
3.553423285484313965e-02,1.397794916700627610e-01
3.617448732256889343e-02,1.433002924707120762e-01
3.681474179029464722e-02,1.468124622430879711e-01
3.745499998331069946e-02,1.503153917931978611e-01
3.809525445103645325e-02,1.538085714520613934e-01
3.873551264405250549e-02,1.572916531779009475e-01
3.937576711177825928e-02,1.607643097056152826e-01
4.001602530479431152e-02,1.642264559282127223e-01
4.065627977252006531e-02,1.676779993778199085e-01
4.129653796553611755e-02,1.711190048884034809e-01
4.193679243326187134e-02,1.745495582725853367e-01
4.257704690098762512e-02,1.779698925603017123e-01
4.321730509400367737e-02,1.813802858845763311e-01
4.385755956172943115e-02,1.847811061717141712e-01
4.449781775474548340e-02,1.881727809185322897e-01
4.513807222247123718e-02,1.915557667581442303e-01
4.577833041548728943e-02,1.949306103821824010e-01
4.641858488321304321e-02,1.982978528794223649e-01
4.705884307622909546e-02,2.016581518701840992e-01
4.769909754395484924e-02,2.050121157716122688e-01
4.833935201168060303e-02,2.083604488596013660e-01
4.897961020469665527e-02,2.117038553724706063e-01
4.961986467242240906e-02,2.150430131553591195e-01
5.026012286543846130e-02,2.183787310968439144e-01
5.090037733316421509e-02,2.217117067257512453e-01
5.154063552618026733e-02,2.250427225147890731e-01
5.218088999390602112e-02,2.283725120749409143e-01
5.282114446163177490e-02,2.317018315982974919e-01
5.346140265464782715e-02,2.350314884921482772e-01
5.410165712237358093e-02,2.383622016839024305e-01
5.474191531538963318e-02,2.416947219554894666e-01
5.538216978311538696e-02,2.450297813206576691e-01
5.602242797613143921e-02,2.483681433032565167e-01
5.666268244385719299e-02,2.517104424864458068e-01
5.730293691158294678e-02,2.550574437350032753e-01
5.794319510459899902e-02,2.584098213468428717e-01
5.858344957232475281e-02,2.617681764545602974e-01
5.922370776534080505e-02,2.651332701176487561e-01
5.986396223306655884e-02,2.685056159831624711e-01
6.050422042608261108e-02,2.718859088776892641e-01
6.114447489380836487e-02,2.752746571642665785e-01
6.178473308682441711e-02,2.786724846180281823e-01
6.242498755455017090e-02,2.820799341549036221e-01
6.306524574756622314e-02,2.854975394940693079e-01
6.370549649000167847e-02,2.889257390631176925e-01
6.434575468301773071e-02,2.923650879610972808e-01
6.498601287603378296e-02,2.958160303475318997e-01
6.562627106904983521e-02,2.992790188973746268e-01
6.626652181148529053e-02,3.027544086922073774e-01
6.690678000450134277e-02,3.062427129740603604e-01
6.754703819751739502e-02,3.097442530196561350e-01
6.818728893995285034e-02,3.132593420439402365e-01
6.882754713296890259e-02,3.167884468286787936e-01
6.946780532598495483e-02,3.203318154848791011e-01
7.010806351900100708e-02,3.238897761813346321e-01
7.074831426143646240e-02,3.274625824900638804e-01
7.138857245445251465e-02,3.310505709369842009e-01
7.202883064746856689e-02,3.346539864373858641e-01
7.266908884048461914e-02,3.382730526606678723e-01
7.330933958292007446e-02,3.419079731614735884e-01
7.394959777593612671e-02,3.455590406806359205e-01
7.458985596895217896e-02,3.492264115783578760e-01
7.523010671138763428e-02,3.529102280040841144e-01
7.587036490440368652e-02,3.566107723241982441e-01
7.651062309741973877e-02,3.603281395713069379e-01
7.715088129043579102e-02,3.640625138489501644e-01
7.779113203287124634e-02,3.678139722117652610e-01
7.843139022588729858e-02,3.715827188290523608e-01
7.907164841890335083e-02,3.753688820944907079e-01
7.971189916133880615e-02,3.791724894627557241e-01
8.035215735435485840e-02,3.829937918386550066e-01
8.099241554737091064e-02,3.868327645617766208e-01
8.163267374038696289e-02,3.906895771601694989e-01
8.227292448282241821e-02,3.945642168061240795e-01
8.291318267583847046e-02,3.984568562547039505e-01
8.355344086885452271e-02,4.023675790319947154e-01
8.419369161128997803e-02,4.062963463878910275e-01
8.483394980430603027e-02,4.102433346890403953e-01
8.547420799732208252e-02,4.142085500826349076e-01
8.611446619033813477e-02,4.181920531240996830e-01
8.675471693277359009e-02,4.221938284171633526e-01
8.739497512578964233e-02,4.262140091033996825e-01
8.803523331880569458e-02,4.302526047433090639e-01
8.867548406124114990e-02,4.343095728963817237e-01
8.931574225425720215e-02,4.383850660300065982e-01
8.995600044727325439e-02,4.424790085685801344e-01
9.059625864028930664e-02,4.465914738755767388e-01
9.123650938272476196e-02,4.507223961386230826e-01
9.187676757574081421e-02,4.548718875654200744e-01
9.251702576875686646e-02,4.590399216980092234e-01
9.315727651119232178e-02,4.632264010821591782e-01
9.379753470420837402e-02,4.674314778513828372e-01
9.443779289722442627e-02,4.716550566595412164e-01
9.507805109024047852e-02,4.758971173843078439e-01
9.571830183267593384e-02,4.801576184294531480e-01
9.635856002569198608e-02,4.844366345123609641e-01
9.699881821870803833e-02,4.887340625336005218e-01
9.763907641172409058e-02,4.930498978508515151e-01
9.827932715415954590e-02,4.973840501448933971e-01
9.891958534717559814e-02,5.017365560796958057e-01
9.955984354019165039e-02,5.061073880010442672e-01
1.002000942826271057e-01,5.104963560416577728e-01
1.008403524756431580e-01,5.149035729287563257e-01
1.014806106686592102e-01,5.193289263958584812e-01
1.021208688616752625e-01,5.237723619054772684e-01
1.027611196041107178e-01,5.282337596415107583e-01
1.034013777971267700e-01,5.327131769369533032e-01
1.040416359901428223e-01,5.372104603251344201e-01
1.046818867325782776e-01,5.417255462623398188e-01
1.053221449255943298e-01,5.462584393954257322e-01
1.059624031186103821e-01,5.508090131318805760e-01
1.066026613116264343e-01,5.553772305727138203e-01
1.072429120540618896e-01,5.599629282373324024e-01
1.078831702470779419e-01,5.645661643418016240e-01
1.085234284400939941e-01,5.691867957416576473e-01
1.091636791825294495e-01,5.738247307858692636e-01
1.098039373755455017e-01,5.784799579646682233e-01
1.104441955685615540e-01,5.831523730451273480e-01
1.110844537615776062e-01,5.878419200405273770e-01
1.117247045040130615e-01,5.925484416749342564e-01
1.123649626970291138e-01,5.972719926225327214e-01
1.130052208900451660e-01,6.020124444546901543e-01
1.136454790830612183e-01,6.067697178460900176e-01
1.142857298254966736e-01,6.115436939754355095e-01
1.149259880185127258e-01,6.163344284255289907e-01
1.155662462115287781e-01,6.211417916262660377e-01
1.162064969539642334e-01,6.259656611275485893e-01
1.168467551469802856e-01,6.308060749916037935e-01
1.174870133399963379e-01,6.356629422289366005e-01
1.181272715330123901e-01,6.405361924322505729e-01
1.187675222754478455e-01,6.454257035717736457e-01
1.194077804684638977e-01,6.503315660923725261e-01
1.200480386614799500e-01,6.552536342875940889e-01
1.206882894039154053e-01,6.601918068623318092e-01
1.213285475969314575e-01,6.651461698668024169e-01
1.219688057899475098e-01,6.701166547592993794e-01
1.226090639829635620e-01,6.751031647042191608e-01
1.232493147253990173e-01,6.801056383296524288e-01
1.238895729184150696e-01,6.851241805418615272e-01
1.245298311114311218e-01,6.901586814469489184e-01
1.251700818538665771e-01,6.952091014899055565e-01
1.258103400468826294e-01,7.002755205156310225e-01
1.264505982398986816e-01,7.053578985436557147e-01
1.270908564329147339e-01,7.104562108029677248e-01
1.277311146259307861e-01,7.155704975533847545e-01
1.283713728189468384e-01,7.207007624021972703e-01
1.290116161108016968e-01,7.258469222550223421e-01
1.296518743038177490e-01,7.310092379564858689e-01
1.302921324968338013e-01,7.361876798662025934e-01
1.309323906898498535e-01,7.413822420650104661e-01
1.315726488828659058e-01,7.465930583034596779e-01
1.322129070758819580e-01,7.518201481192390290e-01
1.328531652688980103e-01,7.570636483636388192e-01
1.334934085607528687e-01,7.623235262746961283e-01
1.341336667537689209e-01,7.676000945908487694e-01
1.347739249467849731e-01,7.728934096070787518e-01
1.354141831398010254e-01,7.782035909303601784e-01
1.360544413328170776e-01,7.835307833501632402e-01
1.366946995258331299e-01,7.888751406995968551e-01
1.373349577188491821e-01,7.942368449704249045e-01
1.379752010107040405e-01,7.996159216995879504e-01
1.386154592037200928e-01,8.050128620372012378e-01
1.392557173967361450e-01,8.104277396361698749e-01
1.398959755897521973e-01,8.158607463098865864e-01
1.405362337827682495e-01,8.213120978203063416e-01
1.411764919757843018e-01,8.267820659943589945e-01
1.418167501688003540e-01,8.322708468998705200e-01
1.424569934606552124e-01,8.377786114738237089e-01
1.430972516536712646e-01,8.433058218458056032e-01
1.437375098466873169e-01,8.488526611569477964e-01
1.443777680397033691e-01,8.544193601946625805e-01
1.450180262327194214e-01,8.600062156177346040e-01
1.456582844257354736e-01,8.656134895222820091e-01
1.462985426187515259e-01,8.712414550279312664e-01
1.469387859106063843e-01,8.768902529360120823e-01
1.475790441036224365e-01,8.825604341528210384e-01
1.482193022966384888e-01,8.882521490063339797e-01
1.488595604896545410e-01,8.939656381541727370e-01
1.494998186826705933e-01,8.997012129478907383e-01
1.501400768756866455e-01,9.054591043294015762e-01
1.507803350687026978e-01,9.112395687874768058e-01
1.514205783605575562e-01,9.170427265479448309e-01
1.520608365535736084e-01,9.228690955524108119e-01
1.527010947465896606e-01,9.287187459190757721e-01
1.533413529396057129e-01,9.345919486112785890e-01
1.539816111326217651e-01,9.404888843891026085e-01
1.546218693256378174e-01,9.464097506743289756e-01
1.552621275186538696e-01,9.523547413539237283e-01
1.559023708105087280e-01,9.583238839931889075e-01
1.565426290035247803e-01,9.643176079929647315e-01
1.571828871965408325e-01,9.703359514816600750e-01
1.578231453895568848e-01,9.763790431029022443e-01
1.584634035825729370e-01,9.824469662926196278e-01
1.591036617755889893e-01,9.885398773406235406e-01
1.597439199686050415e-01,9.946578099012270968e-01
1.603841632604598999e-01,1.000800749864398931e+00
1.610244214534759521e-01,1.006969027474943879e+00
1.616646796464920044e-01,1.013162546227471594e+00
1.623049378395080566e-01,1.019381348736242643e+00
1.629451960325241089e-01,1.025625461592808207e+00
1.635854542255401611e-01,1.031894897474191275e+00
1.642257124185562134e-01,1.038189645863269561e+00
1.648659706115722656e-01,1.044509745776118770e+00
1.655062139034271240e-01,1.050854980424493768e+00
1.661464720964431763e-01,1.057225667765940180e+00
1.667867302894592285e-01,1.063621563069801823e+00
1.674269884824752808e-01,1.070042709832176087e+00
1.680672466754913330e-01,1.076489029432813993e+00
1.687075048685073853e-01,1.082960460308493467e+00
1.693477630615234375e-01,1.089457000140500398e+00
1.699880063533782959e-01,1.095978439921134751e+00
1.706282645463943481e-01,1.102525001213974676e+00
1.712685227394104004e-01,1.109096503291115532e+00
1.719087809324264526e-01,1.115692940639648079e+00
1.725490391254425049e-01,1.122314228384967194e+00
1.731892973184585571e-01,1.128960394931498357e+00
1.738295555114746094e-01,1.135631349435295867e+00
1.744697988033294678e-01,1.142326957788793784e+00
1.751100569963455200e-01,1.149047530420532759e+00
1.757503151893615723e-01,1.155792929329839680e+00
1.763905733823776245e-01,1.162563104600404351e+00
1.770308315753936768e-01,1.169358162684768665e+00
1.776710897684097290e-01,1.176178133720418018e+00
1.783113479614257812e-01,1.183023065672037966e+00
1.789515912532806396e-01,1.189892874915595478e+00
1.795918494462966919e-01,1.196787991355118486e+00
1.802321076393127441e-01,1.203708380199299377e+00
1.808723658323287964e-01,1.210654149834087256e+00
1.815126240253448486e-01,1.217625503191187342e+00
1.821528822183609009e-01,1.224622573399027026e+00
1.827931404113769531e-01,1.231645551367670954e+00
1.834333837032318115e-01,1.238694533556125243e+00
1.840736418962478638e-01,1.245770090247543038e+00
1.847139000892639160e-01,1.252872335350415867e+00
1.853541582822799683e-01,1.260001534324575623e+00
1.859944164752960205e-01,1.267158037549704019e+00
1.866346746683120728e-01,1.274342173101786102e+00
1.872749328613281250e-01,1.281554339395293951e+00
1.879151761531829834e-01,1.288794737682879443e+00
1.885554343461990356e-01,1.296064180439969071e+00
1.891956925392150879e-01,1.303362912016548414e+00
1.898359507322311401e-01,1.310691438152390198e+00
1.904762089252471924e-01,1.318050273360944047e+00
1.911164671182632446e-01,1.325439956671680797e+00
1.917567253112792969e-01,1.332861062581554457e+00
1.923969686031341553e-01,1.340314022095554947e+00
1.930372267961502075e-01,1.347799778121255621e+00
1.936774849891662598e-01,1.355318887049903331e+00
1.943177431821823120e-01,1.362871986318283213e+00
1.949580013751983643e-01,1.370459806334683783e+00
1.955982595682144165e-01,1.378083106270417524e+00
1.962385177612304688e-01,1.385742666519345079e+00
1.968787610530853271e-01,1.393439132984673812e+00
1.975190192461013794e-01,1.401173675570461796e+00
1.981592774391174316e-01,1.408947028840507265e+00
1.987995356321334839e-01,1.416760066737636770e+00
1.994397938251495361e-01,1.424613734134914544e+00
2.000800520181655884e-01,1.432508990971864016e+00
2.007203102111816406e-01,1.440446845454228075e+00
2.013605535030364990e-01,1.448428125888867157e+00
2.020008116960525513e-01,1.456454234076913323e+00
2.026410698890686035e-01,1.464526127580564996e+00
2.032813280820846558e-01,1.472644871304155778e+00
2.039215862751007080e-01,1.480811611841965636e+00
2.045618444681167603e-01,1.489027521861533643e+00
2.052021026611328125e-01,1.497293776652817598e+00
2.058423459529876709e-01,1.505611403554122596e+00
2.064826041460037231e-01,1.513982048597761754e+00
2.071228623390197754e-01,1.522406735727559912e+00
2.077631205320358276e-01,1.530886783705533993e+00
2.084033787250518799e-01,1.539423476203366725e+00
2.090436369180679321e-01,1.548018123859294271e+00
2.096838951110839844e-01,1.556672088140749644e+00
2.103241533041000366e-01,1.565386696167609948e+00
2.109643965959548950e-01,1.574163094458786993e+00
2.116046547889709473e-01,1.583003064574779017e+00
2.122449129819869995e-01,1.591907778151960606e+00
2.128851711750030518e-01,1.600878622268824714e+00
2.135254293680191040e-01,1.609916948481697752e+00
2.141656875610351562e-01,1.619024170715611000e+00
2.148059457540512085e-01,1.628201604440200789e+00
2.154461890459060669e-01,1.637450444258672810e+00
2.160864472389221191e-01,1.646772467484644231e+00
2.167267054319381714e-01,1.656168784156764495e+00
2.173669636249542236e-01,1.665640690965591197e+00
2.180072218179702759e-01,1.675189509326087567e+00
2.186474800109863281e-01,1.684816537953292226e+00
2.192877382040023804e-01,1.694522977317859613e+00
2.199279814958572388e-01,1.704309823486708453e+00
2.205682396888732910e-01,1.714178710077185919e+00
2.212084978818893433e-01,1.724130525900656963e+00
2.218487560749053955e-01,1.734166382318423238e+00
2.224890142679214478e-01,1.744287301841258575e+00
2.231292724609375000e-01,1.754494267954939346e+00
2.237695306539535522e-01,1.764788237194970577e+00
2.244097739458084106e-01,1.775169795200018719e+00
2.250500321388244629e-01,1.785640285095314361e+00
2.256902903318405151e-01,1.796200156297464545e+00
2.263305485248565674e-01,1.806850135494446619e+00
2.269708067178726196e-01,1.817590754634312411e+00
2.276110649108886719e-01,1.828422580135460329e+00
2.282513231039047241e-01,1.839345996851192488e+00
2.288915663957595825e-01,1.850361140444836572e+00
2.295318245887756348e-01,1.861468777078636450e+00
2.301720827817916870e-01,1.872668791866479943e+00
2.308123409748077393e-01,1.883961301499448737e+00
2.314525991678237915e-01,1.895346243981632206e+00
2.320928573608398438e-01,1.906823522634055301e+00
2.327331155538558960e-01,1.918392874564507800e+00
2.333733588457107544e-01,1.930053756688047351e+00
2.340136170387268066e-01,1.941806206315318306e+00
2.346538752317428589e-01,1.953649428411351252e+00
2.352941334247589111e-01,1.965582779917808942e+00
2.359343916177749634e-01,1.977605472345088877e+00
2.365746498107910156e-01,1.989716596948066574e+00
2.372149080038070679e-01,2.001915171368167101e+00
2.378551512956619263e-01,2.014199775068191478e+00
2.384954094886779785e-01,2.026569711044595046e+00
2.391356676816940308e-01,2.039023387945580801e+00
2.397759258747100830e-01,2.051559242459490839e+00
2.404161840677261353e-01,2.064175756750331381e+00
2.410564422607421875e-01,2.076871128303706904e+00
2.416967004537582397e-01,2.089643545924293910e+00
2.423369437456130981e-01,2.102490698714554185e+00
2.429772019386291504e-01,2.115411168350716409e+00
2.436174601316452026e-01,2.128402377709380566e+00
2.442577183246612549e-01,2.141462085064846477e+00
2.448979765176773071e-01,2.154587768753020605e+00
2.455382347106933594e-01,2.167776928367183942e+00
2.461784929037094116e-01,2.181026885968492479e+00
2.468187510967254639e-01,2.194334866076657065e+00
2.474589943885803223e-01,2.207697718685466270e+00
2.480992525815963745e-01,2.221113024576034434e+00
2.487395107746124268e-01,2.234577448353614493e+00
2.493797689676284790e-01,2.248087840461651332e+00
2.500200271606445312e-01,2.261640912484465638e+00
2.506602704524993896e-01,2.275233032400410416e+00
2.513005435466766357e-01,2.288861746893394944e+00
2.519407868385314941e-01,2.302522319965349062e+00
2.525810599327087402e-01,2.316212465342483817e+00
2.532213032245635986e-01,2.329927357158712908e+00
2.538615465164184570e-01,2.343663932665623229e+00
2.545018196105957031e-01,2.357419189142679450e+00
2.551420629024505615e-01,2.371188143330832609e+00
2.557823359966278076e-01,2.384968374755717768e+00
2.564225792884826660e-01,2.398754829764032870e+00
2.570628523826599121e-01,2.412545090795751968e+00
2.577030956745147705e-01,2.426334121869370364e+00
2.583433389663696289e-01,2.440118884113173792e+00
2.589836120605468750e-01,2.453896355911626692e+00
2.596238553524017334e-01,2.467661610371583158e+00
2.602641284465789795e-01,2.481412371364174696e+00
2.609043717384338379e-01,2.495143878787278169e+00
2.615446448326110840e-01,2.508853975607732600e+00
2.621848881244659424e-01,2.522538055005287383e+00
2.628251314163208008e-01,2.536193540620311992e+00
2.634654045104980469e-01,2.549817973196691234e+00
2.641056478023529053e-01,2.563407091218124378e+00
2.647459208965301514e-01,2.576959304547645324e+00
2.653861641883850098e-01,2.590470687416920548e+00
2.660264372825622559e-01,2.603939960961534794e+00
2.666666805744171143e-01,2.617363509166735547e+00
2.673069238662719727e-01,2.630739751319326025e+00
2.679471969604492188e-01,2.644067379973030540e+00
2.685874402523040771e-01,2.657343337609516354e+00
2.692277133464813232e-01,2.670567269055118764e+00
2.698679566383361816e-01,2.683736556141201213e+00
2.705082297325134277e-01,2.696851308498023236e+00
2.711484730243682861e-01,2.709909382910510978e+00
2.717887461185455322e-01,2.722911300133149304e+00
2.724289894104003906e-01,2.735855346911399089e+00
2.730692327022552490e-01,2.748741922801178461e+00
2.737095057964324951e-01,2.761571657022842352e+00
2.743497490882873535e-01,2.774343601764159395e+00
2.749900221824645996e-01,2.787059427127328348e+00
2.756302654743194580e-01,2.799718667913624337e+00
2.762705385684967041e-01,2.812323459622575683e+00
2.769107818603515625e-01,2.824873832465804036e+00
2.775510251522064209e-01,2.837371769710975933e+00
2.781912982463836670e-01,2.849819483769738149e+00
2.788315415382385254e-01,2.862217686466667743e+00
2.794718146324157715e-01,2.874569572140885931e+00
2.801120579242706299e-01,2.886876207294153396e+00
2.807523310184478760e-01,2.899141250730835395e+00
2.813925743103027344e-01,2.911366159453352864e+00
2.820328176021575928e-01,2.923554268782176280e+00
2.826730906963348389e-01,2.935709129146860441e+00
2.833133339881896973e-01,2.947832700288491203e+00
2.839536070823669434e-01,2.959929352520730639e+00
2.845938503742218018e-01,2.972001288208132586e+00
2.852341234683990479e-01,2.984053177592226547e+00
2.858743667602539062e-01,2.996087365833647098e+00
2.865146100521087646e-01,3.008108155984602128e+00
2.871548831462860107e-01,3.020119798801245814e+00
2.877951264381408691e-01,3.032124955004239730e+00
2.884353995323181152e-01,3.044128541851988778e+00
2.890756428241729736e-01,3.056133336476022144e+00
2.897159159183502197e-01,3.068144310618402315e+00
2.903561592102050781e-01,3.080164168079819298e+00
2.909964025020599365e-01,3.092197375704889062e+00
2.916366755962371826e-01,3.104248281079196481e+00
2.922769188880920410e-01,3.116319510996146569e+00
2.929171919822692871e-01,3.128415950854764205e+00
2.935574352741241455e-01,3.140540084492474016e+00
2.941977083683013916e-01,3.152696606872050999e+00
2.948379516601562500e-01,3.164887837769899015e+00
2.954781949520111084e-01,3.177117647305796488e+00
2.961184680461883545e-01,3.189389825892755326e+00
2.967587113380432129e-01,3.201706238395654935e+00
2.973989844322204590e-01,3.214070946816208973e+00
2.980392277240753174e-01,3.226485477351027420e+00
2.986795008182525635e-01,3.238953494130261568e+00
2.993197441101074219e-01,3.251476107413419747e+00
2.999599874019622803e-01,3.264055970835054055e+00
3.006002604961395264e-01,3.276695476905867821e+00
3.012405037879943848e-01,3.289394969293728543e+00
3.018807768821716309e-01,3.302156892235114327e+00
3.025210201740264893e-01,3.314981019838872278e+00
3.031612932682037354e-01,3.327869173330352481e+00
3.038015365600585938e-01,3.340820399268808139e+00
3.044417798519134521e-01,3.353835217994266316e+00
3.050820529460906982e-01,3.366913764405335741e+00
3.057222962379455566e-01,3.380053863006808434e+00
3.063625693321228027e-01,3.393255437349163905e+00
3.070028126239776611e-01,3.406515417732126849e+00
3.076430857181549072e-01,3.419832700223645716e+00
3.082833290100097656e-01,3.433203156015045998e+00
3.089235723018646240e-01,3.446624007177573112e+00
3.095638453960418701e-01,3.460091814688923684e+00
3.102040886878967285e-01,3.473600590792754517e+00
3.108443617820739746e-01,3.487146269887486660e+00
3.114846050739288330e-01,3.500721470671499524e+00
3.121248781681060791e-01,3.514320530261436204e+00
3.127651214599609375e-01,3.527934479286818359e+00
3.134053647518157959e-01,3.541555356443166325e+00
3.140456378459930420e-01,3.555174201774350173e+00
3.146858811378479004e-01,3.568779248713522811e+00
3.153261542320251465e-01,3.582360080034034944e+00
3.159663975238800049e-01,3.595902742085445247e+00
3.166066706180572510e-01,3.609394502686262385e+00
3.172469139099121094e-01,3.622818847870038717e+00
3.178871572017669678e-01,3.636159822457240232e+00
3.185274302959442139e-01,3.649400016395845547e+00
3.191676735877990723e-01,3.662518592046954957e+00
3.198079466819763184e-01,3.675495646875448053e+00
3.204481899738311768e-01,3.688307032821408704e+00
3.210884630680084229e-01,3.700929394970855490e+00
3.217287063598632812e-01,3.713334958028220001e+00
3.223689496517181396e-01,3.725495864443197469e+00
3.230092227458953857e-01,3.737382166983203469e+00
3.236494660377502441e-01,3.748960216138267576e+00
3.242897391319274902e-01,3.760196316851808440e+00
3.249299824237823486e-01,3.771052434161773270e+00
3.255702555179595947e-01,3.781490346624525323e+00
3.262104988098144531e-01,3.791467652616131723e+00
3.268507421016693115e-01,3.800941064210761944e+00
3.274910151958465576e-01,3.809864978936422730e+00
3.281312584877014160e-01,3.818190419181425099e+00
3.287715315818786621e-01,3.825867865458320694e+00
3.294117748737335205e-01,3.832844372058096916e+00
3.300520479679107666e-01,3.839066550424960589e+00
3.306922912597656250e-01,3.844478265138440598e+00
3.313325345516204834e-01,3.849022869548787362e+00
3.319728076457977295e-01,3.852642624966335028e+00
3.326130509376525879e-01,3.855278629183676919e+00
3.332533240318298340e-01,3.856872440608754893e+00
3.338935673236846924e-01,3.857365438364760202e+00
3.345338404178619385e-01,3.856699929273400329e+00
3.351740837097167969e-01,3.854819868574596242e+00
3.358143270015716553e-01,3.851670764259179869e+00
3.364546000957489014e-01,3.847200747208352034e+00
3.370948433876037598e-01,3.841361712629038472e+00
3.377351164817810059e-01,3.834108588850079435e+00
3.383753597736358643e-01,3.825401903056509845e+00
3.390156328678131104e-01,3.815206096751767362e+00
3.396558761596679688e-01,3.803492831361412918e+00
3.402961194515228271e-01,3.790238661024869060e+00
3.409363925457000732e-01,3.775426613012316857e+00
3.415766358375549316e-01,3.759048693350691472e+00
3.422169089317321777e-01,3.741101337269478577e+00
3.428571522235870361e-01,3.721591581299695584e+00
3.434974253177642822e-01,3.700530110074782719e+00
3.441376686096191406e-01,3.677939208488681722e+00
3.447779119014739990e-01,3.653844962333465674e+00
3.454181849956512451e-01,3.628280176222551390e+00
3.460584282875061035e-01,3.601287650501069137e+00
3.466987013816833496e-01,3.572911372702919586e+00
3.473389446735382080e-01,3.543205635333232628e+00
3.479792177677154541e-01,3.512224430511682982e+00
3.486194610595703125e-01,3.480031212505214633e+00
3.492597341537475586e-01,3.446687254931359412e+00
3.498999774456024170e-01,3.412262761791864385e+00
3.505402207374572754e-01,3.376825148750843830e+00
3.511804938316345215e-01,3.340443418673475051e+00
3.518207371234893799e-01,3.303192457419539707e+00
3.524610102176666260e-01,3.265140518152398030e+00
3.531012535095214844e-01,3.226362702625297452e+00
3.537415266036987305e-01,3.186926109998199586e+00
3.543817698955535889e-01,3.146904122738855669e+00
3.550220131874084473e-01,3.106363056837811776e+00
3.556622862815856934e-01,3.065367198235525059e+00
3.563025295734405518e-01,3.023984586586341727e+00
3.569428026676177979e-01,2.982273261646708029e+00
3.575830459594726562e-01,2.940296435584295764e+00
3.582233190536499023e-01,2.898107089552536486e+00
3.588635623455047607e-01,2.855763278738067790e+00
3.595038056373596191e-01,2.813314296063416542e+00
3.601440787315368652e-01,2.770806920658236194e+00
3.607843220233917236e-01,2.728291074285249529e+00
3.614245951175689697e-01,2.685805922172735727e+00
3.620648384094238281e-01,2.643396012362978276e+00
3.627051115036010742e-01,2.601095381712523746e+00
3.633453547954559326e-01,2.558943448778711272e+00
3.639855980873107910e-01,2.516971280705785574e+00
3.646258711814880371e-01,2.475207616161250179e+00
3.652661144733428955e-01,2.433684815239793409e+00
3.659063875675201416e-01,2.392425335056240776e+00
3.665466308593750000e-01,2.351457411816722853e+00
3.671869039535522461e-01,2.310799536308855373e+00
3.678271472454071045e-01,2.270476008551830738e+00
3.684673905372619629e-01,2.230503818249047754e+00
3.691076636314392090e-01,2.190898250514655921e+00
3.697479069232940674e-01,2.151678715878468928e+00
3.703881800174713135e-01,2.112855636236324663e+00
3.710284233093261719e-01,2.074445508797476023e+00
3.716686964035034180e-01,2.036456249529631890e+00
3.723089396953582764e-01,1.998901837368886270e+00
3.729491829872131348e-01,1.961789570741109934e+00
3.735894560813903809e-01,1.925126024293850158e+00
3.742296993732452393e-01,1.888921735687183023e+00
3.748699724674224854e-01,1.853179540378587120e+00
3.755102157592773438e-01,1.817908228127610215e+00
3.761504888534545898e-01,1.783108945126651967e+00
3.767907321453094482e-01,1.748788765309841509e+00
3.774309754371643066e-01,1.714949187579394518e+00
3.780712485313415527e-01,1.681591111876992173e+00
3.787114918231964111e-01,1.648719396596264097e+00
3.793517649173736572e-01,1.616332241770693123e+00
3.799920082092285156e-01,1.584433321672447548e+00
3.806322813034057617e-01,1.553019857593451292e+00
3.812725245952606201e-01,1.522094489219965041e+00
3.819127678871154785e-01,1.491654999208195775e+00
3.825530409812927246e-01,1.461698891805543354e+00
3.831932842731475830e-01,1.432227391601856858e+00
3.838335573673248291e-01,1.403235881806682350e+00
3.844738006591796875e-01,1.374724844197944940e+00
3.851140737533569336e-01,1.346689109478634627e+00
3.857543170452117920e-01,1.319128442933183543e+00
3.863945603370666504e-01,1.292038441039220054e+00
3.870348334312438965e-01,1.265414532309294238e+00
3.876750767230987549e-01,1.239255658046530151e+00
3.883153498172760010e-01,1.213555568999997725e+00
3.889555931091308594e-01,1.188312673887580218e+00
3.895958662033081055e-01,1.163520463765745028e+00
3.902361094951629639e-01,1.139176926685800950e+00
3.908763527870178223e-01,1.115276356917221712e+00
3.915166258811950684e-01,1.091813075738862437e+00
3.921568691730499268e-01,1.068784498334175659e+00
3.927971422672271729e-01,1.046183594686401541e+00
3.934373855590820312e-01,1.024007495455072636e+00
3.940776586532592773e-01,1.002249013365848818e+00
3.947179019451141357e-01,9.809050645593089257e-01
3.953581452369689941e-01,9.599693417269570261e-01
3.959984183311462402e-01,9.394356306475692975e-01
3.966386616230010986e-01,9.193004521034087162e-01
3.972789347171783447e-01,8.995565269971432798e-01
3.979191780090332031e-01,8.802003088906324990e-01
3.985594511032104492e-01,8.612244526647589993e-01
3.991996943950653076e-01,8.426252817201955736e-01
3.998399376869201660e-01,8.243963727209688841e-01
4.004802107810974121e-01,8.065313775184890233e-01
4.011204540729522705e-01,7.890265087916610298e-01
4.017607271671295166e-01,7.718745999052964990e-01
4.024009704589843750e-01,7.550717720200905703e-01
4.030412435531616211e-01,7.386109715682298571e-01
4.036814868450164795e-01,7.224883055550028743e-01
4.043217301368713379e-01,7.066976153423203399e-01
4.049620032310485840e-01,6.912328278571058249e-01
4.056022465229034424e-01,6.760900278581472023e-01
4.062425196170806885e-01,6.612625579591018266e-01
4.068827629089355469e-01,6.467465599465578308e-01
4.075230360031127930e-01,6.325355251147906088e-01
4.081632792949676514e-01,6.186256910047855939e-01
4.088035225868225098e-01,6.050113120292071045e-01
4.094437956809997559e-01,5.916868068300771277e-01
4.100840389728546143e-01,5.786485428249905638e-01
4.107243120670318604e-01,5.658904610249262390e-01
4.113645553588867188e-01,5.534089881445787285e-01
4.120048284530639648e-01,5.411982789221365664e-01
4.126450717449188232e-01,5.292548814882831465e-01
4.132853150367736816e-01,5.175736831434880614e-01
4.139255881309509277e-01,5.061497221712900618e-01
4.145658314228057861e-01,4.949797234928761114e-01
4.152061045169830322e-01,4.840583558701965217e-01
4.158463478088378906e-01,4.733824370183752350e-01
4.164866209030151367e-01,4.629468653700077319e-01
4.171268641948699951e-01,4.527485786624216857e-01
4.177671074867248535e-01,4.427831195177143186e-01
4.184073805809020996e-01,4.330461741839490841e-01
4.190476238727569580e-01,4.235348428827152567e-01
4.196878969669342041e-01,4.142445116123836257e-01
4.203281402587890625e-01,4.051724303217394407e-01
4.209684133529663086e-01,3.963141179222313681e-01
4.216086566448211670e-01,3.876669491992323913e-01
4.222488999366760254e-01,3.792270152153429663e-01
4.228891730308532715e-01,3.709905968540319066e-01
4.235294163227081299e-01,3.629551283212371082e-01
4.241696894168853760e-01,3.551166155540004254e-01
4.248099327087402344e-01,3.474725875451856183e-01
4.254502058029174805e-01,3.400191796997953375e-01
4.260904490947723389e-01,3.327539910718524396e-01
4.267306923866271973e-01,3.256736368526071956e-01
4.273709654808044434e-01,3.187747540484919817e-01
4.280112087726593018e-01,3.120550684322429547e-01
4.286514818668365479e-01,3.055109897567076516e-01
4.292917251586914062e-01,2.991402536185043814e-01
4.299319982528686523e-01,2.929394162520142508e-01
4.305722415447235107e-01,2.869062270631617118e-01
4.312124848365783691e-01,2.810375574831858181e-01
4.318527579307556152e-01,2.753303992326348038e-01
4.324930012226104736e-01,2.697825049192150715e-01
4.331332743167877197e-01,2.643906361129504390e-01
4.337735176086425781e-01,2.591525764985589397e-01
4.344137907028198242e-01,2.540650989480068844e-01
4.350540339946746826e-01,2.491260136561841421e-01
4.356943070888519287e-01,2.443321621244289865e-01
4.363345503807067871e-01,2.396813281913843241e-01
4.369747936725616455e-01,2.351706018493975314e-01
4.376150667667388916e-01,2.307971421785772748e-01
4.382553100585937500e-01,2.265586763750393473e-01
4.388955831527709961e-01,2.224522285522905207e-01
4.395358264446258545e-01,2.184754803334771900e-01
4.401760995388031006e-01,2.146254533947891119e-01
4.408163428306579590e-01,2.108998492670726144e-01
4.414565861225128174e-01,2.072958943594400694e-01
4.420968592166900635e-01,2.038107794380992210e-01
4.427371025085449219e-01,2.004422365925018212e-01
4.433773756027221680e-01,1.971873520779738875e-01
4.440176188945770264e-01,1.940437623877357964e-01
4.446578919887542725e-01,1.910086533900106076e-01
4.452981352806091309e-01,1.880797014612136664e-01
4.459383785724639893e-01,1.852541848300703897e-01
4.465786516666412354e-01,1.825293886929770792e-01
4.472188949584960938e-01,1.799030647568642394e-01
4.478591680526733398e-01,1.773724030337042734e-01
4.484994113445281982e-01,1.749351217129375691e-01
4.491396844387054443e-01,1.725885124675774485e-01
4.497799277305603027e-01,1.703302685851761922e-01
4.504201710224151611e-01,1.681578621831754106e-01
4.510604441165924072e-01,1.660687210176954309e-01
4.517006874084472656e-01,1.640606605793757389e-01
4.523409605026245117e-01,1.621310798614765680e-01
4.529812037944793701e-01,1.602777831050783419e-01
4.536214768886566162e-01,1.584983203855907519e-01
4.542617201805114746e-01,1.567905144031116471e-01
4.549019634723663330e-01,1.551520317678498628e-01
4.555422365665435791e-01,1.535805751599266245e-01
4.561824798583984375e-01,1.520740897385501889e-01
4.568227529525756836e-01,1.506302786765445489e-01
4.574629962444305420e-01,1.492471627162585968e-01
4.581032693386077881e-01,1.479225321597299470e-01
4.587435126304626465e-01,1.466544935709892528e-01
4.593837559223175049e-01,1.454409481857368291e-01
4.600240290164947510e-01,1.442799491267274803e-01
4.606642723083496094e-01,1.431696572297771475e-01
4.613045454025268555e-01,1.421081597655873274e-01
4.619447886943817139e-01,1.410936879883757378e-01
4.625850617885589600e-01,1.401244131569558959e-01
4.632253050804138184e-01,1.391987072147111704e-01
4.638655483722686768e-01,1.383148368030235886e-01
4.645058214664459229e-01,1.374711413932754311e-01
4.651460647583007812e-01,1.366661467257999085e-01
4.657863378524780273e-01,1.358982196912394969e-01
4.664265811443328857e-01,1.351659568403569267e-01
4.670668542385101318e-01,1.344678534746863718e-01
4.677070975303649902e-01,1.338026052459451165e-01
4.683473408222198486e-01,1.331687888988399848e-01
4.689876139163970947e-01,1.325651190390519929e-01
4.696278572082519531e-01,1.319903779301703217e-01
4.702681303024291992e-01,1.314433092304523321e-01
4.709083735942840576e-01,1.309227927775458156e-01
4.715486466884613037e-01,1.304276646786171057e-01
4.721888899803161621e-01,1.299568747524677548e-01
4.728291332721710205e-01,1.295093791948911388e-01
4.734694063663482666e-01,1.290841315993782601e-01
4.741096496582031250e-01,1.286802209335000668e-01
4.747499227523803711e-01,1.282966932161206941e-01
4.753901660442352295e-01,1.279326599202894599e-01
4.760304391384124756e-01,1.275872671641211653e-01
4.766706824302673340e-01,1.272596965674992475e-01
4.773109257221221924e-01,1.269491715101209728e-01
4.779511988162994385e-01,1.266549022230969435e-01
4.785914421081542969e-01,1.263762144650524277e-01
4.792317152023315430e-01,1.261123636715169027e-01
4.798719584941864014e-01,1.258627180481255436e-01
4.805122315883636475e-01,1.256266124393765615e-01
4.811524748802185059e-01,1.254034494086044838e-01
4.817927181720733643e-01,1.251926694167875276e-01
4.824329912662506104e-01,1.249936524223977941e-01
4.830732345581054688e-01,1.248058962404594574e-01
4.837135076522827148e-01,1.246288762009992723e-01
4.843537509441375732e-01,1.244621028041281718e-01
4.849940240383148193e-01,1.243050839168731159e-01
4.856342673301696777e-01,1.241573812527656528e-01
4.862745106220245361e-01,1.240185644594697933e-01
4.869147837162017822e-01,1.238881931393684965e-01
4.875550270080566406e-01,1.237659071169101566e-01
4.881953001022338867e-01,1.236512613460813981e-01
4.888355433940887451e-01,1.235439615515918632e-01
4.894758164882659912e-01,1.234436004811327869e-01
4.901160597801208496e-01,1.233498482203669866e-01
4.907563030719757080e-01,1.232624099906773907e-01
4.913965761661529541e-01,1.231809410750637213e-01
4.920368194580078125e-01,1.231051661043731649e-01
4.926770925521850586e-01,1.230347908451765448e-01
4.933173358440399170e-01,1.229695428302814975e-01
4.939576089382171631e-01,1.229091791659131516e-01
4.945978522300720215e-01,1.228534276094443989e-01
4.952380955219268799e-01,1.228020469753916544e-01
4.958783686161041260e-01,1.227548355286378623e-01
4.965186119079589844e-01,1.227115436949866023e-01
4.971588850021362305e-01,1.226719779139360256e-01
4.977991282939910889e-01,1.226359133113819055e-01
4.984394013881683350e-01,1.226031876144739741e-01
4.990796446800231934e-01,1.225736131649464156e-01
4.997198879718780518e-01,1.225469971807826575e-01
5.003601312637329102e-01,1.225231708932459362e-01
5.010004043579101562e-01,1.225019961081343922e-01
5.016406774520874023e-01,1.224833056460319369e-01
5.022809505462646484e-01,1.224669669615163770e-01
5.029211640357971191e-01,1.224528251212420038e-01
5.035614371299743652e-01,1.224407396733502296e-01
5.042017102241516113e-01,1.224306143262223756e-01
5.048419237136840820e-01,1.224223109843824986e-01
5.054821968078613281e-01,1.224157039681958992e-01
5.061224699020385742e-01,1.224107112346994874e-01
5.067627429962158203e-01,1.224072177661534866e-01
5.074029564857482910e-01,1.224051305090614328e-01
5.080432295799255371e-01,1.224043540088315396e-01
5.086835026741027832e-01,1.224047827950465184e-01
5.093237161636352539e-01,1.224063777212283100e-01
5.099639892578125000e-01,1.224090296254454202e-01
5.106042623519897461e-01,1.224126627595323313e-01
5.112445354461669922e-01,1.224172200995279347e-01
5.118847489356994629e-01,1.224226340685574677e-01
5.125250220298767090e-01,1.224288389876084793e-01
5.131652951240539551e-01,1.224357866170566744e-01
5.138055086135864258e-01,1.224433903641237720e-01
5.144457817077636719e-01,1.224516371472041953e-01
5.150860548019409180e-01,1.224604815480736519e-01
5.157263278961181641e-01,1.224698425103278865e-01
5.163665413856506348e-01,1.224797043491325788e-01
5.170068144798278809e-01,1.224900317369144176e-01
5.176470875740051270e-01,1.225007454235895743e-01
5.182873010635375977e-01,1.225118736639538852e-01
5.189275741577148438e-01,1.225233462911710092e-01
5.195678472518920898e-01,1.225351453126228840e-01
5.202081203460693359e-01,1.225472325306142807e-01
5.208483338356018066e-01,1.225595914009329768e-01
5.214886069297790527e-01,1.225721859031203564e-01
5.221288800239562988e-01,1.225850199746574276e-01
5.227690935134887695e-01,1.225980550921654810e-01
5.234093666076660156e-01,1.226112682031921253e-01
5.240496397018432617e-01,1.226246301746298784e-01
5.246899127960205078e-01,1.226381753309735423e-01
5.253301262855529785e-01,1.226518390994200125e-01
5.259703993797302246e-01,1.226656200189939483e-01
5.266106724739074707e-01,1.226795093117729607e-01
5.272508859634399414e-01,1.226935232278032473e-01
5.278911590576171875e-01,1.227075976014200265e-01
5.285314321517944336e-01,1.227217490279892687e-01
5.291717052459716797e-01,1.227359751308689795e-01
5.298119187355041504e-01,1.227502682725565286e-01
5.304521918296813965e-01,1.227646036686520503e-01
5.310924649238586426e-01,1.227789915861410286e-01
5.317326784133911133e-01,1.227934169853686086e-01
5.323729515075683594e-01,1.228078641275480720e-01
5.330132246017456055e-01,1.228223667670103048e-01
5.336534976959228516e-01,1.228368702674198509e-01
5.342937111854553223e-01,1.228514121921007174e-01
5.349339842796325684e-01,1.228659498775019898e-01
5.355742573738098145e-01,1.228805180215579718e-01
5.362144708633422852e-01,1.228950824109915629e-01
5.368547439575195312e-01,1.229096698980400859e-01
5.374950170516967773e-01,1.229242598186361946e-01
5.381352901458740234e-01,1.229388387385803583e-01
5.387755036354064941e-01,1.229534296868415311e-01
5.394157767295837402e-01,1.229680145961804527e-01
5.400560498237609863e-01,1.229825950102974019e-01
5.406962633132934570e-01,1.229971820471367216e-01
5.413365364074707031e-01,1.230117259682796949e-01
5.419768095016479492e-01,1.230263048548740912e-01
5.426170825958251953e-01,1.230408639610973687e-01
5.432572960853576660e-01,1.230554037163162917e-01
5.438975691795349121e-01,1.230699510929276208e-01
5.445378422737121582e-01,1.230844647982580753e-01
5.451780557632446289e-01,1.230989794086632116e-01
5.458183288574218750e-01,1.231134777020517213e-01
5.464586019515991211e-01,1.231279609012165821e-01
5.470988750457763672e-01,1.231424507226348553e-01
5.477390885353088379e-01,1.231569026299808023e-01
5.483793616294860840e-01,1.231713593146972485e-01
5.490196347236633301e-01,1.231857951801638151e-01
5.496598482131958008e-01,1.232002202815452030e-01
5.503001213073730469e-01,1.232146177616684213e-01
5.509403944015502930e-01,1.232290116454892726e-01
5.515806674957275391e-01,1.232433834089965430e-01
5.522208809852600098e-01,1.232577401115646509e-01
5.528611540794372559e-01,1.232721037034920641e-01
5.535014271736145020e-01,1.232864164522800010e-01
5.541416406631469727e-01,1.233007381872566199e-01
5.547819137573242188e-01,1.233150505470983482e-01
5.554221868515014648e-01,1.233293215942827814e-01
5.560624599456787109e-01,1.233435926415897832e-01
5.567026734352111816e-01,1.233578379825011062e-01
5.573429465293884277e-01,1.233720770565165381e-01
5.579832196235656738e-01,1.233862916549783861e-01
5.586234927177429199e-01,1.234005079228599477e-01
5.592637062072753906e-01,1.234146957118475996e-01
5.599039793014526367e-01,1.234288579090794258e-01
5.605442523956298828e-01,1.234430394844325818e-01
5.611844658851623535e-01,1.234571710073679718e-01
5.618247389793395996e-01,1.234713096927593234e-01
5.624650120735168457e-01,1.234854135111449480e-01
5.631052851676940918e-01,1.234995068970095033e-01
5.637454986572265625e-01,1.235135792024504298e-01
5.643857717514038086e-01,1.235276454208675823e-01
5.650260448455810547e-01,1.235416927758867800e-01
5.656662583351135254e-01,1.235557218585130457e-01
5.663065314292907715e-01,1.235697457591200532e-01
5.669468045234680176e-01,1.235837485836412952e-01
5.675870776176452637e-01,1.235977383051451994e-01
5.682272911071777344e-01,1.236116925600074801e-01
5.688675642013549805e-01,1.236256609141559437e-01
5.695078372955322266e-01,1.236396106247896753e-01
5.701480507850646973e-01,1.236535229110797829e-01
5.707883238792419434e-01,1.236674334435390321e-01
5.714285969734191895e-01,1.236813154022398109e-01
5.720688700675964355e-01,1.236952083811404535e-01
5.727090835571289062e-01,1.237090715632960247e-01
5.733493566513061523e-01,1.237229113831839200e-01
5.739896297454833984e-01,1.237367424809363570e-01
5.746298432350158691e-01,1.237505654806208000e-01
5.752701163291931152e-01,1.237643742682585923e-01
5.759103894233703613e-01,1.237781452162662887e-01
5.765506625175476074e-01,1.237919234292479409e-01
5.771908760070800781e-01,1.238056886510516819e-01
5.778311491012573242e-01,1.238194238950129922e-01
5.784714221954345703e-01,1.238331558071399385e-01
5.791116356849670410e-01,1.238468693978358459e-01
5.797519087791442871e-01,1.238605599276381142e-01
5.803921818733215332e-01,1.238742569615083333e-01
5.810324549674987793e-01,1.238879032677857595e-01
5.816726684570312500e-01,1.239015776748288999e-01
5.823129415512084961e-01,1.239151958567918932e-01
5.829532146453857422e-01,1.239288171641317327e-01
5.835934281349182129e-01,1.239424405427200782e-01
5.842337012290954590e-01,1.239560226378353391e-01
5.848739743232727051e-01,1.239696081700465413e-01
5.855142474174499512e-01,1.239831662327972595e-01
5.861544609069824219e-01,1.239967144753837403e-01
5.867947340011596680e-01,1.240102468666632873e-01
5.874350070953369141e-01,1.240237602431459862e-01
5.880752205848693848e-01,1.240372681607162519e-01
5.887154936790466309e-01,1.240507648625399639e-01
5.893557667732238770e-01,1.240642249080159409e-01
5.899960398674011230e-01,1.240777020120433782e-01
5.906362533569335938e-01,1.240911575821579405e-01
5.912765264511108398e-01,1.241045795764708082e-01
5.919167995452880859e-01,1.241180017772718358e-01
5.925570130348205566e-01,1.241314003473208416e-01
5.931972861289978027e-01,1.241447957443817529e-01
5.938375592231750488e-01,1.241581718349964447e-01
5.944778323173522949e-01,1.241715304097024131e-01
5.951180458068847656e-01,1.241848680917989611e-01
5.957583189010620117e-01,1.241982056582218163e-01
5.963985919952392578e-01,1.242115241348500376e-01
5.970388054847717285e-01,1.242248451777663298e-01
5.976790785789489746e-01,1.242381251770234840e-01
5.983193516731262207e-01,1.242513975968178030e-01
5.989596247673034668e-01,1.242646641572773270e-01
5.995998382568359375e-01,1.242779089696757211e-01
6.002401113510131836e-01,1.242911564526210100e-01
6.008803844451904297e-01,1.243043551371041389e-01
6.015205979347229004e-01,1.243175746265743342e-01
6.021608710289001465e-01,1.243307634504930981e-01
6.028011441230773926e-01,1.243439316401953043e-01
6.034414172172546387e-01,1.243571000548695515e-01
6.040816307067871094e-01,1.243702477860004763e-01
6.047219038009643555e-01,1.243833900675053172e-01
6.053621768951416016e-01,1.243965262357256130e-01
6.060023903846740723e-01,1.244096376840371221e-01
6.066426634788513184e-01,1.244227149455143788e-01
6.072829365730285645e-01,1.244357986917323800e-01
6.079232096672058105e-01,1.244488743376193085e-01
6.085634231567382812e-01,1.244619312935073552e-01
6.092036962509155273e-01,1.244749675800029820e-01
6.098439693450927734e-01,1.244879934749016925e-01
6.104841828346252441e-01,1.245010082240378679e-01
6.111244559288024902e-01,1.245140137991076479e-01
6.117647290229797363e-01,1.245269981507779455e-01
6.124050021171569824e-01,1.245399845307959552e-01
6.130452156066894531e-01,1.245529409832242251e-01
6.136854887008666992e-01,1.245658754819198855e-01
6.143257617950439453e-01,1.245788126952920294e-01
6.149659752845764160e-01,1.245917294421117205e-01
6.156062483787536621e-01,1.246046511052112393e-01
6.162465214729309082e-01,1.246175390528683202e-01
6.168867945671081543e-01,1.246304189140370333e-01
6.175270080566406250e-01,1.246432903164098605e-01
6.181672811508178711e-01,1.246561479829493280e-01
6.188075542449951172e-01,1.246689834718783807e-01
6.194477677345275879e-01,1.246818112258143429e-01
6.200880408287048340e-01,1.246946252987530812e-01
6.207283139228820801e-01,1.247074209948966228e-01
6.213685870170593262e-01,1.247202124581168192e-01
6.220088005065917969e-01,1.247330047537178466e-01
6.226490736007690430e-01,1.247457599963839314e-01
6.232893466949462891e-01,1.247585103770099124e-01
6.239295601844787598e-01,1.247712363195159213e-01
6.245698332786560059e-01,1.247839664670031823e-01
6.252101063728332520e-01,1.247966780991474067e-01
6.258503794670104980e-01,1.248093791413635856e-01
6.264905929565429688e-01,1.248220579820404907e-01
6.271308660507202148e-01,1.248347283933819440e-01
6.277711391448974609e-01,1.248473994066481296e-01
6.284113526344299316e-01,1.248600211803445603e-01
6.290516257286071777e-01,1.248726764459218153e-01
6.296918988227844238e-01,1.248853033603083418e-01
6.303321719169616699e-01,1.248978993550799999e-01
6.309723854064941406e-01,1.249105135014674239e-01
6.316126585006713867e-01,1.249230805950269918e-01
6.322529315948486328e-01,1.249356496030431529e-01
6.328931450843811035e-01,1.249482189564798951e-01
6.335334181785583496e-01,1.249607610813532332e-01
6.341736912727355957e-01,1.249732862086045948e-01
6.348139643669128418e-01,1.249858130662060418e-01
6.354541778564453125e-01,1.249983131447214291e-01
6.360944509506225586e-01,1.250108052541207826e-01
6.367347240447998047e-01,1.250233088232084455e-01
6.373749375343322754e-01,1.250357770116368172e-01
6.380152106285095215e-01,1.250482315570402569e-01
6.386554837226867676e-01,1.250606757941259417e-01
6.392957568168640137e-01,1.250731093382402292e-01
6.399359703063964844e-01,1.250855244600597160e-01
6.405762434005737305e-01,1.250979425692109182e-01
6.412165164947509766e-01,1.251103412894734035e-01
6.418567299842834473e-01,1.251227292861223361e-01
6.424970030784606934e-01,1.251351015797448341e-01
6.431372761726379395e-01,1.251474681628188534e-01
6.437775492668151855e-01,1.251598130075413096e-01
6.444177627563476562e-01,1.251721457873520293e-01
6.450580358505249023e-01,1.251844574137788157e-01
6.456983089447021484e-01,1.251967817592971599e-01
6.463385224342346191e-01,1.252090842719488784e-01
6.469787955284118652e-01,1.252213701164497373e-01
6.476190686225891113e-01,1.252336581728696885e-01
6.482593417167663574e-01,1.252459185575038880e-01
6.488995552062988281e-01,1.252581757309827459e-01
6.495398283004760742e-01,1.252704153715260560e-01
6.501801013946533203e-01,1.252826692856787716e-01
6.508203148841857910e-01,1.252948710814489885e-01
6.514605879783630371e-01,1.253070777464868613e-01
6.521008610725402832e-01,1.253192740249735593e-01
6.527411341667175293e-01,1.253314667039138186e-01
6.533813476562500000e-01,1.253436378979708721e-01
6.540216207504272461e-01,1.253558068662625757e-01
6.546618938446044922e-01,1.253679547109785020e-01
6.553021073341369629e-01,1.253800943018772429e-01
6.559423804283142090e-01,1.253922267858840200e-01
6.565826535224914551e-01,1.254043428257149984e-01
6.572229266166687012e-01,1.254164324240778505e-01
6.578631401062011719e-01,1.254285391139973171e-01
6.585034132003784180e-01,1.254406267037109224e-01
6.591436862945556641e-01,1.254526809376526053e-01
6.597838997840881348e-01,1.254647555836654327e-01
6.604241728782653809e-01,1.254768031311206400e-01
6.610644459724426270e-01,1.254888423256179664e-01
6.617047190666198730e-01,1.255008714054914876e-01
6.623449325561523438e-01,1.255128813320673942e-01
6.629852056503295898e-01,1.255248983073031788e-01
6.636254787445068359e-01,1.255368708018358426e-01
6.642656922340393066e-01,1.255488676609060050e-01
6.649059653282165527e-01,1.255608499652263177e-01
6.655462384223937988e-01,1.255728112325513735e-01
6.661865115165710449e-01,1.255847597671047033e-01
6.668267250061035156e-01,1.255967048974397926e-01
6.674669981002807617e-01,1.256086363642330284e-01
6.681072711944580078e-01,1.256205572923736469e-01
6.687474846839904785e-01,1.256324613450008343e-01
6.693877577781677246e-01,1.256443638454225464e-01
6.700280308723449707e-01,1.256562558766036730e-01
6.706683039665222168e-01,1.256681244069133285e-01
6.713085174560546875e-01,1.256800039312286899e-01
6.719487905502319336e-01,1.256918449654609304e-01
6.725890636444091797e-01,1.257037188137490880e-01
6.732292771339416504e-01,1.257155339719595588e-01
6.738695502281188965e-01,1.257273573833121993e-01
6.745098233222961426e-01,1.257391802708722750e-01
6.751500964164733887e-01,1.257509815336277370e-01
6.757903099060058594e-01,1.257627754595755931e-01
6.764305830001831055e-01,1.257745486875920804e-01
6.770708560943603516e-01,1.257863345266518884e-01
6.777110695838928223e-01,1.257980878994056084e-01
6.783513426780700684e-01,1.258098458968390787e-01
6.789916157722473145e-01,1.258215785227081440e-01
6.796318888664245605e-01,1.258333138572558241e-01
6.802721023559570312e-01,1.258450301254177006e-01
6.809123754501342773e-01,1.258567390929385965e-01
6.815526485443115234e-01,1.258684226884367874e-01
6.821928620338439941e-01,1.258801170024734795e-01
6.828331351280212402e-01,1.258918026177786587e-01
6.834734082221984863e-01,1.259034591249394985e-01
6.841136813163757324e-01,1.259151065715022888e-01
6.847538948059082031e-01,1.259267507367689554e-01
6.853941679000854492e-01,1.259383942772638321e-01
6.860344409942626953e-01,1.259500159921751461e-01
6.866746544837951660e-01,1.259616236353666707e-01
6.873149275779724121e-01,1.259732260404673454e-01
6.879552006721496582e-01,1.259848251204607195e-01
6.885954737663269043e-01,1.259963909043140262e-01
6.892356872558593750e-01,1.260079545030627912e-01
6.898759603500366211e-01,1.260195157306824854e-01
6.905162334442138672e-01,1.260310565666458160e-01
6.911564469337463379e-01,1.260425875077606506e-01
6.917967200279235840e-01,1.260541074099781333e-01
6.924369931221008301e-01,1.260656255051242347e-01
6.930772662162780762e-01,1.260771148286385923e-01
6.937174797058105469e-01,1.260885995996332554e-01
6.943577527999877930e-01,1.261000931097204791e-01
6.949980258941650391e-01,1.261115541457993316e-01
6.956382393836975098e-01,1.261229877339635763e-01
6.962785124778747559e-01,1.261344303683693546e-01
6.969187855720520020e-01,1.261458584314860687e-01
6.975590586662292480e-01,1.261572917595810139e-01
6.981992721557617188e-01,1.261686930319543265e-01
6.988395452499389648e-01,1.261800959557035640e-01
6.994798183441162109e-01,1.261914804579173932e-01
7.001200318336486816e-01,1.262028628936153751e-01
7.007603049278259277e-01,1.262142180903662592e-01
7.014005780220031738e-01,1.262255428662388823e-01
7.020408511161804199e-01,1.262368912352087591e-01
7.026810646057128906e-01,1.262482286565687062e-01
7.033213376998901367e-01,1.262595622497917347e-01
7.039616107940673828e-01,1.262708582210221309e-01
7.046018242835998535e-01,1.262821635234603335e-01
7.052420973777770996e-01,1.262934586733441833e-01
7.058823704719543457e-01,1.263047373276950935e-01
7.065226435661315918e-01,1.263160078543545950e-01
7.071628570556640625e-01,1.263272828871535580e-01
7.078031301498413086e-01,1.263385275171504674e-01
7.084434032440185547e-01,1.263497964189093103e-01
7.090836167335510254e-01,1.263610329426527734e-01
7.097238898277282715e-01,1.263722715798047957e-01
7.103641629219055176e-01,1.263835071450447600e-01
7.110044360160827637e-01,1.263947488265424468e-01
7.116446495056152344e-01,1.264059875783622999e-01
7.122849225997924805e-01,1.264172217348509264e-01
7.129251956939697266e-01,1.264284728578268790e-01
7.135654091835021973e-01,1.264397121887128606e-01
7.142056822776794434e-01,1.264509711777686007e-01
7.148459553718566895e-01,1.264622452222106119e-01
7.154862284660339355e-01,1.264735122297380165e-01
7.161264419555664062e-01,1.264848359419339374e-01
7.167667150497436523e-01,1.264961784331504191e-01
7.174069881439208984e-01,1.265075328326004112e-01
7.180472612380981445e-01,1.265189376812321242e-01
7.186874747276306152e-01,1.265303849831171945e-01
7.193277478218078613e-01,1.265418777128051175e-01
7.199680209159851074e-01,1.265534500925133976e-01
7.206082344055175781e-01,1.265650946445076030e-01
7.212485074996948242e-01,1.265768259705293275e-01
7.218887805938720703e-01,1.265886703298613192e-01
7.225290536880493164e-01,1.266006040910658825e-01
7.231692671775817871e-01,1.266127220103565598e-01
7.238095402717590332e-01,1.266249833382033785e-01
7.244498133659362793e-01,1.266374056615120480e-01
7.250900268554687500e-01,1.266500645705455064e-01
7.257302999496459961e-01,1.266629638625307308e-01
7.263705730438232422e-01,1.266761479562994452e-01
7.270108461380004883e-01,1.266896390384735227e-01
7.276510596275329590e-01,1.267034992366520285e-01
7.282913327217102051e-01,1.267177776718986237e-01
7.289316058158874512e-01,1.267325442881217512e-01
7.295718193054199219e-01,1.267478335521383670e-01
7.302120923995971680e-01,1.267637580377849460e-01
7.308523654937744141e-01,1.267803560199651791e-01
7.314926385879516602e-01,1.267977428257567318e-01
7.321328520774841309e-01,1.268160217660856404e-01
7.327731251716613770e-01,1.268352963610421824e-01
7.334133982658386230e-01,1.268556879398046178e-01
7.340536117553710938e-01,1.268773449952904642e-01
7.346938848495483398e-01,1.269004428725999389e-01
7.353341579437255859e-01,1.269251448199963939e-01
7.359744310379028320e-01,1.269516101051015866e-01
7.366146445274353027e-01,1.269801079433188207e-01
7.372549176216125488e-01,1.270108349138094894e-01
7.378951907157897949e-01,1.270440723382941783e-01
7.385354042053222656e-01,1.270801095934146474e-01
7.391756772994995117e-01,1.271192551086870459e-01
7.398159503936767578e-01,1.271618777894847341e-01
7.404562234878540039e-01,1.272083441666160830e-01
7.410964369773864746e-01,1.272590867121161651e-01
7.417367100715637207e-01,1.273145974222416044e-01
7.423769831657409668e-01,1.273753446617647000e-01
7.430171966552734375e-01,1.274419035951876999e-01
7.436574697494506836e-01,1.275148879562317816e-01
7.442977428436279297e-01,1.275949817052075552e-01
7.449380159378051758e-01,1.276828662111011425e-01
7.455782294273376465e-01,1.277793468149526213e-01
7.462185025215148926e-01,1.278852791706635017e-01
7.468587756156921387e-01,1.280016385609199503e-01
7.474989891052246094e-01,1.281293591717576064e-01
7.481392621994018555e-01,1.282695764725323428e-01
7.487795352935791016e-01,1.284234655962759319e-01
7.494198083877563477e-01,1.285922981727480874e-01
7.500600218772888184e-01,1.287774247932498284e-01
7.507002949714660645e-01,1.289803581813853128e-01
7.513405680656433105e-01,1.292026557953267485e-01
7.519807815551757812e-01,1.294459997074395297e-01
7.526210546493530273e-01,1.297122711749265633e-01
7.532613277435302734e-01,1.300034090064432490e-01
7.539016008377075195e-01,1.303215035696059232e-01
7.545418143272399902e-01,1.306687165289135422e-01
7.551820874214172363e-01,1.310475489795539517e-01
7.558223605155944824e-01,1.314604640996295259e-01
7.564625740051269531e-01,1.319101023416244800e-01
7.571028470993041992e-01,1.323994323571464626e-01
7.577431201934814453e-01,1.329314215087871176e-01
7.583833932876586914e-01,1.335092944307456619e-01
7.590236067771911621e-01,1.341363572210014787e-01
7.596638798713684082e-01,1.348163363318981567e-01
7.603041529655456543e-01,1.355529320310591146e-01
7.609443664550781250e-01,1.363500330554665574e-01
7.615846395492553711e-01,1.372120016150386590e-01
7.622249126434326172e-01,1.381431160380302003e-01
7.628651857376098633e-01,1.391480033205532152e-01
7.635053992271423340e-01,1.402313417053333566e-01
7.641456723213195801e-01,1.413983914840839518e-01
7.647859454154968262e-01,1.426543201775407610e-01
7.654261589050292969e-01,1.440044598490377581e-01
7.660664319992065430e-01,1.454547831136734359e-01
7.667067050933837891e-01,1.470110951342955552e-01
7.673469781875610352e-01,1.486795718150313306e-01
7.679871916770935059e-01,1.504664322723074932e-01
7.686274647712707520e-01,1.523786431637823569e-01
7.692677378654479980e-01,1.544228628841262108e-01
7.699079513549804688e-01,1.566059997492339484e-01
7.705482244491577148e-01,1.589357030880624855e-01
7.711884975433349609e-01,1.614193642865529021e-01
7.718287706375122070e-01,1.640646801720815340e-01
7.724689841270446777e-01,1.668793388484823836e-01
7.731092572212219238e-01,1.698720259445289926e-01
7.737495303153991699e-01,1.730508652729314534e-01
7.743897438049316406e-01,1.764241024369788136e-01
7.750300168991088867e-01,1.800010982365556345e-01
7.756702899932861328e-01,1.837905234076187000e-01
7.763105630874633789e-01,1.878014834850221249e-01
7.769507765769958496e-01,1.920428570822765302e-01
7.775910496711730957e-01,1.965248966713177836e-01
7.782313227653503418e-01,2.012568602276867402e-01
7.788715362548828125e-01,2.062480308830383358e-01
7.795118093490600586e-01,2.115091835934279629e-01
7.801520824432373047e-01,2.170499446749198924e-01
7.807923555374145508e-01,2.228804499485752544e-01
7.814325690269470215e-01,2.290103628261652702e-01
7.820728421211242676e-01,2.354511757369017744e-01
7.827131152153015137e-01,2.422127906788746898e-01
7.833533287048339844e-01,2.493050454378087366e-01
7.839936017990112305e-01,2.567398711690165314e-01
7.846338748931884766e-01,2.645272385349661803e-01
7.852741479873657227e-01,2.726779045310783189e-01
7.859143614768981934e-01,2.812017453886346274e-01
7.865546345710754395e-01,2.901111655082218022e-01
7.871949076652526855e-01,2.994161479657444502e-01
7.878351211547851562e-01,3.091265892760564071e-01
7.884753942489624023e-01,3.192550971161387530e-01
7.891156673431396484e-01,3.298115468515190329e-01
7.897559404373168945e-01,3.408067656844027127e-01
7.903961539268493652e-01,3.522503899871121114e-01
7.910364270210266113e-01,3.641552614648260189e-01
7.916767001152038574e-01,3.765310007011493099e-01
7.923169136047363281e-01,3.893870294230135087e-01
7.929571866989135742e-01,4.027362742373350457e-01
7.935974597930908203e-01,4.165880876901200125e-01
7.942377328872680664e-01,4.309528820313008879e-01
7.948779463768005371e-01,4.458395687560656739e-01
7.955182194709777832e-01,4.612612068044987801e-01
7.961584925651550293e-01,4.772265665532744450e-01
7.967987060546875000e-01,4.937442021229991873e-01
7.974389791488647461e-01,5.108271299756830253e-01
7.980792522430419922e-01,5.284837038105596463e-01
7.987195253372192383e-01,5.467236491212714711e-01
7.993597388267517090e-01,5.655548736284714550e-01
8.000000119209289551e-01,5.849903597165337921e-01


==> code/potentials/score-matching/potentials_13.csv <==
x,f
-8.000000119209289551e-01,5.152990390505434171e-01
-7.993597388267517090e-01,4.983263151521777345e-01
-7.987195253372192383e-01,4.819262086202131812e-01
-7.980792522430419922e-01,4.660831827639464464e-01
-7.974389791488647461e-01,4.507860543528523500e-01
-7.967987060546875000e-01,4.360220047170422220e-01
-7.961584925651550293e-01,4.217793489458170342e-01
-7.955182194709777832e-01,4.080423467297471518e-01
-7.948779463768005371e-01,3.947990704637409642e-01
-7.942377328872680664e-01,3.820373863627022359e-01
-7.935974597930908203e-01,3.697414692095213340e-01
-7.929571866989135742e-01,3.578990573416565013e-01
-7.923169136047363281e-01,3.464966235245503512e-01
-7.916767001152038574e-01,3.355215568705847140e-01
-7.910364270210266113e-01,3.249582549295118028e-01
-7.903961539268493652e-01,3.147941475059767846e-01
-7.897559404373168945e-01,3.050165737314700642e-01
-7.891156673431396484e-01,2.956102061661214364e-01
-7.884753942489624023e-01,2.865625577795554157e-01
-7.878351211547851562e-01,2.778602213374483654e-01
-7.871949076652526855e-01,2.694907601725970991e-01
-7.865546345710754395e-01,2.614395252666179559e-01
-7.859143614768981934e-01,2.536943546644092606e-01
-7.852741479873657227e-01,2.462432159857037561e-01
-7.846338748931884766e-01,2.390721293299655770e-01
-7.839936017990112305e-01,2.321695546418625078e-01
-7.833533287048339844e-01,2.255233809805101686e-01
-7.827131152153015137e-01,2.191224562031299783e-01
-7.820728421211242676e-01,2.129540937623590757e-01
-7.814325690269470215e-01,2.070077544553594606e-01
-7.807923555374145508e-01,2.012731288936420171e-01
-7.801520824432373047e-01,1.957386966431551301e-01
-7.795118093490600586e-01,1.903949283012758009e-01
-7.788715362548828125e-01,1.852321417000108994e-01
-7.782313227653503418e-01,1.802414606240425599e-01
-7.775910496711730957e-01,1.754131534676366400e-01
-7.769507765769958496e-01,1.707392738614030847e-01
-7.763105630874633789e-01,1.662122239624608255e-01
-7.756702899932861328e-01,1.618236315226422306e-01
-7.750300168991088867e-01,1.575668761010837748e-01
-7.743897438049316406e-01,1.534353767103890931e-01
-7.737495303153991699e-01,1.494233416648711454e-01
-7.731092572212219238e-01,1.455243953115381572e-01
-7.724689841270446777e-01,1.417337310096877800e-01
-7.718287706375122070e-01,1.380469590915271993e-01
-7.711884975433349609e-01,1.344591451146399663e-01
-7.705482244491577148e-01,1.309668462410717993e-01
-7.699079513549804688e-01,1.275667784907845714e-01
-7.692677378654479980e-01,1.242562863833640563e-01
-7.686274647712707520e-01,1.210323698426107875e-01
-7.679871916770935059e-01,1.178932719213090508e-01
-7.673469781875610352e-01,1.148377025029763132e-01
-7.667067050933837891e-01,1.118638804842593260e-01
-7.660664319992065430e-01,1.089712685297623551e-01
-7.654261589050292969e-01,1.061594281162054898e-01
-7.647859454154968262e-01,1.034285239909462639e-01
-7.641456723213195801e-01,1.007782955337477304e-01
-7.635053992271423340e-01,9.820960650054733065e-02
-7.628651857376098633e-01,9.572357113156204633e-02
-7.622249126434326172e-01,9.332088939788674153e-02
-7.615846395492553711e-01,9.100329410790486406e-02
-7.609443664550781250e-01,8.877248351255140335e-02
-7.603041529655456543e-01,8.663065878703868350e-02
-7.596638798713684082e-01,8.457958815206501058e-02
-7.590236067771911621e-01,8.262188588633634367e-02
-7.583833932876586914e-01,8.076035627689481800e-02
-7.577431201934814453e-01,7.899741414814043239e-02
-7.571028470993041992e-01,7.733622400384465578e-02
-7.564625740051269531e-01,7.577988773501953546e-02
-7.558223605155944824e-01,7.433182017980310974e-02
-7.551820874214172363e-01,7.299512337501168346e-02
-7.545418143272399902e-01,7.177345717657335200e-02
-7.539016008377075195e-01,7.067057997300452143e-02
-7.532613277435302734e-01,6.968996207545874455e-02
-7.526210546493530273e-01,6.883555960181020339e-02
-7.519807815551757812e-01,6.811127169904818146e-02
-7.513405680656433105e-01,6.752112279183464238e-02
-7.507002949714660645e-01,6.706903525456642257e-02
-7.500600218772888184e-01,6.675917782241524989e-02
-7.494198083877563477e-01,6.659573624103121148e-02
-7.487795352935791016e-01,6.658288886044294586e-02
-7.481392621994018555e-01,6.672492947002606201e-02
-7.474989891052246094e-01,6.702616099094704794e-02
-7.468587756156921387e-01,6.749087343897652858e-02
-7.462185025215148926e-01,6.812351475238020981e-02
-7.455782294273376465e-01,6.892851301789804097e-02
-7.449380159378051758e-01,6.991017443913039031e-02
-7.442977428436279297e-01,7.107316552304787649e-02
-7.436574697494506836e-01,7.242188266406746067e-02
-7.430171966552734375e-01,7.396088333722339314e-02
-7.423769831657409668e-01,7.569452554280697854e-02
-7.417367100715637207e-01,7.762770816421582509e-02
-7.410964369773864746e-01,7.976483309764859086e-02
-7.404562234878540039e-01,8.211032111931881872e-02
-7.398159503936767578e-01,8.466919810895090492e-02
-7.391756772994995117e-01,8.744588226222393956e-02
-7.385354042053222656e-01,9.044502852071722998e-02
-7.378951907157897949e-01,9.367095923026624860e-02
-7.372549176216125488e-01,9.712894387955017805e-02
-7.366146445274353027e-01,1.008233495762418386e-01
-7.359744310379028320e-01,1.047584295041175118e-01
-7.353341579437255859e-01,1.089396213266820013e-01
-7.346938848495483398e-01,1.133711593000223949e-01
-7.340536117553710938e-01,1.180577064783996377e-01
-7.334133982658386230e-01,1.230034145781964128e-01
-7.327731251716613770e-01,1.282137838904016114e-01
-7.321328520774841309e-01,1.336929304443570388e-01
-7.314926385879516602e-01,1.394448310191607199e-01
-7.308523654937744141e-01,1.454750562853552864e-01
-7.302120923995971680e-01,1.517875153972632063e-01
-7.295718193054199219e-01,1.583865796665504533e-01
-7.289316058158874512e-01,1.652759224969297946e-01
-7.282913327217102051e-01,1.724610547248079939e-01
-7.276510596275329590e-01,1.799454937989275471e-01
-7.270108461380004883e-01,1.877325508753666661e-01
-7.263705730438232422e-01,1.958276126245799276e-01
-7.257302999496459961e-01,2.042337671631200280e-01
-7.250900268554687500e-01,2.129546944662421559e-01
-7.244498133659362793e-01,2.219930356308443820e-01
-7.238095402717590332e-01,2.313538520120204112e-01
-7.231692671775817871e-01,2.410394199153609307e-01
-7.225290536880493164e-01,2.510517473469260352e-01
-7.218887805938720703e-01,2.613954669315128321e-01
-7.212485074996948242e-01,2.720720612408169536e-01
-7.206082344055175781e-01,2.830837594809123559e-01
-7.199680209159851074e-01,2.944313572833747727e-01
-7.193277478218078613e-01,3.061185454782000548e-01
-7.186874747276306152e-01,3.181455298404358700e-01
-7.180472612380981445e-01,3.305119356907217920e-01
-7.174069881439208984e-01,3.432205145164299864e-01
-7.167667150497436523e-01,3.562701135434327426e-01
-7.161264419555664062e-01,3.696602207413910435e-01
-7.154862284660339355e-01,3.833885278795490237e-01
-7.148459553718566895e-01,3.974560725744664680e-01
-7.142056822776794434e-01,4.118593960160357170e-01
-7.135654091835021973e-01,4.265957018178845317e-01
-7.129251956939697266e-01,4.416601275648246450e-01
-7.122849225997924805e-01,4.570512264753823217e-01
-7.116446495056152344e-01,4.727626968959919296e-01
-7.110044360160827637e-01,4.887871930920040242e-01
-7.103641629219055176e-01,5.051210661969376403e-01
-7.097238898277282715e-01,5.217552146915349631e-01
-7.090836167335510254e-01,5.386810710201968000e-01
-7.084434032440185547e-01,5.558874101229136500e-01
-7.078031301498413086e-01,5.733666785720172854e-01
-7.071628570556640625e-01,5.911055138422094402e-01
-7.065226435661315918e-01,6.090890903104693166e-01
-7.058823704719543457e-01,6.273064963282442008e-01
-7.052420973777770996e-01,6.457403821852434334e-01
-7.046018242835998535e-01,6.643737592297522809e-01
-7.039616107940673828e-01,6.831864148901480860e-01
-7.033213376998901367e-01,7.021620305297258113e-01
-7.026810646057128906e-01,7.212773645262693378e-01
-7.020408511161804199e-01,7.405077851691963531e-01
-7.014005780220031738e-01,7.598323079072386577e-01
-7.007603049278259277e-01,7.792231069349231376e-01
-7.001200318336486816e-01,7.986524344421379595e-01
-6.994798183441162109e-01,8.180891709226187913e-01
-6.988395452499389648e-01,8.375060952943504944e-01
-6.981992721557617188e-01,8.568689620781295702e-01
-6.975590586662292480e-01,8.761420601304887867e-01
-6.969187855720520020e-01,8.952935725090434005e-01
-6.962785124778747559e-01,9.142850126158386104e-01
-6.956382393836975098e-01,9.330783821264700961e-01
-6.949980258941650391e-01,9.516328876606268139e-01
-6.943577527999877930e-01,9.699118760239731074e-01
-6.937174797058105469e-01,9.878727535501923285e-01
-6.930772662162780762e-01,1.005472514680091578e+00
-6.924369931221008301e-01,1.022672593980583855e+00
-6.917967200279235840e-01,1.039429406320628857e+00
-6.911564469337463379e-01,1.055701222359914482e+00
-6.905162334442138672e-01,1.071445287700284688e+00
-6.898759603500366211e-01,1.086623974265876313e+00
-6.892356872558593750e-01,1.101196343071359607e+00
-6.885954737663269043e-01,1.115123075931284902e+00
-6.879552006721496582e-01,1.128370494240847677e+00
-6.873149275779724121e-01,1.140902948617604551e+00
-6.866746544837951660e-01,1.152688695182131795e+00
-6.860344409942626953e-01,1.163697637656532891e+00
-6.853941679000854492e-01,1.173905726199915733e+00
-6.847538948059082031e-01,1.183289057108355635e+00
-6.841136813163757324e-01,1.191827598552263723e+00
-6.834734082221984863e-01,1.199507352771756352e+00
-6.828331351280212402e-01,1.206315707182068486e+00
-6.821928620338439941e-01,1.212244856039556673e+00
-6.815526485443115234e-01,1.217290649755083720e+00
-6.809123754501342773e-01,1.221454332564357870e+00
-6.802721023559570312e-01,1.224739580110767889e+00
-6.796318888664245605e-01,1.227154387877540387e+00
-6.789916157722473145e-01,1.228711111353113949e+00
-6.783513426780700684e-01,1.229424979258240569e+00
-6.777110695838928223e-01,1.229314787766597306e+00
-6.770708560943603516e-01,1.228402627701678185e+00
-6.764305830001831055e-01,1.226712964281702511e+00
-6.757903099060058594e-01,1.224273154791617912e+00
-6.751500964164733887e-01,1.221112857768392068e+00
-6.745098233222961426e-01,1.217262736942073431e+00
-6.738695502281188965e-01,1.212755748320138771e+00
-6.732292771339416504e-01,1.207625849373717308e+00
-6.725890636444091797e-01,1.201908319965217409e+00
-6.719487905502319336e-01,1.195637294966213737e+00
-6.713085174560546875e-01,1.188848889377087659e+00
-6.706683039665222168e-01,1.181579179335373375e+00
-6.700280308723449707e-01,1.173862011395238270e+00
-6.693877577781677246e-01,1.165732638648875330e+00
-6.687474846839904785e-01,1.157224916739266085e+00
-6.681072711944580078e-01,1.148372704235188557e+00
-6.674669981002807617e-01,1.139206195220541673e+00
-6.668267250061035156e-01,1.129756879524437707e+00
-6.661865115165710449e-01,1.120055052734605816e+00
-6.655462384223937988e-01,1.110126898957363828e+00
-6.649059653282165527e-01,1.099999819036909798e+00
-6.642656922340393066e-01,1.089698834412553552e+00
-6.636254787445068359e-01,1.079248449146660072e+00
-6.629852056503295898e-01,1.068668755078766353e+00
-6.623449325561523438e-01,1.057981122599244372e+00
-6.617047190666198730e-01,1.047205609552986694e+00
-6.610644459724426270e-01,1.036357722544708260e+00
-6.604241728782653809e-01,1.025454595561357429e+00
-6.597838997840881348e-01,1.014510971011777229e+00
-6.591436862945556641e-01,1.003541369531594896e+00
-6.585034132003784180e-01,9.925559887510777557e-01
-6.578631401062011719e-01,9.815668808744115736e-01
-6.572229266166687012e-01,9.705850425586461938e-01
-6.565826535224914551e-01,9.596174085801791875e-01
-6.559423804283142090e-01,9.486729999842493655e-01
-6.553021073341369629e-01,9.377589216573571917e-01
-6.546618938446044922e-01,9.268825621607881260e-01
-6.540216207504272461e-01,9.160475173701021490e-01
-6.533813476562500000e-01,9.052597586779924654e-01
-6.527411341667175293e-01,8.945246855209880721e-01
-6.521008610725402832e-01,8.838441735948423528e-01
-6.514605879783630371e-01,8.732227117099142788e-01
-6.508203148841857910e-01,8.626633342511746960e-01
-6.501801013946533203e-01,8.521697705884818674e-01
-6.495398283004760742e-01,8.417424844937011486e-01
-6.488995552062988281e-01,8.313847527692512784e-01
-6.482593417167663574e-01,8.210996016981351175e-01
-6.476190686225891113e-01,8.108870382997270809e-01
-6.469787955284118652e-01,8.007498577779585958e-01
-6.463385224342346191e-01,7.906898760474536658e-01
-6.456983089447021484e-01,7.807097546137553579e-01
-6.450580358505249023e-01,7.708093764796251079e-01
-6.444177627563476562e-01,7.609914793727741156e-01
-6.437775492668151855e-01,7.512587088452438167e-01
-6.431372761726379395e-01,7.416111171179933237e-01
-6.424970030784606934e-01,7.320515088952994631e-01
-6.418567299842834473e-01,7.225818540140860335e-01
-6.412165164947509766e-01,7.132050265478424578e-01
-6.405762434005737305e-01,7.039213938920729774e-01
-6.399359703063964844e-01,6.947339559232670325e-01
-6.392957568168640137e-01,6.856458132842444542e-01
-6.386554837226867676e-01,6.766575003210641981e-01
-6.380152106285095215e-01,6.677721728088563680e-01
-6.373749375343322754e-01,6.589921629128623337e-01
-6.367347240447998047e-01,6.503206310850133676e-01
-6.360944509506225586e-01,6.417582754655146715e-01
-6.354541778564453125e-01,6.333083026953474359e-01
-6.348139643669128418e-01,6.249737681808049672e-01
-6.341736912727355957e-01,6.167553667718932431e-01
-6.335334181785583496e-01,6.086560991326059877e-01
-6.328931450843811035e-01,6.006780936926077175e-01
-6.322529315948486328e-01,5.928240707791534447e-01
-6.316126585006713867e-01,5.850945350357155128e-01
-6.309723854064941406e-01,5.774920085284884763e-01
-6.303321719169616699e-01,5.700187795067219731e-01
-6.296918988227844238e-01,5.626750289682398432e-01
-6.290516257286071777e-01,5.554627320614144992e-01
-6.284113526344299316e-01,5.483830397292921432e-01
-6.277711391448974609e-01,5.414376098822293315e-01
-6.271308660507202148e-01,5.346258281783411448e-01
-6.264905929565429688e-01,5.279489550299762968e-01
-6.258503794670104980e-01,5.214079072902269019e-01
-6.252101063728332520e-01,5.150015769872187121e-01
-6.245698332786560059e-01,5.087304884569174845e-01
-6.239295601844787598e-01,5.025942959699882806e-01
-6.232893466949462891e-01,4.965930234262847520e-01
-6.226490736007690430e-01,4.907247479050154126e-01
-6.220088005065917969e-01,4.849890590619119202e-01
-6.213685870170593262e-01,4.793852135168421569e-01
-6.207283139228820801e-01,4.739107915408489191e-01
-6.200880408287048340e-01,4.685646778074077368e-01
-6.194477677345275879e-01,4.633450347395235980e-01
-6.188075542449951172e-01,4.582503169443867819e-01
-6.181672811508178711e-01,4.532774037604658801e-01
-6.175270080566406250e-01,4.484244170826490183e-01
-6.168867945671081543e-01,4.436892963460032924e-01
-6.162465214729309082e-01,4.390685357134609390e-01
-6.156062483787536621e-01,4.345598167187953997e-01
-6.149659752845764160e-01,4.301602656060703467e-01
-6.143257617950439453e-01,4.258673516324287256e-01
-6.136854887008666992e-01,4.216772299509377042e-01
-6.130452156066894531e-01,4.175872562796474341e-01
-6.124050021171569824e-01,4.135946443715878829e-01
-6.117647290229797363e-01,4.096955004402893508e-01
-6.111244559288024902e-01,4.058870882603162755e-01
-6.104841828346252441e-01,4.021662283184439524e-01
-6.098439693450927734e-01,3.985301597826493847e-01
-6.092036962509155273e-01,3.949751451138379110e-01
-6.085634231567382812e-01,3.914984962158172266e-01
-6.079232096672058105e-01,3.880975848459433664e-01
-6.072829365730285645e-01,3.847689234272646530e-01
-6.066426634788513184e-01,3.815100874362755690e-01
-6.060023903846740723e-01,3.783184409697266659e-01
-6.053621768951416016e-01,3.751917206443708963e-01
-6.047219038009643555e-01,3.721269525459307559e-01
-6.040816307067871094e-01,3.691222085541263631e-01
-6.034414172172546387e-01,3.661756491542549341e-01
-6.028011441230773926e-01,3.632847709649484891e-01
-6.021608710289001465e-01,3.604480740769573366e-01
-6.015205979347229004e-01,3.576639131978076591e-01
-6.008803844451904297e-01,3.549310726594008258e-01
-6.002401113510131836e-01,3.522477911980548271e-01
-5.995998382568359375e-01,3.496131192727505166e-01
-5.989596247673034668e-01,3.470263756287295109e-01
-5.983193516731262207e-01,3.444862364590877135e-01
-5.976790785789489746e-01,3.419923063705230248e-01
-5.970388054847717285e-01,3.395440682890349393e-01
-5.963985919952392578e-01,3.371413418249460392e-01
-5.957583189010620117e-01,3.347834886218628014e-01
-5.951180458068847656e-01,3.324705973433967898e-01
-5.944778323173522949e-01,3.302029030583932823e-01
-5.938375592231750488e-01,3.279800762117801582e-01
-5.931972861289978027e-01,3.258025366146042323e-01
-5.925570130348205566e-01,3.236705674265465404e-01
-5.919167995452880859e-01,3.215847377731648749e-01
-5.912765264511108398e-01,3.195450549639300419e-01
-5.906362533569335938e-01,3.175522005867685849e-01
-5.899960398674011230e-01,3.156068122393058673e-01
-5.893557667732238770e-01,3.137090586681550164e-01
-5.887154936790466309e-01,3.118596790397272223e-01
-5.880752205848693848e-01,3.100591344056855547e-01
-5.874350070953369141e-01,3.083081090364165888e-01
-5.867947340011596680e-01,3.066067502087177488e-01
-5.861544609069824219e-01,3.049556318092925267e-01
-5.855142474174499512e-01,3.033552746774175191e-01
-5.848739743232727051e-01,3.018056908704007668e-01
-5.842337012290954590e-01,3.003072445885024422e-01
-5.835934281349182129e-01,2.988601119051956800e-01
-5.829532146453857422e-01,2.974644268660253665e-01
-5.823129415512084961e-01,2.961199234191735918e-01
-5.816726684570312500e-01,2.948265770207774139e-01
-5.810324549674987793e-01,2.935841661323044249e-01
-5.803921818733215332e-01,2.923921456546749731e-01
-5.797519087791442871e-01,2.912500355374332273e-01
-5.791116356849670410e-01,2.901572368806566438e-01
-5.784714221954345703e-01,2.891130288318644048e-01
-5.778311491012573242e-01,2.881162978567277655e-01
-5.771908760070800781e-01,2.871661008424437611e-01
-5.765506625175476074e-01,2.862612932871657634e-01
-5.759103894233703613e-01,2.854003883557787447e-01
-5.752701163291931152e-01,2.845820199496937875e-01
-5.746298432350158691e-01,2.838045366932084868e-01
-5.739896297454833984e-01,2.830662904390726098e-01
-5.733493566513061523e-01,2.823652824827718177e-01
-5.727090835571289062e-01,2.816995940018882649e-01
-5.720688700675964355e-01,2.810671557826291966e-01
-5.714285969734191895e-01,2.804656249563013404e-01
-5.707883238792419434e-01,2.798927684483194511e-01
-5.701480507850646973e-01,2.793461187392276557e-01
-5.695078372955322266e-01,2.788232266403225523e-01
-5.688675642013549805e-01,2.783213548105099022e-01
-5.682272911071777344e-01,2.778378870900972686e-01
-5.675870776176452637e-01,2.773701452187951055e-01
-5.669468045234680176e-01,2.769151879487457002e-01
-5.663065314292907715e-01,2.764702208113778426e-01
-5.656662583351135254e-01,2.760323414241137030e-01
-5.650260448455810547e-01,2.755986799422585065e-01
-5.643857717514038086e-01,2.751662026320653709e-01
-5.637454986572265625e-01,2.747319949913298309e-01
-5.631052851676940918e-01,2.742931623096120930e-01
-5.624650120735168457e-01,2.738466724549164510e-01
-5.618247389793395996e-01,2.733896629719581028e-01
-5.611844658851623535e-01,2.729192314612189918e-01
-5.605442523956298828e-01,2.724326266861334389e-01
-5.599039793014526367e-01,2.719269266249115802e-01
-5.592637062072753906e-01,2.713995261626482858e-01
-5.586234927177429199e-01,2.708477852476240955e-01
-5.579832196235656738e-01,2.702690413169692718e-01
-5.573429465293884277e-01,2.696609026670908626e-01
-5.567026734352111816e-01,2.690209746321716722e-01
-5.560624599456787109e-01,2.683470795696321076e-01
-5.554221868515014648e-01,2.676369252945809407e-01
-5.547819137573242188e-01,2.668885790629835775e-01
-5.541416406631469727e-01,2.661001019323405714e-01
-5.535014271736145020e-01,2.652698501717272173e-01
-5.528611540794372559e-01,2.643960719355571420e-01
-5.522208809852600098e-01,2.634773046289016207e-01
-5.515806674957275391e-01,2.625123792137964429e-01
-5.509403944015502930e-01,2.614999259731378700e-01
-5.503001213073730469e-01,2.604390087072854243e-01
-5.496598482131958008e-01,2.593287897911844553e-01
-5.490196347236633301e-01,2.581686563433840398e-01
-5.483793616294860840e-01,2.569578743887417360e-01
-5.477390885353088379e-01,2.556961594670204008e-01
-5.470988750457763672e-01,2.543834420027355492e-01
-5.464586019515991211e-01,2.530193766914141662e-01
-5.458183288574218750e-01,2.516042213239972902e-01
-5.451780557632446289e-01,2.501382015889581645e-01
-5.445378422737121582e-01,2.486218569364875286e-01
-5.438975691795349121e-01,2.470554717599746652e-01
-5.432572960853576660e-01,2.454398329271185730e-01
-5.426170825958251953e-01,2.437759649217241531e-01
-5.419768095016479492e-01,2.420644891807484100e-01
-5.413365364074707031e-01,2.403066401018949527e-01
-5.406962633132934570e-01,2.385036785873797527e-01
-5.400560498237609863e-01,2.366570144056501235e-01
-5.394157767295837402e-01,2.347677823740283998e-01
-5.387755036354064941e-01,2.328376674308465510e-01
-5.381352901458740234e-01,2.308684684788513408e-01
-5.374950170516967773e-01,2.288615455496874063e-01
-5.368547439575195312e-01,2.268188369141821426e-01
-5.362144708633422852e-01,2.247422113960841905e-01
-5.355742573738098145e-01,2.226338007396448937e-01
-5.349339842796325684e-01,2.204951579931480055e-01
-5.342937111854553223e-01,2.183285278658795292e-01
-5.336534976959228516e-01,2.161361384850821743e-01
-5.330132246017456055e-01,2.139197128125003289e-01
-5.323729515075683594e-01,2.116815337003461472e-01
-5.317326784133911133e-01,2.094237811033483609e-01
-5.310924649238586426e-01,2.071487756976306827e-01
-5.304521918296813965e-01,2.048582581764799571e-01
-5.298119187355041504e-01,2.025545887413597868e-01
-5.291717052459716797e-01,2.002401060711180847e-01
-5.285314321517944336e-01,1.979165208805264697e-01
-5.278911590576171875e-01,1.955861491760106929e-01
-5.272508859634399414e-01,1.932510564171856515e-01
-5.266106724739074707e-01,1.909134774143903535e-01
-5.259703993797302246e-01,1.885750423896013217e-01
-5.253301262855529785e-01,1.862379067525341547e-01
-5.246899127960205078e-01,1.839042028442006149e-01
-5.240496397018432617e-01,1.815753631896122045e-01
-5.234093666076660156e-01,1.792534759168851188e-01
-5.227690935134887695e-01,1.769402596786582293e-01
-5.221288800239562988e-01,1.746376486317484655e-01
-5.214886069297790527e-01,1.723468711749718274e-01
-5.208483338356018066e-01,1.700697531970378762e-01
-5.202081203460693359e-01,1.678080021804548849e-01
-5.195678472518920898e-01,1.655626718607887682e-01
-5.189275741577148438e-01,1.633353620181408061e-01
-5.182873010635375977e-01,1.611274144821122078e-01
-5.176470875740051270e-01,1.589402769743477606e-01
-5.170068144798278809e-01,1.567747797559930767e-01
-5.163665413856506348e-01,1.546321965846848556e-01
-5.157263278961181641e-01,1.525138167762349894e-01
-5.150860548019409180e-01,1.504202413248787451e-01
-5.144457817077636719e-01,1.483525676924308812e-01
-5.138055086135864258e-01,1.463116866182807563e-01
-5.131652951240539551e-01,1.442985806389875947e-01
-5.125250220298767090e-01,1.423135678813269855e-01
-5.118847489356994629e-01,1.403575332637201356e-01
-5.112445354461669922e-01,1.384312476455686891e-01
-5.106042623519897461e-01,1.365349021725128509e-01
-5.099639892578125000e-01,1.346691603407599302e-01
-5.093237161636352539e-01,1.328344384810757894e-01
-5.086835026741027832e-01,1.310312698274795906e-01
-5.080432295799255371e-01,1.292596622898445347e-01
-5.074029564857482910e-01,1.275200045114699421e-01
-5.067627429962158203e-01,1.258126739967471153e-01
-5.061224699020385742e-01,1.241375122649355234e-01
-5.054821968078613281e-01,1.224947875853286128e-01
-5.048419237136840820e-01,1.208845645565457261e-01
-5.042017102241516113e-01,1.193069830426285449e-01
-5.035614371299743652e-01,1.177617249546356604e-01
-5.029211640357971191e-01,1.162488860718560169e-01
-5.022809505462646484e-01,1.147684604939573916e-01
-5.016406774520874023e-01,1.133200256631887726e-01
-5.010004043579101562e-01,1.119035471286782268e-01
-5.003601312637329102e-01,1.105187841896371204e-01
-4.997198879718780518e-01,1.091655569594576214e-01
-4.990796446800231934e-01,1.078434820362792479e-01
-4.984394013881683350e-01,1.065522372674316820e-01
-4.977991282939910889e-01,1.052914257250607832e-01
-4.971588850021362305e-01,1.040607931575041611e-01
-4.965186119079589844e-01,1.028597808368481026e-01
-4.958783686161041260e-01,1.016880966642048634e-01
-4.952380955219268799e-01,1.005451565069543918e-01
-4.945978522300720215e-01,9.943062321811524384e-02
-4.939576089382171631e-01,9.834391405104359052e-02
-4.933173358440399170e-01,9.728446498374765383e-02
-4.926770925521850586e-01,9.625186623661541319e-02
-4.920368194580078125e-01,9.524544787685229608e-02
-4.913965761661529541e-01,9.426474438435228365e-02
-4.907563030719757080e-01,9.330909107398666080e-02
-4.901160597801208496e-01,9.237796745481929861e-02
-4.894758164882659912e-01,9.147076182916125120e-02
-4.888355433940887451e-01,9.058678658380348026e-02
-4.881953001022338867e-01,8.972550343825247410e-02
-4.875550270080566406e-01,8.888625062108079788e-02
-4.869147837162017822e-01,8.806840640530344544e-02
-4.862745106220245361e-01,8.727130251071590905e-02
-4.856342673301696777e-01,8.649433842387921345e-02
-4.849940240383148193e-01,8.573684256225266864e-02
-4.843537509441375732e-01,8.499811147067548589e-02
-4.837135076522827148e-01,8.427755404763503932e-02
-4.830732345581054688e-01,8.357444473678121710e-02
-4.824329912662506104e-01,8.288819439818162493e-02
-4.817927181720733643e-01,8.221806681569887587e-02
-4.811524748802185059e-01,8.156344083151711999e-02
-4.805122315883636475e-01,8.092366459740052420e-02
-4.798719584941864014e-01,8.029800593070035575e-02
-4.792317152023315430e-01,7.968585976871178644e-02
-4.785914421081542969e-01,7.908651025578805616e-02
-4.779511988162994385e-01,7.849933380014295636e-02
-4.773109257221221924e-01,7.792363415216829736e-02
-4.766706824302673340e-01,7.735877825754045034e-02
-4.760304391384124756e-01,7.680409552666755957e-02
-4.753901660442352295e-01,7.625887154291710601e-02
-4.747499227523803711e-01,7.572252799268408552e-02
-4.741096496582031250e-01,7.519432205253995249e-02
-4.734694063663482666e-01,7.467368194720425123e-02
-4.728291332721710205e-01,7.415989570634806682e-02
-4.721888899803161621e-01,7.365234613765991867e-02
-4.715486466884613037e-01,7.315039083001773079e-02
-4.709083735942840576e-01,7.265334151272240248e-02
-4.702681303024291992e-01,7.216062123858879573e-02
-4.696278572082519531e-01,7.167154547903153983e-02
-4.689876139163970947e-01,7.118553737194188713e-02
-4.683473408222198486e-01,7.070192616456427714e-02
-4.677070975303649902e-01,7.022017029384386433e-02
-4.670668542385101318e-01,6.973960320186600725e-02
-4.664265811443328857e-01,6.925965893858609945e-02
-4.657863378524780273e-01,6.877978475868395947e-02
-4.651460647583007812e-01,6.829936968719696466e-02
-4.645058214664459229e-01,6.781789814752414713e-02
-4.638655483722686768e-01,6.733481615737613168e-02
-4.632253050804138184e-01,6.684963019358036718e-02
-4.625850617885589600e-01,6.636181116479189512e-02
-4.619447886943817139e-01,6.587087422534310122e-02
-4.613045454025268555e-01,6.537640964511703956e-02
-4.606642723083496094e-01,6.487790411435057081e-02
-4.600240290164947510e-01,6.437504986495579118e-02
-4.593837559223175049e-01,6.386737434453682027e-02
-4.587435126304626465e-01,6.335461883917847814e-02
-4.581032693386077881e-01,6.283638070806141229e-02
-4.574629962444305420e-01,6.231239585209369380e-02
-4.568227529525756836e-01,6.178243785200532301e-02
-4.561824798583984375e-01,6.124624347493590193e-02
-4.555422365665435791e-01,6.070367877002436074e-02
-4.549019634723663330e-01,6.015454878295578567e-02
-4.542617201805114746e-01,5.959879940408097099e-02
-4.536214768886566162e-01,5.903634508372057610e-02
-4.529812037944793701e-01,5.846711357676781518e-02
-4.523409605026245117e-01,5.789121754825732324e-02
-4.517006874084472656e-01,5.730861488143723648e-02
-4.510604441165924072e-01,5.671946747929457189e-02
-4.504201710224151611e-01,5.612389146120033701e-02
-4.497799277305603027e-01,5.552209397012575209e-02
-4.491396844387054443e-01,5.491430956056664314e-02
-4.484994113445281982e-01,5.430072899995774804e-02
-4.478591680526733398e-01,5.368175897690985465e-02
-4.472188949584960938e-01,5.305767082146362057e-02
-4.465786516666412354e-01,5.242889384366034022e-02
-4.459383785724639893e-01,5.179582725317022351e-02
-4.452981352806091309e-01,5.115893217099332091e-02
-4.446578919887542725e-01,5.051869127211450206e-02
-4.440176188945770264e-01,4.987559635285121473e-02
-4.433773756027221680e-01,4.923026842396627245e-02
-4.427371025085449219e-01,4.858315068020946370e-02
-4.420968592166900635e-01,4.793495846599427068e-02
-4.414565861225128174e-01,4.728622935626436430e-02
-4.408163428306579590e-01,4.663763706303036827e-02
-4.401760995388031006e-01,4.598982398034401342e-02
-4.395358264446258545e-01,4.534337567140411807e-02
-4.388955831527709961e-01,4.469904448784811635e-02
-4.382553100585937500e-01,4.405740538138402940e-02
-4.376150667667388916e-01,4.341925203241725484e-02
-4.369747936725616455e-01,4.278512082642382808e-02
-4.363345503807067871e-01,4.215575964325513070e-02
-4.356943070888519287e-01,4.153176858829299434e-02
-4.350540339946746826e-01,4.091378462387407211e-02
-4.344137907028198242e-01,4.030247625216709650e-02
-4.337735176086425781e-01,3.969840661192858278e-02
-4.331332743167877197e-01,3.910218490051775575e-02
-4.324930012226104736e-01,3.851435663351221450e-02
-4.318527579307556152e-01,3.793550802447587245e-02
-4.312124848365783691e-01,3.736606544472742542e-02
-4.305722415447235107e-01,3.680659171906963678e-02
-4.299319982528686523e-01,3.625746397549356459e-02
-4.292917251586914062e-01,3.571910228900510020e-02
-4.286514818668365479e-01,3.519194110485379667e-02
-4.280112087726593018e-01,3.467623275293929552e-02
-4.273709654808044434e-01,3.417232955859761390e-02
-4.267306923866271973e-01,3.368046943734093190e-02
-4.260904490947723389e-01,3.320087162975093875e-02
-4.254502058029174805e-01,3.273372980696098722e-02
-4.248099327087402344e-01,3.227913529596593278e-02
-4.241696894168853760e-01,3.183723103852731384e-02
-4.235294163227081299e-01,3.140803167956640607e-02
-4.228891730308532715e-01,3.099158849891781031e-02
-4.222488999366760254e-01,3.058782729839748527e-02
-4.216086566448211670e-01,3.019672712677312632e-02
-4.209684133529663086e-01,2.981813771226260457e-02
-4.203281402587890625e-01,2.945194015837104828e-02
-4.196878969669342041e-01,2.909793198372412348e-02
-4.190476238727569580e-01,2.875592884414857053e-02
-4.184073805809020996e-01,2.842567456916711421e-02
-4.177671074867248535e-01,2.810687044410986601e-02
-4.171268641948699951e-01,2.779923647159021627e-02
-4.164866209030151367e-01,2.750242125996305020e-02
-4.158463478088378906e-01,2.721604881809192023e-02
-4.152061045169830322e-01,2.693978826545073701e-02
-4.145658314228057861e-01,2.667318607384849827e-02
-4.139255881309509277e-01,2.641583304446726288e-02
-4.132853150367736816e-01,2.616731555546092380e-02
-4.126450717449188232e-01,2.592716390930860371e-02
-4.120048284530639648e-01,2.569490525049911156e-02
-4.113645553588867188e-01,2.547006720395561530e-02
-4.107243120670318604e-01,2.525218612000923457e-02
-4.100840389728546143e-01,2.504078132800735546e-02
-4.094437956809997559e-01,2.483536910203110182e-02
-4.088035225868225098e-01,2.463546045175668553e-02
-4.081632792949676514e-01,2.444057519822706581e-02
-4.075230360031127930e-01,2.425022255726316800e-02
-4.068827629089355469e-01,2.406395528373161952e-02
-4.062425196170806885e-01,2.388130751205119751e-02
-4.056022465229034424e-01,2.370182547575172549e-02
-4.049620032310485840e-01,2.352508170539868715e-02
-4.043217301368713379e-01,2.335062508305352225e-02
-4.036814868450164795e-01,2.317807059291920879e-02
-4.030412435531616211e-01,2.300704119114360680e-02
-4.024009704589843750e-01,2.283711843258107166e-02
-4.017607271671295166e-01,2.266796736596088380e-02
-4.011204540729522705e-01,2.249925935566876589e-02
-4.004802107810974121e-01,2.233068536314997132e-02
-3.998399376869201660e-01,2.216195570546464211e-02
-3.991996943950653076e-01,2.199279951950927625e-02
-3.985594511032104492e-01,2.182296978983799818e-02
-3.979191780090332031e-01,2.165224806509158384e-02
-3.972789347171783447e-01,2.148042658325444165e-02
-3.966386616230010986e-01,2.130735783812198747e-02
-3.959984183311462402e-01,2.113286908158595878e-02
-3.953581452369689941e-01,2.095684919074480845e-02
-3.947179019451141357e-01,2.077920348575457155e-02
-3.940776586532592773e-01,2.059983274157417554e-02
-3.934373855590820312e-01,2.041869904762183552e-02
-3.927971422672271729e-01,2.023576551987060768e-02
-3.921568691730499268e-01,2.005101005972864670e-02
-3.915166258811950684e-01,1.986446540583930442e-02
-3.908763527870178223e-01,1.967612924982642397e-02
-3.902361094951629639e-01,1.948611135336442146e-02
-3.895958662033081055e-01,1.929439695216572659e-02
-3.889555931091308594e-01,1.910113086904541291e-02
-3.883153498172760010e-01,1.890640725949044310e-02
-3.876750767230987549e-01,1.871033051638004707e-02
-3.870348334312438965e-01,1.851302362340767615e-02
-3.863945603370666504e-01,1.831463780559783316e-02
-3.857543170452117920e-01,1.811530898681823487e-02
-3.851140737533569336e-01,1.791524010839706804e-02
-3.844738006591796875e-01,1.771456523274439476e-02
-3.838335573673248291e-01,1.751347046347362379e-02
-3.831932842731475830e-01,1.731215495333504606e-02
-3.825530409812927246e-01,1.711079988795605189e-02
-3.819127678871154785e-01,1.690957656173708301e-02
-3.812725245952606201e-01,1.670873162754471508e-02
-3.806322813034057617e-01,1.650841576141637290e-02
-3.799920082092285156e-01,1.630884707915880583e-02
-3.793517649173736572e-01,1.611020525492268263e-02
-3.787114918231964111e-01,1.591267585128797180e-02
-3.780712485313415527e-01,1.571646267726389823e-02
-3.774309754371643066e-01,1.552174296843444878e-02
-3.767907321453094482e-01,1.532869932947633629e-02
-3.761504888534545898e-01,1.513751457271084178e-02
-3.755102157592773438e-01,1.494830913251110616e-02
-3.748699724674224854e-01,1.476125640217329504e-02
-3.742296993732452393e-01,1.457652666092368321e-02
-3.735894560813903809e-01,1.439422708333815137e-02
-3.729491829872131348e-01,1.421449059614321442e-02
-3.723089396953582764e-01,1.403746496935243115e-02
-3.716686964035034180e-01,1.386320036560650948e-02
-3.710284233093261719e-01,1.369181968575716724e-02
-3.703881800174713135e-01,1.352340041485255995e-02
-3.697479069232940674e-01,1.335800099025608034e-02
-3.691076636314392090e-01,1.319569095739403508e-02
-3.684673905372619629e-01,1.303650605741024648e-02
-3.678271472454071045e-01,1.288048428757715413e-02
-3.671869039535522461e-01,1.272764304534534929e-02
-3.665466308593750000e-01,1.257797537479010686e-02
-3.659063875675201416e-01,1.243149128316867191e-02
-3.652661144733428955e-01,1.228816603640048299e-02
-3.646258711814880371e-01,1.214798630317037720e-02
-3.639855980873107910e-01,1.201087874992312621e-02
-3.633453547954559326e-01,1.187682846699633643e-02
-3.627051115036010742e-01,1.174574364744973565e-02
-3.620648384094238281e-01,1.161756623459186955e-02
-3.614245951175689697e-01,1.149220789590099656e-02
-3.607843220233917236e-01,1.136956491328966479e-02
-3.601440787315368652e-01,1.124955991003684375e-02
-3.595038056373596191e-01,1.113206982377734633e-02
-3.588635623455047607e-01,1.101698373923953866e-02
-3.582233190536499023e-01,1.090414414001283916e-02
-3.575830459594726562e-01,1.079343201542792841e-02
-3.569428026676177979e-01,1.068474449216871847e-02
-3.563025295734405518e-01,1.057788645174806419e-02
-3.556622862815856934e-01,1.047274428325417617e-02
-3.550220131874084473e-01,1.036912544129320324e-02
-3.543817698955535889e-01,1.026690427936838290e-02
-3.537415266036987305e-01,1.016589917899413109e-02
-3.531012535095214844e-01,1.006595121491837830e-02
-3.524610102176666260e-01,9.966901465871202959e-03
-3.518207371234893799e-01,9.868544443539128963e-03
-3.511804938316345215e-01,9.770745251898027561e-03
-3.505402207374572754e-01,9.673330155319348478e-03
-3.498999774456024170e-01,9.576100127237641146e-03
-3.492597341537475586e-01,9.478924775538466463e-03
-3.486194610595703125e-01,9.381596340218401053e-03
-3.479792177677154541e-01,9.283985069519218314e-03
-3.473389446735382080e-01,9.185910343979308834e-03
-3.466987013816833496e-01,9.087192214398243095e-03
-3.460584282875061035e-01,8.987678156036515986e-03
-3.454181849956512451e-01,8.887261132050738865e-03
-3.447779119014739990e-01,8.785739865621700062e-03
-3.441376686096191406e-01,8.682985485870098330e-03
-3.434974253177642822e-01,8.578874644559864038e-03
-3.428571522235870361e-01,8.473270934446386349e-03
-3.422169089317321777e-01,8.366042853732658102e-03
-3.415766358375549316e-01,8.257067897901038123e-03
-3.409363925457000732e-01,8.146278210279689347e-03
-3.402961194515228271e-01,8.033518182757770631e-03
-3.396558761596679688e-01,7.918742316141980098e-03
-3.390156328678131104e-01,7.801845224690850955e-03
-3.383753597736358643e-01,7.682744439028166283e-03
-3.377351164817810059e-01,7.561417171459527964e-03
-3.370948433876037598e-01,7.437780868214005636e-03
-3.364546000957489014e-01,7.311818532496960898e-03
-3.358143270015716553e-01,7.183465764755148086e-03
-3.351740837097167969e-01,7.052743626045465675e-03
-3.345338404178619385e-01,6.919604541026469491e-03
-3.338935673236846924e-01,6.784108083408568746e-03
-3.332533240318298340e-01,6.646238636812462630e-03
-3.326130509376525879e-01,6.506011960626167934e-03
-3.319728076457977295e-01,6.363513922821528723e-03
-3.313325345516204834e-01,6.218745521153756783e-03
-3.306922912597656250e-01,6.071828254616384868e-03
-3.300520479679107666e-01,5.922820745957402266e-03
-3.294117748737335205e-01,5.771821955612210786e-03
-3.287715315818786621e-01,5.618936983475819602e-03
-3.281312584877014160e-01,5.464262898327021389e-03
-3.274910151958465576e-01,5.307948152592167901e-03
-3.268507421016693115e-01,5.150136028505780672e-03
-3.262104988098144531e-01,4.990982468191074162e-03
-3.255702555179595947e-01,4.830637308808505281e-03
-3.249299824237823486e-01,4.669291714272105764e-03
-3.242897391319274902e-01,4.507114739059403519e-03
-3.236494660377502441e-01,4.344296696248584055e-03
-3.230092227458953857e-01,4.181071882455089650e-03
-3.223689496517181396e-01,4.017652415656769449e-03
-3.217287063598632812e-01,3.854244566191766808e-03
-3.210884630680084229e-01,3.691072607288514718e-03
-3.204481899738311768e-01,3.528360037530209325e-03
-3.198079466819763184e-01,3.366405711788367228e-03
-3.191676735877990723e-01,3.205400274887360013e-03
-3.185274302959442139e-01,3.045630590257530912e-03
-3.178871572017669678e-01,2.887322460383145994e-03
-3.172469139099121094e-01,2.730767117871124583e-03
-3.166066706180572510e-01,2.576216395725694497e-03
-3.159663975238800049e-01,2.423908365378757424e-03
-3.153261542320251465e-01,2.274123488251511560e-03
-3.146858811378479004e-01,2.127145408910902091e-03
-3.140456378459930420e-01,1.983183116053943706e-03
-3.134053647518157959e-01,1.842548729874771141e-03
-3.127651214599609375e-01,1.705453626390074362e-03
-3.121248781681060791e-01,1.572176686373438770e-03
-3.114846050739288330e-01,1.442932999889734447e-03
-3.108443617820739746e-01,1.317987191982616935e-03
-3.102040886878967285e-01,1.197553959057184869e-03
-3.095638453960418701e-01,1.081891737798379438e-03
-3.089235723018646240e-01,9.711527821183452147e-04
-3.082833290100097656e-01,8.655782911413112402e-04
-3.076430857181549072e-01,7.653799561393448414e-04
-3.070028126239776611e-01,6.706995251573033556e-04
-3.063625693321228027e-01,5.817490523467583330e-04
-3.057222962379455566e-01,4.986687484276330906e-04
-3.050820529460906982e-01,4.216229151863259972e-04
-3.044417798519134521e-01,3.507083631841823035e-04
-3.038015365600585938e-01,2.860814677925205274e-04
-3.031612932682037354e-01,2.278500099590630157e-04
-3.025210201740264893e-01,1.760835307527131022e-04
-3.018807768821716309e-01,1.308928930585651074e-04
-3.012405037879943848e-01,9.231759688699270328e-05
-3.006002604961395264e-01,6.041818364987960877e-05
-2.999599874019622803e-01,3.522143082168582850e-05
-2.993197441101074219e-01,1.674472965262907564e-05
-2.986795008182525635e-01,5.017014828467836196e-06
-2.980392277240753174e-01,0.000000000000000000e+00
-2.973989844322204590e-01,1.680806239079402076e-06
-2.967587113380432129e-01,1.002139662009682297e-05
-2.961184680461883545e-01,2.498772463344067774e-05
-2.954781949520111084e-01,4.648160596509853804e-05
-2.948379516601562500e-01,7.446819830514428418e-05
-2.941977083683013916e-01,1.088048212474213017e-04
-2.935574352741241455e-01,1.494477809727001727e-04
-2.929171919822692871e-01,1.962537055146817977e-04
-2.922769188880920410e-01,2.491215914002253839e-04
-2.916366755962371826e-01,3.078994321903394393e-04
-2.909964025020599365e-01,3.724534685254354827e-04
-2.903561592102050781e-01,4.426269105208824328e-04
-2.897159159183502197e-01,5.183078270727392578e-04
-2.890756428241729736e-01,5.992890054584698589e-04
-2.884353995323181152e-01,6.854197694594610368e-04
-2.877951264381408691e-01,7.765672948307766887e-04
-2.871548831462860107e-01,8.725009144754380941e-04
-2.865146100521087646e-01,9.730781463739290871e-04
-2.858743667602539062e-01,1.078107742693124038e-03
-2.852341234683990479e-01,1.187454580370062018e-03
-2.845938503742218018e-01,1.300869384500913384e-03
-2.839536070823669434e-01,1.418248364867480404e-03
-2.833133339881896973e-01,1.539377695378263411e-03
-2.826730906963348389e-01,1.664084347166472355e-03
-2.820328176021575928e-01,1.792229235338727023e-03
-2.813925743103027344e-01,1.923630958381217226e-03
-2.807523310184478760e-01,2.058123854038473866e-03
-2.801120579242706299e-01,2.195578780971985111e-03
-2.794718146324157715e-01,2.335859867137024537e-03
-2.788315415382385254e-01,2.478786906817020963e-03
-2.781912982463836670e-01,2.624246953573106111e-03
-2.775510251522064209e-01,2.772125247838097550e-03
-2.769107818603515625e-01,2.922301496810941757e-03
-2.762705385684967041e-01,3.074647625414428376e-03
-2.756302654743194580e-01,3.229097455575313802e-03
-2.749900221824645996e-01,3.385532440705496526e-03
-2.743497490882873535e-01,3.543874264686941444e-03
-2.737095057964324951e-01,3.704040690986953877e-03
-2.730692327022552490e-01,3.865994349421697507e-03
-2.724289894104003906e-01,4.029657234243977371e-03
-2.717887461185455322e-01,4.194969356452915576e-03
-2.711484730243682861e-01,4.361865555424948582e-03
-2.705082297325134277e-01,4.530355108220973648e-03
-2.698679566383361816e-01,4.700392575596179512e-03
-2.692277133464813232e-01,4.871961664060897590e-03
-2.685874402523040771e-01,5.045015782903394808e-03
-2.679471969604492188e-01,5.219556649700862749e-03
-2.673069238662719727e-01,5.395582257576858609e-03
-2.666666805744171143e-01,5.573093448639987457e-03
-2.660264372825622559e-01,5.752066778894615595e-03
-2.653861641883850098e-01,5.932515171555685640e-03
-2.647459208965301514e-01,6.114436341422724297e-03
-2.641056478023529053e-01,6.297848994871291239e-03
-2.634654045104980469e-01,6.482731834935862025e-03
-2.628251314163208008e-01,6.669123509843721820e-03
-2.621848881244659424e-01,6.857001310769383906e-03
-2.615446448326110840e-01,7.046380008372210568e-03
-2.609043717384338379e-01,7.237264514516006386e-03
-2.602641284465789795e-01,7.429645748719071463e-03
-2.596238553524017334e-01,7.623537912297084773e-03
-2.589836120605468750e-01,7.818908794180678967e-03
-2.583433389663696289e-01,8.015769850032938848e-03
-2.577030956745147705e-01,8.214087486612342559e-03
-2.570628523826599121e-01,8.413870418268132312e-03
-2.564225792884826660e-01,8.615087253842190762e-03
-2.557823359966278076e-01,8.817681170521396439e-03
-2.551420629024505615e-01,9.021669488430195116e-03
-2.545018196105957031e-01,9.226984980961638882e-03
-2.538615465164184570e-01,9.433598432063927675e-03
-2.532213032245635986e-01,9.641453251580056616e-03
-2.525810599327087402e-01,9.850481279350287167e-03
-2.519407868385314941e-01,1.006067931873744214e-02
-2.513005435466766357e-01,1.027193482830446314e-02
-2.506602704524993896e-01,1.048422257671788316e-02
-2.500200271606445312e-01,1.069745097022156699e-02
-2.493797689676284790e-01,1.091156327391917813e-02
-2.487395107746124268e-01,1.112647125566024187e-02
-2.480992525815963745e-01,1.134212093692532619e-02
-2.474589943885803223e-01,1.155843234879405657e-02
-2.468187510967254639e-01,1.177528420276452437e-02
-2.461784929037094116e-01,1.199264921178011534e-02
-2.455382347106933594e-01,1.221043121951215227e-02
-2.448979765176773071e-01,1.242854935999826438e-02
-2.442577183246612549e-01,1.264693155704632588e-02
-2.436174601316452026e-01,1.286546957470147134e-02
-2.429772019386291504e-01,1.308414653384559756e-02
-2.423369437456130981e-01,1.330283893964123720e-02
-2.416967004537582397e-01,1.352152128625006000e-02
-2.410564422607421875e-01,1.374009182656976691e-02
-2.404161840677261353e-01,1.395851436640160870e-02
-2.397759258747100830e-01,1.417670261795134223e-02
-2.391356676816940308e-01,1.439466851160364769e-02
-2.384954094886779785e-01,1.461229742927550035e-02
-2.378551512956619263e-01,1.482961975098895380e-02
-2.372149080038070679e-01,1.504653744032058427e-02
-2.365746498107910156e-01,1.526307340908594767e-02
-2.359343916177749634e-01,1.547919095898908637e-02
-2.352941334247589111e-01,1.569487439491901171e-02
-2.346538752317428589e-01,1.591012475479924859e-02
-2.340136170387268066e-01,1.612496239807814646e-02
-2.333733588457107544e-01,1.633936816067027564e-02
-2.327331155538558960e-01,1.655334208238601335e-02
-2.320928573608398438e-01,1.676697458503806359e-02
-2.314525991678237915e-01,1.698022872746118850e-02
-2.308123409748077393e-01,1.719317937938980023e-02
-2.301720827817916870e-01,1.740586055283710465e-02
-2.295318245887756348e-01,1.761831261346724631e-02
-2.288915663957595825e-01,1.783058244761903666e-02
-2.282513231039047241e-01,1.804275154251611113e-02
-2.276110649108886719e-01,1.825486823470212627e-02
-2.269708067178726196e-01,1.846699146111596690e-02
-2.263305485248565674e-01,1.867921204990219408e-02
-2.256902903318405151e-01,1.889155708477385787e-02
-2.250500321388244629e-01,1.910416556717420278e-02
-2.244097739458084106e-01,1.931706383510656266e-02
-2.237695306539535522e-01,1.953035840881955920e-02
-2.231292724609375000e-01,1.974410316347396943e-02
-2.224890142679214478e-01,1.995838904342495113e-02
-2.218487560749053955e-01,2.017328873988954996e-02
-2.212084978818893433e-01,2.038886020420926926e-02
-2.205682396888732910e-01,2.060520952818523099e-02
-2.199279814958572388e-01,2.082238124514157462e-02
-2.192877382040023804e-01,2.104044236047597494e-02
-2.186474800109863281e-01,2.125946510369303155e-02
-2.180072218179702759e-01,2.147948803036481280e-02
-2.173669636249542236e-01,2.170059600725249283e-02
-2.167267054319381714e-01,2.192282084887864357e-02
-2.160864472389221191e-01,2.214617481627945139e-02
-2.154461890459060669e-01,2.237071252229183571e-02
-2.148059457540512085e-01,2.259646282606286860e-02
-2.141656875610351562e-01,2.282345939242391708e-02
-2.135254293680191040e-01,2.305167851045908378e-02
-2.128851711750030518e-01,2.328115850026923894e-02
-2.122449129819869995e-01,2.351186661082937945e-02
-2.116046547889709473e-01,2.374381581982198952e-02
-2.109643965959548950e-01,2.397698131827219470e-02
-2.103241533041000366e-01,2.421131824956024303e-02
-2.096838951110839844e-01,2.444680179645919438e-02
-2.090436369180679321e-01,2.468337492938488253e-02
-2.084033787250518799e-01,2.492101328647100544e-02
-2.077631205320358276e-01,2.515963084511430026e-02
-2.071228623390197754e-01,2.539915870539610765e-02
-2.064826041460037231e-01,2.563953527997409054e-02
-2.058423459529876709e-01,2.588064301509840348e-02
-2.052021026611328125e-01,2.612242586097934804e-02
-2.045618444681167603e-01,2.636477360285205407e-02
-2.039215862751007080e-01,2.660757833947524631e-02
-2.032813280820846558e-01,2.685074004673282388e-02
-2.026410698890686035e-01,2.709414472595916834e-02
-2.020008116960525513e-01,2.733764836661389808e-02
-2.013605535030364990e-01,2.758118994532043899e-02
-2.007203102111816406e-01,2.782456996407312033e-02
-2.000800520181655884e-01,2.806770208457542992e-02
-1.994397938251495361e-01,2.831045586263636338e-02
-1.987995356321334839e-01,2.855268109944031352e-02
-1.981592774391174316e-01,2.879426196222567569e-02
-1.975190192461013794e-01,2.903505479600632100e-02
-1.968787610530853271e-01,2.927494459021673379e-02
-1.962385177612304688e-01,2.951378277115868087e-02
-1.955982595682144165e-01,2.975146404871509276e-02
-1.949580013751983643e-01,2.998785705534245949e-02
-1.943177431821823120e-01,3.022284419982756987e-02
-1.936774849891662598e-01,3.045630747563077279e-02
-1.930372267961502075e-01,3.068812033725176747e-02
-1.923969686031341553e-01,3.091822688758982807e-02
-1.917567253112792969e-01,3.114647933916980804e-02
-1.911164671182632446e-01,3.137281485711973517e-02
-1.904762089252471924e-01,3.159714441427707854e-02
-1.898359507322311401e-01,3.181940147048889500e-02
-1.891956925392150879e-01,3.203951085184542080e-02
-1.885554343461990356e-01,3.225742871707781845e-02
-1.879151761531829834e-01,3.247308011561944596e-02
-1.872749328613281250e-01,3.268646598092583844e-02
-1.866346746683120728e-01,3.289752842559368062e-02
-1.859944164752960205e-01,3.310626378898451350e-02
-1.853541582822799683e-01,3.331266400484311774e-02
-1.847139000892639160e-01,3.351672908605518586e-02
-1.840736418962478638e-01,3.371845421521335595e-02
-1.834333837032318115e-01,3.391789010054901965e-02
-1.827931404113769531e-01,3.411505163962491594e-02
-1.821528822183609009e-01,3.430999824993108405e-02
-1.815126240253448486e-01,3.450274204603775985e-02
-1.808723658323287964e-01,3.469335817237162445e-02
-1.802321076393127441e-01,3.488194056882809591e-02
-1.795918494462966919e-01,3.506853066049231415e-02
-1.789515912532806396e-01,3.525323306455518946e-02
-1.783113479614257812e-01,3.543611889597109155e-02
-1.776710897684097290e-01,3.561729909297284280e-02
-1.770308315753936768e-01,3.579685101478347065e-02
-1.763905733823776245e-01,3.597490693263516448e-02
-1.757503151893615723e-01,3.615159191725858534e-02
-1.751100569963455200e-01,3.632694047675943949e-02
-1.744697988033294678e-01,3.650114080337374389e-02
-1.738295555114746094e-01,3.667428579843123870e-02
-1.731892973184585571e-01,3.684650602816397225e-02
-1.725490391254425049e-01,3.701789079067019372e-02
-1.719087809324264526e-01,3.718860338969554036e-02
-1.712685227394104004e-01,3.735871442377369789e-02
-1.706282645463943481e-01,3.752838312577022606e-02
-1.699880063533782959e-01,3.769768631526337899e-02
-1.693477630615234375e-01,3.786671791964657530e-02
-1.687075048685073853e-01,3.803562145833971897e-02
-1.680672466754913330e-01,3.820450966584099106e-02
-1.674269884824752808e-01,3.837343072745991179e-02
-1.667867302894592285e-01,3.854248739076426844e-02
-1.661464720964431763e-01,3.871180170885102356e-02
-1.655062139034271240e-01,3.888137783517864321e-02
-1.648659706115722656e-01,3.905133737997434906e-02
-1.642257124185562134e-01,3.922171048179023956e-02
-1.635854542255401611e-01,3.939259353338542269e-02
-1.629451960325241089e-01,3.956399134275034868e-02
-1.623049378395080566e-01,3.973595080605285546e-02
-1.616646796464920044e-01,3.990851252057581178e-02
-1.610244214534759521e-01,4.008168327697880784e-02
-1.603841632604598999e-01,4.025547776476390283e-02
-1.597439199686050415e-01,4.042989152993126112e-02
-1.591036617755889893e-01,4.060495304465261412e-02
-1.584634035825729370e-01,4.078059133508604717e-02
-1.578231453895568848e-01,4.095684137298150063e-02
-1.571828871965408325e-01,4.113362566989398061e-02
-1.565426290035247803e-01,4.131093709091571142e-02
-1.559023708105087280e-01,4.148874304618654918e-02
-1.552621275186538696e-01,4.166695013638754830e-02
-1.546218693256378174e-01,4.184552858360746086e-02
-1.539816111326217651e-01,4.202440142915886412e-02
-1.533413529396057129e-01,4.220351035085601055e-02
-1.527010947465896606e-01,4.238276731800816322e-02
-1.520608365535736084e-01,4.256212339721443527e-02
-1.514205783605575562e-01,4.274145402969864449e-02
-1.507803350687026978e-01,4.292068827158690425e-02
-1.501400768756866455e-01,4.309973605944250608e-02
-1.494998186826705933e-01,4.327848002008094497e-02
-1.488595604896545410e-01,4.345684364481883222e-02
-1.482193022966384888e-01,4.363474027486713425e-02
-1.475790441036224365e-01,4.381204391136384046e-02
-1.469387859106063843e-01,4.398866330161244065e-02
-1.462985426187515259e-01,4.416449365811292438e-02
-1.456582844257354736e-01,4.433944008503942769e-02
-1.450180262327194214e-01,4.451338533601933989e-02
-1.443777680397033691e-01,4.468623648737946041e-02
-1.437375098466873169e-01,4.485790263468736327e-02
-1.430972516536712646e-01,4.502826795082359723e-02
-1.424569934606552124e-01,4.519727030132347778e-02
-1.418167501688003540e-01,4.536476183001347806e-02
-1.411764919757843018e-01,4.553070741446951786e-02
-1.405362337827682495e-01,4.569496955525975679e-02
-1.398959755897521973e-01,4.585751213102362556e-02
-1.392557173967361450e-01,4.601820957125424272e-02
-1.386154592037200928e-01,4.617700154998427564e-02
-1.379752010107040405e-01,4.633383461569273720e-02
-1.373349577188491821e-01,4.648863435285432999e-02
-1.366946995258331299e-01,4.664130275180333740e-02
-1.360544413328170776e-01,4.679180513353919935e-02
-1.354141831398010254e-01,4.694008072001887300e-02
-1.347739249467849731e-01,4.708608163416050374e-02
-1.341336667537689209e-01,4.722975813744856310e-02
-1.334934085607528687e-01,4.737108516238208722e-02
-1.328531652688980103e-01,4.750997668246004224e-02
-1.322129070758819580e-01,4.764644334585277363e-02
-1.315726488828659058e-01,4.778046446319939022e-02
-1.309323906898498535e-01,4.791197886054288091e-02
-1.302921324968338013e-01,4.804101982211150812e-02
-1.296518743038177490e-01,4.816751472694447145e-02
-1.290116161108016968e-01,4.829150742845733646e-02
-1.283713728189468384e-01,4.841296524913030197e-02
-1.277311146259307861e-01,4.853189631077459154e-02
-1.270908564329147339e-01,4.864830280782861394e-02
-1.264505982398986816e-01,4.876221454282436696e-02
-1.258103400468826294e-01,4.887360959912534497e-02
-1.251700818538665771e-01,4.898254532871559874e-02
-1.245298311114311218e-01,4.908901743298388354e-02
-1.238895729184150696e-01,4.919309076110245371e-02
-1.232493147253990173e-01,4.929476254506237609e-02
-1.226090639829635620e-01,4.939409195337374214e-02
-1.219688057899475098e-01,4.949112081108442140e-02
-1.213285475969314575e-01,4.958585555074623841e-02
-1.206882894039154053e-01,4.967841094316760575e-02
-1.200480386614799500e-01,4.976880811542550020e-02
-1.194077804684638977e-01,4.985710884454785941e-02
-1.187675222754478455e-01,4.994336218927664106e-02
-1.181272715330123901e-01,5.002767209566494344e-02
-1.174870133399963379e-01,5.011009266844457244e-02
-1.168467551469802856e-01,5.019070402220915383e-02
-1.162064969539642334e-01,5.026959813651110665e-02
-1.155662462115287781e-01,5.034683338598355817e-02
-1.149259880185127258e-01,5.042252200508112736e-02
-1.142857298254966736e-01,5.049676053016805000e-02
-1.136454790830612183e-01,5.056964634057470320e-02
-1.130052208900451660e-01,5.064127602389589811e-02
-1.123649626970291138e-01,5.071175781873638044e-02
-1.117247045040130615e-01,5.078120276370334807e-02
-1.110844537615776062e-01,5.084973343741872043e-02
-1.104441955685615540e-01,5.091745545622883284e-02
-1.098039373755455017e-01,5.098451863472419632e-02
-1.091636791825294495e-01,5.105103326676241338e-02
-1.085234284400939941e-01,5.111711144828978703e-02
-1.078831702470779419e-01,5.118292419370806812e-02
-1.072429120540618896e-01,5.124858057013614854e-02
-1.066026613116264343e-01,5.131423314813998715e-02
-1.059624031186103821e-01,5.138000039899903726e-02
-1.053221449255943298e-01,5.144606398456286200e-02
-1.046818867325782776e-01,5.151253207797434897e-02
-1.040416359901428223e-01,5.157956691039933261e-02
-1.034013777971267700e-01,5.164733732618653761e-02
-1.027611196041107178e-01,5.171595274903584283e-02
-1.021208688616752625e-01,5.178558668036092882e-02
-1.014806106686592102e-01,5.185637576993684661e-02
-1.008403524756431580e-01,5.192848727566712341e-02
-1.002000942826271057e-01,5.200205552691894439e-02
-9.955984354019165039e-02,5.207724204477193197e-02
-9.891958534717559814e-02,5.215413476514907387e-02
-9.827932715415954590e-02,5.223295435056796165e-02
-9.763907641172409058e-02,5.231379287729520655e-02
-9.699881821870803833e-02,5.239680492859033478e-02
-9.635856002569198608e-02,5.248212756658832134e-02
-9.571830183267593384e-02,5.256986083119619124e-02
-9.507805109024047852e-02,5.266015971842197274e-02
-9.443779289722442627e-02,5.275314206988301891e-02
-9.379753470420837402e-02,5.284890575026146564e-02
-9.315727651119232178e-02,5.294755208091928012e-02
-9.251702576875686646e-02,5.304922349586949082e-02
-9.187676757574081421e-02,5.315396218917545212e-02
-9.123650938272476196e-02,5.326189850229923195e-02
-9.059625864028930664e-02,5.337309261949396699e-02
-8.995600044727325439e-02,5.348761236850041456e-02
-8.931574225425720215e-02,5.360555111450349131e-02
-8.867548406124114990e-02,5.372691280680053083e-02
-8.803523331880569458e-02,5.385178733183426658e-02
-8.739497512578964233e-02,5.398019007095777866e-02
-8.675471693277359009e-02,5.411216650745043211e-02
-8.611446619033813477e-02,5.424771711327203150e-02
-8.547420799732208252e-02,5.438685188634551082e-02
-8.483394980430603027e-02,5.452958487648373875e-02
-8.419369161128997803e-02,5.467588663557343409e-02
-8.355344086885452271e-02,5.482574836022013898e-02
-8.291318267583847046e-02,5.497910677236994559e-02
-8.227292448282241821e-02,5.513597704748285366e-02
-8.163267374038696289e-02,5.529624892404161329e-02
-8.099241554737091064e-02,5.545985909911266276e-02
-8.035215735435485840e-02,5.562677038618790704e-02
-7.971189916133880615e-02,5.579683268242474625e-02
-7.907164841890335083e-02,5.597001094431863777e-02
-7.843139022588729858e-02,5.614615303619308051e-02
-7.779113203287124634e-02,5.632517426217553691e-02
-7.715088129043579102e-02,5.650689793645558012e-02
-7.651062309741973877e-02,5.669119567636915491e-02
-7.587036490440368652e-02,5.687793711361610605e-02
-7.523010671138763428e-02,5.706692149602687891e-02
-7.458985596895217896e-02,5.725800066341335537e-02
-7.394959777593612671e-02,5.745097055789383234e-02
-7.330933958292007446e-02,5.764563278744105901e-02
-7.266908884048461914e-02,5.784177968397408165e-02
-7.202883064746856689e-02,5.803919529101975172e-02
-7.138857245445251465e-02,5.823763839701179279e-02
-7.074831426143646240e-02,5.843687960500876244e-02
-7.010806351900100708e-02,5.863663718187117624e-02
-6.946780532598495483e-02,5.883667654477298115e-02
-6.882754713296890259e-02,5.903671274300226202e-02
-6.818728893995285034e-02,5.923644282690965213e-02
-6.754703819751739502e-02,5.943560355939414563e-02
-6.690678000450134277e-02,5.963384760805645612e-02
-6.626652181148529053e-02,5.983086006850069083e-02
-6.562627106904983521e-02,6.002632963668341759e-02
-6.498601287603378296e-02,6.021988933695787694e-02
-6.434575468301773071e-02,6.041120199136251756e-02
-6.370549649000167847e-02,6.059989477494642784e-02
-6.306524574756622314e-02,6.078556367954135453e-02
-6.242498755455017090e-02,6.096782246416765361e-02
-6.178473308682441711e-02,6.114626730058692061e-02
-6.114447489380836487e-02,6.132051426293383400e-02
-6.050422042608261108e-02,6.149008880362094587e-02
-5.986396223306655884e-02,6.165452908733470849e-02
-5.922370776534080505e-02,6.181341086166192156e-02
-5.858344957232475281e-02,6.196620823237264375e-02
-5.794319510459899902e-02,6.211250258226419518e-02
-5.730293691158294678e-02,6.225171013948571641e-02
-5.666268244385719299e-02,6.238332924616685204e-02
-5.602242797613143921e-02,6.250685125558552713e-02
-5.538216978311538696e-02,6.262167293855025463e-02
-5.474191531538963318e-02,6.272726464514599698e-02
-5.410165712237358093e-02,6.282303644977993429e-02
-5.346140265464782715e-02,6.290834820508139913e-02
-5.282114446163177490e-02,6.298262595739156922e-02
-5.218088999390602112e-02,6.304522794199041158e-02
-5.154063552618026733e-02,6.309547733986509144e-02
-5.090037733316421509e-02,6.313274554291226082e-02
-5.026012286543846130e-02,6.315633022090638704e-02
-4.961986467242240906e-02,6.316557145196810552e-02
-4.897961020469665527e-02,6.315977853471022030e-02
-4.833935201168060303e-02,6.313821040616707236e-02
-4.769909754395484924e-02,6.310016758934544612e-02
-4.705884307622909546e-02,6.304493368445163171e-02
-4.641858488321304321e-02,6.297178329437880251e-02
-4.577833041548728943e-02,6.287998847558862181e-02
-4.513807222247123718e-02,6.276883291143509069e-02
-4.449781775474548340e-02,6.263756656760799402e-02
-4.385755956172943115e-02,6.248552130872386812e-02
-4.321730509400367737e-02,6.231195755914598067e-02
-4.257704690098762512e-02,6.211621033247194390e-02
-4.193679243326187134e-02,6.189757487184666118e-02
-4.129653796553611755e-02,6.165541949798614141e-02
-4.065627977252006531e-02,6.138912154066300531e-02
-4.001602530479431152e-02,6.109809378104102962e-02
-3.937576711177825928e-02,6.078176357702780308e-02
-3.873551264405250549e-02,6.043963017902953538e-02
-3.809525445103645325e-02,6.007119381900549726e-02
-3.745499998331069946e-02,5.967604572801654683e-02
-3.681474179029464722e-02,5.925382813247548341e-02
-3.617448732256889343e-02,5.880421538042934770e-02
-3.553423285484313965e-02,5.832696706880513560e-02
-3.489397466182708740e-02,5.782190231110195811e-02
-3.425372019410133362e-02,5.728892737778412680e-02
-3.361346200108528137e-02,5.672801548417760742e-02
-3.297320753335952759e-02,5.613924986225171665e-02
-3.233294934034347534e-02,5.552277020129992025e-02
-3.169269487261772156e-02,5.487881905353919620e-02
-3.105243854224681854e-02,5.420774535165229224e-02
-3.041218221187591553e-02,5.350997109333555102e-02
-2.977192588150501251e-02,5.278607163920812084e-02
-2.913166955113410950e-02,5.203666642844417822e-02
-2.849141508340835571e-02,5.126254929039664177e-02
-2.785115875303745270e-02,5.046456236081331426e-02
-2.721090242266654968e-02,4.964367681052284098e-02
-2.657064609229564667e-02,4.880099009259541987e-02
-2.593038976192474365e-02,4.793771463111573539e-02
-2.529013343155384064e-02,4.705513338190847605e-02
-2.464987710118293762e-02,4.615466555211833466e-02
-2.400962263345718384e-02,4.523787443686577703e-02
-2.336936630308628082e-02,4.430636342698601737e-02
-2.272910997271537781e-02,4.336184516277930001e-02
-2.208885364234447479e-02,4.240616192671620155e-02
-2.144859731197357178e-02,4.144123514914044293e-02
-2.080834098160266876e-02,4.046905561195979217e-02
-2.016808465123176575e-02,3.949175284395689545e-02
-1.952782832086086273e-02,3.851145783438436609e-02
-1.888757199048995972e-02,3.753035357043899012e-02
-1.824731752276420593e-02,3.655081618673250432e-02
-1.760706119239330292e-02,3.557512452211097909e-02
-1.696680486202239990e-02,3.460568638802907770e-02
-1.632654853165149689e-02,3.364493026378756468e-02
-1.568629220128059387e-02,3.269528143065913994e-02
-1.504603587090969086e-02,3.175923447051776094e-02
-1.440578047186136246e-02,3.083922018046258984e-02
-1.376552414149045944e-02,2.993772502729896701e-02
-1.312526781111955643e-02,2.905718478312380171e-02
-1.248501241207122803e-02,2.820006897514204525e-02
-1.184475608170032501e-02,2.736869867997526740e-02
-1.120449975132942200e-02,2.656549001323504910e-02
-1.056424342095851898e-02,2.579270226148455691e-02
-9.923987090587615967e-03,2.505258408993249475e-02
-9.283731691539287567e-03,2.434726541456111448e-02
-8.643475361168384552e-03,2.367886625509196818e-02
-8.003219030797481537e-03,2.304932057932784772e-02
-7.362963166087865829e-03,2.246054436721101055e-02
-6.722707301378250122e-03,2.191427887305508193e-02
-6.082450971007347107e-03,2.141217582327969993e-02
-5.442194640636444092e-03,2.095578558613553355e-02
-4.801938775926828384e-03,2.054648236483558321e-02
-4.161682911217212677e-03,2.018553818715140835e-02
-3.521426580846309662e-03,1.987405316593537918e-02
-2.881170483306050301e-03,1.961298917573994771e-02
-2.240914385765790939e-03,1.940314855921076997e-02
-1.600658288225531578e-03,1.924519886517650491e-02
-9.604021906852722168e-04,1.913961697818500340e-02
-3.201460931450128555e-04,1.908673027835039449e-02
3.201460931450128555e-04,1.908672488963736313e-02
9.604021906852722168e-04,1.913960081560039939e-02
1.600658288225531578e-03,1.924517194789032715e-02
2.240914385765790939e-03,1.940311120440796344e-02
2.881170483306050301e-03,1.961294136035451885e-02
3.521426580846309662e-03,1.987399436509384998e-02
4.161682911217212677e-03,2.018546964533207699e-02
4.801938775926828384e-03,2.054640375286220788e-02
5.442194640636444092e-03,2.095569661506146986e-02
6.082450971007347107e-03,2.141207832080116447e-02
6.722707301378250122e-03,2.191417105417592381e-02
7.362963166087865829e-03,2.246042859955776905e-02
8.003219030797481537e-03,2.304919617389211695e-02
8.643475361168384552e-03,2.367873357204608453e-02
9.283731691539287567e-03,2.434712678725459156e-02
9.923987090587615967e-03,2.505243409007240629e-02
1.056424342095851898e-02,2.579254710462297595e-02
1.120449975132942200e-02,2.656533006824934873e-02
1.184475608170032501e-02,2.736853432498076444e-02
1.248501241207122803e-02,2.819989701331859777e-02
1.312526781111955643e-02,2.905700926078980117e-02
1.376552414149045944e-02,2.993754290632821835e-02
1.440578047186136246e-02,3.083903201371196445e-02
1.504603587090969086e-02,3.175904409914576121e-02
1.568629220128059387e-02,3.269508925843434000e-02
1.632654853165149689e-02,3.364473044748006458e-02
1.696680486202239990e-02,3.460549181291305842e-02
1.760706119239330292e-02,3.557492342012746889e-02
1.824731752276420593e-02,3.655060927613318356e-02
1.888757199048995972e-02,3.753014714347102654e-02
1.952782832086086273e-02,3.851125766783169979e-02
2.016808465123176575e-02,3.949155371331514175e-02
2.080834098160266876e-02,4.046885278865941515e-02
2.144859731197357178e-02,4.144103910270580116e-02
2.208885364234447479e-02,4.240596316800804289e-02
2.272910997271537781e-02,4.336164432591260720e-02
2.336936630308628082e-02,4.430616112619389924e-02
2.400962263345718384e-02,4.523767126466538002e-02
2.464987710118293762e-02,4.615448649455178298e-02
2.529013343155384064e-02,4.705493796606230461e-02
2.593038976192474365e-02,4.793752715682142451e-02
2.657064609229564667e-02,4.880079605806386667e-02
2.721090242266654968e-02,4.964349794230349389e-02
2.785115875303745270e-02,5.046437815940896243e-02
2.849141508340835571e-02,5.126237333685246256e-02
2.913166955113410950e-02,5.203649853536562730e-02
2.977192588150501251e-02,5.278590018034812203e-02
3.041218221187591553e-02,5.350981872683036045e-02
3.105243854224681854e-02,5.420759008643205590e-02
3.169269487261772156e-02,5.487866170862165660e-02
3.233294934034347534e-02,5.552262087689685544e-02
3.297320753335952759e-02,5.613910830350032910e-02
3.361346200108528137e-02,5.672788981116161366e-02
3.425372019410133362e-02,5.728879264866781895e-02
3.489397466182708740e-02,5.782177500441942897e-02
3.553423285484313965e-02,5.832684690638334502e-02
3.617448732256889343e-02,5.880410208454822651e-02
3.681474179029464722e-02,5.925372142678675402e-02
3.745499998331069946e-02,5.967594533836884096e-02
3.809525445103645325e-02,6.007109392435161510e-02
3.873551264405250549e-02,6.043953640120536264e-02
3.937576711177825928e-02,6.078166586584110576e-02
4.001602530479431152e-02,6.109799309895480590e-02
4.065627977252006531e-02,6.138903589528332816e-02
4.129653796553611755e-02,6.165533944504320019e-02
4.193679243326187134e-02,6.189750012713890470e-02
4.257704690098762512e-02,6.211614061955872401e-02
4.321730509400367737e-02,6.231188611466853544e-02
4.385755956172943115e-02,6.248545481787415312e-02
4.449781775474548340e-02,6.263751037324283288e-02
4.513807222247123718e-02,6.276877550768444891e-02
4.577833041548728943e-02,6.287994006577513062e-02
4.641858488321304321e-02,6.297173394931965262e-02
4.705884307622909546e-02,6.304488800794816328e-02
4.769909754395484924e-02,6.310012151459165608e-02
4.833935201168060303e-02,6.313817139502475584e-02
4.897961020469665527e-02,6.315973926805451555e-02
4.961986467242240906e-02,6.316553526068613422e-02
5.026012286543846130e-02,6.315629689996615781e-02
5.090037733316421509e-02,6.313271234378969865e-02
5.154063552618026733e-02,6.309545153171125520e-02
5.218088999390602112e-02,6.304520210385389234e-02
5.282114446163177490e-02,6.298260029640356805e-02
5.346140265464782715e-02,6.290832470560037137e-02
5.410165712237358093e-02,6.282301329913053678e-02
5.474191531538963318e-02,6.272724500096060751e-02
5.538216978311538696e-02,6.262165638605932116e-02
5.602242797613143921e-02,6.250683364648601525e-02
5.666268244385719299e-02,6.238331320630052801e-02
5.730293691158294678e-02,6.225169554459375476e-02
5.794319510459899902e-02,6.211248931635049431e-02
5.858344957232475281e-02,6.196619446653350849e-02
5.922370776534080505e-02,6.181339993666945531e-02
5.986396223306655884e-02,6.165451918883757543e-02
6.050422042608261108e-02,6.149007984472287802e-02
6.114447489380836487e-02,6.132050500594310449e-02
6.178473308682441711e-02,6.114625894011371798e-02
6.242498755455017090e-02,6.096781492140834757e-02
6.306524574756622314e-02,6.078555518230466248e-02
6.370549649000167847e-02,6.059989095001183657e-02
6.434575468301773071e-02,6.041119855151766416e-02
6.498601287603378296e-02,6.021988624671692492e-02
6.562627106904983521e-02,6.002632630881654663e-02
6.626652181148529053e-02,5.983085459910331139e-02
6.690678000450134277e-02,5.963384271015215177e-02
6.754703819751739502e-02,5.943559957623278933e-02
6.818728893995285034e-02,5.923644104720438008e-02
6.882754713296890259e-02,5.903671083658013075e-02
6.946780532598495483e-02,5.883667512810752953e-02
7.010806351900100708e-02,5.863663591993795166e-02
7.074831426143646240e-02,5.843687713459733146e-02
7.138857245445251465e-02,5.823763600144982178e-02
7.202883064746856689e-02,5.803919334113505357e-02
7.266908884048461914e-02,5.784177779716603851e-02
7.330933958292007446e-02,5.764563209083428674e-02
7.394959777593612671e-02,5.745096981798036850e-02
7.458985596895217896e-02,5.725800000918024324e-02
7.523010671138763428e-02,5.706692034029714478e-02
7.587036490440368652e-02,5.687793617885228414e-02
7.651062309741973877e-02,5.669119477756456860e-02
7.715088129043579102e-02,5.650689714508327910e-02
7.779113203287124634e-02,5.632517391415214902e-02
7.843139022588729858e-02,5.614615273041501098e-02
7.907164841890335083e-02,5.597001067594087331e-02
7.971189916133880615e-02,5.579683213338526571e-02
8.035215735435485840e-02,5.562676997401538870e-02
8.099241554737091064e-02,5.545985873849890169e-02
8.163267374038696289e-02,5.529624860887061288e-02
8.227292448282241821e-02,5.513597690990046374e-02
8.291318267583847046e-02,5.497910665237837335e-02
8.355344086885452271e-02,5.482574825568109489e-02
8.419369161128997803e-02,5.467588642328458093e-02
8.483394980430603027e-02,5.452958469192337176e-02
8.547420799732208252e-02,5.438685172606039231e-02
8.611446619033813477e-02,5.424771697421704175e-02
8.675471693277359009e-02,5.411216643858729469e-02
8.739497512578964233e-02,5.398019001134191086e-02
8.803523331880569458e-02,5.385178728027728567e-02
8.867548406124114990e-02,5.372691273999130601e-02
8.931574225425720215e-02,5.360555105684783328e-02
8.995600044727325439e-02,5.348761230222986995e-02
9.059625864028930664e-02,5.337309257669176077e-02
9.123650938272476196e-02,5.326189849002549437e-02
9.187676757574081421e-02,5.315396217335477402e-02
9.251702576875686646e-02,5.304922347776086511e-02
9.315727651119232178e-02,5.294755204986190122e-02
9.379753470420837402e-02,5.284890572698230926e-02
9.443779289722442627e-02,5.275314204996295331e-02
9.507805109024047852e-02,5.266015969896109539e-02
9.571830183267593384e-02,5.256986082288683804e-02
9.635856002569198608e-02,5.248212755950021347e-02
9.699881821870803833e-02,5.239680492255072153e-02
9.763907641172409058e-02,5.231379287215354168e-02
9.827932715415954590e-02,5.223295434073182975e-02
9.891958534717559814e-02,5.215413475865116055e-02
9.955984354019165039e-02,5.207724203847030608e-02
1.002000942826271057e-01,5.200205552424819189e-02
1.008403524756431580e-01,5.192848727340626525e-02
1.014806106686592102e-01,5.185637576802415438e-02
1.021208688616752625e-01,5.178558667874488819e-02
1.027611196041107178e-01,5.171595274664886333e-02
1.034013777971267700e-01,5.164733732388704368e-02
1.040416359901428223e-01,5.157956690822018686e-02
1.046818867325782776e-01,5.151253207736239403e-02
1.053221449255943298e-01,5.144606398370665801e-02
1.059624031186103821e-01,5.138000039856782664e-02
1.066026613116264343e-01,5.131423314753735809e-02
1.072429120540618896e-01,5.124858056932790618e-02
1.078831702470779419e-01,5.118292419294689921e-02
1.085234284400939941e-01,5.111711144765340720e-02
1.091636791825294495e-01,5.105103326658522178e-02
1.098039373755455017e-01,5.098451863447817090e-02
1.104441955685615540e-01,5.091745545602366363e-02
1.110844537615776062e-01,5.084973343724774608e-02
1.117247045040130615e-01,5.078120276347641848e-02
1.123649626970291138e-01,5.071175781854719844e-02
1.130052208900451660e-01,5.064127602373869053e-02
1.136454790830612183e-01,5.056964634044458506e-02
1.142857298254966736e-01,5.049676053008766985e-02
1.149259880185127258e-01,5.042252200503671844e-02
1.155662462115287781e-01,5.034683338594714286e-02
1.162064969539642334e-01,5.026959813643561148e-02
1.168467551469802856e-01,5.019070402214653726e-02
1.174870133399963379e-01,5.011009266840327214e-02
1.181272715330123901e-01,5.002767209563074857e-02
1.187675222754478455e-01,4.994336218926287430e-02
1.194077804684638977e-01,4.985710884453631309e-02
1.200480386614799500e-01,4.976880811541573024e-02
1.206882894039154053e-01,4.967841094314895400e-02
1.213285475969314575e-01,4.958585555073424800e-02
1.219688057899475098e-01,4.949112081107154282e-02
1.226090639829635620e-01,4.939409195336352809e-02
1.232493147253990173e-01,4.929476254505749111e-02
1.238895729184150696e-01,4.919309076109978918e-02
1.245298311114311218e-01,4.908901743298166309e-02
1.251700818538665771e-01,4.898254532871115785e-02
1.258103400468826294e-01,4.887360959912179226e-02
1.264505982398986816e-01,4.876221454282081424e-02
1.270908564329147339e-01,4.864830280782639349e-02
1.277311146259307861e-01,4.853189631077148292e-02
1.283713728189468384e-01,4.841296524912852561e-02
1.290116161108016968e-01,4.829150742845556010e-02
1.296518743038177490e-01,4.816751472694313918e-02
1.302921324968338013e-01,4.804101982211061994e-02
1.309323906898498535e-01,4.791197886054199273e-02
1.315726488828659058e-01,4.778046446319894613e-02
1.322129070758819580e-01,4.764644334585188545e-02
1.328531652688980103e-01,4.750997668245915406e-02
1.334934085607528687e-01,4.737108516238208722e-02
1.341336667537689209e-01,4.722975813744811902e-02
1.347739249467849731e-01,4.708608163416094783e-02
1.354141831398010254e-01,4.694008072001887300e-02
1.360544413328170776e-01,4.679180513353919935e-02
1.366946995258331299e-01,4.664130275180333740e-02
1.373349577188491821e-01,4.648863435285432999e-02
1.379752010107040405e-01,4.633383461569318129e-02
1.386154592037200928e-01,4.617700154998427564e-02
1.392557173967361450e-01,4.601820957125379863e-02
1.398959755897521973e-01,4.585751213102362556e-02
1.405362337827682495e-01,4.569496955525975679e-02
1.411764919757843018e-01,4.553070741446951786e-02
1.418167501688003540e-01,4.536476183001347806e-02
1.424569934606552124e-01,4.519727030132392187e-02
1.430972516536712646e-01,4.502826795082359723e-02
1.437375098466873169e-01,4.485790263468736327e-02
1.443777680397033691e-01,4.468623648737946041e-02
1.450180262327194214e-01,4.451338533601889580e-02
1.456582844257354736e-01,4.433944008503942769e-02
1.462985426187515259e-01,4.416449365811292438e-02
1.469387859106063843e-01,4.398866330161244065e-02
1.475790441036224365e-01,4.381204391136384046e-02
1.482193022966384888e-01,4.363474027486713425e-02
1.488595604896545410e-01,4.345684364481883222e-02
1.494998186826705933e-01,4.327848002008050088e-02
1.501400768756866455e-01,4.309973605944250608e-02
1.507803350687026978e-01,4.292068827158690425e-02
1.514205783605575562e-01,4.274145402969864449e-02
1.520608365535736084e-01,4.256212339721443527e-02
1.527010947465896606e-01,4.238276731800816322e-02
1.533413529396057129e-01,4.220351035085645464e-02
1.539816111326217651e-01,4.202440142915930821e-02
1.546218693256378174e-01,4.184552858360746086e-02
1.552621275186538696e-01,4.166695013638754830e-02
1.559023708105087280e-01,4.148874304618654918e-02
1.565426290035247803e-01,4.131093709091615551e-02
1.571828871965408325e-01,4.113362566989398061e-02
1.578231453895568848e-01,4.095684137298150063e-02
1.584634035825729370e-01,4.078059133508649126e-02
1.591036617755889893e-01,4.060495304465261412e-02
1.597439199686050415e-01,4.042989152993126112e-02
1.603841632604598999e-01,4.025547776476390283e-02
1.610244214534759521e-01,4.008168327697836375e-02
1.616646796464920044e-01,3.990851252057536769e-02
1.623049378395080566e-01,3.973595080605241137e-02
1.629451960325241089e-01,3.956399134275034868e-02
1.635854542255401611e-01,3.939259353338542269e-02
1.642257124185562134e-01,3.922171048179023956e-02
1.648659706115722656e-01,3.905133737997434906e-02
1.655062139034271240e-01,3.888137783517908730e-02
1.661464720964431763e-01,3.871180170885102356e-02
1.667867302894592285e-01,3.854248739076471253e-02
1.674269884824752808e-01,3.837343072745991179e-02
1.680672466754913330e-01,3.820450966584054697e-02
1.687075048685073853e-01,3.803562145833971897e-02
1.693477630615234375e-01,3.786671791964613121e-02
1.699880063533782959e-01,3.769768631526293490e-02
1.706282645463943481e-01,3.752838312577022606e-02
1.712685227394104004e-01,3.735871442377414198e-02
1.719087809324264526e-01,3.718860338969598445e-02
1.725490391254425049e-01,3.701789079066974963e-02
1.731892973184585571e-01,3.684650602816397225e-02
1.738295555114746094e-01,3.667428579843168279e-02
1.744697988033294678e-01,3.650114080337418798e-02
1.751100569963455200e-01,3.632694047675943949e-02
1.757503151893615723e-01,3.615159191725769716e-02
1.763905733823776245e-01,3.597490693263516448e-02
1.770308315753936768e-01,3.579685101478347065e-02
1.776710897684097290e-01,3.561729909297284280e-02
1.783113479614257812e-01,3.543611889597109155e-02
1.789515912532806396e-01,3.525323306455518946e-02
1.795918494462966919e-01,3.506853066049231415e-02
1.802321076393127441e-01,3.488194056882853999e-02
1.808723658323287964e-01,3.469335817237162445e-02
1.815126240253448486e-01,3.450274204603775985e-02
1.821528822183609009e-01,3.430999824993063996e-02
1.827931404113769531e-01,3.411505163962491594e-02
1.834333837032318115e-01,3.391789010054857556e-02
1.840736418962478638e-01,3.371845421521335595e-02
1.847139000892639160e-01,3.351672908605518586e-02
1.853541582822799683e-01,3.331266400484267365e-02
1.859944164752960205e-01,3.310626378898451350e-02
1.866346746683120728e-01,3.289752842559368062e-02
1.872749328613281250e-01,3.268646598092583844e-02
1.879151761531829834e-01,3.247308011561944596e-02
1.885554343461990356e-01,3.225742871707737436e-02
1.891956925392150879e-01,3.203951085184542080e-02
1.898359507322311401e-01,3.181940147048889500e-02
1.904762089252471924e-01,3.159714441427707854e-02
1.911164671182632446e-01,3.137281485711973517e-02
1.917567253112792969e-01,3.114647933916980804e-02
1.923969686031341553e-01,3.091822688758938398e-02
1.930372267961502075e-01,3.068812033725176747e-02
1.936774849891662598e-01,3.045630747563077279e-02
1.943177431821823120e-01,3.022284419982756987e-02
1.949580013751983643e-01,2.998785705534245949e-02
1.955982595682144165e-01,2.975146404871509276e-02
1.962385177612304688e-01,2.951378277115868087e-02
1.968787610530853271e-01,2.927494459021673379e-02
1.975190192461013794e-01,2.903505479600632100e-02
1.981592774391174316e-01,2.879426196222523160e-02
1.987995356321334839e-01,2.855268109944031352e-02
1.994397938251495361e-01,2.831045586263636338e-02
2.000800520181655884e-01,2.806770208457542992e-02
2.007203102111816406e-01,2.782456996407312033e-02
2.013605535030364990e-01,2.758118994532043899e-02
2.020008116960525513e-01,2.733764836661389808e-02
2.026410698890686035e-01,2.709414472595916834e-02
2.032813280820846558e-01,2.685074004673282388e-02
2.039215862751007080e-01,2.660757833947524631e-02
2.045618444681167603e-01,2.636477360285205407e-02
2.052021026611328125e-01,2.612242586097934804e-02
2.058423459529876709e-01,2.588064301509840348e-02
2.064826041460037231e-01,2.563953527997453463e-02
2.071228623390197754e-01,2.539915870539610765e-02
2.077631205320358276e-01,2.515963084511430026e-02
2.084033787250518799e-01,2.492101328647100544e-02
2.090436369180679321e-01,2.468337492938488253e-02
2.096838951110839844e-01,2.444680179645963847e-02
2.103241533041000366e-01,2.421131824956024303e-02
2.109643965959548950e-01,2.397698131827219470e-02
2.116046547889709473e-01,2.374381581982198952e-02
2.122449129819869995e-01,2.351186661082937945e-02
2.128851711750030518e-01,2.328115850026968303e-02
2.135254293680191040e-01,2.305167851045908378e-02
2.141656875610351562e-01,2.282345939242436117e-02
2.148059457540512085e-01,2.259646282606286860e-02
2.154461890459060669e-01,2.237071252229183571e-02
2.160864472389221191e-01,2.214617481627945139e-02
2.167267054319381714e-01,2.192282084887864357e-02
2.173669636249542236e-01,2.170059600725249283e-02
2.180072218179702759e-01,2.147948803036481280e-02
2.186474800109863281e-01,2.125946510369303155e-02
2.192877382040023804e-01,2.104044236047597494e-02
2.199279814958572388e-01,2.082238124514113053e-02
2.205682396888732910e-01,2.060520952818523099e-02
2.212084978818893433e-01,2.038886020420926926e-02
2.218487560749053955e-01,2.017328873988954996e-02
2.224890142679214478e-01,1.995838904342495113e-02
2.231292724609375000e-01,1.974410316347396943e-02
2.237695306539535522e-01,1.953035840881955920e-02
2.244097739458084106e-01,1.931706383510611857e-02
2.250500321388244629e-01,1.910416556717420278e-02
2.256902903318405151e-01,1.889155708477385787e-02
2.263305485248565674e-01,1.867921204990174999e-02
2.269708067178726196e-01,1.846699146111596690e-02
2.276110649108886719e-01,1.825486823470212627e-02
2.282513231039047241e-01,1.804275154251611113e-02
2.288915663957595825e-01,1.783058244761903666e-02
2.295318245887756348e-01,1.761831261346724631e-02
2.301720827817916870e-01,1.740586055283710465e-02
2.308123409748077393e-01,1.719317937939024432e-02
2.314525991678237915e-01,1.698022872746118850e-02
2.320928573608398438e-01,1.676697458503806359e-02
2.327331155538558960e-01,1.655334208238601335e-02
2.333733588457107544e-01,1.633936816067027564e-02
2.340136170387268066e-01,1.612496239807814646e-02
2.346538752317428589e-01,1.591012475479924859e-02
2.352941334247589111e-01,1.569487439491901171e-02
2.359343916177749634e-01,1.547919095898908637e-02
2.365746498107910156e-01,1.526307340908594767e-02
2.372149080038070679e-01,1.504653744032058427e-02
2.378551512956619263e-01,1.482961975098895380e-02
2.384954094886779785e-01,1.461229742927550035e-02
2.391356676816940308e-01,1.439466851160364769e-02
2.397759258747100830e-01,1.417670261795134223e-02
2.404161840677261353e-01,1.395851436640160870e-02
2.410564422607421875e-01,1.374009182656932282e-02
2.416967004537582397e-01,1.352152128625006000e-02
2.423369437456130981e-01,1.330283893964123720e-02
2.429772019386291504e-01,1.308414653384559756e-02
2.436174601316452026e-01,1.286546957470147134e-02
2.442577183246612549e-01,1.264693155704632588e-02
2.448979765176773071e-01,1.242854935999826438e-02
2.455382347106933594e-01,1.221043121951259636e-02
2.461784929037094116e-01,1.199264921178055943e-02
2.468187510967254639e-01,1.177528420276452437e-02
2.474589943885803223e-01,1.155843234879405657e-02
2.480992525815963745e-01,1.134212093692532619e-02
2.487395107746124268e-01,1.112647125566024187e-02
2.493797689676284790e-01,1.091156327391917813e-02
2.500200271606445312e-01,1.069745097022156699e-02
2.506602704524993896e-01,1.048422257671788316e-02
2.513005435466766357e-01,1.027193482830490723e-02
2.519407868385314941e-01,1.006067931873744214e-02
2.525810599327087402e-01,9.850481279350287167e-03
2.532213032245635986e-01,9.641453251579612527e-03
2.538615465164184570e-01,9.433598432064371764e-03
2.545018196105957031e-01,9.226984980961638882e-03
2.551420629024505615e-01,9.021669488430195116e-03
2.557823359966278076e-01,8.817681170521396439e-03
2.564225792884826660e-01,8.615087253842634851e-03
2.570628523826599121e-01,8.413870418268132312e-03
2.577030956745147705e-01,8.214087486612342559e-03
2.583433389663696289e-01,8.015769850032938848e-03
2.589836120605468750e-01,7.818908794180678967e-03
2.596238553524017334e-01,7.623537912297084773e-03
2.602641284465789795e-01,7.429645748718627374e-03
2.609043717384338379e-01,7.237264514516006386e-03
2.615446448326110840e-01,7.046380008372210568e-03
2.621848881244659424e-01,6.857001310769383906e-03
2.628251314163208008e-01,6.669123509843721820e-03
2.634654045104980469e-01,6.482731834935862025e-03
2.641056478023529053e-01,6.297848994871735329e-03
2.647459208965301514e-01,6.114436341422724297e-03
2.653861641883850098e-01,5.932515171555685640e-03
2.660264372825622559e-01,5.752066778894171506e-03
2.666666805744171143e-01,5.573093448639987457e-03
2.673069238662719727e-01,5.395582257577302698e-03
2.679471969604492188e-01,5.219556649700862749e-03
2.685874402523040771e-01,5.045015782902950718e-03
2.692277133464813232e-01,4.871961664060897590e-03
2.698679566383361816e-01,4.700392575595735423e-03
2.705082297325134277e-01,4.530355108220973648e-03
2.711484730243682861e-01,4.361865555424948582e-03
2.717887461185455322e-01,4.194969356452915576e-03
2.724289894104003906e-01,4.029657234243977371e-03
2.730692327022552490e-01,3.865994349421253418e-03
2.737095057964324951e-01,3.704040690986953877e-03
2.743497490882873535e-01,3.543874264686941444e-03
2.749900221824645996e-01,3.385532440705496526e-03
2.756302654743194580e-01,3.229097455575313802e-03
2.762705385684967041e-01,3.074647625414428376e-03
2.769107818603515625e-01,2.922301496811385846e-03
2.775510251522064209e-01,2.772125247838097550e-03
2.781912982463836670e-01,2.624246953573106111e-03
2.788315415382385254e-01,2.478786906817909141e-03
2.794718146324157715e-01,2.335859867137024537e-03
2.801120579242706299e-01,2.195578780971985111e-03
2.807523310184478760e-01,2.058123854038029776e-03
2.813925743103027344e-01,1.923630958381217226e-03
2.820328176021575928e-01,1.792229235338727023e-03
2.826730906963348389e-01,1.664084347166472355e-03
2.833133339881896973e-01,1.539377695378263411e-03
2.839536070823669434e-01,1.418248364867480404e-03
2.845938503742218018e-01,1.300869384500913384e-03
2.852341234683990479e-01,1.187454580370062018e-03
2.858743667602539062e-01,1.078107742693124038e-03
2.865146100521087646e-01,9.730781463739290871e-04
2.871548831462860107e-01,8.725009144754380941e-04
2.877951264381408691e-01,7.765672948312207780e-04
2.884353995323181152e-01,6.854197694599051260e-04
2.890756428241729736e-01,5.992890054580257697e-04
2.897159159183502197e-01,5.183078270727392578e-04
2.903561592102050781e-01,4.426269105213265220e-04
2.909964025020599365e-01,3.724534685254354827e-04
2.916366755962371826e-01,3.078994321903394393e-04
2.922769188880920410e-01,2.491215914002253839e-04
2.929171919822692871e-01,1.962537055146817977e-04
2.935574352741241455e-01,1.494477809718119943e-04
2.941977083683013916e-01,1.088048212474213017e-04
2.948379516601562500e-01,7.446819830558837339e-05
2.954781949520111084e-01,4.648160596509853804e-05
2.961184680461883545e-01,2.498772463344067774e-05
2.967587113380432129e-01,1.002139662009682297e-05
2.973989844322204590e-01,1.680806239079402076e-06
2.980392277240753174e-01,0.000000000000000000e+00
2.986795008182525635e-01,5.017014828467836196e-06
2.993197441101074219e-01,1.674472965262907564e-05
2.999599874019622803e-01,3.522143082124173930e-05
3.006002604961395264e-01,6.041818364943551956e-05
3.012405037879943848e-01,9.231759688699270328e-05
3.018807768821716309e-01,1.308928930585651074e-04
3.025210201740264893e-01,1.760835307527131022e-04
3.031612932682037354e-01,2.278500099590630157e-04
3.038015365600585938e-01,2.860814677925205274e-04
3.044417798519134521e-01,3.507083631841823035e-04
3.050820529460906982e-01,4.216229151867700864e-04
3.057222962379455566e-01,4.986687484276330906e-04
3.063625693321228027e-01,5.817490523467583330e-04
3.070028126239776611e-01,6.706995251577474448e-04
3.076430857181549072e-01,7.653799561389007522e-04
3.082833290100097656e-01,8.655782911413112402e-04
3.089235723018646240e-01,9.711527821183452147e-04
3.095638453960418701e-01,1.081891737798379438e-03
3.102040886878967285e-01,1.197553959056740780e-03
3.108443617820739746e-01,1.317987191982616935e-03
3.114846050739288330e-01,1.442932999889734447e-03
3.121248781681060791e-01,1.572176686373438770e-03
3.127651214599609375e-01,1.705453626390074362e-03
3.134053647518157959e-01,1.842548729874771141e-03
3.140456378459930420e-01,1.983183116054387796e-03
3.146858811378479004e-01,2.127145408910902091e-03
3.153261542320251465e-01,2.274123488251511560e-03
3.159663975238800049e-01,2.423908365379201513e-03
3.166066706180572510e-01,2.576216395725694497e-03
3.172469139099121094e-01,2.730767117871568672e-03
3.178871572017669678e-01,2.887322460383145994e-03
3.185274302959442139e-01,3.045630590257086823e-03
3.191676735877990723e-01,3.205400274887360013e-03
3.198079466819763184e-01,3.366405711788367228e-03
3.204481899738311768e-01,3.528360037529765236e-03
3.210884630680084229e-01,3.691072607288514718e-03
3.217287063598632812e-01,3.854244566191766808e-03
3.223689496517181396e-01,4.017652415656769449e-03
3.230092227458953857e-01,4.181071882454645561e-03
3.236494660377502441e-01,4.344296696249028145e-03
3.242897391319274902e-01,4.507114739058515340e-03
3.249299824237823486e-01,4.669291714272105764e-03
3.255702555179595947e-01,4.830637308808505281e-03
3.262104988098144531e-01,4.990982468191074162e-03
3.268507421016693115e-01,5.150136028505336583e-03
3.274910151958465576e-01,5.307948152592167901e-03
3.281312584877014160e-01,5.464262898327021389e-03
3.287715315818786621e-01,5.618936983475819602e-03
3.294117748737335205e-01,5.771821955612210786e-03
3.300520479679107666e-01,5.922820745957402266e-03
3.306922912597656250e-01,6.071828254616384868e-03
3.313325345516204834e-01,6.218745521154200873e-03
3.319728076457977295e-01,6.363513922821528723e-03
3.326130509376525879e-01,6.506011960625723844e-03
3.332533240318298340e-01,6.646238636812462630e-03
3.338935673236846924e-01,6.784108083408568746e-03
3.345338404178619385e-01,6.919604541026913580e-03
3.351740837097167969e-01,7.052743626045465675e-03
3.358143270015716553e-01,7.183465764755148086e-03
3.364546000957489014e-01,7.311818532497404988e-03
3.370948433876037598e-01,7.437780868214005636e-03
3.377351164817810059e-01,7.561417171459972053e-03
3.383753597736358643e-01,7.682744439028166283e-03
3.390156328678131104e-01,7.801845224691295044e-03
3.396558761596679688e-01,7.918742316141980098e-03
3.402961194515228271e-01,8.033518182758214721e-03
3.409363925457000732e-01,8.146278210279245258e-03
3.415766358375549316e-01,8.257067897901038123e-03
3.422169089317321777e-01,8.366042853732658102e-03
3.428571522235870361e-01,8.473270934446830438e-03
3.434974253177642822e-01,8.578874644560308127e-03
3.441376686096191406e-01,8.682985485870098330e-03
3.447779119014739990e-01,8.785739865622144151e-03
3.454181849956512451e-01,8.887261132050738865e-03
3.460584282875061035e-01,8.987678156036960075e-03
3.466987013816833496e-01,9.087192214398243095e-03
3.473389446735382080e-01,9.185910343978864745e-03
3.479792177677154541e-01,9.283985069519218314e-03
3.486194610595703125e-01,9.381596340218401053e-03
3.492597341537475586e-01,9.478924775538466463e-03
3.498999774456024170e-01,9.576100127238085236e-03
3.505402207374572754e-01,9.673330155319792567e-03
3.511804938316345215e-01,9.770745251898027561e-03
3.518207371234893799e-01,9.868544443539128963e-03
3.524610102176666260e-01,9.966901465871202959e-03
3.531012535095214844e-01,1.006595121491837830e-02
3.537415266036987305e-01,1.016589917899413109e-02
3.543817698955535889e-01,1.026690427936749472e-02
3.550220131874084473e-01,1.036912544129320324e-02
3.556622862815856934e-01,1.047274428325462026e-02
3.563025295734405518e-01,1.057788645174717601e-02
3.569428026676177979e-01,1.068474449216871847e-02
3.575830459594726562e-01,1.079343201542837249e-02
3.582233190536499023e-01,1.090414414001283916e-02
3.588635623455047607e-01,1.101698373923909458e-02
3.595038056373596191e-01,1.113206982377734633e-02
3.601440787315368652e-01,1.124955991003684375e-02
3.607843220233917236e-01,1.136956491328966479e-02
3.614245951175689697e-01,1.149220789590099656e-02
3.620648384094238281e-01,1.161756623459186955e-02
3.627051115036010742e-01,1.174574364744973565e-02
3.633453547954559326e-01,1.187682846699633643e-02
3.639855980873107910e-01,1.201087874992312621e-02
3.646258711814880371e-01,1.214798630316993311e-02
3.652661144733428955e-01,1.228816603640048299e-02
3.659063875675201416e-01,1.243149128316867191e-02
3.665466308593750000e-01,1.257797537479055094e-02
3.671869039535522461e-01,1.272764304534534929e-02
3.678271472454071045e-01,1.288048428757715413e-02
3.684673905372619629e-01,1.303650605741024648e-02
3.691076636314392090e-01,1.319569095739403508e-02
3.697479069232940674e-01,1.335800099025608034e-02
3.703881800174713135e-01,1.352340041485300404e-02
3.710284233093261719e-01,1.369181968575716724e-02
3.716686964035034180e-01,1.386320036560650948e-02
3.723089396953582764e-01,1.403746496935243115e-02
3.729491829872131348e-01,1.421449059614365851e-02
3.735894560813903809e-01,1.439422708333859546e-02
3.742296993732452393e-01,1.457652666092368321e-02
3.748699724674224854e-01,1.476125640217329504e-02
3.755102157592773438e-01,1.494830913251066207e-02
3.761504888534545898e-01,1.513751457271084178e-02
3.767907321453094482e-01,1.532869932947678038e-02
3.774309754371643066e-01,1.552174296843400469e-02
3.780712485313415527e-01,1.571646267726389823e-02
3.787114918231964111e-01,1.591267585128797180e-02
3.793517649173736572e-01,1.611020525492268263e-02
3.799920082092285156e-01,1.630884707915836174e-02
3.806322813034057617e-01,1.650841576141637290e-02
3.812725245952606201e-01,1.670873162754471508e-02
3.819127678871154785e-01,1.690957656173708301e-02
3.825530409812927246e-01,1.711079988795605189e-02
3.831932842731475830e-01,1.731215495333504606e-02
3.838335573673248291e-01,1.751347046347362379e-02
3.844738006591796875e-01,1.771456523274395067e-02
3.851140737533569336e-01,1.791524010839751213e-02
3.857543170452117920e-01,1.811530898681779078e-02
3.863945603370666504e-01,1.831463780559738908e-02
3.870348334312438965e-01,1.851302362340767615e-02
3.876750767230987549e-01,1.871033051638004707e-02
3.883153498172760010e-01,1.890640725949044310e-02
3.889555931091308594e-01,1.910113086904541291e-02
3.895958662033081055e-01,1.929439695216617068e-02
3.902361094951629639e-01,1.948611135336442146e-02
3.908763527870178223e-01,1.967612924982642397e-02
3.915166258811950684e-01,1.986446540583930442e-02
3.921568691730499268e-01,2.005101005972864670e-02
3.927971422672271729e-01,2.023576551987016359e-02
3.934373855590820312e-01,2.041869904762183552e-02
3.940776586532592773e-01,2.059983274157417554e-02
3.947179019451141357e-01,2.077920348575457155e-02
3.953581452369689941e-01,2.095684919074480845e-02
3.959984183311462402e-01,2.113286908158595878e-02
3.966386616230010986e-01,2.130735783812198747e-02
3.972789347171783447e-01,2.148042658325444165e-02
3.979191780090332031e-01,2.165224806509158384e-02
3.985594511032104492e-01,2.182296978983799818e-02
3.991996943950653076e-01,2.199279951950927625e-02
3.998399376869201660e-01,2.216195570546464211e-02
4.004802107810974121e-01,2.233068536314952723e-02
4.011204540729522705e-01,2.249925935566876589e-02
4.017607271671295166e-01,2.266796736596088380e-02
4.024009704589843750e-01,2.283711843258107166e-02
4.030412435531616211e-01,2.300704119114360680e-02
4.036814868450164795e-01,2.317807059291965288e-02
4.043217301368713379e-01,2.335062508305352225e-02
4.049620032310485840e-01,2.352508170539868715e-02
4.056022465229034424e-01,2.370182547575172549e-02
4.062425196170806885e-01,2.388130751205119751e-02
4.068827629089355469e-01,2.406395528373206361e-02
4.075230360031127930e-01,2.425022255726316800e-02
4.081632792949676514e-01,2.444057519822706581e-02
4.088035225868225098e-01,2.463546045175668553e-02
4.094437956809997559e-01,2.483536910203110182e-02
4.100840389728546143e-01,2.504078132800735546e-02
4.107243120670318604e-01,2.525218612000967866e-02
4.113645553588867188e-01,2.547006720395561530e-02
4.120048284530639648e-01,2.569490525049911156e-02
4.126450717449188232e-01,2.592716390930860371e-02
4.132853150367736816e-01,2.616731555546092380e-02
4.139255881309509277e-01,2.641583304446726288e-02
4.145658314228057861e-01,2.667318607384849827e-02
4.152061045169830322e-01,2.693978826545073701e-02
4.158463478088378906e-01,2.721604881809192023e-02
4.164866209030151367e-01,2.750242125996305020e-02
4.171268641948699951e-01,2.779923647159021627e-02
4.177671074867248535e-01,2.810687044410986601e-02
4.184073805809020996e-01,2.842567456916711421e-02
4.190476238727569580e-01,2.875592884414857053e-02
4.196878969669342041e-01,2.909793198372412348e-02
4.203281402587890625e-01,2.945194015837104828e-02
4.209684133529663086e-01,2.981813771226260457e-02
4.216086566448211670e-01,3.019672712677312632e-02
4.222488999366760254e-01,3.058782729839748527e-02
4.228891730308532715e-01,3.099158849891825440e-02
4.235294163227081299e-01,3.140803167956640607e-02
4.241696894168853760e-01,3.183723103852731384e-02
4.248099327087402344e-01,3.227913529596637687e-02
4.254502058029174805e-01,3.273372980696098722e-02
4.260904490947723389e-01,3.320087162975093875e-02
4.267306923866271973e-01,3.368046943734093190e-02
4.273709654808044434e-01,3.417232955859716981e-02
4.280112087726593018e-01,3.467623275293929552e-02
4.286514818668365479e-01,3.519194110485379667e-02
4.292917251586914062e-01,3.571910228900510020e-02
4.299319982528686523e-01,3.625746397549356459e-02
4.305722415447235107e-01,3.680659171906963678e-02
4.312124848365783691e-01,3.736606544472742542e-02
4.318527579307556152e-01,3.793550802447587245e-02
4.324930012226104736e-01,3.851435663351221450e-02
4.331332743167877197e-01,3.910218490051775575e-02
4.337735176086425781e-01,3.969840661192858278e-02
4.344137907028198242e-01,4.030247625216709650e-02
4.350540339946746826e-01,4.091378462387407211e-02
4.356943070888519287e-01,4.153176858829299434e-02
4.363345503807067871e-01,4.215575964325513070e-02
4.369747936725616455e-01,4.278512082642382808e-02
4.376150667667388916e-01,4.341925203241725484e-02
4.382553100585937500e-01,4.405740538138358531e-02
4.388955831527709961e-01,4.469904448784856044e-02
4.395358264446258545e-01,4.534337567140411807e-02
4.401760995388031006e-01,4.598982398034401342e-02
4.408163428306579590e-01,4.663763706303036827e-02
4.414565861225128174e-01,4.728622935626436430e-02
4.420968592166900635e-01,4.793495846599471477e-02
4.427371025085449219e-01,4.858315068020946370e-02
4.433773756027221680e-01,4.923026842396538427e-02
4.440176188945770264e-01,4.987559635285077064e-02
4.446578919887542725e-01,5.051869127211450206e-02
4.452981352806091309e-01,5.115893217099332091e-02
4.459383785724639893e-01,5.179582725317022351e-02
4.465786516666412354e-01,5.242889384366034022e-02
4.472188949584960938e-01,5.305767082146362057e-02
4.478591680526733398e-01,5.368175897690985465e-02
4.484994113445281982e-01,5.430072899995774804e-02
4.491396844387054443e-01,5.491430956056664314e-02
4.497799277305603027e-01,5.552209397012575209e-02
4.504201710224151611e-01,5.612389146120033701e-02
4.510604441165924072e-01,5.671946747929457189e-02
4.517006874084472656e-01,5.730861488143723648e-02
4.523409605026245117e-01,5.789121754825732324e-02
4.529812037944793701e-01,5.846711357676781518e-02
4.536214768886566162e-01,5.903634508372057610e-02
4.542617201805114746e-01,5.959879940408097099e-02
4.549019634723663330e-01,6.015454878295578567e-02
4.555422365665435791e-01,6.070367877002436074e-02
4.561824798583984375e-01,6.124624347493590193e-02
4.568227529525756836e-01,6.178243785200532301e-02
4.574629962444305420e-01,6.231239585209369380e-02
4.581032693386077881e-01,6.283638070806141229e-02
4.587435126304626465e-01,6.335461883917847814e-02
4.593837559223175049e-01,6.386737434453682027e-02
4.600240290164947510e-01,6.437504986495579118e-02
4.606642723083496094e-01,6.487790411435057081e-02
4.613045454025268555e-01,6.537640964511748365e-02
4.619447886943817139e-01,6.587087422534310122e-02
4.625850617885589600e-01,6.636181116479189512e-02
4.632253050804138184e-01,6.684963019358036718e-02
4.638655483722686768e-01,6.733481615737568760e-02
4.645058214664459229e-01,6.781789814752414713e-02
4.651460647583007812e-01,6.829936968719696466e-02
4.657863378524780273e-01,6.877978475868395947e-02
4.664265811443328857e-01,6.925965893858609945e-02
4.670668542385101318e-01,6.973960320186645134e-02
4.677070975303649902e-01,7.022017029384386433e-02
4.683473408222198486e-01,7.070192616456427714e-02
4.689876139163970947e-01,7.118553737194233122e-02
4.696278572082519531e-01,7.167154547903153983e-02
4.702681303024291992e-01,7.216062123858879573e-02
4.709083735942840576e-01,7.265334151272240248e-02
4.715486466884613037e-01,7.315039083001773079e-02
4.721888899803161621e-01,7.365234613765991867e-02
4.728291332721710205e-01,7.415989570634806682e-02
4.734694063663482666e-01,7.467368194720425123e-02
4.741096496582031250e-01,7.519432205253995249e-02
4.747499227523803711e-01,7.572252799268408552e-02
4.753901660442352295e-01,7.625887154291755010e-02
4.760304391384124756e-01,7.680409552666755957e-02
4.766706824302673340e-01,7.735877825754045034e-02
4.773109257221221924e-01,7.792363415216829736e-02
4.779511988162994385e-01,7.849933380014251227e-02
4.785914421081542969e-01,7.908651025578805616e-02
4.792317152023315430e-01,7.968585976871134235e-02
4.798719584941864014e-01,8.029800593070035575e-02
4.805122315883636475e-01,8.092366459740052420e-02
4.811524748802185059e-01,8.156344083151711999e-02
4.817927181720733643e-01,8.221806681569798769e-02
4.824329912662506104e-01,8.288819439818251311e-02
4.830732345581054688e-01,8.357444473678121710e-02
4.837135076522827148e-01,8.427755404763503932e-02
4.843537509441375732e-01,8.499811147067548589e-02
4.849940240383148193e-01,8.573684256225266864e-02
4.856342673301696777e-01,8.649433842388010163e-02
4.862745106220245361e-01,8.727130251071590905e-02
4.869147837162017822e-01,8.806840640530344544e-02
4.875550270080566406e-01,8.888625062108035380e-02
4.881953001022338867e-01,8.972550343825247410e-02
4.888355433940887451e-01,9.058678658380348026e-02
4.894758164882659912e-01,9.147076182916080711e-02
4.901160597801208496e-01,9.237796745481929861e-02
4.907563030719757080e-01,9.330909107398666080e-02
4.913965761661529541e-01,9.426474438435228365e-02
4.920368194580078125e-01,9.524544787685229608e-02
4.926770925521850586e-01,9.625186623661541319e-02
4.933173358440399170e-01,9.728446498374765383e-02
4.939576089382171631e-01,9.834391405104359052e-02
4.945978522300720215e-01,9.943062321811524384e-02
4.952380955219268799e-01,1.005451565069543918e-01
4.958783686161041260e-01,1.016880966642039752e-01
4.965186119079589844e-01,1.028597808368481026e-01
4.971588850021362305e-01,1.040607931575041611e-01
4.977991282939910889e-01,1.052914257250607832e-01
4.984394013881683350e-01,1.065522372674321261e-01
4.990796446800231934e-01,1.078434820362792479e-01
4.997198879718780518e-01,1.091655569594576214e-01
5.003601312637329102e-01,1.105187841896366763e-01
5.010004043579101562e-01,1.119035471286782268e-01
5.016406774520874023e-01,1.133200256631887726e-01
5.022809505462646484e-01,1.147684604939573916e-01
5.029211640357971191e-01,1.162488860718560169e-01
5.035614371299743652e-01,1.177617249546356604e-01
5.042017102241516113e-01,1.193069830426285449e-01
5.048419237136840820e-01,1.208845645565457261e-01
5.054821968078613281e-01,1.224947875853281687e-01
5.061224699020385742e-01,1.241375122649355234e-01
5.067627429962158203e-01,1.258126739967471153e-01
5.074029564857482910e-01,1.275200045114699421e-01
5.080432295799255371e-01,1.292596622898445347e-01
5.086835026741027832e-01,1.310312698274800347e-01
5.093237161636352539e-01,1.328344384810762335e-01
5.099639892578125000e-01,1.346691603407599302e-01
5.106042623519897461e-01,1.365349021725132950e-01
5.112445354461669922e-01,1.384312476455686891e-01
5.118847489356994629e-01,1.403575332637205797e-01
5.125250220298767090e-01,1.423135678813265415e-01
5.131652951240539551e-01,1.442985806389875947e-01
5.138055086135864258e-01,1.463116866182807563e-01
5.144457817077636719e-01,1.483525676924308812e-01
5.150860548019409180e-01,1.504202413248787451e-01
5.157263278961181641e-01,1.525138167762349894e-01
5.163665413856506348e-01,1.546321965846848556e-01
5.170068144798278809e-01,1.567747797559930767e-01
5.176470875740051270e-01,1.589402769743477606e-01
5.182873010635375977e-01,1.611274144821122078e-01
5.189275741577148438e-01,1.633353620181408061e-01
5.195678472518920898e-01,1.655626718607887682e-01
5.202081203460693359e-01,1.678080021804548849e-01
5.208483338356018066e-01,1.700697531970374321e-01
5.214886069297790527e-01,1.723468711749718274e-01
5.221288800239562988e-01,1.746376486317489096e-01
5.227690935134887695e-01,1.769402596786582293e-01
5.234093666076660156e-01,1.792534759168851188e-01
5.240496397018432617e-01,1.815753631896117604e-01
5.246899127960205078e-01,1.839042028442010590e-01
5.253301262855529785e-01,1.862379067525337106e-01
5.259703993797302246e-01,1.885750423896013217e-01
5.266106724739074707e-01,1.909134774143903535e-01
5.272508859634399414e-01,1.932510564171856515e-01
5.278911590576171875e-01,1.955861491760106929e-01
5.285314321517944336e-01,1.979165208805264697e-01
5.291717052459716797e-01,2.002401060711180847e-01
5.298119187355041504e-01,2.025545887413597868e-01
5.304521918296813965e-01,2.048582581764808452e-01
5.310924649238586426e-01,2.071487756976302386e-01
5.317326784133911133e-01,2.094237811033492491e-01
5.323729515075683594e-01,2.116815337003457032e-01
5.330132246017456055e-01,2.139197128125003289e-01
5.336534976959228516e-01,2.161361384850826184e-01
5.342937111854553223e-01,2.183285278658795292e-01
5.349339842796325684e-01,2.204951579931484495e-01
5.355742573738098145e-01,2.226338007396448937e-01
5.362144708633422852e-01,2.247422113960837464e-01
5.368547439575195312e-01,2.268188369141821426e-01
5.374950170516967773e-01,2.288615455496874063e-01
5.381352901458740234e-01,2.308684684788513408e-01
5.387755036354064941e-01,2.328376674308465510e-01
5.394157767295837402e-01,2.347677823740283998e-01
5.400560498237609863e-01,2.366570144056501235e-01
5.406962633132934570e-01,2.385036785873788645e-01
5.413365364074707031e-01,2.403066401018949527e-01
5.419768095016479492e-01,2.420644891807484100e-01
5.426170825958251953e-01,2.437759649217245972e-01
5.432572960853576660e-01,2.454398329271190171e-01
5.438975691795349121e-01,2.470554717599746652e-01
5.445378422737121582e-01,2.486218569364879727e-01
5.451780557632446289e-01,2.501382015889586086e-01
5.458183288574218750e-01,2.516042213239972902e-01
5.464586019515991211e-01,2.530193766914141662e-01
5.470988750457763672e-01,2.543834420027346610e-01
5.477390885353088379e-01,2.556961594670199567e-01
5.483793616294860840e-01,2.569578743887417360e-01
5.490196347236633301e-01,2.581686563433835957e-01
5.496598482131958008e-01,2.593287897911840112e-01
5.503001213073730469e-01,2.604390087072854243e-01
5.509403944015502930e-01,2.614999259731378700e-01
5.515806674957275391e-01,2.625123792137964429e-01
5.522208809852600098e-01,2.634773046289016207e-01
5.528611540794372559e-01,2.643960719355571420e-01
5.535014271736145020e-01,2.652698501717272173e-01
5.541416406631469727e-01,2.661001019323405714e-01
5.547819137573242188e-01,2.668885790629831334e-01
5.554221868515014648e-01,2.676369252945809407e-01
5.560624599456787109e-01,2.683470795696321076e-01
5.567026734352111816e-01,2.690209746321712281e-01
5.573429465293884277e-01,2.696609026670908626e-01
5.579832196235656738e-01,2.702690413169692718e-01
5.586234927177429199e-01,2.708477852476240955e-01
5.592637062072753906e-01,2.713995261626482858e-01
5.599039793014526367e-01,2.719269266249115802e-01
5.605442523956298828e-01,2.724326266861334389e-01
5.611844658851623535e-01,2.729192314612189918e-01
5.618247389793395996e-01,2.733896629719581028e-01
5.624650120735168457e-01,2.738466724549164510e-01
5.631052851676940918e-01,2.742931623096120930e-01
5.637454986572265625e-01,2.747319949913293868e-01
5.643857717514038086e-01,2.751662026320653709e-01
5.650260448455810547e-01,2.755986799422585065e-01
5.656662583351135254e-01,2.760323414241137030e-01
5.663065314292907715e-01,2.764702208113778426e-01
5.669468045234680176e-01,2.769151879487457002e-01
5.675870776176452637e-01,2.773701452187951055e-01
5.682272911071777344e-01,2.778378870900972686e-01
5.688675642013549805e-01,2.783213548105099022e-01
5.695078372955322266e-01,2.788232266403225523e-01
5.701480507850646973e-01,2.793461187392276557e-01
5.707883238792419434e-01,2.798927684483194511e-01
5.714285969734191895e-01,2.804656249563013404e-01
5.720688700675964355e-01,2.810671557826296407e-01
5.727090835571289062e-01,2.816995940018882649e-01
5.733493566513061523e-01,2.823652824827713737e-01
5.739896297454833984e-01,2.830662904390730539e-01
5.746298432350158691e-01,2.838045366932080427e-01
5.752701163291931152e-01,2.845820199496937875e-01
5.759103894233703613e-01,2.854003883557791887e-01
5.765506625175476074e-01,2.862612932871657634e-01
5.771908760070800781e-01,2.871661008424442052e-01
5.778311491012573242e-01,2.881162978567282096e-01
5.784714221954345703e-01,2.891130288318644048e-01
5.791116356849670410e-01,2.901572368806561997e-01
5.797519087791442871e-01,2.912500355374327832e-01
5.803921818733215332e-01,2.923921456546745290e-01
5.810324549674987793e-01,2.935841661323048690e-01
5.816726684570312500e-01,2.948265770207774139e-01
5.823129415512084961e-01,2.961199234191731477e-01
5.829532146453857422e-01,2.974644268660253665e-01
5.835934281349182129e-01,2.988601119051956800e-01
5.842337012290954590e-01,3.003072445885024422e-01
5.848739743232727051e-01,3.018056908704007668e-01
5.855142474174499512e-01,3.033552746774175191e-01
5.861544609069824219e-01,3.049556318092925267e-01
5.867947340011596680e-01,3.066067502087177488e-01
5.874350070953369141e-01,3.083081090364165888e-01
5.880752205848693848e-01,3.100591344056855547e-01
5.887154936790466309e-01,3.118596790397272223e-01
5.893557667732238770e-01,3.137090586681550164e-01
5.899960398674011230e-01,3.156068122393063113e-01
5.906362533569335938e-01,3.175522005867685849e-01
5.912765264511108398e-01,3.195450549639300419e-01
5.919167995452880859e-01,3.215847377731648749e-01
5.925570130348205566e-01,3.236705674265465404e-01
5.931972861289978027e-01,3.258025366146042323e-01
5.938375592231750488e-01,3.279800762117801582e-01
5.944778323173522949e-01,3.302029030583932823e-01
5.951180458068847656e-01,3.324705973433967898e-01
5.957583189010620117e-01,3.347834886218628014e-01
5.963985919952392578e-01,3.371413418249460392e-01
5.970388054847717285e-01,3.395440682890349393e-01
5.976790785789489746e-01,3.419923063705225807e-01
5.983193516731262207e-01,3.444862364590877135e-01
5.989596247673034668e-01,3.470263756287295109e-01
5.995998382568359375e-01,3.496131192727500725e-01
6.002401113510131836e-01,3.522477911980548271e-01
6.008803844451904297e-01,3.549310726594012699e-01
6.015205979347229004e-01,3.576639131978076591e-01
6.021608710289001465e-01,3.604480740769573366e-01
6.028011441230773926e-01,3.632847709649489332e-01
6.034414172172546387e-01,3.661756491542549341e-01
6.040816307067871094e-01,3.691222085541263631e-01
6.047219038009643555e-01,3.721269525459307559e-01
6.053621768951416016e-01,3.751917206443708963e-01
6.060023903846740723e-01,3.783184409697266659e-01
6.066426634788513184e-01,3.815100874362755690e-01
6.072829365730285645e-01,3.847689234272646530e-01
6.079232096672058105e-01,3.880975848459433664e-01
6.085634231567382812e-01,3.914984962158172266e-01
6.092036962509155273e-01,3.949751451138383551e-01
6.098439693450927734e-01,3.985301597826493847e-01
6.104841828346252441e-01,4.021662283184439524e-01
6.111244559288024902e-01,4.058870882603162755e-01
6.117647290229797363e-01,4.096955004402893508e-01
6.124050021171569824e-01,4.135946443715878829e-01
6.130452156066894531e-01,4.175872562796474341e-01
6.136854887008666992e-01,4.216772299509377042e-01
6.143257617950439453e-01,4.258673516324282815e-01
6.149659752845764160e-01,4.301602656060703467e-01
6.156062483787536621e-01,4.345598167187958438e-01
6.162465214729309082e-01,4.390685357134609390e-01
6.168867945671081543e-01,4.436892963460028483e-01
6.175270080566406250e-01,4.484244170826490183e-01
6.181672811508178711e-01,4.532774037604658801e-01
6.188075542449951172e-01,4.582503169443867819e-01
6.194477677345275879e-01,4.633450347395235980e-01
6.200880408287048340e-01,4.685646778074077368e-01
6.207283139228820801e-01,4.739107915408489191e-01
6.213685870170593262e-01,4.793852135168417128e-01
6.220088005065917969e-01,4.849890590619114761e-01
6.226490736007690430e-01,4.907247479050154126e-01
6.232893466949462891e-01,4.965930234262847520e-01
6.239295601844787598e-01,5.025942959699882806e-01
6.245698332786560059e-01,5.087304884569174845e-01
6.252101063728332520e-01,5.150015769872182680e-01
6.258503794670104980e-01,5.214079072902269019e-01
6.264905929565429688e-01,5.279489550299762968e-01
6.271308660507202148e-01,5.346258281783411448e-01
6.277711391448974609e-01,5.414376098822293315e-01
6.284113526344299316e-01,5.483830397292925873e-01
6.290516257286071777e-01,5.554627320614144992e-01
6.296918988227844238e-01,5.626750289682398432e-01
6.303321719169616699e-01,5.700187795067224172e-01
6.309723854064941406e-01,5.774920085284884763e-01
6.316126585006713867e-01,5.850945350357155128e-01
6.322529315948486328e-01,5.928240707791534447e-01
6.328931450843811035e-01,6.006780936926077175e-01
6.335334181785583496e-01,6.086560991326068759e-01
6.341736912727355957e-01,6.167553667718932431e-01
6.348139643669128418e-01,6.249737681808049672e-01
6.354541778564453125e-01,6.333083026953474359e-01
6.360944509506225586e-01,6.417582754655146715e-01
6.367347240447998047e-01,6.503206310850133676e-01
6.373749375343322754e-01,6.589921629128623337e-01
6.380152106285095215e-01,6.677721728088563680e-01
6.386554837226867676e-01,6.766575003210641981e-01
6.392957568168640137e-01,6.856458132842444542e-01
6.399359703063964844e-01,6.947339559232670325e-01
6.405762434005737305e-01,7.039213938920729774e-01
6.412165164947509766e-01,7.132050265478424578e-01
6.418567299842834473e-01,7.225818540140860335e-01
6.424970030784606934e-01,7.320515088952994631e-01
6.431372761726379395e-01,7.416111171179933237e-01
6.437775492668151855e-01,7.512587088452438167e-01
6.444177627563476562e-01,7.609914793727750038e-01
6.450580358505249023e-01,7.708093764796251079e-01
6.456983089447021484e-01,7.807097546137553579e-01
6.463385224342346191e-01,7.906898760474536658e-01
6.469787955284118652e-01,8.007498577779585958e-01
6.476190686225891113e-01,8.108870382997270809e-01
6.482593417167663574e-01,8.210996016981351175e-01
6.488995552062988281e-01,8.313847527692512784e-01
6.495398283004760742e-01,8.417424844937011486e-01
6.501801013946533203e-01,8.521697705884818674e-01
6.508203148841857910e-01,8.626633342511746960e-01
6.514605879783630371e-01,8.732227117099142788e-01
6.521008610725402832e-01,8.838441735948432409e-01
6.527411341667175293e-01,8.945246855209880721e-01
6.533813476562500000e-01,9.052597586779924654e-01
6.540216207504272461e-01,9.160475173701021490e-01
6.546618938446044922e-01,9.268825621607881260e-01
6.553021073341369629e-01,9.377589216573571917e-01
6.559423804283142090e-01,9.486729999842493655e-01
6.565826535224914551e-01,9.596174085801791875e-01
6.572229266166687012e-01,9.705850425586461938e-01
6.578631401062011719e-01,9.815668808744115736e-01
6.585034132003784180e-01,9.925559887510777557e-01
6.591436862945556641e-01,1.003541369531594896e+00
6.597838997840881348e-01,1.014510971011777229e+00
6.604241728782653809e-01,1.025454595561356541e+00
6.610644459724426270e-01,1.036357722544708260e+00
6.617047190666198730e-01,1.047205609552986694e+00
6.623449325561523438e-01,1.057981122599244372e+00
6.629852056503295898e-01,1.068668755078766353e+00
6.636254787445068359e-01,1.079248449146659183e+00
6.642656922340393066e-01,1.089698834412553552e+00
6.649059653282165527e-01,1.099999819036909798e+00
6.655462384223937988e-01,1.110126898957364716e+00
6.661865115165710449e-01,1.120055052734605816e+00
6.668267250061035156e-01,1.129756879524437707e+00
6.674669981002807617e-01,1.139206195220541673e+00
6.681072711944580078e-01,1.148372704235188557e+00
6.687474846839904785e-01,1.157224916739266085e+00
6.693877577781677246e-01,1.165732638648875330e+00
6.700280308723449707e-01,1.173862011395238270e+00
6.706683039665222168e-01,1.181579179335373375e+00
6.713085174560546875e-01,1.188848889377087659e+00
6.719487905502319336e-01,1.195637294966213737e+00
6.725890636444091797e-01,1.201908319965217409e+00
6.732292771339416504e-01,1.207625849373717308e+00
6.738695502281188965e-01,1.212755748320137883e+00
6.745098233222961426e-01,1.217262736942073431e+00
6.751500964164733887e-01,1.221112857768391180e+00
6.757903099060058594e-01,1.224273154791617912e+00
6.764305830001831055e-01,1.226712964281702511e+00
6.770708560943603516e-01,1.228402627701678185e+00
6.777110695838928223e-01,1.229314787766596417e+00
6.783513426780700684e-01,1.229424979258240569e+00
6.789916157722473145e-01,1.228711111353113949e+00
6.796318888664245605e-01,1.227154387877540387e+00
6.802721023559570312e-01,1.224739580110767889e+00
6.809123754501342773e-01,1.221454332564357870e+00
6.815526485443115234e-01,1.217290649755083720e+00
6.821928620338439941e-01,1.212244856039556673e+00
6.828331351280212402e-01,1.206315707182068486e+00
6.834734082221984863e-01,1.199507352771756352e+00
6.841136813163757324e-01,1.191827598552263723e+00
6.847538948059082031e-01,1.183289057108355635e+00
6.853941679000854492e-01,1.173905726199915733e+00
6.860344409942626953e-01,1.163697637656532891e+00
6.866746544837951660e-01,1.152688695182131795e+00
6.873149275779724121e-01,1.140902948617604551e+00
6.879552006721496582e-01,1.128370494240847677e+00
6.885954737663269043e-01,1.115123075931285790e+00
6.892356872558593750e-01,1.101196343071359607e+00
6.898759603500366211e-01,1.086623974265876313e+00
6.905162334442138672e-01,1.071445287700283799e+00
6.911564469337463379e-01,1.055701222359913594e+00
6.917967200279235840e-01,1.039429406320628857e+00
6.924369931221008301e-01,1.022672593980583855e+00
6.930772662162780762e-01,1.005472514680091578e+00
6.937174797058105469e-01,9.878727535501923285e-01
6.943577527999877930e-01,9.699118760239731074e-01
6.949980258941650391e-01,9.516328876606268139e-01
6.956382393836975098e-01,9.330783821264709843e-01
6.962785124778747559e-01,9.142850126158386104e-01
6.969187855720520020e-01,8.952935725090434005e-01
6.975590586662292480e-01,8.761420601304878986e-01
6.981992721557617188e-01,8.568689620781295702e-01
6.988395452499389648e-01,8.375060952943504944e-01
6.994798183441162109e-01,8.180891709226187913e-01
7.001200318336486816e-01,7.986524344421379595e-01
7.007603049278259277e-01,7.792231069349231376e-01
7.014005780220031738e-01,7.598323079072386577e-01
7.020408511161804199e-01,7.405077851691963531e-01
7.026810646057128906e-01,7.212773645262693378e-01
7.033213376998901367e-01,7.021620305297258113e-01
7.039616107940673828e-01,6.831864148901480860e-01
7.046018242835998535e-01,6.643737592297531691e-01
7.052420973777770996e-01,6.457403821852434334e-01
7.058823704719543457e-01,6.273064963282442008e-01
7.065226435661315918e-01,6.090890903104693166e-01
7.071628570556640625e-01,5.911055138422094402e-01
7.078031301498413086e-01,5.733666785720168413e-01
7.084434032440185547e-01,5.558874101229136500e-01
7.090836167335510254e-01,5.386810710201963559e-01
7.097238898277282715e-01,5.217552146915354072e-01
7.103641629219055176e-01,5.051210661969376403e-01
7.110044360160827637e-01,4.887871930920040242e-01
7.116446495056152344e-01,4.727626968959910414e-01
7.122849225997924805e-01,4.570512264753823217e-01
7.129251956939697266e-01,4.416601275648250891e-01
7.135654091835021973e-01,4.265957018178845317e-01
7.142056822776794434e-01,4.118593960160357170e-01
7.148459553718566895e-01,3.974560725744664680e-01
7.154862284660339355e-01,3.833885278795490237e-01
7.161264419555664062e-01,3.696602207413910435e-01
7.167667150497436523e-01,3.562701135434327426e-01
7.174069881439208984e-01,3.432205145164299864e-01
7.180472612380981445e-01,3.305119356907217920e-01
7.186874747276306152e-01,3.181455298404358700e-01
7.193277478218078613e-01,3.061185454782000548e-01
7.199680209159851074e-01,2.944313572833747727e-01
7.206082344055175781e-01,2.830837594809123559e-01
7.212485074996948242e-01,2.720720612408173977e-01
7.218887805938720703e-01,2.613954669315128321e-01
7.225290536880493164e-01,2.510517473469269234e-01
7.231692671775817871e-01,2.410394199153604866e-01
7.238095402717590332e-01,2.313538520120204112e-01
7.244498133659362793e-01,2.219930356308448260e-01
7.250900268554687500e-01,2.129546944662421559e-01
7.257302999496459961e-01,2.042337671631200280e-01
7.263705730438232422e-01,1.958276126245799276e-01
7.270108461380004883e-01,1.877325508753671102e-01
7.276510596275329590e-01,1.799454937989279912e-01
7.282913327217102051e-01,1.724610547248075498e-01
7.289316058158874512e-01,1.652759224969297946e-01
7.295718193054199219e-01,1.583865796665500092e-01
7.302120923995971680e-01,1.517875153972632063e-01
7.308523654937744141e-01,1.454750562853552864e-01
7.314926385879516602e-01,1.394448310191611640e-01
7.321328520774841309e-01,1.336929304443570388e-01
7.327731251716613770e-01,1.282137838904016114e-01
7.334133982658386230e-01,1.230034145781964128e-01
7.340536117553710938e-01,1.180577064783996377e-01
7.346938848495483398e-01,1.133711593000223949e-01
7.353341579437255859e-01,1.089396213266820013e-01
7.359744310379028320e-01,1.047584295041175118e-01
7.366146445274353027e-01,1.008233495762418386e-01
7.372549176216125488e-01,9.712894387955017805e-02
7.378951907157897949e-01,9.367095923026624860e-02
7.385354042053222656e-01,9.044502852071722998e-02
7.391756772994995117e-01,8.744588226222393956e-02
7.398159503936767578e-01,8.466919810895090492e-02
7.404562234878540039e-01,8.211032111931881872e-02
7.410964369773864746e-01,7.976483309764814678e-02
7.417367100715637207e-01,7.762770816421582509e-02
7.423769831657409668e-01,7.569452554280697854e-02
7.430171966552734375e-01,7.396088333722383723e-02
7.436574697494506836e-01,7.242188266406746067e-02
7.442977428436279297e-01,7.107316552304787649e-02
7.449380159378051758e-01,6.991017443913039031e-02
7.455782294273376465e-01,6.892851301789804097e-02
7.462185025215148926e-01,6.812351475238020981e-02
7.468587756156921387e-01,6.749087343897652858e-02
7.474989891052246094e-01,6.702616099094704794e-02
7.481392621994018555e-01,6.672492947002561792e-02
7.487795352935791016e-01,6.658288886044294586e-02
7.494198083877563477e-01,6.659573624103121148e-02
7.500600218772888184e-01,6.675917782241524989e-02
7.507002949714660645e-01,6.706903525456642257e-02
7.513405680656433105e-01,6.752112279183464238e-02
7.519807815551757812e-01,6.811127169904906964e-02
7.526210546493530273e-01,6.883555960181020339e-02
7.532613277435302734e-01,6.968996207545874455e-02
7.539016008377075195e-01,7.067057997300452143e-02
7.545418143272399902e-01,7.177345717657335200e-02
7.551820874214172363e-01,7.299512337501212755e-02
7.558223605155944824e-01,7.433182017980310974e-02
7.564625740051269531e-01,7.577988773501953546e-02
7.571028470993041992e-01,7.733622400384465578e-02
7.577431201934814453e-01,7.899741414814087648e-02
7.583833932876586914e-01,8.076035627689481800e-02
7.590236067771911621e-01,8.262188588633634367e-02
7.596638798713684082e-01,8.457958815206501058e-02
7.603041529655456543e-01,8.663065878703868350e-02
7.609443664550781250e-01,8.877248351255140335e-02
7.615846395492553711e-01,9.100329410790486406e-02
7.622249126434326172e-01,9.332088939788674153e-02
7.628651857376098633e-01,9.572357113156204633e-02
7.635053992271423340e-01,9.820960650054733065e-02
7.641456723213195801e-01,1.007782955337477304e-01
7.647859454154968262e-01,1.034285239909467080e-01
7.654261589050292969e-01,1.061594281162054898e-01
7.660664319992065430e-01,1.089712685297619110e-01
7.667067050933837891e-01,1.118638804842593260e-01
7.673469781875610352e-01,1.148377025029763132e-01
7.679871916770935059e-01,1.178932719213090508e-01
7.686274647712707520e-01,1.210323698426107875e-01
7.692677378654479980e-01,1.242562863833640563e-01
7.699079513549804688e-01,1.275667784907845714e-01
7.705482244491577148e-01,1.309668462410717993e-01
7.711884975433349609e-01,1.344591451146399663e-01
7.718287706375122070e-01,1.380469590915271993e-01
7.724689841270446777e-01,1.417337310096877800e-01
7.731092572212219238e-01,1.455243953115381572e-01
7.737495303153991699e-01,1.494233416648711454e-01
7.743897438049316406e-01,1.534353767103890931e-01
7.750300168991088867e-01,1.575668761010837748e-01
7.756702899932861328e-01,1.618236315226426747e-01
7.763105630874633789e-01,1.662122239624608255e-01
7.769507765769958496e-01,1.707392738614030847e-01
7.775910496711730957e-01,1.754131534676366400e-01
7.782313227653503418e-01,1.802414606240425599e-01
7.788715362548828125e-01,1.852321417000104553e-01
7.795118093490600586e-01,1.903949283012758009e-01
7.801520824432373047e-01,1.957386966431555742e-01
7.807923555374145508e-01,2.012731288936420171e-01
7.814325690269470215e-01,2.070077544553594606e-01
7.820728421211242676e-01,2.129540937623586316e-01
7.827131152153015137e-01,2.191224562031304224e-01
7.833533287048339844e-01,2.255233809805101686e-01
7.839936017990112305e-01,2.321695546418625078e-01
7.846338748931884766e-01,2.390721293299655770e-01
7.852741479873657227e-01,2.462432159857046443e-01
7.859143614768981934e-01,2.536943546644092606e-01
7.865546345710754395e-01,2.614395252666179559e-01
7.871949076652526855e-01,2.694907601725970991e-01
7.878351211547851562e-01,2.778602213374483654e-01
7.884753942489624023e-01,2.865625577795554157e-01
7.891156673431396484e-01,2.956102061661205482e-01
7.897559404373168945e-01,3.050165737314700642e-01
7.903961539268493652e-01,3.147941475059772287e-01
7.910364270210266113e-01,3.249582549295122469e-01
7.916767001152038574e-01,3.355215568705847140e-01
7.923169136047363281e-01,3.464966235245503512e-01
7.929571866989135742e-01,3.578990573416565013e-01
7.935974597930908203e-01,3.697414692095213340e-01
7.942377328872680664e-01,3.820373863627022359e-01
7.948779463768005371e-01,3.947990704637409642e-01
7.955182194709777832e-01,4.080423467297467077e-01
7.961584925651550293e-01,4.217793489458165901e-01
7.967987060546875000e-01,4.360220047170422220e-01
7.974389791488647461e-01,4.507860543528523500e-01
7.980792522430419922e-01,4.660831827639464464e-01
7.987195253372192383e-01,4.819262086202131812e-01
7.993597388267517090e-01,4.983263151521777345e-01
8.000000119209289551e-01,5.152990390505434171e-01


==> code/potentials/score-matching/potentials_14.csv <==
x,f
-8.000000119209289551e-01,8.160515818123559306e-01
-7.993597388267517090e-01,7.966160957242935936e-01
-7.987195253372192383e-01,7.777848712170936096e-01
-7.980792522430419922e-01,7.595449259063817848e-01
-7.974389791488647461e-01,7.418883520715056079e-01
-7.967987060546875000e-01,7.248054242188217700e-01
-7.961584925651550293e-01,7.082877886490970276e-01
-7.955182194709777832e-01,6.923224289003213627e-01
-7.948779463768005371e-01,6.769007908518878125e-01
-7.942377328872680664e-01,6.620141041271225824e-01
-7.935974597930908203e-01,6.476493097859421511e-01
-7.929571866989135742e-01,6.337974963331571843e-01
-7.923169136047363281e-01,6.204482515188356473e-01
-7.916767001152038574e-01,6.075922227969714484e-01
-7.910364270210266113e-01,5.952164835606477133e-01
-7.903961539268493652e-01,5.833116120829342499e-01
-7.897559404373168945e-01,5.718679877802257394e-01
-7.891156673431396484e-01,5.608727689473407274e-01
-7.884753942489624023e-01,5.503163192119608915e-01
-7.878351211547851562e-01,5.401878113718785457e-01
-7.871949076652526855e-01,5.304773700615665888e-01
-7.865546345710754395e-01,5.211723876040439407e-01
-7.859143614768981934e-01,5.122629674844572101e-01
-7.852741479873657227e-01,5.037391266269004575e-01
-7.846338748931884766e-01,4.955884606307883189e-01
-7.839936017990112305e-01,4.878010932648382258e-01
-7.833533287048339844e-01,4.803662675336308752e-01
-7.827131152153015137e-01,4.732740127746968284e-01
-7.820728421211242676e-01,4.665123978327239129e-01
-7.814325690269470215e-01,4.600715849219874087e-01
-7.807923555374145508e-01,4.539416720443978370e-01
-7.801520824432373047e-01,4.481111667707420310e-01
-7.795118093490600586e-01,4.425704056892496574e-01
-7.788715362548828125e-01,4.373092529788604743e-01
-7.782313227653503418e-01,4.323180823235084347e-01
-7.775910496711730957e-01,4.275861187671403663e-01
-7.769507765769958496e-01,4.231040791780986687e-01
-7.763105630874633789e-01,4.188627055808442634e-01
-7.756702899932861328e-01,4.148517455034408385e-01
-7.750300168991088867e-01,4.110623203323777730e-01
-7.743897438049316406e-01,4.074853245328009521e-01
-7.737495303153991699e-01,4.041120873687535919e-01
-7.731092572212219238e-01,4.009332480403511312e-01
-7.724689841270446777e-01,3.979405609443045222e-01
-7.718287706375122070e-01,3.951259022679041166e-01
-7.711884975433349609e-01,3.924805863823745966e-01
-7.705482244491577148e-01,3.899969251838846240e-01
-7.699079513549804688e-01,3.876672218450556429e-01
-7.692677378654479980e-01,3.854840849799483493e-01
-7.686274647712707520e-01,3.834398652596044954e-01
-7.679871916770935059e-01,3.815276543681300758e-01
-7.673469781875610352e-01,3.797407939108534691e-01
-7.667067050933837891e-01,3.780723172301172497e-01
-7.660664319992065430e-01,3.765160052094955745e-01
-7.654261589050292969e-01,3.750656819448598966e-01
-7.647859454154968262e-01,3.737155422733628996e-01
-7.641456723213195801e-01,3.724596135799060903e-01
-7.635053992271423340e-01,3.712925638011554952e-01
-7.628651857376098633e-01,3.702092254163753537e-01
-7.622249126434326172e-01,3.692043381338523389e-01
-7.615846395492553711e-01,3.682732237108607976e-01
-7.609443664550781250e-01,3.674112551512891400e-01
-7.603041529655456543e-01,3.666141541268816972e-01
-7.596638798713684082e-01,3.658775584277202952e-01
-7.590236067771911621e-01,3.651975793168240614e-01
-7.583833932876586914e-01,3.645705165265686887e-01
-7.577431201934814453e-01,3.639926436046097002e-01
-7.571028470993041992e-01,3.634606544529690453e-01
-7.564625740051269531e-01,3.629713244374466186e-01
-7.558223605155944824e-01,3.625216861954525527e-01
-7.551820874214172363e-01,3.621087710753769784e-01
-7.545418143272399902e-01,3.617299386247365689e-01
-7.539016008377075195e-01,3.613827256654289499e-01
-7.532613277435302734e-01,3.610646311022667199e-01
-7.526210546493530273e-01,3.607734932707504782e-01
-7.519807815551757812e-01,3.605072218032638887e-01
-7.513405680656433105e-01,3.602638778911515516e-01
-7.507002949714660645e-01,3.600415802772114482e-01
-7.500600218772888184e-01,3.598386468890772960e-01
-7.494198083877563477e-01,3.596535202685764432e-01
-7.487795352935791016e-01,3.594846876921051759e-01
-7.481392621994018555e-01,3.593307985683633632e-01
-7.474989891052246094e-01,3.591905812675912912e-01
-7.468587756156921387e-01,3.590628606567571879e-01
-7.462185025215148926e-01,3.589465012665047361e-01
-7.455782294273376465e-01,3.588405689107982965e-01
-7.449380159378051758e-01,3.587440883069530351e-01
-7.442977428436279297e-01,3.586562038010674414e-01
-7.436574697494506836e-01,3.585761100521009936e-01
-7.430171966552734375e-01,3.585031256910689024e-01
-7.423769831657409668e-01,3.584365667576614456e-01
-7.417367100715637207e-01,3.583758195181570017e-01
-7.410964369773864746e-01,3.583203088080546550e-01
-7.404562234878540039e-01,3.582695662625838828e-01
-7.398159503936767578e-01,3.582230998854885051e-01
-7.391756772994995117e-01,3.581804772047352259e-01
-7.385354042053222656e-01,3.581413316895183385e-01
-7.378951907157897949e-01,3.581052944344662592e-01
-7.372549176216125488e-01,3.580720570100668354e-01
-7.366146445274353027e-01,3.580413300396809717e-01
-7.359744310379028320e-01,3.580128322015934117e-01
-7.353341579437255859e-01,3.579863669166485352e-01
-7.346938848495483398e-01,3.579616649694501440e-01
-7.340536117553710938e-01,3.579385670923835860e-01
-7.334133982658386230e-01,3.579169100371979440e-01
-7.327731251716613770e-01,3.578965184588032145e-01
-7.321328520774841309e-01,3.578772438643005316e-01
-7.314926385879516602e-01,3.578589649245276227e-01
-7.308523654937744141e-01,3.578415781194177470e-01
-7.302120923995971680e-01,3.578249801380728456e-01
-7.295718193054199219e-01,3.578090556534485600e-01
-7.289316058158874512e-01,3.577937663906820553e-01
-7.282913327217102051e-01,3.577789997759861507e-01
-7.276510596275329590e-01,3.577647213426029538e-01
-7.270108461380004883e-01,3.577508611466972965e-01
-7.263705730438232422e-01,3.577373700672903389e-01
-7.257302999496459961e-01,3.577241859768900412e-01
-7.250900268554687500e-01,3.577112866889997633e-01
-7.244498133659362793e-01,3.576986277849392160e-01
-7.238095402717590332e-01,3.576862054676661629e-01
-7.231692671775817871e-01,3.576739441471348258e-01
-7.225290536880493164e-01,3.576618262367028400e-01
-7.218887805938720703e-01,3.576498924862177020e-01
-7.212485074996948242e-01,3.576380481398411249e-01
-7.206082344055175781e-01,3.576263168294637751e-01
-7.199680209159851074e-01,3.576146722963420288e-01
-7.193277478218078613e-01,3.576030999393795540e-01
-7.186874747276306152e-01,3.575916072370795007e-01
-7.180472612380981445e-01,3.575801599681338594e-01
-7.174069881439208984e-01,3.575687551590887026e-01
-7.167667150497436523e-01,3.575574008071651377e-01
-7.161264419555664062e-01,3.575460583729488384e-01
-7.154862284660339355e-01,3.575347347290440680e-01
-7.148459553718566895e-01,3.575234678032721547e-01
-7.142056822776794434e-01,3.575121938565972712e-01
-7.135654091835021973e-01,3.575009349843449868e-01
-7.129251956939697266e-01,3.574896957928572760e-01
-7.122849225997924805e-01,3.574784448361114642e-01
-7.116446495056152344e-01,3.574672108776413282e-01
-7.110044360160827637e-01,3.574559723614538775e-01
-7.103641629219055176e-01,3.574447309601245237e-01
-7.097238898277282715e-01,3.574334957276583680e-01
-7.090836167335510254e-01,3.574222574853762602e-01
-7.084434032440185547e-01,3.574110214296775112e-01
-7.078031301498413086e-01,3.573997530822694557e-01
-7.071628570556640625e-01,3.573885091081470122e-01
-7.065226435661315918e-01,3.573772348505053209e-01
-7.058823704719543457e-01,3.573659652392549013e-01
-7.052420973777770996e-01,3.573546876648068249e-01
-7.046018242835998535e-01,3.573433937876302480e-01
-7.039616107940673828e-01,3.573320899835179532e-01
-7.033213376998901367e-01,3.573207957748500974e-01
-7.026810646057128906e-01,3.573094642528200637e-01
-7.020408511161804199e-01,3.572981292627237515e-01
-7.014005780220031738e-01,3.572867837454394291e-01
-7.007603049278259277e-01,3.572754623108349570e-01
-7.001200318336486816e-01,3.572641110252092744e-01
-6.994798183441162109e-01,3.572527331627757263e-01
-6.988395452499389648e-01,3.572413540038410495e-01
-6.981992721557617188e-01,3.572299573164894326e-01
-6.975590586662292480e-01,3.572185633150617434e-01
-6.969187855720520020e-01,3.572071384575234987e-01
-6.962785124778747559e-01,3.571957202520366081e-01
-6.956382393836975098e-01,3.571842890784258095e-01
-6.949980258941650391e-01,3.571728688006139407e-01
-6.943577527999877930e-01,3.571614232110995601e-01
-6.937174797058105469e-01,3.571499476073576318e-01
-6.930772662162780762e-01,3.571384835726401086e-01
-6.924369931221008301e-01,3.571270182434505003e-01
-6.917967200279235840e-01,3.571155278834989844e-01
-6.911564469337463379e-01,3.571040400096712197e-01
-6.905162334442138672e-01,3.570925460156000320e-01
-6.898759603500366211e-01,3.570810477672852201e-01
-6.892356872558593750e-01,3.570695355779012203e-01
-6.885954737663269043e-01,3.570580283851909620e-01
-6.879552006721496582e-01,3.570465274315886006e-01
-6.873149275779724121e-01,3.570350027868185450e-01
-6.866746544837951660e-01,3.570234857626735092e-01
-6.860344409942626953e-01,3.570119759524947867e-01
-6.853941679000854492e-01,3.570004662522570094e-01
-6.847538948059082031e-01,3.569889508294608049e-01
-6.841136813163757324e-01,3.569774530469982388e-01
-6.834734082221984863e-01,3.569659727234109070e-01
-6.828331351280212402e-01,3.569545068175727920e-01
-6.821928620338439941e-01,3.569430383756948544e-01
-6.815526485443115234e-01,3.569315912511061839e-01
-6.809123754501342773e-01,3.569201887951463092e-01
-6.802721023559570312e-01,3.569087992484991645e-01
-6.796318888664245605e-01,3.568974455145812463e-01
-6.789916157722473145e-01,3.568861213355818407e-01
-6.783513426780700684e-01,3.568748545225854940e-01
-6.777110695838928223e-01,3.568636237661779731e-01
-6.770708560943603516e-01,3.568524665399257501e-01
-6.764305830001831055e-01,3.568413542478925393e-01
-6.757903099060058594e-01,3.568303412323245993e-01
-6.751500964164733887e-01,3.568194044412082988e-01
-6.745098233222961426e-01,3.568085688783870779e-01
-6.738695502281188965e-01,3.567978328732372972e-01
-6.732292771339416504e-01,3.567872315922886450e-01
-6.725890636444091797e-01,3.567767892270996555e-01
-6.719487905502319336e-01,3.567664562490806546e-01
-6.713085174560546875e-01,3.567563429713263012e-01
-6.706683039665222168e-01,3.567463987615129284e-01
-6.700280308723449707e-01,3.567366964234630622e-01
-6.693877577781677246e-01,3.567272265321141944e-01
-6.687474846839904785e-01,3.567180298506418268e-01
-6.681072711944580078e-01,3.567091454182222954e-01
-6.674669981002807617e-01,3.567005918026113775e-01
-6.668267250061035156e-01,3.566924115565619502e-01
-6.661865115165710449e-01,3.566846410875674778e-01
-6.655462384223937988e-01,3.566773350029093237e-01
-6.649059653282165527e-01,3.566705311657063504e-01
-6.642656922340393066e-01,3.566642731363716123e-01
-6.636254787445068359e-01,3.566586232534190160e-01
-6.629852056503295898e-01,3.566536829791369101e-01
-6.623449325561523438e-01,3.566494496315444351e-01
-6.617047190666198730e-01,3.566460463124805358e-01
-6.610644459724426270e-01,3.566435269122893992e-01
-6.604241728782653809e-01,3.566419846396047255e-01
-6.597838997840881348e-01,3.566415132160782875e-01
-6.591436862945556641e-01,3.566421920065643292e-01
-6.585034132003784180e-01,3.566441779830826775e-01
-6.578631401062011719e-01,3.566475319066224614e-01
-6.572229266166687012e-01,3.566523908072016802e-01
-6.565826535224914551e-01,3.566589278524396889e-01
-6.559423804283142090e-01,3.566672418275493861e-01
-6.553021073341369629e-01,3.566774970347967866e-01
-6.546618938446044922e-01,3.566898660057367110e-01
-6.540216207504272461e-01,3.567045292325996542e-01
-6.533813476562500000e-01,3.567216611848644803e-01
-6.527411341667175293e-01,3.567414801596653362e-01
-6.521008610725402832e-01,3.567641889117290077e-01
-6.514605879783630371e-01,3.567900327057773602e-01
-6.508203148841857910e-01,3.568192500558100555e-01
-6.501801013946533203e-01,3.568521124379384624e-01
-6.495398283004760742e-01,3.568888483563927849e-01
-6.488995552062988281e-01,3.569298138684531274e-01
-6.482593417167663574e-01,3.569752829502861324e-01
-6.476190686225891113e-01,3.570256104572031575e-01
-6.469787955284118652e-01,3.570811149601884615e-01
-6.463385224342346191e-01,3.571421942643180358e-01
-6.456983089447021484e-01,3.572092101856250146e-01
-6.450580358505249023e-01,3.572825806749282407e-01
-6.444177627563476562e-01,3.573627631675231342e-01
-6.437775492668151855e-01,3.574501665352660673e-01
-6.431372761726379395e-01,3.575452922655122379e-01
-6.424970030784606934e-01,3.576486186658489608e-01
-6.418567299842834473e-01,3.577606828712966980e-01
-6.412165164947509766e-01,3.578820058059895004e-01
-6.405762434005737305e-01,3.580131853898373961e-01
-6.399359703063964844e-01,3.581547941409057856e-01
-6.392957568168640137e-01,3.583074557524170700e-01
-6.386554837226867676e-01,3.584718210699184837e-01
-6.380152106285095215e-01,3.586485509424459650e-01
-6.373749375343322754e-01,3.588383376052406426e-01
-6.367347240447998047e-01,3.590418743051806416e-01
-6.360944509506225586e-01,3.592599219285075307e-01
-6.354541778564453125e-01,3.594932735732125906e-01
-6.348139643669128418e-01,3.597426772130405404e-01
-6.341736912727355957e-01,3.600089768289818082e-01
-6.335334181785583496e-01,3.602930177943388657e-01
-6.328931450843811035e-01,3.605956430214818376e-01
-6.322529315948486328e-01,3.609176949231400755e-01
-6.316126585006713867e-01,3.612601699011355194e-01
-6.309723854064941406e-01,3.616239651146635481e-01
-6.303321719169616699e-01,3.620099431045513683e-01
-6.296918988227844238e-01,3.624192065518787587e-01
-6.290516257286071777e-01,3.628526555585445124e-01
-6.284113526344299316e-01,3.633112930086701553e-01
-6.277711391448974609e-01,3.637961464999337480e-01
-6.271308660507202148e-01,3.643082564129018763e-01
-6.264905929565429688e-01,3.648486659920440189e-01
-6.258503794670104980e-01,3.654183620201707505e-01
-6.252101063728332520e-01,3.660184980895793139e-01
-6.245698332786560059e-01,3.666500982055822533e-01
-6.239295601844787598e-01,3.673142236355033674e-01
-6.232893466949462891e-01,3.680119024319603582e-01
-6.226490736007690430e-01,3.687443094331812610e-01
-6.220088005065917969e-01,3.695124688816262548e-01
-6.213685870170593262e-01,3.703173393295271509e-01
-6.207283139228820801e-01,3.711601654946612427e-01
-6.200880408287048340e-01,3.720419191693142835e-01
-6.194477677345275879e-01,3.729636231867119456e-01
-6.188075542449951172e-01,3.739262135592538172e-01
-6.181672811508178711e-01,3.749308804306830112e-01
-6.175270080566406250e-01,3.759785060633271669e-01
-6.168867945671081543e-01,3.770699576348870430e-01
-6.162465214729309082e-01,3.782063812903757594e-01
-6.156062483787536621e-01,3.793885877618468072e-01
-6.149659752845764160e-01,3.806174277638265657e-01
-6.143257617950439453e-01,3.818936620342334720e-01
-6.136854887008666992e-01,3.832183141824030415e-01
-6.130452156066894531e-01,3.845920530321236264e-01
-6.124050021171569824e-01,3.860154475280292985e-01
-6.117647290229797363e-01,3.874894387301894838e-01
-6.111244559288024902e-01,3.890145567131311211e-01
-6.104841828346252441e-01,3.905913685056967566e-01
-6.098439693450927734e-01,3.922202583609912807e-01
-6.092036962509155273e-01,3.939020044973498003e-01
-6.085634231567382812e-01,3.956368806951142680e-01
-6.079232096672058105e-01,3.974250623628425849e-01
-6.072829365730285645e-01,3.992671842852519859e-01
-6.066426634788513184e-01,4.011633246692545285e-01
-6.060023903846740723e-01,4.031136658272376216e-01
-6.053621768951416016e-01,4.051180735628809870e-01
-6.047219038009643555e-01,4.071769649423666593e-01
-6.040816307067871094e-01,4.092901261482677633e-01
-6.034414172172546387e-01,4.114572368649351830e-01
-6.028011441230773926e-01,4.136784950525793647e-01
-6.021608710289001465e-01,4.159534539233504802e-01
-6.015205979347229004e-01,4.182817480136384880e-01
-6.008803844451904297e-01,4.206627129518718533e-01
-6.002401113510131836e-01,4.230963406029779605e-01
-5.995998382568359375e-01,4.255817590889829916e-01
-5.989596247673034668e-01,4.281181076727236245e-01
-5.983193516731262207e-01,4.307050870567108447e-01
-5.976790785789489746e-01,4.333416407654571145e-01
-5.970388054847717285e-01,4.360268487347873645e-01
-5.963985919952392578e-01,4.387594144192688006e-01
-5.957583189010620117e-01,4.415388046034207647e-01
-5.951180458068847656e-01,4.443635652007085213e-01
-5.944778323173522949e-01,4.472321887858425882e-01
-5.938375592231750488e-01,4.501438375872179876e-01
-5.931972861289978027e-01,4.530968160981223569e-01
-5.925570130348205566e-01,4.560896010998143346e-01
-5.919167995452880859e-01,4.591203131376486724e-01
-5.912765264511108398e-01,4.621878046889218439e-01
-5.906362533569335938e-01,4.652900319914259342e-01
-5.899960398674011230e-01,4.684247965119228141e-01
-5.893557667732238770e-01,4.715907373889223209e-01
-5.887154936790466309e-01,4.747855542886032509e-01
-5.880752205848693848e-01,4.780070630149237942e-01
-5.874350070953369141e-01,4.812527543807645358e-01
-5.867947340011596680e-01,4.845209361896083422e-01
-5.861544609069824219e-01,4.878088924159200701e-01
-5.855142474174499512e-01,4.911138246990849332e-01
-5.848739743232727051e-01,4.944337832938727750e-01
-5.842337012290954590e-01,4.977657747232742125e-01
-5.835934281349182129e-01,5.011070763104061854e-01
-5.829532146453857422e-01,5.044544874329797146e-01
-5.823129415512084961e-01,5.078057388087211521e-01
-5.816726684570312500e-01,5.111574957082947179e-01
-5.810324549674987793e-01,5.145062717307173905e-01
-5.803921818733215332e-01,5.178495777547036383e-01
-5.797519087791442871e-01,5.211837199334627968e-01
-5.791116356849670410e-01,5.245053734906157672e-01
-5.784714221954345703e-01,5.278107296072622745e-01
-5.778311491012573242e-01,5.310968459413913934e-01
-5.771908760070800781e-01,5.343597721459141248e-01
-5.765506625175476074e-01,5.375954348871907484e-01
-5.759103894233703613e-01,5.408006333160928492e-01
-5.752701163291931152e-01,5.439711646381910626e-01
-5.746298432350158691e-01,5.471029821547359617e-01
-5.739896297454833984e-01,5.501917376688609806e-01
-5.733493566513061523e-01,5.532338481005441011e-01
-5.727090835571289062e-01,5.562247763507794929e-01
-5.720688700675964355e-01,5.591599147564760841e-01
-5.714285969734191895e-01,5.620354122452235757e-01
-5.707883238792419434e-01,5.648465683051142605e-01
-5.701480507850646973e-01,5.675888183139110588e-01
-5.695078372955322266e-01,5.702573559493364641e-01
-5.688675642013549805e-01,5.728480054664850663e-01
-5.682272911071777344e-01,5.753558428801968105e-01
-5.675870776176452637e-01,5.777759572301972568e-01
-5.669468045234680176e-01,5.801039882506398015e-01
-5.663065314292907715e-01,5.823349536803315019e-01
-5.656662583351135254e-01,5.844640356133861125e-01
-5.650260448455810547e-01,5.864862699465454021e-01
-5.643857717514038086e-01,5.883972257482197321e-01
-5.637454986572265625e-01,5.901919333004030932e-01
-5.631052851676940918e-01,5.918654999408055062e-01
-5.624650120735168457e-01,5.934135209257833665e-01
-5.618247389793395996e-01,5.948311997144646313e-01
-5.611844658851623535e-01,5.961139249385571937e-01
-5.605442523956298828e-01,5.972571448618841927e-01
-5.599039793014526367e-01,5.982566296444558063e-01
-5.592637062072753906e-01,5.991080571182019199e-01
-5.586234927177429199e-01,5.998071760707537337e-01
-5.579832196235656738e-01,6.003501306538736593e-01
-5.573429465293884277e-01,6.007330458966420039e-01
-5.567026734352111816e-01,6.009522534160938179e-01
-5.560624599456787109e-01,6.010043330583574317e-01
-5.554221868515014648e-01,6.008860467952650275e-01
-5.547819137573242188e-01,6.005944231928057597e-01
-5.541416406631469727e-01,6.001266683693908810e-01
-5.535014271736145020e-01,5.994804174599166480e-01
-5.528611540794372559e-01,5.986533794934105757e-01
-5.522208809852600098e-01,5.976436380650409497e-01
-5.515806674957275391e-01,5.964497897634828405e-01
-5.509403944015502930e-01,5.950703292193573191e-01
-5.503001213073730469e-01,5.935044187464582066e-01
-5.496598482131958008e-01,5.917514919183481936e-01
-5.490196347236633301e-01,5.898114799809901498e-01
-5.483793616294860840e-01,5.876841746457506233e-01
-5.477390885353088379e-01,5.853702294735514400e-01
-5.470988750457763672e-01,5.828707851203942525e-01
-5.464586019515991211e-01,5.801865769670837558e-01
-5.458183288574218750e-01,5.773195028996944700e-01
-5.451780557632446289e-01,5.742715346092381878e-01
-5.445378422737121582e-01,5.710453502533359149e-01
-5.438975691795349121e-01,5.676431221184583542e-01
-5.432572960853576660e-01,5.640682021225025267e-01
-5.426170825958251953e-01,5.603244656294972259e-01
-5.419768095016479492e-01,5.564150014172550840e-01
-5.413365364074707031e-01,5.523443043474096648e-01
-5.406962633132934570e-01,5.481169171120559014e-01
-5.400560498237609863e-01,5.437379608677179732e-01
-5.394157767295837402e-01,5.392117713611077612e-01
-5.387755036354064941e-01,5.345441161375594774e-01
-5.381352901458740234e-01,5.297410852927093572e-01
-5.374950170516967773e-01,5.248077010590748159e-01
-5.368547439575195312e-01,5.197504965975587865e-01
-5.362144708633422852e-01,5.145758230266146427e-01
-5.355742573738098145e-01,5.092907168039211285e-01
-5.349339842796325684e-01,5.039008599438430380e-01
-5.342937111854553223e-01,4.984136109978694051e-01
-5.336534976959228516e-01,4.928364292698352855e-01
-5.330132246017456055e-01,4.871753928341755469e-01
-5.323729515075683594e-01,4.814381510029184241e-01
-5.317326784133911133e-01,4.756319765568575164e-01
-5.310924649238586426e-01,4.697646630981417992e-01
-5.304521918296813965e-01,4.638424422782483347e-01
-5.298119187355041504e-01,4.578731664035409210e-01
-5.291717052459716797e-01,4.518646904783754081e-01
-5.285314321517944336e-01,4.458231854782122028e-01
-5.278911590576171875e-01,4.397564408865748398e-01
-5.272508859634399414e-01,4.336716055903910849e-01
-5.266106724739074707e-01,4.275763074638030403e-01
-5.259703993797302246e-01,4.214764705718874183e-01
-5.253301262855529785e-01,4.153795180326911307e-01
-5.246899127960205078e-01,4.092927765039591215e-01
-5.240496397018432617e-01,4.032217488591749444e-01
-5.234093666076660156e-01,3.971735503850957194e-01
-5.227690935134887695e-01,3.911544808635492032e-01
-5.221288800239562988e-01,3.851712935384083991e-01
-5.214886069297790527e-01,3.792289047946271197e-01
-5.208483338356018066e-01,3.733337494518096378e-01
-5.202081203460693359e-01,3.674920082505677144e-01
-5.195678472518920898e-01,3.617080937782173322e-01
-5.189275741577148438e-01,3.559878441129313842e-01
-5.182873010635375977e-01,3.503363832486652285e-01
-5.176470875740051270e-01,3.447591100624300964e-01
-5.170068144798278809e-01,3.392597513820128086e-01
-5.163665413856506348e-01,3.338432944776186240e-01
-5.157263278961181641e-01,3.285145708238679241e-01
-5.150860548019409180e-01,3.232767147386237383e-01
-5.144457817077636719e-01,3.181341186449078151e-01
-5.138055086135864258e-01,3.130905297994464043e-01
-5.131652951240539551e-01,3.081499275287695738e-01
-5.125250220298767090e-01,3.033146805002759905e-01
-5.118847489356994629e-01,2.985884076495146644e-01
-5.112445354461669922e-01,2.939744553745597955e-01
-5.106042623519897461e-01,2.894747097104009015e-01
-5.099639892578125000e-01,2.850921510297865780e-01
-5.093237161636352539e-01,2.808291367111710457e-01
-5.086835026741027832e-01,2.766882088455022703e-01
-5.080432295799255371e-01,2.726706140016972313e-01
-5.074029564857482910e-01,2.687785084711240557e-01
-5.067627429962158203e-01,2.650138614663832826e-01
-5.061224699020385742e-01,2.613774156892674227e-01
-5.054821968078613281e-01,2.578707891736788937e-01
-5.048419237136840820e-01,2.544950555380895985e-01
-5.042017102241516113e-01,2.512513996409451167e-01
-5.035614371299743652e-01,2.481399425487671451e-01
-5.029211640357971191e-01,2.451615565480187442e-01
-5.022809505462646484e-01,2.423168416330074848e-01
-5.016406774520874023e-01,2.396054695688607517e-01
-5.010004043579101562e-01,2.370277393516504461e-01
-5.003601312637329102e-01,2.345834744285966167e-01
-4.997198879718780518e-01,2.322724604929025105e-01
-4.990796446800231934e-01,2.300940349055711209e-01
-4.984394013881683350e-01,2.280475064504283722e-01
-4.977991282939910889e-01,2.261319166120636659e-01
-4.971588850021362305e-01,2.243463949956421288e-01
-4.965186119079589844e-01,2.226894956564580141e-01
-4.958783686161041260e-01,2.211599668393491314e-01
-4.952380955219268799e-01,2.197560315635920247e-01
-4.945978522300720215e-01,2.184760445026565634e-01
-4.939576089382171631e-01,2.173179104922384752e-01
-4.933173358440399170e-01,2.162793960169748786e-01
-4.926770925521850586e-01,2.153582400198192914e-01
-4.920368194580078125e-01,2.145517578798115110e-01
-4.913965761661529541e-01,2.138572570911780879e-01
-4.907563030719757080e-01,2.132717107572625892e-01
-4.901160597801208496e-01,2.127919932282029691e-01
-4.894758164882659912e-01,2.124147426938622907e-01
-4.888355433940887451e-01,2.121363590824527634e-01
-4.881953001022338867e-01,2.119531173219302289e-01
-4.875550270080566406e-01,2.118610982191588832e-01
-4.869147837162017822e-01,2.118561095331354949e-01
-4.862745106220245361e-01,2.119338733358864246e-01
-4.856342673301696777e-01,2.120898447908574624e-01
-4.849940240383148193e-01,2.123193507313105854e-01
-4.843537509441375732e-01,2.126175215030245980e-01
-4.837135076522827148e-01,2.129792949320825635e-01
-4.830732345581054688e-01,2.133995024465100698e-01
-4.824329912662506104e-01,2.138727637519348690e-01
-4.817927181720733643e-01,2.143936141672013740e-01
-4.811524748802185059e-01,2.149563524264088699e-01
-4.805122315883636475e-01,2.155552855313742633e-01
-4.798719584941864014e-01,2.161845408313052275e-01
-4.792317152023315430e-01,2.168380907669158475e-01
-4.785914421081542969e-01,2.175099512062752538e-01
-4.779511988162994385e-01,2.181939243122710259e-01
-4.773109257221221924e-01,2.188839186933488890e-01
-4.766706824302673340e-01,2.195736434167949724e-01
-4.760304391384124756e-01,2.202569200557542572e-01
-4.753901660442352295e-01,2.209275320810633048e-01
-4.747499227523803711e-01,2.215792436479606664e-01
-4.741096496582031250e-01,2.222059275344756557e-01
-4.734694063663482666e-01,2.228014667144364580e-01
-4.728291332721710205e-01,2.233599035133804200e-01
-4.721888899803161621e-01,2.238752741627898502e-01
-4.715486466884613037e-01,2.243418746691614452e-01
-4.709083735942840576e-01,2.247540935104610504e-01
-4.702681303024291992e-01,2.251064786784686689e-01
-4.696278572082519531e-01,2.253938282080460986e-01
-4.689876139163970947e-01,2.256111148544643896e-01
-4.683473408222198486e-01,2.257535911593935296e-01
-4.677070975303649902e-01,2.258167816290610475e-01
-4.670668542385101318e-01,2.257964407627390813e-01
-4.664265811443328857e-01,2.256887126820035228e-01
-4.657863378524780273e-01,2.254900162274191544e-01
-4.651460647583007812e-01,2.251970992221545842e-01
-4.645058214664459229e-01,2.248071030693097327e-01
-4.638655483722686768e-01,2.243175162695152380e-01
-4.632253050804138184e-01,2.237262409853504330e-01
-4.625850617885589600e-01,2.230315203522019729e-01
-4.619447886943817139e-01,2.222320055207900324e-01
-4.613045454025268555e-01,2.213268512259176646e-01
-4.606642723083496094e-01,2.203154276852608007e-01
-4.600240290164947510e-01,2.191977900538280011e-01
-4.593837559223175049e-01,2.179741014238478769e-01
-4.587435126304626465e-01,2.166452511826228999e-01
-4.581032693386077881e-01,2.152122498756874336e-01
-4.574629962444305420e-01,2.136766064630633011e-01
-4.568227529525756836e-01,2.120403584729073643e-01
-4.561824798583984375e-01,2.103056519429680193e-01
-4.555422365665435791e-01,2.084753070031952760e-01
-4.549019634723663330e-01,2.065521567255519386e-01
-4.542617201805114746e-01,2.045397195143840996e-01
-4.536214768886566162e-01,2.024415616860508749e-01
-4.529812037944793701e-01,2.002615012754205281e-01
-4.523409605026245117e-01,1.980039993991749014e-01
-4.517006874084472656e-01,1.956732542299159938e-01
-4.510604441165924072e-01,1.932741755552642715e-01
-4.504201710224151611e-01,1.908114524926460831e-01
-4.497799277305603027e-01,1.882903347179505360e-01
-4.491396844387054443e-01,1.857159506534462601e-01
-4.484994113445281982e-01,1.830934542828517309e-01
-4.478591680526733398e-01,1.804285494067796591e-01
-4.472188949584960938e-01,1.777264609881790136e-01
-4.465786516666412354e-01,1.749929555415108418e-01
-4.459383785724639893e-01,1.722333602415675458e-01
-4.452981352806091309e-01,1.694534185676883631e-01
-4.446578919887542725e-01,1.666585236328232966e-01
-4.440176188945770264e-01,1.638539935073013432e-01
-4.433773756027221680e-01,1.610454568779515760e-01
-4.427371025085449219e-01,1.582378405638795726e-01
-4.420968592166900635e-01,1.554365923419918083e-01
-4.414565861225128174e-01,1.526464070250579397e-01
-4.408163428306579590e-01,1.498723414483738026e-01
-4.401760995388031006e-01,1.471189136345056880e-01
-4.395358264446258545e-01,1.443903758888813726e-01
-4.388955831527709961e-01,1.416912153855722778e-01
-4.382553100585937500e-01,1.390251192157965221e-01
-4.376150667667388916e-01,1.363961193208371725e-01
-4.369747936725616455e-01,1.338073693673842435e-01
-4.363345503807067871e-01,1.312623363144678201e-01
-4.356943070888519287e-01,1.287638018429011488e-01
-4.350540339946746826e-01,1.263143166165194842e-01
-4.344137907028198242e-01,1.239164422873142435e-01
-4.337735176086425781e-01,1.215720260497672456e-01
-4.331332743167877197e-01,1.192830119342058737e-01
-4.324930012226104736e-01,1.170506830743516247e-01
-4.318527579307556152e-01,1.148764049547317256e-01
-4.312124848365783691e-01,1.127608074967723084e-01
-4.305722415447235107e-01,1.107046856764988263e-01
-4.299319982528686523e-01,1.087081748927571923e-01
-4.292917251586914062e-01,1.067712021304831893e-01
-4.286514818668365479e-01,1.048936624187710720e-01
-4.280112087726593018e-01,1.030747686177599931e-01
-4.273709654808044434e-01,1.013138628615330994e-01
-4.267306923866271973e-01,9.960970073369868061e-02
-4.260904490947723389e-01,9.796105912495089996e-02
-4.254502058029174805e-01,9.636630867533702016e-02
-4.248099327087402344e-01,9.482354596206254982e-02
-4.241696894168853760e-01,9.333090623440742917e-02
-4.235294163227081299e-01,9.188602962036274135e-02
-4.228891730308532715e-01,9.048665226012886365e-02
-4.222488999366760254e-01,8.913006840467430081e-02
-4.216086566448211670e-01,8.781368875777051386e-02
-4.209684133529663086e-01,8.653457199079372941e-02
-4.203281402587890625e-01,8.528972708622717391e-02
-4.196878969669342041e-01,8.407613855231010902e-02
-4.190476238727569580e-01,8.289059982012503269e-02
-4.184073805809020996e-01,8.172995803077798271e-02
-4.177671074867248535e-01,8.059084959518525437e-02
-4.171268641948699951e-01,7.947008346522288491e-02
-4.164866209030151367e-01,7.836430573653618836e-02
-4.158463478088378906e-01,7.727016966213007265e-02
-4.152061045169830322e-01,7.618454383935002738e-02
-4.145658314228057861e-01,7.510408920486177919e-02
-4.139255881309509277e-01,7.402574399400529970e-02
-4.132853150367736816e-01,7.294639728143170743e-02
-4.126450717449188232e-01,7.186314148733075058e-02
-4.120048284530639648e-01,7.077308582209029808e-02
-4.113645553588867188e-01,6.967347681884339394e-02
-4.107243120670318604e-01,6.856184868184378445e-02
-4.100840389728546143e-01,6.743572153579791006e-02
-4.094437956809997559e-01,6.629296051605093609e-02
-4.088035225868225098e-01,6.513144071922383205e-02
-4.081632792949676514e-01,6.394942136846104574e-02
-4.075230360031127930e-01,6.274522632377976805e-02
-4.068827629089355469e-01,6.151743318259228488e-02
-4.062425196170806885e-01,6.026496250094393048e-02
-4.056022465229034424e-01,5.898678243792288001e-02
-4.049620032310485840e-01,5.768231154411740391e-02
-4.043217301368713379e-01,5.635097249005749376e-02
-4.036814868450164795e-01,5.499269744953316774e-02
-4.030412435531616211e-01,5.360750471697306452e-02
-4.024009704589843750e-01,5.219558927082745825e-02
-4.017607271671295166e-01,5.075763960664403385e-02
-4.011204540729522705e-01,4.929434410960187307e-02
-4.004802107810974121e-01,4.780686783167631404e-02
-3.998399376869201660e-01,4.629636999290287491e-02
-3.991996943950653076e-01,4.476448826552470450e-02
-3.985594511032104492e-01,4.321289954883633655e-02
-3.979191780090332031e-01,4.164349731098226925e-02
-3.972789347171783447e-01,4.005857005267721149e-02
-3.966386616230010986e-01,3.846037762587473097e-02
-3.959984183311462402e-01,3.685158549124256666e-02
-3.953581452369689941e-01,3.523480903157327759e-02
-3.947179019451141357e-01,3.361308459565570672e-02
-3.940776586532592773e-01,3.198937700321557998e-02
-3.934373855590820312e-01,3.036682678556790194e-02
-3.927971422672271729e-01,2.874888041396772564e-02
-3.921568691730499268e-01,2.713882279168755574e-02
-3.915166258811950684e-01,2.554033932757793224e-02
-3.908763527870178223e-01,2.395687618261455043e-02
-3.902361094951629639e-01,2.239230947455483900e-02
-3.895958662033081055e-01,2.085022787425483415e-02
-3.889555931091308594e-01,1.933441424632542649e-02
-3.883153498172760010e-01,1.784879214588119822e-02
-3.876750767230987549e-01,1.639705480366693280e-02
-3.870348334312438965e-01,1.498313944068030423e-02
-3.863945603370666504e-01,1.361075429452363039e-02
-3.857543170452117920e-01,1.228378103738858584e-02
-3.851140737533569336e-01,1.100595456921160675e-02
-3.844738006591796875e-01,9.780895829308633438e-03
-3.838335573673248291e-01,8.612350160588810866e-03
-3.831932842731475830e-01,7.503816900757520614e-03
-3.825530409812927246e-01,6.458864191067448246e-03
-3.819127678871154785e-01,5.480798313236778796e-03
-3.812725245952606201e-01,4.573041658417320576e-03
-3.806322813034057617e-01,3.738712415440659242e-03
-3.799920082092285156e-01,2.980889005666842451e-03
-3.793517649173736572e-01,2.302569557308231651e-03
-3.787114918231964111e-01,1.706534846692697727e-03
-3.780712485313415527e-01,1.195532515750219460e-03
-3.774309754371643066e-01,7.720867646305862309e-04
-3.767907321453094482e-01,4.386344430615807255e-04
-3.761504888534545898e-01,1.974353641918114022e-04
-3.755102157592773438e-01,5.056723765095583190e-05
-3.748699724674224854e-01,0.000000000000000000e+00
-3.742296993732452393e-01,4.756318213861021604e-05
-3.735894560813903809e-01,1.948490652523560129e-04
-3.729491829872131348e-01,4.433695971455264839e-04
-3.723089396953582764e-01,7.944298478665956509e-04
-3.716686964035034180e-01,1.249148983281322955e-03
-3.710284233093261719e-01,1.808576634188874266e-03
-3.703881800174713135e-01,2.473467737197587724e-03
-3.697479069232940674e-01,3.244547915738138499e-03
-3.691076636314392090e-01,4.122243016967175322e-03
-3.684673905372619629e-01,5.106981182050773782e-03
-3.678271472454071045e-01,6.198838099741088570e-03
-3.671869039535522461e-01,7.397883323389198296e-03
-3.665466308593750000e-01,8.704034544946281926e-03
-3.659063875675201416e-01,1.011687993133270069e-02
-3.652661144733428955e-01,1.163611301943534571e-02
-3.646258711814880371e-01,1.326099846702444296e-02
-3.639855980873107910e-01,1.499092679087610236e-02
-3.633453547954559326e-01,1.682486733924015709e-02
-3.627051115036010742e-01,1.876184614629128333e-02
-3.620648384094238281e-01,2.080080944231266216e-02
-3.614245951175689697e-01,2.294023253938792806e-02
-3.607843220233917236e-01,2.517887428465037658e-02
-3.601440787315368652e-01,2.751495125714686907e-02
-3.595038056373596191e-01,2.994697119484435177e-02
-3.588635623455047607e-01,3.247286183132214177e-02
-3.582233190536499023e-01,3.509074119699695515e-02
-3.575830459594726562e-01,3.779866454797708997e-02
-3.569428026676177979e-01,4.059419055609803095e-02
-3.563025295734405518e-01,4.347521306680990349e-02
-3.556622862815856934e-01,4.643903567446905356e-02
-3.550220131874084473e-01,4.948334656817277022e-02
-3.543817698955535889e-01,5.260520579783456441e-02
-3.537415266036987305e-01,5.580194985866615554e-02
-3.531012535095214844e-01,5.907084801834905363e-02
-3.524610102176666260e-01,6.240859143731825043e-02
-3.518207371234893799e-01,6.581235193643797388e-02
-3.511804938316345215e-01,6.927863291156910464e-02
-3.505402207374572754e-01,7.280444297308319435e-02
-3.498999774456024170e-01,7.638601113618559424e-02
-3.492597341537475586e-01,8.002003504881205487e-02
-3.486194610595703125e-01,8.370305664110277988e-02
-3.479792177677154541e-01,8.743106644269316163e-02
-3.473389446735382080e-01,9.120062567072473314e-02
-3.466987013816833496e-01,9.500749749950454515e-02
-3.460584282875061035e-01,9.884809956720408408e-02
-3.454181849956512451e-01,1.027180969924081921e-01
-3.447779119014739990e-01,1.066137081533504727e-01
-3.441376686096191406e-01,1.105304174226264813e-01
-3.434974253177642822e-01,1.144641918906730282e-01
-3.428571522235870361e-01,1.184109361188960818e-01
-3.422169089317321777e-01,1.223659235680658597e-01
-3.415766358375549316e-01,1.263251554513931119e-01
-3.409363925457000732e-01,1.302838657105844788e-01
-3.402961194515228271e-01,1.342379294073312579e-01
-3.396558761596679688e-01,1.381825383593149326e-01
-3.390156328678131104e-01,1.421133779485774795e-01
-3.383753597736358643e-01,1.460261336686583533e-01
-3.377351164817810059e-01,1.499159822801727771e-01
-3.370948433876037598e-01,1.537787970679991290e-01
-3.364546000957489014e-01,1.576097957625659518e-01
-3.358143270015716553e-01,1.614049022275310108e-01
-3.351740837097167969e-01,1.651594510884493161e-01
-3.345338404178619385e-01,1.688692957473669765e-01
-3.338935673236846924e-01,1.725304607728155304e-01
-3.332533240318298340e-01,1.761384497508835523e-01
-3.326130509376525879e-01,1.796895830950475670e-01
-3.319728076457977295e-01,1.831796772766844938e-01
-3.313325345516204834e-01,1.866052613995288212e-01
-3.306922912597656250e-01,1.899624515170437178e-01
-3.300520479679107666e-01,1.932479585510340492e-01
-3.294117748737335205e-01,1.964586781472696941e-01
-3.287715315818786621e-01,1.995912288786398925e-01
-3.281312584877014160e-01,2.026430282752165191e-01
-3.274910151958465576e-01,2.056111575361221355e-01
-3.268507421016693115e-01,2.084934949214689581e-01
-3.262104988098144531e-01,2.112875983421318438e-01
-3.255702555179595947e-01,2.139916790009963599e-01
-3.249299824237823486e-01,2.166042418870661734e-01
-3.242897391319274902e-01,2.191236363376964924e-01
-3.236494660377502441e-01,2.215490296993620767e-01
-3.230092227458953857e-01,2.238794123023071236e-01
-3.223689496517181396e-01,2.261145269956519321e-01
-3.217287063598632812e-01,2.282539345869629699e-01
-3.210884630680084229e-01,2.302978541146818436e-01
-3.204481899738311768e-01,2.322467851807115125e-01
-3.198079466819763184e-01,2.341013115468744132e-01
-3.191676735877990723e-01,2.358625933007236775e-01
-3.185274302959442139e-01,2.375318048423591399e-01
-3.178871572017669678e-01,2.391107131863678958e-01
-3.172469139099121094e-01,2.406010986408011476e-01
-3.166066706180572510e-01,2.420052282286819789e-01
-3.159663975238800049e-01,2.433256027847559011e-01
-3.153261542320251465e-01,2.445648241308795434e-01
-3.146858811378479004e-01,2.457260157332372685e-01
-3.140456378459930420e-01,2.468121983667321828e-01
-3.134053647518157959e-01,2.478269625847429047e-01
-3.127651214599609375e-01,2.487737663927660492e-01
-3.121248781681060791e-01,2.496564966512133665e-01
-3.114846050739288330e-01,2.504791253967040277e-01
-3.108443617820739746e-01,2.512456928322954752e-01
-3.102040886878967285e-01,2.519604926776990439e-01
-3.095638453960418701e-01,2.526278100971772744e-01
-3.089235723018646240e-01,2.532520623807061888e-01
-3.082833290100097656e-01,2.538376850250201322e-01
-3.076430857181549072e-01,2.543892334076778283e-01
-3.070028126239776611e-01,2.549112081844810973e-01
-3.063625693321228027e-01,2.554081053986974048e-01
-3.057222962379455566e-01,2.558844414201963957e-01
-3.050820529460906982e-01,2.563446078783426785e-01
-3.044417798519134521e-01,2.567929829402322284e-01
-3.038015365600585938e-01,2.572338220141663356e-01
-3.031612932682037354e-01,2.576713087034141481e-01
-3.025210201740264893e-01,2.581094741442258034e-01
-3.018807768821716309e-01,2.585521863978996748e-01
-3.012405037879943848e-01,2.590031859414878568e-01
-3.006002604961395264e-01,2.594659791185454090e-01
-2.999599874019622803e-01,2.599439547290072205e-01
-2.993197441101074219e-01,2.604401974616048498e-01
-2.986795008182525635e-01,2.609576799157524718e-01
-2.980392277240753174e-01,2.614990889327222234e-01
-2.973989844322204590e-01,2.620668356266264709e-01
-2.967587113380432129e-01,2.626631802435204222e-01
-2.961184680461883545e-01,2.632900368602881791e-01
-2.954781949520111084e-01,2.639491245797436214e-01
-2.948379516601562500e-01,2.646418584861631729e-01
-2.941977083683013916e-01,2.653693849189222576e-01
-2.935574352741241455e-01,2.661327000856505975e-01
-2.929171919822692871e-01,2.669323456161043495e-01
-2.922769188880920410e-01,2.677687934695169858e-01
-2.916366755962371826e-01,2.686420774808029321e-01
-2.909964025020599365e-01,2.695521474787492267e-01
-2.903561592102050781e-01,2.704985427298001177e-01
-2.897159159183502197e-01,2.714807280164501790e-01
-2.890756428241729736e-01,2.724978614265740617e-01
-2.884353995323181152e-01,2.735488080449601789e-01
-2.877951264381408691e-01,2.746324219955509349e-01
-2.871548831462860107e-01,2.757470914447526233e-01
-2.865146100521087646e-01,2.768912889353618567e-01
-2.858743667602539062e-01,2.780630877416143676e-01
-2.852341234683990479e-01,2.792606033905169483e-01
-2.845938503742218018e-01,2.804817049278200969e-01
-2.839536070823669434e-01,2.817241255110287668e-01
-2.833133339881896973e-01,2.829855899389412954e-01
-2.826730906963348389e-01,2.842635594506690566e-01
-2.820328176021575928e-01,2.855556680240129985e-01
-2.813925743103027344e-01,2.868592288544045132e-01
-2.807523310184478760e-01,2.881716999333692186e-01
-2.801120579242706299e-01,2.894905426552001337e-01
-2.794718146324157715e-01,2.908130434348010773e-01
-2.788315415382385254e-01,2.921366694061653391e-01
-2.781912982463836670e-01,2.934587625149207568e-01
-2.775510251522064209e-01,2.947769193936293775e-01
-2.769107818603515625e-01,2.960885701631088551e-01
-2.762705385684967041e-01,2.973913686365783349e-01
-2.756302654743194580e-01,2.986831166646721769e-01
-2.749900221824645996e-01,2.999614969573944911e-01
-2.743497490882873535e-01,3.012245530517523306e-01
-2.737095057964324951e-01,3.024702417073217298e-01
-2.730692327022552490e-01,3.036968935696124916e-01
-2.724289894104003906e-01,3.049027423154333505e-01
-2.717887461185455322e-01,3.060863322896629768e-01
-2.711484730243682861e-01,3.072463516774801562e-01
-2.705082297325134277e-01,3.083815912940375270e-01
-2.698679566383361816e-01,3.094911230215844355e-01
-2.692277133464813232e-01,3.105740461637638283e-01
-2.685874402523040771e-01,3.116297629972213379e-01
-2.679471969604492188e-01,3.126577278233400037e-01
-2.673069238662719727e-01,3.136577213535054476e-01
-2.666666805744171143e-01,3.146295312572799929e-01
-2.660264372825622559e-01,3.155732037526171041e-01
-2.653861641883850098e-01,3.164889681081830553e-01
-2.647459208965301514e-01,3.173770905916626361e-01
-2.641056478023529053e-01,3.182381357282331180e-01
-2.634654045104980469e-01,3.190726411154392039e-01
-2.628251314163208008e-01,3.198814509805885109e-01
-2.621848881244659424e-01,3.206653523648155257e-01
-2.615446448326110840e-01,3.214253689736099595e-01
-2.609043717384338379e-01,3.221626063106772797e-01
-2.602641284465789795e-01,3.228781732095287182e-01
-2.596238553524017334e-01,3.235733757740342220e-01
-2.589836120605468750e-01,3.242494469581496119e-01
-2.583433389663696289e-01,3.249078091910830857e-01
-2.577030956745147705e-01,3.255497949509251754e-01
-2.570628523826599121e-01,3.261768752230178592e-01
-2.564225792884826660e-01,3.267904963807235497e-01
-2.557823359966278076e-01,3.273920317583383088e-01
-2.551420629024505615e-01,3.279830019891365467e-01
-2.545018196105957031e-01,3.285647568838481192e-01
-2.538615465164184570e-01,3.291387266167178360e-01
-2.532213032245635986e-01,3.297062153465359913e-01
-2.525810599327087402e-01,3.302685237655005324e-01
-2.519407868385314941e-01,3.308269628962010600e-01
-2.513005435466766357e-01,3.313826232124581495e-01
-2.506602704524993896e-01,3.319366852715721627e-01
-2.500200271606445312e-01,3.324901205557928563e-01
-2.493797689676284790e-01,3.330439123997046558e-01
-2.487395107746124268e-01,3.335988973350203501e-01
-2.480992525815963745e-01,3.341558615369133456e-01
-2.474589943885803223e-01,3.347154746289970895e-01
-2.468187510967254639e-01,3.352782606771240737e-01
-2.461784929037094116e-01,3.358447625998675079e-01
-2.455382347106933594e-01,3.364153337452573389e-01
-2.448979765176773071e-01,3.369902505515840474e-01
-2.442577183246612549e-01,3.375696980083837673e-01
-2.436174601316452026e-01,3.381537314857609999e-01
-2.429772019386291504e-01,3.387423972288408081e-01
-2.423369437456130981e-01,3.393355455047228908e-01
-2.416967004537582397e-01,3.399330224665124689e-01
-2.410564422607421875e-01,3.405345392172316465e-01
-2.404161840677261353e-01,3.411397647119605026e-01
-2.397759258747100830e-01,3.417482477399822471e-01
-2.391356676816940308e-01,3.423595637047611717e-01
-2.384954094886779785e-01,3.429730936428088128e-01
-2.378551512956619263e-01,3.435883038605576090e-01
-2.372149080038070679e-01,3.442044682849010329e-01
-2.365746498107910156e-01,3.448209609305870060e-01
-2.359343916177749634e-01,3.454370275862554962e-01
-2.352941334247589111e-01,3.460519088579072644e-01
-2.346538752317428589e-01,3.466648334202737658e-01
-2.340136170387268066e-01,3.472750308434084943e-01
-2.333733588457107544e-01,3.478816744728066013e-01
-2.327331155538558960e-01,3.484839414007083747e-01
-2.320928573608398438e-01,3.490811256556423103e-01
-2.314525991678237915e-01,3.496723727712662821e-01
-2.308123409748077393e-01,3.502569603326799452e-01
-2.301720827817916870e-01,3.508341443824436467e-01
-2.295318245887756348e-01,3.514032106453788273e-01
-2.288915663957595825e-01,3.519634799743593945e-01
-2.282513231039047241e-01,3.525143376424000330e-01
-2.276110649108886719e-01,3.530551947619646747e-01
-2.269708067178726196e-01,3.535854960061604046e-01
-2.263305485248565674e-01,3.541047719599168531e-01
-2.256902903318405151e-01,3.546125406286089188e-01
-2.250500321388244629e-01,3.551084886426343346e-01
-2.244097739458084106e-01,3.555922442293466545e-01
-2.237695306539535522e-01,3.560635696932923366e-01
-2.231292724609375000e-01,3.565222545165118717e-01
-2.224890142679214478e-01,3.569681680650322875e-01
-2.218487560749053955e-01,3.574012317840598030e-01
-2.212084978818893433e-01,3.578214142749303051e-01
-2.205682396888732910e-01,3.582287985767322880e-01
-2.199279814958572388e-01,3.586234670077095288e-01
-2.192877382040023804e-01,3.590055833745289249e-01
-2.186474800109863281e-01,3.593753887385053858e-01
-2.180072218179702759e-01,3.597331397552050447e-01
-2.173669636249542236e-01,3.600791991796357117e-01
-2.167267054319381714e-01,3.604139352258872719e-01
-2.160864472389221191e-01,3.607377444345476469e-01
-2.154461890459060669e-01,3.610511223641932332e-01
-2.148059457540512085e-01,3.613545792794710110e-01
-2.141656875610351562e-01,3.616486823919666804e-01
-2.135254293680191040e-01,3.619339754612367344e-01
-2.128851711750030518e-01,3.622111048101239739e-01
-2.122449129819869995e-01,3.624806792874664119e-01
-2.116046547889709473e-01,3.627433833611428682e-01
-2.109643965959548950e-01,3.629998891647958636e-01
-2.103241533041000366e-01,3.632508725577991981e-01
-2.096838951110839844e-01,3.634970486685231705e-01
-2.090436369180679321e-01,3.637391129728695383e-01
-2.084033787250518799e-01,3.639778081654991837e-01
-2.077631205320358276e-01,3.642138205052587452e-01
-2.071228623390197754e-01,3.644478577563585731e-01
-2.064826041460037231e-01,3.646806352451266164e-01
-2.058423459529876709e-01,3.649128090679045755e-01
-2.052021026611328125e-01,3.651450916685625714e-01
-2.045618444681167603e-01,3.653781293573317157e-01
-2.039215862751007080e-01,3.656125598820896272e-01
-2.032813280820846558e-01,3.658490129797451473e-01
-2.026410698890686035e-01,3.660880857136512567e-01
-2.020008116960525513e-01,3.663303251877385591e-01
-2.013605535030364990e-01,3.665763367911196724e-01
-2.007203102111816406e-01,3.668265632964899936e-01
-2.000800520181655884e-01,3.670815336657415884e-01
-1.994397938251495361e-01,3.673417026196599267e-01
-1.987995356321334839e-01,3.676074748641919854e-01
-1.981592774391174316e-01,3.678792571570044245e-01
-1.975190192461013794e-01,3.681573954445660490e-01
-1.968787610530853271e-01,3.684422295220692867e-01
-1.962385177612304688e-01,3.687340292679950338e-01
-1.955982595682144165e-01,3.690330754540163127e-01
-1.949580013751983643e-01,3.693395824635032909e-01
-1.943177431821823120e-01,3.696537434916056242e-01
-1.936774849891662598e-01,3.699757131217111805e-01
-1.930372267961502075e-01,3.703056018387869130e-01
-1.923969686031341553e-01,3.706435522716131636e-01
-1.917567253112792969e-01,3.709895760116372898e-01
-1.911164671182632446e-01,3.713437416965605919e-01
-1.904762089252471924e-01,3.717060471130233523e-01
-1.898359507322311401e-01,3.720764799545754897e-01
-1.891956925392150879e-01,3.724549845586411223e-01
-1.885554343461990356e-01,3.728415022364286457e-01
-1.879151761531829834e-01,3.732359105346159112e-01
-1.872749328613281250e-01,3.736381240629391698e-01
-1.866346746683120728e-01,3.740479833231811213e-01
-1.859944164752960205e-01,3.744653367246963960e-01
-1.853541582822799683e-01,3.748900051340862127e-01
-1.847139000892639160e-01,3.753217880493719960e-01
-1.840736418962478638e-01,3.757604533654435031e-01
-1.834333837032318115e-01,3.762057977062385206e-01
-1.827931404113769531e-01,3.766575519256436522e-01
-1.821528822183609009e-01,3.771154847760143092e-01
-1.815126240253448486e-01,3.775792775256872069e-01
-1.808723658323287964e-01,3.780486593896608127e-01
-1.802321076393127441e-01,3.785233572093904542e-01
-1.795918494462966919e-01,3.790030261687542534e-01
-1.789515912532806396e-01,3.794873680341401823e-01
-1.783113479614257812e-01,3.799760258173989769e-01
-1.776710897684097290e-01,3.804686896861682044e-01
-1.770308315753936768e-01,3.809649788757432098e-01
-1.763905733823776245e-01,3.814645621412369181e-01
-1.757503151893615723e-01,3.819670893792599387e-01
-1.751100569963455200e-01,3.824721089687299624e-01
-1.744697988033294678e-01,3.829793120435205367e-01
-1.738295555114746094e-01,3.834882796534473393e-01
-1.731892973184585571e-01,3.839986451011450086e-01
-1.725490391254425049e-01,3.845099729304490843e-01
-1.719087809324264526e-01,3.850219015212439366e-01
-1.712685227394104004e-01,3.855339743578118927e-01
-1.706282645463943481e-01,3.860458204370020852e-01
-1.699880063533782959e-01,3.865569850092986925e-01
-1.693477630615234375e-01,3.870670217931460044e-01
-1.687075048685073853e-01,3.875755596177627993e-01
-1.680672466754913330e-01,3.880821740592139690e-01
-1.674269884824752808e-01,3.885863872003785247e-01
-1.667867302894592285e-01,3.890877809111188412e-01
-1.661464720964431763e-01,3.895859626588284996e-01
-1.655062139034271240e-01,3.900804287198509357e-01
-1.648659706115722656e-01,3.905707932852435782e-01
-1.642257124185562134e-01,3.910566129658055168e-01
-1.635854542255401611e-01,3.915374977046690574e-01
-1.629451960325241089e-01,3.920129867147812419e-01
-1.623049378395080566e-01,3.924826748394716347e-01
-1.616646796464920044e-01,3.929461656938708636e-01
-1.610244214534759521e-01,3.934030448605305708e-01
-1.603841632604598999e-01,3.938529244838995247e-01
-1.597439199686050415e-01,3.942954088110286470e-01
-1.591036617755889893e-01,3.947301752816319009e-01
-1.584634035825729370e-01,3.951568019140134780e-01
-1.578231453895568848e-01,3.955750033291227652e-01
-1.571828871965408325e-01,3.959844028752144141e-01
-1.565426290035247803e-01,3.963847194001983709e-01
-1.559023708105087280e-01,3.967756717929100674e-01
-1.552621275186538696e-01,3.971569364713607442e-01
-1.546218693256378174e-01,3.975282962651762730e-01
-1.539816111326217651e-01,3.978894984142460345e-01
-1.533413529396057129e-01,3.982403407191128508e-01
-1.527010947465896606e-01,3.985806183685545179e-01
-1.520608365535736084e-01,3.989101936920942393e-01
-1.514205783605575562e-01,3.992288806441757210e-01
-1.507803350687026978e-01,3.995365714898855281e-01
-1.501400768756866455e-01,3.998331762441678094e-01
-1.494998186826705933e-01,4.001185932990241056e-01
-1.488595604896545410e-01,4.003927940326592605e-01
-1.482193022966384888e-01,4.006557624538449325e-01
-1.475790441036224365e-01,4.009074707607389598e-01
-1.469387859106063843e-01,4.011479472860717266e-01
-1.462985426187515259e-01,4.013772300450768604e-01
-1.456582844257354736e-01,4.015953915623580173e-01
-1.450180262327194214e-01,4.018024989189781238e-01
-1.443777680397033691e-01,4.019986621921156633e-01
-1.437375098466873169e-01,4.021840120130297791e-01
-1.430972516536712646e-01,4.023586699194092731e-01
-1.424569934606552124e-01,4.025228238607683195e-01
-1.418167501688003540e-01,4.026765898929016707e-01
-1.411764919757843018e-01,4.028202048622091525e-01
-1.405362337827682495e-01,4.029538134674819361e-01
-1.398959755897521973e-01,4.030776674727718500e-01
-1.392557173967361450e-01,4.031919346629440071e-01
-1.386154592037200928e-01,4.032968503936058546e-01
-1.379752010107040405e-01,4.033926580939422024e-01
-1.373349577188491821e-01,4.034795801507380375e-01
-1.366946995258331299e-01,4.035578086312465729e-01
-1.360544413328170776e-01,4.036275984864738930e-01
-1.354141831398010254e-01,4.036891713337222853e-01
-1.347739249467849731e-01,4.037427541347744508e-01
-1.341336667537689209e-01,4.037885623386330280e-01
-1.334934085607528687e-01,4.038268251955843269e-01
-1.328531652688980103e-01,4.038577008520141121e-01
-1.322129070758819580e-01,4.038814255587173108e-01
-1.315726488828659058e-01,4.038981947926463256e-01
-1.309323906898498535e-01,4.039081477482131532e-01
-1.302921324968338013e-01,4.039115009355604968e-01
-1.296518743038177490e-01,4.039083485224557180e-01
-1.290116161108016968e-01,4.038988841812720665e-01
-1.283713728189468384e-01,4.038832091554889203e-01
-1.277311146259307861e-01,4.038614398920943316e-01
-1.270908564329147339e-01,4.038336753448348304e-01
-1.264505982398986816e-01,4.038000242759673952e-01
-1.258103400468826294e-01,4.037605217987927375e-01
-1.251700818538665771e-01,4.037152664718379746e-01
-1.245298311114311218e-01,4.036642777154142436e-01
-1.238895729184150696e-01,4.036076226097353725e-01
-1.232493147253990173e-01,4.035452879465171172e-01
-1.226090639829635620e-01,4.034773061674181704e-01
-1.219688057899475098e-01,4.034036702310017652e-01
-1.213285475969314575e-01,4.033243298657565035e-01
-1.206882894039154053e-01,4.032393252575428022e-01
-1.200480386614799500e-01,4.031485913027070822e-01
-1.194077804684638977e-01,4.030520851212271438e-01
-1.187675222754478455e-01,4.029497443459471029e-01
-1.181272715330123901e-01,4.028415508390423838e-01
-1.174870133399963379e-01,4.027274198757266888e-01
-1.168467551469802856e-01,4.026072891664895792e-01
-1.162064969539642334e-01,4.024810991569234275e-01
-1.155662462115287781e-01,4.023487491629582635e-01
-1.149259880185127258e-01,4.022101797801056478e-01
-1.142857298254966736e-01,4.020653173856665319e-01
-1.136454790830612183e-01,4.019140824562645875e-01
-1.130052208900451660e-01,4.017563855252728189e-01
-1.123649626970291138e-01,4.015921503741752829e-01
-1.117247045040130615e-01,4.014213010578111529e-01
-1.110844537615776062e-01,4.012437730202806918e-01
-1.104441955685615540e-01,4.010594738924635472e-01
-1.098039373755455017e-01,4.008683672234019113e-01
-1.091636791825294495e-01,4.006703700728984074e-01
-1.085234284400939941e-01,4.004654088580510418e-01
-1.078831702470779419e-01,4.002534614567965221e-01
-1.072429120540618896e-01,4.000344537889324315e-01
-1.066026613116264343e-01,3.998083603437070366e-01
-1.059624031186103821e-01,3.995751140025891601e-01
-1.053221449255943298e-01,3.993347251520082963e-01
-1.046818867325782776e-01,3.990871334703736117e-01
-1.040416359901428223e-01,3.988323411593741596e-01
-1.034013777971267700e-01,3.985703526890209680e-01
-1.027611196041107178e-01,3.983011289114815057e-01
-1.021208688616752625e-01,3.980247044753078001e-01
-1.014806106686592102e-01,3.977410730573383013e-01
-1.008403524756431580e-01,3.974502761088487546e-01
-1.002000942826271057e-01,3.971523291238714393e-01
-9.955984354019165039e-02,3.968472890891097116e-01
-9.891958534717559814e-02,3.965351331419562086e-01
-9.827932715415954590e-02,3.962159975189685213e-01
-9.763907641172409058e-02,3.958898976621210153e-01
-9.699881821870803833e-02,3.955569111066967736e-01
-9.635856002569198608e-02,3.952171201895908759e-01
-9.571830183267593384e-02,3.948705797546470109e-01
-9.507805109024047852e-02,3.945174150716255213e-01
-9.443779289722442627e-02,3.941577121352368707e-01
-9.379753470420837402e-02,3.937915639845610549e-01
-9.315727651119232178e-02,3.934190753291986198e-01
-9.251702576875686646e-02,3.930404097286537279e-01
-9.187676757574081421e-02,3.926556280598614279e-01
-9.123650938272476196e-02,3.922649080849436309e-01
-9.059625864028930664e-02,3.918683727562450869e-01
-8.995600044727325439e-02,3.914661453127141755e-01
-8.931574225425720215e-02,3.910584095490188261e-01
-8.867548406124114990e-02,3.906452640648412356e-01
-8.803523331880569458e-02,3.902269147868882015e-01
-8.739497512578964233e-02,3.898034863444568288e-01
-8.675471693277359009e-02,3.893751652661254781e-01
-8.611446619033813477e-02,3.889421089085614014e-01
-8.547420799732208252e-02,3.885044719712364980e-01
-8.483394980430603027e-02,3.880624488583039877e-01
-8.419369161128997803e-02,3.876161961935435940e-01
-8.355344086885452271e-02,3.871659050190849882e-01
-8.291318267583847046e-02,3.867117078724384704e-01
-8.227292448282241821e-02,3.862538446506067480e-01
-8.163267374038696289e-02,3.857924385637474529e-01
-8.099241554737091064e-02,3.853276491597403819e-01
-8.035215735435485840e-02,3.848596935393771012e-01
-7.971189916133880615e-02,3.843886745723219533e-01
-7.907164841890335083e-02,3.839148271205736762e-01
-7.843139022588729858e-02,3.834382519843915205e-01
-7.779113203287124634e-02,3.829591468267645737e-01
-7.715088129043579102e-02,3.824776196223940161e-01
-7.651062309741973877e-02,3.819938126684943036e-01
-7.587036490440368652e-02,3.815078890786454124e-01
-7.523010671138763428e-02,3.810199366833835199e-01
-7.458985596895217896e-02,3.805301051840581650e-01
-7.394959777593612671e-02,3.800384671702436989e-01
-7.330933958292007446e-02,3.795451192658791939e-01
-7.266908884048461914e-02,3.790501524933320709e-01
-7.202883064746856689e-02,3.785536173463448506e-01
-7.138857245445251465e-02,3.780555630528041888e-01
-7.074831426143646240e-02,3.775560340617358790e-01
-7.010806351900100708e-02,3.770550262811553921e-01
-6.946780532598495483e-02,3.765525491379069223e-01
-6.882754713296890259e-02,3.760485790382945837e-01
-6.818728893995285034e-02,3.755430535658241809e-01
-6.754703819751739502e-02,3.750359480966549697e-01
-6.690678000450134277e-02,3.745271174761071187e-01
-6.626652181148529053e-02,3.740164590167349701e-01
-6.562627106904983521e-02,3.735038583740069029e-01
-6.498601287603378296e-02,3.729891065506008019e-01
-6.434575468301773071e-02,3.724720306990514374e-01
-6.370549649000167847e-02,3.719523971240761284e-01
-6.306524574756622314e-02,3.714299312390774155e-01
-6.242498755455017090e-02,3.709043315809243957e-01
-6.178473308682441711e-02,3.703752875071790740e-01
-6.114447489380836487e-02,3.698424679488887534e-01
-6.050422042608261108e-02,3.693054481193054350e-01
-5.986396223306655884e-02,3.687637768054545795e-01
-5.922370776534080505e-02,3.682170363816203995e-01
-5.858344957232475281e-02,3.676646724206316108e-01
-5.794319510459899902e-02,3.671062297688916232e-01
-5.730293691158294678e-02,3.665410559675743585e-01
-5.666268244385719299e-02,3.659685763495579280e-01
-5.602242797613143921e-02,3.653881772194393918e-01
-5.538216978311538696e-02,3.647991344934400360e-01
-5.474191531538963318e-02,3.642007944338980785e-01
-5.410165712237358093e-02,3.635924128219154561e-01
-5.346140265464782715e-02,3.629731970563705445e-01
-5.282114446163177490e-02,3.623423952912419033e-01
-5.218088999390602112e-02,3.616991953033155127e-01
-5.154063552618026733e-02,3.610427302374872305e-01
-5.090037733316421509e-02,3.603721812017881554e-01
-5.026012286543846130e-02,3.596866627171499964e-01
-4.961986467242240906e-02,3.589853175362778259e-01
-4.897961020469665527e-02,3.582672820176817652e-01
-4.833935201168060303e-02,3.575316282997986761e-01
-4.769909754395484924e-02,3.567775002014683672e-01
-4.705884307622909546e-02,3.560040243739726051e-01
-4.641858488321304321e-02,3.552103376344337704e-01
-4.577833041548728943e-02,3.543956024439172126e-01
-4.513807222247123718e-02,3.535589993682579646e-01
-4.449781775474548340e-02,3.526997201718313768e-01
-4.385755956172943115e-02,3.518170486818212872e-01
-4.321730509400367737e-02,3.509102425085299792e-01
-4.257704690098762512e-02,3.499786559809963116e-01
-4.193679243326187134e-02,3.490216504354872740e-01
-4.129653796553611755e-02,3.480386881528483300e-01
-4.065627977252006531e-02,3.470292780332147053e-01
-4.001602530479431152e-02,3.459930203545233951e-01
-3.937576711177825928e-02,3.449295536484995317e-01
-3.873551264405250549e-02,3.438386480408999191e-01
-3.809525445103645325e-02,3.427200991086607473e-01
-3.745499998331069946e-02,3.415738559129923857e-01
-3.681474179029464722e-02,3.403999449108061626e-01
-3.617448732256889343e-02,3.391984785659811763e-01
-3.553423285484313965e-02,3.379696898597850385e-01
-3.489397466182708740e-02,3.367139047744900360e-01
-3.425372019410133362e-02,3.354315907396347995e-01
-3.361346200108528137e-02,3.341232986166575714e-01
-3.297320753335952759e-02,3.327897371921570979e-01
-3.233294934034347534e-02,3.314316882001127063e-01
-3.169269487261772156e-02,3.300500755706932132e-01
-3.105243854224681854e-02,3.286459422805791952e-01
-3.041218221187591553e-02,3.272204235801221550e-01
-2.977192588150501251e-02,3.257748292628210862e-01
-2.913166955113410950e-02,3.243105250692437380e-01
-2.849141508340835571e-02,3.228290503776811704e-01
-2.785115875303745270e-02,3.213319953218811698e-01
-2.721090242266654968e-02,3.198210858011307778e-01
-2.657064609229564667e-02,3.182981566992149070e-01
-2.593038976192474365e-02,3.167651511505269468e-01
-2.529013343155384064e-02,3.152240701814195134e-01
-2.464987710118293762e-02,3.136770294196127296e-01
-2.400962263345718384e-02,3.121262651025826784e-01
-2.336936630308628082e-02,3.105740230361773158e-01
-2.272910997271537781e-02,3.090226350730911342e-01
-2.208885364234447479e-02,3.074745239119089923e-01
-2.144859731197357178e-02,3.059321522054272435e-01
-2.080834098160266876e-02,3.043980207559333628e-01
-2.016808465123176575e-02,3.028747265537510280e-01
-1.952782832086086273e-02,3.013648190242768088e-01
-1.888757199048995972e-02,2.998708586165133028e-01
-1.824731752276420593e-02,2.983955613853916944e-01
-1.760706119239330292e-02,2.969414910453265222e-01
-1.696680486202239990e-02,2.955112988846497757e-01
-1.632654853165149689e-02,2.941076142406835459e-01
-1.568629220128059387e-02,2.927330202771138978e-01
-1.504603587090969086e-02,2.913901231297981731e-01
-1.440578047186136246e-02,2.900814281999353206e-01
-1.376552414149045944e-02,2.888094580440307979e-01
-1.312526781111955643e-02,2.875766416155363103e-01
-1.248501241207122803e-02,2.863854199779432008e-01
-1.184475608170032501e-02,2.852380457631547017e-01
-1.120449975132942200e-02,2.841368415599525576e-01
-1.056424342095851898e-02,2.830839521313945895e-01
-9.923987090587615967e-03,2.820814871553602998e-01
-9.283731691539287567e-03,2.811314237056925514e-01
-8.643475361168384552e-03,2.802357115401798993e-01
-8.003219030797481537e-03,2.793961129529867193e-01
-7.362963166087865829e-03,2.786143551732580548e-01
-6.722707301378250122e-03,2.778919987497179278e-01
-6.082450971007347107e-03,2.772305106536236963e-01
-5.442194640636444092e-03,2.766312620439901337e-01
-4.801938775926828384e-03,2.760954564459439098e-01
-4.161682911217212677e-03,2.756242045721988276e-01
-3.521426580846309662e-03,2.752184635143382074e-01
-2.881170483306050301e-03,2.748790613375566849e-01
-2.240914385765790939e-03,2.746066891853127245e-01
-1.600658288225531578e-03,2.744019230585235114e-01
-9.604021906852722168e-04,2.742651705180625399e-01
-3.201460931450128555e-04,2.741967101343232294e-01
3.201460931450128555e-04,2.741967051240066233e-01
9.604021906852722168e-04,2.742651554901840427e-01
1.600658288225531578e-03,2.744018980302058708e-01
2.240914385765790939e-03,2.746066544503236173e-01
2.881170483306050301e-03,2.748790168728394434e-01
3.521426580846309662e-03,2.752184088296880660e-01
4.161682911217212677e-03,2.756241408224529010e-01
4.801938775926828384e-03,2.760953833220289866e-01
5.442194640636444092e-03,2.766311792736946273e-01
6.082450971007347107e-03,2.772304199335544617e-01
6.722707301378250122e-03,2.778918984148806004e-01
7.362963166087865829e-03,2.786142474224235777e-01
8.003219030797481537e-03,2.793959971401811515e-01
8.643475361168384552e-03,2.802355879955467088e-01
9.283731691539287567e-03,2.811312945968595933e-01
9.923987090587615967e-03,2.820813474206440574e-01
1.056424342095851898e-02,2.830838075546688870e-01
1.120449975132942200e-02,2.841366924798527371e-01
1.184475608170032501e-02,2.852378925269563048e-01
1.248501241207122803e-02,2.863852595988545247e-01
1.312526781111955643e-02,2.875764778610578887e-01
1.376552414149045944e-02,2.888092880734527412e-01
1.440578047186136246e-02,2.900812525218565696e-01
1.504603587090969086e-02,2.913899453243224968e-01
1.568629220128059387e-02,2.927328407166158719e-01
1.632654853165149689e-02,2.941074274584072334e-01
1.696680486202239990e-02,2.955111169211028788e-01
1.760706119239330292e-02,2.969413028912848418e-01
1.824731752276420593e-02,2.983953677040904751e-01
1.888757199048995972e-02,2.998706652921021565e-01
1.952782832086086273e-02,3.013646314667477455e-01
2.016808465123176575e-02,3.028745398680339207e-01
2.080834098160266876e-02,3.043978305044872101e-01
2.144859731197357178e-02,3.059319682074188584e-01
2.208885364234447479e-02,3.074743372605652780e-01
2.272910997271537781e-02,3.090224463584130277e-01
2.336936630308628082e-02,3.105738328305394091e-01
2.400962263345718384e-02,3.121260739590239197e-01
2.464987710118293762e-02,3.136768608561704141e-01
2.529013343155384064e-02,3.152238860994325265e-01
2.593038976192474365e-02,3.167649744331617612e-01
2.657064609229564667e-02,3.182979736754916189e-01
2.721090242266654968e-02,3.198209169682737496e-01
2.785115875303745270e-02,3.213318213350424557e-01
2.849141508340835571e-02,3.228288840651094560e-01
2.913166955113410950e-02,3.243103662631900974e-01
2.977192588150501251e-02,3.257746669679968399e-01
3.041218221187591553e-02,3.272202792530927162e-01
3.105243854224681854e-02,3.286457951007122347e-01
3.169269487261772156e-02,3.300499263100507008e-01
3.233294934034347534e-02,3.314315464433668090e-01
3.297320753335952759e-02,3.327896027078125485e-01
3.361346200108528137e-02,3.341231791352017311e-01
3.425372019410133362e-02,3.354314625524787985e-01
3.489397466182708740e-02,3.367137835585629624e-01
3.553423285484313965e-02,3.379695753603906283e-01
3.617448732256889343e-02,3.391983705283556638e-01
3.681474179029464722e-02,3.403998430809789255e-01
3.745499998331069946e-02,3.415737600385568840e-01
3.809525445103645325e-02,3.427200036352733292e-01
3.873551264405250549e-02,3.438385583463592354e-01
3.937576711177825928e-02,3.449294601218602097e-01
4.001602530479431152e-02,3.459929239121866118e-01
4.065627977252006531e-02,3.470291959332243437e-01
4.129653796553611755e-02,3.480386113567419670e-01
4.193679243326187134e-02,3.490215786785197949e-01
4.257704690098762512e-02,3.499785890052544701e-01
4.321730509400367737e-02,3.509101738186859443e-01
4.385755956172943115e-02,3.518169847077197154e-01
4.449781775474548340e-02,3.526996660649635018e-01
4.513807222247123718e-02,3.535589440566795361e-01
4.577833041548728943e-02,3.543955557646252252e-01
4.641858488321304321e-02,3.552102900189182400e-01
4.705884307622909546e-02,3.560039802666601361e-01
4.769909754395484924e-02,3.567774556776202033e-01
4.833935201168060303e-02,3.575315905747915579e-01
4.897961020469665527e-02,3.582672440184597740e-01
4.961986467242240906e-02,3.589852824882093785e-01
5.026012286543846130e-02,3.596866304258181657e-01
5.090037733316421509e-02,3.603721490056872589e-01
5.154063552618026733e-02,3.610427051913349672e-01
5.218088999390602112e-02,3.616991702103380391e-01
5.282114446163177490e-02,3.623423703527093309e-01
5.346140265464782715e-02,3.629731742023816210e-01
5.410165712237358093e-02,3.635923902913091865e-01
5.474191531538963318e-02,3.642007753023754901e-01
5.538216978311538696e-02,3.647991183615753030e-01
5.602242797613143921e-02,3.653881600457316026e-01
5.666268244385719299e-02,3.659685606952676196e-01
5.730293691158294678e-02,3.665410417134906673e-01
5.794319510459899902e-02,3.671062168036240969e-01
5.858344957232475281e-02,3.676646589572833967e-01
5.922370776534080505e-02,3.682170256891570403e-01
5.986396223306655884e-02,3.687637671108001669e-01
6.050422042608261108e-02,3.693054393387020795e-01
6.114447489380836487e-02,3.698424588697126758e-01
6.178473308682441711e-02,3.703752793014998268e-01
6.242498755455017090e-02,3.709043241725789031e-01
6.306524574756622314e-02,3.714299228873541026e-01
6.370549649000167847e-02,3.719523933619797162e-01
6.434575468301773071e-02,3.724720273133206305e-01
6.498601287603378296e-02,3.729891035068195748e-01
6.562627106904983521e-02,3.735038550938494240e-01
6.626652181148529053e-02,3.740164536219303670e-01
6.690678000450134277e-02,3.745271126415818941e-01
6.754703819751739502e-02,3.750359441622537204e-01
6.818728893995285034e-02,3.755430518066629197e-01
6.882754713296890259e-02,3.760485771525501342e-01
6.946780532598495483e-02,3.765525477356206352e-01
7.010806351900100708e-02,3.770550250311526241e-01
7.074831426143646240e-02,3.775560316129649152e-01
7.138857245445251465e-02,3.780555606765663157e-01
7.202883064746856689e-02,3.785536154108424256e-01
7.266908884048461914e-02,3.790501506191406023e-01
7.330933958292007446e-02,3.795451185734517452e-01
7.394959777593612671e-02,3.800384664342635332e-01
7.458985596895217896e-02,3.805301045328568499e-01
7.523010671138763428e-02,3.810199355322261283e-01
7.587036490440368652e-02,3.815078881469498029e-01
7.651062309741973877e-02,3.819938117720376169e-01
7.715088129043579102e-02,3.824776188325609283e-01
7.779113203287124634e-02,3.829591464791879396e-01
7.843139022588729858e-02,3.834382516788044093e-01
7.907164841890335083e-02,3.839148268521892504e-01
7.971189916133880615e-02,3.843886740229116583e-01
8.035215735435485840e-02,3.848596931266623500e-01
8.099241554737091064e-02,3.853276487984231835e-01
8.163267374038696289e-02,3.857924382477628811e-01
8.227292448282241821e-02,3.862538445125833775e-01
8.291318267583847046e-02,3.867117077519881541e-01
8.355344086885452271e-02,3.871659049140827591e-01
8.419369161128997803e-02,3.876161959801853740e-01
8.483394980430603027e-02,3.880624486727040079e-01
8.547420799732208252e-02,3.885044718099548433e-01
8.611446619033813477e-02,3.889421087685605016e-01
8.675471693277359009e-02,3.893751651967543026e-01
8.739497512578964233e-02,3.898034862843671178e-01
8.803523331880569458e-02,3.902269147348942369e-01
8.867548406124114990e-02,3.906452639974276053e-01
8.931574225425720215e-02,3.910584094908111652e-01
8.995600044727325439e-02,3.914661452457730562e-01
9.059625864028930664e-02,3.918683727129872452e-01
9.123650938272476196e-02,3.922649080725331139e-01
9.187676757574081421e-02,3.926556280438564528e-01
9.251702576875686646e-02,3.930404097103257222e-01
9.315727651119232178e-02,3.934190752977491101e-01
9.379753470420837402e-02,3.937915639609768093e-01
9.443779289722442627e-02,3.941577121150459107e-01
9.507805109024047852e-02,3.945174150518910849e-01
9.571830183267593384e-02,3.948705797462173095e-01
9.635856002569198608e-02,3.952171201823970748e-01
9.699881821870803833e-02,3.955569111005643457e-01
9.763907641172409058e-02,3.958898976568989703e-01
9.827932715415954590e-02,3.962159975089738495e-01
9.891958534717559814e-02,3.965351331353499376e-01
9.955984354019165039e-02,3.968472890827010602e-01
1.002000942826271057e-01,3.971523291211545015e-01
1.008403524756431580e-01,3.974502761065474843e-01
1.014806106686592102e-01,3.977410730553909701e-01
1.021208688616752625e-01,3.980247044736620055e-01
1.027611196041107178e-01,3.983011289090496732e-01
1.034013777971267700e-01,3.985703526866766211e-01
1.040416359901428223e-01,3.988323411571523813e-01
1.046818867325782776e-01,3.990871334697505546e-01
1.053221449255943298e-01,3.993347251511347729e-01
1.059624031186103821e-01,3.995751140021490677e-01
1.066026613116264343e-01,3.998083603430915289e-01
1.072429120540618896e-01,4.000344537881073137e-01
1.078831702470779419e-01,4.002534614560193660e-01
1.085234284400939941e-01,4.004654088574013393e-01
1.091636791825294495e-01,4.006703700727172190e-01
1.098039373755455017e-01,4.008683672231496686e-01
1.104441955685615540e-01,4.010594738922534930e-01
1.110844537615776062e-01,4.012437730201057207e-01
1.117247045040130615e-01,4.014213010575788942e-01
1.123649626970291138e-01,4.015921503739825482e-01
1.130052208900451660e-01,4.017563855251129468e-01
1.136454790830612183e-01,4.019140824561318048e-01
1.142857298254966736e-01,4.020653173855839313e-01
1.149259880185127258e-01,4.022101797800599066e-01
1.155662462115287781e-01,4.023487491629209600e-01
1.162064969539642334e-01,4.024810991568457119e-01
1.168467551469802856e-01,4.026072891664256304e-01
1.174870133399963379e-01,4.027274198756849444e-01
1.181272715330123901e-01,4.028415508390077449e-01
1.187675222754478455e-01,4.029497443459320039e-01
1.194077804684638977e-01,4.030520851212147093e-01
1.200480386614799500e-01,4.031485913026973122e-01
1.206882894039154053e-01,4.032393252575228182e-01
1.213285475969314575e-01,4.033243298657431808e-01
1.219688057899475098e-01,4.034036702309888867e-01
1.226090639829635620e-01,4.034773061674075123e-01
1.232493147253990173e-01,4.035452879465122322e-01
1.238895729184150696e-01,4.036076226097327080e-01
1.245298311114311218e-01,4.036642777154120232e-01
1.251700818538665771e-01,4.037152664718330897e-01
1.258103400468826294e-01,4.037605217987891848e-01
1.264505982398986816e-01,4.038000242759642866e-01
1.270908564329147339e-01,4.038336753448321659e-01
1.277311146259307861e-01,4.038614398920916670e-01
1.283713728189468384e-01,4.038832091554871440e-01
1.290116161108016968e-01,4.038988841812711783e-01
1.296518743038177490e-01,4.039083485224548298e-01
1.302921324968338013e-01,4.039115009355596086e-01
1.309323906898498535e-01,4.039081477482127092e-01
1.315726488828659058e-01,4.038981947926458815e-01
1.322129070758819580e-01,4.038814255587168667e-01
1.328531652688980103e-01,4.038577008520141121e-01
1.334934085607528687e-01,4.038268251955838828e-01
1.341336667537689209e-01,4.037885623386330280e-01
1.347739249467849731e-01,4.037427541347744508e-01
1.354141831398010254e-01,4.036891713337222853e-01
1.360544413328170776e-01,4.036275984864738930e-01
1.366946995258331299e-01,4.035578086312465729e-01
1.373349577188491821e-01,4.034795801507380375e-01
1.379752010107040405e-01,4.033926580939422024e-01
1.386154592037200928e-01,4.032968503936062987e-01
1.392557173967361450e-01,4.031919346629440071e-01
1.398959755897521973e-01,4.030776674727718500e-01
1.405362337827682495e-01,4.029538134674819361e-01
1.411764919757843018e-01,4.028202048622091525e-01
1.418167501688003540e-01,4.026765898929016707e-01
1.424569934606552124e-01,4.025228238607683195e-01
1.430972516536712646e-01,4.023586699194092731e-01
1.437375098466873169e-01,4.021840120130297791e-01
1.443777680397033691e-01,4.019986621921152192e-01
1.450180262327194214e-01,4.018024989189781238e-01
1.456582844257354736e-01,4.015953915623580173e-01
1.462985426187515259e-01,4.013772300450773045e-01
1.469387859106063843e-01,4.011479472860717266e-01
1.475790441036224365e-01,4.009074707607385157e-01
1.482193022966384888e-01,4.006557624538449325e-01
1.488595604896545410e-01,4.003927940326592605e-01
1.494998186826705933e-01,4.001185932990241056e-01
1.501400768756866455e-01,3.998331762441673654e-01
1.507803350687026978e-01,3.995365714898859721e-01
1.514205783605575562e-01,3.992288806441757210e-01
1.520608365535736084e-01,3.989101936920942393e-01
1.527010947465896606e-01,3.985806183685545179e-01
1.533413529396057129e-01,3.982403407191132949e-01
1.539816111326217651e-01,3.978894984142460345e-01
1.546218693256378174e-01,3.975282962651762730e-01
1.552621275186538696e-01,3.971569364713616324e-01
1.559023708105087280e-01,3.967756717929100674e-01
1.565426290035247803e-01,3.963847194001983709e-01
1.571828871965408325e-01,3.959844028752144141e-01
1.578231453895568848e-01,3.955750033291227652e-01
1.584634035825729370e-01,3.951568019140139221e-01
1.591036617755889893e-01,3.947301752816319009e-01
1.597439199686050415e-01,3.942954088110290911e-01
1.603841632604598999e-01,3.938529244838999688e-01
1.610244214534759521e-01,3.934030448605305708e-01
1.616646796464920044e-01,3.929461656938713077e-01
1.623049378395080566e-01,3.924826748394716347e-01
1.629451960325241089e-01,3.920129867147812419e-01
1.635854542255401611e-01,3.915374977046690574e-01
1.642257124185562134e-01,3.910566129658059609e-01
1.648659706115722656e-01,3.905707932852435782e-01
1.655062139034271240e-01,3.900804287198509357e-01
1.661464720964431763e-01,3.895859626588289437e-01
1.667867302894592285e-01,3.890877809111188412e-01
1.674269884824752808e-01,3.885863872003785247e-01
1.680672466754913330e-01,3.880821740592135249e-01
1.687075048685073853e-01,3.875755596177623552e-01
1.693477630615234375e-01,3.870670217931460044e-01
1.699880063533782959e-01,3.865569850092986925e-01
1.706282645463943481e-01,3.860458204370020852e-01
1.712685227394104004e-01,3.855339743578118927e-01
1.719087809324264526e-01,3.850219015212439366e-01
1.725490391254425049e-01,3.845099729304490843e-01
1.731892973184585571e-01,3.839986451011454527e-01
1.738295555114746094e-01,3.834882796534477833e-01
1.744697988033294678e-01,3.829793120435200926e-01
1.751100569963455200e-01,3.824721089687299624e-01
1.757503151893615723e-01,3.819670893792599387e-01
1.763905733823776245e-01,3.814645621412369181e-01
1.770308315753936768e-01,3.809649788757432098e-01
1.776710897684097290e-01,3.804686896861682044e-01
1.783113479614257812e-01,3.799760258173985328e-01
1.789515912532806396e-01,3.794873680341401823e-01
1.795918494462966919e-01,3.790030261687542534e-01
1.802321076393127441e-01,3.785233572093904542e-01
1.808723658323287964e-01,3.780486593896608127e-01
1.815126240253448486e-01,3.775792775256867628e-01
1.821528822183609009e-01,3.771154847760143092e-01
1.827931404113769531e-01,3.766575519256436522e-01
1.834333837032318115e-01,3.762057977062385206e-01
1.840736418962478638e-01,3.757604533654435031e-01
1.847139000892639160e-01,3.753217880493724401e-01
1.853541582822799683e-01,3.748900051340857686e-01
1.859944164752960205e-01,3.744653367246968401e-01
1.866346746683120728e-01,3.740479833231811213e-01
1.872749328613281250e-01,3.736381240629391698e-01
1.879151761531829834e-01,3.732359105346159112e-01
1.885554343461990356e-01,3.728415022364286457e-01
1.891956925392150879e-01,3.724549845586411223e-01
1.898359507322311401e-01,3.720764799545754897e-01
1.904762089252471924e-01,3.717060471130233523e-01
1.911164671182632446e-01,3.713437416965605919e-01
1.917567253112792969e-01,3.709895760116372898e-01
1.923969686031341553e-01,3.706435522716131636e-01
1.930372267961502075e-01,3.703056018387869130e-01
1.936774849891662598e-01,3.699757131217111805e-01
1.943177431821823120e-01,3.696537434916060683e-01
1.949580013751983643e-01,3.693395824635032909e-01
1.955982595682144165e-01,3.690330754540163127e-01
1.962385177612304688e-01,3.687340292679950338e-01
1.968787610530853271e-01,3.684422295220697308e-01
1.975190192461013794e-01,3.681573954445660490e-01
1.981592774391174316e-01,3.678792571570044245e-01
1.987995356321334839e-01,3.676074748641915413e-01
1.994397938251495361e-01,3.673417026196599267e-01
2.000800520181655884e-01,3.670815336657415884e-01
2.007203102111816406e-01,3.668265632964899936e-01
2.013605535030364990e-01,3.665763367911196724e-01
2.020008116960525513e-01,3.663303251877385591e-01
2.026410698890686035e-01,3.660880857136512567e-01
2.032813280820846558e-01,3.658490129797451473e-01
2.039215862751007080e-01,3.656125598820896272e-01
2.045618444681167603e-01,3.653781293573317157e-01
2.052021026611328125e-01,3.651450916685625714e-01
2.058423459529876709e-01,3.649128090679045755e-01
2.064826041460037231e-01,3.646806352451275046e-01
2.071228623390197754e-01,3.644478577563585731e-01
2.077631205320358276e-01,3.642138205052587452e-01
2.084033787250518799e-01,3.639778081654991837e-01
2.090436369180679321e-01,3.637391129728690942e-01
2.096838951110839844e-01,3.634970486685231705e-01
2.103241533041000366e-01,3.632508725577987541e-01
2.109643965959548950e-01,3.629998891647958636e-01
2.116046547889709473e-01,3.627433833611428682e-01
2.122449129819869995e-01,3.624806792874664119e-01
2.128851711750030518e-01,3.622111048101239739e-01
2.135254293680191040e-01,3.619339754612367344e-01
2.141656875610351562e-01,3.616486823919666804e-01
2.148059457540512085e-01,3.613545792794710110e-01
2.154461890459060669e-01,3.610511223641932332e-01
2.160864472389221191e-01,3.607377444345476469e-01
2.167267054319381714e-01,3.604139352258872719e-01
2.173669636249542236e-01,3.600791991796357117e-01
2.180072218179702759e-01,3.597331397552050447e-01
2.186474800109863281e-01,3.593753887385053858e-01
2.192877382040023804e-01,3.590055833745289249e-01
2.199279814958572388e-01,3.586234670077095288e-01
2.205682396888732910e-01,3.582287985767327321e-01
2.212084978818893433e-01,3.578214142749303051e-01
2.218487560749053955e-01,3.574012317840598030e-01
2.224890142679214478e-01,3.569681680650322875e-01
2.231292724609375000e-01,3.565222545165123158e-01
2.237695306539535522e-01,3.560635696932923366e-01
2.244097739458084106e-01,3.555922442293462105e-01
2.250500321388244629e-01,3.551084886426343346e-01
2.256902903318405151e-01,3.546125406286089188e-01
2.263305485248565674e-01,3.541047719599168531e-01
2.269708067178726196e-01,3.535854960061604046e-01
2.276110649108886719e-01,3.530551947619646747e-01
2.282513231039047241e-01,3.525143376424004771e-01
2.288915663957595825e-01,3.519634799743593945e-01
2.295318245887756348e-01,3.514032106453788273e-01
2.301720827817916870e-01,3.508341443824436467e-01
2.308123409748077393e-01,3.502569603326799452e-01
2.314525991678237915e-01,3.496723727712662821e-01
2.320928573608398438e-01,3.490811256556418662e-01
2.327331155538558960e-01,3.484839414007083747e-01
2.333733588457107544e-01,3.478816744728066013e-01
2.340136170387268066e-01,3.472750308434084943e-01
2.346538752317428589e-01,3.466648334202737658e-01
2.352941334247589111e-01,3.460519088579072644e-01
2.359343916177749634e-01,3.454370275862554962e-01
2.365746498107910156e-01,3.448209609305870060e-01
2.372149080038070679e-01,3.442044682849010329e-01
2.378551512956619263e-01,3.435883038605576090e-01
2.384954094886779785e-01,3.429730936428088128e-01
2.391356676816940308e-01,3.423595637047611717e-01
2.397759258747100830e-01,3.417482477399822471e-01
2.404161840677261353e-01,3.411397647119605026e-01
2.410564422607421875e-01,3.405345392172316465e-01
2.416967004537582397e-01,3.399330224665124689e-01
2.423369437456130981e-01,3.393355455047233349e-01
2.429772019386291504e-01,3.387423972288408081e-01
2.436174601316452026e-01,3.381537314857609999e-01
2.442577183246612549e-01,3.375696980083842114e-01
2.448979765176773071e-01,3.369902505515840474e-01
2.455382347106933594e-01,3.364153337452573389e-01
2.461784929037094116e-01,3.358447625998675079e-01
2.468187510967254639e-01,3.352782606771240737e-01
2.474589943885803223e-01,3.347154746289975336e-01
2.480992525815963745e-01,3.341558615369129015e-01
2.487395107746124268e-01,3.335988973350199061e-01
2.493797689676284790e-01,3.330439123997042117e-01
2.500200271606445312e-01,3.324901205557924122e-01
2.506602704524993896e-01,3.319366852715721627e-01
2.513005435466766357e-01,3.313826232124581495e-01
2.519407868385314941e-01,3.308269628962010600e-01
2.525810599327087402e-01,3.302685237655000883e-01
2.532213032245635986e-01,3.297062153465359913e-01
2.538615465164184570e-01,3.291387266167178360e-01
2.545018196105957031e-01,3.285647568838481192e-01
2.551420629024505615e-01,3.279830019891365467e-01
2.557823359966278076e-01,3.273920317583383088e-01
2.564225792884826660e-01,3.267904963807235497e-01
2.570628523826599121e-01,3.261768752230178592e-01
2.577030956745147705e-01,3.255497949509247313e-01
2.583433389663696289e-01,3.249078091910830857e-01
2.589836120605468750e-01,3.242494469581491678e-01
2.596238553524017334e-01,3.235733757740342220e-01
2.602641284465789795e-01,3.228781732095287182e-01
2.609043717384338379e-01,3.221626063106772797e-01
2.615446448326110840e-01,3.214253689736095154e-01
2.621848881244659424e-01,3.206653523648155257e-01
2.628251314163208008e-01,3.198814509805885109e-01
2.634654045104980469e-01,3.190726411154392039e-01
2.641056478023529053e-01,3.182381357282331180e-01
2.647459208965301514e-01,3.173770905916626361e-01
2.653861641883850098e-01,3.164889681081834993e-01
2.660264372825622559e-01,3.155732037526171041e-01
2.666666805744171143e-01,3.146295312572799929e-01
2.673069238662719727e-01,3.136577213535058917e-01
2.679471969604492188e-01,3.126577278233400037e-01
2.685874402523040771e-01,3.116297629972217820e-01
2.692277133464813232e-01,3.105740461637638283e-01
2.698679566383361816e-01,3.094911230215848796e-01
2.705082297325134277e-01,3.083815912940375270e-01
2.711484730243682861e-01,3.072463516774801562e-01
2.717887461185455322e-01,3.060863322896629768e-01
2.724289894104003906e-01,3.049027423154333505e-01
2.730692327022552490e-01,3.036968935696124916e-01
2.737095057964324951e-01,3.024702417073217298e-01
2.743497490882873535e-01,3.012245530517523306e-01
2.749900221824645996e-01,2.999614969573949352e-01
2.756302654743194580e-01,2.986831166646721769e-01
2.762705385684967041e-01,2.973913686365783349e-01
2.769107818603515625e-01,2.960885701631088551e-01
2.775510251522064209e-01,2.947769193936289334e-01
2.781912982463836670e-01,2.934587625149203127e-01
2.788315415382385254e-01,2.921366694061653391e-01
2.794718146324157715e-01,2.908130434348010773e-01
2.801120579242706299e-01,2.894905426552001337e-01
2.807523310184478760e-01,2.881716999333696627e-01
2.813925743103027344e-01,2.868592288544045132e-01
2.820328176021575928e-01,2.855556680240125544e-01
2.826730906963348389e-01,2.842635594506690566e-01
2.833133339881896973e-01,2.829855899389412954e-01
2.839536070823669434e-01,2.817241255110287668e-01
2.845938503742218018e-01,2.804817049278200969e-01
2.852341234683990479e-01,2.792606033905169483e-01
2.858743667602539062e-01,2.780630877416143676e-01
2.865146100521087646e-01,2.768912889353614126e-01
2.871548831462860107e-01,2.757470914447526233e-01
2.877951264381408691e-01,2.746324219955509349e-01
2.884353995323181152e-01,2.735488080449597348e-01
2.890756428241729736e-01,2.724978614265745058e-01
2.897159159183502197e-01,2.714807280164501790e-01
2.903561592102050781e-01,2.704985427298001177e-01
2.909964025020599365e-01,2.695521474787492267e-01
2.916366755962371826e-01,2.686420774808029321e-01
2.922769188880920410e-01,2.677687934695169858e-01
2.929171919822692871e-01,2.669323456161043495e-01
2.935574352741241455e-01,2.661327000856497094e-01
2.941977083683013916e-01,2.653693849189222576e-01
2.948379516601562500e-01,2.646418584861636170e-01
2.954781949520111084e-01,2.639491245797431773e-01
2.961184680461883545e-01,2.632900368602886232e-01
2.967587113380432129e-01,2.626631802435204222e-01
2.973989844322204590e-01,2.620668356266269150e-01
2.980392277240753174e-01,2.614990889327222234e-01
2.986795008182525635e-01,2.609576799157524718e-01
2.993197441101074219e-01,2.604401974616048498e-01
2.999599874019622803e-01,2.599439547290076646e-01
3.006002604961395264e-01,2.594659791185454090e-01
3.012405037879943848e-01,2.590031859414874127e-01
3.018807768821716309e-01,2.585521863979005630e-01
3.025210201740264893e-01,2.581094741442253593e-01
3.031612932682037354e-01,2.576713087034145921e-01
3.038015365600585938e-01,2.572338220141663356e-01
3.044417798519134521e-01,2.567929829402322284e-01
3.050820529460906982e-01,2.563446078783426785e-01
3.057222962379455566e-01,2.558844414201963957e-01
3.063625693321228027e-01,2.554081053986974048e-01
3.070028126239776611e-01,2.549112081844810973e-01
3.076430857181549072e-01,2.543892334076778283e-01
3.082833290100097656e-01,2.538376850250201322e-01
3.089235723018646240e-01,2.532520623807057447e-01
3.095638453960418701e-01,2.526278100971772744e-01
3.102040886878967285e-01,2.519604926776990439e-01
3.108443617820739746e-01,2.512456928322954752e-01
3.114846050739288330e-01,2.504791253967044717e-01
3.121248781681060791e-01,2.496564966512138106e-01
3.127651214599609375e-01,2.487737663927660492e-01
3.134053647518157959e-01,2.478269625847429047e-01
3.140456378459930420e-01,2.468121983667326269e-01
3.146858811378479004e-01,2.457260157332372685e-01
3.153261542320251465e-01,2.445648241308795434e-01
3.159663975238800049e-01,2.433256027847559011e-01
3.166066706180572510e-01,2.420052282286819789e-01
3.172469139099121094e-01,2.406010986408011476e-01
3.178871572017669678e-01,2.391107131863678958e-01
3.185274302959442139e-01,2.375318048423586959e-01
3.191676735877990723e-01,2.358625933007232334e-01
3.198079466819763184e-01,2.341013115468744132e-01
3.204481899738311768e-01,2.322467851807119565e-01
3.210884630680084229e-01,2.302978541146813996e-01
3.217287063598632812e-01,2.282539345869629699e-01
3.223689496517181396e-01,2.261145269956523762e-01
3.230092227458953857e-01,2.238794123023075677e-01
3.236494660377502441e-01,2.215490296993625208e-01
3.242897391319274902e-01,2.191236363376960483e-01
3.249299824237823486e-01,2.166042418870666175e-01
3.255702555179595947e-01,2.139916790009959158e-01
3.262104988098144531e-01,2.112875983421322879e-01
3.268507421016693115e-01,2.084934949214689581e-01
3.274910151958465576e-01,2.056111575361221355e-01
3.281312584877014160e-01,2.026430282752165191e-01
3.287715315818786621e-01,1.995912288786398925e-01
3.294117748737335205e-01,1.964586781472696941e-01
3.300520479679107666e-01,1.932479585510336051e-01
3.306922912597656250e-01,1.899624515170437178e-01
3.313325345516204834e-01,1.866052613995288212e-01
3.319728076457977295e-01,1.831796772766844938e-01
3.326130509376525879e-01,1.796895830950475670e-01
3.332533240318298340e-01,1.761384497508835523e-01
3.338935673236846924e-01,1.725304607728155304e-01
3.345338404178619385e-01,1.688692957473669765e-01
3.351740837097167969e-01,1.651594510884493161e-01
3.358143270015716553e-01,1.614049022275310108e-01
3.364546000957489014e-01,1.576097957625655077e-01
3.370948433876037598e-01,1.537787970679991290e-01
3.377351164817810059e-01,1.499159822801727771e-01
3.383753597736358643e-01,1.460261336686579092e-01
3.390156328678131104e-01,1.421133779485774795e-01
3.396558761596679688e-01,1.381825383593149326e-01
3.402961194515228271e-01,1.342379294073312579e-01
3.409363925457000732e-01,1.302838657105844788e-01
3.415766358375549316e-01,1.263251554513935559e-01
3.422169089317321777e-01,1.223659235680658597e-01
3.428571522235870361e-01,1.184109361188965259e-01
3.434974253177642822e-01,1.144641918906730282e-01
3.441376686096191406e-01,1.105304174226260372e-01
3.447779119014739990e-01,1.066137081533500286e-01
3.454181849956512451e-01,1.027180969924081921e-01
3.460584282875061035e-01,9.884809956720408408e-02
3.466987013816833496e-01,9.500749749950454515e-02
3.473389446735382080e-01,9.120062567072428905e-02
3.479792177677154541e-01,8.743106644269271754e-02
3.486194610595703125e-01,8.370305664110277988e-02
3.492597341537475586e-01,8.002003504881205487e-02
3.498999774456024170e-01,7.638601113618559424e-02
3.505402207374572754e-01,7.280444297308319435e-02
3.511804938316345215e-01,6.927863291156954872e-02
3.518207371234893799e-01,6.581235193643797388e-02
3.524610102176666260e-01,6.240859143731825043e-02
3.531012535095214844e-01,5.907084801834905363e-02
3.537415266036987305e-01,5.580194985866615554e-02
3.543817698955535889e-01,5.260520579783456441e-02
3.550220131874084473e-01,4.948334656817277022e-02
3.556622862815856934e-01,4.643903567446905356e-02
3.563025295734405518e-01,4.347521306680945941e-02
3.569428026676177979e-01,4.059419055609847504e-02
3.575830459594726562e-01,3.779866454797708997e-02
3.582233190536499023e-01,3.509074119699695515e-02
3.588635623455047607e-01,3.247286183132214177e-02
3.595038056373596191e-01,2.994697119484435177e-02
3.601440787315368652e-01,2.751495125714686907e-02
3.607843220233917236e-01,2.517887428465037658e-02
3.614245951175689697e-01,2.294023253938792806e-02
3.620648384094238281e-01,2.080080944231266216e-02
3.627051115036010742e-01,1.876184614629128333e-02
3.633453547954559326e-01,1.682486733924015709e-02
3.639855980873107910e-01,1.499092679087610236e-02
3.646258711814880371e-01,1.326099846702355478e-02
3.652661144733428955e-01,1.163611301943490162e-02
3.659063875675201416e-01,1.011687993133270069e-02
3.665466308593750000e-01,8.704034544946281926e-03
3.671869039535522461e-01,7.397883323388754206e-03
3.678271472454071045e-01,6.198838099741088570e-03
3.684673905372619629e-01,5.106981182050773782e-03
3.691076636314392090e-01,4.122243016967175322e-03
3.697479069232940674e-01,3.244547915738138499e-03
3.703881800174713135e-01,2.473467737197587724e-03
3.710284233093261719e-01,1.808576634189318355e-03
3.716686964035034180e-01,1.249148983281322955e-03
3.723089396953582764e-01,7.944298478665956509e-04
3.729491829872131348e-01,4.433695971455264839e-04
3.735894560813903809e-01,1.948490652523560129e-04
3.742296993732452393e-01,4.756318213861021604e-05
3.748699724674224854e-01,0.000000000000000000e+00
3.755102157592773438e-01,5.056723765095583190e-05
3.761504888534545898e-01,1.974353641918114022e-04
3.767907321453094482e-01,4.386344430620248147e-04
3.774309754371643066e-01,7.720867646305862309e-04
3.780712485313415527e-01,1.195532515750219460e-03
3.787114918231964111e-01,1.706534846692697727e-03
3.793517649173736572e-01,2.302569557307787562e-03
3.799920082092285156e-01,2.980889005667286540e-03
3.806322813034057617e-01,3.738712415440659242e-03
3.812725245952606201e-01,4.573041658417764666e-03
3.819127678871154785e-01,5.480798313236778796e-03
3.825530409812927246e-01,6.458864191067448246e-03
3.831932842731475830e-01,7.503816900757520614e-03
3.838335573673248291e-01,8.612350160588810866e-03
3.844738006591796875e-01,9.780895829308633438e-03
3.851140737533569336e-01,1.100595456921160675e-02
3.857543170452117920e-01,1.228378103738858584e-02
3.863945603370666504e-01,1.361075429452407448e-02
3.870348334312438965e-01,1.498313944068030423e-02
3.876750767230987549e-01,1.639705480366693280e-02
3.883153498172760010e-01,1.784879214588119822e-02
3.889555931091308594e-01,1.933441424632542649e-02
3.895958662033081055e-01,2.085022787425439006e-02
3.902361094951629639e-01,2.239230947455528309e-02
3.908763527870178223e-01,2.395687618261455043e-02
3.915166258811950684e-01,2.554033932757793224e-02
3.921568691730499268e-01,2.713882279168711165e-02
3.927971422672271729e-01,2.874888041396772564e-02
3.934373855590820312e-01,3.036682678556790194e-02
3.940776586532592773e-01,3.198937700321557998e-02
3.947179019451141357e-01,3.361308459565570672e-02
3.953581452369689941e-01,3.523480903157372168e-02
3.959984183311462402e-01,3.685158549124256666e-02
3.966386616230010986e-01,3.846037762587473097e-02
3.972789347171783447e-01,4.005857005267721149e-02
3.979191780090332031e-01,4.164349731098226925e-02
3.985594511032104492e-01,4.321289954883589246e-02
3.991996943950653076e-01,4.476448826552470450e-02
3.998399376869201660e-01,4.629636999290287491e-02
4.004802107810974121e-01,4.780686783167631404e-02
4.011204540729522705e-01,4.929434410960187307e-02
4.017607271671295166e-01,5.075763960664403385e-02
4.024009704589843750e-01,5.219558927082790234e-02
4.030412435531616211e-01,5.360750471697306452e-02
4.036814868450164795e-01,5.499269744953316774e-02
4.043217301368713379e-01,5.635097249005749376e-02
4.049620032310485840e-01,5.768231154411740391e-02
4.056022465229034424e-01,5.898678243792332410e-02
4.062425196170806885e-01,6.026496250094393048e-02
4.068827629089355469e-01,6.151743318259184079e-02
4.075230360031127930e-01,6.274522632378021214e-02
4.081632792949676514e-01,6.394942136846104574e-02
4.088035225868225098e-01,6.513144071922383205e-02
4.094437956809997559e-01,6.629296051605093609e-02
4.100840389728546143e-01,6.743572153579791006e-02
4.107243120670318604e-01,6.856184868184378445e-02
4.113645553588867188e-01,6.967347681884339394e-02
4.120048284530639648e-01,7.077308582209029808e-02
4.126450717449188232e-01,7.186314148733075058e-02
4.132853150367736816e-01,7.294639728143170743e-02
4.139255881309509277e-01,7.402574399400529970e-02
4.145658314228057861e-01,7.510408920486177919e-02
4.152061045169830322e-01,7.618454383935002738e-02
4.158463478088378906e-01,7.727016966213007265e-02
4.164866209030151367e-01,7.836430573653618836e-02
4.171268641948699951e-01,7.947008346522288491e-02
4.177671074867248535e-01,8.059084959518525437e-02
4.184073805809020996e-01,8.172995803077753862e-02
4.190476238727569580e-01,8.289059982012503269e-02
4.196878969669342041e-01,8.407613855230966493e-02
4.203281402587890625e-01,8.528972708622717391e-02
4.209684133529663086e-01,8.653457199079372941e-02
4.216086566448211670e-01,8.781368875777051386e-02
4.222488999366760254e-01,8.913006840467430081e-02
4.228891730308532715e-01,9.048665226012886365e-02
4.235294163227081299e-01,9.188602962036274135e-02
4.241696894168853760e-01,9.333090623440742917e-02
4.248099327087402344e-01,9.482354596206254982e-02
4.254502058029174805e-01,9.636630867533702016e-02
4.260904490947723389e-01,9.796105912495089996e-02
4.267306923866271973e-01,9.960970073369868061e-02
4.273709654808044434e-01,1.013138628615330994e-01
4.280112087726593018e-01,1.030747686177599931e-01
4.286514818668365479e-01,1.048936624187710720e-01
4.292917251586914062e-01,1.067712021304831893e-01
4.299319982528686523e-01,1.087081748927571923e-01
4.305722415447235107e-01,1.107046856764988263e-01
4.312124848365783691e-01,1.127608074967723084e-01
4.318527579307556152e-01,1.148764049547317256e-01
4.324930012226104736e-01,1.170506830743516247e-01
4.331332743167877197e-01,1.192830119342058737e-01
4.337735176086425781e-01,1.215720260497672456e-01
4.344137907028198242e-01,1.239164422873142435e-01
4.350540339946746826e-01,1.263143166165199283e-01
4.356943070888519287e-01,1.287638018429007047e-01
4.363345503807067871e-01,1.312623363144678201e-01
4.369747936725616455e-01,1.338073693673837994e-01
4.376150667667388916e-01,1.363961193208371725e-01
4.382553100585937500e-01,1.390251192157965221e-01
4.388955831527709961e-01,1.416912153855722778e-01
4.395358264446258545e-01,1.443903758888813726e-01
4.401760995388031006e-01,1.471189136345056880e-01
4.408163428306579590e-01,1.498723414483738026e-01
4.414565861225128174e-01,1.526464070250574956e-01
4.420968592166900635e-01,1.554365923419918083e-01
4.427371025085449219e-01,1.582378405638795726e-01
4.433773756027221680e-01,1.610454568779520201e-01
4.440176188945770264e-01,1.638539935073013432e-01
4.446578919887542725e-01,1.666585236328232966e-01
4.452981352806091309e-01,1.694534185676888072e-01
4.459383785724639893e-01,1.722333602415679898e-01
4.465786516666412354e-01,1.749929555415103977e-01
4.472188949584960938e-01,1.777264609881790136e-01
4.478591680526733398e-01,1.804285494067801032e-01
4.484994113445281982e-01,1.830934542828512868e-01
4.491396844387054443e-01,1.857159506534462601e-01
4.497799277305603027e-01,1.882903347179505360e-01
4.504201710224151611e-01,1.908114524926460831e-01
4.510604441165924072e-01,1.932741755552642715e-01
4.517006874084472656e-01,1.956732542299159938e-01
4.523409605026245117e-01,1.980039993991749014e-01
4.529812037944793701e-01,2.002615012754205281e-01
4.536214768886566162e-01,2.024415616860508749e-01
4.542617201805114746e-01,2.045397195143836555e-01
4.549019634723663330e-01,2.065521567255519386e-01
4.555422365665435791e-01,2.084753070031952760e-01
4.561824798583984375e-01,2.103056519429671312e-01
4.568227529525756836e-01,2.120403584729073643e-01
4.574629962444305420e-01,2.136766064630637452e-01
4.581032693386077881e-01,2.152122498756874336e-01
4.587435126304626465e-01,2.166452511826233440e-01
4.593837559223175049e-01,2.179741014238478769e-01
4.600240290164947510e-01,2.191977900538280011e-01
4.606642723083496094e-01,2.203154276852608007e-01
4.613045454025268555e-01,2.213268512259176646e-01
4.619447886943817139e-01,2.222320055207895884e-01
4.625850617885589600e-01,2.230315203522019729e-01
4.632253050804138184e-01,2.237262409853499889e-01
4.638655483722686768e-01,2.243175162695152380e-01
4.645058214664459229e-01,2.248071030693097327e-01
4.651460647583007812e-01,2.251970992221545842e-01
4.657863378524780273e-01,2.254900162274191544e-01
4.664265811443328857e-01,2.256887126820030787e-01
4.670668542385101318e-01,2.257964407627390813e-01
4.677070975303649902e-01,2.258167816290614915e-01
4.683473408222198486e-01,2.257535911593935296e-01
4.689876139163970947e-01,2.256111148544643896e-01
4.696278572082519531e-01,2.253938282080465427e-01
4.702681303024291992e-01,2.251064786784682248e-01
4.709083735942840576e-01,2.247540935104606064e-01
4.715486466884613037e-01,2.243418746691614452e-01
4.721888899803161621e-01,2.238752741627898502e-01
4.728291332721710205e-01,2.233599035133808641e-01
4.734694063663482666e-01,2.228014667144364580e-01
4.741096496582031250e-01,2.222059275344756557e-01
4.747499227523803711e-01,2.215792436479606664e-01
4.753901660442352295e-01,2.209275320810633048e-01
4.760304391384124756e-01,2.202569200557542572e-01
4.766706824302673340e-01,2.195736434167949724e-01
4.773109257221221924e-01,2.188839186933488890e-01
4.779511988162994385e-01,2.181939243122710259e-01
4.785914421081542969e-01,2.175099512062752538e-01
4.792317152023315430e-01,2.168380907669158475e-01
4.798719584941864014e-01,2.161845408313047834e-01
4.805122315883636475e-01,2.155552855313742633e-01
4.811524748802185059e-01,2.149563524264088699e-01
4.817927181720733643e-01,2.143936141672013740e-01
4.824329912662506104e-01,2.138727637519348690e-01
4.830732345581054688e-01,2.133995024465100698e-01
4.837135076522827148e-01,2.129792949320825635e-01
4.843537509441375732e-01,2.126175215030245980e-01
4.849940240383148193e-01,2.123193507313105854e-01
4.856342673301696777e-01,2.120898447908574624e-01
4.862745106220245361e-01,2.119338733358864246e-01
4.869147837162017822e-01,2.118561095331354949e-01
4.875550270080566406e-01,2.118610982191593273e-01
4.881953001022338867e-01,2.119531173219302289e-01
4.888355433940887451e-01,2.121363590824523193e-01
4.894758164882659912e-01,2.124147426938618466e-01
4.901160597801208496e-01,2.127919932282029691e-01
4.907563030719757080e-01,2.132717107572625892e-01
4.913965761661529541e-01,2.138572570911780879e-01
4.920368194580078125e-01,2.145517578798115110e-01
4.926770925521850586e-01,2.153582400198197355e-01
4.933173358440399170e-01,2.162793960169744345e-01
4.939576089382171631e-01,2.173179104922384752e-01
4.945978522300720215e-01,2.184760445026570075e-01
4.952380955219268799e-01,2.197560315635920247e-01
4.958783686161041260e-01,2.211599668393491314e-01
4.965186119079589844e-01,2.226894956564580141e-01
4.971588850021362305e-01,2.243463949956416847e-01
4.977991282939910889e-01,2.261319166120636659e-01
4.984394013881683350e-01,2.280475064504283722e-01
4.990796446800231934e-01,2.300940349055706768e-01
4.997198879718780518e-01,2.322724604929025105e-01
5.003601312637329102e-01,2.345834744285966167e-01
5.010004043579101562e-01,2.370277393516504461e-01
5.016406774520874023e-01,2.396054695688603076e-01
5.022809505462646484e-01,2.423168416330074848e-01
5.029211640357971191e-01,2.451615565480187442e-01
5.035614371299743652e-01,2.481399425487671451e-01
5.042017102241516113e-01,2.512513996409455608e-01
5.048419237136840820e-01,2.544950555380895985e-01
5.054821968078613281e-01,2.578707891736788937e-01
5.061224699020385742e-01,2.613774156892674227e-01
5.067627429962158203e-01,2.650138614663832826e-01
5.074029564857482910e-01,2.687785084711231676e-01
5.080432295799255371e-01,2.726706140016972313e-01
5.086835026741027832e-01,2.766882088455022703e-01
5.093237161636352539e-01,2.808291367111710457e-01
5.099639892578125000e-01,2.850921510297865780e-01
5.106042623519897461e-01,2.894747097104009015e-01
5.112445354461669922e-01,2.939744553745602396e-01
5.118847489356994629e-01,2.985884076495146644e-01
5.125250220298767090e-01,3.033146805002759905e-01
5.131652951240539551e-01,3.081499275287695738e-01
5.138055086135864258e-01,3.130905297994464043e-01
5.144457817077636719e-01,3.181341186449078151e-01
5.150860548019409180e-01,3.232767147386232942e-01
5.157263278961181641e-01,3.285145708238683682e-01
5.163665413856506348e-01,3.338432944776181799e-01
5.170068144798278809e-01,3.392597513820123645e-01
5.176470875740051270e-01,3.447591100624300964e-01
5.182873010635375977e-01,3.503363832486652285e-01
5.189275741577148438e-01,3.559878441129313842e-01
5.195678472518920898e-01,3.617080937782177763e-01
5.202081203460693359e-01,3.674920082505681584e-01
5.208483338356018066e-01,3.733337494518096378e-01
5.214886069297790527e-01,3.792289047946271197e-01
5.221288800239562988e-01,3.851712935384083991e-01
5.227690935134887695e-01,3.911544808635492032e-01
5.234093666076660156e-01,3.971735503850952753e-01
5.240496397018432617e-01,4.032217488591749444e-01
5.246899127960205078e-01,4.092927765039586774e-01
5.253301262855529785e-01,4.153795180326911307e-01
5.259703993797302246e-01,4.214764705718874183e-01
5.266106724739074707e-01,4.275763074638030403e-01
5.272508859634399414e-01,4.336716055903915290e-01
5.278911590576171875e-01,4.397564408865743957e-01
5.285314321517944336e-01,4.458231854782122028e-01
5.291717052459716797e-01,4.518646904783754081e-01
5.298119187355041504e-01,4.578731664035409210e-01
5.304521918296813965e-01,4.638424422782492229e-01
5.310924649238586426e-01,4.697646630981422433e-01
5.317326784133911133e-01,4.756319765568570723e-01
5.323729515075683594e-01,4.814381510029184241e-01
5.330132246017456055e-01,4.871753928341764350e-01
5.336534976959228516e-01,4.928364292698352855e-01
5.342937111854553223e-01,4.984136109978694051e-01
5.349339842796325684e-01,5.039008599438430380e-01
5.355742573738098145e-01,5.092907168039211285e-01
5.362144708633422852e-01,5.145758230266146427e-01
5.368547439575195312e-01,5.197504965975587865e-01
5.374950170516967773e-01,5.248077010590748159e-01
5.381352901458740234e-01,5.297410852927093572e-01
5.387755036354064941e-01,5.345441161375594774e-01
5.394157767295837402e-01,5.392117713611077612e-01
5.400560498237609863e-01,5.437379608677179732e-01
5.406962633132934570e-01,5.481169171120559014e-01
5.413365364074707031e-01,5.523443043474092207e-01
5.419768095016479492e-01,5.564150014172550840e-01
5.426170825958251953e-01,5.603244656294972259e-01
5.432572960853576660e-01,5.640682021225025267e-01
5.438975691795349121e-01,5.676431221184579101e-01
5.445378422737121582e-01,5.710453502533359149e-01
5.451780557632446289e-01,5.742715346092381878e-01
5.458183288574218750e-01,5.773195028996944700e-01
5.464586019515991211e-01,5.801865769670837558e-01
5.470988750457763672e-01,5.828707851203942525e-01
5.477390885353088379e-01,5.853702294735514400e-01
5.483793616294860840e-01,5.876841746457510673e-01
5.490196347236633301e-01,5.898114799809901498e-01
5.496598482131958008e-01,5.917514919183481936e-01
5.503001213073730469e-01,5.935044187464582066e-01
5.509403944015502930e-01,5.950703292193573191e-01
5.515806674957275391e-01,5.964497897634823964e-01
5.522208809852600098e-01,5.976436380650405056e-01
5.528611540794372559e-01,5.986533794934101316e-01
5.535014271736145020e-01,5.994804174599162039e-01
5.541416406631469727e-01,6.001266683693904369e-01
5.547819137573242188e-01,6.005944231928053156e-01
5.554221868515014648e-01,6.008860467952645834e-01
5.560624599456787109e-01,6.010043330583574317e-01
5.567026734352111816e-01,6.009522534160938179e-01
5.573429465293884277e-01,6.007330458966424480e-01
5.579832196235656738e-01,6.003501306538736593e-01
5.586234927177429199e-01,5.998071760707537337e-01
5.592637062072753906e-01,5.991080571182019199e-01
5.599039793014526367e-01,5.982566296444562504e-01
5.605442523956298828e-01,5.972571448618841927e-01
5.611844658851623535e-01,5.961139249385571937e-01
5.618247389793395996e-01,5.948311997144646313e-01
5.624650120735168457e-01,5.934135209257833665e-01
5.631052851676940918e-01,5.918654999408055062e-01
5.637454986572265625e-01,5.901919333004030932e-01
5.643857717514038086e-01,5.883972257482192880e-01
5.650260448455810547e-01,5.864862699465449580e-01
5.656662583351135254e-01,5.844640356133861125e-01
5.663065314292907715e-01,5.823349536803315019e-01
5.669468045234680176e-01,5.801039882506398015e-01
5.675870776176452637e-01,5.777759572301968127e-01
5.682272911071777344e-01,5.753558428801968105e-01
5.688675642013549805e-01,5.728480054664850663e-01
5.695078372955322266e-01,5.702573559493364641e-01
5.701480507850646973e-01,5.675888183139106147e-01
5.707883238792419434e-01,5.648465683051147046e-01
5.714285969734191895e-01,5.620354122452235757e-01
5.720688700675964355e-01,5.591599147564756400e-01
5.727090835571289062e-01,5.562247763507794929e-01
5.733493566513061523e-01,5.532338481005441011e-01
5.739896297454833984e-01,5.501917376688614247e-01
5.746298432350158691e-01,5.471029821547359617e-01
5.752701163291931152e-01,5.439711646381910626e-01
5.759103894233703613e-01,5.408006333160928492e-01
5.765506625175476074e-01,5.375954348871907484e-01
5.771908760070800781e-01,5.343597721459145689e-01
5.778311491012573242e-01,5.310968459413913934e-01
5.784714221954345703e-01,5.278107296072618304e-01
5.791116356849670410e-01,5.245053734906157672e-01
5.797519087791442871e-01,5.211837199334627968e-01
5.803921818733215332e-01,5.178495777547036383e-01
5.810324549674987793e-01,5.145062717307169464e-01
5.816726684570312500e-01,5.111574957082947179e-01
5.823129415512084961e-01,5.078057388087215962e-01
5.829532146453857422e-01,5.044544874329792705e-01
5.835934281349182129e-01,5.011070763104061854e-01
5.842337012290954590e-01,4.977657747232742125e-01
5.848739743232727051e-01,4.944337832938727750e-01
5.855142474174499512e-01,4.911138246990849332e-01
5.861544609069824219e-01,4.878088924159200701e-01
5.867947340011596680e-01,4.845209361896083422e-01
5.874350070953369141e-01,4.812527543807645358e-01
5.880752205848693848e-01,4.780070630149242383e-01
5.887154936790466309e-01,4.747855542886032509e-01
5.893557667732238770e-01,4.715907373889223209e-01
5.899960398674011230e-01,4.684247965119228141e-01
5.906362533569335938e-01,4.652900319914259342e-01
5.912765264511108398e-01,4.621878046889218439e-01
5.919167995452880859e-01,4.591203131376486724e-01
5.925570130348205566e-01,4.560896010998147787e-01
5.931972861289978027e-01,4.530968160981223569e-01
5.938375592231750488e-01,4.501438375872179876e-01
5.944778323173522949e-01,4.472321887858425882e-01
5.951180458068847656e-01,4.443635652007085213e-01
5.957583189010620117e-01,4.415388046034207647e-01
5.963985919952392578e-01,4.387594144192688006e-01
5.970388054847717285e-01,4.360268487347873645e-01
5.976790785789489746e-01,4.333416407654571145e-01
5.983193516731262207e-01,4.307050870567108447e-01
5.989596247673034668e-01,4.281181076727236245e-01
5.995998382568359375e-01,4.255817590889825475e-01
6.002401113510131836e-01,4.230963406029779605e-01
6.008803844451904297e-01,4.206627129518718533e-01
6.015205979347229004e-01,4.182817480136384880e-01
6.021608710289001465e-01,4.159534539233504802e-01
6.028011441230773926e-01,4.136784950525793647e-01
6.034414172172546387e-01,4.114572368649351830e-01
6.040816307067871094e-01,4.092901261482677633e-01
6.047219038009643555e-01,4.071769649423666593e-01
6.053621768951416016e-01,4.051180735628809870e-01
6.060023903846740723e-01,4.031136658272376216e-01
6.066426634788513184e-01,4.011633246692545285e-01
6.072829365730285645e-01,3.992671842852519859e-01
6.079232096672058105e-01,3.974250623628421408e-01
6.085634231567382812e-01,3.956368806951142680e-01
6.092036962509155273e-01,3.939020044973498003e-01
6.098439693450927734e-01,3.922202583609912807e-01
6.104841828346252441e-01,3.905913685056972007e-01
6.111244559288024902e-01,3.890145567131315651e-01
6.117647290229797363e-01,3.874894387301894838e-01
6.124050021171569824e-01,3.860154475280292985e-01
6.130452156066894531e-01,3.845920530321231823e-01
6.136854887008666992e-01,3.832183141824030415e-01
6.143257617950439453e-01,3.818936620342334720e-01
6.149659752845764160e-01,3.806174277638265657e-01
6.156062483787536621e-01,3.793885877618468072e-01
6.162465214729309082e-01,3.782063812903757594e-01
6.168867945671081543e-01,3.770699576348874871e-01
6.175270080566406250e-01,3.759785060633271669e-01
6.181672811508178711e-01,3.749308804306830112e-01
6.188075542449951172e-01,3.739262135592538172e-01
6.194477677345275879e-01,3.729636231867119456e-01
6.200880408287048340e-01,3.720419191693142835e-01
6.207283139228820801e-01,3.711601654946612427e-01
6.213685870170593262e-01,3.703173393295271509e-01
6.220088005065917969e-01,3.695124688816262548e-01
6.226490736007690430e-01,3.687443094331808169e-01
6.232893466949462891e-01,3.680119024319603582e-01
6.239295601844787598e-01,3.673142236355038115e-01
6.245698332786560059e-01,3.666500982055826974e-01
6.252101063728332520e-01,3.660184980895788698e-01
6.258503794670104980e-01,3.654183620201707505e-01
6.264905929565429688e-01,3.648486659920435748e-01
6.271308660507202148e-01,3.643082564129018763e-01
6.277711391448974609e-01,3.637961464999337480e-01
6.284113526344299316e-01,3.633112930086701553e-01
6.290516257286071777e-01,3.628526555585445124e-01
6.296918988227844238e-01,3.624192065518787587e-01
6.303321719169616699e-01,3.620099431045513683e-01
6.309723854064941406e-01,3.616239651146635481e-01
6.316126585006713867e-01,3.612601699011355194e-01
6.322529315948486328e-01,3.609176949231400755e-01
6.328931450843811035e-01,3.605956430214813935e-01
6.335334181785583496e-01,3.602930177943388657e-01
6.341736912727355957e-01,3.600089768289813641e-01
6.348139643669128418e-01,3.597426772130405404e-01
6.354541778564453125e-01,3.594932735732125906e-01
6.360944509506225586e-01,3.592599219285075307e-01
6.367347240447998047e-01,3.590418743051806416e-01
6.373749375343322754e-01,3.588383376052406426e-01
6.380152106285095215e-01,3.586485509424459650e-01
6.386554837226867676e-01,3.584718210699184837e-01
6.392957568168640137e-01,3.583074557524170700e-01
6.399359703063964844e-01,3.581547941409057856e-01
6.405762434005737305e-01,3.580131853898373961e-01
6.412165164947509766e-01,3.578820058059895004e-01
6.418567299842834473e-01,3.577606828712966980e-01
6.424970030784606934e-01,3.576486186658489608e-01
6.431372761726379395e-01,3.575452922655122379e-01
6.437775492668151855e-01,3.574501665352665114e-01
6.444177627563476562e-01,3.573627631675231342e-01
6.450580358505249023e-01,3.572825806749282407e-01
6.456983089447021484e-01,3.572092101856250146e-01
6.463385224342346191e-01,3.571421942643180358e-01
6.469787955284118652e-01,3.570811149601880174e-01
6.476190686225891113e-01,3.570256104572031575e-01
6.482593417167663574e-01,3.569752829502861324e-01
6.488995552062988281e-01,3.569298138684526833e-01
6.495398283004760742e-01,3.568888483563923408e-01
6.501801013946533203e-01,3.568521124379380183e-01
6.508203148841857910e-01,3.568192500558100555e-01
6.514605879783630371e-01,3.567900327057773602e-01
6.521008610725402832e-01,3.567641889117290077e-01
6.527411341667175293e-01,3.567414801596653362e-01
6.533813476562500000e-01,3.567216611848644803e-01
6.540216207504272461e-01,3.567045292325996542e-01
6.546618938446044922e-01,3.566898660057371551e-01
6.553021073341369629e-01,3.566774970347967866e-01
6.559423804283142090e-01,3.566672418275493861e-01
6.565826535224914551e-01,3.566589278524396889e-01
6.572229266166687012e-01,3.566523908072012361e-01
6.578631401062011719e-01,3.566475319066224614e-01
6.585034132003784180e-01,3.566441779830826775e-01
6.591436862945556641e-01,3.566421920065643292e-01
6.597838997840881348e-01,3.566415132160782875e-01
6.604241728782653809e-01,3.566419846396047255e-01
6.610644459724426270e-01,3.566435269122893992e-01
6.617047190666198730e-01,3.566460463124805358e-01
6.623449325561523438e-01,3.566494496315444351e-01
6.629852056503295898e-01,3.566536829791369101e-01
6.636254787445068359e-01,3.566586232534190160e-01
6.642656922340393066e-01,3.566642731363711682e-01
6.649059653282165527e-01,3.566705311657063504e-01
6.655462384223937988e-01,3.566773350029093237e-01
6.661865115165710449e-01,3.566846410875670337e-01
6.668267250061035156e-01,3.566924115565619502e-01
6.674669981002807617e-01,3.567005918026113775e-01
6.681072711944580078e-01,3.567091454182222954e-01
6.687474846839904785e-01,3.567180298506418268e-01
6.693877577781677246e-01,3.567272265321141944e-01
6.700280308723449707e-01,3.567366964234635063e-01
6.706683039665222168e-01,3.567463987615129284e-01
6.713085174560546875e-01,3.567563429713258571e-01
6.719487905502319336e-01,3.567664562490810987e-01
6.725890636444091797e-01,3.567767892270996555e-01
6.732292771339416504e-01,3.567872315922882009e-01
6.738695502281188965e-01,3.567978328732372972e-01
6.745098233222961426e-01,3.568085688783870779e-01
6.751500964164733887e-01,3.568194044412082988e-01
6.757903099060058594e-01,3.568303412323245993e-01
6.764305830001831055e-01,3.568413542478925393e-01
6.770708560943603516e-01,3.568524665399253060e-01
6.777110695838928223e-01,3.568636237661779731e-01
6.783513426780700684e-01,3.568748545225859381e-01
6.789916157722473145e-01,3.568861213355818407e-01
6.796318888664245605e-01,3.568974455145812463e-01
6.802721023559570312e-01,3.569087992484991645e-01
6.809123754501342773e-01,3.569201887951463092e-01
6.815526485443115234e-01,3.569315912511061839e-01
6.821928620338439941e-01,3.569430383756948544e-01
6.828331351280212402e-01,3.569545068175727920e-01
6.834734082221984863e-01,3.569659727234109070e-01
6.841136813163757324e-01,3.569774530469986829e-01
6.847538948059082031e-01,3.569889508294608049e-01
6.853941679000854492e-01,3.570004662522570094e-01
6.860344409942626953e-01,3.570119759524947867e-01
6.866746544837951660e-01,3.570234857626735092e-01
6.873149275779724121e-01,3.570350027868185450e-01
6.879552006721496582e-01,3.570465274315886006e-01
6.885954737663269043e-01,3.570580283851914061e-01
6.892356872558593750e-01,3.570695355779012203e-01
6.898759603500366211e-01,3.570810477672852201e-01
6.905162334442138672e-01,3.570925460156004760e-01
6.911564469337463379e-01,3.571040400096712197e-01
6.917967200279235840e-01,3.571155278834989844e-01
6.924369931221008301e-01,3.571270182434505003e-01
6.930772662162780762e-01,3.571384835726396645e-01
6.937174797058105469e-01,3.571499476073576318e-01
6.943577527999877930e-01,3.571614232110995601e-01
6.949980258941650391e-01,3.571728688006139407e-01
6.956382393836975098e-01,3.571842890784262536e-01
6.962785124778747559e-01,3.571957202520366081e-01
6.969187855720520020e-01,3.572071384575234987e-01
6.975590586662292480e-01,3.572185633150612993e-01
6.981992721557617188e-01,3.572299573164894326e-01
6.988395452499389648e-01,3.572413540038406055e-01
6.994798183441162109e-01,3.572527331627757263e-01
7.001200318336486816e-01,3.572641110252092744e-01
7.007603049278259277e-01,3.572754623108349570e-01
7.014005780220031738e-01,3.572867837454394291e-01
7.020408511161804199e-01,3.572981292627237515e-01
7.026810646057128906e-01,3.573094642528200637e-01
7.033213376998901367e-01,3.573207957748505414e-01
7.039616107940673828e-01,3.573320899835175091e-01
7.046018242835998535e-01,3.573433937876302480e-01
7.052420973777770996e-01,3.573546876648063808e-01
7.058823704719543457e-01,3.573659652392549013e-01
7.065226435661315918e-01,3.573772348505053209e-01
7.071628570556640625e-01,3.573885091081470122e-01
7.078031301498413086e-01,3.573997530822694557e-01
7.084434032440185547e-01,3.574110214296775112e-01
7.090836167335510254e-01,3.574222574853762602e-01
7.097238898277282715e-01,3.574334957276583680e-01
7.103641629219055176e-01,3.574447309601245237e-01
7.110044360160827637e-01,3.574559723614538775e-01
7.116446495056152344e-01,3.574672108776413282e-01
7.122849225997924805e-01,3.574784448361114642e-01
7.129251956939697266e-01,3.574896957928572760e-01
7.135654091835021973e-01,3.575009349843449868e-01
7.142056822776794434e-01,3.575121938565972712e-01
7.148459553718566895e-01,3.575234678032717106e-01
7.154862284660339355e-01,3.575347347290440680e-01
7.161264419555664062e-01,3.575460583729492825e-01
7.167667150497436523e-01,3.575574008071651377e-01
7.174069881439208984e-01,3.575687551590887026e-01
7.180472612380981445e-01,3.575801599681338594e-01
7.186874747276306152e-01,3.575916072370790566e-01
7.193277478218078613e-01,3.576030999393799981e-01
7.199680209159851074e-01,3.576146722963420288e-01
7.206082344055175781e-01,3.576263168294637751e-01
7.212485074996948242e-01,3.576380481398411249e-01
7.218887805938720703e-01,3.576498924862172579e-01
7.225290536880493164e-01,3.576618262367028400e-01
7.231692671775817871e-01,3.576739441471348258e-01
7.238095402717590332e-01,3.576862054676661629e-01
7.244498133659362793e-01,3.576986277849396600e-01
7.250900268554687500e-01,3.577112866889997633e-01
7.257302999496459961e-01,3.577241859768900412e-01
7.263705730438232422e-01,3.577373700672907830e-01
7.270108461380004883e-01,3.577508611466968524e-01
7.276510596275329590e-01,3.577647213426029538e-01
7.282913327217102051e-01,3.577789997759861507e-01
7.289316058158874512e-01,3.577937663906820553e-01
7.295718193054199219e-01,3.578090556534485600e-01
7.302120923995971680e-01,3.578249801380728456e-01
7.308523654937744141e-01,3.578415781194177470e-01
7.314926385879516602e-01,3.578589649245276227e-01
7.321328520774841309e-01,3.578772438643000875e-01
7.327731251716613770e-01,3.578965184588041026e-01
7.334133982658386230e-01,3.579169100371979440e-01
7.340536117553710938e-01,3.579385670923835860e-01
7.346938848495483398e-01,3.579616649694496999e-01
7.353341579437255859e-01,3.579863669166485352e-01
7.359744310379028320e-01,3.580128322015934117e-01
7.366146445274353027e-01,3.580413300396809717e-01
7.372549176216125488e-01,3.580720570100668354e-01
7.378951907157897949e-01,3.581052944344662592e-01
7.385354042053222656e-01,3.581413316895178944e-01
7.391756772994995117e-01,3.581804772047352259e-01
7.398159503936767578e-01,3.582230998854880610e-01
7.404562234878540039e-01,3.582695662625834387e-01
7.410964369773864746e-01,3.583203088080546550e-01
7.417367100715637207e-01,3.583758195181570017e-01
7.423769831657409668e-01,3.584365667576614456e-01
7.430171966552734375e-01,3.585031256910693465e-01
7.436574697494506836e-01,3.585761100521009936e-01
7.442977428436279297e-01,3.586562038010674414e-01
7.449380159378051758e-01,3.587440883069534792e-01
7.455782294273376465e-01,3.588405689107987406e-01
7.462185025215148926e-01,3.589465012665042920e-01
7.468587756156921387e-01,3.590628606567571879e-01
7.474989891052246094e-01,3.591905812675912912e-01
7.481392621994018555e-01,3.593307985683633632e-01
7.487795352935791016e-01,3.594846876921051759e-01
7.494198083877563477e-01,3.596535202685764432e-01
7.500600218772888184e-01,3.598386468890772960e-01
7.507002949714660645e-01,3.600415802772114482e-01
7.513405680656433105e-01,3.602638778911515516e-01
7.519807815551757812e-01,3.605072218032638887e-01
7.526210546493530273e-01,3.607734932707504782e-01
7.532613277435302734e-01,3.610646311022671640e-01
7.539016008377075195e-01,3.613827256654289499e-01
7.545418143272399902e-01,3.617299386247365689e-01
7.551820874214172363e-01,3.621087710753769784e-01
7.558223605155944824e-01,3.625216861954525527e-01
7.564625740051269531e-01,3.629713244374466186e-01
7.571028470993041992e-01,3.634606544529690453e-01
7.577431201934814453e-01,3.639926436046101443e-01
7.583833932876586914e-01,3.645705165265686887e-01
7.590236067771911621e-01,3.651975793168240614e-01
7.596638798713684082e-01,3.658775584277202952e-01
7.603041529655456543e-01,3.666141541268816972e-01
7.609443664550781250e-01,3.674112551512891400e-01
7.615846395492553711e-01,3.682732237108607976e-01
7.622249126434326172e-01,3.692043381338523389e-01
7.628651857376098633e-01,3.702092254163753537e-01
7.635053992271423340e-01,3.712925638011554952e-01
7.641456723213195801e-01,3.724596135799060903e-01
7.647859454154968262e-01,3.737155422733628996e-01
7.654261589050292969e-01,3.750656819448598966e-01
7.660664319992065430e-01,3.765160052094955745e-01
7.667067050933837891e-01,3.780723172301176938e-01
7.673469781875610352e-01,3.797407939108534691e-01
7.679871916770935059e-01,3.815276543681296317e-01
7.686274647712707520e-01,3.834398652596044954e-01
7.692677378654479980e-01,3.854840849799483493e-01
7.699079513549804688e-01,3.876672218450560869e-01
7.705482244491577148e-01,3.899969251838846240e-01
7.711884975433349609e-01,3.924805863823750407e-01
7.718287706375122070e-01,3.951259022679036725e-01
7.724689841270446777e-01,3.979405609443045222e-01
7.731092572212219238e-01,4.009332480403511312e-01
7.737495303153991699e-01,4.041120873687535919e-01
7.743897438049316406e-01,4.074853245328009521e-01
7.750300168991088867e-01,4.110623203323777730e-01
7.756702899932861328e-01,4.148517455034408385e-01
7.763105630874633789e-01,4.188627055808442634e-01
7.769507765769958496e-01,4.231040791780986687e-01
7.775910496711730957e-01,4.275861187671399222e-01
7.782313227653503418e-01,4.323180823235088788e-01
7.788715362548828125e-01,4.373092529788604743e-01
7.795118093490600586e-01,4.425704056892501015e-01
7.801520824432373047e-01,4.481111667707420310e-01
7.807923555374145508e-01,4.539416720443973929e-01
7.814325690269470215e-01,4.600715849219874087e-01
7.820728421211242676e-01,4.665123978327239129e-01
7.827131152153015137e-01,4.732740127746968284e-01
7.833533287048339844e-01,4.803662675336308752e-01
7.839936017990112305e-01,4.878010932648386699e-01
7.846338748931884766e-01,4.955884606307883189e-01
7.852741479873657227e-01,5.037391266269004575e-01
7.859143614768981934e-01,5.122629674844567660e-01
7.865546345710754395e-01,5.211723876040439407e-01
7.871949076652526855e-01,5.304773700615665888e-01
7.878351211547851562e-01,5.401878113718785457e-01
7.884753942489624023e-01,5.503163192119608915e-01
7.891156673431396484e-01,5.608727689473411715e-01
7.897559404373168945e-01,5.718679877802248512e-01
7.903961539268493652e-01,5.833116120829342499e-01
7.910364270210266113e-01,5.952164835606481574e-01
7.916767001152038574e-01,6.075922227969714484e-01
7.923169136047363281e-01,6.204482515188356473e-01
7.929571866989135742e-01,6.337974963331571843e-01
7.935974597930908203e-01,6.476493097859421511e-01
7.942377328872680664e-01,6.620141041271230264e-01
7.948779463768005371e-01,6.769007908518878125e-01
7.955182194709777832e-01,6.923224289003209186e-01
7.961584925651550293e-01,7.082877886490965835e-01
7.967987060546875000e-01,7.248054242188213259e-01
7.974389791488647461e-01,7.418883520715051638e-01
7.980792522430419922e-01,7.595449259063817848e-01
7.987195253372192383e-01,7.777848712170936096e-01
7.993597388267517090e-01,7.966160957242935936e-01
8.000000119209289551e-01,8.160515818123559306e-01


==> code/potentials/score-matching/potentials_15.csv <==
x,f
-8.000000119209289551e-01,1.349212159405874356e+00
-7.993597388267517090e-01,1.325225438888970153e+00
-7.987195253372192383e-01,1.301810501282726129e+00
-7.980792522430419922e-01,1.278954923605908789e+00
-7.974389791488647461e-01,1.256652644140014985e+00
-7.967987060546875000e-01,1.234895433237430673e+00
-7.961584925651550293e-01,1.213676894812095952e+00
-7.955182194709777832e-01,1.192984703154118087e+00
-7.948779463768005371e-01,1.172812318443417823e+00
-7.942377328872680664e-01,1.153153050442764727e+00
-7.935974597930908203e-01,1.133994584264420347e+00
-7.929571866989135742e-01,1.115330128306711188e+00
-7.923169136047363281e-01,1.097150953442147081e+00
-7.916767001152038574e-01,1.079449852454684056e+00
-7.910364270210266113e-01,1.062214705416615779e+00
-7.903961539268493652e-01,1.045438246879977662e+00
-7.897559404373168945e-01,1.029113017146475961e+00
-7.891156673431396484e-01,1.013226966289480835e+00
-7.884753942489624023e-01,9.977726025699711343e-01
-7.878351211547851562e-01,9.827407647812704816e-01
-7.871949076652526855e-01,9.681236840074030070e-01
-7.865546345710754395e-01,9.539094654214110847e-01
-7.859143614768981934e-01,9.400902530304087179e-01
-7.852741479873657227e-01,9.266580723706328016e-01
-7.846338748931884766e-01,9.136011162406045827e-01
-7.839936017990112305e-01,9.009114336570731574e-01
-7.833533287048339844e-01,8.885796649516666257e-01
-7.827131152153015137e-01,8.765976614112251930e-01
-7.820728421211242676e-01,8.649538738805908622e-01
-7.814325690269470215e-01,8.536401504497468373e-01
-7.807923555374145508e-01,8.426482066154381556e-01
-7.801520824432373047e-01,8.319667436418445305e-01
-7.795118093490600586e-01,8.215875692947580688e-01
-7.788715362548828125e-01,8.115015031907484300e-01
-7.782313227653503418e-01,8.017002287786025860e-01
-7.775910496711730957e-01,7.921728797969778135e-01
-7.769507765769958496e-01,7.829113342961182553e-01
-7.763105630874633789e-01,7.739074250694111257e-01
-7.756702899932861328e-01,7.651505662951407771e-01
-7.750300168991088867e-01,7.566328113128317767e-01
-7.743897438049316406e-01,7.483454731373067048e-01
-7.737495303153991699e-01,7.402806491084246154e-01
-7.731092572212219238e-01,7.324283716455246562e-01
-7.724689841270446777e-01,7.247810279239477183e-01
-7.718287706375122070e-01,7.173310663824863376e-01
-7.711884975433349609e-01,7.100690149533139817e-01
-7.705482244491577148e-01,7.029876304660529485e-01
-7.699079513549804688e-01,6.960791755792992141e-01
-7.692677378654479980e-01,6.893366091745889435e-01
-7.686274647712707520e-01,6.827513033905079354e-01
-7.679871916770935059e-01,6.763166186858207141e-01
-7.673469781875610352e-01,6.700261050729197088e-01
-7.667067050933837891e-01,6.638717478204965161e-01
-7.660664319992065430e-01,6.578474974396772978e-01
-7.654261589050292969e-01,6.519469079359132557e-01
-7.647859454154968262e-01,6.461643139075032849e-01
-7.641456723213195801e-01,6.404926329084723591e-01
-7.635053992271423340e-01,6.349266527487742451e-01
-7.628651857376098633e-01,6.294613102102628588e-01
-7.622249126434326172e-01,6.240902451865988354e-01
-7.615846395492553711e-01,6.188088935529929557e-01
-7.609443664550781250e-01,6.136123499217731592e-01
-7.603041529655456543e-01,6.084964533837169398e-01
-7.596638798713684082e-01,6.034557668744189307e-01
-7.590236067771911621e-01,5.984865467108129167e-01
-7.583833932876586914e-01,5.935852252069775403e-01
-7.577431201934814453e-01,5.887470311622617913e-01
-7.571028470993041992e-01,5.839688024006033373e-01
-7.564625740051269531e-01,5.792470506272837660e-01
-7.558223605155944824e-01,5.745789535557221939e-01
-7.551820874214172363e-01,5.699604814308067979e-01
-7.545418143272399902e-01,5.653890935809551266e-01
-7.539016008377075195e-01,5.608624112047744248e-01
-7.532613277435302734e-01,5.563768174740899575e-01
-7.526210546493530273e-01,5.519301682088793015e-01
-7.519807815551757812e-01,5.475199575280988995e-01
-7.513405680656433105e-01,5.431441627794297844e-01
-7.507002949714660645e-01,5.387996088803195249e-01
-7.500600218772888184e-01,5.344844038835971922e-01
-7.494198083877563477e-01,5.301967095750992343e-01
-7.487795352935791016e-01,5.259334983127441632e-01
-7.481392621994018555e-01,5.216929599366024739e-01
-7.474989891052246094e-01,5.174728824166008323e-01
-7.468587756156921387e-01,5.132714237428324111e-01
-7.462185025215148926e-01,5.090855346225549027e-01
-7.455782294273376465e-01,5.049133843651745224e-01
-7.449380159378051758e-01,5.007529704526638703e-01
-7.442977428436279297e-01,4.966011588922265574e-01
-7.436574697494506836e-01,4.924558525489572958e-01
-7.430171966552734375e-01,4.883145838690685636e-01
-7.423769831657409668e-01,4.841751098898203765e-01
-7.417367100715637207e-01,4.800339933428761086e-01
-7.410964369773864746e-01,4.758888444714459709e-01
-7.404562234878540039e-01,4.717372260245564775e-01
-7.398159503936767578e-01,4.675754356161694325e-01
-7.391756772994995117e-01,4.634008295041183167e-01
-7.385354042053222656e-01,4.592103444684934033e-01
-7.378951907157897949e-01,4.550011884403968310e-01
-7.372549176216125488e-01,4.507693737566729197e-01
-7.366146445274353027e-01,4.465120022747424144e-01
-7.359744310379028320e-01,4.422261340521664863e-01
-7.353341579437255859e-01,4.379076427001757921e-01
-7.346938848495483398e-01,4.335534917838286262e-01
-7.340536117553710938e-01,4.291603245317530124e-01
-7.334133982658386230e-01,4.247251849698869819e-01
-7.327731251716613770e-01,4.202438823158636261e-01
-7.321328520774841309e-01,4.157135065960959608e-01
-7.314926385879516602e-01,4.111312562685101035e-01
-7.308523654937744141e-01,4.064931337818400436e-01
-7.302120923995971680e-01,4.017965127131999381e-01
-7.295718193054199219e-01,3.970384389874093145e-01
-7.289316058158874512e-01,3.922166449050461523e-01
-7.282913327217102051e-01,3.873275736667762814e-01
-7.276510596275329590e-01,3.823693085545061265e-01
-7.270108461380004883e-01,3.773400976148151287e-01
-7.263705730438232422e-01,3.722370419868523683e-01
-7.257302999496459961e-01,3.670588728853281246e-01
-7.250900268554687500e-01,3.618041705018861798e-01
-7.244498133659362793e-01,3.564722768129278130e-01
-7.238095402717590332e-01,3.510613764859034092e-01
-7.231692671775817871e-01,3.455713906135882141e-01
-7.225290536880493164e-01,3.400026523874606355e-01
-7.218887805938720703e-01,3.343543494607956745e-01
-7.212485074996948242e-01,3.286274217849194379e-01
-7.206082344055175781e-01,3.228227849588174436e-01
-7.199680209159851074e-01,3.169422271552151393e-01
-7.193277478218078613e-01,3.109862639068028400e-01
-7.186874747276306152e-01,3.049574398834380418e-01
-7.180472612380981445e-01,2.988586744179677623e-01
-7.174069881439208984e-01,2.926915622186534449e-01
-7.167667150497436523e-01,2.864597913797135575e-01
-7.161264419555664062e-01,2.801667734849822011e-01
-7.154862284660339355e-01,2.738169291484604528e-01
-7.148459553718566895e-01,2.674132598579390674e-01
-7.142056822776794434e-01,2.609607537004148270e-01
-7.135654091835021973e-01,2.544642203126707969e-01
-7.129251956939697266e-01,2.479293446960815217e-01
-7.122849225997924805e-01,2.413602338819078597e-01
-7.116446495056152344e-01,2.347631178418874143e-01
-7.110044360160827637e-01,2.281444353616315368e-01
-7.103641629219055176e-01,2.215090043214393845e-01
-7.097238898277282715e-01,2.148637035927931649e-01
-7.090836167335510254e-01,2.082149325936057949e-01
-7.084434032440185547e-01,2.015698744614153881e-01
-7.078031301498413086e-01,1.949339451336751239e-01
-7.071628570556640625e-01,1.883145991240091632e-01
-7.065226435661315918e-01,1.817192509108314091e-01
-7.058823704719543457e-01,1.751536141357554754e-01
-7.052420973777770996e-01,1.686252366351368437e-01
-7.046018242835998535e-01,1.621410428876322030e-01
-7.039616107940673828e-01,1.557085716976303047e-01
-7.033213376998901367e-01,1.493335199550291925e-01
-7.026810646057128906e-01,1.430232858960351905e-01
-7.020408511161804199e-01,1.367852091126477987e-01
-7.014005780220031738e-01,1.306247873865151732e-01
-7.007603049278259277e-01,1.245491721803047014e-01
-7.001200318336486816e-01,1.185647059588577079e-01
-6.994798183441162109e-01,1.126781882735201634e-01
-6.988395452499389648e-01,1.068946400645716110e-01
-6.981992721557617188e-01,1.012204968683683148e-01
-6.975590586662292480e-01,9.566201609464908273e-02
-6.969187855720520020e-01,9.022363447399239789e-02
-6.962785124778747559e-01,8.491121582041882832e-02
-6.956382393836975098e-01,7.972981537670476015e-02
-6.949980258941650391e-01,7.468476325298301077e-02
-6.943577527999877930e-01,6.977969006190321011e-02
-6.937174797058105469e-01,6.501942332813914760e-02
-6.930772662162780762e-01,6.040852800990004212e-02
-6.924369931221008301e-01,5.594999052539773032e-02
-6.917967200279235840e-01,5.164780761783305252e-02
-6.911564469337463379e-01,4.750533288691993761e-02
-6.905162334442138672e-01,4.352597625505172374e-02
-6.898759603500366211e-01,3.971179468790309031e-02
-6.892356872558593750e-01,3.606567861392928620e-02
-6.885954737663269043e-01,3.259021205139323030e-02
-6.879552006721496582e-01,2.928673522552394104e-02
-6.873149275779724121e-01,2.615727672688183958e-02
-6.866746544837951660e-01,2.320331074293235929e-02
-6.860344409942626953e-01,2.042627419646736442e-02
-6.853941679000854492e-01,1.782656779600166885e-02
-6.847538948059082031e-01,1.540512033348973020e-02
-6.841136813163757324e-01,1.316255578442859786e-02
-6.834734082221984863e-01,1.109861285889035543e-02
-6.828331351280212402e-01,9.213405114796735518e-03
-6.821928620338439941e-01,7.506580021817033099e-03
-6.815526485443115234e-01,5.977696480882421781e-03
-6.809123754501342773e-01,4.625667305198533086e-03
-6.802721023559570312e-01,3.449558488474835372e-03
-6.796318888664245605e-01,2.448180790397991302e-03
-6.789916157722473145e-01,1.619828348704110965e-03
-6.783513426780700684e-01,9.628947484623395781e-04
-6.777110695838928223e-01,4.754061298766210086e-04
-6.770708560943603516e-01,1.552556933925863802e-04
-6.764305830001831055e-01,0.000000000000000000e+00
-6.757903099060058594e-01,7.156109333550375595e-06
-6.751500964164733887e-01,1.739216589111691746e-04
-6.745098233222961426e-01,4.974069780265821805e-04
-6.738695502281188965e-01,9.744782141680730092e-04
-6.732292771339416504e-01,1.601860705848778821e-03
-6.725890636444091797e-01,2.376027783647760572e-03
-6.719487905502319336e-01,3.293448198955939432e-03
-6.713085174560546875e-01,4.350364743827217495e-03
-6.706683039665222168e-01,5.542676469203478007e-03
-6.700280308723449707e-01,6.866596721903484024e-03
-6.693877577781677246e-01,8.317797335674725900e-03
-6.687474846839904785e-01,9.891979514809356999e-03
-6.681072711944580078e-01,1.158455777407985110e-02
-6.674669981002807617e-01,1.339130218363848712e-02
-6.668267250061035156e-01,1.530743047343285923e-02
-6.661865115165710449e-01,1.732802640558084306e-02
-6.655462384223937988e-01,1.944867362296154312e-02
-6.649059653282165527e-01,2.166431053201645085e-02
-6.642656922340393066e-01,2.396999663778842660e-02
-6.636254787445068359e-01,2.636052921569476126e-02
-6.629852056503295898e-01,2.883137360418164263e-02
-6.623449325561523438e-01,3.137719398306870744e-02
-6.617047190666198730e-01,3.399272621127558125e-02
-6.610644459724426270e-01,3.667336301661450193e-02
-6.604241728782653809e-01,3.941380323519094731e-02
-6.597838997840881348e-01,4.220900177449404822e-02
-6.591436862945556641e-01,4.505364422049629169e-02
-6.585034132003784180e-01,4.794333419359686488e-02
-6.578631401062011719e-01,5.087281890102168802e-02
-6.572229266166687012e-01,5.383697295416789430e-02
-6.565826535224914551e-01,5.683159859320419116e-02
-6.559423804283142090e-01,5.985166652159001899e-02
-6.553021073341369629e-01,6.289259203832031631e-02
-6.546618938446044922e-01,6.594959977266157125e-02
-6.540216207504272461e-01,6.901889018622586747e-02
-6.533813476562500000e-01,7.209592520825003348e-02
-6.527411341667175293e-01,7.517634215789570362e-02
-6.521008610725402832e-01,7.825675447875912738e-02
-6.514605879783630371e-01,8.133310601537724338e-02
-6.508203148841857910e-01,8.440178027688594042e-02
-6.501801013946533203e-01,8.745907910634631577e-02
-6.495398283004760742e-01,9.050226555688833940e-02
-6.488995552062988281e-01,9.352807648530170326e-02
-6.482593417167663574e-01,9.653333891011683932e-02
-6.476190686225891113e-01,9.951599071918693085e-02
-6.469787955284118652e-01,1.024732829724341876e-01
-6.463385224342346191e-01,1.054030258817846288e-01
-6.456983089447021484e-01,1.083029185586532606e-01
-6.450580358505249023e-01,1.111717079548091291e-01
-6.444177627563476562e-01,1.140075832708369319e-01
-6.437775492668151855e-01,1.168088967027851588e-01
-6.431372761726379395e-01,1.195750392896797187e-01
-6.424970030784606934e-01,1.223048116995517631e-01
-6.418567299842834473e-01,1.249975196620449758e-01
-6.412165164947509766e-01,1.276524008207884364e-01
-6.405762434005737305e-01,1.302696500063929008e-01
-6.399359703063964844e-01,1.328489051464054604e-01
-6.392957568168640137e-01,1.353900333141773160e-01
-6.386554837226867676e-01,1.378937507120805428e-01
-6.380152106285095215e-01,1.403602748130072797e-01
-6.373749375343322754e-01,1.427902051775262748e-01
-6.367347240447998047e-01,1.451840756180438063e-01
-6.360944509506225586e-01,1.475432239330185524e-01
-6.354541778564453125e-01,1.498685152738206128e-01
-6.348139643669128418e-01,1.521608865531458576e-01
-6.341736912727355957e-01,1.544220280343431284e-01
-6.335334181785583496e-01,1.566531471429986055e-01
-6.328931450843811035e-01,1.588556889058496679e-01
-6.322529315948486328e-01,1.610310043685840853e-01
-6.316126585006713867e-01,1.631811483207625812e-01
-6.309723854064941406e-01,1.653075951134956867e-01
-6.303321719169616699e-01,1.674118255339958061e-01
-6.296918988227844238e-01,1.694960515680170587e-01
-6.290516257286071777e-01,1.715617993739906311e-01
-6.284113526344299316e-01,1.736108602298926940e-01
-6.277711391448974609e-01,1.756448909472432263e-01
-6.271308660507202148e-01,1.776659625470031756e-01
-6.264905929565429688e-01,1.796756865724100649e-01
-6.258503794670104980e-01,1.816755884040675006e-01
-6.252101063728332520e-01,1.836677161100812583e-01
-6.245698332786560059e-01,1.856535261568299511e-01
-6.239295601844787598e-01,1.876345946455728608e-01
-6.232893466949462891e-01,1.896122752750226681e-01
-6.226490736007690430e-01,1.915883585679845069e-01
-6.220088005065917969e-01,1.935640511329568270e-01
-6.213685870170593262e-01,1.955404353323642042e-01
-6.207283139228820801e-01,1.975191256092783121e-01
-6.200880408287048340e-01,1.995010482519159467e-01
-6.194477677345275879e-01,2.014872232542819219e-01
-6.188075542449951172e-01,2.034784000955776051e-01
-6.181672811508178711e-01,2.054757913721250162e-01
-6.175270080566406250e-01,2.074799355516110388e-01
-6.168867945671081543e-01,2.094912895809750708e-01
-6.162465214729309082e-01,2.115107732262289097e-01
-6.156062483787536621e-01,2.135386376219328142e-01
-6.149659752845764160e-01,2.155751984762144247e-01
-6.143257617950439453e-01,2.176205426044846014e-01
-6.136854887008666992e-01,2.196751750902796729e-01
-6.130452156066894531e-01,2.217389762140342668e-01
-6.124050021171569824e-01,2.238116887186567538e-01
-6.117647290229797363e-01,2.258935665109014224e-01
-6.111244559288024902e-01,2.279842296853509254e-01
-6.104841828346252441e-01,2.300833648726601233e-01
-6.098439693450927734e-01,2.321904091626492139e-01
-6.092036962509155273e-01,2.343053036557183333e-01
-6.085634231567382812e-01,2.364273391943032543e-01
-6.079232096672058105e-01,2.385557174306791595e-01
-6.072829365730285645e-01,2.406901940825125763e-01
-6.066426634788513184e-01,2.428298758032338966e-01
-6.060023903846740723e-01,2.449740262435162741e-01
-6.053621768951416016e-01,2.471215955705678979e-01
-6.047219038009643555e-01,2.492721529771504407e-01
-6.040816307067871094e-01,2.514246297683149223e-01
-6.034414172172546387e-01,2.535779058092533234e-01
-6.028011441230773926e-01,2.557314214768613425e-01
-6.021608710289001465e-01,2.578840234354360383e-01
-6.015205979347229004e-01,2.600346983847994231e-01
-6.008803844451904297e-01,2.621822205131714156e-01
-6.002401113510131836e-01,2.643260241011309297e-01
-5.995998382568359375e-01,2.664648071098918436e-01
-5.989596247673034668e-01,2.685973844738596128e-01
-5.983193516731262207e-01,2.707230944456062716e-01
-5.976790785789489746e-01,2.728407178361456076e-01
-5.970388054847717285e-01,2.749492237155237717e-01
-5.963985919952392578e-01,2.770473592974020960e-01
-5.957583189010620117e-01,2.791345564880840513e-01
-5.951180458068847656e-01,2.812095967053371837e-01
-5.944778323173522949e-01,2.832713347620581246e-01
-5.938375592231750488e-01,2.853191736103197762e-01
-5.931972861289978027e-01,2.873519862744142728e-01
-5.925570130348205566e-01,2.893688594381975676e-01
-5.919167995452880859e-01,2.913687349417726224e-01
-5.912765264511108398e-01,2.933511092917013841e-01
-5.906362533569335938e-01,2.953149876210652280e-01
-5.899960398674011230e-01,2.972593566380670183e-01
-5.893557667732238770e-01,2.991838272662912246e-01
-5.887154936790466309e-01,3.010875268381969505e-01
-5.880752205848693848e-01,3.029697047067845261e-01
-5.874350070953369141e-01,3.048295540966359241e-01
-5.867947340011596680e-01,3.066668128551368611e-01
-5.861544609069824219e-01,3.084807116464363119e-01
-5.855142474174499512e-01,3.102705471415916350e-01
-5.848739743232727051e-01,3.120361663021120613e-01
-5.842337012290954590e-01,3.137769288920355670e-01
-5.835934281349182129e-01,3.154924600788042710e-01
-5.829532146453857422e-01,3.171821929456708489e-01
-5.823129415512084961e-01,3.188461722175164326e-01
-5.816726684570312500e-01,3.204839718173619900e-01
-5.810324549674987793e-01,3.220951625014709663e-01
-5.803921818733215332e-01,3.236799650453643373e-01
-5.797519087791442871e-01,3.252380249942472545e-01
-5.791116356849670410e-01,3.267693362467469775e-01
-5.784714221954345703e-01,3.282737147527790000e-01
-5.778311491012573242e-01,3.297514885537422558e-01
-5.771908760070800781e-01,3.312026225024977677e-01
-5.765506625175476074e-01,3.326271058550958060e-01
-5.759103894233703613e-01,3.340254301380962687e-01
-5.752701163291931152e-01,3.353977400844421197e-01
-5.746298432350158691e-01,3.367443082170913371e-01
-5.739896297454833984e-01,3.380654086246703827e-01
-5.733493566513061523e-01,3.393617272954934094e-01
-5.727090835571289062e-01,3.406336252130603981e-01
-5.720688700675964355e-01,3.418815156239851660e-01
-5.714285969734191895e-01,3.431062281632684119e-01
-5.707883238792419434e-01,3.443083417271228797e-01
-5.701480507850646973e-01,3.454885277948065436e-01
-5.695078372955322266e-01,3.466474696387842336e-01
-5.688675642013549805e-01,3.477861698263797763e-01
-5.682272911071777344e-01,3.489054039194892098e-01
-5.675870776176452637e-01,3.500060248360825632e-01
-5.669468045234680176e-01,3.510891558013966574e-01
-5.663065314292907715e-01,3.521557322204342810e-01
-5.656662583351135254e-01,3.532068007953386157e-01
-5.650260448455810547e-01,3.542433801873041688e-01
-5.643857717514038086e-01,3.552667905384998548e-01
-5.637454986572265625e-01,3.562781082199593108e-01
-5.631052851676940918e-01,3.572784572706151351e-01
-5.624650120735168457e-01,3.582692492590275890e-01
-5.618247389793395996e-01,3.592516620695653806e-01
-5.611844658851623535e-01,3.602269554250350225e-01
-5.605442523956298828e-01,3.611963835027500735e-01
-5.599039793014526367e-01,3.621613912643906197e-01
-5.592637062072753906e-01,3.631232863963180790e-01
-5.586234927177429199e-01,3.640832691891615625e-01
-5.579832196235656738e-01,3.650428584020137812e-01
-5.573429465293884277e-01,3.660033309806722812e-01
-5.567026734352111816e-01,3.669659952049437734e-01
-5.560624599456787109e-01,3.679320978001303644e-01
-5.554221868515014648e-01,3.689031141251462032e-01
-5.547819137573242188e-01,3.698802671868985925e-01
-5.541416406631469727e-01,3.708647885086291396e-01
-5.535014271736145020e-01,3.718578560383685172e-01
-5.528611540794372559e-01,3.728608893129607971e-01
-5.522208809852600098e-01,3.738749183444345370e-01
-5.515806674957275391e-01,3.749010428351944313e-01
-5.509403944015502930e-01,3.759405369913273454e-01
-5.503001213073730469e-01,3.769943556010795227e-01
-5.496598482131958008e-01,3.780635287382545506e-01
-5.490196347236633301e-01,3.791488889904091053e-01
-5.483793616294860840e-01,3.802515665057146776e-01
-5.477390885353088379e-01,3.813723037511493885e-01
-5.470988750457763672e-01,3.825118131665981025e-01
-5.464586019515991211e-01,3.836710042487965211e-01
-5.458183288574218750e-01,3.848504881502075037e-01
-5.451780557632446289e-01,3.860508594159455242e-01
-5.445378422737121582e-01,3.872725479701673024e-01
-5.438975691795349121e-01,3.885162846268270798e-01
-5.432572960853576660e-01,3.897823422672046512e-01
-5.426170825958251953e-01,3.910709903464875126e-01
-5.419768095016479492e-01,3.923827322468951273e-01
-5.413365364074707031e-01,3.937176678959071197e-01
-5.406962633132934570e-01,3.950760045556442890e-01
-5.400560498237609863e-01,3.964576236526946573e-01
-5.394157767295837402e-01,3.978628584677905700e-01
-5.387755036354064941e-01,3.992915269400350020e-01
-5.381352901458740234e-01,4.007433881794675301e-01
-5.374950170516967773e-01,4.022185662406689843e-01
-5.368547439575195312e-01,4.037166787609098861e-01
-5.362144708633422852e-01,4.052374523144046670e-01
-5.355742573738098145e-01,4.067804208906791175e-01
-5.349339842796325684e-01,4.083454510693051986e-01
-5.342937111854553223e-01,4.099319824856237915e-01
-5.336534976959228516e-01,4.115393271823477583e-01
-5.330132246017456055e-01,4.131672814588052134e-01
-5.323729515075683594e-01,4.148150567439148340e-01
-5.317326784133911133e-01,4.164820706040992526e-01
-5.310924649238586426e-01,4.181674463581277479e-01
-5.304521918296813965e-01,4.198707925880396097e-01
-5.298119187355041504e-01,4.215912123881437878e-01
-5.291717052459716797e-01,4.233277366821912580e-01
-5.285314321517944336e-01,4.250798941248268292e-01
-5.278911590576171875e-01,4.268466760134450588e-01
-5.272508859634399414e-01,4.286272105677113586e-01
-5.266106724739074707e-01,4.304204111858069837e-01
-5.259703993797302246e-01,4.322257559295565876e-01
-5.253301262855529785e-01,4.340421240472602804e-01
-5.246899127960205078e-01,4.358684015548437429e-01
-5.240496397018432617e-01,4.377039675183578282e-01
-5.234093666076660156e-01,4.395477422852609450e-01
-5.227690935134887695e-01,4.413987132430996496e-01
-5.221288800239562988e-01,4.432557544553241691e-01
-5.214886069297790527e-01,4.451182561352537981e-01
-5.208483338356018066e-01,4.469851000752536052e-01
-5.202081203460693359e-01,4.488551345669242743e-01
-5.195678472518920898e-01,4.507277824729376547e-01
-5.189275741577148438e-01,4.526019284492690531e-01
-5.182873010635375977e-01,4.544766684187377948e-01
-5.176470875740051270e-01,4.563509255567668177e-01
-5.170068144798278809e-01,4.582242133037324194e-01
-5.163665413856506348e-01,4.600954422215250972e-01
-5.157263278961181641e-01,4.619636653086622857e-01
-5.150860548019409180e-01,4.638284331355180257e-01
-5.144457817077636719e-01,4.656887863328158517e-01
-5.138055086135864258e-01,4.675440419167875561e-01
-5.131652951240539551e-01,4.693933365178395434e-01
-5.125250220298767090e-01,4.712363342443932623e-01
-5.118847489356994629e-01,4.730722960528863652e-01
-5.112445354461669922e-01,4.749004877636009425e-01
-5.106042623519897461e-01,4.767207476241521746e-01
-5.099639892578125000e-01,4.785324534153234666e-01
-5.093237161636352539e-01,4.803351869297780574e-01
-5.086835026741027832e-01,4.821284385018747010e-01
-5.080432295799255371e-01,4.839122825875392664e-01
-5.074029564857482910e-01,4.856862726780120099e-01
-5.067627429962158203e-01,4.874500943906863171e-01
-5.061224699020385742e-01,4.892039681154178865e-01
-5.054821968078613281e-01,4.909476719030969605e-01
-5.048419237136840820e-01,4.926812406312155446e-01
-5.042017102241516113e-01,4.944045639883798415e-01
-5.035614371299743652e-01,4.961181235791873867e-01
-5.029211640357971191e-01,4.978219860727586266e-01
-5.022809505462646484e-01,4.995162447570375974e-01
-5.016406774520874023e-01,5.012015650915127019e-01
-5.010004043579101562e-01,5.028782133190592418e-01
-5.003601312637329102e-01,5.045466534043185902e-01
-4.997198879718780518e-01,5.062073583552928469e-01
-4.990796446800231934e-01,5.078609860078326932e-01
-4.984394013881683350e-01,5.095082002438986457e-01
-4.977991282939910889e-01,5.111498154753695289e-01
-4.971588850021362305e-01,5.127864622839819475e-01
-4.965186119079589844e-01,5.144190995965214341e-01
-4.958783686161041260e-01,5.160484909127465158e-01
-4.952380955219268799e-01,5.176757037946178031e-01
-4.945978522300720215e-01,5.193016086238575468e-01
-4.939576089382171631e-01,5.209272815511845067e-01
-4.933173358440399170e-01,5.225538636092794675e-01
-4.926770925521850586e-01,5.241823402022047773e-01
-4.920368194580078125e-01,5.258139751626309533e-01
-4.913965761661529541e-01,5.274497904894559497e-01
-4.907563030719757080e-01,5.290911266356488341e-01
-4.901160597801208496e-01,5.307390294015994492e-01
-4.894758164882659912e-01,5.323948242325098335e-01
-4.888355433940887451e-01,5.340597881154218740e-01
-4.881953001022338867e-01,5.357350050686591203e-01
-4.875550270080566406e-01,5.374219041372971795e-01
-4.869147837162017822e-01,5.391214984565557700e-01
-4.862745106220245361e-01,5.408352076914977324e-01
-4.856342673301696777e-01,5.425640439349761479e-01
-4.849940240383148193e-01,5.443092762191472644e-01
-4.843537509441375732e-01,5.460721231265783793e-01
-4.837135076522827148e-01,5.478535317658961290e-01
-4.830732345581054688e-01,5.496547420105297732e-01
-4.824329912662506104e-01,5.514766317794004280e-01
-4.817927181720733643e-01,5.533203391122789583e-01
-4.811524748802185059e-01,5.551866007366665912e-01
-4.805122315883636475e-01,5.570764220070967276e-01
-4.798719584941864014e-01,5.589906558714461404e-01
-4.792317152023315430e-01,5.609298727630149806e-01
-4.785914421081542969e-01,5.628949125430233735e-01
-4.779511988162994385e-01,5.648861807775524824e-01
-4.773109257221221924e-01,5.669043888339588833e-01
-4.766706824302673340e-01,5.689497530142801907e-01
-4.760304391384124756e-01,5.710227294196581482e-01
-4.753901660442352295e-01,5.731236402580384137e-01
-4.747499227523803711e-01,5.752524744746043694e-01
-4.741096496582031250e-01,5.774094657736830172e-01
-4.734694063663482666e-01,5.795944161689141616e-01
-4.728291332721710205e-01,5.818073918208206408e-01
-4.721888899803161621e-01,5.840479524811375001e-01
-4.715486466884613037e-01,5.863159017618788660e-01
-4.709083735942840576e-01,5.886109068687757073e-01
-4.702681303024291992e-01,5.909322484299917022e-01
-4.696278572082519531e-01,5.932795197110762864e-01
-4.689876139163970947e-01,5.956517970103534232e-01
-4.683473408222198486e-01,5.980484867237052526e-01
-4.677070975303649902e-01,6.004684875154913115e-01
-4.670668542385101318e-01,6.029108827526652448e-01
-4.664265811443328857e-01,6.053747592837637193e-01
-4.657863378524780273e-01,6.078587061852753770e-01
-4.651460647583007812e-01,6.103617145472863825e-01
-4.645058214664459229e-01,6.128822253177759194e-01
-4.638655483722686768e-01,6.154191143110043782e-01
-4.632253050804138184e-01,6.179706633493351475e-01
-4.625850617885589600e-01,6.205354686342721138e-01
-4.619447886943817139e-01,6.231120893108279546e-01
-4.613045454025268555e-01,6.256986620007483069e-01
-4.606642723083496094e-01,6.282937180937162580e-01
-4.600240290164947510e-01,6.308953648906232559e-01
-4.593837559223175049e-01,6.335020489446594461e-01
-4.587435126304626465e-01,6.361118032773056541e-01
-4.581032693386077881e-01,6.387229062944657088e-01
-4.574629962444305420e-01,6.413337243219912054e-01
-4.568227529525756836e-01,6.439421896868795514e-01
-4.561824798583984375e-01,6.465467479461644018e-01
-4.555422365665435791e-01,6.491453577575887479e-01
-4.549019634723663330e-01,6.517364861347747507e-01
-4.542617201805114746e-01,6.543181427657795979e-01
-4.536214768886566162e-01,6.568887240488971990e-01
-4.529812037944793701e-01,6.594466444813802397e-01
-4.523409605026245117e-01,6.619900718221582991e-01
-4.517006874084472656e-01,6.645175991323211129e-01
-4.510604441165924072e-01,6.670274702784038112e-01
-4.504201710224151611e-01,6.695184755942156229e-01
-4.497799277305603027e-01,6.719889483732401914e-01
-4.491396844387054443e-01,6.744377156389127492e-01
-4.484994113445281982e-01,6.768635915321308261e-01
-4.478591680526733398e-01,6.792652328932753392e-01
-4.472188949584960938e-01,6.816417638678640145e-01
-4.465786516666412354e-01,6.839919732642161243e-01
-4.459383785724639893e-01,6.863152237101246556e-01
-4.452981352806091309e-01,6.886104519800162471e-01
-4.446578919887542725e-01,6.908771024374797953e-01
-4.440176188945770264e-01,6.931146901640534708e-01
-4.433773756027221680e-01,6.953225357238856930e-01
-4.427371025085449219e-01,6.975003841732245746e-01
-4.420968592166900635e-01,6.996478138601371910e-01
-4.414565861225128174e-01,7.017648313230213653e-01
-4.408163428306579590e-01,7.038511343356423922e-01
-4.401760995388031006e-01,7.059068718469676540e-01
-4.395358264446258545e-01,7.079322111719528188e-01
-4.388955831527709961e-01,7.099272044354032474e-01
-4.382553100585937500e-01,7.118923034497539604e-01
-4.376150667667388916e-01,7.138277818556444387e-01
-4.369747936725616455e-01,7.157342180518564412e-01
-4.363345503807067871e-01,7.176120153905083399e-01
-4.356943070888519287e-01,7.194618677492838899e-01
-4.350540339946746826e-01,7.212845769085145520e-01
-4.344137907028198242e-01,7.230807154173395368e-01
-4.337735176086425781e-01,7.248512820406176616e-01
-4.331332743167877197e-01,7.265969420382312194e-01
-4.324930012226104736e-01,7.283188119640948699e-01
-4.318527579307556152e-01,7.300176781846170471e-01
-4.312124848365783691e-01,7.316946593901141327e-01
-4.305722415447235107e-01,7.333506416645128034e-01
-4.299319982528686523e-01,7.349866966631273257e-01
-4.292917251586914062e-01,7.366039856867363511e-01
-4.286514818668365479e-01,7.382034168097337812e-01
-4.280112087726593018e-01,7.397861708985171703e-01
-4.273709654808044434e-01,7.413531534716164551e-01
-4.267306923866271973e-01,7.429055862195976800e-01
-4.260904490947723389e-01,7.444443056885550192e-01
-4.254502058029174805e-01,7.459704359376715388e-01
-4.248099327087402344e-01,7.474850054664150534e-01
-4.241696894168853760e-01,7.489888308778445136e-01
-4.235294163227081299e-01,7.504829734678084563e-01
-4.228891730308532715e-01,7.519681711094756693e-01
-4.222488999366760254e-01,7.534453924297244143e-01
-4.216086566448211670e-01,7.549152995656287501e-01
-4.209684133529663086e-01,7.563786780844723445e-01
-4.203281402587890625e-01,7.578363290225400561e-01
-4.196878969669342041e-01,7.592886994430991798e-01
-4.190476238727569580e-01,7.607365724230046311e-01
-4.184073805809020996e-01,7.621803017274100256e-01
-4.177671074867248535e-01,7.636205067446200090e-01
-4.171268641948699951e-01,7.650574717533666913e-01
-4.164866209030151367e-01,7.664916213779018328e-01
-4.158463478088378906e-01,7.679233307018620280e-01
-4.152061045169830322e-01,7.693527424448314278e-01
-4.145658314228057861e-01,7.707801674063539110e-01
-4.139255881309509277e-01,7.722056127229910416e-01
-4.132853150367736816e-01,7.736293591764402677e-01
-4.126450717449188232e-01,7.750512892766696638e-01
-4.120048284530639648e-01,7.764714820925160410e-01
-4.113645553588867188e-01,7.778899859812846707e-01
-4.107243120670318604e-01,7.793065954026361375e-01
-4.100840389728546143e-01,7.807213635010477049e-01
-4.094437956809997559e-01,7.821340101424807401e-01
-4.088035225868225098e-01,7.835445232761690804e-01
-4.081632792949676514e-01,7.849525731676982865e-01
-4.075230360031127930e-01,7.863580189299304024e-01
-4.068827629089355469e-01,7.877607432670838961e-01
-4.062425196170806885e-01,7.891603666154050067e-01
-4.056022465229034424e-01,7.905567952615308869e-01
-4.049620032310485840e-01,7.919496565037960067e-01
-4.043217301368713379e-01,7.933388284757540987e-01
-4.036814868450164795e-01,7.947239537485915051e-01
-4.030412435531616211e-01,7.961048880729832966e-01
-4.024009704589843750e-01,7.974814391312081696e-01
-4.017607271671295166e-01,7.988532704818576136e-01
-4.011204540729522705e-01,8.002203378463206285e-01
-4.004802107810974121e-01,8.015823269383437477e-01
-3.998399376869201660e-01,8.029392246635644881e-01
-3.991996943950653076e-01,8.042907474335616591e-01
-3.985594511032104492e-01,8.056368523139889604e-01
-3.979191780090332031e-01,8.069775261938607613e-01
-3.972789347171783447e-01,8.083125519846170448e-01
-3.966386616230010986e-01,8.096420613145483003e-01
-3.959984183311462402e-01,8.109658802689012624e-01
-3.953581452369689941e-01,8.122841744349464932e-01
-3.947179019451141357e-01,8.135968567775226923e-01
-3.940776586532592773e-01,8.149040416537953746e-01
-3.934373855590820312e-01,8.162059080898886876e-01
-3.927971422672271729e-01,8.175024275154649800e-01
-3.921568691730499268e-01,8.187938654268860361e-01
-3.915166258811950684e-01,8.200802651412839595e-01
-3.908763527870178223e-01,8.213619069520898819e-01
-3.902361094951629639e-01,8.226389057446645836e-01
-3.895958662033081055e-01,8.239114562549412213e-01
-3.889555931091308594e-01,8.251799034425948420e-01
-3.883153498172760010e-01,8.264443321193080116e-01
-3.876750767230987549e-01,8.277051000083663901e-01
-3.870348334312438965e-01,8.289623042394440589e-01
-3.863945603370666504e-01,8.302163277977090416e-01
-3.857543170452117920e-01,8.314672556868405451e-01
-3.851140737533569336e-01,8.327154235629161683e-01
-3.844738006591796875e-01,8.339610892271291931e-01
-3.838335573673248291e-01,8.352043417477466036e-01
-3.831932842731475830e-01,8.364455297403869949e-01
-3.825530409812927246e-01,8.376846991501016859e-01
-3.819127678871154785e-01,8.389221331359779654e-01
-3.812725245952606201e-01,8.401578991931035745e-01
-3.806322813034057617e-01,8.413921494848350946e-01
-3.799920082092285156e-01,8.426250787370443973e-01
-3.793517649173736572e-01,8.438566220454277733e-01
-3.787114918231964111e-01,8.450869614734939361e-01
-3.780712485313415527e-01,8.463160095901072211e-01
-3.774309754371643066e-01,8.475438927977441139e-01
-3.767907321453094482e-01,8.487704589440432379e-01
-3.761504888534545898e-01,8.499957275123897205e-01
-3.755102157592773438e-01,8.512196373554736795e-01
-3.748699724674224854e-01,8.524419602129333917e-01
-3.742296993732452393e-01,8.536627117915398522e-01
-3.735894560813903809e-01,8.548815622604610809e-01
-3.729491829872131348e-01,8.560984529860649062e-01
-3.723089396953582764e-01,8.573130661472045944e-01
-3.716686964035034180e-01,8.585251672290414859e-01
-3.710284233093261719e-01,8.597345860309792975e-01
-3.703881800174713135e-01,8.609409025180321251e-01
-3.697479069232940674e-01,8.621439303661859732e-01
-3.691076636314392090e-01,8.633432339852786797e-01
-3.684673905372619629e-01,8.645386001562038736e-01
-3.678271472454071045e-01,8.657295622797276380e-01
-3.671869039535522461e-01,8.669158295662153790e-01
-3.665466308593750000e-01,8.680970887946939385e-01
-3.659063875675201416e-01,8.692728700203549153e-01
-3.652661144733428955e-01,8.704429274756471102e-01
-3.646258711814880371e-01,8.716067923744454937e-01
-3.639855980873107910e-01,8.727641993197501336e-01
-3.633453547954559326e-01,8.739147170523562380e-01
-3.627051115036010742e-01,8.750580412887374315e-01
-3.620648384094238281e-01,8.761939229209110280e-01
-3.614245951175689697e-01,8.773219299140269101e-01
-3.607843220233917236e-01,8.784418796741029212e-01
-3.601440787315368652e-01,8.795534101421900175e-01
-3.595038056373596191e-01,8.806563785071666040e-01
-3.588635623455047607e-01,8.817504549119083990e-01
-3.582233190536499023e-01,8.828354673251368467e-01
-3.575830459594726562e-01,8.839113170315568979e-01
-3.569428026676177979e-01,8.849777889824901322e-01
-3.563025295734405518e-01,8.860348335279830678e-01
-3.556622862815856934e-01,8.870822992165972032e-01
-3.550220131874084473e-01,8.881202088974555764e-01
-3.543817698955535889e-01,8.891484741126527425e-01
-3.537415266036987305e-01,8.901671462637863463e-01
-3.531012535095214844e-01,8.911763329753945584e-01
-3.524610102176666260e-01,8.921760209001527997e-01
-3.518207371234893799e-01,8.931663897058883528e-01
-3.511804938316345215e-01,8.941475187124803270e-01
-3.505402207374572754e-01,8.951196791856093071e-01
-3.498999774456024170e-01,8.960829486222845475e-01
-3.492597341537475586e-01,8.970376466610003874e-01
-3.486194610595703125e-01,8.979840442141542312e-01
-3.479792177677154541e-01,8.989223630946296950e-01
-3.473389446735382080e-01,8.998529901827190258e-01
-3.466987013816833496e-01,9.007761420681568154e-01
-3.460584282875061035e-01,9.016922653844732238e-01
-3.454181849956512451e-01,9.026016789492321557e-01
-3.447779119014739990e-01,9.035048052474872193e-01
-3.441376686096191406e-01,9.044019592506336025e-01
-3.434974253177642822e-01,9.052936056511389218e-01
-3.428571522235870361e-01,9.061802013434174796e-01
-3.422169089317321777e-01,9.070620617571263367e-01
-3.415766358375549316e-01,9.079397007930198882e-01
-3.409363925457000732e-01,9.088134878478122403e-01
-3.402961194515228271e-01,9.096838839955818656e-01
-3.396558761596679688e-01,9.105512610814034957e-01
-3.390156328678131104e-01,9.114160552716192853e-01
-3.383753597736358643e-01,9.122787064013690994e-01
-3.377351164817810059e-01,9.131395557397321561e-01
-3.370948433876037598e-01,9.139990426789443845e-01
-3.364546000957489014e-01,9.148574658143768801e-01
-3.358143270015716553e-01,9.157152285908742861e-01
-3.351740837097167969e-01,9.165726080708971324e-01
-3.345338404178619385e-01,9.174299148267430759e-01
-3.338935673236846924e-01,9.182875314924130450e-01
-3.332533240318298340e-01,9.191455947992999143e-01
-3.326130509376525879e-01,9.200044142143513071e-01
-3.319728076457977295e-01,9.208641441411469231e-01
-3.313325345516204834e-01,9.217250011410937915e-01
-3.306922912597656250e-01,9.225870898209658222e-01
-3.300520479679107666e-01,9.234505513072361893e-01
-3.294117748737335205e-01,9.243155201969859291e-01
-3.287715315818786621e-01,9.251819515002490668e-01
-3.281312584877014160e-01,9.260499348625872429e-01
-3.274910151958465576e-01,9.269193766807601875e-01
-3.268507421016693115e-01,9.277903203798976151e-01
-3.262104988098144531e-01,9.286625883342320975e-01
-3.255702555179595947e-01,9.295360896008846296e-01
-3.249299824237823486e-01,9.304107337832014935e-01
-3.242897391319274902e-01,9.312862172460549814e-01
-3.236494660377502441e-01,9.321624099986851597e-01
-3.230092227458953857e-01,9.330389854470482192e-01
-3.223689496517181396e-01,9.339157511710847182e-01
-3.217287063598632812e-01,9.347922749034243139e-01
-3.210884630680084229e-01,9.356682494112003035e-01
-3.204481899738311768e-01,9.365433299062879691e-01
-3.198079466819763184e-01,9.374170686443115130e-01
-3.191676735877990723e-01,9.382890742591762923e-01
-3.185274302959442139e-01,9.391588228185847598e-01
-3.178871572017669678e-01,9.400259025413686409e-01
-3.172469139099121094e-01,9.408897469126502600e-01
-3.166066706180572510e-01,9.417498745684440564e-01
-3.159663975238800049e-01,9.426057704750294697e-01
-3.153261542320251465e-01,9.434568073361582208e-01
-3.146858811378479004e-01,9.443025361528856187e-01
-3.140456378459930420e-01,9.451422387201180442e-01
-3.134053647518157959e-01,9.459754808041540564e-01
-3.127651214599609375e-01,9.468015427957832131e-01
-3.121248781681060791e-01,9.476199118583927827e-01
-3.114846050739288330e-01,9.484300134299594731e-01
-3.108443617820739746e-01,9.492312043070718630e-01
-3.102040886878967285e-01,9.500229740887649044e-01
-3.095638453960418701e-01,9.508047051846775233e-01
-3.089235723018646240e-01,9.515758604171802304e-01
-3.082833290100097656e-01,9.523358490978468538e-01
-3.076430857181549072e-01,9.530842041405671594e-01
-3.070028126239776611e-01,9.538204133056997769e-01
-3.063625693321228027e-01,9.545439550174772414e-01
-3.057222962379455566e-01,9.552544231633399718e-01
-3.050820529460906982e-01,9.559513275877149496e-01
-3.044417798519134521e-01,9.566342982895230662e-01
-3.038015365600585938e-01,9.573029282154825736e-01
-3.031612932682037354e-01,9.579569150911804165e-01
-3.025210201740264893e-01,9.585959633250484835e-01
-3.018807768821716309e-01,9.592197757558000859e-01
-3.012405037879943848e-01,9.598281617695136880e-01
-3.006002604961395264e-01,9.604208860970770978e-01
-2.999599874019622803e-01,9.609978535404382072e-01
-2.993197441101074219e-01,9.615589008755947020e-01
-2.986795008182525635e-01,9.621040212436722250e-01
-2.980392277240753174e-01,9.626331919537127746e-01
-2.973989844322204590e-01,9.631464002090610599e-01
-2.967587113380432129e-01,9.636437644117057388e-01
-2.961184680461883545e-01,9.641253698423604135e-01
-2.954781949520111084e-01,9.645913831733459176e-01
-2.948379516601562500e-01,9.650420059194946276e-01
-2.941977083683013916e-01,9.654774451824827963e-01
-2.935574352741241455e-01,9.658980599999322791e-01
-2.929171919822692871e-01,9.663041035134405377e-01
-2.922769188880920410e-01,9.666959907020515885e-01
-2.916366755962371826e-01,9.670740639848860454e-01
-2.909964025020599365e-01,9.674387905292656242e-01
-2.903561592102050781e-01,9.677905954535273025e-01
-2.897159159183502197e-01,9.681300292597665447e-01
-2.890756428241729736e-01,9.684575770054761890e-01
-2.884353995323181152e-01,9.687737761294581418e-01
-2.877951264381408691e-01,9.690792555757550275e-01
-2.871548831462860107e-01,9.693745255156809293e-01
-2.865146100521087646e-01,9.696602449798952250e-01
-2.858743667602539062e-01,9.699370027595115573e-01
-2.852341234683990479e-01,9.702054828397801423e-01
-2.845938503742218018e-01,9.704662605972980138e-01
-2.839536070823669434e-01,9.707200414552752399e-01
-2.833133339881896973e-01,9.709674477758110100e-01
-2.826730906963348389e-01,9.712091147127734914e-01
-2.820328176021575928e-01,9.714457282864996657e-01
-2.813925743103027344e-01,9.716779015095147187e-01
-2.807523310184478760e-01,9.719062628283428040e-01
-2.801120579242706299e-01,9.721314613560503304e-01
-2.794718146324157715e-01,9.723541063904064252e-01
-2.788315415382385254e-01,9.725747565692017815e-01
-2.781912982463836670e-01,9.727939969402994436e-01
-2.775510251522064209e-01,9.730123963299828205e-01
-2.769107818603515625e-01,9.732304758318552906e-01
-2.762705385684967041e-01,9.734487250924135360e-01
-2.756302654743194580e-01,9.736676608847063541e-01
-2.749900221824645996e-01,9.738877038286481991e-01
-2.743497490882873535e-01,9.741092891334632853e-01
-2.737095057964324951e-01,9.743327977273921192e-01
-2.730692327022552490e-01,9.745586290360037651e-01
-2.724289894104003906e-01,9.747870896568429089e-01
-2.717887461185455322e-01,9.750184738347140723e-01
-2.711484730243682861e-01,9.752530306525355464e-01
-2.705082297325134277e-01,9.754910338729665398e-01
-2.698679566383361816e-01,9.757326767033061010e-01
-2.692277133464813232e-01,9.759781288854583181e-01
-2.685874402523040771e-01,9.762275054440832101e-01
-2.679471969604492188e-01,9.764809192781864766e-01
-2.673069238662719727e-01,9.767384567769887838e-01
-2.666666805744171143e-01,9.770001594607387041e-01
-2.660264372825622559e-01,9.772660217919191261e-01
-2.653861641883850098e-01,9.775360438672704433e-01
-2.647459208965301514e-01,9.778101685034776835e-01
-2.641056478023529053e-01,9.780883486414291283e-01
-2.634654045104980469e-01,9.783704533253434477e-01
-2.628251314163208008e-01,9.786564066430134545e-01
-2.621848881244659424e-01,9.789460299611256744e-01
-2.615446448326110840e-01,9.792391767246426681e-01
-2.609043717384338379e-01,9.795356734002247379e-01
-2.602641284465789795e-01,9.798353013291789537e-01
-2.596238553524017334e-01,9.801378718247266697e-01
-2.589836120605468750e-01,9.804431175385253106e-01
-2.583433389663696289e-01,9.807508259991930544e-01
-2.577030956745147705e-01,9.810607105212976187e-01
-2.570628523826599121e-01,9.813725370784576185e-01
-2.564225792884826660e-01,9.816860271495375656e-01
-2.557823359966278076e-01,9.820008573187566370e-01
-2.551420629024505615e-01,9.823168000461581784e-01
-2.545018196105957031e-01,9.826335201739091474e-01
-2.538615465164184570e-01,9.829507452902488396e-01
-2.532213032245635986e-01,9.832681564135765662e-01
-2.525810599327087402e-01,9.835854421304599526e-01
-2.519407868385314941e-01,9.839023603598704426e-01
-2.513005435466766357e-01,9.842185511859806724e-01
-2.506602704524993896e-01,9.845337664736737437e-01
-2.500200271606445312e-01,9.848476798048286796e-01
-2.493797689676284790e-01,9.851600234529813704e-01
-2.487395107746124268e-01,9.854704953951722857e-01
-2.480992525815963745e-01,9.857788384960661787e-01
-2.474589943885803223e-01,9.860847767079308213e-01
-2.468187510967254639e-01,9.863879985137309347e-01
-2.461784929037094116e-01,9.866883002369659650e-01
-2.455382347106933594e-01,9.869854101896056164e-01
-2.448979765176773071e-01,9.872790814282330629e-01
-2.442577183246612549e-01,9.875690828194372273e-01
-2.436174601316452026e-01,9.878551529655759111e-01
-2.429772019386291504e-01,9.881371288277023268e-01
-2.423369437456130981e-01,9.884147463746035811e-01
-2.416967004537582397e-01,9.886878435103443330e-01
-2.410564422607421875e-01,9.889561907355401971e-01
-2.404161840677261353e-01,9.892196245110840280e-01
-2.397759258747100830e-01,9.894779376930586956e-01
-2.391356676816940308e-01,9.897310243258994333e-01
-2.384954094886779785e-01,9.899786557514533847e-01
-2.378551512956619263e-01,9.902207518619725590e-01
-2.372149080038070679e-01,9.904571058932418737e-01
-2.365746498107910156e-01,9.906876371344131016e-01
-2.359343916177749634e-01,9.909122058850634573e-01
-2.352941334247589111e-01,9.911306967699253789e-01
-2.346538752317428589e-01,9.913430140437520244e-01
-2.340136170387268066e-01,9.915490831397688609e-01
-2.333733588457107544e-01,9.917487936257751713e-01
-2.327331155538558960e-01,9.919420573190738111e-01
-2.320928573608398438e-01,9.921288781996517869e-01
-2.314525991678237915e-01,9.923091377189718898e-01
-2.308123409748077393e-01,9.924828331287596228e-01
-2.301720827817916870e-01,9.926499240959039128e-01
-2.295318245887756348e-01,9.928103827419905159e-01
-2.288915663957595825e-01,9.929641921154628292e-01
-2.282513231039047241e-01,9.931113774719735332e-01
-2.276110649108886719e-01,9.932519335645242364e-01
-2.269708067178726196e-01,9.933858758621241236e-01
-2.263305485248565674e-01,9.935132595856792648e-01
-2.256902903318405151e-01,9.936340833968384523e-01
-2.250500321388244629e-01,9.937484675640142484e-01
-2.244097739458084106e-01,9.938564287610693881e-01
-2.237695306539535522e-01,9.939580777176217907e-01
-2.231292724609375000e-01,9.940534740037065831e-01
-2.224890142679214478e-01,9.941427348036588896e-01
-2.218487560749053955e-01,9.942259672441124962e-01
-2.212084978818893433e-01,9.943032768219346451e-01
-2.205682396888732910e-01,9.943748292494034580e-01
-2.199279814958572388e-01,9.944407419336513954e-01
-2.192877382040023804e-01,9.945011717565650500e-01
-2.186474800109863281e-01,9.945562829704530650e-01
-2.180072218179702759e-01,9.946062304678102706e-01
-2.173669636249542236e-01,9.946512258931878847e-01
-2.167267054319381714e-01,9.946914401021103025e-01
-2.160864472389221191e-01,9.947270384041684288e-01
-2.154461890459060669e-01,9.947582406407642353e-01
-2.148059457540512085e-01,9.947852584125951303e-01
-2.141656875610351562e-01,9.948083061279016093e-01
-2.135254293680191040e-01,9.948275651364735239e-01
-2.128851711750030518e-01,9.948432857499325266e-01
-2.122449129819869995e-01,9.948556562691379668e-01
-2.116046547889709473e-01,9.948649198058401311e-01
-2.109643965959548950e-01,9.948712896897307090e-01
-2.103241533041000366e-01,9.948749714361158070e-01
-2.096838951110839844e-01,9.948761795971874378e-01
-2.090436369180679321e-01,9.948751179090589147e-01
-2.084033787250518799e-01,9.948720197300118251e-01
-2.077631205320358276e-01,9.948670593319519639e-01
-2.071228623390197754e-01,9.948604286317461742e-01
-2.064826041460037231e-01,9.948523251484373553e-01
-2.058423459529876709e-01,9.948428893210436996e-01
-2.052021026611328125e-01,9.948323245358015043e-01
-2.045618444681167603e-01,9.948207572298599644e-01
-2.039215862751007080e-01,9.948083274122847541e-01
-2.032813280820846558e-01,9.947951690392824453e-01
-2.026410698890686035e-01,9.947813928667308403e-01
-2.020008116960525513e-01,9.947670685252965050e-01
-2.013605535030364990e-01,9.947523369607971233e-01
-2.007203102111816406e-01,9.947371929944521796e-01
-2.000800520181655884e-01,9.947217124783893638e-01
-1.994397938251495361e-01,9.947059295516309518e-01
-1.987995356321334839e-01,9.946898363944898236e-01
-1.981592774391174316e-01,9.946734412584601337e-01
-1.975190192461013794e-01,9.946567070169463065e-01
-1.968787610530853271e-01,9.946396061601943117e-01
-1.962385177612304688e-01,9.946220636915192870e-01
-1.955982595682144165e-01,9.946040106048279483e-01
-1.949580013751983643e-01,9.945853484128184263e-01
-1.943177431821823120e-01,9.945659670859035018e-01
-1.936774849891662598e-01,9.945457342242844945e-01
-1.930372267961502075e-01,9.945244900714715897e-01
-1.923969686031341553e-01,9.945021235726190234e-01
-1.917567253112792969e-01,9.944784177293231053e-01
-1.911164671182632446e-01,9.944532042928555526e-01
-1.904762089252471924e-01,9.944262869641091740e-01
-1.898359507322311401e-01,9.943974669630866181e-01
-1.891956925392150879e-01,9.943665211495558154e-01
-1.885554343461990356e-01,9.943332393911794576e-01
-1.879151761531829834e-01,9.942973663434533371e-01
-1.872749328613281250e-01,9.942587135890219585e-01
-1.866346746683120728e-01,9.942170032027086712e-01
-1.859944164752960205e-01,9.941720182825291019e-01
-1.853541582822799683e-01,9.941235196525468609e-01
-1.847139000892639160e-01,9.940712695754672090e-01
-1.840736418962478638e-01,9.940150173227677577e-01
-1.834333837032318115e-01,9.939545621401935094e-01
-1.827931404113769531e-01,9.938896703698221202e-01
-1.821528822183609009e-01,9.938201318060824185e-01
-1.815126240253448486e-01,9.937457064588794964e-01
-1.808723658323287964e-01,9.936662124578843347e-01
-1.802321076393127441e-01,9.935814911956057927e-01
-1.795918494462966919e-01,9.934913338146005302e-01
-1.789515912532806396e-01,9.933956024734054147e-01
-1.783113479614257812e-01,9.932941397438015407e-01
-1.776710897684097290e-01,9.931868162435124603e-01
-1.770308315753936768e-01,9.930735016658327474e-01
-1.763905733823776245e-01,9.929541244400050815e-01
-1.757503151893615723e-01,9.928286200952500806e-01
-1.751100569963455200e-01,9.926968479404516543e-01
-1.744697988033294678e-01,9.925588367422326641e-01
-1.738295555114746094e-01,9.924145448213494980e-01
-1.731892973184585571e-01,9.922639625409575004e-01
-1.725490391254425049e-01,9.921070794920723301e-01
-1.719087809324264526e-01,9.919439730570993596e-01
-1.712685227394104004e-01,9.917746451273883324e-01
-1.706282645463943481e-01,9.915992078681163946e-01
-1.699880063533782959e-01,9.914177105560399994e-01
-1.693477630615234375e-01,9.912302483875050640e-01
-1.687075048685073853e-01,9.910369625867887500e-01
-1.680672466754913330e-01,9.908380078109497724e-01
-1.674269884824752808e-01,9.906334864570522925e-01
-1.667867302894592285e-01,9.904235755779762229e-01
-1.661464720964431763e-01,9.902084909183219708e-01
-1.655062139034271240e-01,9.899883480155491355e-01
-1.648659706115722656e-01,9.897634085336655119e-01
-1.642257124185562134e-01,9.895338315479338398e-01
-1.635854542255401611e-01,9.892998868171622995e-01
-1.629451960325241089e-01,9.890617581426166538e-01
-1.623049378395080566e-01,9.888196863294038685e-01
-1.616646796464920044e-01,9.885739184343309560e-01
-1.610244214534759521e-01,9.883246808756345203e-01
-1.603841632604598999e-01,9.880722177416862984e-01
-1.597439199686050415e-01,9.878167744569079645e-01
-1.591036617755889893e-01,9.875586069259654209e-01
-1.584634035825729370e-01,9.872979084860729060e-01
-1.578231453895568848e-01,9.870349745109985307e-01
-1.571828871965408325e-01,9.867699913263496825e-01
-1.565426290035247803e-01,9.865032191535063610e-01
-1.559023708105087280e-01,9.862348938789788910e-01
-1.552621275186538696e-01,9.859652009372661396e-01
-1.546218693256378174e-01,9.856943566702747184e-01
-1.539816111326217651e-01,9.854225608639373135e-01
-1.533413529396057129e-01,9.851500147834313381e-01
-1.527010947465896606e-01,9.848768874929199058e-01
-1.520608365535736084e-01,9.846033803610079183e-01
-1.514205783605575562e-01,9.843296111729582520e-01
-1.507803350687026978e-01,9.840557548851460723e-01
-1.501400768756866455e-01,9.837819264669738217e-01
-1.494998186826705933e-01,9.835082354966471208e-01
-1.488595604896545410e-01,9.832348096920400238e-01
-1.482193022966384888e-01,9.829617570439168617e-01
-1.475790441036224365e-01,9.826891327112505792e-01
-1.469387859106063843e-01,9.824170158536902342e-01
-1.462985426187515259e-01,9.821454680813563876e-01
-1.456582844257354736e-01,9.818745155648924694e-01
-1.450180262327194214e-01,9.816041827760937366e-01
-1.443777680397033691e-01,9.813344914806814145e-01
-1.437375098466873169e-01,9.810654529681857028e-01
-1.430972516536712646e-01,9.807970394082166088e-01
-1.424569934606552124e-01,9.805292626492021490e-01
-1.418167501688003540e-01,9.802620464302060910e-01
-1.411764919757843018e-01,9.799953828946987855e-01
-1.405362337827682495e-01,9.797291791385176474e-01
-1.398959755897521973e-01,9.794634205187291442e-01
-1.392557173967361450e-01,9.791979925879141788e-01
-1.386154592037200928e-01,9.789328325832893363e-01
-1.379752010107040405e-01,9.786678750421335948e-01
-1.373349577188491821e-01,9.784030331337851827e-01
-1.366946995258331299e-01,9.781381567445830427e-01
-1.360544413328170776e-01,9.778731802423581421e-01
-1.354141831398010254e-01,9.776079931225858388e-01
-1.347739249467849731e-01,9.773424920080371336e-01
-1.341336667537689209e-01,9.770765650651163092e-01
-1.334934085607528687e-01,9.768101193678102590e-01
-1.328531652688980103e-01,9.765430044522060982e-01
-1.322129070758819580e-01,9.762751372139448769e-01
-1.315726488828659058e-01,9.760064265835888264e-01
-1.309323906898498535e-01,9.757367299606247713e-01
-1.302921324968338013e-01,9.754659986742071354e-01
-1.296518743038177490e-01,9.751940767646836150e-01
-1.290116161108016968e-01,9.749209268059044753e-01
-1.283713728189468384e-01,9.746464424016503258e-01
-1.277311146259307861e-01,9.743705360515044767e-01
-1.270908564329147339e-01,9.740931408708370931e-01
-1.264505982398986816e-01,9.738142138263228276e-01
-1.258103400468826294e-01,9.735336633533178130e-01
-1.251700818538665771e-01,9.732514806738499225e-01
-1.245298311114311218e-01,9.729676056226179703e-01
-1.238895729184150696e-01,9.726820377963050213e-01
-1.232493147253990173e-01,9.723947289573660058e-01
-1.226090639829635620e-01,9.721056977993205450e-01
-1.219688057899475098e-01,9.718149376120308602e-01
-1.213285475969314575e-01,9.715224270302700305e-01
-1.206882894039154053e-01,9.712282534650937826e-01
-1.200480386614799500e-01,9.709324213561099093e-01
-1.194077804684638977e-01,9.706349671919749511e-01
-1.187675222754478455e-01,9.703359355149956400e-01
-1.181272715330123901e-01,9.700354299704825323e-01
-1.174870133399963379e-01,9.697334963305808131e-01
-1.168467551469802856e-01,9.694302247906629866e-01
-1.162064969539642334e-01,9.691257175476195584e-01
-1.155662462115287781e-01,9.688200512547098242e-01
-1.149259880185127258e-01,9.685133462772608226e-01
-1.142857298254966736e-01,9.682057242330288638e-01
-1.136454790830612183e-01,9.678973099167045291e-01
-1.130052208900451660e-01,9.675882161877664700e-01
-1.123649626970291138e-01,9.672785814923794412e-01
-1.117247045040130615e-01,9.669685447998652705e-01
-1.110844537615776062e-01,9.666582603492743786e-01
-1.104441955685615540e-01,9.663478518376531490e-01
-1.098039373755455017e-01,9.660375006077464022e-01
-1.091636791825294495e-01,9.657273413955760333e-01
-1.085234284400939941e-01,9.654175140118539389e-01
-1.078831702470779419e-01,9.651082026185084928e-01
-1.072429120540618896e-01,9.647995383181044993e-01
-1.066026613116264343e-01,9.644916937237200116e-01
-1.059624031186103821e-01,9.641847906216680641e-01
-1.053221449255943298e-01,9.638790232395120228e-01
-1.046818867325782776e-01,9.635745046611026154e-01
-1.040416359901428223e-01,9.632714012631335976e-01
-1.034013777971267700e-01,9.629698707060354579e-01
-1.027611196041107178e-01,9.626700177300544503e-01
-1.021208688616752625e-01,9.623720092752172661e-01
-1.014806106686592102e-01,9.620759580443927206e-01
-1.008403524756431580e-01,9.617820146875004639e-01
-1.002000942826271057e-01,9.614902912650609146e-01
-9.955984354019165039e-02,9.612009270069528100e-01
-9.891958534717559814e-02,9.609139715371344259e-01
-9.827932715415954590e-02,9.606296188149774373e-01
-9.763907641172409058e-02,9.603479298872388270e-01
-9.699881821870803833e-02,9.600690164255958337e-01
-9.635856002569198608e-02,9.597929826710029921e-01
-9.571830183267593384e-02,9.595198924072994018e-01
-9.507805109024047852e-02,9.592498679181975518e-01
-9.443779289722442627e-02,9.589829836086387616e-01
-9.379753470420837402e-02,9.587193071136894673e-01
-9.315727651119232178e-02,9.584589090665684985e-01
-9.251702576875686646e-02,9.582019074414569459e-01
-9.187676757574081421e-02,9.579483117882041654e-01
-9.123650938272476196e-02,9.576982369684619023e-01
-9.059625864028930664e-02,9.574517335506564919e-01
-8.995600044727325439e-02,9.572088522825548118e-01
-8.931574225425720215e-02,9.569696899390525147e-01
-8.867548406124114990e-02,9.567342564020728801e-01
-8.803523331880569458e-02,9.565026601517807592e-01
-8.739497512578964233e-02,9.562749315323202381e-01
-8.675471693277359009e-02,9.560511525566743884e-01
-8.611446619033813477e-02,9.558313712057673328e-01
-8.547420799732208252e-02,9.556156408077405295e-01
-8.483394980430603027e-02,9.554040435976247636e-01
-8.419369161128997803e-02,9.551966258333015602e-01
-8.355344086885452271e-02,9.549934670673572157e-01
-8.291318267583847046e-02,9.547945949741363236e-01
-8.227292448282241821e-02,9.546001384787867750e-01
-8.163267374038696289e-02,9.544101115209295827e-01
-8.099241554737091064e-02,9.542245761813941130e-01
-8.035215735435485840e-02,9.540436443805253575e-01
-7.971189916133880615e-02,9.538673216163804369e-01
-7.907164841890335083e-02,9.536957447755445294e-01
-7.843139022588729858e-02,9.535289315381838549e-01
-7.779113203287124634e-02,9.533669901177401762e-01
-7.715088129043579102e-02,9.532099452049109800e-01
-7.651062309741973877e-02,9.530578695736116046e-01
-7.587036490440368652e-02,9.529108523977631862e-01
-7.523010671138763428e-02,9.527689171031834547e-01
-7.458985596895217896e-02,9.526321501122874125e-01
-7.394959777593612671e-02,9.525005778557864566e-01
-7.330933958292007446e-02,9.523742469759239881e-01
-7.266908884048461914e-02,9.522532009003370490e-01
-7.202883064746856689e-02,9.521374649369187537e-01
-7.138857245445251465e-02,9.520270537003003852e-01
-7.074831426143646240e-02,9.519219891840204895e-01
-7.010806351900100708e-02,9.518222452210882700e-01
-6.946780532598495483e-02,9.517278298742244402e-01
-6.882754713296890259e-02,9.516387095347353942e-01
-6.818728893995285034e-02,9.515548236518114322e-01
-6.754703819751739502e-02,9.514761496076049596e-01
-6.690678000450134277e-02,9.514025651374558024e-01
-6.626652181148529053e-02,9.513339817254675701e-01
-6.562627106904983521e-02,9.512703050211754885e-01
-6.498601287603378296e-02,9.512113665036112664e-01
-6.434575468301773071e-02,9.511570245169451709e-01
-6.370549649000167847e-02,9.511070870351439055e-01
-6.306524574756622314e-02,9.510613207077200926e-01
-6.242498755455017090e-02,9.510194874366408868e-01
-6.178473308682441711e-02,9.509813256617971611e-01
-6.114447489380836487e-02,9.509465720123255750e-01
-6.050422042608261108e-02,9.509148619051250861e-01
-5.986396223306655884e-02,9.508858214843103340e-01
-5.922370776534080505e-02,9.508591019664973665e-01
-5.858344957232475281e-02,9.508342325970504660e-01
-5.794319510459899902e-02,9.508108346238119957e-01
-5.730293691158294678e-02,9.507883454183865268e-01
-5.666268244385719299e-02,9.507662696477483522e-01
-5.602242797613143921e-02,9.507440853251356572e-01
-5.538216978311538696e-02,9.507211604712306752e-01
-5.474191531538963318e-02,9.506969225072419150e-01
-5.410165712237358093e-02,9.506707210871674363e-01
-5.346140265464782715e-02,9.506418438587656006e-01
-5.282114446163177490e-02,9.506096282385221308e-01
-5.218088999390602112e-02,9.505733349673581856e-01
-5.154063552618026733e-02,9.505321752542101876e-01
-5.090037733316421509e-02,9.504854005407121775e-01
-5.026012286543846130e-02,9.504321803682875824e-01
-4.961986467242240906e-02,9.503717168993182085e-01
-4.897961020469665527e-02,9.503031790956089075e-01
-4.833935201168060303e-02,9.502256785063694089e-01
-4.769909754395484924e-02,9.501383666131490990e-01
-4.705884307622909546e-02,9.500403772439449668e-01
-4.641858488321304321e-02,9.499308347801660446e-01
-4.577833041548728943e-02,9.498088626477954044e-01
-4.513807222247123718e-02,9.496735983526196634e-01
-4.449781775474548340e-02,9.495241521312829391e-01
-4.385755956172943115e-02,9.493597207206212474e-01
-4.321730509400367737e-02,9.491794354441411841e-01
-4.257704690098762512e-02,9.489825126212529938e-01
-4.193679243326187134e-02,9.487681354852828264e-01
-4.129653796553611755e-02,9.485355706531564124e-01
-4.065627977252006531e-02,9.482841048694701236e-01
-4.001602530479431152e-02,9.480130694965724913e-01
-3.937576711177825928e-02,9.477218244901930433e-01
-3.873551264405250549e-02,9.474098098245500310e-01
-3.809525445103645325e-02,9.470764782326068776e-01
-3.745499998331069946e-02,9.467213842349324615e-01
-3.681474179029464722e-02,9.463441445242697370e-01
-3.617448732256889343e-02,9.459444144164526058e-01
-3.553423285484313965e-02,9.455219466530326855e-01
-3.489397466182708740e-02,9.450765574809043557e-01
-3.425372019410133362e-02,9.446081582360257300e-01
-3.361346200108528137e-02,9.441167322495087610e-01
-3.297320753335952759e-02,9.436023714172492305e-01
-3.233294934034347534e-02,9.430652314652920865e-01
-3.169269487261772156e-02,9.425055639833646026e-01
-3.105243854224681854e-02,9.419237292405888695e-01
-3.041218221187591553e-02,9.413201501784023151e-01
-2.977192588150501251e-02,9.406954001326397474e-01
-2.913166955113410950e-02,9.400500877524438081e-01
-2.849141508340835571e-02,9.393849790624679841e-01
-2.785115875303745270e-02,9.387008801947525072e-01
-2.721090242266654968e-02,9.379987092495247758e-01
-2.657064609229564667e-02,9.372794892454061610e-01
-2.593038976192474365e-02,9.365443425026089841e-01
-2.529013343155384064e-02,9.357944381161491521e-01
-2.464987710118293762e-02,9.350310592920294539e-01
-2.400962263345718384e-02,9.342556059617681541e-01
-2.336936630308628082e-02,9.334694976760227192e-01
-2.272910997271537781e-02,9.326742311342606229e-01
-2.208885364234447479e-02,9.318714064695576837e-01
-2.144859731197357178e-02,9.310626738959064674e-01
-2.080834098160266876e-02,9.302497259249253858e-01
-2.016808465123176575e-02,9.294343671896969639e-01
-1.952782832086086273e-02,9.286183698233783090e-01
-1.888757199048995972e-02,9.278035334072609608e-01
-1.824731752276420593e-02,9.269918269878898442e-01
-1.760706119239330292e-02,9.261850936784465915e-01
-1.696680486202239990e-02,9.253852810278795360e-01
-1.632654853165149689e-02,9.245943371930005483e-01
-1.568629220128059387e-02,9.238141867909512861e-01
-1.504603587090969086e-02,9.230468041627530873e-01
-1.440578047186136246e-02,9.222940860748556346e-01
-1.376552414149045944e-02,9.215579731233738414e-01
-1.312526781111955643e-02,9.208403417674624336e-01
-1.248501241207122803e-02,9.201431010037781633e-01
-1.184475608170032501e-02,9.194680039859726151e-01
-1.120449975132942200e-02,9.188169004710919907e-01
-1.056424342095851898e-02,9.181914864472640048e-01
-9.923987090587615967e-03,9.175934541309747061e-01
-9.283731691539287567e-03,9.170243872383818662e-01
-8.643475361168384552e-03,9.164858733814584824e-01
-8.003219030797481537e-03,9.159793328060814588e-01
-7.362963166087865829e-03,9.155061850866368367e-01
-6.722707301378250122e-03,9.150677018364157256e-01
-6.082450971007347107e-03,9.146650915541845173e-01
-5.442194640636444092e-03,9.142994905391761407e-01
-4.801938775926828384e-03,9.139718923042159382e-01
-4.161682911217212677e-03,9.136832234406107034e-01
-3.521426580846309662e-03,9.134342772629029383e-01
-2.881170483306050301e-03,9.132257467585009891e-01
-2.240914385765790939e-03,9.130582080517415378e-01
-1.600658288225531578e-03,9.129321465995383633e-01
-9.604021906852722168e-04,9.128479014127250935e-01
-3.201460931450128555e-04,9.128057062546957034e-01
3.201460931450128555e-04,9.128057012480992327e-01
9.604021906852722168e-04,9.128478863963991330e-01
1.600658288225531578e-03,9.129321215917727272e-01
2.240914385765790939e-03,9.130581733480065409e-01
2.881170483306050301e-03,9.132257023384493522e-01
3.521426580846309662e-03,9.134342226403342480e-01
4.161682911217212677e-03,9.136831597732211208e-01
4.801938775926828384e-03,9.139718192880996739e-01
5.442194640636444092e-03,9.142994079081057102e-01
6.082450971007347107e-03,9.146650010078714033e-01
6.722707301378250122e-03,9.150676017196710532e-01
7.362963166087865829e-03,9.155060776005310430e-01
8.003219030797481537e-03,9.159792173134606585e-01
8.643475361168384552e-03,9.164857502194125871e-01
9.283731691539287567e-03,9.170242585753332065e-01
9.923987090587615967e-03,9.175933149317763160e-01
1.056424342095851898e-02,9.181913424828480608e-01
1.120449975132942200e-02,9.188167520858199211e-01
1.184475608170032501e-02,9.194678515326071278e-01
1.248501241207122803e-02,9.201429415193507211e-01
1.312526781111955643e-02,9.208401790068947435e-01
1.376552414149045944e-02,9.215578042714485107e-01
1.440578047186136246e-02,9.222939116464865528e-01
1.504603587090969086e-02,9.230466277202462599e-01
1.568629220128059387e-02,9.238140087093933417e-01
1.632654853165149689e-02,9.245941520592300122e-01
1.696680486202239990e-02,9.253851007807876172e-01
1.760706119239330292e-02,9.261849074167067819e-01
1.824731752276420593e-02,9.269916353785556673e-01
1.888757199048995972e-02,9.278033422778726447e-01
1.952782832086086273e-02,9.286181845212806429e-01
2.016808465123176575e-02,9.294341828768679648e-01
2.080834098160266876e-02,9.302495382246167566e-01
2.144859731197357178e-02,9.310624924960513304e-01
2.208885364234447479e-02,9.318712225887848533e-01
2.272910997271537781e-02,9.326740453592883284e-01
2.336936630308628082e-02,9.334693105748401720e-01
2.400962263345718384e-02,9.342554180819697685e-01
2.464987710118293762e-02,9.350308937352016514e-01
2.529013343155384064e-02,9.357942574592046370e-01
2.593038976192474365e-02,9.365441692104199412e-01
2.657064609229564667e-02,9.372793099122294080e-01
2.721090242266654968e-02,9.379985439539684222e-01
2.785115875303745270e-02,9.387007099909046026e-01
2.849141508340835571e-02,9.393848164982365745e-01
2.913166955113410950e-02,9.400499326522191446e-01
2.977192588150501251e-02,9.406952417548204437e-01
3.041218221187591553e-02,9.413200094502864879e-01
3.105243854224681854e-02,9.419235858486811885e-01
3.169269487261772156e-02,9.425054186837638071e-01
3.233294934034347534e-02,9.430650935838276183e-01
3.297320753335952759e-02,9.436022407167139470e-01
3.361346200108528137e-02,9.441166162248322280e-01
3.425372019410133362e-02,9.446080338591591463e-01
3.489397466182708740e-02,9.450764399637385793e-01
3.553423285484313965e-02,9.455218357373738058e-01
3.617448732256889343e-02,9.459443098446680409e-01
3.681474179029464722e-02,9.463440460401271181e-01
3.745499998331069946e-02,9.467212915843550292e-01
3.809525445103645325e-02,9.470763860425570613e-01
3.873551264405250549e-02,9.474097232825928749e-01
3.937576711177825928e-02,9.477217343210870837e-01
4.001602530479431152e-02,9.480129765882128190e-01
4.065627977252006531e-02,9.482840258384044319e-01
4.129653796553611755e-02,9.485354967837240636e-01
4.193679243326187134e-02,9.487680665147242287e-01
4.257704690098762512e-02,9.489824482940480976e-01
4.321730509400367737e-02,9.491793695190686719e-01
4.385755956172943115e-02,9.493596593660735827e-01
4.449781775474548340e-02,9.495241002771921401e-01
4.513807222247123718e-02,9.496735453815894346e-01
4.577833041548728943e-02,9.498088179751129623e-01
4.641858488321304321e-02,9.499307892430630673e-01
4.705884307622909546e-02,9.500403350907604683e-01
4.769909754395484924e-02,9.501383240906164929e-01
4.833935201168060303e-02,9.502256425010919827e-01
4.897961020469665527e-02,9.503031428524786328e-01
4.961986467242240906e-02,9.503716834926621004e-01
5.026012286543846130e-02,9.504321496089800370e-01
5.090037733316421509e-02,9.504853698915027849e-01
5.154063552618026733e-02,9.505321514262909943e-01
5.218088999390602112e-02,9.505733111095766574e-01
5.282114446163177490e-02,9.506096045419685225e-01
5.346140265464782715e-02,9.506418221559371773e-01
5.410165712237358093e-02,9.506706997040588192e-01
5.474191531538963318e-02,9.506969043606670056e-01
5.538216978311538696e-02,9.507211451786652390e-01
5.602242797613143921e-02,9.507440690541457684e-01
5.666268244385719299e-02,9.507662548245865430e-01
5.730293691158294678e-02,9.507883319285173052e-01
5.794319510459899902e-02,9.508108223603173315e-01
5.858344957232475281e-02,9.508342198692467662e-01
5.922370776534080505e-02,9.508590918635269063e-01
5.986396223306655884e-02,9.508858123289001263e-01
6.050422042608261108e-02,9.509148536171743160e-01
6.114447489380836487e-02,9.509465634468829975e-01
6.178473308682441711e-02,9.509813179242803116e-01
6.242498755455017090e-02,9.510194804543949942e-01
6.306524574756622314e-02,9.510613128401637084e-01
6.370549649000167847e-02,9.511070834928325723e-01
6.434575468301773071e-02,9.511570213305100552e-01
6.498601287603378296e-02,9.512113636403221051e-01
6.562627106904983521e-02,9.512703019369324053e-01
6.626652181148529053e-02,9.513339766551558441e-01
6.690678000450134277e-02,9.514025605957314724e-01
6.754703819751739502e-02,9.514761459130980370e-01
6.818728893995285034e-02,9.515548220006202484e-01
6.882754713296890259e-02,9.516387077654764326e-01
6.946780532598495483e-02,9.517278285591053155e-01
7.010806351900100708e-02,9.518222440492642988e-01
7.074831426143646240e-02,9.519219868893236125e-01
7.138857245445251465e-02,9.520270514744519907e-01
7.202883064746856689e-02,9.521374631246146691e-01
7.266908884048461914e-02,9.522531991461096190e-01
7.330933958292007446e-02,9.523742463280600035e-01
7.394959777593612671e-02,9.525005771674255328e-01
7.458985596895217896e-02,9.526321495034393294e-01
7.523010671138763428e-02,9.527689160272756475e-01
7.587036490440368652e-02,9.529108515272728397e-01
7.651062309741973877e-02,9.530578687363284729e-01
7.715088129043579102e-02,9.532099444674582145e-01
7.779113203287124634e-02,9.533669897933192416e-01
7.843139022588729858e-02,9.535289312530461636e-01
7.907164841890335083e-02,9.536957445251967869e-01
7.971189916133880615e-02,9.538673211040489264e-01
8.035215735435485840e-02,9.540436439957775683e-01
8.099241554737091064e-02,9.542245758446572523e-01
8.163267374038696289e-02,9.544101112265233056e-01
8.227292448282241821e-02,9.546001383502238369e-01
8.291318267583847046e-02,9.547945948619713796e-01
8.355344086885452271e-02,9.549934669696025225e-01
8.419369161128997803e-02,9.551966256347199646e-01
8.483394980430603027e-02,9.554040434249202463e-01
8.547420799732208252e-02,9.556156406576983287e-01
8.611446619033813477e-02,9.558313710755523829e-01
8.675471693277359009e-02,9.560511524921659898e-01
8.739497512578964233e-02,9.562749314764547037e-01
8.803523331880569458e-02,9.565026601034505305e-01
8.867548406124114990e-02,9.567342563394216626e-01
8.931574225425720215e-02,9.569696898849668898e-01
8.995600044727325439e-02,9.572088522203641148e-01
9.059625864028930664e-02,9.574517335104748561e-01
9.123650938272476196e-02,9.576982369569355669e-01
9.187676757574081421e-02,9.579483117733409436e-01
9.251702576875686646e-02,9.582019074244385592e-01
9.315727651119232178e-02,9.584589090373709652e-01
9.379753470420837402e-02,9.587193070917967574e-01
9.443779289722442627e-02,9.589829835898981969e-01
9.507805109024047852e-02,9.592498678998819805e-01
9.571830183267593384e-02,9.595198923994767704e-01
9.635856002569198608e-02,9.597929826643278872e-01
9.699881821870803833e-02,9.600690164199052745e-01
9.763907641172409058e-02,9.603479298823933696e-01
9.827932715415954590e-02,9.606296188057044105e-01
9.891958534717559814e-02,9.609139715310055507e-01
9.955984354019165039e-02,9.612009270010073436e-01
1.002000942826271057e-01,9.614902912625407083e-01
1.008403524756431580e-01,9.617820146853657270e-01
1.014806106686592102e-01,9.620759580425866098e-01
1.021208688616752625e-01,9.623720092736904874e-01
1.027611196041107178e-01,9.626700177277975889e-01
1.034013777971267700e-01,9.629698707038603089e-01
1.040416359901428223e-01,9.632714012610721355e-01
1.046818867325782776e-01,9.635745046605244113e-01
1.053221449255943298e-01,9.638790232387011159e-01
1.059624031186103821e-01,9.641847906212595021e-01
1.066026613116264343e-01,9.644916937231489129e-01
1.072429120540618896e-01,9.647995383173384454e-01
1.078831702470779419e-01,9.651082026177872919e-01
1.085234284400939941e-01,9.654175140112504216e-01
1.091636791825294495e-01,9.657273413954081676e-01
1.098039373755455017e-01,9.660375006075128113e-01
1.104441955685615540e-01,9.663478518374581938e-01
1.110844537615776062e-01,9.666582603491127301e-01
1.117247045040130615e-01,9.669685447996485550e-01
1.123649626970291138e-01,9.672785814921995851e-01
1.130052208900451660e-01,9.675882161876172560e-01
1.136454790830612183e-01,9.678973099165810723e-01
1.142857298254966736e-01,9.682057242329520363e-01
1.149259880185127258e-01,9.685133462772181900e-01
1.155662462115287781e-01,9.688200512546751852e-01
1.162064969539642334e-01,9.691257175475471719e-01
1.168467551469802856e-01,9.694302247906034786e-01
1.174870133399963379e-01,9.697334963305412892e-01
1.181272715330123901e-01,9.700354299704496697e-01
1.187675222754478455e-01,9.703359355149818732e-01
1.194077804684638977e-01,9.706349671919642930e-01
1.200480386614799500e-01,9.709324213561010275e-01
1.206882894039154053e-01,9.712282534650751309e-01
1.213285475969314575e-01,9.715224270302575960e-01
1.219688057899475098e-01,9.718149376120184257e-01
1.226090639829635620e-01,9.721056977993107751e-01
1.232493147253990173e-01,9.723947289573611208e-01
1.238895729184150696e-01,9.726820377963019126e-01
1.245298311114311218e-01,9.729676056226157499e-01
1.251700818538665771e-01,9.732514806738454816e-01
1.258103400468826294e-01,9.735336633533142603e-01
1.264505982398986816e-01,9.738142138263201630e-01
1.270908564329147339e-01,9.740931408708348727e-01
1.277311146259307861e-01,9.743705360515013680e-01
1.283713728189468384e-01,9.746464424016485495e-01
1.290116161108016968e-01,9.749209268059031430e-01
1.296518743038177490e-01,9.751940767646831709e-01
1.302921324968338013e-01,9.754659986742062472e-01
1.309323906898498535e-01,9.757367299606238831e-01
1.315726488828659058e-01,9.760064265835879382e-01
1.322129070758819580e-01,9.762751372139444328e-01
1.328531652688980103e-01,9.765430044522060982e-01
1.334934085607528687e-01,9.768101193678102590e-01
1.341336667537689209e-01,9.770765650651158651e-01
1.347739249467849731e-01,9.773424920080366896e-01
1.354141831398010254e-01,9.776079931225858388e-01
1.360544413328170776e-01,9.778731802423576980e-01
1.366946995258331299e-01,9.781381567445830427e-01
1.373349577188491821e-01,9.784030331337851827e-01
1.379752010107040405e-01,9.786678750421340389e-01
1.386154592037200928e-01,9.789328325832893363e-01
1.392557173967361450e-01,9.791979925879141788e-01
1.398959755897521973e-01,9.794634205187291442e-01
1.405362337827682495e-01,9.797291791385180915e-01
1.411764919757843018e-01,9.799953828946987855e-01
1.418167501688003540e-01,9.802620464302060910e-01
1.424569934606552124e-01,9.805292626492021490e-01
1.430972516536712646e-01,9.807970394082166088e-01
1.437375098466873169e-01,9.810654529681857028e-01
1.443777680397033691e-01,9.813344914806818586e-01
1.450180262327194214e-01,9.816041827760932925e-01
1.456582844257354736e-01,9.818745155648924694e-01
1.462985426187515259e-01,9.821454680813563876e-01
1.469387859106063843e-01,9.824170158536906783e-01
1.475790441036224365e-01,9.826891327112505792e-01
1.482193022966384888e-01,9.829617570439168617e-01
1.488595604896545410e-01,9.832348096920400238e-01
1.494998186826705933e-01,9.835082354966475648e-01
1.501400768756866455e-01,9.837819264669738217e-01
1.507803350687026978e-01,9.840557548851456282e-01
1.514205783605575562e-01,9.843296111729582520e-01
1.520608365535736084e-01,9.846033803610083623e-01
1.527010947465896606e-01,9.848768874929199058e-01
1.533413529396057129e-01,9.851500147834313381e-01
1.539816111326217651e-01,9.854225608639373135e-01
1.546218693256378174e-01,9.856943566702747184e-01
1.552621275186538696e-01,9.859652009372661396e-01
1.559023708105087280e-01,9.862348938789788910e-01
1.565426290035247803e-01,9.865032191535068051e-01
1.571828871965408325e-01,9.867699913263501266e-01
1.578231453895568848e-01,9.870349745109985307e-01
1.584634035825729370e-01,9.872979084860729060e-01
1.591036617755889893e-01,9.875586069259654209e-01
1.597439199686050415e-01,9.878167744569079645e-01
1.603841632604598999e-01,9.880722177416862984e-01
1.610244214534759521e-01,9.883246808756345203e-01
1.616646796464920044e-01,9.885739184343309560e-01
1.623049378395080566e-01,9.888196863294038685e-01
1.629451960325241089e-01,9.890617581426166538e-01
1.635854542255401611e-01,9.892998868171622995e-01
1.642257124185562134e-01,9.895338315479333957e-01
1.648659706115722656e-01,9.897634085336655119e-01
1.655062139034271240e-01,9.899883480155491355e-01
1.661464720964431763e-01,9.902084909183219708e-01
1.667867302894592285e-01,9.904235755779762229e-01
1.674269884824752808e-01,9.906334864570522925e-01
1.680672466754913330e-01,9.908380078109502165e-01
1.687075048685073853e-01,9.910369625867887500e-01
1.693477630615234375e-01,9.912302483875050640e-01
1.699880063533782959e-01,9.914177105560399994e-01
1.706282645463943481e-01,9.915992078681163946e-01
1.712685227394104004e-01,9.917746451273883324e-01
1.719087809324264526e-01,9.919439730570989155e-01
1.725490391254425049e-01,9.921070794920723301e-01
1.731892973184585571e-01,9.922639625409575004e-01
1.738295555114746094e-01,9.924145448213494980e-01
1.744697988033294678e-01,9.925588367422326641e-01
1.751100569963455200e-01,9.926968479404516543e-01
1.757503151893615723e-01,9.928286200952500806e-01
1.763905733823776245e-01,9.929541244400050815e-01
1.770308315753936768e-01,9.930735016658323033e-01
1.776710897684097290e-01,9.931868162435124603e-01
1.783113479614257812e-01,9.932941397438015407e-01
1.789515912532806396e-01,9.933956024734054147e-01
1.795918494462966919e-01,9.934913338146005302e-01
1.802321076393127441e-01,9.935814911956057927e-01
1.808723658323287964e-01,9.936662124578843347e-01
1.815126240253448486e-01,9.937457064588790523e-01
1.821528822183609009e-01,9.938201318060824185e-01
1.827931404113769531e-01,9.938896703698221202e-01
1.834333837032318115e-01,9.939545621401935094e-01
1.840736418962478638e-01,9.940150173227677577e-01
1.847139000892639160e-01,9.940712695754672090e-01
1.853541582822799683e-01,9.941235196525468609e-01
1.859944164752960205e-01,9.941720182825291019e-01
1.866346746683120728e-01,9.942170032027086712e-01
1.872749328613281250e-01,9.942587135890219585e-01
1.879151761531829834e-01,9.942973663434528930e-01
1.885554343461990356e-01,9.943332393911790135e-01
1.891956925392150879e-01,9.943665211495558154e-01
1.898359507322311401e-01,9.943974669630866181e-01
1.904762089252471924e-01,9.944262869641091740e-01
1.911164671182632446e-01,9.944532042928555526e-01
1.917567253112792969e-01,9.944784177293231053e-01
1.923969686031341553e-01,9.945021235726190234e-01
1.930372267961502075e-01,9.945244900714711456e-01
1.936774849891662598e-01,9.945457342242844945e-01
1.943177431821823120e-01,9.945659670859035018e-01
1.949580013751983643e-01,9.945853484128184263e-01
1.955982595682144165e-01,9.946040106048279483e-01
1.962385177612304688e-01,9.946220636915192870e-01
1.968787610530853271e-01,9.946396061601943117e-01
1.975190192461013794e-01,9.946567070169463065e-01
1.981592774391174316e-01,9.946734412584605778e-01
1.987995356321334839e-01,9.946898363944898236e-01
1.994397938251495361e-01,9.947059295516309518e-01
2.000800520181655884e-01,9.947217124783893638e-01
2.007203102111816406e-01,9.947371929944521796e-01
2.013605535030364990e-01,9.947523369607971233e-01
2.020008116960525513e-01,9.947670685252965050e-01
2.026410698890686035e-01,9.947813928667308403e-01
2.032813280820846558e-01,9.947951690392828894e-01
2.039215862751007080e-01,9.948083274122843100e-01
2.045618444681167603e-01,9.948207572298604084e-01
2.052021026611328125e-01,9.948323245358015043e-01
2.058423459529876709e-01,9.948428893210436996e-01
2.064826041460037231e-01,9.948523251484377994e-01
2.071228623390197754e-01,9.948604286317461742e-01
2.077631205320358276e-01,9.948670593319519639e-01
2.084033787250518799e-01,9.948720197300118251e-01
2.090436369180679321e-01,9.948751179090589147e-01
2.096838951110839844e-01,9.948761795971874378e-01
2.103241533041000366e-01,9.948749714361158070e-01
2.109643965959548950e-01,9.948712896897307090e-01
2.116046547889709473e-01,9.948649198058401311e-01
2.122449129819869995e-01,9.948556562691379668e-01
2.128851711750030518e-01,9.948432857499325266e-01
2.135254293680191040e-01,9.948275651364726357e-01
2.141656875610351562e-01,9.948083061279016093e-01
2.148059457540512085e-01,9.947852584125951303e-01
2.154461890459060669e-01,9.947582406407642353e-01
2.160864472389221191e-01,9.947270384041679847e-01
2.167267054319381714e-01,9.946914401021103025e-01
2.173669636249542236e-01,9.946512258931878847e-01
2.180072218179702759e-01,9.946062304678102706e-01
2.186474800109863281e-01,9.945562829704526209e-01
2.192877382040023804e-01,9.945011717565650500e-01
2.199279814958572388e-01,9.944407419336513954e-01
2.205682396888732910e-01,9.943748292494034580e-01
2.212084978818893433e-01,9.943032768219346451e-01
2.218487560749053955e-01,9.942259672441124962e-01
2.224890142679214478e-01,9.941427348036588896e-01
2.231292724609375000e-01,9.940534740037061390e-01
2.237695306539535522e-01,9.939580777176217907e-01
2.244097739458084106e-01,9.938564287610693881e-01
2.250500321388244629e-01,9.937484675640142484e-01
2.256902903318405151e-01,9.936340833968384523e-01
2.263305485248565674e-01,9.935132595856792648e-01
2.269708067178726196e-01,9.933858758621241236e-01
2.276110649108886719e-01,9.932519335645242364e-01
2.282513231039047241e-01,9.931113774719735332e-01
2.288915663957595825e-01,9.929641921154628292e-01
2.295318245887756348e-01,9.928103827419905159e-01
2.301720827817916870e-01,9.926499240959039128e-01
2.308123409748077393e-01,9.924828331287596228e-01
2.314525991678237915e-01,9.923091377189718898e-01
2.320928573608398438e-01,9.921288781996517869e-01
2.327331155538558960e-01,9.919420573190738111e-01
2.333733588457107544e-01,9.917487936257751713e-01
2.340136170387268066e-01,9.915490831397684168e-01
2.346538752317428589e-01,9.913430140437524685e-01
2.352941334247589111e-01,9.911306967699253789e-01
2.359343916177749634e-01,9.909122058850634573e-01
2.365746498107910156e-01,9.906876371344131016e-01
2.372149080038070679e-01,9.904571058932418737e-01
2.378551512956619263e-01,9.902207518619725590e-01
2.384954094886779785e-01,9.899786557514533847e-01
2.391356676816940308e-01,9.897310243258994333e-01
2.397759258747100830e-01,9.894779376930591397e-01
2.404161840677261353e-01,9.892196245110844721e-01
2.410564422607421875e-01,9.889561907355401971e-01
2.416967004537582397e-01,9.886878435103443330e-01
2.423369437456130981e-01,9.884147463746035811e-01
2.429772019386291504e-01,9.881371288277018827e-01
2.436174601316452026e-01,9.878551529655759111e-01
2.442577183246612549e-01,9.875690828194372273e-01
2.448979765176773071e-01,9.872790814282330629e-01
2.455382347106933594e-01,9.869854101896056164e-01
2.461784929037094116e-01,9.866883002369659650e-01
2.468187510967254639e-01,9.863879985137309347e-01
2.474589943885803223e-01,9.860847767079308213e-01
2.480992525815963745e-01,9.857788384960661787e-01
2.487395107746124268e-01,9.854704953951722857e-01
2.493797689676284790e-01,9.851600234529804823e-01
2.500200271606445312e-01,9.848476798048291236e-01
2.506602704524993896e-01,9.845337664736737437e-01
2.513005435466766357e-01,9.842185511859806724e-01
2.519407868385314941e-01,9.839023603598704426e-01
2.525810599327087402e-01,9.835854421304599526e-01
2.532213032245635986e-01,9.832681564135765662e-01
2.538615465164184570e-01,9.829507452902488396e-01
2.545018196105957031e-01,9.826335201739091474e-01
2.551420629024505615e-01,9.823168000461577343e-01
2.557823359966278076e-01,9.820008573187566370e-01
2.564225792884826660e-01,9.816860271495375656e-01
2.570628523826599121e-01,9.813725370784576185e-01
2.577030956745147705e-01,9.810607105212971746e-01
2.583433389663696289e-01,9.807508259991930544e-01
2.589836120605468750e-01,9.804431175385253106e-01
2.596238553524017334e-01,9.801378718247266697e-01
2.602641284465789795e-01,9.798353013291789537e-01
2.609043717384338379e-01,9.795356734002242938e-01
2.615446448326110840e-01,9.792391767246426681e-01
2.621848881244659424e-01,9.789460299611265626e-01
2.628251314163208008e-01,9.786564066430134545e-01
2.634654045104980469e-01,9.783704533253434477e-01
2.641056478023529053e-01,9.780883486414291283e-01
2.647459208965301514e-01,9.778101685034776835e-01
2.653861641883850098e-01,9.775360438672704433e-01
2.660264372825622559e-01,9.772660217919191261e-01
2.666666805744171143e-01,9.770001594607391482e-01
2.673069238662719727e-01,9.767384567769896719e-01
2.679471969604492188e-01,9.764809192781864766e-01
2.685874402523040771e-01,9.762275054440836541e-01
2.692277133464813232e-01,9.759781288854583181e-01
2.698679566383361816e-01,9.757326767033056569e-01
2.705082297325134277e-01,9.754910338729665398e-01
2.711484730243682861e-01,9.752530306525355464e-01
2.717887461185455322e-01,9.750184738347140723e-01
2.724289894104003906e-01,9.747870896568429089e-01
2.730692327022552490e-01,9.745586290360037651e-01
2.737095057964324951e-01,9.743327977273925633e-01
2.743497490882873535e-01,9.741092891334632853e-01
2.749900221824645996e-01,9.738877038286481991e-01
2.756302654743194580e-01,9.736676608847059100e-01
2.762705385684967041e-01,9.734487250924135360e-01
2.769107818603515625e-01,9.732304758318548465e-01
2.775510251522064209e-01,9.730123963299832646e-01
2.781912982463836670e-01,9.727939969402994436e-01
2.788315415382385254e-01,9.725747565692017815e-01
2.794718146324157715e-01,9.723541063904068693e-01
2.801120579242706299e-01,9.721314613560503304e-01
2.807523310184478760e-01,9.719062628283432481e-01
2.813925743103027344e-01,9.716779015095147187e-01
2.820328176021575928e-01,9.714457282864996657e-01
2.826730906963348389e-01,9.712091147127734914e-01
2.833133339881896973e-01,9.709674477758110100e-01
2.839536070823669434e-01,9.707200414552756840e-01
2.845938503742218018e-01,9.704662605972984579e-01
2.852341234683990479e-01,9.702054828397796982e-01
2.858743667602539062e-01,9.699370027595115573e-01
2.865146100521087646e-01,9.696602449798952250e-01
2.871548831462860107e-01,9.693745255156809293e-01
2.877951264381408691e-01,9.690792555757550275e-01
2.884353995323181152e-01,9.687737761294581418e-01
2.890756428241729736e-01,9.684575770054761890e-01
2.897159159183502197e-01,9.681300292597665447e-01
2.903561592102050781e-01,9.677905954535273025e-01
2.909964025020599365e-01,9.674387905292656242e-01
2.916366755962371826e-01,9.670740639848860454e-01
2.922769188880920410e-01,9.666959907020524767e-01
2.929171919822692871e-01,9.663041035134405377e-01
2.935574352741241455e-01,9.658980599999322791e-01
2.941977083683013916e-01,9.654774451824827963e-01
2.948379516601562500e-01,9.650420059194946276e-01
2.954781949520111084e-01,9.645913831733459176e-01
2.961184680461883545e-01,9.641253698423608576e-01
2.967587113380432129e-01,9.636437644117057388e-01
2.973989844322204590e-01,9.631464002090606158e-01
2.980392277240753174e-01,9.626331919537127746e-01
2.986795008182525635e-01,9.621040212436722250e-01
2.993197441101074219e-01,9.615589008755947020e-01
2.999599874019622803e-01,9.609978535404386513e-01
3.006002604961395264e-01,9.604208860970770978e-01
3.012405037879943848e-01,9.598281617695141321e-01
3.018807768821716309e-01,9.592197757558000859e-01
3.025210201740264893e-01,9.585959633250489276e-01
3.031612932682037354e-01,9.579569150911804165e-01
3.038015365600585938e-01,9.573029282154821296e-01
3.044417798519134521e-01,9.566342982895230662e-01
3.050820529460906982e-01,9.559513275877149496e-01
3.057222962379455566e-01,9.552544231633399718e-01
3.063625693321228027e-01,9.545439550174772414e-01
3.070028126239776611e-01,9.538204133057002210e-01
3.076430857181549072e-01,9.530842041405671594e-01
3.082833290100097656e-01,9.523358490978468538e-01
3.089235723018646240e-01,9.515758604171802304e-01
3.095638453960418701e-01,9.508047051846775233e-01
3.102040886878967285e-01,9.500229740887649044e-01
3.108443617820739746e-01,9.492312043070718630e-01
3.114846050739288330e-01,9.484300134299594731e-01
3.121248781681060791e-01,9.476199118583923386e-01
3.127651214599609375e-01,9.468015427957832131e-01
3.134053647518157959e-01,9.459754808041540564e-01
3.140456378459930420e-01,9.451422387201180442e-01
3.146858811378479004e-01,9.443025361528856187e-01
3.153261542320251465e-01,9.434568073361582208e-01
3.159663975238800049e-01,9.426057704750294697e-01
3.166066706180572510e-01,9.417498745684440564e-01
3.172469139099121094e-01,9.408897469126502600e-01
3.178871572017669678e-01,9.400259025413681968e-01
3.185274302959442139e-01,9.391588228185847598e-01
3.191676735877990723e-01,9.382890742591758482e-01
3.198079466819763184e-01,9.374170686443115130e-01
3.204481899738311768e-01,9.365433299062879691e-01
3.210884630680084229e-01,9.356682494111998594e-01
3.217287063598632812e-01,9.347922749034243139e-01
3.223689496517181396e-01,9.339157511710842741e-01
3.230092227458953857e-01,9.330389854470482192e-01
3.236494660377502441e-01,9.321624099986851597e-01
3.242897391319274902e-01,9.312862172460549814e-01
3.249299824237823486e-01,9.304107337832014935e-01
3.255702555179595947e-01,9.295360896008846296e-01
3.262104988098144531e-01,9.286625883342320975e-01
3.268507421016693115e-01,9.277903203798976151e-01
3.274910151958465576e-01,9.269193766807601875e-01
3.281312584877014160e-01,9.260499348625872429e-01
3.287715315818786621e-01,9.251819515002490668e-01
3.294117748737335205e-01,9.243155201969859291e-01
3.300520479679107666e-01,9.234505513072361893e-01
3.306922912597656250e-01,9.225870898209658222e-01
3.313325345516204834e-01,9.217250011410942356e-01
3.319728076457977295e-01,9.208641441411469231e-01
3.326130509376525879e-01,9.200044142143513071e-01
3.332533240318298340e-01,9.191455947992999143e-01
3.338935673236846924e-01,9.182875314924134891e-01
3.345338404178619385e-01,9.174299148267430759e-01
3.351740837097167969e-01,9.165726080708971324e-01
3.358143270015716553e-01,9.157152285908742861e-01
3.364546000957489014e-01,9.148574658143768801e-01
3.370948433876037598e-01,9.139990426789443845e-01
3.377351164817810059e-01,9.131395557397321561e-01
3.383753597736358643e-01,9.122787064013690994e-01
3.390156328678131104e-01,9.114160552716192853e-01
3.396558761596679688e-01,9.105512610814034957e-01
3.402961194515228271e-01,9.096838839955818656e-01
3.409363925457000732e-01,9.088134878478122403e-01
3.415766358375549316e-01,9.079397007930198882e-01
3.422169089317321777e-01,9.070620617571263367e-01
3.428571522235870361e-01,9.061802013434174796e-01
3.434974253177642822e-01,9.052936056511389218e-01
3.441376686096191406e-01,9.044019592506336025e-01
3.447779119014739990e-01,9.035048052474872193e-01
3.454181849956512451e-01,9.026016789492321557e-01
3.460584282875061035e-01,9.016922653844732238e-01
3.466987013816833496e-01,9.007761420681568154e-01
3.473389446735382080e-01,8.998529901827190258e-01
3.479792177677154541e-01,8.989223630946292509e-01
3.486194610595703125e-01,8.979840442141542312e-01
3.492597341537475586e-01,8.970376466610003874e-01
3.498999774456024170e-01,8.960829486222845475e-01
3.505402207374572754e-01,8.951196791856093071e-01
3.511804938316345215e-01,8.941475187124803270e-01
3.518207371234893799e-01,8.931663897058879087e-01
3.524610102176666260e-01,8.921760209001527997e-01
3.531012535095214844e-01,8.911763329753945584e-01
3.537415266036987305e-01,8.901671462637863463e-01
3.543817698955535889e-01,8.891484741126527425e-01
3.550220131874084473e-01,8.881202088974555764e-01
3.556622862815856934e-01,8.870822992165967591e-01
3.563025295734405518e-01,8.860348335279835119e-01
3.569428026676177979e-01,8.849777889824901322e-01
3.575830459594726562e-01,8.839113170315568979e-01
3.582233190536499023e-01,8.828354673251368467e-01
3.588635623455047607e-01,8.817504549119083990e-01
3.595038056373596191e-01,8.806563785071666040e-01
3.601440787315368652e-01,8.795534101421900175e-01
3.607843220233917236e-01,8.784418796741033653e-01
3.614245951175689697e-01,8.773219299140269101e-01
3.620648384094238281e-01,8.761939229209105839e-01
3.627051115036010742e-01,8.750580412887378756e-01
3.633453547954559326e-01,8.739147170523562380e-01
3.639855980873107910e-01,8.727641993197501336e-01
3.646258711814880371e-01,8.716067923744450496e-01
3.652661144733428955e-01,8.704429274756471102e-01
3.659063875675201416e-01,8.692728700203549153e-01
3.665466308593750000e-01,8.680970887946943826e-01
3.671869039535522461e-01,8.669158295662153790e-01
3.678271472454071045e-01,8.657295622797276380e-01
3.684673905372619629e-01,8.645386001562038736e-01
3.691076636314392090e-01,8.633432339852791237e-01
3.697479069232940674e-01,8.621439303661855291e-01
3.703881800174713135e-01,8.609409025180321251e-01
3.710284233093261719e-01,8.597345860309788534e-01
3.716686964035034180e-01,8.585251672290410418e-01
3.723089396953582764e-01,8.573130661472045944e-01
3.729491829872131348e-01,8.560984529860649062e-01
3.735894560813903809e-01,8.548815622604615250e-01
3.742296993732452393e-01,8.536627117915394081e-01
3.748699724674224854e-01,8.524419602129333917e-01
3.755102157592773438e-01,8.512196373554736795e-01
3.761504888534545898e-01,8.499957275123901645e-01
3.767907321453094482e-01,8.487704589440432379e-01
3.774309754371643066e-01,8.475438927977441139e-01
3.780712485313415527e-01,8.463160095901072211e-01
3.787114918231964111e-01,8.450869614734939361e-01
3.793517649173736572e-01,8.438566220454273292e-01
3.799920082092285156e-01,8.426250787370448414e-01
3.806322813034057617e-01,8.413921494848350946e-01
3.812725245952606201e-01,8.401578991931035745e-01
3.819127678871154785e-01,8.389221331359779654e-01
3.825530409812927246e-01,8.376846991501012418e-01
3.831932842731475830e-01,8.364455297403869949e-01
3.838335573673248291e-01,8.352043417477461595e-01
3.844738006591796875e-01,8.339610892271291931e-01
3.851140737533569336e-01,8.327154235629161683e-01
3.857543170452117920e-01,8.314672556868405451e-01
3.863945603370666504e-01,8.302163277977090416e-01
3.870348334312438965e-01,8.289623042394440589e-01
3.876750767230987549e-01,8.277051000083668342e-01
3.883153498172760010e-01,8.264443321193075676e-01
3.889555931091308594e-01,8.251799034425948420e-01
3.895958662033081055e-01,8.239114562549412213e-01
3.902361094951629639e-01,8.226389057446645836e-01
3.908763527870178223e-01,8.213619069520898819e-01
3.915166258811950684e-01,8.200802651412839595e-01
3.921568691730499268e-01,8.187938654268860361e-01
3.927971422672271729e-01,8.175024275154649800e-01
3.934373855590820312e-01,8.162059080898886876e-01
3.940776586532592773e-01,8.149040416537953746e-01
3.947179019451141357e-01,8.135968567775226923e-01
3.953581452369689941e-01,8.122841744349464932e-01
3.959984183311462402e-01,8.109658802689008184e-01
3.966386616230010986e-01,8.096420613145483003e-01
3.972789347171783447e-01,8.083125519846170448e-01
3.979191780090332031e-01,8.069775261938607613e-01
3.985594511032104492e-01,8.056368523139889604e-01
3.991996943950653076e-01,8.042907474335616591e-01
3.998399376869201660e-01,8.029392246635644881e-01
4.004802107810974121e-01,8.015823269383433036e-01
4.011204540729522705e-01,8.002203378463206285e-01
4.017607271671295166e-01,7.988532704818576136e-01
4.024009704589843750e-01,7.974814391312081696e-01
4.030412435531616211e-01,7.961048880729832966e-01
4.036814868450164795e-01,7.947239537485915051e-01
4.043217301368713379e-01,7.933388284757536546e-01
4.049620032310485840e-01,7.919496565037960067e-01
4.056022465229034424e-01,7.905567952615308869e-01
4.062425196170806885e-01,7.891603666154050067e-01
4.068827629089355469e-01,7.877607432670838961e-01
4.075230360031127930e-01,7.863580189299299583e-01
4.081632792949676514e-01,7.849525731676982865e-01
4.088035225868225098e-01,7.835445232761690804e-01
4.094437956809997559e-01,7.821340101424807401e-01
4.100840389728546143e-01,7.807213635010477049e-01
4.107243120670318604e-01,7.793065954026365816e-01
4.113645553588867188e-01,7.778899859812846707e-01
4.120048284530639648e-01,7.764714820925160410e-01
4.126450717449188232e-01,7.750512892766696638e-01
4.132853150367736816e-01,7.736293591764402677e-01
4.139255881309509277e-01,7.722056127229910416e-01
4.145658314228057861e-01,7.707801674063539110e-01
4.152061045169830322e-01,7.693527424448318719e-01
4.158463478088378906e-01,7.679233307018615839e-01
4.164866209030151367e-01,7.664916213779022769e-01
4.171268641948699951e-01,7.650574717533666913e-01
4.177671074867248535e-01,7.636205067446200090e-01
4.184073805809020996e-01,7.621803017274100256e-01
4.190476238727569580e-01,7.607365724230046311e-01
4.196878969669342041e-01,7.592886994430991798e-01
4.203281402587890625e-01,7.578363290225400561e-01
4.209684133529663086e-01,7.563786780844719004e-01
4.216086566448211670e-01,7.549152995656287501e-01
4.222488999366760254e-01,7.534453924297244143e-01
4.228891730308532715e-01,7.519681711094756693e-01
4.235294163227081299e-01,7.504829734678080122e-01
4.241696894168853760e-01,7.489888308778445136e-01
4.248099327087402344e-01,7.474850054664150534e-01
4.254502058029174805e-01,7.459704359376715388e-01
4.260904490947723389e-01,7.444443056885550192e-01
4.267306923866271973e-01,7.429055862195976800e-01
4.273709654808044434e-01,7.413531534716164551e-01
4.280112087726593018e-01,7.397861708985171703e-01
4.286514818668365479e-01,7.382034168097337812e-01
4.292917251586914062e-01,7.366039856867363511e-01
4.299319982528686523e-01,7.349866966631273257e-01
4.305722415447235107e-01,7.333506416645132475e-01
4.312124848365783691e-01,7.316946593901141327e-01
4.318527579307556152e-01,7.300176781846170471e-01
4.324930012226104736e-01,7.283188119640948699e-01
4.331332743167877197e-01,7.265969420382312194e-01
4.337735176086425781e-01,7.248512820406176616e-01
4.344137907028198242e-01,7.230807154173395368e-01
4.350540339946746826e-01,7.212845769085145520e-01
4.356943070888519287e-01,7.194618677492838899e-01
4.363345503807067871e-01,7.176120153905083399e-01
4.369747936725616455e-01,7.157342180518559971e-01
4.376150667667388916e-01,7.138277818556444387e-01
4.382553100585937500e-01,7.118923034497539604e-01
4.388955831527709961e-01,7.099272044354032474e-01
4.395358264446258545e-01,7.079322111719528188e-01
4.401760995388031006e-01,7.059068718469676540e-01
4.408163428306579590e-01,7.038511343356428362e-01
4.414565861225128174e-01,7.017648313230213653e-01
4.420968592166900635e-01,6.996478138601371910e-01
4.427371025085449219e-01,6.975003841732250187e-01
4.433773756027221680e-01,6.953225357238856930e-01
4.440176188945770264e-01,6.931146901640534708e-01
4.446578919887542725e-01,6.908771024374802394e-01
4.452981352806091309e-01,6.886104519800162471e-01
4.459383785724639893e-01,6.863152237101246556e-01
4.465786516666412354e-01,6.839919732642161243e-01
4.472188949584960938e-01,6.816417638678640145e-01
4.478591680526733398e-01,6.792652328932753392e-01
4.484994113445281982e-01,6.768635915321308261e-01
4.491396844387054443e-01,6.744377156389127492e-01
4.497799277305603027e-01,6.719889483732397473e-01
4.504201710224151611e-01,6.695184755942156229e-01
4.510604441165924072e-01,6.670274702784038112e-01
4.517006874084472656e-01,6.645175991323211129e-01
4.523409605026245117e-01,6.619900718221582991e-01
4.529812037944793701e-01,6.594466444813802397e-01
4.536214768886566162e-01,6.568887240488971990e-01
4.542617201805114746e-01,6.543181427657795979e-01
4.549019634723663330e-01,6.517364861347747507e-01
4.555422365665435791e-01,6.491453577575887479e-01
4.561824798583984375e-01,6.465467479461644018e-01
4.568227529525756836e-01,6.439421896868795514e-01
4.574629962444305420e-01,6.413337243219912054e-01
4.581032693386077881e-01,6.387229062944657088e-01
4.587435126304626465e-01,6.361118032773052100e-01
4.593837559223175049e-01,6.335020489446594461e-01
4.600240290164947510e-01,6.308953648906232559e-01
4.606642723083496094e-01,6.282937180937162580e-01
4.613045454025268555e-01,6.256986620007483069e-01
4.619447886943817139e-01,6.231120893108279546e-01
4.625850617885589600e-01,6.205354686342721138e-01
4.632253050804138184e-01,6.179706633493351475e-01
4.638655483722686768e-01,6.154191143110043782e-01
4.645058214664459229e-01,6.128822253177759194e-01
4.651460647583007812e-01,6.103617145472863825e-01
4.657863378524780273e-01,6.078587061852753770e-01
4.664265811443328857e-01,6.053747592837641633e-01
4.670668542385101318e-01,6.029108827526652448e-01
4.677070975303649902e-01,6.004684875154913115e-01
4.683473408222198486e-01,5.980484867237056967e-01
4.689876139163970947e-01,5.956517970103534232e-01
4.696278572082519531e-01,5.932795197110758423e-01
4.702681303024291992e-01,5.909322484299917022e-01
4.709083735942840576e-01,5.886109068687761514e-01
4.715486466884613037e-01,5.863159017618788660e-01
4.721888899803161621e-01,5.840479524811375001e-01
4.728291332721710205e-01,5.818073918208206408e-01
4.734694063663482666e-01,5.795944161689146057e-01
4.741096496582031250e-01,5.774094657736830172e-01
4.747499227523803711e-01,5.752524744746043694e-01
4.753901660442352295e-01,5.731236402580384137e-01
4.760304391384124756e-01,5.710227294196581482e-01
4.766706824302673340e-01,5.689497530142801907e-01
4.773109257221221924e-01,5.669043888339588833e-01
4.779511988162994385e-01,5.648861807775524824e-01
4.785914421081542969e-01,5.628949125430229294e-01
4.792317152023315430e-01,5.609298727630149806e-01
4.798719584941864014e-01,5.589906558714461404e-01
4.805122315883636475e-01,5.570764220070971717e-01
4.811524748802185059e-01,5.551866007366665912e-01
4.817927181720733643e-01,5.533203391122785142e-01
4.824329912662506104e-01,5.514766317794004280e-01
4.830732345581054688e-01,5.496547420105297732e-01
4.837135076522827148e-01,5.478535317658961290e-01
4.843537509441375732e-01,5.460721231265783793e-01
4.849940240383148193e-01,5.443092762191472644e-01
4.856342673301696777e-01,5.425640439349761479e-01
4.862745106220245361e-01,5.408352076914977324e-01
4.869147837162017822e-01,5.391214984565557700e-01
4.875550270080566406e-01,5.374219041372971795e-01
4.881953001022338867e-01,5.357350050686591203e-01
4.888355433940887451e-01,5.340597881154218740e-01
4.894758164882659912e-01,5.323948242325107216e-01
4.901160597801208496e-01,5.307390294015994492e-01
4.907563030719757080e-01,5.290911266356488341e-01
4.913965761661529541e-01,5.274497904894563938e-01
4.920368194580078125e-01,5.258139751626309533e-01
4.926770925521850586e-01,5.241823402022047773e-01
4.933173358440399170e-01,5.225538636092794675e-01
4.939576089382171631e-01,5.209272815511845067e-01
4.945978522300720215e-01,5.193016086238575468e-01
4.952380955219268799e-01,5.176757037946178031e-01
4.958783686161041260e-01,5.160484909127465158e-01
4.965186119079589844e-01,5.144190995965214341e-01
4.971588850021362305e-01,5.127864622839819475e-01
4.977991282939910889e-01,5.111498154753695289e-01
4.984394013881683350e-01,5.095082002438982016e-01
4.990796446800231934e-01,5.078609860078326932e-01
4.997198879718780518e-01,5.062073583552937350e-01
5.003601312637329102e-01,5.045466534043185902e-01
5.010004043579101562e-01,5.028782133190592418e-01
5.016406774520874023e-01,5.012015650915127019e-01
5.022809505462646484e-01,4.995162447570375974e-01
5.029211640357971191e-01,4.978219860727586266e-01
5.035614371299743652e-01,4.961181235791869426e-01
5.042017102241516113e-01,4.944045639883798415e-01
5.048419237136840820e-01,4.926812406312159887e-01
5.054821968078613281e-01,4.909476719030969605e-01
5.061224699020385742e-01,4.892039681154178865e-01
5.067627429962158203e-01,4.874500943906863171e-01
5.074029564857482910e-01,4.856862726780120099e-01
5.080432295799255371e-01,4.839122825875392664e-01
5.086835026741027832e-01,4.821284385018751451e-01
5.093237161636352539e-01,4.803351869297776133e-01
5.099639892578125000e-01,4.785324534153234666e-01
5.106042623519897461e-01,4.767207476241521746e-01
5.112445354461669922e-01,4.749004877636009425e-01
5.118847489356994629e-01,4.730722960528863652e-01
5.125250220298767090e-01,4.712363342443932623e-01
5.131652951240539551e-01,4.693933365178390993e-01
5.138055086135864258e-01,4.675440419167871120e-01
5.144457817077636719e-01,4.656887863328167398e-01
5.150860548019409180e-01,4.638284331355180257e-01
5.157263278961181641e-01,4.619636653086622857e-01
5.163665413856506348e-01,4.600954422215250972e-01
5.170068144798278809e-01,4.582242133037324194e-01
5.176470875740051270e-01,4.563509255567668177e-01
5.182873010635375977e-01,4.544766684187377948e-01
5.189275741577148438e-01,4.526019284492686090e-01
5.195678472518920898e-01,4.507277824729376547e-01
5.202081203460693359e-01,4.488551345669242743e-01
5.208483338356018066e-01,4.469851000752536052e-01
5.214886069297790527e-01,4.451182561352542422e-01
5.221288800239562988e-01,4.432557544553237250e-01
5.227690935134887695e-01,4.413987132430996496e-01
5.234093666076660156e-01,4.395477422852609450e-01
5.240496397018432617e-01,4.377039675183578282e-01
5.246899127960205078e-01,4.358684015548437429e-01
5.253301262855529785e-01,4.340421240472598363e-01
5.259703993797302246e-01,4.322257559295561435e-01
5.266106724739074707e-01,4.304204111858069837e-01
5.272508859634399414e-01,4.286272105677118027e-01
5.278911590576171875e-01,4.268466760134450588e-01
5.285314321517944336e-01,4.250798941248268292e-01
5.291717052459716797e-01,4.233277366821917020e-01
5.298119187355041504e-01,4.215912123881437878e-01
5.304521918296813965e-01,4.198707925880396097e-01
5.310924649238586426e-01,4.181674463581268597e-01
5.317326784133911133e-01,4.164820706040996967e-01
5.323729515075683594e-01,4.148150567439143899e-01
5.330132246017456055e-01,4.131672814588052134e-01
5.336534976959228516e-01,4.115393271823477583e-01
5.342937111854553223e-01,4.099319824856237915e-01
5.349339842796325684e-01,4.083454510693051986e-01
5.355742573738098145e-01,4.067804208906791175e-01
5.362144708633422852e-01,4.052374523144046670e-01
5.368547439575195312e-01,4.037166787609098861e-01
5.374950170516967773e-01,4.022185662406689843e-01
5.381352901458740234e-01,4.007433881794679742e-01
5.387755036354064941e-01,3.992915269400350020e-01
5.394157767295837402e-01,3.978628584677901259e-01
5.400560498237609863e-01,3.964576236526946573e-01
5.406962633132934570e-01,3.950760045556442890e-01
5.413365364074707031e-01,3.937176678959071197e-01
5.419768095016479492e-01,3.923827322468946832e-01
5.426170825958251953e-01,3.910709903464879567e-01
5.432572960853576660e-01,3.897823422672046512e-01
5.438975691795349121e-01,3.885162846268270798e-01
5.445378422737121582e-01,3.872725479701673024e-01
5.451780557632446289e-01,3.860508594159455242e-01
5.458183288574218750e-01,3.848504881502075037e-01
5.464586019515991211e-01,3.836710042487965211e-01
5.470988750457763672e-01,3.825118131665981025e-01
5.477390885353088379e-01,3.813723037511493885e-01
5.483793616294860840e-01,3.802515665057142336e-01
5.490196347236633301e-01,3.791488889904086612e-01
5.496598482131958008e-01,3.780635287382545506e-01
5.503001213073730469e-01,3.769943556010790786e-01
5.509403944015502930e-01,3.759405369913269013e-01
5.515806674957275391e-01,3.749010428351944313e-01
5.522208809852600098e-01,3.738749183444345370e-01
5.528611540794372559e-01,3.728608893129603530e-01
5.535014271736145020e-01,3.718578560383680731e-01
5.541416406631469727e-01,3.708647885086291396e-01
5.547819137573242188e-01,3.698802671868985925e-01
5.554221868515014648e-01,3.689031141251462032e-01
5.560624599456787109e-01,3.679320978001308085e-01
5.567026734352111816e-01,3.669659952049437734e-01
5.573429465293884277e-01,3.660033309806722812e-01
5.579832196235656738e-01,3.650428584020133371e-01
5.586234927177429199e-01,3.640832691891615625e-01
5.592637062072753906e-01,3.631232863963180790e-01
5.599039793014526367e-01,3.621613912643901756e-01
5.605442523956298828e-01,3.611963835027500735e-01
5.611844658851623535e-01,3.602269554250345784e-01
5.618247389793395996e-01,3.592516620695649365e-01
5.624650120735168457e-01,3.582692492590275890e-01
5.631052851676940918e-01,3.572784572706155792e-01
5.637454986572265625e-01,3.562781082199588667e-01
5.643857717514038086e-01,3.552667905384998548e-01
5.650260448455810547e-01,3.542433801873041688e-01
5.656662583351135254e-01,3.532068007953386157e-01
5.663065314292907715e-01,3.521557322204342810e-01
5.669468045234680176e-01,3.510891558013966574e-01
5.675870776176452637e-01,3.500060248360825632e-01
5.682272911071777344e-01,3.489054039194892098e-01
5.688675642013549805e-01,3.477861698263797763e-01
5.695078372955322266e-01,3.466474696387842336e-01
5.701480507850646973e-01,3.454885277948065436e-01
5.707883238792419434e-01,3.443083417271228797e-01
5.714285969734191895e-01,3.431062281632679678e-01
5.720688700675964355e-01,3.418815156239851660e-01
5.727090835571289062e-01,3.406336252130603981e-01
5.733493566513061523e-01,3.393617272954934094e-01
5.739896297454833984e-01,3.380654086246703827e-01
5.746298432350158691e-01,3.367443082170913371e-01
5.752701163291931152e-01,3.353977400844421197e-01
5.759103894233703613e-01,3.340254301380967128e-01
5.765506625175476074e-01,3.326271058550958060e-01
5.771908760070800781e-01,3.312026225024982118e-01
5.778311491012573242e-01,3.297514885537426998e-01
5.784714221954345703e-01,3.282737147527790000e-01
5.791116356849670410e-01,3.267693362467465334e-01
5.797519087791442871e-01,3.252380249942468105e-01
5.803921818733215332e-01,3.236799650453647814e-01
5.810324549674987793e-01,3.220951625014709663e-01
5.816726684570312500e-01,3.204839718173619900e-01
5.823129415512084961e-01,3.188461722175168767e-01
5.829532146453857422e-01,3.171821929456708489e-01
5.835934281349182129e-01,3.154924600788042710e-01
5.842337012290954590e-01,3.137769288920351229e-01
5.848739743232727051e-01,3.120361663021120613e-01
5.855142474174499512e-01,3.102705471415916350e-01
5.861544609069824219e-01,3.084807116464363119e-01
5.867947340011596680e-01,3.066668128551364170e-01
5.874350070953369141e-01,3.048295540966359241e-01
5.880752205848693848e-01,3.029697047067845261e-01
5.887154936790466309e-01,3.010875268381969505e-01
5.893557667732238770e-01,2.991838272662907805e-01
5.899960398674011230e-01,2.972593566380670183e-01
5.906362533569335938e-01,2.953149876210652280e-01
5.912765264511108398e-01,2.933511092917018281e-01
5.919167995452880859e-01,2.913687349417726224e-01
5.925570130348205566e-01,2.893688594381975676e-01
5.931972861289978027e-01,2.873519862744142728e-01
5.938375592231750488e-01,2.853191736103197762e-01
5.944778323173522949e-01,2.832713347620576805e-01
5.951180458068847656e-01,2.812095967053371837e-01
5.957583189010620117e-01,2.791345564880840513e-01
5.963985919952392578e-01,2.770473592974020960e-01
5.970388054847717285e-01,2.749492237155237717e-01
5.976790785789489746e-01,2.728407178361456076e-01
5.983193516731262207e-01,2.707230944456062716e-01
5.989596247673034668e-01,2.685973844738596128e-01
5.995998382568359375e-01,2.664648071098922877e-01
6.002401113510131836e-01,2.643260241011309297e-01
6.008803844451904297e-01,2.621822205131714156e-01
6.015205979347229004e-01,2.600346983847994231e-01
6.021608710289001465e-01,2.578840234354360383e-01
6.028011441230773926e-01,2.557314214768608984e-01
6.034414172172546387e-01,2.535779058092533234e-01
6.040816307067871094e-01,2.514246297683149223e-01
6.047219038009643555e-01,2.492721529771504407e-01
6.053621768951416016e-01,2.471215955705678979e-01
6.060023903846740723e-01,2.449740262435162741e-01
6.066426634788513184e-01,2.428298758032338966e-01
6.072829365730285645e-01,2.406901940825121322e-01
6.079232096672058105e-01,2.385557174306791595e-01
6.085634231567382812e-01,2.364273391943032543e-01
6.092036962509155273e-01,2.343053036557183333e-01
6.098439693450927734e-01,2.321904091626496580e-01
6.104841828346252441e-01,2.300833648726601233e-01
6.111244559288024902e-01,2.279842296853509254e-01
6.117647290229797363e-01,2.258935665109014224e-01
6.124050021171569824e-01,2.238116887186563098e-01
6.130452156066894531e-01,2.217389762140342668e-01
6.136854887008666992e-01,2.196751750902801170e-01
6.143257617950439453e-01,2.176205426044850455e-01
6.149659752845764160e-01,2.155751984762144247e-01
6.156062483787536621e-01,2.135386376219328142e-01
6.162465214729309082e-01,2.115107732262289097e-01
6.168867945671081543e-01,2.094912895809750708e-01
6.175270080566406250e-01,2.074799355516114829e-01
6.181672811508178711e-01,2.054757913721250162e-01
6.188075542449951172e-01,2.034784000955776051e-01
6.194477677345275879e-01,2.014872232542819219e-01
6.200880408287048340e-01,1.995010482519159467e-01
6.207283139228820801e-01,1.975191256092783121e-01
6.213685870170593262e-01,1.955404353323642042e-01
6.220088005065917969e-01,1.935640511329568270e-01
6.226490736007690430e-01,1.915883585679845069e-01
6.232893466949462891e-01,1.896122752750226681e-01
6.239295601844787598e-01,1.876345946455728608e-01
6.245698332786560059e-01,1.856535261568299511e-01
6.252101063728332520e-01,1.836677161100812583e-01
6.258503794670104980e-01,1.816755884040675006e-01
6.264905929565429688e-01,1.796756865724100649e-01
6.271308660507202148e-01,1.776659625470031756e-01
6.277711391448974609e-01,1.756448909472432263e-01
6.284113526344299316e-01,1.736108602298926940e-01
6.290516257286071777e-01,1.715617993739906311e-01
6.296918988227844238e-01,1.694960515680170587e-01
6.303321719169616699e-01,1.674118255339958061e-01
6.309723854064941406e-01,1.653075951134961308e-01
6.316126585006713867e-01,1.631811483207621372e-01
6.322529315948486328e-01,1.610310043685840853e-01
6.328931450843811035e-01,1.588556889058496679e-01
6.335334181785583496e-01,1.566531471429986055e-01
6.341736912727355957e-01,1.544220280343431284e-01
6.348139643669128418e-01,1.521608865531458576e-01
6.354541778564453125e-01,1.498685152738206128e-01
6.360944509506225586e-01,1.475432239330185524e-01
6.367347240447998047e-01,1.451840756180438063e-01
6.373749375343322754e-01,1.427902051775262748e-01
6.380152106285095215e-01,1.403602748130072797e-01
6.386554837226867676e-01,1.378937507120800987e-01
6.392957568168640137e-01,1.353900333141773160e-01
6.399359703063964844e-01,1.328489051464059045e-01
6.405762434005737305e-01,1.302696500063929008e-01
6.412165164947509766e-01,1.276524008207884364e-01
6.418567299842834473e-01,1.249975196620449758e-01
6.424970030784606934e-01,1.223048116995517631e-01
6.431372761726379395e-01,1.195750392896797187e-01
6.437775492668151855e-01,1.168088967027851588e-01
6.444177627563476562e-01,1.140075832708373760e-01
6.450580358505249023e-01,1.111717079548095732e-01
6.456983089447021484e-01,1.083029185586537047e-01
6.463385224342346191e-01,1.054030258817841847e-01
6.469787955284118652e-01,1.024732829724341876e-01
6.476190686225891113e-01,9.951599071918737494e-02
6.482593417167663574e-01,9.653333891011683932e-02
6.488995552062988281e-01,9.352807648530170326e-02
6.495398283004760742e-01,9.050226555688789531e-02
6.501801013946533203e-01,8.745907910634631577e-02
6.508203148841857910e-01,8.440178027688594042e-02
6.514605879783630371e-01,8.133310601537768747e-02
6.521008610725402832e-01,7.825675447875912738e-02
6.527411341667175293e-01,7.517634215789570362e-02
6.533813476562500000e-01,7.209592520824958939e-02
6.540216207504272461e-01,6.901889018622586747e-02
6.546618938446044922e-01,6.594959977266157125e-02
6.553021073341369629e-01,6.289259203832031631e-02
6.559423804283142090e-01,5.985166652159001899e-02
6.565826535224914551e-01,5.683159859320419116e-02
6.572229266166687012e-01,5.383697295416745021e-02
6.578631401062011719e-01,5.087281890102168802e-02
6.585034132003784180e-01,4.794333419359730897e-02
6.591436862945556641e-01,4.505364422049629169e-02
6.597838997840881348e-01,4.220900177449404822e-02
6.604241728782653809e-01,3.941380323519094731e-02
6.610644459724426270e-01,3.667336301661450193e-02
6.617047190666198730e-01,3.399272621127558125e-02
6.623449325561523438e-01,3.137719398306870744e-02
6.629852056503295898e-01,2.883137360418164263e-02
6.636254787445068359e-01,2.636052921569476126e-02
6.642656922340393066e-01,2.396999663778842660e-02
6.649059653282165527e-01,2.166431053201645085e-02
6.655462384223937988e-01,1.944867362296109903e-02
6.661865115165710449e-01,1.732802640558084306e-02
6.668267250061035156e-01,1.530743047343241514e-02
6.674669981002807617e-01,1.339130218363937530e-02
6.681072711944580078e-01,1.158455777407940701e-02
6.687474846839904785e-01,9.891979514810245178e-03
6.693877577781677246e-01,8.317797335674725900e-03
6.700280308723449707e-01,6.866596721903484024e-03
6.706683039665222168e-01,5.542676469203478007e-03
6.713085174560546875e-01,4.350364743827217495e-03
6.719487905502319336e-01,3.293448198955939432e-03
6.725890636444091797e-01,2.376027783647760572e-03
6.732292771339416504e-01,1.601860705848778821e-03
6.738695502281188965e-01,9.744782141680730092e-04
6.745098233222961426e-01,4.974069780265821805e-04
6.751500964164733887e-01,1.739216589111691746e-04
6.757903099060058594e-01,7.156109333550375595e-06
6.764305830001831055e-01,0.000000000000000000e+00
6.770708560943603516e-01,1.552556933921422910e-04
6.777110695838928223e-01,4.754061298761769194e-04
6.783513426780700684e-01,9.628947484623395781e-04
6.789916157722473145e-01,1.619828348703666876e-03
6.796318888664245605e-01,2.448180790397991302e-03
6.802721023559570312e-01,3.449558488474835372e-03
6.809123754501342773e-01,4.625667305198533086e-03
6.815526485443115234e-01,5.977696480882421781e-03
6.821928620338439941e-01,7.506580021816589010e-03
6.828331351280212402e-01,9.213405114796735518e-03
6.834734082221984863e-01,1.109861285889035543e-02
6.841136813163757324e-01,1.316255578442859786e-02
6.847538948059082031e-01,1.540512033348973020e-02
6.853941679000854492e-01,1.782656779600122476e-02
6.860344409942626953e-01,2.042627419646780851e-02
6.866746544837951660e-01,2.320331074293235929e-02
6.873149275779724121e-01,2.615727672688183958e-02
6.879552006721496582e-01,2.928673522552394104e-02
6.885954737663269043e-01,3.259021205139367439e-02
6.892356872558593750e-01,3.606567861392928620e-02
6.898759603500366211e-01,3.971179468790264622e-02
6.905162334442138672e-01,4.352597625505216783e-02
6.911564469337463379e-01,4.750533288691993761e-02
6.917967200279235840e-01,5.164780761783260843e-02
6.924369931221008301e-01,5.594999052539817441e-02
6.930772662162780762e-01,6.040852800989959803e-02
6.937174797058105469e-01,6.501942332814003578e-02
6.943577527999877930e-01,6.977969006190321011e-02
6.949980258941650391e-01,7.468476325298301077e-02
6.956382393836975098e-01,7.972981537670520424e-02
6.962785124778747559e-01,8.491121582041838423e-02
6.969187855720520020e-01,9.022363447399239789e-02
6.975590586662292480e-01,9.566201609464908273e-02
6.981992721557617188e-01,1.012204968683683148e-01
6.988395452499389648e-01,1.068946400645711670e-01
6.994798183441162109e-01,1.126781882735201634e-01
7.001200318336486816e-01,1.185647059588577079e-01
7.007603049278259277e-01,1.245491721803047014e-01
7.014005780220031738e-01,1.306247873865156173e-01
7.020408511161804199e-01,1.367852091126477987e-01
7.026810646057128906e-01,1.430232858960351905e-01
7.033213376998901367e-01,1.493335199550287484e-01
7.039616107940673828e-01,1.557085716976303047e-01
7.046018242835998535e-01,1.621410428876322030e-01
7.052420973777770996e-01,1.686252366351368437e-01
7.058823704719543457e-01,1.751536141357554754e-01
7.065226435661315918e-01,1.817192509108318532e-01
7.071628570556640625e-01,1.883145991240091632e-01
7.078031301498413086e-01,1.949339451336751239e-01
7.084434032440185547e-01,2.015698744614153881e-01
7.090836167335510254e-01,2.082149325936057949e-01
7.097238898277282715e-01,2.148637035927931649e-01
7.103641629219055176e-01,2.215090043214393845e-01
7.110044360160827637e-01,2.281444353616319809e-01
7.116446495056152344e-01,2.347631178418865261e-01
7.122849225997924805e-01,2.413602338819078597e-01
7.129251956939697266e-01,2.479293446960815217e-01
7.135654091835021973e-01,2.544642203126707969e-01
7.142056822776794434e-01,2.609607537004139388e-01
7.148459553718566895e-01,2.674132598579390674e-01
7.154862284660339355e-01,2.738169291484604528e-01
7.161264419555664062e-01,2.801667734849822011e-01
7.167667150497436523e-01,2.864597913797135575e-01
7.174069881439208984e-01,2.926915622186534449e-01
7.180472612380981445e-01,2.988586744179682064e-01
7.186874747276306152e-01,3.049574398834380418e-01
7.193277478218078613e-01,3.109862639068023960e-01
7.199680209159851074e-01,3.169422271552146952e-01
7.206082344055175781e-01,3.228227849588174436e-01
7.212485074996948242e-01,3.286274217849189938e-01
7.218887805938720703e-01,3.343543494607956745e-01
7.225290536880493164e-01,3.400026523874610795e-01
7.231692671775817871e-01,3.455713906135882141e-01
7.238095402717590332e-01,3.510613764859029651e-01
7.244498133659362793e-01,3.564722768129282571e-01
7.250900268554687500e-01,3.618041705018866239e-01
7.257302999496459961e-01,3.670588728853281246e-01
7.263705730438232422e-01,3.722370419868523683e-01
7.270108461380004883e-01,3.773400976148151287e-01
7.276510596275329590e-01,3.823693085545061265e-01
7.282913327217102051e-01,3.873275736667762814e-01
7.289316058158874512e-01,3.922166449050461523e-01
7.295718193054199219e-01,3.970384389874088704e-01
7.302120923995971680e-01,4.017965127131999381e-01
7.308523654937744141e-01,4.064931337818400436e-01
7.314926385879516602e-01,4.111312562685105476e-01
7.321328520774841309e-01,4.157135065960959608e-01
7.327731251716613770e-01,4.202438823158631820e-01
7.334133982658386230e-01,4.247251849698869819e-01
7.340536117553710938e-01,4.291603245317530124e-01
7.346938848495483398e-01,4.335534917838286262e-01
7.353341579437255859e-01,4.379076427001757921e-01
7.359744310379028320e-01,4.422261340521664863e-01
7.366146445274353027e-01,4.465120022747424144e-01
7.372549176216125488e-01,4.507693737566729197e-01
7.378951907157897949e-01,4.550011884403972751e-01
7.385354042053222656e-01,4.592103444684934033e-01
7.391756772994995117e-01,4.634008295041187608e-01
7.398159503936767578e-01,4.675754356161694325e-01
7.404562234878540039e-01,4.717372260245564775e-01
7.410964369773864746e-01,4.758888444714459709e-01
7.417367100715637207e-01,4.800339933428761086e-01
7.423769831657409668e-01,4.841751098898208205e-01
7.430171966552734375e-01,4.883145838690685636e-01
7.436574697494506836e-01,4.924558525489572958e-01
7.442977428436279297e-01,4.966011588922265574e-01
7.449380159378051758e-01,5.007529704526638703e-01
7.455782294273376465e-01,5.049133843651745224e-01
7.462185025215148926e-01,5.090855346225549027e-01
7.468587756156921387e-01,5.132714237428324111e-01
7.474989891052246094e-01,5.174728824166008323e-01
7.481392621994018555e-01,5.216929599366024739e-01
7.487795352935791016e-01,5.259334983127441632e-01
7.494198083877563477e-01,5.301967095750996783e-01
7.500600218772888184e-01,5.344844038835971922e-01
7.507002949714660645e-01,5.387996088803195249e-01
7.513405680656433105e-01,5.431441627794297844e-01
7.519807815551757812e-01,5.475199575280988995e-01
7.526210546493530273e-01,5.519301682088793015e-01
7.532613277435302734e-01,5.563768174740904016e-01
7.539016008377075195e-01,5.608624112047744248e-01
7.545418143272399902e-01,5.653890935809551266e-01
7.551820874214172363e-01,5.699604814308067979e-01
7.558223605155944824e-01,5.745789535557221939e-01
7.564625740051269531e-01,5.792470506272842101e-01
7.571028470993041992e-01,5.839688024006033373e-01
7.577431201934814453e-01,5.887470311622617913e-01
7.583833932876586914e-01,5.935852252069775403e-01
7.590236067771911621e-01,5.984865467108120285e-01
7.596638798713684082e-01,6.034557668744184866e-01
7.603041529655456543e-01,6.084964533837169398e-01
7.609443664550781250e-01,6.136123499217731592e-01
7.615846395492553711e-01,6.188088935529929557e-01
7.622249126434326172e-01,6.240902451865988354e-01
7.628651857376098633e-01,6.294613102102619706e-01
7.635053992271423340e-01,6.349266527487742451e-01
7.641456723213195801e-01,6.404926329084723591e-01
7.647859454154968262e-01,6.461643139075032849e-01
7.654261589050292969e-01,6.519469079359132557e-01
7.660664319992065430e-01,6.578474974396777419e-01
7.667067050933837891e-01,6.638717478204965161e-01
7.673469781875610352e-01,6.700261050729197088e-01
7.679871916770935059e-01,6.763166186858207141e-01
7.686274647712707520e-01,6.827513033905079354e-01
7.692677378654479980e-01,6.893366091745889435e-01
7.699079513549804688e-01,6.960791755792992141e-01
7.705482244491577148e-01,7.029876304660529485e-01
7.711884975433349609e-01,7.100690149533139817e-01
7.718287706375122070e-01,7.173310663824867817e-01
7.724689841270446777e-01,7.247810279239477183e-01
7.731092572212219238e-01,7.324283716455246562e-01
7.737495303153991699e-01,7.402806491084241713e-01
7.743897438049316406e-01,7.483454731373067048e-01
7.750300168991088867e-01,7.566328113128317767e-01
7.756702899932861328e-01,7.651505662951403330e-01
7.763105630874633789e-01,7.739074250694111257e-01
7.769507765769958496e-01,7.829113342961182553e-01
7.775910496711730957e-01,7.921728797969778135e-01
7.782313227653503418e-01,8.017002287786025860e-01
7.788715362548828125e-01,8.115015031907484300e-01
7.795118093490600586e-01,8.215875692947580688e-01
7.801520824432373047e-01,8.319667436418445305e-01
7.807923555374145508e-01,8.426482066154381556e-01
7.814325690269470215e-01,8.536401504497468373e-01
7.820728421211242676e-01,8.649538738805908622e-01
7.827131152153015137e-01,8.765976614112256371e-01
7.833533287048339844e-01,8.885796649516661816e-01
7.839936017990112305e-01,9.009114336570736015e-01
7.846338748931884766e-01,9.136011162406045827e-01
7.852741479873657227e-01,9.266580723706328016e-01
7.859143614768981934e-01,9.400902530304087179e-01
7.865546345710754395e-01,9.539094654214110847e-01
7.871949076652526855e-01,9.681236840074030070e-01
7.878351211547851562e-01,9.827407647812700375e-01
7.884753942489624023e-01,9.977726025699711343e-01
7.891156673431396484e-01,1.013226966289480835e+00
7.897559404373168945e-01,1.029113017146475961e+00
7.903961539268493652e-01,1.045438246879977662e+00
7.910364270210266113e-01,1.062214705416615779e+00
7.916767001152038574e-01,1.079449852454684056e+00
7.923169136047363281e-01,1.097150953442146637e+00
7.929571866989135742e-01,1.115330128306711188e+00
7.935974597930908203e-01,1.133994584264420347e+00
7.942377328872680664e-01,1.153153050442764282e+00
7.948779463768005371e-01,1.172812318443417823e+00
7.955182194709777832e-01,1.192984703154118087e+00
7.961584925651550293e-01,1.213676894812095952e+00
7.967987060546875000e-01,1.234895433237429785e+00
7.974389791488647461e-01,1.256652644140014985e+00
7.980792522430419922e-01,1.278954923605908789e+00
7.987195253372192383e-01,1.301810501282726129e+00
7.993597388267517090e-01,1.325225438888969709e+00
8.000000119209289551e-01,1.349212159405873912e+00


==> code/potentials/score-matching/potentials_16.csv <==
x,f
-8.000000119209289551e-01,7.917911264832380169e-01
-7.993597388267517090e-01,7.730640482556871973e-01
-7.987195253372192383e-01,7.548349494520047998e-01
-7.980792522430419922e-01,7.370864400932291005e-01
-7.974389791488647461e-01,7.198060772295975518e-01
-7.967987060546875000e-01,7.029797258300525264e-01
-7.961584925651550293e-01,6.865947087031134544e-01
-7.955182194709777832e-01,6.706338221889831530e-01
-7.948779463768005371e-01,6.550843981428613461e-01
-7.942377328872680664e-01,6.399337597071155237e-01
-7.935974597930908203e-01,6.251650195340223704e-01
-7.929571866989135742e-01,6.107657004967550485e-01
-7.923169136047363281e-01,5.967220372621317992e-01
-7.916767001152038574e-01,5.830216172061075675e-01
-7.910364270210266113e-01,5.696485010723719711e-01
-7.903961539268493652e-01,5.565907330039596701e-01
-7.897559404373168945e-01,5.438365438591308276e-01
-7.891156673431396484e-01,5.313708940397310343e-01
-7.884753942489624023e-01,5.191826538095485333e-01
-7.878351211547851562e-01,5.072597282538735541e-01
-7.871949076652526855e-01,4.955915782360467148e-01
-7.865546345710754395e-01,4.841647724879631909e-01
-7.859143614768981934e-01,4.729695316986615161e-01
-7.852741479873657227e-01,4.619964929756674721e-01
-7.846338748931884766e-01,4.512336099355893637e-01
-7.839936017990112305e-01,4.406725122386254689e-01
-7.833533287048339844e-01,4.303041484398679728e-01
-7.827131152153015137e-01,4.201210479068646642e-01
-7.820728421211242676e-01,4.101133476578162629e-01
-7.814325690269470215e-01,4.002746091015256802e-01
-7.807923555374145508e-01,3.905988363061574375e-01
-7.801520824432373047e-01,3.810779049487176273e-01
-7.795118093490600586e-01,3.717069512447350732e-01
-7.788715362548828125e-01,3.624807464120838318e-01
-7.782313227653503418e-01,3.533953654933963406e-01
-7.775910496711730957e-01,3.444450105632963499e-01
-7.769507765769958496e-01,3.356268850480592647e-01
-7.763105630874633789e-01,3.269386246584913280e-01
-7.756702899932861328e-01,3.183759519037172581e-01
-7.750300168991088867e-01,3.099375324715873958e-01
-7.743897438049316406e-01,3.016216718293032173e-01
-7.737495303153991699e-01,2.934278147747759746e-01
-7.731092572212219238e-01,2.853535939907425600e-01
-7.724689841270446777e-01,2.773992930702884330e-01
-7.718287706375122070e-01,2.695655018896241373e-01
-7.711884975433349609e-01,2.618509720116284356e-01
-7.705482244491577148e-01,2.542569362527391519e-01
-7.699079513549804688e-01,2.467842186094992840e-01
-7.692677378654479980e-01,2.394344502121348306e-01
-7.686274647712707520e-01,2.322075508827614598e-01
-7.679871916770935059e-01,2.251055738591034583e-01
-7.673469781875610352e-01,2.181307434651689192e-01
-7.667067050933837891e-01,2.112834313707159239e-01
-7.660664319992065430e-01,2.045660351413420841e-01
-7.654261589050292969e-01,1.979803698548527890e-01
-7.647859454154968262e-01,1.915288702108366437e-01
-7.641456723213195801e-01,1.852121590222477465e-01
-7.635053992271423340e-01,1.790326759196290141e-01
-7.628651857376098633e-01,1.729927131621895597e-01
-7.622249126434326172e-01,1.670928021111821593e-01
-7.615846395492553711e-01,1.613351137835623561e-01
-7.609443664550781250e-01,1.557210700462654529e-01
-7.603041529655456543e-01,1.502525053120082887e-01
-7.596638798713684082e-01,1.449295153037999384e-01
-7.590236067771911621e-01,1.397535752601015702e-01
-7.583833932876586914e-01,1.347259327835566012e-01
-7.577431201934814453e-01,1.298461818214704522e-01
-7.571028470993041992e-01,1.251151500047793519e-01
-7.564625740051269531e-01,1.205329244817812118e-01
-7.558223605155944824e-01,1.160998024391073358e-01
-7.551820874214172363e-01,1.118145483286623332e-01
-7.545418143272399902e-01,1.076769581994962977e-01
-7.539016008377075195e-01,1.036865383798444284e-01
-7.532613277435302734e-01,9.984135126891580114e-02
-7.526210546493530273e-01,9.614040453052918878e-02
-7.519807815551757812e-01,9.258203744576221084e-02
-7.513405680656433105e-01,8.916464208015550952e-02
-7.507002949714660645e-01,8.588541229475676886e-02
-7.500600218772888184e-01,8.274225713829608253e-02
-7.494198083877563477e-01,7.973281891080041817e-02
-7.487795352935791016e-01,7.685365601655114176e-02
-7.481392621994018555e-01,7.410195892735327305e-02
-7.474989891052246094e-01,7.147441875895221841e-02
-7.468587756156921387e-01,6.896774783600356784e-02
-7.462185025215148926e-01,6.657776154443384442e-02
-7.455782294273376465e-01,6.430088205880846175e-02
-7.449380159378051758e-01,6.213322887442895848e-02
-7.442977428436279297e-01,6.007023914441766976e-02
-7.436574697494506836e-01,5.810778379775083380e-02
-7.430171966552734375e-01,5.624149286723945096e-02
-7.423769831657409668e-01,5.446698111420911204e-02
-7.417367100715637207e-01,5.277934051386035108e-02
-7.410964369773864746e-01,5.117405965915455823e-02
-7.404562234878540039e-01,4.964661346189291891e-02
-7.398159503936767578e-01,4.819198754348485991e-02
-7.391756772994995117e-01,4.680558747499041772e-02
-7.385354042053222656e-01,4.548272432577782354e-02
-7.378951907157897949e-01,4.421880492216878622e-02
-7.372549176216125488e-01,4.300899172810934701e-02
-7.366146445274353027e-01,4.184883666516103773e-02
-7.359744310379028320e-01,4.073395242551924866e-02
-7.353341579437255859e-01,3.965980630522292216e-02
-7.346938848495483398e-01,3.862220125042714614e-02
-7.340536117553710938e-01,3.761706340952919447e-02
-7.334133982658386230e-01,3.664053904661201955e-02
-7.327731251716613770e-01,3.568864583263842150e-02
-7.321328520774841309e-01,3.475786380316581159e-02
-7.314926385879516602e-01,3.384488076453706640e-02
-7.308523654937744141e-01,3.294633729094709196e-02
-7.302120923995971680e-01,3.205934122598463887e-02
-7.295718193054199219e-01,3.118111904953169145e-02
-7.289316058158874512e-01,3.030928135619426200e-02
-7.282913327217102051e-01,2.944136454389179036e-02
-7.276510596275329590e-01,2.857546584337011808e-02
-7.270108461380004883e-01,2.770989437062798544e-02
-7.263705730438232422e-01,2.684298934830620098e-02
-7.257302999496459961e-01,2.597358105049263344e-02
-7.250900268554687500e-01,2.510070770523142869e-02
-7.244498133659362793e-01,2.422372806149830637e-02
-7.238095402717590332e-01,2.334205339299177950e-02
-7.231692671775817871e-01,2.245551429829717449e-02
-7.225290536880493164e-01,2.156424906861831303e-02
-7.218887805938720703e-01,2.066845624386637326e-02
-7.212485074996948242e-01,1.976866861177661860e-02
-7.206082344055175781e-01,1.886569106702173926e-02
-7.199680209159851074e-01,1.796057760007263582e-02
-7.193277478218078613e-01,1.705435088712281555e-02
-7.186874747276306152e-01,1.614850338833928589e-02
-7.180472612380981445e-01,1.524466921788913965e-02
-7.174069881439208984e-01,1.434443765926829428e-02
-7.167667150497436523e-01,1.344981982115012187e-02
-7.161264419555664062e-01,1.256283630150001329e-02
-7.154862284660339355e-01,1.168577105619528211e-02
-7.148459553718566895e-01,1.082080947548691441e-02
-7.142056822776794434e-01,9.970380962442071393e-03
-7.135654091835021973e-01,9.137003843306068518e-03
-7.129251956939697266e-01,8.323326295879063252e-03
-7.122849225997924805e-01,7.531790989323106089e-03
-7.116446495056152344e-01,6.765167123329085541e-03
-7.110044360160827637e-01,6.026192574921651612e-03
-7.103641629219055176e-01,5.317432225340645857e-03
-7.097238898277282715e-01,4.641663492551906245e-03
-7.090836167335510254e-01,4.001559857104375340e-03
-7.084434032440185547e-01,3.399829017741495818e-03
-7.078031301498413086e-01,2.838934669859405346e-03
-7.071628570556640625e-01,2.321538680554624534e-03
-7.065226435661315918e-01,1.850112851771168465e-03
-7.058823704719543457e-01,1.427008434626841904e-03
-7.052420973777770996e-01,1.054572427471534013e-03
-7.046018242835998535e-01,7.350126984979610256e-04
-7.039616107940673828e-01,4.704639442612013056e-04
-7.033213376998901367e-01,2.628883563930983769e-04
-7.026810646057128906e-01,1.141352396629713439e-04
-7.020408511161804199e-01,2.597929642522700533e-05
-7.014005780220031738e-01,0.000000000000000000e+00
-7.007603049278259277e-01,3.769921827601052655e-05
-7.001200318336486816e-01,1.403447191776763248e-04
-6.994798183441162109e-01,3.090845598059388522e-04
-6.988395452499389648e-01,5.449934128014533030e-04
-6.981992721557617188e-01,8.489050548670107332e-04
-6.975590586662292480e-01,1.221507473307070768e-03
-6.969187855720520020e-01,1.663398189058362675e-03
-6.962785124778747559e-01,2.174978911964942085e-03
-6.956382393836975098e-01,2.756479950901891129e-03
-6.949980258941650391e-01,3.407956193457906124e-03
-6.943577527999877930e-01,4.129444858344211156e-03
-6.937174797058105469e-01,4.920685802471513881e-03
-6.930772662162780762e-01,5.781293890845695671e-03
-6.924369931221008301e-01,6.710940629248263178e-03
-6.917967200279235840e-01,7.708915498353619000e-03
-6.911564469337463379e-01,8.774502248403148741e-03
-6.905162334442138672e-01,9.906718576650153096e-03
-6.898759603500366211e-01,1.110479875133929539e-02
-6.892356872558593750e-01,1.236753695180681234e-02
-6.885954737663269043e-01,1.369362665257156664e-02
-6.879552006721496582e-01,1.508201925106344987e-02
-6.873149275779724121e-01,1.653118050715640663e-02
-6.866746544837951660e-01,1.803966736472029098e-02
-6.860344409942626953e-01,1.960578031614446104e-02
-6.853941679000854492e-01,2.122818924436131738e-02
-6.847538948059082031e-01,2.290506598501096391e-02
-6.841136813163757324e-01,2.463453315422015066e-02
-6.834734082221984863e-01,2.641513192161415446e-02
-6.828331351280212402e-01,2.824488110439027366e-02
-6.821928620338439941e-01,3.012190999990282947e-02
-6.815526485443115234e-01,3.204418439342582303e-02
-6.809123754501342773e-01,3.401018872082772759e-02
-6.802721023559570312e-01,3.601780910756424703e-02
-6.796318888664245605e-01,3.806496647054125049e-02
-6.789916157722473145e-01,4.015012808611739814e-02
-6.783513426780700684e-01,4.227123224004536439e-02
-6.777110695838928223e-01,4.442637841258356701e-02
-6.770708560943603516e-01,4.661352962758780194e-02
-6.764305830001831055e-01,4.883123221203922171e-02
-6.757903099060058594e-01,5.107753134593639999e-02
-6.751500964164733887e-01,5.335041629442338618e-02
-6.745098233222961426e-01,5.564861228891881950e-02
-6.738695502281188965e-01,5.797021545966885014e-02
-6.732292771339416504e-01,6.031362123171168932e-02
-6.725890636444091797e-01,6.267704560447029394e-02
-6.719487905502319336e-01,6.505934360424170393e-02
-6.713085174560546875e-01,6.745892909849127150e-02
-6.706683039665222168e-01,6.987410232422908152e-02
-6.700280308723449707e-01,7.230402070074415377e-02
-6.693877577781677246e-01,7.474715251663699433e-02
-6.687474846839904785e-01,7.720229746632423229e-02
-6.681072711944580078e-01,7.966808500721800357e-02
-6.674669981002807617e-01,8.214387590483918089e-02
-6.668267250061035156e-01,8.462842382180424394e-02
-6.661865115165710449e-01,8.712054473855435077e-02
-6.655462384223937988e-01,8.961981798473983574e-02
-6.649059653282165527e-01,9.212517593593005927e-02
-6.642656922340393066e-01,9.463584352584453185e-02
-6.636254787445068359e-01,9.715088206824518124e-02
-6.629852056503295898e-01,9.967015589350713967e-02
-6.623449325561523438e-01,1.021927662126662639e-01
-6.617047190666198730e-01,1.047179919118637059e-01
-6.610644459724426270e-01,1.072457942675484333e-01
-6.604241728782653809e-01,1.097755095483412546e-01
-6.597838997840881348e-01,1.123067578523206933e-01
-6.591436862945556641e-01,1.148389293862983607e-01
-6.585034132003784180e-01,1.173722510605426095e-01
-6.578631401062011719e-01,1.199061685742655037e-01
-6.572229266166687012e-01,1.224402339772634463e-01
-6.565826535224914551e-01,1.249747684279149951e-01
-6.559423804283142090e-01,1.275093236122941676e-01
-6.553021073341369629e-01,1.300437830771885572e-01
-6.546618938446044922e-01,1.325778068935767884e-01
-6.540216207504272461e-01,1.351117812136557461e-01
-6.533813476562500000e-01,1.376453933123773510e-01
-6.527411341667175293e-01,1.401783766023694255e-01
-6.521008610725402832e-01,1.427111490405428285e-01
-6.514605879783630371e-01,1.452434673985818492e-01
-6.508203148841857910e-01,1.477753113432971332e-01
-6.501801013946533203e-01,1.503064531134139514e-01
-6.495398283004760742e-01,1.528373035720296258e-01
-6.488995552062988281e-01,1.553676951402991335e-01
-6.482593417167663574e-01,1.578973547163866620e-01
-6.476190686225891113e-01,1.604267711382503236e-01
-6.469787955284118652e-01,1.629556759602466265e-01
-6.463385224342346191e-01,1.654840896780447324e-01
-6.456983089447021484e-01,1.680117365586193401e-01
-6.450580358505249023e-01,1.705390580785133281e-01
-6.444177627563476562e-01,1.730658155731696901e-01
-6.437775492668151855e-01,1.755916917689881451e-01
-6.431372761726379395e-01,1.781171058611934477e-01
-6.424970030784606934e-01,1.806417362476806510e-01
-6.418567299842834473e-01,1.831655106846952208e-01
-6.412165164947509766e-01,1.856880796237829756e-01
-6.405762434005737305e-01,1.882097938731863707e-01
-6.399359703063964844e-01,1.907302746356980272e-01
-6.392957568168640137e-01,1.932491486381420209e-01
-6.386554837226867676e-01,1.957666898068990413e-01
-6.380152106285095215e-01,1.982824816440991178e-01
-6.373749375343322754e-01,2.007963063764313105e-01
-6.367347240447998047e-01,2.033076916527720712e-01
-6.360944509506225586e-01,2.058168365171502145e-01
-6.354541778564453125e-01,2.083232771303435982e-01
-6.348139643669128418e-01,2.108264686302714352e-01
-6.341736912727355957e-01,2.133265461029978383e-01
-6.335334181785583496e-01,2.158229764391723648e-01
-6.328931450843811035e-01,2.183153793683141330e-01
-6.322529315948486328e-01,2.208031472298292996e-01
-6.316126585006713867e-01,2.232863775993507716e-01
-6.309723854064941406e-01,2.257644283324378165e-01
-6.303321719169616699e-01,2.282365922999742835e-01
-6.296918988227844238e-01,2.307029491147494227e-01
-6.290516257286071777e-01,2.331627507875309036e-01
-6.284113526344299316e-01,2.356155214105521978e-01
-6.277711391448974609e-01,2.380605945031213366e-01
-6.271308660507202148e-01,2.404978329072422483e-01
-6.264905929565429688e-01,2.429265254917494232e-01
-6.258503794670104980e-01,2.453458972997677456e-01
-6.252101063728332520e-01,2.477558346909511933e-01
-6.245698332786560059e-01,2.501555521688967332e-01
-6.239295601844787598e-01,2.525444689281952648e-01
-6.232893466949462891e-01,2.549217965856165335e-01
-6.226490736007690430e-01,2.572873585341626246e-01
-6.220088005065917969e-01,2.596403476530340093e-01
-6.213685870170593262e-01,2.619799111927751945e-01
-6.207283139228820801e-01,2.643059128609688280e-01
-6.200880408287048340e-01,2.666175156899752707e-01
-6.194477677345275879e-01,2.689140943811936246e-01
-6.188075542449951172e-01,2.711948308942959684e-01
-6.181672811508178711e-01,2.734595477081160908e-01
-6.175270080566406250e-01,2.757074124335221477e-01
-6.168867945671081543e-01,2.779376295633797511e-01
-6.162465214729309082e-01,2.801500337918083616e-01
-6.156062483787536621e-01,2.823438398075781564e-01
-6.149659752845764160e-01,2.845184564356024737e-01
-6.143257617950439453e-01,2.866731732729563831e-01
-6.136854887008666992e-01,2.888078360222645635e-01
-6.130452156066894531e-01,2.909217479324195388e-01
-6.124050021171569824e-01,2.930141977811215881e-01
-6.117647290229797363e-01,2.950851012351303204e-01
-6.111244559288024902e-01,2.971338456488514801e-01
-6.104841828346252441e-01,2.991599961930546669e-01
-6.098439693450927734e-01,3.011629875095929165e-01
-6.092036962509155273e-01,3.031428328024174945e-01
-6.085634231567382812e-01,3.050990270757605316e-01
-6.079232096672058105e-01,3.070310870918557811e-01
-6.072829365730285645e-01,3.089391269650443306e-01
-6.066426634788513184e-01,3.108227614658383153e-01
-6.060023903846740723e-01,3.126818354667655342e-01
-6.053621768951416016e-01,3.145160008603373747e-01
-6.047219038009643555e-01,3.163255271436025140e-01
-6.040816307067871094e-01,3.181102137947564579e-01
-6.034414172172546387e-01,3.198698990333026515e-01
-6.028011441230773926e-01,3.216049447865310107e-01
-6.021608710289001465e-01,3.233153009295621771e-01
-6.015205979347229004e-01,3.250010885658110027e-01
-6.008803844451904297e-01,3.266623281970799653e-01
-6.002401113510131836e-01,3.282996244253872931e-01
-5.995998382568359375e-01,3.299130357696320459e-01
-5.989596247673034668e-01,3.315027989494319094e-01
-5.983193516731262207e-01,3.330695697397478838e-01
-5.976790785789489746e-01,3.346136415783202978e-01
-5.970388054847717285e-01,3.361354872208752731e-01
-5.963985919952392578e-01,3.376354521290876320e-01
-5.957583189010620117e-01,3.391144277332247547e-01
-5.951180458068847656e-01,3.405728553752411791e-01
-5.944778323173522949e-01,3.420112706653650747e-01
-5.938375592231750488e-01,3.434306069630421732e-01
-5.931972861289978027e-01,3.448314573594233323e-01
-5.925570130348205566e-01,3.462145812861798788e-01
-5.919167995452880859e-01,3.475806583493565860e-01
-5.912765264511108398e-01,3.489307502263825356e-01
-5.906362533569335938e-01,3.502656018918042236e-01
-5.899960398674011230e-01,3.515859327564818670e-01
-5.893557667732238770e-01,3.528929011409460692e-01
-5.887154936790466309e-01,3.541873402844339935e-01
-5.880752205848693848e-01,3.554701310281238591e-01
-5.874350070953369141e-01,3.567421235419931946e-01
-5.867947340011596680e-01,3.580045225831538502e-01
-5.861544609069824219e-01,3.592581557029568273e-01
-5.855142474174499512e-01,3.605038750380815671e-01
-5.848739743232727051e-01,3.617428857151647748e-01
-5.842337012290954590e-01,3.629760145950622352e-01
-5.835934281349182129e-01,3.642042466026023106e-01
-5.829532146453857422e-01,3.654283654960033267e-01
-5.823129415512084961e-01,3.666495730615499937e-01
-5.816726684570312500e-01,3.678686667801986943e-01
-5.810324549674987793e-01,3.690863655087706086e-01
-5.803921818733215332e-01,3.703038514664993563e-01
-5.797519087791442871e-01,3.715217702178628123e-01
-5.791116356849670410e-01,3.727409916510500132e-01
-5.784714221954345703e-01,3.739621525909671007e-01
-5.778311491012573242e-01,3.751862332404152234e-01
-5.771908760070800781e-01,3.764138396811245180e-01
-5.765506625175476074e-01,3.776454988105619748e-01
-5.759103894233703613e-01,3.788820890841910760e-01
-5.752701163291931152e-01,3.801240979695537092e-01
-5.746298432350158691e-01,3.813720222533296678e-01
-5.739896297454833984e-01,3.826262616885367507e-01
-5.733493566513061523e-01,3.838875044445599904e-01
-5.727090835571289062e-01,3.851560321961033928e-01
-5.720688700675964355e-01,3.864320602991959674e-01
-5.714285969734191895e-01,3.877161254788905609e-01
-5.707883238792419434e-01,3.890083997611180067e-01
-5.701480507850646973e-01,3.903090497158459016e-01
-5.695078372955322266e-01,3.916181303819747939e-01
-5.688675642013549805e-01,3.929359627146151723e-01
-5.682272911071777344e-01,3.942624987936822478e-01
-5.675870776176452637e-01,3.955976604800777174e-01
-5.669468045234680176e-01,3.969416168407535750e-01
-5.663065314292907715e-01,3.982941927314733732e-01
-5.656662583351135254e-01,3.996552596681417491e-01
-5.650260448455810547e-01,4.010245481473884155e-01
-5.643857717514038086e-01,4.024021073239079094e-01
-5.637454986572265625e-01,4.037875790999474468e-01
-5.631052851676940918e-01,4.051805799893988258e-01
-5.624650120735168457e-01,4.065810637729052601e-01
-5.618247389793395996e-01,4.079885876792985755e-01
-5.611844658851623535e-01,4.094027787777214655e-01
-5.605442523956298828e-01,4.108231739495775692e-01
-5.599039793014526367e-01,4.122495939786072761e-01
-5.592637062072753906e-01,4.136815685753587601e-01
-5.586234927177429199e-01,4.151184960760216924e-01
-5.579832196235656738e-01,4.165602124762779468e-01
-5.573429465293884277e-01,4.180061737467855032e-01
-5.567026734352111816e-01,4.194559106994217856e-01
-5.560624599456787109e-01,4.209088549297552717e-01
-5.554221868515014648e-01,4.223648175489396195e-01
-5.547819137573242188e-01,4.238232421473613343e-01
-5.541416406631469727e-01,4.252836538774644737e-01
-5.535014271736145020e-01,4.267455156135104843e-01
-5.528611540794372559e-01,4.282087029911689768e-01
-5.522208809852600098e-01,4.296726158214676516e-01
-5.515806674957275391e-01,4.311367812044393233e-01
-5.509403944015502930e-01,4.326010791157171020e-01
-5.503001213073730469e-01,4.340650082436940949e-01
-5.496598482131958008e-01,4.355282521000258811e-01
-5.490196347236633301e-01,4.369903315156555834e-01
-5.483793616294860840e-01,4.384512451662656574e-01
-5.477390885353088379e-01,4.399105753461833856e-01
-5.470988750457763672e-01,4.413679622238886324e-01
-5.464586019515991211e-01,4.428234122226593072e-01
-5.458183288574218750e-01,4.442766317139001941e-01
-5.451780557632446289e-01,4.457274247194229488e-01
-5.445378422737121582e-01,4.471754994706085284e-01
-5.438975691795349121e-01,4.486210154477947576e-01
-5.432572960853576660e-01,4.500636972503864186e-01
-5.426170825958251953e-01,4.515033650435569257e-01
-5.419768095016479492e-01,4.529402017593007201e-01
-5.413365364074707031e-01,4.543740271117737706e-01
-5.406962633132934570e-01,4.558048754309478312e-01
-5.400560498237609863e-01,4.572325281777427364e-01
-5.394157767295837402e-01,4.586573182243935953e-01
-5.387755036354064941e-01,4.600791271659723236e-01
-5.381352901458740234e-01,4.614978645258913659e-01
-5.374950170516967773e-01,4.629138702655035686e-01
-5.368547439575195312e-01,4.643270569572770512e-01
-5.362144708633422852e-01,4.657375146676683286e-01
-5.355742573738098145e-01,4.671452207308428584e-01
-5.349339842796325684e-01,4.685505056620931086e-01
-5.342937111854553223e-01,4.699533750380093799e-01
-5.336534976959228516e-01,4.713537666333591503e-01
-5.330132246017456055e-01,4.727520975865964203e-01
-5.323729515075683594e-01,4.741483083860642544e-01
-5.317326784133911133e-01,4.755425714666348114e-01
-5.310924649238586426e-01,4.769348353448101818e-01
-5.304521918296813965e-01,4.783254911455347980e-01
-5.298119187355041504e-01,4.797145411491317013e-01
-5.291717052459716797e-01,4.811019528894910913e-01
-5.285314321517944336e-01,4.824881264561811101e-01
-5.278911590576171875e-01,4.838730437169052045e-01
-5.272508859634399414e-01,4.852568166259150217e-01
-5.266106724739074707e-01,4.866393996241722419e-01
-5.259703993797302246e-01,4.880212180202483374e-01
-5.253301262855529785e-01,4.894022217414000231e-01
-5.246899127960205078e-01,4.907823871465684107e-01
-5.240496397018432617e-01,4.921620653962257563e-01
-5.234093666076660156e-01,4.935412824171647728e-01
-5.227690935134887695e-01,4.949200918986011999e-01
-5.221288800239562988e-01,4.962984793335518674e-01
-5.214886069297790527e-01,4.976768144155911955e-01
-5.208483338356018066e-01,4.990550877764374782e-01
-5.202081203460693359e-01,5.004332528048642814e-01
-5.195678472518920898e-01,5.018116879988565593e-01
-5.189275741577148438e-01,5.031903660676695367e-01
-5.182873010635375977e-01,5.045694107772331627e-01
-5.176470875740051270e-01,5.059488005691075152e-01
-5.170068144798278809e-01,5.073289518143000443e-01
-5.163665413856506348e-01,5.087097963218054630e-01
-5.157263278961181641e-01,5.100913816325753913e-01
-5.150860548019409180e-01,5.114740948910894147e-01
-5.144457817077636719e-01,5.128579188776516418e-01
-5.138055086135864258e-01,5.142430378056879192e-01
-5.131652951240539551e-01,5.156294661651239508e-01
-5.125250220298767090e-01,5.170175802276926191e-01
-5.118847489356994629e-01,5.184074407154168895e-01
-5.112445354461669922e-01,5.197990731716242152e-01
-5.106042623519897461e-01,5.211929069095546652e-01
-5.099639892578125000e-01,5.225889841425770399e-01
-5.093237161636352539e-01,5.239874617644626476e-01
-5.086835026741027832e-01,5.253883876482428050e-01
-5.080432295799255371e-01,5.267922263950506334e-01
-5.074029564857482910e-01,5.281989755594773683e-01
-5.067627429962158203e-01,5.296086954612784226e-01
-5.061224699020385742e-01,5.310218194120608359e-01
-5.054821968078613281e-01,5.324383716768852359e-01
-5.048419237136840820e-01,5.338585270006657169e-01
-5.042017102241516113e-01,5.352822732582058762e-01
-5.035614371299743652e-01,5.367100313685067015e-01
-5.029211640357971191e-01,5.381418146653800250e-01
-5.022809505462646484e-01,5.395775800626640972e-01
-5.016406774520874023e-01,5.410177064282422066e-01
-5.010004043579101562e-01,5.424621637363271631e-01
-5.003601312637329102e-01,5.439110128634032648e-01
-4.997198879718780518e-01,5.453642500703299589e-01
-4.990796446800231934e-01,5.468219542462691152e-01
-4.984394013881683350e-01,5.482841351853666723e-01
-4.977991282939910889e-01,5.497508619981559264e-01
-4.971588850021362305e-01,5.512219622215290826e-01
-4.965186119079589844e-01,5.526974760606346848e-01
-4.958783686161041260e-01,5.541771976144271861e-01
-4.952380955219268799e-01,5.556611176724528534e-01
-4.945978522300720215e-01,5.571489770826083543e-01
-4.939576089382171631e-01,5.586406296418271467e-01
-4.933173358440399170e-01,5.601359200866120602e-01
-4.926770925521850586e-01,5.616344857945261282e-01
-4.920368194580078125e-01,5.631361525033256044e-01
-4.913965761661529541e-01,5.646404650092149424e-01
-4.907563030719757080e-01,5.661472037963464210e-01
-4.901160597801208496e-01,5.676558266994202739e-01
-4.894758164882659912e-01,5.691659998978506607e-01
-4.888355433940887451e-01,5.706772979860099682e-01
-4.881953001022338867e-01,5.721890827436135751e-01
-4.875550270080566406e-01,5.737010026792828121e-01
-4.869147837162017822e-01,5.752122869461064880e-01
-4.862745106220245361e-01,5.767225236228208374e-01
-4.856342673301696777e-01,5.782309101004363683e-01
-4.849940240383148193e-01,5.797368666661641967e-01
-4.843537509441375732e-01,5.812397542767655523e-01
-4.837135076522827148e-01,5.827387091042588452e-01
-4.830732345581054688e-01,5.842331185101796720e-01
-4.824329912662506104e-01,5.857220830617926310e-01
-4.817927181720733643e-01,5.872049324112786906e-01
-4.811524748802185059e-01,5.886806902972896438e-01
-4.805122315883636475e-01,5.901486407956255675e-01
-4.798719584941864014e-01,5.916079613219489275e-01
-4.792317152023315430e-01,5.930576593596432744e-01
-4.785914421081542969e-01,5.944969987352921592e-01
-4.779511988162994385e-01,5.959249597486380168e-01
-4.773109257221221924e-01,5.973408137898816861e-01
-4.766706824302673340e-01,5.987435255795667821e-01
-4.760304391384124756e-01,6.001323043583983718e-01
-4.753901660442352295e-01,6.015063172220518339e-01
-4.747499227523803711e-01,6.028646035112648072e-01
-4.741096496582031250e-01,6.042064133545896887e-01
-4.734694063663482666e-01,6.055308300512365349e-01
-4.728291332721710205e-01,6.068371625707378314e-01
-4.721888899803161621e-01,6.081244996581673945e-01
-4.715486466884613037e-01,6.093921808617142055e-01
-4.709083735942840576e-01,6.106395296730622313e-01
-4.702681303024291992e-01,6.118657685560773274e-01
-4.696278572082519531e-01,6.130703697832373678e-01
-4.689876139163970947e-01,6.142526386980340369e-01
-4.683473408222198486e-01,6.154121367601286252e-01
-4.677070975303649902e-01,6.165482922270495436e-01
-4.670668542385101318e-01,6.176606826815405071e-01
-4.664265811443328857e-01,6.187490350550755025e-01
-4.657863378524780273e-01,6.198129122043103401e-01
-4.651460647583007812e-01,6.208521646009388384e-01
-4.645058214664459229e-01,6.218665016795501543e-01
-4.638655483722686768e-01,6.228559326327429702e-01
-4.632253050804138184e-01,6.238202933454783938e-01
-4.625850617885589600e-01,6.247596508991755115e-01
-4.619447886943817139e-01,6.256741590527128416e-01
-4.613045454025268555e-01,6.265639034077867819e-01
-4.606642723083496094e-01,6.274291724731888564e-01
-4.600240290164947510e-01,6.282702562282294068e-01
-4.593837559223175049e-01,6.290875702049998353e-01
-4.587435126304626465e-01,6.298815414712564120e-01
-4.581032693386077881e-01,6.306526780526757747e-01
-4.574629962444305420e-01,6.314016598746574616e-01
-4.568227529525756836e-01,6.321290576407161410e-01
-4.561824798583984375e-01,6.328356732725870515e-01
-4.555422365665435791e-01,6.335222250991456860e-01
-4.549019634723663330e-01,6.341896250891752018e-01
-4.542617201805114746e-01,6.348387151269756501e-01
-4.536214768886566162e-01,6.354704807985975812e-01
-4.529812037944793701e-01,6.360859289801572558e-01
-4.523409605026245117e-01,6.366860896217767518e-01
-4.517006874084472656e-01,6.372720482177172130e-01
-4.510604441165924072e-01,6.378448725513901074e-01
-4.504201710224151611e-01,6.384057831180678377e-01
-4.497799277305603027e-01,6.389558585205015184e-01
-4.491396844387054443e-01,6.394963420519141906e-01
-4.484994113445281982e-01,6.400284023123372634e-01
-4.478591680526733398e-01,6.405532321298323950e-01
-4.472188949584960938e-01,6.410720603312247690e-01
-4.465786516666412354e-01,6.415860242294835203e-01
-4.459383785724639893e-01,6.420963910122656770e-01
-4.452981352806091309e-01,6.426042297444203300e-01
-4.446578919887542725e-01,6.431107371833668651e-01
-4.440176188945770264e-01,6.436170617965903951e-01
-4.433773756027221680e-01,6.441242616187521364e-01
-4.427371025085449219e-01,6.446333685593943486e-01
-4.420968592166900635e-01,6.451454087023194006e-01
-4.414565861225128174e-01,6.456613820073018317e-01
-4.408163428306579590e-01,6.461821375079757068e-01
-4.401760995388031006e-01,6.467085908402152583e-01
-4.395358264446258545e-01,6.472415333771275314e-01
-4.388955831527709961e-01,6.477816908954574515e-01
-4.382553100585937500e-01,6.483297641947629586e-01
-4.376150667667388916e-01,6.488863848150021596e-01
-4.369747936725616455e-01,6.494520848283018566e-01
-4.363345503807067871e-01,6.500273204907283109e-01
-4.356943070888519287e-01,6.506125088761391950e-01
-4.350540339946746826e-01,6.512080404679725376e-01
-4.344137907028198242e-01,6.518141134925325986e-01
-4.337735176086425781e-01,6.524309952538374091e-01
-4.331332743167877197e-01,6.530587171072523844e-01
-4.324930012226104736e-01,6.536974305326674894e-01
-4.318527579307556152e-01,6.543470544883813744e-01
-4.312124848365783691e-01,6.550075383050586453e-01
-4.305722415447235107e-01,6.556786999377308689e-01
-4.299319982528686523e-01,6.563603151620069909e-01
-4.292917251586914062e-01,6.570521733989407309e-01
-4.286514818668365479e-01,6.577538805657483501e-01
-4.280112087726593018e-01,6.584650770950668530e-01
-4.273709654808044434e-01,6.591852533915649737e-01
-4.267306923866271973e-01,6.599140053345604606e-01
-4.260904490947723389e-01,6.606506784171637392e-01
-4.254502058029174805e-01,6.613947591883651000e-01
-4.248099327087402344e-01,6.621456324495236245e-01
-4.241696894168853760e-01,6.629025738945566459e-01
-4.235294163227081299e-01,6.636649618773837744e-01
-4.228891730308532715e-01,6.644320049065122191e-01
-4.222488999366760254e-01,6.652030228624834507e-01
-4.216086566448211670e-01,6.659771884857947910e-01
-4.209684133529663086e-01,6.667537328017081322e-01
-4.203281402587890625e-01,6.675319437010651669e-01
-4.196878969669342041e-01,6.683108906159702656e-01
-4.190476238727569580e-01,6.690899078292837920e-01
-4.184073805809020996e-01,6.698680770170408749e-01
-4.177671074867248535e-01,6.706446799799672398e-01
-4.171268641948699951e-01,6.714188495759056963e-01
-4.164866209030151367e-01,6.721898339646310561e-01
-4.158463478088378906e-01,6.729568950879913913e-01
-4.152061045169830322e-01,6.737192278152588365e-01
-4.145658314228057861e-01,6.744761413508659764e-01
-4.139255881309509277e-01,6.752268351045751515e-01
-4.132853150367736816e-01,6.759707291582266464e-01
-4.126450717449188232e-01,6.767070416578087055e-01
-4.120048284530639648e-01,6.774351635991839871e-01
-4.113645553588867188e-01,6.781545209158323928e-01
-4.107243120670318604e-01,6.788644513530117663e-01
-4.100840389728546143e-01,6.795644837203194122e-01
-4.094437956809997559e-01,6.802540089553064107e-01
-4.088035225868225098e-01,6.809326092445679990e-01
-4.081632792949676514e-01,6.815997412465852889e-01
-4.075230360031127930e-01,6.822550012518875384e-01
-4.068827629089355469e-01,6.828980548705416709e-01
-4.062425196170806885e-01,6.835284561459360475e-01
-4.056022465229034424e-01,6.841459455474652174e-01
-4.049620032310485840e-01,6.847501638610182795e-01
-4.043217301368713379e-01,6.853408893951300485e-01
-4.036814868450164795e-01,6.859178432807802039e-01
-4.030412435531616211e-01,6.864808728558733364e-01
-4.024009704589843750e-01,6.870297952562900434e-01
-4.017607271671295166e-01,6.875644202123014637e-01
-4.011204540729522705e-01,6.880847075263414325e-01
-4.004802107810974121e-01,6.885905118222002130e-01
-3.998399376869201660e-01,6.890818415367339078e-01
-3.991996943950653076e-01,6.895586005106144611e-01
-3.985594511032104492e-01,6.900208135363308237e-01
-3.979191780090332031e-01,6.904685318474932387e-01
-3.972789347171783447e-01,6.909017314506251672e-01
-3.966386616230010986e-01,6.913205626567853201e-01
-3.959984183311462402e-01,6.917250340536984510e-01
-3.953581452369689941e-01,6.921153231561980590e-01
-3.947179019451141357e-01,6.924915148602455162e-01
-3.940776586532592773e-01,6.928537638158154266e-01
-3.934373855590820312e-01,6.932022793472727429e-01
-3.927971422672271729e-01,6.935371917938564224e-01
-3.921568691730499268e-01,6.938587411547016970e-01
-3.915166258811950684e-01,6.941671196776568742e-01
-3.908763527870178223e-01,6.944625737650542696e-01
-3.902361094951629639e-01,6.947453646158314733e-01
-3.895958662033081055e-01,6.950156925373258687e-01
-3.889555931091308594e-01,6.952739104849392504e-01
-3.883153498172760010e-01,6.955202532375439617e-01
-3.876750767230987549e-01,6.957550451493421662e-01
-3.870348334312438965e-01,6.959785445942698878e-01
-3.863945603370666504e-01,6.961911138263250365e-01
-3.857543170452117920e-01,6.963930202663246583e-01
-3.851140737533569336e-01,6.965846522961252063e-01
-3.844738006591796875e-01,6.967663273657542788e-01
-3.838335573673248291e-01,6.969383605983461294e-01
-3.831932842731475830e-01,6.971011486828135872e-01
-3.825530409812927246e-01,6.972550020207881616e-01
-3.819127678871154785e-01,6.974002880902201440e-01
-3.812725245952606201e-01,6.975373844713415039e-01
-3.806322813034057617e-01,6.976666234227022478e-01
-3.799920082092285156e-01,6.977884027760783425e-01
-3.793517649173736572e-01,6.979030400985761773e-01
-3.787114918231964111e-01,6.980109190254037976e-01
-3.780712485313415527e-01,6.981123860933071690e-01
-3.774309754371643066e-01,6.982078192183847065e-01
-3.767907321453094482e-01,6.982975500131125557e-01
-3.761504888534545898e-01,6.983819528166521629e-01
-3.755102157592773438e-01,6.984613405605353265e-01
-3.748699724674224854e-01,6.985360445685051545e-01
-3.742296993732452393e-01,6.986064453022708953e-01
-3.735894560813903809e-01,6.986728135242517013e-01
-3.729491829872131348e-01,6.987354956193101430e-01
-3.723089396953582764e-01,6.987948096141547438e-01
-3.716686964035034180e-01,6.988510107641543456e-01
-3.710284233093261719e-01,6.989044298937407973e-01
-3.703881800174713135e-01,6.989553213797901066e-01
-3.697479069232940674e-01,6.990039652208124288e-01
-3.691076636314392090e-01,6.990506126956197441e-01
-3.684673905372619629e-01,6.990955236674376572e-01
-3.678271472454071045e-01,6.991389222413308957e-01
-3.671869039535522461e-01,6.991810426249740473e-01
-3.665466308593750000e-01,6.992220950982854788e-01
-3.659063875675201416e-01,6.992622822796823456e-01
-3.652661144733428955e-01,6.993018085742637169e-01
-3.646258711814880371e-01,6.993408566997256770e-01
-3.639855980873107910e-01,6.993795855549587159e-01
-3.633453547954559326e-01,6.994181802824179783e-01
-3.627051115036010742e-01,6.994567767501314037e-01
-3.620648384094238281e-01,6.994955452706115295e-01
-3.614245951175689697e-01,6.995346058003866219e-01
-3.607843220233917236e-01,6.995740957452154518e-01
-3.601440787315368652e-01,6.996141514616289747e-01
-3.595038056373596191e-01,6.996548974715199876e-01
-3.588635623455047607e-01,6.996964432688299595e-01
-3.582233190536499023e-01,6.997388780420989995e-01
-3.575830459594726562e-01,6.997823334986961186e-01
-3.569428026676177979e-01,6.998269400147005825e-01
-3.563025295734405518e-01,6.998727684987078312e-01
-3.556622862815856934e-01,6.999199489818295206e-01
-3.550220131874084473e-01,6.999685647889508644e-01
-3.543817698955535889e-01,7.000187435785596435e-01
-3.537415266036987305e-01,7.000705839722218826e-01
-3.531012535095214844e-01,7.001242123297441999e-01
-3.524610102176666260e-01,7.001797402403924231e-01
-3.518207371234893799e-01,7.002372659103870411e-01
-3.511804938316345215e-01,7.002969354615347086e-01
-3.505402207374572754e-01,7.003588910325353467e-01
-3.498999774456024170e-01,7.004232243563777160e-01
-3.492597341537475586e-01,7.004901239506429178e-01
-3.486194610595703125e-01,7.005597056669712330e-01
-3.479792177677154541e-01,7.006321436687921178e-01
-3.473389446735382080e-01,7.007075972132832398e-01
-3.466987013816833496e-01,7.007861969921220791e-01
-3.460584282875061035e-01,7.008681350507428576e-01
-3.454181849956512451e-01,7.009536183990698888e-01
-3.447779119014739990e-01,7.010427935776863961e-01
-3.441376686096191406e-01,7.011358450221862881e-01
-3.434974253177642822e-01,7.012329862027133487e-01
-3.428571522235870361e-01,7.013344176094231663e-01
-3.422169089317321777e-01,7.014403099043442502e-01
-3.415766358375549316e-01,7.015508792704663321e-01
-3.409363925457000732e-01,7.016663466796817517e-01
-3.402961194515228271e-01,7.017868814525778376e-01
-3.396558761596679688e-01,7.019127092611716634e-01
-3.390156328678131104e-01,7.020440184430185582e-01
-3.383753597736358643e-01,7.021810088730506827e-01
-3.377351164817810059e-01,7.023238899531758506e-01
-3.370948433876037598e-01,7.024728444078460754e-01
-3.364546000957489014e-01,7.026280537172002738e-01
-3.358143270015716553e-01,7.027896843859804399e-01
-3.351740837097167969e-01,7.029579159819610013e-01
-3.345338404178619385e-01,7.031328772831075824e-01
-3.338935673236846924e-01,7.033147817608718100e-01
-3.332533240318298340e-01,7.035037019856762441e-01
-3.326130509376525879e-01,7.036997730491121317e-01
-3.319728076457977295e-01,7.039031115461722443e-01
-3.313325345516204834e-01,7.041137858949149120e-01
-3.306922912597656250e-01,7.043318890299534729e-01
-3.300520479679107666e-01,7.045574710209590030e-01
-3.294117748737335205e-01,7.047905917532544251e-01
-3.287715315818786621e-01,7.050312322750231786e-01
-3.281312584877014160e-01,7.052794048272157390e-01
-3.274910151958465576e-01,7.055350663958632751e-01
-3.268507421016693115e-01,7.057982102161552973e-01
-3.262104988098144531e-01,7.060687323681902328e-01
-3.255702555179595947e-01,7.063465455877988575e-01
-3.249299824237823486e-01,7.066315731305472525e-01
-3.242897391319274902e-01,7.069236199861217429e-01
-3.236494660377502441e-01,7.072225636000784021e-01
-3.230092227458953857e-01,7.075282060489684888e-01
-3.223689496517181396e-01,7.078403829578236994e-01
-3.217287063598632812e-01,7.081588055771197432e-01
-3.210884630680084229e-01,7.084832388364636913e-01
-3.204481899738311768e-01,7.088134188837904581e-01
-3.198079466819763184e-01,7.091490602185634984e-01
-3.191676735877990723e-01,7.094898371807927262e-01
-3.185274302959442139e-01,7.098353994332766703e-01
-3.178871572017669678e-01,7.101854094891586477e-01
-3.172469139099121094e-01,7.105394776315034910e-01
-3.166066706180572510e-01,7.108972274835636540e-01
-3.159663975238800049e-01,7.112582515544687567e-01
-3.153261542320251465e-01,7.116220979951357606e-01
-3.146858811378479004e-01,7.119884005613235090e-01
-3.140456378459930420e-01,7.123566119491240300e-01
-3.134053647518157959e-01,7.127263755743120655e-01
-3.127651214599609375e-01,7.130971327131270243e-01
-3.121248781681060791e-01,7.134684594767977117e-01
-3.114846050739288330e-01,7.138398661245703991e-01
-3.108443617820739746e-01,7.142108456740903222e-01
-3.102040886878967285e-01,7.145809350284260120e-01
-3.095638453960418701e-01,7.149496313479586362e-01
-3.089235723018646240e-01,7.153164239359197651e-01
-3.082833290100097656e-01,7.156808119190523065e-01
-3.076430857181549072e-01,7.160423463580913861e-01
-3.070028126239776611e-01,7.164005211810851037e-01
-3.063625693321228027e-01,7.167548565337060751e-01
-3.057222962379455566e-01,7.171049022665112460e-01
-3.050820529460906982e-01,7.174501743021313160e-01
-3.044417798519134521e-01,7.177902231718231718e-01
-3.038015365600585938e-01,7.181246078864140792e-01
-3.031612932682037354e-01,7.184529239046084648e-01
-3.025210201740264893e-01,7.187747541480886682e-01
-3.018807768821716309e-01,7.190897022629507696e-01
-3.012405037879943848e-01,7.193973995679128208e-01
-3.006002604961395264e-01,7.196974658709383021e-01
-2.999599874019622803e-01,7.199895839958161403e-01
-2.993197441101074219e-01,7.202734008680464761e-01
-2.986795008182525635e-01,7.205486559735385654e-01
-2.980392277240753174e-01,7.208150528835162163e-01
-2.973989844322204590e-01,7.210723197501733850e-01
-2.967587113380432129e-01,7.213202452546170207e-01
-2.961184680461883545e-01,7.215586114773024917e-01
-2.954781949520111084e-01,7.217872151678856874e-01
-2.948379516601562500e-01,7.220059129481821714e-01
-2.941977083683013916e-01,7.222145162859465728e-01
-2.935574352741241455e-01,7.224129694148144765e-01
-2.929171919822692871e-01,7.226011270822154664e-01
-2.922769188880920410e-01,7.227789481746969003e-01
-2.916366755962371826e-01,7.229463465742758110e-01
-2.909964025020599365e-01,7.231033074976833674e-01
-2.903561592102050781e-01,7.232498033489003220e-01
-2.897159159183502197e-01,7.233858928554282031e-01
-2.890756428241729736e-01,7.235115620717404994e-01
-2.884353995323181152e-01,7.236268730331012478e-01
-2.877951264381408691e-01,7.237319360415672698e-01
-2.871548831462860107e-01,7.238267794644217545e-01
-2.865146100521087646e-01,7.239115419716846134e-01
-2.858743667602539062e-01,7.239863322678017354e-01
-2.852341234683990479e-01,7.240513293113779447e-01
-2.845938503742218018e-01,7.241066085896994409e-01
-2.839536070823669434e-01,7.241524129740417592e-01
-2.833133339881896973e-01,7.241888719309006461e-01
-2.826730906963348389e-01,7.242161796316315403e-01
-2.820328176021575928e-01,7.242345531702136796e-01
-2.813925743103027344e-01,7.242441924085865068e-01
-2.807523310184478760e-01,7.242452988252385815e-01
-2.801120579242706299e-01,7.242381116296039423e-01
-2.794718146324157715e-01,7.242228824915608598e-01
-2.788315415382385254e-01,7.241997887228062147e-01
-2.781912982463836670e-01,7.241691017751947790e-01
-2.775510251522064209e-01,7.241310545172368052e-01
-2.769107818603515625e-01,7.240859022284826807e-01
-2.762705385684967041e-01,7.240338595379238740e-01
-2.756302654743194580e-01,7.239751924939730188e-01
-2.749900221824645996e-01,7.239101361007636015e-01
-2.743497490882873535e-01,7.238389150291490992e-01
-2.737095057964324951e-01,7.237617809814862468e-01
-2.730692327022552490e-01,7.236789762190891651e-01
-2.724289894104003906e-01,7.235907349510437570e-01
-2.717887461185455322e-01,7.234972635186673884e-01
-2.711484730243682861e-01,7.233987495092302211e-01
-2.705082297325134277e-01,7.232954790072274598e-01
-2.698679566383361816e-01,7.231876219030697328e-01
-2.692277133464813232e-01,7.230754148406970394e-01
-2.685874402523040771e-01,7.229589999756260710e-01
-2.679471969604492188e-01,7.228386092148104680e-01
-2.673069238662719727e-01,7.227144045665276906e-01
-2.666666805744171143e-01,7.225865957812773743e-01
-2.660264372825622559e-01,7.224553143871013106e-01
-2.653861641883850098e-01,7.223207188934415157e-01
-2.647459208965301514e-01,7.221829866612425874e-01
-2.641056478023529053e-01,7.220422484590791612e-01
-2.634654045104980469e-01,7.218986463744547777e-01
-2.628251314163208008e-01,7.217523154780152161e-01
-2.621848881244659424e-01,7.216033848565936992e-01
-2.615446448326110840e-01,7.214519683910349812e-01
-2.609043717384338379e-01,7.212981654977008716e-01
-2.602641284465789795e-01,7.211421053126199077e-01
-2.596238553524017334e-01,7.209838740492244824e-01
-2.589836120605468750e-01,7.208235734578005705e-01
-2.583433389663696289e-01,7.206612819248334745e-01
-2.577030956745147705e-01,7.204970995319230909e-01
-2.570628523826599121e-01,7.203311177758093820e-01
-2.564225792884826660e-01,7.201633887811684787e-01
-2.557823359966278076e-01,7.199939929876562061e-01
-2.551420629024505615e-01,7.198230159984149168e-01
-2.545018196105957031e-01,7.196505330598137462e-01
-2.538615465164184570e-01,7.194765894478862833e-01
-2.532213032245635986e-01,7.193012763797677067e-01
-2.525810599327087402e-01,7.191246244561906309e-01
-2.519407868385314941e-01,7.189467329125562856e-01
-2.513005435466766357e-01,7.187676496552599659e-01
-2.506602704524993896e-01,7.185874409588475231e-01
-2.500200271606445312e-01,7.184061838045585624e-01
-2.493797689676284790e-01,7.182239298592643095e-01
-2.487395107746124268e-01,7.180407392786807286e-01
-2.480992525815963745e-01,7.178567012854832896e-01
-2.474589943885803223e-01,7.176718816299292314e-01
-2.468187510967254639e-01,7.174863165313265512e-01
-2.461784929037094116e-01,7.173001113867512046e-01
-2.455382347106933594e-01,7.171133310184290011e-01
-2.448979765176773071e-01,7.169260481551544828e-01
-2.442577183246612549e-01,7.167383449076334401e-01
-2.436174601316452026e-01,7.165502660688582992e-01
-2.429772019386291504e-01,7.163619480486183022e-01
-2.423369437456130981e-01,7.161734174502298877e-01
-2.416967004537582397e-01,7.159848073867935980e-01
-2.410564422607421875e-01,7.157961419486404964e-01
-2.404161840677261353e-01,7.156075358018592070e-01
-2.397759258747100830e-01,7.154190388676084922e-01
-2.391356676816940308e-01,7.152307940150262056e-01
-2.384954094886779785e-01,7.150428105252712996e-01
-2.378551512956619263e-01,7.148552359368993692e-01
-2.372149080038070679e-01,7.146680909862750397e-01
-2.365746498107910156e-01,7.144814796077278984e-01
-2.359343916177749634e-01,7.142954662244536124e-01
-2.352941334247589111e-01,7.141101157017839540e-01
-2.346538752317428589e-01,7.139255001882016671e-01
-2.340136170387268066e-01,7.137416991615275208e-01
-2.333733588457107544e-01,7.135587420193907349e-01
-2.327331155538558960e-01,7.133766734238511376e-01
-2.320928573608398438e-01,7.131955896286097385e-01
-2.314525991678237915e-01,7.130154741428564868e-01
-2.308123409748077393e-01,7.128364002607998628e-01
-2.301720827817916870e-01,7.126583872808289755e-01
-2.295318245887756348e-01,7.124814502061020960e-01
-2.288915663957595825e-01,7.123055948821921390e-01
-2.282513231039047241e-01,7.121308590444490605e-01
-2.276110649108886719e-01,7.119572098338622368e-01
-2.269708067178726196e-01,7.117846368695990300e-01
-2.263305485248565674e-01,7.116131431152239450e-01
-2.256902903318405151e-01,7.114426560997104687e-01
-2.250500321388244629e-01,7.112732040650637799e-01
-2.244097739458084106e-01,7.111046930405251487e-01
-2.237695306539535522e-01,7.109371091034324408e-01
-2.231292724609375000e-01,7.107703491507466609e-01
-2.224890142679214478e-01,7.106043683408067579e-01
-2.218487560749053955e-01,7.104390854283142431e-01
-2.212084978818893433e-01,7.102744006978065627e-01
-2.205682396888732910e-01,7.101102553435074682e-01
-2.199279814958572388e-01,7.099465268667195517e-01
-2.192877382040023804e-01,7.097831210378284794e-01
-2.186474800109863281e-01,7.096199201526163236e-01
-2.180072218179702759e-01,7.094567989815945275e-01
-2.173669636249542236e-01,7.092936705728027924e-01
-2.167267054319381714e-01,7.091303957399914815e-01
-2.160864472389221191e-01,7.089668194154334913e-01
-2.154461890459060669e-01,7.088028324463073737e-01
-2.148059457540512085e-01,7.086383143922407868e-01
-2.141656875610351562e-01,7.084731283762568665e-01
-2.135254293680191040e-01,7.083071136328413786e-01
-2.128851711750030518e-01,7.081401721470697019e-01
-2.122449129819869995e-01,7.079721427539862333e-01
-2.116046547889709473e-01,7.078029204652609430e-01
-2.109643965959548950e-01,7.076323730688987013e-01
-2.103241533041000366e-01,7.074603700873192125e-01
-2.096838951110839844e-01,7.072867839705216930e-01
-2.090436369180679321e-01,7.071114975859247309e-01
-2.084033787250518799e-01,7.069344289232581957e-01
-2.077631205320358276e-01,7.067554487310676592e-01
-2.071228623390197754e-01,7.065744596387562027e-01
-2.064826041460037231e-01,7.063913850616518886e-01
-2.058423459529876709e-01,7.062061076680694605e-01
-2.052021026611328125e-01,7.060185956253661743e-01
-2.045618444681167603e-01,7.058287475446922699e-01
-2.039215862751007080e-01,7.056365080406190593e-01
-2.032813280820846558e-01,7.054418341259314218e-01
-2.026410698890686035e-01,7.052446816523127993e-01
-2.020008116960525513e-01,7.050449900779622858e-01
-2.013605535030364990e-01,7.048427931858309847e-01
-2.007203102111816406e-01,7.046380086593275749e-01
-2.000800520181655884e-01,7.044306461952087872e-01
-1.994397938251495361e-01,7.042207131665603193e-01
-1.987995356321334839e-01,7.040081952962466971e-01
-1.981592774391174316e-01,7.037931195793101224e-01
-1.975190192461013794e-01,7.035754921142869378e-01
-1.968787610530853271e-01,7.033553533571761385e-01
-1.962385177612304688e-01,7.031327235728408453e-01
-1.955982595682144165e-01,7.029076382853509664e-01
-1.949580013751983643e-01,7.026801390567665173e-01
-1.943177431821823120e-01,7.024502711960907142e-01
-1.936774849891662598e-01,7.022180775087409899e-01
-1.930372267961502075e-01,7.019835902938877936e-01
-1.923969686031341553e-01,7.017469076068021394e-01
-1.917567253112792969e-01,7.015080401142448352e-01
-1.911164671182632446e-01,7.012670452700136003e-01
-1.904762089252471924e-01,7.010239781163338790e-01
-1.898359507322311401e-01,7.007788950254871807e-01
-1.891956925392150879e-01,7.005318345280358017e-01
-1.885554343461990356e-01,7.002828531996927452e-01
-1.879151761531829834e-01,7.000319647038324433e-01
-1.872749328613281250e-01,6.997792554367889828e-01
-1.866346746683120728e-01,6.995247052985131830e-01
-1.859944164752960205e-01,6.992683669763510856e-01
-1.853541582822799683e-01,6.990102595289773291e-01
-1.847139000892639160e-01,6.987503964173686910e-01
-1.840736418962478638e-01,6.984887676096809273e-01
-1.834333837032318115e-01,6.982254020531648564e-01
-1.827931404113769531e-01,6.979602867677558997e-01
-1.821528822183609009e-01,6.976934031306161188e-01
-1.815126240253448486e-01,6.974247004042402054e-01
-1.808723658323287964e-01,6.971541631219291268e-01
-1.802321076393127441e-01,6.968817794544137634e-01
-1.795918494462966919e-01,6.966074676915221531e-01
-1.789515912532806396e-01,6.963311945728820618e-01
-1.783113479614257812e-01,6.960528897304270046e-01
-1.776710897684097290e-01,6.957724752008802582e-01
-1.770308315753936768e-01,6.954898612245163925e-01
-1.763905733823776245e-01,6.952049887602900213e-01
-1.757503151893615723e-01,6.949177813872990939e-01
-1.751100569963455200e-01,6.946280638000890129e-01
-1.744697988033294678e-01,6.943358050142593996e-01
-1.738295555114746094e-01,6.940408845621672818e-01
-1.731892973184585571e-01,6.937431803544180653e-01
-1.725490391254425049e-01,6.934425574163634032e-01
-1.719087809324264526e-01,6.931389448880072024e-01
-1.712685227394104004e-01,6.928321751452068966e-01
-1.706282645463943481e-01,6.925221717023140044e-01
-1.699880063533782959e-01,6.922087777968153333e-01
-1.693477630615234375e-01,6.918918684552726184e-01
-1.687075048685073853e-01,6.915713405011914006e-01
-1.680672466754913330e-01,6.912470997177471155e-01
-1.674269884824752808e-01,6.909189851419155204e-01
-1.667867302894592285e-01,6.905868998790190005e-01
-1.661464720964431763e-01,6.902507773626327392e-01
-1.655062139034271240e-01,6.899104437874266083e-01
-1.648659706115722656e-01,6.895658706023262141e-01
-1.642257124185562134e-01,6.892169139857715621e-01
-1.635854542255401611e-01,6.888635493715180580e-01
-1.629451960325241089e-01,6.885056631925028370e-01
-1.623049378395080566e-01,6.881432022168723073e-01
-1.616646796464920044e-01,6.877761230347259058e-01
-1.610244214534759521e-01,6.874043688085924586e-01
-1.603841632604598999e-01,6.870279075082397213e-01
-1.597439199686050415e-01,6.866467211336058085e-01
-1.591036617755889893e-01,6.862608042861793045e-01
-1.584634035825729370e-01,6.858701095972659090e-01
-1.578231453895568848e-01,6.854747038512876145e-01
-1.571828871965408325e-01,6.850745584862369952e-01
-1.565426290035247803e-01,6.846697362867653069e-01
-1.559023708105087280e-01,6.842602918544988810e-01
-1.552621275186538696e-01,6.838462518111452226e-01
-1.546218693256378174e-01,6.834276815929776205e-01
-1.539816111326217651e-01,6.830046603637836000e-01
-1.533413529396057129e-01,6.825772852644385047e-01
-1.527010947465896606e-01,6.821456421263070169e-01
-1.520608365535736084e-01,6.817098696230843302e-01
-1.514205783605575562e-01,6.812700437139058707e-01
-1.507803350687026978e-01,6.808263228593887106e-01
-1.501400768756866455e-01,6.803788141266293721e-01
-1.494998186826705933e-01,6.799276525048556508e-01
-1.488595604896545410e-01,6.794730067144585384e-01
-1.482193022966384888e-01,6.790150463796145175e-01
-1.475790441036224365e-01,6.785539071719242088e-01
-1.469387859106063843e-01,6.780897681404400856e-01
-1.462985426187515259e-01,6.776228125711085681e-01
-1.456582844257354736e-01,6.771531926290199621e-01
-1.450180262327194214e-01,6.766810880698108654e-01
-1.443777680397033691e-01,6.762066870931229268e-01
-1.437375098466873169e-01,6.757301816577800935e-01
-1.430972516536712646e-01,6.752517371979518401e-01
-1.424569934606552124e-01,6.747715714638449214e-01
-1.418167501688003540e-01,6.742898290720296117e-01
-1.411764919757843018e-01,6.738067186124245822e-01
-1.405362337827682495e-01,6.733223855379995015e-01
-1.398959755897521973e-01,6.728370561737824218e-01
-1.392557173967361450e-01,6.723508627708350005e-01
-1.386154592037200928e-01,6.718639926068306067e-01
-1.379752010107040405e-01,6.713766341425086992e-01
-1.373349577188491821e-01,6.708889608751134048e-01
-1.366946995258331299e-01,6.704010676953480186e-01
-1.360544413328170776e-01,6.699131486266907132e-01
-1.354141831398010254e-01,6.694253454699881090e-01
-1.347739249467849731e-01,6.689378032569397448e-01
-1.341336667537689209e-01,6.684506549519069196e-01
-1.334934085607528687e-01,6.679640458234064049e-01
-1.328531652688980103e-01,6.674780624633234183e-01
-1.322129070758819580e-01,6.669928354092680145e-01
-1.315726488828659058e-01,6.665084943069352619e-01
-1.309323906898498535e-01,6.660251020989891302e-01
-1.302921324968338013e-01,6.655428055500327567e-01
-1.296518743038177490e-01,6.650616333059788943e-01
-1.290116161108016968e-01,6.645817208826061417e-01
-1.283713728189468384e-01,6.641031266489023643e-01
-1.277311146259307861e-01,6.636259018327050896e-01
-1.270908564329147339e-01,6.631501193648965398e-01
-1.264505982398986816e-01,6.626758571666067077e-01
-1.258103400468826294e-01,6.622031323665815705e-01
-1.251700818538665771e-01,6.617320303148721550e-01
-1.245298311114311218e-01,6.612625740505779781e-01
-1.238895729184150696e-01,6.607948257763505140e-01
-1.232493147253990173e-01,6.603287933452399727e-01
-1.226090639829635620e-01,6.598645388432391456e-01
-1.219688057899475098e-01,6.594020788191885529e-01
-1.213285475969314575e-01,6.589414102042163712e-01
-1.206882894039154053e-01,6.584826237292391582e-01
-1.200480386614799500e-01,6.580257185349553950e-01
-1.194077804684638977e-01,6.575707082415913618e-01
-1.187675222754478455e-01,6.571176114431311888e-01
-1.181272715330123901e-01,6.566664958779120376e-01
-1.174870133399963379e-01,6.562173570514948651e-01
-1.168467551469802856e-01,6.557702332221051478e-01
-1.162064969539642334e-01,6.553251659143866092e-01
-1.155662462115287781e-01,6.548821665559385607e-01
-1.149259880185127258e-01,6.544412802475303437e-01
-1.142857298254966736e-01,6.540025537709812653e-01
-1.136454790830612183e-01,6.535660351065040174e-01
-1.130052208900451660e-01,6.531317522246471441e-01
-1.123649626970291138e-01,6.526997618861241079e-01
-1.117247045040130615e-01,6.522701202804497278e-01
-1.110844537615776062e-01,6.518428998068088731e-01
-1.104441955685615540e-01,6.514181400033201008e-01
-1.098039373755455017e-01,6.509959441248232004e-01
-1.091636791825294495e-01,6.505763705404215003e-01
-1.085234284400939941e-01,6.501594871741440684e-01
-1.078831702470779419e-01,6.497454074195299079e-01
-1.072429120540618896e-01,6.493341999022272937e-01
-1.066026613116264343e-01,6.489259804250382402e-01
-1.059624031186103821e-01,6.485208165076055131e-01
-1.053221449255943298e-01,6.481188581145493899e-01
-1.046818867325782776e-01,6.477201798706335722e-01
-1.040416359901428223e-01,6.473249174884578849e-01
-1.034013777971267700e-01,6.469332025705298861e-01
-1.027611196041107178e-01,6.465451242431243806e-01
-1.021208688616752625e-01,6.461608418479918292e-01
-1.014806106686592102e-01,6.457804645830220736e-01
-1.008403524756431580e-01,6.454041502939218411e-01
-1.002000942826271057e-01,6.450320250397894029e-01
-9.955984354019165039e-02,6.446642493962961851e-01
-9.891958534717559814e-02,6.443008993301351239e-01
-9.827932715415954590e-02,6.439422041542002262e-01
-9.763907641172409058e-02,6.435882661893250756e-01
-9.699881821870803833e-02,6.432392418435970427e-01
-9.635856002569198608e-02,6.428952881865397373e-01
-9.571830183267593384e-02,6.425565254098590806e-01
-9.507805109024047852e-02,6.422231372283380146e-01
-9.443779289722442627e-02,6.418952607097230256e-01
-9.379753470420837402e-02,6.415730314217995556e-01
-9.315727651119232178e-02,6.412565895897248680e-01
-9.251702576875686646e-02,6.409461249870780364e-01
-9.187676757574081421e-02,6.406417177631791304e-01
-9.123650938272476196e-02,6.403435558775445458e-01
-9.059625864028930664e-02,6.400517622379213734e-01
-8.995600044727325439e-02,6.397664575414072630e-01
-8.931574225425720215e-02,6.394878080141843668e-01
-8.867548406124114990e-02,6.392158901402300586e-01
-8.803523331880569458e-02,6.389508765904587939e-01
-8.739497512578964233e-02,6.386928568387379990e-01
-8.675471693277359009e-02,6.384419694822014435e-01
-8.611446619033813477e-02,6.381983135066429114e-01
-8.547420799732208252e-02,6.379619882471558867e-01
-8.483394980430603027e-02,6.377331165199953134e-01
-8.419369161128997803e-02,6.375117788900990234e-01
-8.355344086885452271e-02,6.372980833698522751e-01
-8.291318267583847046e-02,6.370920787885516745e-01
-8.227292448282241821e-02,6.368939085355007634e-01
-8.163267374038696289e-02,6.367035946417218817e-01
-8.099241554737091064e-02,6.365211992552550768e-01
-8.035215735435485840e-02,6.363468275625994153e-01
-7.971189916133880615e-02,6.361804707463942776e-01
-7.907164841890335083e-02,6.360222443165901574e-01
-7.843139022588729858e-02,6.358721374902147616e-01
-7.779113203287124634e-02,6.357302225724046352e-01
-7.715088129043579102e-02,6.355964820699999684e-01
-7.651062309741973877e-02,6.354709398554021504e-01
-7.587036490440368652e-02,6.353536293687951364e-01
-7.523010671138763428e-02,6.352445132112287673e-01
-7.458985596895217896e-02,6.351436101872227624e-01
-7.394959777593612671e-02,6.350508752026087222e-01
-7.330933958292007446e-02,6.349662782664053928e-01
-7.266908884048461914e-02,6.348897805689377449e-01
-7.202883064746856689e-02,6.348213242119378208e-01
-7.138857245445251465e-02,6.347608346551396608e-01
-7.074831426143646240e-02,6.347082436263198346e-01
-7.010806351900100708e-02,6.346634314210861660e-01
-6.946780532598495483e-02,6.346263130862954682e-01
-6.882754713296890259e-02,6.345967590545651404e-01
-6.818728893995285034e-02,6.345746134073682043e-01
-6.754703819751739502e-02,6.345597576471089241e-01
-6.690678000450134277e-02,6.345519763853557649e-01
-6.626652181148529053e-02,6.345510876632851627e-01
-6.562627106904983521e-02,6.345569052805983823e-01
-6.498601287603378296e-02,6.345691739729319991e-01
-6.434575468301773071e-02,6.345876660187914631e-01
-6.370549649000167847e-02,6.346121076845374631e-01
-6.306524574756622314e-02,6.346421868313125714e-01
-6.242498755455017090e-02,6.346775937135227252e-01
-6.178473308682441711e-02,6.347179973161583000e-01
-6.114447489380836487e-02,6.347630717446426374e-01
-6.050422042608261108e-02,6.348123934003031543e-01
-5.986396223306655884e-02,6.348655373988245643e-01
-5.922370776534080505e-02,6.349221076991469204e-01
-5.858344957232475281e-02,6.349815941469101332e-01
-5.794319510459899902e-02,6.350435831383363094e-01
-5.730293691158294678e-02,6.351074848331155209e-01
-5.666268244385719299e-02,6.351727810715148692e-01
-5.602242797613143921e-02,6.352389345702915691e-01
-5.538216978311538696e-02,6.353053039612919228e-01
-5.474191531538963318e-02,6.353713113602346141e-01
-5.410165712237358093e-02,6.354363083223497632e-01
-5.346140265464782715e-02,6.354995878944480481e-01
-5.282114446163177490e-02,6.355604993580215023e-01
-5.218088999390602112e-02,6.356183176000982371e-01
-5.154063552618026733e-02,6.356722735877697872e-01
-5.090037733316421509e-02,6.357216411946682300e-01
-5.026012286543846130e-02,6.357656142225027729e-01
-4.961986467242240906e-02,6.358034232565707988e-01
-4.897961020469665527e-02,6.358342644259700194e-01
-4.833935201168060303e-02,6.358572804406952272e-01
-4.769909754395484924e-02,6.358716510841078140e-01
-4.705884307622909546e-02,6.358765402184403115e-01
-4.641858488321304321e-02,6.358711004741426365e-01
-4.577833041548728943e-02,6.358544804203445366e-01
-4.513807222247123718e-02,6.358258424588916213e-01
-4.449781775474548340e-02,6.357843155011932978e-01
-4.385755956172943115e-02,6.357291137600435960e-01
-4.321730509400367737e-02,6.356593791322753262e-01
-4.257704690098762512e-02,6.355743351323663859e-01
-4.193679243326187134e-02,6.354731644858286899e-01
-4.129653796553611755e-02,6.353551284977649871e-01
-4.065627977252006531e-02,6.352195020278750270e-01
-4.001602530479431152e-02,6.350655947969583437e-01
-3.937576711177825928e-02,6.348927404904940452e-01
-3.873551264405250549e-02,6.347003419470222951e-01
-3.809525445103645325e-02,6.344878094698445103e-01
-3.745499998331069946e-02,6.342546437372287293e-01
-3.681474179029464722e-02,6.340004016276874488e-01
-3.617448732256889343e-02,6.337246680505330687e-01
-3.553423285484313965e-02,6.334271179352533032e-01
-3.489397466182708740e-02,6.331074820677144999e-01
-3.425372019410133362e-02,6.327655754308492142e-01
-3.361346200108528137e-02,6.324012801807592510e-01
-3.297320753335952759e-02,6.320145765912803526e-01
-3.233294934034347534e-02,6.316055040931631837e-01
-3.169269487261772156e-02,6.311741886243091848e-01
-3.105243854224681854e-02,6.307208606751264490e-01
-3.041218221187591553e-02,6.302458072452066240e-01
-2.977192588150501251e-02,6.297494599816428895e-01
-2.913166955113410950e-02,6.292322812978508040e-01
-2.849141508340835571e-02,6.286948881628386943e-01
-2.785115875303745270e-02,6.281379350552844798e-01
-2.721090242266654968e-02,6.275621846202055210e-01
-2.657064609229564667e-02,6.269685044946600172e-01
-2.593038976192474365e-02,6.263578605092154916e-01
-2.529013343155384064e-02,6.257312647944424100e-01
-2.464987710118293762e-02,6.250898449969533033e-01
-2.400962263345718384e-02,6.244348466464897385e-01
-2.336936630308628082e-02,6.237675385013181639e-01
-2.272910997271537781e-02,6.230892676862187507e-01
-2.208885364234447479e-02,6.224014894058473857e-01
-2.144859731197357178e-02,6.217057135892551933e-01
-2.080834098160266876e-02,6.210034961464794279e-01
-2.016808465123176575e-02,6.202965107005127265e-01
-1.952782832086086273e-02,6.195864049006649665e-01
-1.888757199048995972e-02,6.188748596500528443e-01
-1.824731752276420593e-02,6.181637307174945306e-01
-1.760706119239330292e-02,6.174547561844283550e-01
-1.696680486202239990e-02,6.167497848164460450e-01
-1.632654853165149689e-02,6.160506728278978272e-01
-1.568629220128059387e-02,6.153592597480548321e-01
-1.504603587090969086e-02,6.146774425953118737e-01
-1.440578047186136246e-02,6.140070472254528511e-01
-1.376552414149045944e-02,6.133499502184402985e-01
-1.312526781111955643e-02,6.127079717373007384e-01
-1.248501241207122803e-02,6.120829691099425318e-01
-1.184475608170032501e-02,6.114766515260656732e-01
-1.120449975132942200e-02,6.108908301749140790e-01
-1.056424342095851898e-02,6.103271675511914296e-01
-9.923987090587615967e-03,6.097873281429988523e-01
-9.283731691539287567e-03,6.092728721613354104e-01
-8.643475361168384552e-03,6.087853687382938084e-01
-8.003219030797481537e-03,6.083262220998633119e-01
-7.362963166087865829e-03,6.078968410554290713e-01
-6.722707301378250122e-03,6.074984875475468726e-01
-6.082450971007347107e-03,6.071323643257366953e-01
-5.442194640636444092e-03,6.067996033446956261e-01
-4.801938775926828384e-03,6.065011957116670516e-01
-4.161682911217212677e-03,6.062380671280891420e-01
-3.521426580846309662e-03,6.060110100284803458e-01
-2.881170483306050301e-03,6.058207185742903178e-01
-2.240914385765790939e-03,6.056677694306564774e-01
-1.600658288225531578e-03,6.055526491054954441e-01
-9.604021906852722168e-04,6.054756973880297544e-01
-3.201460931450128555e-04,6.054371488037171289e-01
3.201460931450128555e-04,6.054371437616552498e-01
9.604021906852722168e-04,6.054756822653883930e-01
1.600658288225531578e-03,6.055526239208592898e-01
2.240914385765790939e-03,6.056677344818579556e-01
2.881170483306050301e-03,6.058206738412148518e-01
3.521426580846309662e-03,6.060109550219943131e-01
4.161682911217212677e-03,6.062380030146128362e-01
4.801938775926828384e-03,6.065011221858407353e-01
5.442194640636444092e-03,6.067995201392237803e-01
6.082450971007347107e-03,6.071322731529944505e-01
6.722707301378250122e-03,6.074983867418399797e-01
7.362963166087865829e-03,6.078967328339914822e-01
8.003219030797481537e-03,6.083261058222255713e-01
8.643475361168384552e-03,6.087852447449777493e-01
9.283731691539287567e-03,6.092727426364952237e-01
9.923987090587615967e-03,6.097871880190899319e-01
1.056424342095851898e-02,6.103270226388426423e-01
1.120449975132942200e-02,6.108906808218224072e-01
1.184475608170032501e-02,6.114764980883644618e-01
1.248501241207122803e-02,6.120828086068224039e-01
1.312526781111955643e-02,6.127078079489463036e-01
1.376552414149045944e-02,6.133497803131175985e-01
1.440578047186136246e-02,6.140068717227658013e-01
1.504603587090969086e-02,6.146772650806946459e-01
1.568629220128059387e-02,6.153590805997568580e-01
1.632654853165149689e-02,6.160504866016696113e-01
1.696680486202239990e-02,6.167496035223813955e-01
1.760706119239330292e-02,6.174545688585473258e-01
1.824731752276420593e-02,6.181635380323045048e-01
1.888757199048995972e-02,6.188746674668337278e-01
1.952782832086086273e-02,6.195862185961109603e-01
2.016808465123176575e-02,6.202963254102007440e-01
2.080834098160266876e-02,6.210033074711711620e-01
2.144859731197357178e-02,6.217055312673176459e-01
2.208885364234447479e-02,6.224013046112570891e-01
2.272910997271537781e-02,6.230890810094926735e-01
2.336936630308628082e-02,6.237673505139400554e-01
2.400962263345718384e-02,6.244346578992323593e-01
2.464987710118293762e-02,6.250896786957662599e-01
2.529013343155384064e-02,6.257310833473788136e-01
2.593038976192474365e-02,6.263576864805768807e-01
2.657064609229564667e-02,6.269683244217825191e-01
2.721090242266654968e-02,6.275620186636849951e-01
2.785115875303745270e-02,6.281377641924477118e-01
2.849141508340835571e-02,6.286947249899452750e-01
2.913166955113410950e-02,6.292321256367925386e-01
2.977192588150501251e-02,6.297493010515036183e-01
3.041218221187591553e-02,6.302456660444528680e-01
3.105243854224681854e-02,6.307207168201252045e-01
3.169269487261772156e-02,6.311740428741847708e-01
3.233294934034347534e-02,6.316053658019273875e-01
3.297320753335952759e-02,6.320144455191019084e-01
3.361346200108528137e-02,6.324011638410222957e-01
3.425372019410133362e-02,6.327654507320961130e-01
3.489397466182708740e-02,6.331073642613178620e-01
3.553423285484313965e-02,6.334270067605922705e-01
3.617448732256889343e-02,6.337245632476524726e-01
3.681474179029464722e-02,6.340003029381406918e-01
3.745499998331069946e-02,6.342545509048322927e-01
3.809525445103645325e-02,6.344877171101410696e-01
3.873551264405250549e-02,6.347002552562788225e-01
3.937576711177825928e-02,6.348926501771692266e-01
4.001602530479431152e-02,6.350655017510153932e-01
4.065627977252006531e-02,6.352194228890466476e-01
4.129653796553611755e-02,6.353550545361752455e-01
4.193679243326187134e-02,6.354730954371330398e-01
4.257704690098762512e-02,6.355742707395757307e-01
4.321730509400367737e-02,6.356593131473697866e-01
4.385755956172943115e-02,6.357290523566003770e-01
4.449781775474548340e-02,6.357842636114456880e-01
4.513807222247123718e-02,6.358257894571570645e-01
4.577833041548728943e-02,6.358544357265336622e-01
4.641858488321304321e-02,6.358710549203010487e-01
4.705884307622909546e-02,6.358764980541522505e-01
4.769909754395484924e-02,6.358716085547495567e-01
4.833935201168060303e-02,6.358572444332994955e-01
4.897961020469665527e-02,6.358342281843505361e-01
4.961986467242240906e-02,6.358033898546269214e-01
5.026012286543846130e-02,6.357655834705560061e-01
5.090037733316421509e-02,6.357216105557723651e-01
5.154063552618026733e-02,6.356722497701579044e-01
5.218088999390602112e-02,6.356182937549048617e-01
5.282114446163177490e-02,6.355604756761996654e-01
5.346140265464782715e-02,6.354995662071321050e-01
5.410165712237358093e-02,6.354362869564944560e-01
5.474191531538963318e-02,6.353712932299555582e-01
5.538216978311538696e-02,6.353052886838370661e-01
5.602242797613143921e-02,6.352389183168307696e-01
5.666268244385719299e-02,6.351727662656303508e-01
5.730293691158294678e-02,6.351074713601461141e-01
5.794319510459899902e-02,6.350435708912636201e-01
5.858344957232475281e-02,6.349815814372350431e-01
5.922370776534080505e-02,6.349220976114180459e-01
5.986396223306655884e-02,6.348655282579880321e-01
6.050422042608261108e-02,6.348123851262243988e-01
6.114447489380836487e-02,6.347630631942298152e-01
6.178473308682441711e-02,6.347179895928354298e-01
6.242498755455017090e-02,6.346775867446332597e-01
6.306524574756622314e-02,6.346421789794121082e-01
6.370549649000167847e-02,6.346121041495438320e-01
6.434575468301773071e-02,6.345876628391744489e-01
6.498601287603378296e-02,6.345691711159773263e-01
6.562627106904983521e-02,6.345569022033981099e-01
6.626652181148529053e-02,6.345510826049030051e-01
6.690678000450134277e-02,6.345519718546244192e-01
6.754703819751739502e-02,6.345597539617866545e-01
6.818728893995285034e-02,6.345746117603869862e-01
6.882754713296890259e-02,6.345967572899260389e-01
6.946780532598495483e-02,6.346263117746886451e-01
7.010806351900100708e-02,6.346634302524591931e-01
7.074831426143646240e-02,6.347082413380085164e-01
7.138857245445251465e-02,6.347608324356013298e-01
7.202883064746856689e-02,6.348213224048615544e-01
7.266908884048461914e-02,6.348897788198524239e-01
7.330933958292007446e-02,6.349662776204691994e-01
7.394959777593612671e-02,6.350508745163248037e-01
7.458985596895217896e-02,6.351436095802354131e-01
7.523010671138763428e-02,6.352445121386480764e-01
7.587036490440368652e-02,6.353536285010243922e-01
7.651062309741973877e-02,6.354709390207604613e-01
7.715088129043579102e-02,6.355964813348933262e-01
7.779113203287124634e-02,6.357302222490233135e-01
7.843139022588729858e-02,6.358721372059958910e-01
7.907164841890335083e-02,6.360222440670542099e-01
7.971189916133880615e-02,6.361804702357303221e-01
8.035215735435485840e-02,6.363468271791070663e-01
8.099241554737091064e-02,6.365211989196200015e-01
8.163267374038696289e-02,6.367035943482792781e-01
8.227292448282241821e-02,6.368939084073588219e-01
8.291318267583847046e-02,6.370920786767535482e-01
8.355344086885452271e-02,6.372980832724168820e-01
8.419369161128997803e-02,6.375117786921640217e-01
8.483394980430603027e-02,6.377331163478503484e-01
8.547420799732208252e-02,6.379619880975972990e-01
8.611446619033813477e-02,6.381983133768445171e-01
8.675471693277359009e-02,6.384419694178982141e-01
8.739497512578964233e-02,6.386928567830478798e-01
8.803523331880569458e-02,6.389508765422791114e-01
8.867548406124114990e-02,6.392158900777724639e-01
8.931574225425720215e-02,6.394878079602630550e-01
8.995600044727325439e-02,6.397664574794044157e-01
9.059625864028930664e-02,6.400517621978591976e-01
9.123650938272476196e-02,6.403435558660524052e-01
9.187676757574081421e-02,6.406417177483589853e-01
9.251702576875686646e-02,6.409461249701084995e-01
9.315727651119232178e-02,6.412565895606086031e-01
9.379753470420837402e-02,6.415730313999663537e-01
9.443779289722442627e-02,6.418952606910321990e-01
9.507805109024047852e-02,6.422231372100704050e-01
9.571830183267593384e-02,6.425565254020559891e-01
9.635856002569198608e-02,6.428952881798810637e-01
9.699881821870803833e-02,6.432392418379206944e-01
9.763907641172409058e-02,6.435882661844907204e-01
9.827932715415954590e-02,6.439422041449480716e-01
9.891958534717559814e-02,6.443008993240200155e-01
9.955984354019165039e-02,6.446642493903631532e-01
1.002000942826271057e-01,6.450320250372740816e-01
1.008403524756431580e-01,6.454041502917906570e-01
1.014806106686592102e-01,6.457804645812186273e-01
1.021208688616752625e-01,6.461608418464677150e-01
1.027611196041107178e-01,6.465451242408715160e-01
1.034013777971267700e-01,6.469332025683582899e-01
1.040416359901428223e-01,6.473249174863990874e-01
1.046818867325782776e-01,6.477201798700558122e-01
1.053221449255943298e-01,6.481188581137402593e-01
1.059624031186103821e-01,6.485208165071973951e-01
1.066026613116264343e-01,6.489259804244675856e-01
1.072429120540618896e-01,6.493341999014621280e-01
1.078831702470779419e-01,6.497454074188091511e-01
1.085234284400939941e-01,6.501594871735409953e-01
1.091636791825294495e-01,6.505763705402531905e-01
1.098039373755455017e-01,6.509959441245896095e-01
1.104441955685615540e-01,6.514181400031255897e-01
1.110844537615776062e-01,6.518428998066463365e-01
1.117247045040130615e-01,6.522701202802334564e-01
1.123649626970291138e-01,6.526997618859446959e-01
1.130052208900451660e-01,6.531317522244979301e-01
1.136454790830612183e-01,6.535660351063805606e-01
1.142857298254966736e-01,6.540025537709048820e-01
1.149259880185127258e-01,6.544412802474881552e-01
1.155662462115287781e-01,6.548821665559034777e-01
1.162064969539642334e-01,6.553251659143146668e-01
1.168467551469802856e-01,6.557702332220456398e-01
1.174870133399963379e-01,6.562173570514548970e-01
1.181272715330123901e-01,6.566664958778796191e-01
1.187675222754478455e-01,6.571176114431183102e-01
1.194077804684638977e-01,6.575707082415798155e-01
1.200480386614799500e-01,6.580257185349465132e-01
1.206882894039154053e-01,6.584826237292209505e-01
1.213285475969314575e-01,6.589414102042043808e-01
1.219688057899475098e-01,6.594020788191765625e-01
1.226090639829635620e-01,6.598645388432293757e-01
1.232493147253990173e-01,6.603287933452350877e-01
1.238895729184150696e-01,6.607948257763474054e-01
1.245298311114311218e-01,6.612625740505762018e-01
1.251700818538665771e-01,6.617320303148677141e-01
1.258103400468826294e-01,6.622031323665780178e-01
1.264505982398986816e-01,6.626758571666035991e-01
1.270908564329147339e-01,6.631501193648938752e-01
1.277311146259307861e-01,6.636259018327024251e-01
1.283713728189468384e-01,6.641031266489001439e-01
1.290116161108016968e-01,6.645817208826043654e-01
1.296518743038177490e-01,6.650616333059780061e-01
1.302921324968338013e-01,6.655428055500318685e-01
1.309323906898498535e-01,6.660251020989877979e-01
1.315726488828659058e-01,6.665084943069352619e-01
1.322129070758819580e-01,6.669928354092675704e-01
1.328531652688980103e-01,6.674780624633229742e-01
1.334934085607528687e-01,6.679640458234059608e-01
1.341336667537689209e-01,6.684506549519060314e-01
1.347739249467849731e-01,6.689378032569397448e-01
1.354141831398010254e-01,6.694253454699881090e-01
1.360544413328170776e-01,6.699131486266907132e-01
1.366946995258331299e-01,6.704010676953480186e-01
1.373349577188491821e-01,6.708889608751134048e-01
1.379752010107040405e-01,6.713766341425086992e-01
1.386154592037200928e-01,6.718639926068306067e-01
1.392557173967361450e-01,6.723508627708354446e-01
1.398959755897521973e-01,6.728370561737824218e-01
1.405362337827682495e-01,6.733223855379995015e-01
1.411764919757843018e-01,6.738067186124245822e-01
1.418167501688003540e-01,6.742898290720300558e-01
1.424569934606552124e-01,6.747715714638449214e-01
1.430972516536712646e-01,6.752517371979518401e-01
1.437375098466873169e-01,6.757301816577796494e-01
1.443777680397033691e-01,6.762066870931224827e-01
1.450180262327194214e-01,6.766810880698108654e-01
1.456582844257354736e-01,6.771531926290199621e-01
1.462985426187515259e-01,6.776228125711085681e-01
1.469387859106063843e-01,6.780897681404396415e-01
1.475790441036224365e-01,6.785539071719242088e-01
1.482193022966384888e-01,6.790150463796145175e-01
1.488595604896545410e-01,6.794730067144585384e-01
1.494998186826705933e-01,6.799276525048556508e-01
1.501400768756866455e-01,6.803788141266289280e-01
1.507803350687026978e-01,6.808263228593887106e-01
1.514205783605575562e-01,6.812700437139058707e-01
1.520608365535736084e-01,6.817098696230843302e-01
1.527010947465896606e-01,6.821456421263070169e-01
1.533413529396057129e-01,6.825772852644389488e-01
1.539816111326217651e-01,6.830046603637840441e-01
1.546218693256378174e-01,6.834276815929776205e-01
1.552621275186538696e-01,6.838462518111456667e-01
1.559023708105087280e-01,6.842602918544988810e-01
1.565426290035247803e-01,6.846697362867653069e-01
1.571828871965408325e-01,6.850745584862369952e-01
1.578231453895568848e-01,6.854747038512871704e-01
1.584634035825729370e-01,6.858701095972659090e-01
1.591036617755889893e-01,6.862608042861797486e-01
1.597439199686050415e-01,6.866467211336058085e-01
1.603841632604598999e-01,6.870279075082401654e-01
1.610244214534759521e-01,6.874043688085924586e-01
1.616646796464920044e-01,6.877761230347259058e-01
1.623049378395080566e-01,6.881432022168723073e-01
1.629451960325241089e-01,6.885056631925028370e-01
1.635854542255401611e-01,6.888635493715185021e-01
1.642257124185562134e-01,6.892169139857715621e-01
1.648659706115722656e-01,6.895658706023257700e-01
1.655062139034271240e-01,6.899104437874266083e-01
1.661464720964431763e-01,6.902507773626327392e-01
1.667867302894592285e-01,6.905868998790190005e-01
1.674269884824752808e-01,6.909189851419155204e-01
1.680672466754913330e-01,6.912470997177466714e-01
1.687075048685073853e-01,6.915713405011914006e-01
1.693477630615234375e-01,6.918918684552726184e-01
1.699880063533782959e-01,6.922087777968153333e-01
1.706282645463943481e-01,6.925221717023140044e-01
1.712685227394104004e-01,6.928321751452073407e-01
1.719087809324264526e-01,6.931389448880072024e-01
1.725490391254425049e-01,6.934425574163634032e-01
1.731892973184585571e-01,6.937431803544180653e-01
1.738295555114746094e-01,6.940408845621672818e-01
1.744697988033294678e-01,6.943358050142593996e-01
1.751100569963455200e-01,6.946280638000885688e-01
1.757503151893615723e-01,6.949177813872990939e-01
1.763905733823776245e-01,6.952049887602900213e-01
1.770308315753936768e-01,6.954898612245163925e-01
1.776710897684097290e-01,6.957724752008802582e-01
1.783113479614257812e-01,6.960528897304270046e-01
1.789515912532806396e-01,6.963311945728820618e-01
1.795918494462966919e-01,6.966074676915221531e-01
1.802321076393127441e-01,6.968817794544137634e-01
1.808723658323287964e-01,6.971541631219291268e-01
1.815126240253448486e-01,6.974247004042402054e-01
1.821528822183609009e-01,6.976934031306161188e-01
1.827931404113769531e-01,6.979602867677554556e-01
1.834333837032318115e-01,6.982254020531648564e-01
1.840736418962478638e-01,6.984887676096809273e-01
1.847139000892639160e-01,6.987503964173686910e-01
1.853541582822799683e-01,6.990102595289777732e-01
1.859944164752960205e-01,6.992683669763515297e-01
1.866346746683120728e-01,6.995247052985131830e-01
1.872749328613281250e-01,6.997792554367889828e-01
1.879151761531829834e-01,7.000319647038324433e-01
1.885554343461990356e-01,7.002828531996927452e-01
1.891956925392150879e-01,7.005318345280358017e-01
1.898359507322311401e-01,7.007788950254871807e-01
1.904762089252471924e-01,7.010239781163334349e-01
1.911164671182632446e-01,7.012670452700136003e-01
1.917567253112792969e-01,7.015080401142452793e-01
1.923969686031341553e-01,7.017469076068021394e-01
1.930372267961502075e-01,7.019835902938877936e-01
1.936774849891662598e-01,7.022180775087409899e-01
1.943177431821823120e-01,7.024502711960911583e-01
1.949580013751983643e-01,7.026801390567660732e-01
1.955982595682144165e-01,7.029076382853509664e-01
1.962385177612304688e-01,7.031327235728408453e-01
1.968787610530853271e-01,7.033553533571761385e-01
1.975190192461013794e-01,7.035754921142869378e-01
1.981592774391174316e-01,7.037931195793101224e-01
1.987995356321334839e-01,7.040081952962466971e-01
1.994397938251495361e-01,7.042207131665603193e-01
2.000800520181655884e-01,7.044306461952087872e-01
2.007203102111816406e-01,7.046380086593275749e-01
2.013605535030364990e-01,7.048427931858309847e-01
2.020008116960525513e-01,7.050449900779622858e-01
2.026410698890686035e-01,7.052446816523127993e-01
2.032813280820846558e-01,7.054418341259314218e-01
2.039215862751007080e-01,7.056365080406186152e-01
2.045618444681167603e-01,7.058287475446922699e-01
2.052021026611328125e-01,7.060185956253661743e-01
2.058423459529876709e-01,7.062061076680694605e-01
2.064826041460037231e-01,7.063913850616518886e-01
2.071228623390197754e-01,7.065744596387562027e-01
2.077631205320358276e-01,7.067554487310676592e-01
2.084033787250518799e-01,7.069344289232581957e-01
2.090436369180679321e-01,7.071114975859247309e-01
2.096838951110839844e-01,7.072867839705216930e-01
2.103241533041000366e-01,7.074603700873192125e-01
2.109643965959548950e-01,7.076323730688987013e-01
2.116046547889709473e-01,7.078029204652609430e-01
2.122449129819869995e-01,7.079721427539862333e-01
2.128851711750030518e-01,7.081401721470697019e-01
2.135254293680191040e-01,7.083071136328409345e-01
2.141656875610351562e-01,7.084731283762568665e-01
2.148059457540512085e-01,7.086383143922407868e-01
2.154461890459060669e-01,7.088028324463069296e-01
2.160864472389221191e-01,7.089668194154334913e-01
2.167267054319381714e-01,7.091303957399914815e-01
2.173669636249542236e-01,7.092936705728023483e-01
2.180072218179702759e-01,7.094567989815945275e-01
2.186474800109863281e-01,7.096199201526158795e-01
2.192877382040023804e-01,7.097831210378284794e-01
2.199279814958572388e-01,7.099465268667199958e-01
2.205682396888732910e-01,7.101102553435074682e-01
2.212084978818893433e-01,7.102744006978065627e-01
2.218487560749053955e-01,7.104390854283142431e-01
2.224890142679214478e-01,7.106043683408067579e-01
2.231292724609375000e-01,7.107703491507466609e-01
2.237695306539535522e-01,7.109371091034324408e-01
2.244097739458084106e-01,7.111046930405251487e-01
2.250500321388244629e-01,7.112732040650637799e-01
2.256902903318405151e-01,7.114426560997104687e-01
2.263305485248565674e-01,7.116131431152243891e-01
2.269708067178726196e-01,7.117846368695990300e-01
2.276110649108886719e-01,7.119572098338622368e-01
2.282513231039047241e-01,7.121308590444490605e-01
2.288915663957595825e-01,7.123055948821921390e-01
2.295318245887756348e-01,7.124814502061020960e-01
2.301720827817916870e-01,7.126583872808289755e-01
2.308123409748077393e-01,7.128364002607998628e-01
2.314525991678237915e-01,7.130154741428564868e-01
2.320928573608398438e-01,7.131955896286097385e-01
2.327331155538558960e-01,7.133766734238511376e-01
2.333733588457107544e-01,7.135587420193907349e-01
2.340136170387268066e-01,7.137416991615275208e-01
2.346538752317428589e-01,7.139255001882016671e-01
2.352941334247589111e-01,7.141101157017839540e-01
2.359343916177749634e-01,7.142954662244536124e-01
2.365746498107910156e-01,7.144814796077278984e-01
2.372149080038070679e-01,7.146680909862754838e-01
2.378551512956619263e-01,7.148552359368993692e-01
2.384954094886779785e-01,7.150428105252712996e-01
2.391356676816940308e-01,7.152307940150262056e-01
2.397759258747100830e-01,7.154190388676080481e-01
2.404161840677261353e-01,7.156075358018592070e-01
2.410564422607421875e-01,7.157961419486404964e-01
2.416967004537582397e-01,7.159848073867931539e-01
2.423369437456130981e-01,7.161734174502298877e-01
2.429772019386291504e-01,7.163619480486183022e-01
2.436174601316452026e-01,7.165502660688582992e-01
2.442577183246612549e-01,7.167383449076334401e-01
2.448979765176773071e-01,7.169260481551544828e-01
2.455382347106933594e-01,7.171133310184290011e-01
2.461784929037094116e-01,7.173001113867512046e-01
2.468187510967254639e-01,7.174863165313269953e-01
2.474589943885803223e-01,7.176718816299292314e-01
2.480992525815963745e-01,7.178567012854832896e-01
2.487395107746124268e-01,7.180407392786811727e-01
2.493797689676284790e-01,7.182239298592643095e-01
2.500200271606445312e-01,7.184061838045590065e-01
2.506602704524993896e-01,7.185874409588475231e-01
2.513005435466766357e-01,7.187676496552599659e-01
2.519407868385314941e-01,7.189467329125558415e-01
2.525810599327087402e-01,7.191246244561906309e-01
2.532213032245635986e-01,7.193012763797677067e-01
2.538615465164184570e-01,7.194765894478862833e-01
2.545018196105957031e-01,7.196505330598133021e-01
2.551420629024505615e-01,7.198230159984149168e-01
2.557823359966278076e-01,7.199939929876562061e-01
2.564225792884826660e-01,7.201633887811684787e-01
2.570628523826599121e-01,7.203311177758093820e-01
2.577030956745147705e-01,7.204970995319230909e-01
2.583433389663696289e-01,7.206612819248334745e-01
2.589836120605468750e-01,7.208235734578005705e-01
2.596238553524017334e-01,7.209838740492244824e-01
2.602641284465789795e-01,7.211421053126199077e-01
2.609043717384338379e-01,7.212981654977008716e-01
2.615446448326110840e-01,7.214519683910349812e-01
2.621848881244659424e-01,7.216033848565936992e-01
2.628251314163208008e-01,7.217523154780152161e-01
2.634654045104980469e-01,7.218986463744547777e-01
2.641056478023529053e-01,7.220422484590791612e-01
2.647459208965301514e-01,7.221829866612425874e-01
2.653861641883850098e-01,7.223207188934415157e-01
2.660264372825622559e-01,7.224553143871013106e-01
2.666666805744171143e-01,7.225865957812773743e-01
2.673069238662719727e-01,7.227144045665285788e-01
2.679471969604492188e-01,7.228386092148109121e-01
2.685874402523040771e-01,7.229589999756260710e-01
2.692277133464813232e-01,7.230754148406970394e-01
2.698679566383361816e-01,7.231876219030697328e-01
2.705082297325134277e-01,7.232954790072279039e-01
2.711484730243682861e-01,7.233987495092302211e-01
2.717887461185455322e-01,7.234972635186673884e-01
2.724289894104003906e-01,7.235907349510442010e-01
2.730692327022552490e-01,7.236789762190887210e-01
2.737095057964324951e-01,7.237617809814862468e-01
2.743497490882873535e-01,7.238389150291490992e-01
2.749900221824645996e-01,7.239101361007636015e-01
2.756302654743194580e-01,7.239751924939730188e-01
2.762705385684967041e-01,7.240338595379238740e-01
2.769107818603515625e-01,7.240859022284831248e-01
2.775510251522064209e-01,7.241310545172368052e-01
2.781912982463836670e-01,7.241691017751947790e-01
2.788315415382385254e-01,7.241997887228062147e-01
2.794718146324157715e-01,7.242228824915608598e-01
2.801120579242706299e-01,7.242381116296039423e-01
2.807523310184478760e-01,7.242452988252381374e-01
2.813925743103027344e-01,7.242441924085865068e-01
2.820328176021575928e-01,7.242345531702141237e-01
2.826730906963348389e-01,7.242161796316315403e-01
2.833133339881896973e-01,7.241888719309010902e-01
2.839536070823669434e-01,7.241524129740417592e-01
2.845938503742218018e-01,7.241066085896994409e-01
2.852341234683990479e-01,7.240513293113783888e-01
2.858743667602539062e-01,7.239863322678017354e-01
2.865146100521087646e-01,7.239115419716846134e-01
2.871548831462860107e-01,7.238267794644217545e-01
2.877951264381408691e-01,7.237319360415672698e-01
2.884353995323181152e-01,7.236268730331012478e-01
2.890756428241729736e-01,7.235115620717404994e-01
2.897159159183502197e-01,7.233858928554282031e-01
2.903561592102050781e-01,7.232498033489003220e-01
2.909964025020599365e-01,7.231033074976833674e-01
2.916366755962371826e-01,7.229463465742758110e-01
2.922769188880920410e-01,7.227789481746969003e-01
2.929171919822692871e-01,7.226011270822154664e-01
2.935574352741241455e-01,7.224129694148144765e-01
2.941977083683013916e-01,7.222145162859465728e-01
2.948379516601562500e-01,7.220059129481821714e-01
2.954781949520111084e-01,7.217872151678861314e-01
2.961184680461883545e-01,7.215586114773024917e-01
2.967587113380432129e-01,7.213202452546174648e-01
2.973989844322204590e-01,7.210723197501729409e-01
2.980392277240753174e-01,7.208150528835162163e-01
2.986795008182525635e-01,7.205486559735385654e-01
2.993197441101074219e-01,7.202734008680460320e-01
2.999599874019622803e-01,7.199895839958161403e-01
3.006002604961395264e-01,7.196974658709383021e-01
3.012405037879943848e-01,7.193973995679132649e-01
3.018807768821716309e-01,7.190897022629503255e-01
3.025210201740264893e-01,7.187747541480886682e-01
3.031612932682037354e-01,7.184529239046084648e-01
3.038015365600585938e-01,7.181246078864145233e-01
3.044417798519134521e-01,7.177902231718231718e-01
3.050820529460906982e-01,7.174501743021313160e-01
3.057222962379455566e-01,7.171049022665112460e-01
3.063625693321228027e-01,7.167548565337060751e-01
3.070028126239776611e-01,7.164005211810851037e-01
3.076430857181549072e-01,7.160423463580913861e-01
3.082833290100097656e-01,7.156808119190527506e-01
3.089235723018646240e-01,7.153164239359202092e-01
3.095638453960418701e-01,7.149496313479590803e-01
3.102040886878967285e-01,7.145809350284260120e-01
3.108443617820739746e-01,7.142108456740912104e-01
3.114846050739288330e-01,7.138398661245703991e-01
3.121248781681060791e-01,7.134684594767968235e-01
3.127651214599609375e-01,7.130971327131270243e-01
3.134053647518157959e-01,7.127263755743120655e-01
3.140456378459930420e-01,7.123566119491240300e-01
3.146858811378479004e-01,7.119884005613235090e-01
3.153261542320251465e-01,7.116220979951357606e-01
3.159663975238800049e-01,7.112582515544687567e-01
3.166066706180572510e-01,7.108972274835636540e-01
3.172469139099121094e-01,7.105394776315034910e-01
3.178871572017669678e-01,7.101854094891586477e-01
3.185274302959442139e-01,7.098353994332766703e-01
3.191676735877990723e-01,7.094898371807927262e-01
3.198079466819763184e-01,7.091490602185634984e-01
3.204481899738311768e-01,7.088134188837900140e-01
3.210884630680084229e-01,7.084832388364636913e-01
3.217287063598632812e-01,7.081588055771201873e-01
3.223689496517181396e-01,7.078403829578241435e-01
3.230092227458953857e-01,7.075282060489689329e-01
3.236494660377502441e-01,7.072225636000784021e-01
3.242897391319274902e-01,7.069236199861217429e-01
3.249299824237823486e-01,7.066315731305472525e-01
3.255702555179595947e-01,7.063465455877988575e-01
3.262104988098144531e-01,7.060687323681902328e-01
3.268507421016693115e-01,7.057982102161552973e-01
3.274910151958465576e-01,7.055350663958632751e-01
3.281312584877014160e-01,7.052794048272157390e-01
3.287715315818786621e-01,7.050312322750231786e-01
3.294117748737335205e-01,7.047905917532544251e-01
3.300520479679107666e-01,7.045574710209594471e-01
3.306922912597656250e-01,7.043318890299534729e-01
3.313325345516204834e-01,7.041137858949149120e-01
3.319728076457977295e-01,7.039031115461726884e-01
3.326130509376525879e-01,7.036997730491121317e-01
3.332533240318298340e-01,7.035037019856758000e-01
3.338935673236846924e-01,7.033147817608709218e-01
3.345338404178619385e-01,7.031328772831080265e-01
3.351740837097167969e-01,7.029579159819610013e-01
3.358143270015716553e-01,7.027896843859804399e-01
3.364546000957489014e-01,7.026280537172002738e-01
3.370948433876037598e-01,7.024728444078460754e-01
3.377351164817810059e-01,7.023238899531754065e-01
3.383753597736358643e-01,7.021810088730502386e-01
3.390156328678131104e-01,7.020440184430185582e-01
3.396558761596679688e-01,7.019127092611716634e-01
3.402961194515228271e-01,7.017868814525782817e-01
3.409363925457000732e-01,7.016663466796817517e-01
3.415766358375549316e-01,7.015508792704663321e-01
3.422169089317321777e-01,7.014403099043438061e-01
3.428571522235870361e-01,7.013344176094231663e-01
3.434974253177642822e-01,7.012329862027133487e-01
3.441376686096191406e-01,7.011358450221862881e-01
3.447779119014739990e-01,7.010427935776863961e-01
3.454181849956512451e-01,7.009536183990698888e-01
3.460584282875061035e-01,7.008681350507428576e-01
3.466987013816833496e-01,7.007861969921220791e-01
3.473389446735382080e-01,7.007075972132832398e-01
3.479792177677154541e-01,7.006321436687916737e-01
3.486194610595703125e-01,7.005597056669712330e-01
3.492597341537475586e-01,7.004901239506429178e-01
3.498999774456024170e-01,7.004232243563777160e-01
3.505402207374572754e-01,7.003588910325357908e-01
3.511804938316345215e-01,7.002969354615347086e-01
3.518207371234893799e-01,7.002372659103874852e-01
3.524610102176666260e-01,7.001797402403928672e-01
3.531012535095214844e-01,7.001242123297441999e-01
3.537415266036987305e-01,7.000705839722223267e-01
3.543817698955535889e-01,7.000187435785596435e-01
3.550220131874084473e-01,6.999685647889504203e-01
3.556622862815856934e-01,6.999199489818295206e-01
3.563025295734405518e-01,6.998727684987073872e-01
3.569428026676177979e-01,6.998269400147005825e-01
3.575830459594726562e-01,6.997823334986961186e-01
3.582233190536499023e-01,6.997388780420985555e-01
3.588635623455047607e-01,6.996964432688299595e-01
3.595038056373596191e-01,6.996548974715195435e-01
3.601440787315368652e-01,6.996141514616285306e-01
3.607843220233917236e-01,6.995740957452154518e-01
3.614245951175689697e-01,6.995346058003866219e-01
3.620648384094238281e-01,6.994955452706119736e-01
3.627051115036010742e-01,6.994567767501314037e-01
3.633453547954559326e-01,6.994181802824179783e-01
3.639855980873107910e-01,6.993795855549587159e-01
3.646258711814880371e-01,6.993408566997256770e-01
3.652661144733428955e-01,6.993018085742637169e-01
3.659063875675201416e-01,6.992622822796823456e-01
3.665466308593750000e-01,6.992220950982854788e-01
3.671869039535522461e-01,6.991810426249744914e-01
3.678271472454071045e-01,6.991389222413308957e-01
3.684673905372619629e-01,6.990955236674381013e-01
3.691076636314392090e-01,6.990506126956197441e-01
3.697479069232940674e-01,6.990039652208124288e-01
3.703881800174713135e-01,6.989553213797901066e-01
3.710284233093261719e-01,6.989044298937407973e-01
3.716686964035034180e-01,6.988510107641543456e-01
3.723089396953582764e-01,6.987948096141547438e-01
3.729491829872131348e-01,6.987354956193101430e-01
3.735894560813903809e-01,6.986728135242517013e-01
3.742296993732452393e-01,6.986064453022713394e-01
3.748699724674224854e-01,6.985360445685051545e-01
3.755102157592773438e-01,6.984613405605357705e-01
3.761504888534545898e-01,6.983819528166521629e-01
3.767907321453094482e-01,6.982975500131125557e-01
3.774309754371643066e-01,6.982078192183847065e-01
3.780712485313415527e-01,6.981123860933076131e-01
3.787114918231964111e-01,6.980109190254037976e-01
3.793517649173736572e-01,6.979030400985761773e-01
3.799920082092285156e-01,6.977884027760783425e-01
3.806322813034057617e-01,6.976666234227026919e-01
3.812725245952606201e-01,6.975373844713415039e-01
3.819127678871154785e-01,6.974002880902201440e-01
3.825530409812927246e-01,6.972550020207881616e-01
3.831932842731475830e-01,6.971011486828135872e-01
3.838335573673248291e-01,6.969383605983461294e-01
3.844738006591796875e-01,6.967663273657542788e-01
3.851140737533569336e-01,6.965846522961252063e-01
3.857543170452117920e-01,6.963930202663246583e-01
3.863945603370666504e-01,6.961911138263245924e-01
3.870348334312438965e-01,6.959785445942698878e-01
3.876750767230987549e-01,6.957550451493421662e-01
3.883153498172760010e-01,6.955202532375439617e-01
3.889555931091308594e-01,6.952739104849392504e-01
3.895958662033081055e-01,6.950156925373258687e-01
3.902361094951629639e-01,6.947453646158314733e-01
3.908763527870178223e-01,6.944625737650542696e-01
3.915166258811950684e-01,6.941671196776568742e-01
3.921568691730499268e-01,6.938587411547016970e-01
3.927971422672271729e-01,6.935371917938559783e-01
3.934373855590820312e-01,6.932022793472727429e-01
3.940776586532592773e-01,6.928537638158158707e-01
3.947179019451141357e-01,6.924915148602455162e-01
3.953581452369689941e-01,6.921153231561980590e-01
3.959984183311462402e-01,6.917250340536988951e-01
3.966386616230010986e-01,6.913205626567853201e-01
3.972789347171783447e-01,6.909017314506251672e-01
3.979191780090332031e-01,6.904685318474927946e-01
3.985594511032104492e-01,6.900208135363303796e-01
3.991996943950653076e-01,6.895586005106144611e-01
3.998399376869201660e-01,6.890818415367339078e-01
4.004802107810974121e-01,6.885905118222002130e-01
4.011204540729522705e-01,6.880847075263414325e-01
4.017607271671295166e-01,6.875644202123014637e-01
4.024009704589843750e-01,6.870297952562895993e-01
4.030412435531616211e-01,6.864808728558733364e-01
4.036814868450164795e-01,6.859178432807802039e-01
4.043217301368713379e-01,6.853408893951300485e-01
4.049620032310485840e-01,6.847501638610182795e-01
4.056022465229034424e-01,6.841459455474656615e-01
4.062425196170806885e-01,6.835284561459364916e-01
4.068827629089355469e-01,6.828980548705416709e-01
4.075230360031127930e-01,6.822550012518875384e-01
4.081632792949676514e-01,6.815997412465852889e-01
4.088035225868225098e-01,6.809326092445679990e-01
4.094437956809997559e-01,6.802540089553064107e-01
4.100840389728546143e-01,6.795644837203194122e-01
4.107243120670318604e-01,6.788644513530113223e-01
4.113645553588867188e-01,6.781545209158323928e-01
4.120048284530639648e-01,6.774351635991839871e-01
4.126450717449188232e-01,6.767070416578087055e-01
4.132853150367736816e-01,6.759707291582266464e-01
4.139255881309509277e-01,6.752268351045751515e-01
4.145658314228057861e-01,6.744761413508655323e-01
4.152061045169830322e-01,6.737192278152588365e-01
4.158463478088378906e-01,6.729568950879913913e-01
4.164866209030151367e-01,6.721898339646310561e-01
4.171268641948699951e-01,6.714188495759052522e-01
4.177671074867248535e-01,6.706446799799676839e-01
4.184073805809020996e-01,6.698680770170408749e-01
4.190476238727569580e-01,6.690899078292833480e-01
4.196878969669342041e-01,6.683108906159702656e-01
4.203281402587890625e-01,6.675319437010651669e-01
4.209684133529663086e-01,6.667537328017081322e-01
4.216086566448211670e-01,6.659771884857947910e-01
4.222488999366760254e-01,6.652030228624834507e-01
4.228891730308532715e-01,6.644320049065122191e-01
4.235294163227081299e-01,6.636649618773837744e-01
4.241696894168853760e-01,6.629025738945566459e-01
4.248099327087402344e-01,6.621456324495236245e-01
4.254502058029174805e-01,6.613947591883651000e-01
4.260904490947723389e-01,6.606506784171637392e-01
4.267306923866271973e-01,6.599140053345609047e-01
4.273709654808044434e-01,6.591852533915649737e-01
4.280112087726593018e-01,6.584650770950668530e-01
4.286514818668365479e-01,6.577538805657483501e-01
4.292917251586914062e-01,6.570521733989407309e-01
4.299319982528686523e-01,6.563603151620069909e-01
4.305722415447235107e-01,6.556786999377308689e-01
4.312124848365783691e-01,6.550075383050586453e-01
4.318527579307556152e-01,6.543470544883813744e-01
4.324930012226104736e-01,6.536974305326674894e-01
4.331332743167877197e-01,6.530587171072523844e-01
4.337735176086425781e-01,6.524309952538374091e-01
4.344137907028198242e-01,6.518141134925325986e-01
4.350540339946746826e-01,6.512080404679725376e-01
4.356943070888519287e-01,6.506125088761391950e-01
4.363345503807067871e-01,6.500273204907278668e-01
4.369747936725616455e-01,6.494520848283018566e-01
4.376150667667388916e-01,6.488863848150021596e-01
4.382553100585937500e-01,6.483297641947629586e-01
4.388955831527709961e-01,6.477816908954574515e-01
4.395358264446258545e-01,6.472415333771275314e-01
4.401760995388031006e-01,6.467085908402152583e-01
4.408163428306579590e-01,6.461821375079761509e-01
4.414565861225128174e-01,6.456613820073018317e-01
4.420968592166900635e-01,6.451454087023194006e-01
4.427371025085449219e-01,6.446333685593943486e-01
4.433773756027221680e-01,6.441242616187521364e-01
4.440176188945770264e-01,6.436170617965903951e-01
4.446578919887542725e-01,6.431107371833668651e-01
4.452981352806091309e-01,6.426042297444203300e-01
4.459383785724639893e-01,6.420963910122656770e-01
4.465786516666412354e-01,6.415860242294835203e-01
4.472188949584960938e-01,6.410720603312247690e-01
4.478591680526733398e-01,6.405532321298323950e-01
4.484994113445281982e-01,6.400284023123368193e-01
4.491396844387054443e-01,6.394963420519141906e-01
4.497799277305603027e-01,6.389558585205015184e-01
4.504201710224151611e-01,6.384057831180678377e-01
4.510604441165924072e-01,6.378448725513901074e-01
4.517006874084472656e-01,6.372720482177172130e-01
4.523409605026245117e-01,6.366860896217767518e-01
4.529812037944793701e-01,6.360859289801572558e-01
4.536214768886566162e-01,6.354704807985975812e-01
4.542617201805114746e-01,6.348387151269756501e-01
4.549019634723663330e-01,6.341896250891747577e-01
4.555422365665435791e-01,6.335222250991452420e-01
4.561824798583984375e-01,6.328356732725870515e-01
4.568227529525756836e-01,6.321290576407161410e-01
4.574629962444305420e-01,6.314016598746574616e-01
4.581032693386077881e-01,6.306526780526757747e-01
4.587435126304626465e-01,6.298815414712568561e-01
4.593837559223175049e-01,6.290875702049998353e-01
4.600240290164947510e-01,6.282702562282294068e-01
4.606642723083496094e-01,6.274291724731888564e-01
4.613045454025268555e-01,6.265639034077867819e-01
4.619447886943817139e-01,6.256741590527123975e-01
4.625850617885589600e-01,6.247596508991750675e-01
4.632253050804138184e-01,6.238202933454783938e-01
4.638655483722686768e-01,6.228559326327425261e-01
4.645058214664459229e-01,6.218665016795501543e-01
4.651460647583007812e-01,6.208521646009392825e-01
4.657863378524780273e-01,6.198129122043103401e-01
4.664265811443328857e-01,6.187490350550755025e-01
4.670668542385101318e-01,6.176606826815405071e-01
4.677070975303649902e-01,6.165482922270490995e-01
4.683473408222198486e-01,6.154121367601286252e-01
4.689876139163970947e-01,6.142526386980344810e-01
4.696278572082519531e-01,6.130703697832373678e-01
4.702681303024291992e-01,6.118657685560773274e-01
4.709083735942840576e-01,6.106395296730622313e-01
4.715486466884613037e-01,6.093921808617146496e-01
4.721888899803161621e-01,6.081244996581673945e-01
4.728291332721710205e-01,6.068371625707378314e-01
4.734694063663482666e-01,6.055308300512365349e-01
4.741096496582031250e-01,6.042064133545892446e-01
4.747499227523803711e-01,6.028646035112643631e-01
4.753901660442352295e-01,6.015063172220518339e-01
4.760304391384124756e-01,6.001323043583983718e-01
4.766706824302673340e-01,5.987435255795663380e-01
4.773109257221221924e-01,5.973408137898816861e-01
4.779511988162994385e-01,5.959249597486380168e-01
4.785914421081542969e-01,5.944969987352921592e-01
4.792317152023315430e-01,5.930576593596423862e-01
4.798719584941864014e-01,5.916079613219489275e-01
4.805122315883636475e-01,5.901486407956255675e-01
4.811524748802185059e-01,5.886806902972896438e-01
4.817927181720733643e-01,5.872049324112782465e-01
4.824329912662506104e-01,5.857220830617926310e-01
4.830732345581054688e-01,5.842331185101796720e-01
4.837135076522827148e-01,5.827387091042588452e-01
4.843537509441375732e-01,5.812397542767655523e-01
4.849940240383148193e-01,5.797368666661641967e-01
4.856342673301696777e-01,5.782309101004363683e-01
4.862745106220245361e-01,5.767225236228208374e-01
4.869147837162017822e-01,5.752122869461069321e-01
4.875550270080566406e-01,5.737010026792823680e-01
4.881953001022338867e-01,5.721890827436135751e-01
4.888355433940887451e-01,5.706772979860095241e-01
4.894758164882659912e-01,5.691659998978506607e-01
4.901160597801208496e-01,5.676558266994202739e-01
4.907563030719757080e-01,5.661472037963459769e-01
4.913965761661529541e-01,5.646404650092149424e-01
4.920368194580078125e-01,5.631361525033256044e-01
4.926770925521850586e-01,5.616344857945261282e-01
4.933173358440399170e-01,5.601359200866120602e-01
4.939576089382171631e-01,5.586406296418271467e-01
4.945978522300720215e-01,5.571489770826083543e-01
4.952380955219268799e-01,5.556611176724528534e-01
4.958783686161041260e-01,5.541771976144271861e-01
4.965186119079589844e-01,5.526974760606346848e-01
4.971588850021362305e-01,5.512219622215295267e-01
4.977991282939910889e-01,5.497508619981559264e-01
4.984394013881683350e-01,5.482841351853666723e-01
4.990796446800231934e-01,5.468219542462695593e-01
4.997198879718780518e-01,5.453642500703299589e-01
5.003601312637329102e-01,5.439110128634032648e-01
5.010004043579101562e-01,5.424621637363271631e-01
5.016406774520874023e-01,5.410177064282422066e-01
5.022809505462646484e-01,5.395775800626640972e-01
5.029211640357971191e-01,5.381418146653795809e-01
5.035614371299743652e-01,5.367100313685071455e-01
5.042017102241516113e-01,5.352822732582058762e-01
5.048419237136840820e-01,5.338585270006657169e-01
5.054821968078613281e-01,5.324383716768847918e-01
5.061224699020385742e-01,5.310218194120608359e-01
5.067627429962158203e-01,5.296086954612784226e-01
5.074029564857482910e-01,5.281989755594769242e-01
5.080432295799255371e-01,5.267922263950506334e-01
5.086835026741027832e-01,5.253883876482428050e-01
5.093237161636352539e-01,5.239874617644622035e-01
5.099639892578125000e-01,5.225889841425770399e-01
5.106042623519897461e-01,5.211929069095546652e-01
5.112445354461669922e-01,5.197990731716237711e-01
5.118847489356994629e-01,5.184074407154168895e-01
5.125250220298767090e-01,5.170175802276926191e-01
5.131652951240539551e-01,5.156294661651239508e-01
5.138055086135864258e-01,5.142430378056879192e-01
5.144457817077636719e-01,5.128579188776516418e-01
5.150860548019409180e-01,5.114740948910889706e-01
5.157263278961181641e-01,5.100913816325753913e-01
5.163665413856506348e-01,5.087097963218050189e-01
5.170068144798278809e-01,5.073289518142996002e-01
5.176470875740051270e-01,5.059488005691070711e-01
5.182873010635375977e-01,5.045694107772336068e-01
5.189275741577148438e-01,5.031903660676695367e-01
5.195678472518920898e-01,5.018116879988565593e-01
5.202081203460693359e-01,5.004332528048642814e-01
5.208483338356018066e-01,4.990550877764379223e-01
5.214886069297790527e-01,4.976768144155911955e-01
5.221288800239562988e-01,4.962984793335518674e-01
5.227690935134887695e-01,4.949200918986011999e-01
5.234093666076660156e-01,4.935412824171652169e-01
5.240496397018432617e-01,4.921620653962257563e-01
5.246899127960205078e-01,4.907823871465684107e-01
5.253301262855529785e-01,4.894022217413995790e-01
5.259703993797302246e-01,4.880212180202483374e-01
5.266106724739074707e-01,4.866393996241722419e-01
5.272508859634399414e-01,4.852568166259150217e-01
5.278911590576171875e-01,4.838730437169052045e-01
5.285314321517944336e-01,4.824881264561811101e-01
5.291717052459716797e-01,4.811019528894915354e-01
5.298119187355041504e-01,4.797145411491312572e-01
5.304521918296813965e-01,4.783254911455343539e-01
5.310924649238586426e-01,4.769348353448106259e-01
5.317326784133911133e-01,4.755425714666343673e-01
5.323729515075683594e-01,4.741483083860646985e-01
5.330132246017456055e-01,4.727520975865964203e-01
5.336534976959228516e-01,4.713537666333591503e-01
5.342937111854553223e-01,4.699533750380093799e-01
5.349339842796325684e-01,4.685505056620931086e-01
5.355742573738098145e-01,4.671452207308428584e-01
5.362144708633422852e-01,4.657375146676687727e-01
5.368547439575195312e-01,4.643270569572770512e-01
5.374950170516967773e-01,4.629138702655031246e-01
5.381352901458740234e-01,4.614978645258922541e-01
5.387755036354064941e-01,4.600791271659718795e-01
5.394157767295837402e-01,4.586573182243931512e-01
5.400560498237609863e-01,4.572325281777422923e-01
5.406962633132934570e-01,4.558048754309478312e-01
5.413365364074707031e-01,4.543740271117737706e-01
5.419768095016479492e-01,4.529402017593011642e-01
5.426170825958251953e-01,4.515033650435569257e-01
5.432572960853576660e-01,4.500636972503868627e-01
5.438975691795349121e-01,4.486210154477952017e-01
5.445378422737121582e-01,4.471754994706085284e-01
5.451780557632446289e-01,4.457274247194229488e-01
5.458183288574218750e-01,4.442766317139001941e-01
5.464586019515991211e-01,4.428234122226593072e-01
5.470988750457763672e-01,4.413679622238886324e-01
5.477390885353088379e-01,4.399105753461833856e-01
5.483793616294860840e-01,4.384512451662656574e-01
5.490196347236633301e-01,4.369903315156555834e-01
5.496598482131958008e-01,4.355282521000258811e-01
5.503001213073730469e-01,4.340650082436940949e-01
5.509403944015502930e-01,4.326010791157171020e-01
5.515806674957275391e-01,4.311367812044393233e-01
5.522208809852600098e-01,4.296726158214676516e-01
5.528611540794372559e-01,4.282087029911689768e-01
5.535014271736145020e-01,4.267455156135104843e-01
5.541416406631469727e-01,4.252836538774644737e-01
5.547819137573242188e-01,4.238232421473613343e-01
5.554221868515014648e-01,4.223648175489396195e-01
5.560624599456787109e-01,4.209088549297552717e-01
5.567026734352111816e-01,4.194559106994213415e-01
5.573429465293884277e-01,4.180061737467855032e-01
5.579832196235656738e-01,4.165602124762779468e-01
5.586234927177429199e-01,4.151184960760212483e-01
5.592637062072753906e-01,4.136815685753592042e-01
5.599039793014526367e-01,4.122495939786072761e-01
5.605442523956298828e-01,4.108231739495771251e-01
5.611844658851623535e-01,4.094027787777214655e-01
5.618247389793395996e-01,4.079885876792985755e-01
5.624650120735168457e-01,4.065810637729052601e-01
5.631052851676940918e-01,4.051805799893992699e-01
5.637454986572265625e-01,4.037875790999470027e-01
5.643857717514038086e-01,4.024021073239079094e-01
5.650260448455810547e-01,4.010245481473884155e-01
5.656662583351135254e-01,3.996552596681413050e-01
5.663065314292907715e-01,3.982941927314733732e-01
5.669468045234680176e-01,3.969416168407535750e-01
5.675870776176452637e-01,3.955976604800772733e-01
5.682272911071777344e-01,3.942624987936822478e-01
5.688675642013549805e-01,3.929359627146151723e-01
5.695078372955322266e-01,3.916181303819739057e-01
5.701480507850646973e-01,3.903090497158459016e-01
5.707883238792419434e-01,3.890083997611180067e-01
5.714285969734191895e-01,3.877161254788905609e-01
5.720688700675964355e-01,3.864320602991959674e-01
5.727090835571289062e-01,3.851560321961038369e-01
5.733493566513061523e-01,3.838875044445595464e-01
5.739896297454833984e-01,3.826262616885367507e-01
5.746298432350158691e-01,3.813720222533296678e-01
5.752701163291931152e-01,3.801240979695532651e-01
5.759103894233703613e-01,3.788820890841910760e-01
5.765506625175476074e-01,3.776454988105619748e-01
5.771908760070800781e-01,3.764138396811245180e-01
5.778311491012573242e-01,3.751862332404147793e-01
5.784714221954345703e-01,3.739621525909671007e-01
5.791116356849670410e-01,3.727409916510495691e-01
5.797519087791442871e-01,3.715217702178628123e-01
5.803921818733215332e-01,3.703038514664993563e-01
5.810324549674987793e-01,3.690863655087706086e-01
5.816726684570312500e-01,3.678686667801986943e-01
5.823129415512084961e-01,3.666495730615495496e-01
5.829532146453857422e-01,3.654283654960033267e-01
5.835934281349182129e-01,3.642042466026023106e-01
5.842337012290954590e-01,3.629760145950622352e-01
5.848739743232727051e-01,3.617428857151652188e-01
5.855142474174499512e-01,3.605038750380815671e-01
5.861544609069824219e-01,3.592581557029568273e-01
5.867947340011596680e-01,3.580045225831538502e-01
5.874350070953369141e-01,3.567421235419931946e-01
5.880752205848693848e-01,3.554701310281238591e-01
5.887154936790466309e-01,3.541873402844339935e-01
5.893557667732238770e-01,3.528929011409465133e-01
5.899960398674011230e-01,3.515859327564818670e-01
5.906362533569335938e-01,3.502656018918037795e-01
5.912765264511108398e-01,3.489307502263825356e-01
5.919167995452880859e-01,3.475806583493565860e-01
5.925570130348205566e-01,3.462145812861798788e-01
5.931972861289978027e-01,3.448314573594228882e-01
5.938375592231750488e-01,3.434306069630421732e-01
5.944778323173522949e-01,3.420112706653650747e-01
5.951180458068847656e-01,3.405728553752411791e-01
5.957583189010620117e-01,3.391144277332247547e-01
5.963985919952392578e-01,3.376354521290876320e-01
5.970388054847717285e-01,3.361354872208752731e-01
5.976790785789489746e-01,3.346136415783202978e-01
5.983193516731262207e-01,3.330695697397478838e-01
5.989596247673034668e-01,3.315027989494319094e-01
5.995998382568359375e-01,3.299130357696316018e-01
6.002401113510131836e-01,3.282996244253872931e-01
6.008803844451904297e-01,3.266623281970799653e-01
6.015205979347229004e-01,3.250010885658110027e-01
6.021608710289001465e-01,3.233153009295621771e-01
6.028011441230773926e-01,3.216049447865314548e-01
6.034414172172546387e-01,3.198698990333026515e-01
6.040816307067871094e-01,3.181102137947560138e-01
6.047219038009643555e-01,3.163255271436025140e-01
6.053621768951416016e-01,3.145160008603373747e-01
6.060023903846740723e-01,3.126818354667655342e-01
6.066426634788513184e-01,3.108227614658383153e-01
6.072829365730285645e-01,3.089391269650447747e-01
6.079232096672058105e-01,3.070310870918557811e-01
6.085634231567382812e-01,3.050990270757605316e-01
6.092036962509155273e-01,3.031428328024174945e-01
6.098439693450927734e-01,3.011629875095929165e-01
6.104841828346252441e-01,2.991599961930546669e-01
6.111244559288024902e-01,2.971338456488514801e-01
6.117647290229797363e-01,2.950851012351303204e-01
6.124050021171569824e-01,2.930141977811215881e-01
6.130452156066894531e-01,2.909217479324190947e-01
6.136854887008666992e-01,2.888078360222650076e-01
6.143257617950439453e-01,2.866731732729568272e-01
6.149659752845764160e-01,2.845184564356029178e-01
6.156062483787536621e-01,2.823438398075781564e-01
6.162465214729309082e-01,2.801500337918083616e-01
6.168867945671081543e-01,2.779376295633797511e-01
6.175270080566406250e-01,2.757074124335221477e-01
6.181672811508178711e-01,2.734595477081165349e-01
6.188075542449951172e-01,2.711948308942959684e-01
6.194477677345275879e-01,2.689140943811936246e-01
6.200880408287048340e-01,2.666175156899752707e-01
6.207283139228820801e-01,2.643059128609688280e-01
6.213685870170593262e-01,2.619799111927747504e-01
6.220088005065917969e-01,2.596403476530340093e-01
6.226490736007690430e-01,2.572873585341626246e-01
6.232893466949462891e-01,2.549217965856165335e-01
6.239295601844787598e-01,2.525444689281952648e-01
6.245698332786560059e-01,2.501555521688967332e-01
6.252101063728332520e-01,2.477558346909507492e-01
6.258503794670104980e-01,2.453458972997673015e-01
6.264905929565429688e-01,2.429265254917494232e-01
6.271308660507202148e-01,2.404978329072426924e-01
6.277711391448974609e-01,2.380605945031213366e-01
6.284113526344299316e-01,2.356155214105521978e-01
6.290516257286071777e-01,2.331627507875313476e-01
6.296918988227844238e-01,2.307029491147494227e-01
6.303321719169616699e-01,2.282365922999738395e-01
6.309723854064941406e-01,2.257644283324378165e-01
6.316126585006713867e-01,2.232863775993507716e-01
6.322529315948486328e-01,2.208031472298292996e-01
6.328931450843811035e-01,2.183153793683141330e-01
6.335334181785583496e-01,2.158229764391723648e-01
6.341736912727355957e-01,2.133265461029978383e-01
6.348139643669128418e-01,2.108264686302714352e-01
6.354541778564453125e-01,2.083232771303435982e-01
6.360944509506225586e-01,2.058168365171502145e-01
6.367347240447998047e-01,2.033076916527720712e-01
6.373749375343322754e-01,2.007963063764313105e-01
6.380152106285095215e-01,1.982824816440995619e-01
6.386554837226867676e-01,1.957666898068985972e-01
6.392957568168640137e-01,1.932491486381415768e-01
6.399359703063964844e-01,1.907302746356975831e-01
6.405762434005737305e-01,1.882097938731863707e-01
6.412165164947509766e-01,1.856880796237829756e-01
6.418567299842834473e-01,1.831655106846952208e-01
6.424970030784606934e-01,1.806417362476806510e-01
6.431372761726379395e-01,1.781171058611934477e-01
6.437775492668151855e-01,1.755916917689877010e-01
6.444177627563476562e-01,1.730658155731696901e-01
6.450580358505249023e-01,1.705390580785133281e-01
6.456983089447021484e-01,1.680117365586193401e-01
6.463385224342346191e-01,1.654840896780447324e-01
6.469787955284118652e-01,1.629556759602466265e-01
6.476190686225891113e-01,1.604267711382503236e-01
6.482593417167663574e-01,1.578973547163866620e-01
6.488995552062988281e-01,1.553676951402991335e-01
6.495398283004760742e-01,1.528373035720296258e-01
6.501801013946533203e-01,1.503064531134139514e-01
6.508203148841857910e-01,1.477753113432971332e-01
6.514605879783630371e-01,1.452434673985818492e-01
6.521008610725402832e-01,1.427111490405428285e-01
6.527411341667175293e-01,1.401783766023694255e-01
6.533813476562500000e-01,1.376453933123773510e-01
6.540216207504272461e-01,1.351117812136561902e-01
6.546618938446044922e-01,1.325778068935767884e-01
6.553021073341369629e-01,1.300437830771885572e-01
6.559423804283142090e-01,1.275093236122941676e-01
6.565826535224914551e-01,1.249747684279149951e-01
6.572229266166687012e-01,1.224402339772630022e-01
6.578631401062011719e-01,1.199061685742655037e-01
6.585034132003784180e-01,1.173722510605426095e-01
6.591436862945556641e-01,1.148389293862983607e-01
6.597838997840881348e-01,1.123067578523211374e-01
6.604241728782653809e-01,1.097755095483408105e-01
6.610644459724426270e-01,1.072457942675484333e-01
6.617047190666198730e-01,1.047179919118637059e-01
6.623449325561523438e-01,1.021927662126662639e-01
6.629852056503295898e-01,9.967015589350713967e-02
6.636254787445068359e-01,9.715088206824518124e-02
6.642656922340393066e-01,9.463584352584453185e-02
6.649059653282165527e-01,9.212517593593005927e-02
6.655462384223937988e-01,8.961981798473983574e-02
6.661865115165710449e-01,8.712054473855435077e-02
6.668267250061035156e-01,8.462842382180379985e-02
6.674669981002807617e-01,8.214387590483918089e-02
6.681072711944580078e-01,7.966808500721800357e-02
6.687474846839904785e-01,7.720229746632423229e-02
6.693877577781677246e-01,7.474715251663699433e-02
6.700280308723449707e-01,7.230402070074415377e-02
6.706683039665222168e-01,6.987410232422908152e-02
6.713085174560546875e-01,6.745892909849171559e-02
6.719487905502319336e-01,6.505934360424170393e-02
6.725890636444091797e-01,6.267704560447029394e-02
6.732292771339416504e-01,6.031362123171168932e-02
6.738695502281188965e-01,5.797021545966885014e-02
6.745098233222961426e-01,5.564861228891881950e-02
6.751500964164733887e-01,5.335041629442338618e-02
6.757903099060058594e-01,5.107753134593639999e-02
6.764305830001831055e-01,4.883123221203966580e-02
6.770708560943603516e-01,4.661352962758780194e-02
6.777110695838928223e-01,4.442637841258356701e-02
6.783513426780700684e-01,4.227123224004536439e-02
6.789916157722473145e-01,4.015012808611739814e-02
6.796318888664245605e-01,3.806496647054080640e-02
6.802721023559570312e-01,3.601780910756424703e-02
6.809123754501342773e-01,3.401018872082772759e-02
6.815526485443115234e-01,3.204418439342582303e-02
6.821928620338439941e-01,3.012190999990282947e-02
6.828331351280212402e-01,2.824488110439027366e-02
6.834734082221984863e-01,2.641513192161459855e-02
6.841136813163757324e-01,2.463453315422015066e-02
6.847538948059082031e-01,2.290506598501096391e-02
6.853941679000854492e-01,2.122818924436087329e-02
6.860344409942626953e-01,1.960578031614446104e-02
6.866746544837951660e-01,1.803966736471984689e-02
6.873149275779724121e-01,1.653118050715640663e-02
6.879552006721496582e-01,1.508201925106344987e-02
6.885954737663269043e-01,1.369362665257201073e-02
6.892356872558593750e-01,1.236753695180681234e-02
6.898759603500366211e-01,1.110479875133929539e-02
6.905162334442138672e-01,9.906718576650153096e-03
6.911564469337463379e-01,8.774502248403592830e-03
6.917967200279235840e-01,7.708915498353619000e-03
6.924369931221008301e-01,6.710940629248707268e-03
6.930772662162780762e-01,5.781293890845695671e-03
6.937174797058105469e-01,4.920685802471957970e-03
6.943577527999877930e-01,4.129444858343767066e-03
6.949980258941650391e-01,3.407956193457906124e-03
6.956382393836975098e-01,2.756479950901891129e-03
6.962785124778747559e-01,2.174978911965386175e-03
6.969187855720520020e-01,1.663398189058362675e-03
6.975590586662292480e-01,1.221507473307070768e-03
6.981992721557617188e-01,8.489050548670107332e-04
6.988395452499389648e-01,5.449934128014533030e-04
6.994798183441162109e-01,3.090845598059388522e-04
7.001200318336486816e-01,1.403447191772322356e-04
7.007603049278259277e-01,3.769921827601052655e-05
7.014005780220031738e-01,0.000000000000000000e+00
7.020408511161804199e-01,2.597929642522700533e-05
7.026810646057128906e-01,1.141352396629713439e-04
7.033213376998901367e-01,2.628883563930983769e-04
7.039616107940673828e-01,4.704639442616453948e-04
7.046018242835998535e-01,7.350126984979610256e-04
7.052420973777770996e-01,1.054572427471978102e-03
7.058823704719543457e-01,1.427008434626841904e-03
7.065226435661315918e-01,1.850112851771168465e-03
7.071628570556640625e-01,2.321538680554624534e-03
7.078031301498413086e-01,2.838934669859405346e-03
7.084434032440185547e-01,3.399829017741939907e-03
7.090836167335510254e-01,4.001559857104375340e-03
7.097238898277282715e-01,4.641663492551906245e-03
7.103641629219055176e-01,5.317432225340645857e-03
7.110044360160827637e-01,6.026192574921207523e-03
7.116446495056152344e-01,6.765167123329529630e-03
7.122849225997924805e-01,7.531790989323106089e-03
7.129251956939697266e-01,8.323326295879063252e-03
7.135654091835021973e-01,9.137003843306068518e-03
7.142056822776794434e-01,9.970380962442071393e-03
7.148459553718566895e-01,1.082080947548691441e-02
7.154862284660339355e-01,1.168577105619528211e-02
7.161264419555664062e-01,1.256283630150001329e-02
7.167667150497436523e-01,1.344981982115012187e-02
7.174069881439208984e-01,1.434443765926829428e-02
7.180472612380981445e-01,1.524466921788913965e-02
7.186874747276306152e-01,1.614850338833928589e-02
7.193277478218078613e-01,1.705435088712237146e-02
7.199680209159851074e-01,1.796057760007307991e-02
7.206082344055175781e-01,1.886569106702173926e-02
7.212485074996948242e-01,1.976866861177617452e-02
7.218887805938720703e-01,2.066845624386637326e-02
7.225290536880493164e-01,2.156424906861875712e-02
7.231692671775817871e-01,2.245551429829717449e-02
7.238095402717590332e-01,2.334205339299222359e-02
7.244498133659362793e-01,2.422372806149830637e-02
7.250900268554687500e-01,2.510070770523142869e-02
7.257302999496459961e-01,2.597358105049307753e-02
7.263705730438232422e-01,2.684298934830575689e-02
7.270108461380004883e-01,2.770989437062798544e-02
7.276510596275329590e-01,2.857546584337011808e-02
7.282913327217102051e-01,2.944136454389179036e-02
7.289316058158874512e-01,3.030928135619515018e-02
7.295718193054199219e-01,3.118111904953213553e-02
7.302120923995971680e-01,3.205934122598463887e-02
7.308523654937744141e-01,3.294633729094753605e-02
7.314926385879516602e-01,3.384488076453706640e-02
7.321328520774841309e-01,3.475786380316581159e-02
7.327731251716613770e-01,3.568864583263842150e-02
7.334133982658386230e-01,3.664053904661157546e-02
7.340536117553710938e-01,3.761706340952919447e-02
7.346938848495483398e-01,3.862220125042714614e-02
7.353341579437255859e-01,3.965980630522292216e-02
7.359744310379028320e-01,4.073395242551880457e-02
7.366146445274353027e-01,4.184883666516103773e-02
7.372549176216125488e-01,4.300899172810890292e-02
7.378951907157897949e-01,4.421880492216834213e-02
7.385354042053222656e-01,4.548272432577782354e-02
7.391756772994995117e-01,4.680558747499041772e-02
7.398159503936767578e-01,4.819198754348485991e-02
7.404562234878540039e-01,4.964661346189291891e-02
7.410964369773864746e-01,5.117405965915455823e-02
7.417367100715637207e-01,5.277934051386035108e-02
7.423769831657409668e-01,5.446698111420955613e-02
7.430171966552734375e-01,5.624149286723945096e-02
7.436574697494506836e-01,5.810778379775083380e-02
7.442977428436279297e-01,6.007023914441766976e-02
7.449380159378051758e-01,6.213322887442895848e-02
7.455782294273376465e-01,6.430088205880846175e-02
7.462185025215148926e-01,6.657776154443384442e-02
7.468587756156921387e-01,6.896774783600356784e-02
7.474989891052246094e-01,7.147441875895221841e-02
7.481392621994018555e-01,7.410195892735327305e-02
7.487795352935791016e-01,7.685365601655114176e-02
7.494198083877563477e-01,7.973281891080041817e-02
7.500600218772888184e-01,8.274225713829608253e-02
7.507002949714660645e-01,8.588541229475676886e-02
7.513405680656433105e-01,8.916464208015550952e-02
7.519807815551757812e-01,9.258203744576221084e-02
7.526210546493530273e-01,9.614040453052874469e-02
7.532613277435302734e-01,9.984135126891535705e-02
7.539016008377075195e-01,1.036865383798444284e-01
7.545418143272399902e-01,1.076769581994967417e-01
7.551820874214172363e-01,1.118145483286623332e-01
7.558223605155944824e-01,1.160998024391073358e-01
7.564625740051269531e-01,1.205329244817812118e-01
7.571028470993041992e-01,1.251151500047793519e-01
7.577431201934814453e-01,1.298461818214704522e-01
7.583833932876586914e-01,1.347259327835566012e-01
7.590236067771911621e-01,1.397535752601015702e-01
7.596638798713684082e-01,1.449295153037999384e-01
7.603041529655456543e-01,1.502525053120082887e-01
7.609443664550781250e-01,1.557210700462654529e-01
7.615846395492553711e-01,1.613351137835623561e-01
7.622249126434326172e-01,1.670928021111821593e-01
7.628651857376098633e-01,1.729927131621895597e-01
7.635053992271423340e-01,1.790326759196290141e-01
7.641456723213195801e-01,1.852121590222477465e-01
7.647859454154968262e-01,1.915288702108366437e-01
7.654261589050292969e-01,1.979803698548527890e-01
7.660664319992065430e-01,2.045660351413420841e-01
7.667067050933837891e-01,2.112834313707159239e-01
7.673469781875610352e-01,2.181307434651689192e-01
7.679871916770935059e-01,2.251055738591025701e-01
7.686274647712707520e-01,2.322075508827614598e-01
7.692677378654479980e-01,2.394344502121348306e-01
7.699079513549804688e-01,2.467842186094988399e-01
7.705482244491577148e-01,2.542569362527395960e-01
7.711884975433349609e-01,2.618509720116284356e-01
7.718287706375122070e-01,2.695655018896241373e-01
7.724689841270446777e-01,2.773992930702884330e-01
7.731092572212219238e-01,2.853535939907425600e-01
7.737495303153991699e-01,2.934278147747764187e-01
7.743897438049316406e-01,3.016216718293027732e-01
7.750300168991088867e-01,3.099375324715873958e-01
7.756702899932861328e-01,3.183759519037172581e-01
7.763105630874633789e-01,3.269386246584913280e-01
7.769507765769958496e-01,3.356268850480592647e-01
7.775910496711730957e-01,3.444450105632963499e-01
7.782313227653503418e-01,3.533953654933963406e-01
7.788715362548828125e-01,3.624807464120838318e-01
7.795118093490600586e-01,3.717069512447355173e-01
7.801520824432373047e-01,3.810779049487180714e-01
7.807923555374145508e-01,3.905988363061574375e-01
7.814325690269470215e-01,4.002746091015261243e-01
7.820728421211242676e-01,4.101133476578162629e-01
7.827131152153015137e-01,4.201210479068651082e-01
7.833533287048339844e-01,4.303041484398679728e-01
7.839936017990112305e-01,4.406725122386254689e-01
7.846338748931884766e-01,4.512336099355893637e-01
7.852741479873657227e-01,4.619964929756674721e-01
7.859143614768981934e-01,4.729695316986615161e-01
7.865546345710754395e-01,4.841647724879631909e-01
7.871949076652526855e-01,4.955915782360467148e-01
7.878351211547851562e-01,5.072597282538735541e-01
7.884753942489624023e-01,5.191826538095489774e-01
7.891156673431396484e-01,5.313708940397310343e-01
7.897559404373168945e-01,5.438365438591308276e-01
7.903961539268493652e-01,5.565907330039596701e-01
7.910364270210266113e-01,5.696485010723719711e-01
7.916767001152038574e-01,5.830216172061080115e-01
7.923169136047363281e-01,5.967220372621313551e-01
7.929571866989135742e-01,6.107657004967546044e-01
7.935974597930908203e-01,6.251650195340223704e-01
7.942377328872680664e-01,6.399337597071155237e-01
7.948779463768005371e-01,6.550843981428609020e-01
7.955182194709777832e-01,6.706338221889831530e-01
7.961584925651550293e-01,6.865947087031134544e-01
7.967987060546875000e-01,7.029797258300525264e-01
7.974389791488647461e-01,7.198060772295975518e-01
7.980792522430419922e-01,7.370864400932291005e-01
7.987195253372192383e-01,7.548349494520047998e-01
7.993597388267517090e-01,7.730640482556871973e-01
8.000000119209289551e-01,7.917911264832380169e-01


==> code/potentials/score-matching/potentials_17.csv <==
x,f
-8.000000119209289551e-01,6.916668934354883724e-01
-7.993597388267517090e-01,6.722314118613015310e-01
-7.987195253372192383e-01,6.534001925686450107e-01
-7.980792522430419922e-01,6.351602532806825963e-01
-7.974389791488647461e-01,6.175036863986784752e-01
-7.967987060546875000e-01,6.004207665693672702e-01
-7.961584925651550293e-01,5.839031402534859971e-01
-7.955182194709777832e-01,5.679377911749954322e-01
-7.948779463768005371e-01,5.525161654236434572e-01
-7.942377328872680664e-01,5.376294928629059555e-01
-7.935974597930908203e-01,5.232647148312139507e-01
-7.929571866989135742e-01,5.094129201481356617e-01
-7.923169136047363281e-01,4.960636969237857130e-01
-7.916767001152038574e-01,4.832076930211970378e-01
-7.910364270210266113e-01,4.708319823067359522e-01
-7.903961539268493652e-01,4.589271435856328019e-01
-7.897559404373168945e-01,4.474835568789359286e-01
-7.891156673431396484e-01,4.364883811808528691e-01
-7.884753942489624023e-01,4.259319809017778624e-01
-7.878351211547851562e-01,4.158035297341236003e-01
-7.871949076652526855e-01,4.060931533195013543e-01
-7.865546345710754395e-01,3.967882451437705349e-01
-7.859143614768981934e-01,3.878789099897916870e-01
-7.852741479873657227e-01,3.793551662470826535e-01
-7.846338748931884766e-01,3.712046112023998923e-01
-7.839936017990112305e-01,3.634173705010899091e-01
-7.833533287048339844e-01,3.559826892794353270e-01
-7.827131152153015137e-01,3.488905992588482441e-01
-7.820728421211242676e-01,3.421291720220533961e-01
-7.814325690269470215e-01,3.356885728189165086e-01
-7.807923555374145508e-01,3.295589030548731202e-01
-7.801520824432373047e-01,3.237286742010372365e-01
-7.795118093490600586e-01,3.181882271498270853e-01
-7.788715362548828125e-01,3.129274309315599467e-01
-7.782313227653503418e-01,3.079366646263945739e-01
-7.775910496711730957e-01,3.032051594430531516e-01
-7.769507765769958496e-01,2.987236390134961894e-01
-7.763105630874633789e-01,2.944828529100034231e-01
-7.756702899932861328e-01,2.904725572486537288e-01
-7.750300168991088867e-01,2.866838828209865575e-01
-7.743897438049316406e-01,2.831077346174666332e-01
-7.737495303153991699e-01,2.797354535104710216e-01
-7.731092572212219238e-01,2.765576918975218845e-01
-7.724689841270446777e-01,2.735662185204783547e-01
-7.718287706375122070e-01,2.707529254471374713e-01
-7.711884975433349609e-01,2.681091450225614459e-01
-7.705482244491577148e-01,2.656272086283899547e-01
-7.699079513549804688e-01,2.632994411087450359e-01
-7.692677378654479980e-01,2.611184747732089306e-01
-7.686274647712707520e-01,2.590766870387204435e-01
-7.679871916770935059e-01,2.571671984320715865e-01
-7.673469781875610352e-01,2.553833821923170433e-01
-7.667067050933837891e-01,2.537183072693687258e-01
-7.660664319992065430e-01,2.521657927712652736e-01
-7.654261589050292969e-01,2.507197049731706429e-01
-7.647859454154968262e-01,2.493742843780846208e-01
-7.641456723213195801e-01,2.481236097437982124e-01
-7.635053992271423340e-01,2.469624037163402619e-01
-7.628651857376098633e-01,2.458855582505767856e-01
-7.622249126434326172e-01,2.448878797616806935e-01
-7.615846395492553711e-01,2.439647607275405861e-01
-7.609443664550781250e-01,2.431116515749001117e-01
-7.603041529655456543e-01,2.423243570751543174e-01
-7.596638798713684082e-01,2.415986080843604000e-01
-7.590236067771911621e-01,2.409306135757338652e-01
-7.583833932876586914e-01,2.403167788011772998e-01
-7.577431201934814453e-01,2.397534949856230391e-01
-7.571028470993041992e-01,2.392375792476988394e-01
-7.564625740051269531e-01,2.387659408988831444e-01
-7.558223605155944824e-01,2.383357548513207469e-01
-7.551820874214172363e-01,2.379442110512712816e-01
-7.545418143272399902e-01,2.375888334660185564e-01
-7.539016008377075195e-01,2.372673346463836097e-01
-7.532613277435302734e-01,2.369774091427276907e-01
-7.526210546493530273e-01,2.367170968104508333e-01
-7.519807815551757812e-01,2.364845252219294203e-01
-7.513405680656433105e-01,2.362779840977125012e-01
-7.507002949714660645e-01,2.360958463944182739e-01
-7.500600218772888184e-01,2.359366895426369126e-01
-7.494198083877563477e-01,2.357992309764975758e-01
-7.487795352935791016e-01,2.356822627055943364e-01
-7.481392621994018555e-01,2.355847439592144710e-01
-7.474989891052246094e-01,2.355057348867797273e-01
-7.468587756156921387e-01,2.354444044032026895e-01
-7.462185025215148926e-01,2.353999990809363396e-01
-7.455782294273376465e-01,2.353719678555314943e-01
-7.449380159378051758e-01,2.353597375707732198e-01
-7.442977428436279297e-01,2.353628978566275620e-01
-7.436574697494506836e-01,2.353810872765782491e-01
-7.430171966552734375e-01,2.354140966303370774e-01
-7.423769831657409668e-01,2.354617253309676528e-01
-7.417367100715637207e-01,2.355238968600970040e-01
-7.410964369773864746e-01,2.356005627554367265e-01
-7.404562234878540039e-01,2.356918018237257328e-01
-7.398159503936767578e-01,2.357977298478530770e-01
-7.391756772994995117e-01,2.359185052153351947e-01
-7.385354042053222656e-01,2.360543868025883896e-01
-7.378951907157897949e-01,2.362056352099521916e-01
-7.372549176216125488e-01,2.363726438984392608e-01
-7.366146445274353027e-01,2.365557956283934615e-01
-7.359744310379028320e-01,2.367554953395893946e-01
-7.353341579437255859e-01,2.369723173701339114e-01
-7.346938848495483398e-01,2.372067177282524142e-01
-7.340536117553710938e-01,2.374593006670959738e-01
-7.334133982658386230e-01,2.377306549561222226e-01
-7.327731251716613770e-01,2.380214550590880052e-01
-7.321328520774841309e-01,2.383323356252349257e-01
-7.314926385879516602e-01,2.386639628453322004e-01
-7.308523654937744141e-01,2.390171296050915828e-01
-7.302120923995971680e-01,2.393925429826366802e-01
-7.295718193054199219e-01,2.397909358717429384e-01
-7.289316058158874512e-01,2.402130797847266130e-01
-7.282913327217102051e-01,2.406598020441323982e-01
-7.276510596275329590e-01,2.411318824810884109e-01
-7.270108461380004883e-01,2.416300581677304216e-01
-7.263705730438232422e-01,2.421552248661758000e-01
-7.257302999496459961e-01,2.427081182096206824e-01
-7.250900268554687500e-01,2.432895484764889815e-01
-7.244498133659362793e-01,2.439002299647814453e-01
-7.238095402717590332e-01,2.445410802238563441e-01
-7.231692671775817871e-01,2.452127514726303303e-01
-7.225290536880493164e-01,2.459159215244417496e-01
-7.218887805938720703e-01,2.466514986673420395e-01
-7.212485074996948242e-01,2.474200329249724994e-01
-7.206082344055175781e-01,2.482222213986280401e-01
-7.199680209159851074e-01,2.490585956124071743e-01
-7.193277478218078613e-01,2.499298972440184841e-01
-7.186874747276306152e-01,2.508366142350926253e-01
-7.180472612380981445e-01,2.517791263561548476e-01
-7.174069881439208984e-01,2.527580684944101819e-01
-7.167667150497436523e-01,2.537737627144842634e-01
-7.161264419555664062e-01,2.548265166738259424e-01
-7.154862284660339355e-01,2.559165155007248060e-01
-7.148459553718566895e-01,2.570442180462060300e-01
-7.142056822776794434e-01,2.582096127799209384e-01
-7.135654091835021973e-01,2.594127948255904315e-01
-7.129251956939697266e-01,2.606536527935729985e-01
-7.122849225997924805e-01,2.619323083729105939e-01
-7.116446495056152344e-01,2.632485173623417829e-01
-7.110044360160827637e-01,2.646018826807714497e-01
-7.103641629219055176e-01,2.659923278777025502e-01
-7.097238898277282715e-01,2.674193098163284432e-01
-7.090836167335510254e-01,2.688823038031138424e-01
-7.084434032440185547e-01,2.703805587988981074e-01
-7.078031301498413086e-01,2.719136102301260571e-01
-7.071628570556640625e-01,2.734805652814769061e-01
-7.065226435661315918e-01,2.750803066088476356e-01
-7.058823704719543457e-01,2.767121547007551641e-01
-7.052420973777770996e-01,2.783748260935228203e-01
-7.046018242835998535e-01,2.800670937099125624e-01
-7.039616107940673828e-01,2.817874680541589960e-01
-7.033213376998901367e-01,2.835348603959584324e-01
-7.026810646057128906e-01,2.853075193226848327e-01
-7.020408511161804199e-01,2.871036701673985725e-01
-7.014005780220031738e-01,2.889218863101512547e-01
-7.007603049278259277e-01,2.907601813343152486e-01
-7.001200318336486816e-01,2.926165481050420070e-01
-6.994798183441162109e-01,2.944887545369523352e-01
-6.988395452499389648e-01,2.963750196495715805e-01
-6.981992721557617188e-01,2.982729031995718927e-01
-6.975590586662292480e-01,3.001798961012394074e-01
-6.969187855720520020e-01,3.020938907326229383e-01
-6.962785124778747559e-01,3.040122193301328934e-01
-6.956382393836975098e-01,3.059322559233845773e-01
-6.949980258941650391e-01,3.078511575925437782e-01
-6.943577527999877930e-01,3.097664874229342225e-01
-6.937174797058105469e-01,3.116752300142602294e-01
-6.930772662162780762e-01,3.135743534341162153e-01
-6.924369931221008301e-01,3.154612427379901440e-01
-6.917967200279235840e-01,3.173326877772693067e-01
-6.911564469337463379e-01,3.191856574539020386e-01
-6.905162334442138672e-01,3.210168730879066068e-01
-6.898759603500366211e-01,3.228235455941463883e-01
-6.892356872558593750e-01,3.246023284265664444e-01
-6.885954737663269043e-01,3.263498951980947638e-01
-6.879552006721496582e-01,3.280633753372610428e-01
-6.873149275779724121e-01,3.297393652525717478e-01
-6.866746544837951660e-01,3.313746917285391724e-01
-6.860344409942626953e-01,3.329660086643246864e-01
-6.853941679000854492e-01,3.345104250137143076e-01
-6.847538948059082031e-01,3.360046240659522176e-01
-6.841136813163757324e-01,3.374453699565655995e-01
-6.834734082221984863e-01,3.388298418894191144e-01
-6.828331351280212402e-01,3.401548595325967206e-01
-6.821928620338439941e-01,3.414174142354760022e-01
-6.815526485443115234e-01,3.426144992237882825e-01
-6.809123754501342773e-01,3.437435087938292000e-01
-6.802721023559570312e-01,3.448015162399196143e-01
-6.796318888664245605e-01,3.457857662335732662e-01
-6.789916157722473145e-01,3.466938395309071552e-01
-6.783513426780700684e-01,3.475231674591396924e-01
-6.777110695838928223e-01,3.482713404872432861e-01
-6.770708560943603516e-01,3.489360602933162525e-01
-6.764305830001831055e-01,3.495152645107584277e-01
-6.757903099060058594e-01,3.500069151015221536e-01
-6.751500964164733887e-01,3.504090568429800712e-01
-6.745098233222961426e-01,3.507200361034721325e-01
-6.738695502281188965e-01,3.509381944749452309e-01
-6.732292771339416504e-01,3.510621105381690477e-01
-6.725890636444091797e-01,3.510904996204073925e-01
-6.719487905502319336e-01,3.510221709748195806e-01
-6.713085174560546875e-01,3.508562514888984296e-01
-6.706683039665222168e-01,3.505919003472275364e-01
-6.700280308723449707e-01,3.502285061829404356e-01
-6.693877577781677246e-01,3.497656140140157355e-01
-6.687474846839904785e-01,3.492029739843718339e-01
-6.681072711944580078e-01,3.485405950712365808e-01
-6.674669981002807617e-01,3.477784511757286978e-01
-6.668267250061035156e-01,3.469169078985849808e-01
-6.661865115165710449e-01,3.459565525759842330e-01
-6.655462384223937988e-01,3.448979098446667280e-01
-6.649059653282165527e-01,3.437419386125863952e-01
-6.642656922340393066e-01,3.424897090646572551e-01
-6.636254787445068359e-01,3.411426373048227489e-01
-6.629852056503295898e-01,3.397019937137910617e-01
-6.623449325561523438e-01,3.381694940672259619e-01
-6.617047190666198730e-01,3.365472230635102591e-01
-6.610644459724426270e-01,3.348369203417078666e-01
-6.604241728782653809e-01,3.330410061938327004e-01
-6.597838997840881348e-01,3.311619387469919573e-01
-6.591436862945556641e-01,3.292025458257943349e-01
-6.585034132003784180e-01,3.271653553716755702e-01
-6.578631401062011719e-01,3.250535268505467812e-01
-6.572229266166687012e-01,3.228705047140509876e-01
-6.565826535224914551e-01,3.206193300653179534e-01
-6.559423804283142090e-01,3.183037549470588701e-01
-6.553021073341369629e-01,3.159275506454677362e-01
-6.546618938446044922e-01,3.134949070718828779e-01
-6.540216207504272461e-01,3.110094874046178681e-01
-6.533813476562500000e-01,3.084757839806977486e-01
-6.527411341667175293e-01,3.058984996056892669e-01
-6.521008610725402832e-01,3.032817383316324111e-01
-6.514605879783630371e-01,3.006305136545401879e-01
-6.508203148841857910e-01,2.979497179042898125e-01
-6.501801013946533203e-01,2.952446554922825150e-01
-6.495398283004760742e-01,2.925199436670666842e-01
-6.488995552062988281e-01,2.897811958255736009e-01
-6.482593417167663574e-01,2.870340637781119142e-01
-6.476190686225891113e-01,2.842835829392393876e-01
-6.469787955284118652e-01,2.815356215174036336e-01
-6.463385224342346191e-01,2.787959509644339917e-01
-6.456983089447021484e-01,2.760706336756806323e-01
-6.450580358505249023e-01,2.733650643956551107e-01
-6.444177627563476562e-01,2.706855181892251494e-01
-6.437775492668151855e-01,2.680382493580166781e-01
-6.431372761726379395e-01,2.654288804573381455e-01
-6.424970030784606934e-01,2.628637985054584902e-01
-6.418567299842834473e-01,2.603492073853228561e-01
-6.412165164947509766e-01,2.578915312257610282e-01
-6.405762434005737305e-01,2.554965538156190874e-01
-6.399359703063964844e-01,2.531707327898478077e-01
-6.392957568168640137e-01,2.509205379308632189e-01
-6.386554837226867676e-01,2.487517482172627581e-01
-6.380152106285095215e-01,2.466707894143462809e-01
-6.373749375343322754e-01,2.446838289425894430e-01
-6.367347240447998047e-01,2.427971663329913099e-01
-6.360944509506225586e-01,2.410164988089116278e-01
-6.354541778564453125e-01,2.393480589887273524e-01
-6.348139643669128418e-01,2.377979032594490505e-01
-6.341736912727355957e-01,2.363715715426568664e-01
-6.335334181785583496e-01,2.350749956658892970e-01
-6.328931450843811035e-01,2.339138115240544380e-01
-6.322529315948486328e-01,2.328936184176262358e-01
-6.316126585006713867e-01,2.320196638364455666e-01
-6.309723854064941406e-01,2.312973061763514693e-01
-6.303321719169616699e-01,2.307316709095790230e-01
-6.296918988227844238e-01,2.303276589826039888e-01
-6.290516257286071777e-01,2.300900768428224552e-01
-6.284113526344299316e-01,2.300235338919569550e-01
-6.277711391448974609e-01,2.301324697607443071e-01
-6.271308660507202148e-01,2.304210518201483815e-01
-6.264905929565429688e-01,2.308933099682626278e-01
-6.258503794670104980e-01,2.315529410534016286e-01
-6.252101063728332520e-01,2.324035915682798326e-01
-6.245698332786560059e-01,2.334485088013993348e-01
-6.239295601844787598e-01,2.346907147022028184e-01
-6.232893466949462891e-01,2.361328518171919022e-01
-6.226490736007690430e-01,2.377776452688920017e-01
-6.220088005065917969e-01,2.396271741088753515e-01
-6.213685870170593262e-01,2.416831078574519509e-01
-6.207283139228820801e-01,2.439474225745663638e-01
-6.200880408287048340e-01,2.464211873242114770e-01
-6.194477677345275879e-01,2.491052978841281629e-01
-6.188075542449951172e-01,2.520000404636739688e-01
-6.181672811508178711e-01,2.551061506128449174e-01
-6.175270080566406250e-01,2.584231794830049722e-01
-6.168867945671081543e-01,2.619502308237162680e-01
-6.162465214729309082e-01,2.656870020278416789e-01
-6.156062483787536621e-01,2.696318033922509017e-01
-6.149659752845764160e-01,2.737828082683826381e-01
-6.143257617950439453e-01,2.781374025556981877e-01
-6.136854887008666992e-01,2.826936913523958594e-01
-6.130452156066894531e-01,2.874481460365405638e-01
-6.124050021171569824e-01,2.923966571424720939e-01
-6.117647290229797363e-01,2.975360384357674803e-01
-6.111244559288024902e-01,3.028612547984250725e-01
-6.104841828346252441e-01,3.083671872355360222e-01
-6.098439693450927734e-01,3.140476673665149043e-01
-6.092036962509155273e-01,3.198975835325659212e-01
-6.085634231567382812e-01,3.259097275563025420e-01
-6.079232096672058105e-01,3.320762503818910361e-01
-6.072829365730285645e-01,3.383904964203159338e-01
-6.066426634788513184e-01,3.448435295882648077e-01
-6.060023903846740723e-01,3.514264368767809898e-01
-6.053621768951416016e-01,3.581290194497719348e-01
-6.047219038009643555e-01,3.649424586492369116e-01
-6.040816307067871094e-01,3.718554772699835809e-01
-6.034414172172546387e-01,3.788561783890682655e-01
-6.028011441230773926e-01,3.859340370269839227e-01
-6.021608710289001465e-01,3.930760485000823756e-01
-6.015205979347229004e-01,4.002692564555507815e-01
-6.008803844451904297e-01,4.074994727359699809e-01
-6.002401113510131836e-01,4.147541088988360158e-01
-5.995998382568359375e-01,4.220178870948214644e-01
-5.989596247673034668e-01,4.292751676830892649e-01
-5.983193516731262207e-01,4.365118109356949105e-01
-5.976790785789489746e-01,4.437112349117890986e-01
-5.970388054847717285e-01,4.508571310642226493e-01
-5.963985919952392578e-01,4.579321251620314115e-01
-5.957583189010620117e-01,4.649206092384838840e-01
-5.951180458068847656e-01,4.718046209243471623e-01
-5.944778323173522949e-01,4.785660904441542129e-01
-5.938375592231750488e-01,4.851886028881953195e-01
-5.931972861289978027e-01,4.916537768840836264e-01
-5.925570130348205566e-01,4.979438326355616340e-01
-5.919167995452880859e-01,5.040404705024510434e-01
-5.912765264511108398e-01,5.099271537309562063e-01
-5.906362533569335938e-01,5.155858673489399635e-01
-5.899960398674011230e-01,5.209988453726959179e-01
-5.893557667732238770e-01,5.261502438751244348e-01
-5.887154936790466309e-01,5.310231320201852512e-01
-5.880752205848693848e-01,5.356014709486314196e-01
-5.874350070953369141e-01,5.398695342186234924e-01
-5.867947340011596680e-01,5.438134125183919920e-01
-5.861544609069824219e-01,5.474187044330616203e-01
-5.855142474174499512e-01,5.506719781433360161e-01
-5.848739743232727051e-01,5.535616084436769668e-01
-5.842337012290954590e-01,5.560759661079908156e-01
-5.835934281349182129e-01,5.582048583712406753e-01
-5.829532146453857422e-01,5.599389262513403409e-01
-5.823129415512084961e-01,5.612705515669693668e-01
-5.816726684570312500e-01,5.621927630878529314e-01
-5.810324549674987793e-01,5.626998710006798632e-01
-5.803921818733215332e-01,5.627877813707122812e-01
-5.797519087791442871e-01,5.624532960549051275e-01
-5.791116356849670410e-01,5.616947744045450719e-01
-5.784714221954345703e-01,5.605118759373199921e-01
-5.778311491012573242e-01,5.589052568459091930e-01
-5.771908760070800781e-01,5.568771878642513329e-01
-5.765506625175476074e-01,5.544312714362980010e-01
-5.759103894233703613e-01,5.515717184228536851e-01
-5.752701163291931152e-01,5.483045636950576451e-01
-5.746298432350158691e-01,5.446367006917620657e-01
-5.739896297454833984e-01,5.405765818624326258e-01
-5.733493566513061523e-01,5.361325165613752830e-01
-5.727090835571289062e-01,5.313148617443124166e-01
-5.720688700675964355e-01,5.261349838791788969e-01
-5.714285969734191895e-01,5.206036176655040038e-01
-5.707883238792419434e-01,5.147337190589116318e-01
-5.701480507850646973e-01,5.085383302364521185e-01
-5.695078372955322266e-01,5.020317846589947841e-01
-5.688675642013549805e-01,4.952270027909904115e-01
-5.682272911071777344e-01,4.881392149752379339e-01
-5.675870776176452637e-01,4.807841043848073426e-01
-5.669468045234680176e-01,4.731754772376755014e-01
-5.663065314292907715e-01,4.653294525752214028e-01
-5.656662583351135254e-01,4.572615963072408363e-01
-5.650260448455810547e-01,4.489883488974673043e-01
-5.643857717514038086e-01,4.405238046256076956e-01
-5.637454986572265625e-01,4.318843213554224292e-01
-5.631052851676940918e-01,4.230862457325113013e-01
-5.624650120735168457e-01,4.141432750884215253e-01
-5.618247389793395996e-01,4.050714023075538961e-01
-5.611844658851623535e-01,3.958855371913845289e-01
-5.605442523956298828e-01,3.866012813089634292e-01
-5.599039793014526367e-01,3.772312182893715615e-01
-5.592637062072753906e-01,3.677903464769576303e-01
-5.586234927177429199e-01,3.582932209705096405e-01
-5.579832196235656738e-01,3.487514506915698753e-01
-5.573429465293884277e-01,3.391789271741476597e-01
-5.567026734352111816e-01,3.295882342046807523e-01
-5.560624599456787109e-01,3.199925061299135898e-01
-5.554221868515014648e-01,3.104017580228948248e-01
-5.547819137573242188e-01,3.008283321073967898e-01
-5.541416406631469727e-01,2.912831939061164555e-01
-5.535014271736145020e-01,2.817779043584769383e-01
-5.528611540794372559e-01,2.723209432213722359e-01
-5.522208809852600098e-01,2.629229725052280031e-01
-5.515806674957275391e-01,2.535943941503813193e-01
-5.509403944015502930e-01,2.443425371950143088e-01
-5.503001213073730469e-01,2.351770039580083349e-01
-5.496598482131958008e-01,2.261061824313905788e-01
-5.490196347236633301e-01,2.171389235965577313e-01
-5.483793616294860840e-01,2.082812745493711759e-01
-5.477390885353088379e-01,1.995414375529285245e-01
-5.470988750457763672e-01,1.909273068371963866e-01
-5.464586019515991211e-01,1.824440111324379110e-01
-5.458183288574218750e-01,1.740988833777485922e-01
-5.451780557632446289e-01,1.658980925444679677e-01
-5.445378422737121582e-01,1.578483284442921963e-01
-5.438975691795349121e-01,1.499537834371817979e-01
-5.432572960853576660e-01,1.422205987169551378e-01
-5.426170825958251953e-01,1.346547095613290779e-01
-5.419768095016479492e-01,1.272596208493554926e-01
-5.413365364074707031e-01,1.200407884767145106e-01
-5.406962633132934570e-01,1.130027667050503837e-01
-5.400560498237609863e-01,1.061504166273969929e-01
-5.394157767295837402e-01,9.948660545571552660e-02
-5.387755036354064941e-01,9.301586260554950414e-02
-5.381352901458740234e-01,8.674246030258814244e-02
-5.374950170516967773e-01,8.066875556892139087e-02
-5.368547439575195312e-01,7.479863362545424721e-02
-5.362144708633422852e-01,6.913523966133361398e-02
-5.355742573738098145e-01,6.368202379234766397e-02
-5.349339842796325684e-01,5.844071590284993789e-02
-5.342937111854553223e-01,5.341442500662019199e-02
-5.336534976959228516e-01,4.860595154721725208e-02
-5.330132246017456055e-01,4.401663817268319789e-02
-5.323729515075683594e-01,3.964893423280280160e-02
-5.317326784133911133e-01,3.550470236829506021e-02
-5.310924649238586426e-01,3.158590870517663518e-02
-5.304521918296813965e-01,2.789328707565541521e-02
-5.298119187355041504e-01,2.442846438983226065e-02
-5.291717052459716797e-01,2.119277781302475461e-02
-5.285314321517944336e-01,1.818648477846007694e-02
-5.278911590576171875e-01,1.541055171142247104e-02
-5.272508859634399414e-01,1.286539657129326386e-02
-5.266106724739074707e-01,1.055142810797127240e-02
-5.259703993797302246e-01,8.468257953262003923e-03
-5.253301262855529785e-01,6.615867604637060140e-03
-5.246899127960205078e-01,4.993937232850242935e-03
-5.240496397018432617e-01,3.601470225350844601e-03
-5.234093666076660156e-01,2.437743827349958536e-03
-5.227690935134887695e-01,1.501545176571639217e-03
-5.221288800239562988e-01,7.915265958189365847e-04
-5.214886069297790527e-01,3.058820553372143536e-04
-5.208483338356018066e-01,4.278058434881160110e-05
-5.202081203460693359e-01,0.000000000000000000e+00
-5.195678472518920898e-01,1.750848781130187604e-04
-5.189275741577148438e-01,5.653150624866931651e-04
-5.182873010635375977e-01,1.167691628450207020e-03
-5.176470875740051270e-01,1.978844626430387166e-03
-5.170068144798278809e-01,2.995389984483232126e-03
-5.163665413856506348e-01,4.213364462140489763e-03
-5.157263278961181641e-01,5.628530643257967370e-03
-5.150860548019409180e-01,7.236731515153138616e-03
-5.144457817077636719e-01,9.033111986871400489e-03
-5.138055086135864258e-01,1.101270336885562529e-02
-5.131652951240539551e-01,1.317001263010375567e-02
-5.125250220298767090e-01,1.549983294885048934e-02
-5.118847489356994629e-01,1.799613662866006436e-02
-5.112445354461669922e-01,2.065252061125733007e-02
-5.106042623519897461e-01,2.346306126357422528e-02
-5.099639892578125000e-01,2.642082283168445400e-02
-5.093237161636352539e-01,2.951882371856928700e-02
-5.086835026741027832e-01,3.274953285836890160e-02
-5.080432295799255371e-01,3.610609832786249029e-02
-5.074029564857482910e-01,3.958045575177671083e-02
-5.067627429962158203e-01,4.316432321932861527e-02
-5.061224699020385742e-01,4.685018359435000335e-02
-5.054821968078613281e-01,5.062930590243519546e-02
-5.048419237136840820e-01,5.449312511577186768e-02
-5.042017102241516113e-01,5.843246520368339247e-02
-5.035614371299743652e-01,6.243915528356014377e-02
-5.029211640357971191e-01,6.650377536256169009e-02
-5.022809505462646484e-01,7.061671657554047243e-02
-5.016406774520874023e-01,7.476947749721052361e-02
-5.010004043579101562e-01,7.895231235504196476e-02
-5.003601312637329102e-01,8.315581230786550648e-02
-4.997198879718780518e-01,8.737034129457477150e-02
-4.990796446800231934e-01,9.158665196595983105e-02
-4.984394013881683350e-01,9.579533183554822529e-02
-4.977991282939910889e-01,9.998726924702472374e-02
-4.971588850021362305e-01,1.041528251646242076e-01
-4.965186119079589844e-01,1.082832384461136499e-01
-4.958783686161041260e-01,1.123691884352950865e-01
-4.952380955219268799e-01,1.164022672369444678e-01
-4.945978522300720215e-01,1.203735838077575337e-01
-4.939576089382171631e-01,1.242750133782157818e-01
-4.933173358440399170e-01,1.280987238644550885e-01
-4.926770925521850586e-01,1.318367229997381429e-01
-4.920368194580078125e-01,1.354820083658685448e-01
-4.913965761661529541e-01,1.390273181750423248e-01
-4.907563030719757080e-01,1.424664647275548646e-01
-4.901160597801208496e-01,1.457930474287110201e-01
-4.894758164882659912e-01,1.490016653314150119e-01
-4.888355433940887451e-01,1.520873307080412573e-01
-4.881953001022338867e-01,1.550451844544413760e-01
-4.875550270080566406e-01,1.578715175923646186e-01
-4.869147837162017822e-01,1.605625327572326455e-01
-4.862745106220245361e-01,1.631156426350122146e-01
-4.856342673301696777e-01,1.655282781411617776e-01
-4.849940240383148193e-01,1.677988729928689970e-01
-4.843537509441375732e-01,1.699264155707913559e-01
-4.837135076522827148e-01,1.719102169059669727e-01
-4.830732345581054688e-01,1.737505827424024041e-01
-4.824329912662506104e-01,1.754480785397314335e-01
-4.817927181720733643e-01,1.770041692196393512e-01
-4.811524748802185059e-01,1.784205955831588142e-01
-4.805122315883636475e-01,1.796999735863602510e-01
-4.798719584941864014e-01,1.808453373556790922e-01
-4.792317152023315430e-01,1.818601695023636111e-01
-4.785914421081542969e-01,1.827486353328877655e-01
-4.779511988162994385e-01,1.835152206795660490e-01
-4.773109257221221924e-01,1.841650470065068212e-01
-4.766706824302673340e-01,1.847034801198277343e-01
-4.760304391384124756e-01,1.851364292483239637e-01
-4.753901660442352295e-01,1.854700856938871212e-01
-4.747499227523803711e-01,1.857109793836722034e-01
-4.741096496582031250e-01,1.858659160761408913e-01
-4.734694063663482666e-01,1.859419858888422539e-01
-4.728291332721710205e-01,1.859464591408270806e-01
-4.721888899803161621e-01,1.858867690190928457e-01
-4.715486466884613037e-01,1.857705140864100990e-01
-4.709083735942840576e-01,1.856053260253220927e-01
-4.702681303024291992e-01,1.853989452273747673e-01
-4.696278572082519531e-01,1.851590661002369131e-01
-4.689876139163970947e-01,1.848934100865760044e-01
-4.683473408222198486e-01,1.846095749414313758e-01
-4.677070975303649902e-01,1.843151273275438484e-01
-4.670668542385101318e-01,1.840174004908723404e-01
-4.664265811443328857e-01,1.837236481508242036e-01
-4.657863378524780273e-01,1.834408793431601126e-01
-4.651460647583007812e-01,1.831758446037810018e-01
-4.645058214664459229e-01,1.829350668531608548e-01
-4.638655483722686768e-01,1.827247728704177732e-01
-4.632253050804138184e-01,1.825508526945562870e-01
-4.625850617885589600e-01,1.824188501128416462e-01
-4.619447886943817139e-01,1.823339684670637340e-01
-4.613045454025268555e-01,1.823010284454662511e-01
-4.606642723083496094e-01,1.823243996746866102e-01
-4.600240290164947510e-01,1.824081204099252673e-01
-4.593837559223175049e-01,1.825557170000369211e-01
-4.587435126304626465e-01,1.827703296661384869e-01
-4.581032693386077881e-01,1.830545769781442011e-01
-4.574629962444305420e-01,1.834107256214805304e-01
-4.568227529525756836e-01,1.838404558213588835e-01
-4.561824798583984375e-01,1.843450851825054748e-01
-4.555422365665435791e-01,1.849253550850971095e-01
-4.549019634723663330e-01,1.855816494036677256e-01
-4.542617201805114746e-01,1.863137551832947381e-01
-4.536214768886566162e-01,1.871211002138628565e-01
-4.529812037944793701e-01,1.880026338480647041e-01
-4.523409605026245117e-01,1.889567897861628154e-01
-4.517006874084472656e-01,1.899816522168711330e-01
-4.510604441165924072e-01,1.910747313319722807e-01
-4.504201710224151611e-01,1.922333378855212160e-01
-4.497799277305603027e-01,1.934541205992426072e-01
-4.491396844387054443e-01,1.947335585838314564e-01
-4.484994113445281982e-01,1.960676940246961486e-01
-4.478591680526733398e-01,1.974521219876450573e-01
-4.472188949584960938e-01,1.988823037630762514e-01
-4.465786516666412354e-01,2.003531396197826275e-01
-4.459383785724639893e-01,2.018595667432672158e-01
-4.452981352806091309e-01,2.033959011236277092e-01
-4.446578919887542725e-01,2.049565176196219696e-01
-4.440176188945770264e-01,2.065355712797578569e-01
-4.433773756027221680e-01,2.081268397123556824e-01
-4.427371025085449219e-01,2.097241683938815271e-01
-4.420968592166900635e-01,2.113211180854523974e-01
-4.414565861225128174e-01,2.129113978726890899e-01
-4.408163428306579590e-01,2.144883581306640252e-01
-4.401760995388031006e-01,2.160456084597095483e-01
-4.395358264446258545e-01,2.175766996538186504e-01
-4.388955831527709961e-01,2.190750788721387288e-01
-4.382553100585937500e-01,2.205344946421718966e-01
-4.376150667667388916e-01,2.219486334109799230e-01
-4.369747936725616455e-01,2.233114454970785978e-01
-4.363345503807067871e-01,2.246168950081113280e-01
-4.356943070888519287e-01,2.258592793821136979e-01
-4.350540339946746826e-01,2.270331698233167828e-01
-4.344137907028198242e-01,2.281331886979294232e-01
-4.337735176086425781e-01,2.291544638780762533e-01
-4.331332743167877197e-01,2.300921901537416048e-01
-4.324930012226104736e-01,2.309421425787347992e-01
-4.318527579307556152e-01,2.317002212346679357e-01
-4.312124848365783691e-01,2.323628164487758774e-01
-4.305722415447235107e-01,2.329266265195095720e-01
-4.299319982528686523e-01,2.333887479202756410e-01
-4.292917251586914062e-01,2.337467469486220750e-01
-4.286514818668365479e-01,2.339985215366056082e-01
-4.280112087726593018e-01,2.341423859933460250e-01
-4.273709654808044434e-01,2.341770775446838648e-01
-4.267306923866271973e-01,2.341017985770466048e-01
-4.260904490947723389e-01,2.339160771175992082e-01
-4.254502058029174805e-01,2.336199458191474676e-01
-4.248099327087402344e-01,2.332137543598258311e-01
-4.241696894168853760e-01,2.326983283029440130e-01
-4.235294163227081299e-01,2.320748006352815196e-01
-4.228891730308532715e-01,2.313447670321160388e-01
-4.222488999366760254e-01,2.305100573589040636e-01
-4.216086566448211670e-01,2.295729988284325174e-01
-4.209684133529663086e-01,2.285361006553703334e-01
-4.203281402587890625e-01,2.274022191250173464e-01
-4.196878969669342041e-01,2.261745587563739335e-01
-4.190476238727569580e-01,2.248564988180961066e-01
-4.184073805809020996e-01,2.234517817117502858e-01
-4.177671074867248535e-01,2.219641790508593004e-01
-4.171268641948699951e-01,2.203979133302400584e-01
-4.164866209030151367e-01,2.187571762975428769e-01
-4.158463478088378906e-01,2.170463019606909683e-01
-4.152061045169830322e-01,2.152700289437752268e-01
-4.145658314228057861e-01,2.134328199531587700e-01
-4.139255881309509277e-01,2.115395796346737356e-01
-4.132853150367736816e-01,2.095949987123870706e-01
-4.126450717449188232e-01,2.076040693364840095e-01
-4.120048284530639648e-01,2.055715875008896631e-01
-4.113645553588867188e-01,2.035023566177835974e-01
-4.107243120670318604e-01,2.014014402172934481e-01
-4.100840389728546143e-01,1.992735231767088777e-01
-4.094437956809997559e-01,1.971235832270985533e-01
-4.088035225868225098e-01,1.949561802036949842e-01
-4.081632792949676514e-01,1.927761774770622161e-01
-4.075230360031127930e-01,1.905880493970770750e-01
-4.068827629089355469e-01,1.883962134403676103e-01
-4.062425196170806885e-01,1.862052290618558814e-01
-4.056022465229034424e-01,1.840191618946853680e-01
-4.049620032310485840e-01,1.818423393729338144e-01
-4.043217301368713379e-01,1.796785403131373471e-01
-4.036814868450164795e-01,1.775318172521966886e-01
-4.030412435531616211e-01,1.754057939066173688e-01
-4.024009704589843750e-01,1.733038799223503013e-01
-4.017607271671295166e-01,1.712296554224708167e-01
-4.011204540729522705e-01,1.691861673086401119e-01
-4.004802107810974121e-01,1.671766513042509672e-01
-3.998399376869201660e-01,1.652038155129984531e-01
-3.991996943950653076e-01,1.632705450820948201e-01
-3.985594511032104492e-01,1.613792914202996087e-01
-3.979191780090332031e-01,1.595323503480510219e-01
-3.972789347171783447e-01,1.577320649667761643e-01
-3.966386616230010986e-01,1.559803281926415153e-01
-3.959984183311462402e-01,1.542791217519816627e-01
-3.953581452369689941e-01,1.526299955156078525e-01
-3.947179019451141357e-01,1.510346011830194790e-01
-3.940776586532592773e-01,1.494941908268030417e-01
-3.934373855590820312e-01,1.480098919423946668e-01
-3.927971422672271729e-01,1.465828360449950019e-01
-3.921568691730499268e-01,1.452137356901235243e-01
-3.915166258811950684e-01,1.439034089183617304e-01
-3.908763527870178223e-01,1.426522410056372259e-01
-3.902361094951629639e-01,1.414607594698278348e-01
-3.895958662033081055e-01,1.403290489782063055e-01
-3.889555931091308594e-01,1.392571857714237638e-01
-3.883153498172760010e-01,1.382451620425895200e-01
-3.876750767230987549e-01,1.372926612811671276e-01
-3.870348334312438965e-01,1.363993726014709473e-01
-3.863945603370666504e-01,1.355647274038145333e-01
-3.857543170452117920e-01,1.347881241199564428e-01
-3.851140737533569336e-01,1.340687922246885933e-01
-3.844738006591796875e-01,1.334057671751844865e-01
-3.838335573673248291e-01,1.327980697164146129e-01
-3.831932842731475830e-01,1.322445267629275278e-01
-3.825530409812927246e-01,1.317438974145521691e-01
-3.819127678871154785e-01,1.312947577092824503e-01
-3.812725245952606201e-01,1.308957014193716795e-01
-3.806322813034057617e-01,1.305450887790620129e-01
-3.799920082092285156e-01,1.302412614896155674e-01
-3.793517649173736572e-01,1.299824494718704315e-01
-3.787114918231964111e-01,1.297667890653437794e-01
-3.780712485313415527e-01,1.295923709893278541e-01
-3.774309754371643066e-01,1.294571886083737411e-01
-3.767907321453094482e-01,1.293591772924767014e-01
-3.761504888534545898e-01,1.292962276713689462e-01
-3.755102157592773438e-01,1.292661296693808914e-01
-3.748699724674224854e-01,1.292666672799214211e-01
-3.742296993732452393e-01,1.292956253165642444e-01
-3.735894560813903809e-01,1.293506689633412421e-01
-3.729491829872131348e-01,1.294295194184211795e-01
-3.723089396953582764e-01,1.295298639120061601e-01
-3.716686964035034180e-01,1.296493348784091282e-01
-3.710284233093261719e-01,1.297856514194006827e-01
-3.703881800174713135e-01,1.299364681770107666e-01
-3.697479069232940674e-01,1.300995091915888580e-01
-3.691076636314392090e-01,1.302724891012916331e-01
-3.684673905372619629e-01,1.304531955543799526e-01
-3.678271472454071045e-01,1.306394111379391987e-01
-3.671869039535522461e-01,1.308290091466517424e-01
-3.665466308593750000e-01,1.310199077275462365e-01
-3.659063875675201416e-01,1.312100727921499121e-01
-3.652661144733428955e-01,1.313975805864515678e-01
-3.646258711814880371e-01,1.315805489102195303e-01
-3.639855980873107910e-01,1.317571927038310164e-01
-3.633453547954559326e-01,1.319258286087068299e-01
-3.627051115036010742e-01,1.320848470973174926e-01
-3.620648384094238281e-01,1.322327839915997671e-01
-3.614245951175689697e-01,1.323682201368705513e-01
-3.607843220233917236e-01,1.324898931990174944e-01
-3.601440787315368652e-01,1.325966417549673260e-01
-3.595038056373596191e-01,1.326874277999001706e-01
-3.588635623455047607e-01,1.327613116091557188e-01
-3.582233190536499023e-01,1.328174629039020616e-01
-3.575830459594726562e-01,1.328552166010217306e-01
-3.569428026676177979e-01,1.328740308431242134e-01
-3.563025295734405518e-01,1.328734242738667248e-01
-3.556622862815856934e-01,1.328531003390773790e-01
-3.550220131874084473e-01,1.328128240078600975e-01
-3.543817698955535889e-01,1.327525367631041675e-01
-3.537415266036987305e-01,1.326722479553130718e-01
-3.531012535095214844e-01,1.325721005429958410e-01
-3.524610102176666260e-01,1.324523458428368272e-01
-3.518207371234893799e-01,1.323132910776187998e-01
-3.511804938316345215e-01,1.321554179460786571e-01
-3.505402207374572754e-01,1.319792519601223901e-01
-3.498999774456024170e-01,1.317853926183931712e-01
-3.492597341537475586e-01,1.315745759935107451e-01
-3.486194610595703125e-01,1.313475298386483914e-01
-3.479792177677154541e-01,1.311051443848918474e-01
-3.473389446735382080e-01,1.308482885467379120e-01
-3.466987013816833496e-01,1.305779108217386408e-01
-3.460584282875061035e-01,1.302949982074577129e-01
-3.454181849956512451e-01,1.300006484637470372e-01
-3.447779119014739990e-01,1.296958563165961920e-01
-3.441376686096191406e-01,1.293817429111991935e-01
-3.434974253177642822e-01,1.290594155415405453e-01
-3.428571522235870361e-01,1.287299707678544181e-01
-3.422169089317321777e-01,1.283945322069630635e-01
-3.415766358375549316e-01,1.280541793630805003e-01
-3.409363925457000732e-01,1.277100665426114112e-01
-3.402961194515228271e-01,1.273631899168563564e-01
-3.396558761596679688e-01,1.270146638128442085e-01
-3.390156328678131104e-01,1.266654689737731765e-01
-3.383753597736358643e-01,1.263165610580743170e-01
-3.377351164817810059e-01,1.259689358068549758e-01
-3.370948433876037598e-01,1.256234274170635601e-01
-3.364546000957489014e-01,1.252809146413431662e-01
-3.358143270015716553e-01,1.249421219894761848e-01
-3.351740837097167969e-01,1.246078252676894316e-01
-3.345338404178619385e-01,1.242786298357896335e-01
-3.338935673236846924e-01,1.239551699212770863e-01
-3.332533240318298340e-01,1.236379523336585962e-01
-3.326130509376525879e-01,1.233273991922851920e-01
-3.319728076457977295e-01,1.230239510002077985e-01
-3.313325345516204834e-01,1.227278498287933672e-01
-3.306922912597656250e-01,1.224394013748213439e-01
-3.300520479679107666e-01,1.221587451449090977e-01
-3.294117748737335205e-01,1.218859774882421476e-01
-3.287715315818786621e-01,1.216211362758787828e-01
-3.281312584877014160e-01,1.213641484966316852e-01
-3.274910151958465576e-01,1.211149339916248735e-01
-3.268507421016693115e-01,1.208733130087460417e-01
-3.262104988098144531e-01,1.206390611269538837e-01
-3.255702555179595947e-01,1.204118679529182501e-01
-3.249299824237823486e-01,1.201913969309531538e-01
-3.242897391319274902e-01,1.199772383273041143e-01
-3.236494660377502441e-01,1.197689332652100980e-01
-3.230092227458953857e-01,1.195660239982805351e-01
-3.223689496517181396e-01,1.193679731255814502e-01
-3.217287063598632812e-01,1.191742033542171342e-01
-3.210884630680084229e-01,1.189841116070988747e-01
-3.204481899738311768e-01,1.187970632553061456e-01
-3.198079466819763184e-01,1.186124759737392509e-01
-3.191676735877990723e-01,1.184296319485422799e-01
-3.185274302959442139e-01,1.182479036300145836e-01
-3.178871572017669678e-01,1.180665853891467165e-01
-3.172469139099121094e-01,1.178850407147602475e-01
-3.166066706180572510e-01,1.177025927000459049e-01
-3.159663975238800049e-01,1.175185590000245028e-01
-3.153261542320251465e-01,1.173323201894076462e-01
-3.146858811378479004e-01,1.171432721708991487e-01
-3.140456378459930420e-01,1.169507697119618328e-01
-3.134053647518157959e-01,1.167542938445942369e-01
-3.127651214599609375e-01,1.165532708427630126e-01
-3.121248781681060791e-01,1.163472271215515441e-01
-3.114846050739288330e-01,1.161356688900672118e-01
-3.108443617820739746e-01,1.159182143392758491e-01
-3.102040886878967285e-01,1.156944682943041869e-01
-3.095638453960418701e-01,1.154641557490387882e-01
-3.089235723018646240e-01,1.152269337731510745e-01
-3.082833290100097656e-01,1.149826353190661621e-01
-3.076430857181549072e-01,1.147311123107126463e-01
-3.070028126239776611e-01,1.144722121232932821e-01
-3.063625693321228027e-01,1.142059440842810858e-01
-3.057222962379455566e-01,1.139322854177828859e-01
-3.050820529460906982e-01,1.136513424078078316e-01
-3.044417798519134521e-01,1.133631885960597607e-01
-3.038015365600585938e-01,1.130680676065578538e-01
-3.031612932682037354e-01,1.127662163666265371e-01
-3.025210201740264893e-01,1.124578998262029117e-01
-3.018807768821716309e-01,1.121435301738840096e-01
-3.012405037879943848e-01,1.118234646217128869e-01
-3.006002604961395264e-01,1.114981987241212558e-01
-2.999599874019622803e-01,1.111682006623992969e-01
-2.993197441101074219e-01,1.108340464382862045e-01
-2.986795008182525635e-01,1.104963352999348558e-01
-2.980392277240753174e-01,1.101556497191671369e-01
-2.973989844322204590e-01,1.098126933787728632e-01
-2.967587113380432129e-01,1.094681252814977412e-01
-2.961184680461883545e-01,1.091227128554415060e-01
-2.954781949520111084e-01,1.087771282634291126e-01
-2.948379516601562500e-01,1.084322049291452927e-01
-2.941977083683013916e-01,1.080886417152244761e-01
-2.935574352741241455e-01,1.077472562837571424e-01
-2.929171919822692871e-01,1.074088352737709862e-01
-2.922769188880920410e-01,1.070741447684335768e-01
-2.916366755962371826e-01,1.067439770674472044e-01
-2.909964025020599365e-01,1.064190687174511041e-01
-2.903561592102050781e-01,1.061001999282340513e-01
-2.897159159183502197e-01,1.057881288557074306e-01
-2.890756428241729736e-01,1.054835038759698307e-01
-2.884353995323181152e-01,1.051870594457096075e-01
-2.877951264381408691e-01,1.048994520321286927e-01
-2.871548831462860107e-01,1.046212790789207148e-01
-2.865146100521087646e-01,1.043531213704280702e-01
-2.858743667602539062e-01,1.040955390131483860e-01
-2.852341234683990479e-01,1.038490533243390246e-01
-2.845938503742218018e-01,1.036140266776435226e-01
-2.839536070823669434e-01,1.033909624547977302e-01
-2.833133339881896973e-01,1.031801375403498255e-01
-2.826730906963348389e-01,1.029818756859270934e-01
-2.820328176021575928e-01,1.027964134276722064e-01
-2.813925743103027344e-01,1.026239450911097251e-01
-2.807523310184478760e-01,1.024645727130195638e-01
-2.801120579242706299e-01,1.023183740984103807e-01
-2.794718146324157715e-01,1.021853939101182718e-01
-2.788315415382385254e-01,1.020655172128668298e-01
-2.781912982463836670e-01,1.019586793233795419e-01
-2.775510251522064209e-01,1.018647020700309547e-01
-2.769107818603515625e-01,1.017833826261256291e-01
-2.762705385684967041e-01,1.017144148764015377e-01
-2.756302654743194580e-01,1.016574930128770760e-01
-2.749900221824645996e-01,1.016122296485928445e-01
-2.743497490882873535e-01,1.015781813189011729e-01
-2.737095057964324951e-01,1.015548815012996542e-01
-2.730692327022552490e-01,1.015418208482081752e-01
-2.724289894104003906e-01,1.015384347934320530e-01
-2.717887461185455322e-01,1.015441054605563664e-01
-2.711484730243682861e-01,1.015581693828666587e-01
-2.705082297325134277e-01,1.015800180325747704e-01
-2.698679566383361816e-01,1.016089294630475592e-01
-2.692277133464813232e-01,1.016442038120275448e-01
-2.685874402523040771e-01,1.016850616342761526e-01
-2.679471969604492188e-01,1.017307743771485029e-01
-2.673069238662719727e-01,1.017805682093593234e-01
-2.666666805744171143e-01,1.018336850372048019e-01
-2.660264372825622559e-01,1.018893155915616688e-01
-2.653861641883850098e-01,1.019466857999709042e-01
-2.647459208965301514e-01,1.020050238171616996e-01
-2.641056478023529053e-01,1.020635634702906636e-01
-2.634654045104980469e-01,1.021215314266843421e-01
-2.628251314163208008e-01,1.021782060958491556e-01
-2.621848881244659424e-01,1.022328483842871449e-01
-2.615446448326110840e-01,1.022847612244239812e-01
-2.609043717384338379e-01,1.023332646188745976e-01
-2.602641284465789795e-01,1.023777146956175166e-01
-2.596238553524017334e-01,1.024174997519180508e-01
-2.589836120605468750e-01,1.024520248858316052e-01
-2.583433389663696289e-01,1.024807512974641455e-01
-2.577030956745147705e-01,1.025031676441710005e-01
-2.570628523826599121e-01,1.025188278548352372e-01
-2.564225792884826660e-01,1.025272901660017055e-01
-2.557823359966278076e-01,1.025281633974817197e-01
-2.551420629024505615e-01,1.025211441627940090e-01
-2.545018196105957031e-01,1.025059330603772523e-01
-2.538615465164184570e-01,1.024822808139553842e-01
-2.532213032245635986e-01,1.024500048007777053e-01
-2.525810599327087402e-01,1.024089289230891708e-01
-2.519407868385314941e-01,1.023589941794105229e-01
-2.513005435466766357e-01,1.023001182801852593e-01
-2.506602704524993896e-01,1.022323068482373642e-01
-2.500200271606445312e-01,1.021555990272502434e-01
-2.493797689676284790e-01,1.020700703655839092e-01
-2.487395107746124268e-01,1.019758361071758657e-01
-2.480992525815963745e-01,1.018730832755636584e-01
-2.474589943885803223e-01,1.017620135664571990e-01
-2.468187510967254639e-01,1.016428329885843418e-01
-2.461784929037094116e-01,1.015158560478601757e-01
-2.455382347106933594e-01,1.013813835311783151e-01
-2.448979765176773071e-01,1.012397543391898580e-01
-2.442577183246612549e-01,1.010913440465834867e-01
-2.436174601316452026e-01,1.009365151294803198e-01
-2.429772019386291504e-01,1.007757442034504791e-01
-2.423369437456130981e-01,1.006094171560718564e-01
-2.416967004537582397e-01,1.004380434690590462e-01
-2.410564422607421875e-01,1.002620391369641872e-01
-2.404161840677261353e-01,1.000819219437927288e-01
-2.397759258747100830e-01,9.989815515947775282e-02
-2.391356676816940308e-01,9.971130311045950378e-02
-2.384954094886779785e-01,9.952180154688461400e-02
-2.378551512956619263e-01,9.933022875765695758e-02
-2.372149080038070679e-01,9.913703692221798036e-02
-2.365746498107910156e-01,9.894276143339109097e-02
-2.359343916177749634e-01,9.874789576827680548e-02
-2.352941334247589111e-01,9.855293064070647091e-02
-2.346538752317428589e-01,9.835835894534028512e-02
-2.340136170387268066e-01,9.816467339198631237e-02
-2.333733588457107544e-01,9.797230983334515031e-02
-2.327331155538558960e-01,9.778171060521945179e-02
-2.320928573608398438e-01,9.759335871149410480e-02
-2.314525991678237915e-01,9.740761507414452680e-02
-2.308123409748077393e-01,9.722491883800099544e-02
-2.301720827817916870e-01,9.704564330902698543e-02
-2.295318245887756348e-01,9.687014532153748192e-02
-2.288915663957595825e-01,9.669876047281089626e-02
-2.282513231039047241e-01,9.653184240785206427e-02
-2.276110649108886719e-01,9.636966365592680717e-02
-2.269708067178726196e-01,9.621250482459808850e-02
-2.263305485248565674e-01,9.606064830333060911e-02
-2.256902903318405151e-01,9.591428828344472635e-02
-2.250500321388244629e-01,9.577370760813597173e-02
-2.244097739458084106e-01,9.563905615161827356e-02
-2.237695306539535522e-01,9.551055093819815767e-02
-2.231292724609375000e-01,9.538831178402640276e-02
-2.224890142679214478e-01,9.527250458469049832e-02
-2.218487560749053955e-01,9.516324962214106620e-02
-2.212084978818893433e-01,9.506063977510503804e-02
-2.205682396888732910e-01,9.496479972265836622e-02
-2.199279814958572388e-01,9.487578319212719435e-02
-2.192877382040023804e-01,9.479366262719723935e-02
-2.186474800109863281e-01,9.471848571901730907e-02
-2.180072218179702759e-01,9.465028095528094099e-02
-2.173669636249542236e-01,9.458911098436839637e-02
-2.167267054319381714e-01,9.453498073680943747e-02
-2.160864472389221191e-01,9.448787532539615341e-02
-2.154461890459060669e-01,9.444782004912966045e-02
-2.148059457540512085e-01,9.441482185242922043e-02
-2.141656875610351562e-01,9.438887733044154515e-02
-2.135254293680191040e-01,9.436994649572794103e-02
-2.128851711750030518e-01,9.435805038411704260e-02
-2.122449129819869995e-01,9.435314491386037616e-02
-2.116046547889709473e-01,9.435523789031918795e-02
-2.109643965959548950e-01,9.436430757387981316e-02
-2.103241533041000366e-01,9.438032602321477782e-02
-2.096838951110839844e-01,9.440327694290395755e-02
-2.090436369180679321e-01,9.443313898366234582e-02
-2.084033787250518799e-01,9.446992521231356577e-02
-2.077631205320358276e-01,9.451359889849664242e-02
-2.071228623390197754e-01,9.456414948992630798e-02
-2.064826041460037231e-01,9.462158208172555263e-02
-2.058423459529876709e-01,9.468585758999026325e-02
-2.052021026611328125e-01,9.475700845178813836e-02
-2.045618444681167603e-01,9.483501064259902691e-02
-2.039215862751007080e-01,9.491986203543678613e-02
-2.032813280820846558e-01,9.501157050778985536e-02
-2.026410698890686035e-01,9.511013676428436980e-02
-2.020008116960525513e-01,9.521553466287890899e-02
-2.013605535030364990e-01,9.532782595755584509e-02
-2.007203102111816406e-01,9.544693833791351167e-02
-2.000800520181655884e-01,9.557290487390668332e-02
-1.994397938251495361e-01,9.570572378714858885e-02
-1.987995356321334839e-01,9.584536840051072204e-02
-1.981592774391174316e-01,9.599184311263408986e-02
-1.975190192461013794e-01,9.614511945225778788e-02
-1.968787610530853271e-01,9.630519123301528595e-02
-1.962385177612304688e-01,9.647201402955829508e-02
-1.955982595682144165e-01,9.664557070252932647e-02
-1.949580013751983643e-01,9.682581285966529450e-02
-1.943177431821823120e-01,9.701269335629270074e-02
-1.936774849891662598e-01,9.720614954263329111e-02
-1.930372267961502075e-01,9.740609716021175757e-02
-1.923969686031341553e-01,9.761250477654570545e-02
-1.917567253112792969e-01,9.782523440799684167e-02
-1.911164671182632446e-01,9.804421280916031378e-02
-1.904762089252471924e-01,9.826932361958817808e-02
-1.898359507322311401e-01,9.850045243693372754e-02
-1.891956925392150879e-01,9.873745732917127427e-02
-1.885554343461990356e-01,9.898020605682011919e-02
-1.879151761531829834e-01,9.922851548611699712e-02
-1.872749328613281250e-01,9.948225540528277122e-02
-1.866346746683120728e-01,9.974122015676467612e-02
-1.859944164752960205e-01,1.000052341307560155e-01
-1.853541582822799683e-01,1.002740982773060452e-01
-1.847139000892639160e-01,1.005476015788948629e-01
-1.840736418962478638e-01,1.008255102316084617e-01
-1.834333837032318115e-01,1.011076265167809574e-01
-1.827931404113769531e-01,1.013936987650545518e-01
-1.821528822183609009e-01,1.016835094224712854e-01
-1.815126240253448486e-01,1.019767730417862062e-01
-1.808723658323287964e-01,1.022732558565420113e-01
-1.802321076393127441e-01,1.025727312375450673e-01
-1.795918494462966919e-01,1.028749095895378218e-01
-1.789515912532806396e-01,1.031795565271012016e-01
-1.783113479614257812e-01,1.034863938126187044e-01
-1.776710897684097290e-01,1.037951878896787861e-01
-1.770308315753936768e-01,1.041056590104498802e-01
-1.763905733823776245e-01,1.044175845220731702e-01
-1.757503151893615723e-01,1.047307355433830800e-01
-1.751100569963455200e-01,1.050447959612648141e-01
-1.744697988033294678e-01,1.053596069153872605e-01
-1.738295555114746094e-01,1.056749184745204850e-01
-1.731892973184585571e-01,1.059905362328175116e-01
-1.725490391254425049e-01,1.063062251854871576e-01
-1.719087809324264526e-01,1.066218396407281332e-01
-1.712685227394104004e-01,1.069371538985759429e-01
-1.706282645463943481e-01,1.072520468136870520e-01
-1.699880063533782959e-01,1.075663311619829976e-01
-1.693477630615234375e-01,1.078798511517815584e-01
-1.687075048685073853e-01,1.081925296747279219e-01
-1.680672466754913330e-01,1.085042682315373597e-01
-1.674269884824752808e-01,1.088149284391750626e-01
-1.667867302894592285e-01,1.091244475937385161e-01
-1.661464720964431763e-01,1.094328053057536110e-01
-1.655062139034271240e-01,1.097398849689441569e-01
-1.648659706115722656e-01,1.100457073665923602e-01
-1.642257124185562134e-01,1.103502347625497926e-01
-1.635854542255401611e-01,1.106535088565032687e-01
-1.629451960325241089e-01,1.109555055000166490e-01
-1.623049378395080566e-01,1.112562654772037973e-01
-1.616646796464920044e-01,1.115558452896068253e-01
-1.610244214534759521e-01,1.118542888036180294e-01
-1.603841632604598999e-01,1.121516692385835512e-01
-1.597439199686050415e-01,1.124480569638448557e-01
-1.591036617755889893e-01,1.127435840887578422e-01
-1.584634035825729370e-01,1.130382904999871485e-01
-1.578231453895568848e-01,1.133323447966478881e-01
-1.571828871965408325e-01,1.136258159875973561e-01
-1.565426290035247803e-01,1.139188595034861251e-01
-1.559023708105087280e-01,1.142116187710575659e-01
-1.552621275186538696e-01,1.145041834268893943e-01
-1.546218693256378174e-01,1.147967269920058264e-01
-1.539816111326217651e-01,1.150893763122553537e-01
-1.533413529396057129e-01,1.153822870494520814e-01
-1.527010947465896606e-01,1.156755900139119220e-01
-1.520608365535736084e-01,1.159694606989543075e-01
-1.514205783605575562e-01,1.162640022154040054e-01
-1.507803350687026978e-01,1.165593698617071183e-01
-1.501400768756866455e-01,1.168557083263288554e-01
-1.494998186826705933e-01,1.171531247920380991e-01
-1.488595604896545410e-01,1.174517704249833372e-01
-1.482193022966384888e-01,1.177517782453261219e-01
-1.475790441036224365e-01,1.180532421569506774e-01
-1.469387859106063843e-01,1.183562804298876614e-01
-1.462985426187515259e-01,1.186609901039687998e-01
-1.456582844257354736e-01,1.189674790667458737e-01
-1.450180262327194214e-01,1.192758148657895312e-01
-1.443777680397033691e-01,1.195860812808291485e-01
-1.437375098466873169e-01,1.198983544842513460e-01
-1.430972516536712646e-01,1.202126758819517249e-01
-1.424569934606552124e-01,1.205291265374688336e-01
-1.418167501688003540e-01,1.208476875931818739e-01
-1.411764919757843018e-01,1.211684505791499333e-01
-1.405362337827682495e-01,1.214913808939703799e-01
-1.398959755897521973e-01,1.218165353638989146e-01
-1.392557173967361450e-01,1.221438699832888553e-01
-1.386154592037200928e-01,1.224733904787251859e-01
-1.379752010107040405e-01,1.228050975277774626e-01
-1.373349577188491821e-01,1.231389527157062957e-01
-1.366946995258331299e-01,1.234748945066641568e-01
-1.360544413328170776e-01,1.238128993909759501e-01
-1.354141831398010254e-01,1.241529090880346686e-01
-1.347739249467849731e-01,1.244948675073933586e-01
-1.341336667537689209e-01,1.248387041197176472e-01
-1.334934085607528687e-01,1.251843635544327427e-01
-1.328531652688980103e-01,1.255317126874659905e-01
-1.322129070758819580e-01,1.258807223325364433e-01
-1.315726488828659058e-01,1.262313063000273239e-01
-1.309323906898498535e-01,1.265833368776032586e-01
-1.302921324968338013e-01,1.269367718088383334e-01
-1.296518743038177490e-01,1.272914572117871401e-01
-1.290116161108016968e-01,1.276473491189191733e-01
-1.283713728189468384e-01,1.280043177584175851e-01
-1.277311146259307861e-01,1.283622859537940641e-01
-1.270908564329147339e-01,1.287211500810130360e-01
-1.264505982398986816e-01,1.290808386875257341e-01
-1.258103400468826294e-01,1.294412255000088052e-01
-1.251700818538665771e-01,1.298022628998793948e-01
-1.245298311114311218e-01,1.301638388103425470e-01
-1.238895729184150696e-01,1.305259197797719040e-01
-1.232493147253990173e-01,1.308883975574266501e-01
-1.226090639829635620e-01,1.312512254374382792e-01
-1.219688057899475098e-01,1.316143534959177686e-01
-1.213285475969314575e-01,1.319776891392607787e-01
-1.206882894039154053e-01,1.323412543618953663e-01
-1.200480386614799500e-01,1.327049783419278484e-01
-1.194077804684638977e-01,1.330688461021907187e-01
-1.187675222754478455e-01,1.334328234689046155e-01
-1.181272715330123901e-01,1.337969357587729391e-01
-1.174870133399963379e-01,1.341611749196283121e-01
-1.168467551469802856e-01,1.345255527735291778e-01
-1.162064969539642334e-01,1.348901021930162258e-01
-1.155662462115287781e-01,1.352548241077764501e-01
-1.149259880185127258e-01,1.356197894038624341e-01
-1.142857298254966736e-01,1.359850483945868049e-01
-1.136454790830612183e-01,1.363506551367521524e-01
-1.130052208900451660e-01,1.367166804141013436e-01
-1.123649626970291138e-01,1.370832005784192731e-01
-1.117247045040130615e-01,1.374503017001402760e-01
-1.110844537615776062e-01,1.378180830622008912e-01
-1.104441955685615540e-01,1.381866402924618598e-01
-1.098039373755455017e-01,1.385561074809551485e-01
-1.091636791825294495e-01,1.389265839775428724e-01
-1.085234284400939941e-01,1.392981721294894726e-01
-1.078831702470779419e-01,1.396710445981987903e-01
-1.072429120540618896e-01,1.400453048259011624e-01
-1.066026613116264343e-01,1.404211008021833962e-01
-1.059624031186103821e-01,1.407985583074751190e-01
-1.053221449255943298e-01,1.411778562893744038e-01
-1.046818867325782776e-01,1.415591050405211604e-01
-1.040416359901428223e-01,1.419424666200699292e-01
-1.034013777971267700e-01,1.423281183685620732e-01
-1.027611196041107178e-01,1.427161698568379933e-01
-1.021208688616752625e-01,1.431067920296094087e-01
-1.014806106686592102e-01,1.435001311512476008e-01
-1.008403524756431580e-01,1.438963521869665030e-01
-1.002000942826271057e-01,1.442955887916461677e-01
-9.955984354019165039e-02,1.446979995724158030e-01
-9.891958534717559814e-02,1.451036788470645433e-01
-9.827932715415954590e-02,1.455128404590197988e-01
-9.763907641172409058e-02,1.459255718194221174e-01
-9.699881821870803833e-02,1.463420314632633001e-01
-9.635856002569198608e-02,1.467623483951827623e-01
-9.571830183267593384e-02,1.471866188897594796e-01
-9.507805109024047852e-02,1.476149896917942073e-01
-9.443779289722442627e-02,1.480475820161806233e-01
-9.379753470420837402e-02,1.484844867966517157e-01
-9.315727651119232178e-02,1.489258005017175535e-01
-9.251702576875686646e-02,1.493716584930897540e-01
-9.187676757574081421e-02,1.498221098996683764e-01
-9.123650938272476196e-02,1.502772791675650588e-01
-9.059625864028930664e-02,1.507372231627144288e-01
-8.995600044727325439e-02,1.512020194767194070e-01
-8.931574225425720215e-02,1.516717616583251882e-01
-8.867548406124114990e-02,1.521464604799875886e-01
-8.803523331880569458e-02,1.526262091886314565e-01
-8.739497512578964233e-02,1.531110433058557874e-01
-8.675471693277359009e-02,1.536010167048118547e-01
-8.611446619033813477e-02,1.540961437649226440e-01
-8.547420799732208252e-02,1.545964611664638610e-01
-8.483394980430603027e-02,1.551020020613882444e-01
-8.419369161128997803e-02,1.556127627644858791e-01
-8.355344086885452271e-02,1.561287596335567684e-01
-8.291318267583847046e-02,1.566499698061640800e-01
-8.227292448282241821e-02,1.571764398528880946e-01
-8.163267374038696289e-02,1.577080930462062547e-01
-8.099241554737091064e-02,1.582449170408306571e-01
-8.035215735435485840e-02,1.587869124471357196e-01
-7.971189916133880615e-02,1.593339778688314112e-01
-7.907164841890335083e-02,1.598861202993928643e-01
-7.843139022588729858e-02,1.604432481105080299e-01
-7.779113203287124634e-02,1.610053236528319331e-01
-7.715088129043579102e-02,1.615722182669383500e-01
-7.651062309741973877e-02,1.621438661278098436e-01
-7.587036490440368652e-02,1.627201861317537634e-01
-7.523010671138763428e-02,1.633010289941090321e-01
-7.458985596895217896e-02,1.638862943311822917e-01
-7.394959777593612671e-02,1.644758371094754423e-01
-7.330933958292007446e-02,1.650695003604170097e-01
-7.266908884048461914e-02,1.656671163579463979e-01
-7.202883064746856689e-02,1.662685166168200723e-01
-7.138857245445251465e-02,1.668734916558749504e-01
-7.074831426143646240e-02,1.674818393140204975e-01
-7.010806351900100708e-02,1.680932959633079093e-01
-6.946780532598495483e-02,1.687076507098037581e-01
-6.882754713296890259e-02,1.693246204997747029e-01
-6.818728893995285034e-02,1.699438993685893351e-01
-6.754703819751739502e-02,1.705652046857428772e-01
-6.690678000450134277e-02,1.711881757815749694e-01
-6.626652181148529053e-02,1.718124556925149093e-01
-6.562627106904983521e-02,1.724376799898204027e-01
-6.498601287603378296e-02,1.730634288353334327e-01
-6.434575468301773071e-02,1.736892823043860723e-01
-6.370549649000167847e-02,1.743147768557218313e-01
-6.306524574756622314e-02,1.749393959536300613e-01
-6.242498755455017090e-02,1.755626410324664377e-01
-6.178473308682441711e-02,1.761839592098719542e-01
-6.114447489380836487e-02,1.768028157010936852e-01
-6.050422042608261108e-02,1.774185569619222136e-01
-5.986396223306655884e-02,1.780305350874833437e-01
-5.922370776534080505e-02,1.786381121621261059e-01
-5.858344957232475281e-02,1.792405420650764469e-01
-5.794319510459899902e-02,1.798371578713178209e-01
-5.730293691158294678e-02,1.804271225451876681e-01
-5.666268244385719299e-02,1.810096538571448477e-01
-5.602242797613143921e-02,1.815839555957201590e-01
-5.538216978311538696e-02,1.821491224519014018e-01
-5.474191531538963318e-02,1.827043007831794519e-01
-5.410165712237358093e-02,1.832485754027031177e-01
-5.346140265464782715e-02,1.837809589315675396e-01
-5.282114446163177490e-02,1.843005313975836224e-01
-5.218088999390602112e-02,1.848062876066922655e-01
-5.154063552618026733e-02,1.852971855136091861e-01
-5.090037733316421509e-02,1.857722304622786424e-01
-5.026012286543846130e-02,1.862303423240119216e-01
-4.961986467242240906e-02,1.866704917596706537e-01
-4.897961020469665527e-02,1.870916127656796490e-01
-4.833935201168060303e-02,1.874926006694899172e-01
-4.769909754395484924e-02,1.878723884285191659e-01
-4.705884307622909546e-02,1.882299101458202450e-01
-4.641858488321304321e-02,1.885640990033472519e-01
-4.577833041548728943e-02,1.888738922646222562e-01
-4.513807222247123718e-02,1.891582621338132597e-01
-4.449781775474548340e-02,1.894161562983631697e-01
-4.385755956172943115e-02,1.896466337720430495e-01
-4.321730509400367737e-02,1.898486907876968388e-01
-4.257704690098762512e-02,1.900214348110527141e-01
-4.193679243326187134e-02,1.901639448718492886e-01
-4.129653796553611755e-02,1.902754091773375400e-01
-4.065627977252006531e-02,1.903550517072454262e-01
-4.001602530479431152e-02,1.904021527961403670e-01
-3.937576711177825928e-02,1.904160485365347100e-01
-3.873551264405250549e-02,1.903961666740627834e-01
-3.809525445103645325e-02,1.903419729673236915e-01
-3.745499998331069946e-02,1.902530513427520553e-01
-3.681474179029464722e-02,1.901290720209911633e-01
-3.617448732256889343e-02,1.899697597396499127e-01
-3.553423285484313965e-02,1.897749625579638888e-01
-3.489397466182708740e-02,1.895446108292828669e-01
-3.425372019410133362e-02,1.892787499953341168e-01
-3.361346200108528137e-02,1.889775217662967854e-01
-3.297320753335952759e-02,1.886411929044284896e-01
-3.233294934034347534e-02,1.882701195154510287e-01
-3.169269487261772156e-02,1.878647683489500508e-01
-3.105243854224681854e-02,1.874257396543379528e-01
-3.041218221187591553e-02,1.869537120728677060e-01
-2.977192588150501251e-02,1.864495348522980933e-01
-2.913166955113410950e-02,1.859141087521045677e-01
-2.849141508340835571e-02,1.853485097353360089e-01
-2.785115875303745270e-02,1.847538701823356888e-01
-2.721090242266654968e-02,1.841314479013238525e-01
-2.657064609229564667e-02,1.834826199933337065e-01
-2.593038976192474365e-02,1.828088763631154912e-01
-2.529013343155384064e-02,1.821117631059365749e-01
-2.464987710118293762e-02,1.813929518126733420e-01
-2.400962263345718384e-02,1.806542397587449500e-01
-2.336936630308628082e-02,1.798974509456625626e-01
-2.272910997271537781e-02,1.791244921106946997e-01
-2.208885364234447479e-02,1.783373786460926702e-01
-2.144859731197357178e-02,1.775381794842827432e-01
-2.080834098160266876e-02,1.767290073829674846e-01
-2.016808465123176575e-02,1.759120887704099800e-01
-1.952782832086086273e-02,1.750896154744836508e-01
-1.888757199048995972e-02,1.742638051892297923e-01
-1.824731752276420593e-02,1.734370432287208885e-01
-1.760706119239330292e-02,1.726115825985918839e-01
-1.696680486202239990e-02,1.717897755203581234e-01
-1.632654853165149689e-02,1.709739686187541352e-01
-1.568629220128059387e-02,1.701664770968234208e-01
-1.504603587090969086e-02,1.693696559817974290e-01
-1.440578047186136246e-02,1.685857740885969847e-01
-1.376552414149045944e-02,1.678171325718498252e-01
-1.312526781111955643e-02,1.670659570255108584e-01
-1.248501241207122803e-02,1.663344940714575060e-01
-1.184475608170032501e-02,1.656248205543588981e-01
-1.120449975132942200e-02,1.649390970799986533e-01
-1.056424342095851898e-02,1.642793160068256597e-01
-9.923987090587615967e-03,1.636474512728898212e-01
-9.283731691539287567e-03,1.630453539161140775e-01
-8.643475361168384552e-03,1.624748624235441419e-01
-8.003219030797481537e-03,1.619376334297166764e-01
-7.362963166087865829e-03,1.614353055960391359e-01
-6.722707301378250122e-03,1.609693540792558331e-01
-6.082450971007347107e-03,1.605411748228835478e-01
-5.442194640636444092e-03,1.601520740239110729e-01
-4.801938775926828384e-03,1.598031991052244472e-01
-4.161682911217212677e-03,1.594956133563494305e-01
-3.521426580846309662e-03,1.592302299101939767e-01
-2.881170483306050301e-03,1.590078445110867378e-01
-2.240914385765790939e-03,1.588291186833807878e-01
-1.600658288225531578e-03,1.586946067688064232e-01
-9.604021906852722168e-04,1.586046996165650924e-01
-3.201460931450128555e-04,1.585596647243527890e-01
3.201460931450128555e-04,1.585596597544656206e-01
9.604021906852722168e-04,1.586046847102986490e-01
1.600658288225531578e-03,1.586945819441907268e-01
2.240914385765790939e-03,1.588290842335147168e-01
2.881170483306050301e-03,1.590078004154884539e-01
3.521426580846309662e-03,1.592301756858489625e-01
4.161682911217212677e-03,1.594955501520844976e-01
4.801938775926828384e-03,1.598031266188666422e-01
5.442194640636444092e-03,1.601519919906140288e-01
6.082450971007347107e-03,1.605410849294921505e-01
6.722707301378250122e-03,1.609692546819019299e-01
7.362963166087865829e-03,1.614351988793467640e-01
8.003219030797481537e-03,1.619375187604745747e-01
8.643475361168384552e-03,1.624747401358024312e-01
9.283731691539287567e-03,1.630452261623345223e-01
9.923987090587615967e-03,1.636473130528552922e-01
1.056424342095851898e-02,1.642791730502564107e-01
1.120449975132942200e-02,1.649389497284579065e-01
1.184475608170032501e-02,1.656246691578249219e-01
1.248501241207122803e-02,1.663343356871251899e-01
1.312526781111955643e-02,1.670657953821059749e-01
1.376552414149045944e-02,1.678169648732712460e-01
1.440578047186136246e-02,1.685856008460300259e-01
1.504603587090969086e-02,1.693694807333230301e-01
1.568629220128059387e-02,1.701663002151825310e-01
1.632654853165149689e-02,1.709737847273915534e-01
1.696680486202239990e-02,1.717895964784288410e-01
1.760706119239330292e-02,1.726113975781604637e-01
1.824731752276420593e-02,1.734368528927685560e-01
1.888757199048995972e-02,1.742636153271757138e-01
1.952782832086086273e-02,1.750894313990603024e-01
2.016808465123176575e-02,1.759119056765205968e-01
2.080834098160266876e-02,1.767288209237110053e-01
2.144859731197357178e-02,1.775379992845023125e-01
2.208885364234447479e-02,1.783371959835493570e-01
2.272910997271537781e-02,1.791243075694000098e-01
2.336936630308628082e-02,1.798972650911112581e-01
2.400962263345718384e-02,1.806540531362368363e-01
2.464987710118293762e-02,1.813927873697922522e-01
2.529013343155384064e-02,1.821115836725377690e-01
2.593038976192474365e-02,1.828087042536772344e-01
2.657064609229564667e-02,1.834824418950748992e-01
2.721090242266654968e-02,1.841312837555744153e-01
2.785115875303745270e-02,1.847537011759161629e-01
2.849141508340835571e-02,1.853483483292261980e-01
2.913166955113410950e-02,1.859139547721504471e-01
2.977192588150501251e-02,1.864493776357005750e-01
3.041218221187591553e-02,1.869535723934085958e-01
3.105243854224681854e-02,1.874255973496592453e-01
3.169269487261772156e-02,1.878646241716324106e-01
3.233294934034347534e-02,1.882699827200848830e-01
3.297320753335952759e-02,1.886410632549591071e-01
3.361346200108528137e-02,1.889774066951543929e-01
3.425372019410133362e-02,1.892786266641017789e-01
3.489397466182708740e-02,1.895444943236821445e-01
3.553423285484313965e-02,1.897748526206890496e-01
3.617448732256889343e-02,1.899696561138846107e-01
3.681474179029464722e-02,1.901289744512557611e-01
3.745499998331069946e-02,1.902529595756625724e-01
3.809525445103645325e-02,1.903418816806707881e-01
3.873551264405250549e-02,1.903960810040725704e-01
3.937576711177825928e-02,1.904159593020136043e-01
4.001602530479431152e-02,1.904020608788097313e-01
4.065627977252006531e-02,1.903549735440543955e-01
4.129653796553611755e-02,1.902753361432836243e-01
4.193679243326187134e-02,1.901638767047235667e-01
4.257704690098762512e-02,1.900213712558769252e-01
4.321730509400367737e-02,1.898486256779037262e-01
4.385755956172943115e-02,1.896465731994161352e-01
4.449781775474548340e-02,1.894161051253284711e-01
4.513807222247123718e-02,1.891582098797996991e-01
4.577833041548728943e-02,1.888738482151182119e-01
4.641858488321304321e-02,1.885640541208637444e-01
4.705884307622909546e-02,1.882298686170420510e-01
4.769909754395484924e-02,1.878723465549416716e-01
4.833935201168060303e-02,1.874925652302623647e-01
4.897961020469665527e-02,1.870915771094034952e-01
4.961986467242240906e-02,1.866704589100294243e-01
5.026012286543846130e-02,1.862303120927162325e-01
5.090037733316421509e-02,1.857722003545898559e-01
5.154063552618026733e-02,1.852971621189007934e-01
5.218088999390602112e-02,1.848062641951235818e-01
5.282114446163177490e-02,1.843005081568289683e-01
5.346140265464782715e-02,1.837809376579304654e-01
5.410165712237358093e-02,1.832485544542246103e-01
5.474191531538963318e-02,1.827042830155889419e-01
5.538216978311538696e-02,1.821491074873877736e-01
5.602242797613143921e-02,1.815839396831311348e-01
5.666268244385719299e-02,1.810096393691376093e-01
5.730293691158294678e-02,1.804271093682960903e-01
5.794319510459899902e-02,1.798371458996825822e-01
5.858344957232475281e-02,1.792405296478829513e-01
5.922370776534080505e-02,1.786381023118908118e-01
5.986396223306655884e-02,1.780305261667645134e-01
6.050422042608261108e-02,1.774185488916000253e-01
6.114447489380836487e-02,1.768028073659646537e-01
6.178473308682441711e-02,1.761839516853269672e-01
6.242498755455017090e-02,1.755626342468810108e-01
6.306524574756622314e-02,1.749393883127519089e-01
6.370549649000167847e-02,1.743147734177767916e-01
6.434575468301773071e-02,1.736892792139199670e-01
6.498601287603378296e-02,1.730634260601693342e-01
6.562627106904983521e-02,1.724376770025486394e-01
6.626652181148529053e-02,1.718124507850005145e-01
6.690678000450134277e-02,1.711881713887208889e-01
6.754703819751739502e-02,1.705652011148233171e-01
6.818728893995285034e-02,1.699438977737499634e-01
6.882754713296890259e-02,1.693246187920980361e-01
6.946780532598495483e-02,1.687076494413557448e-01
7.010806351900100708e-02,1.680932948338709210e-01
7.074831426143646240e-02,1.674818371038995224e-01
7.138857245445251465e-02,1.668734895135939311e-01
7.202883064746856689e-02,1.662685148738045626e-01
7.266908884048461914e-02,1.656671146719963517e-01
7.330933958292007446e-02,1.650694997382160523e-01
7.394959777593612671e-02,1.644758364488576596e-01
7.458985596895217896e-02,1.638862937472933545e-01
7.523010671138763428e-02,1.633010279630520145e-01
7.587036490440368652e-02,1.627201852981539076e-01
7.651062309741973877e-02,1.621438653265894203e-01
7.715088129043579102e-02,1.615722175617602119e-01
7.779113203287124634e-02,1.610053233428332398e-01
7.843139022588729858e-02,1.604432478382431526e-01
7.907164841890335083e-02,1.598861200605208310e-01
7.971189916133880615e-02,1.593339773803381654e-01
8.035215735435485840e-02,1.587869120805547318e-01
8.099241554737091064e-02,1.582449167202262252e-01
8.163267374038696289e-02,1.577080927661067555e-01
8.227292448282241821e-02,1.571764397306609773e-01
8.291318267583847046e-02,1.566499696996039859e-01
8.355344086885452271e-02,1.561287595407536699e-01
8.419369161128997803e-02,1.556127625760979072e-01
8.483394980430603027e-02,1.551020018976663195e-01
8.547420799732208252e-02,1.545964610243286685e-01
8.611446619033813477e-02,1.540961436416572461e-01
8.675471693277359009e-02,1.536010166437900004e-01
8.739497512578964233e-02,1.531110432530464749e-01
8.803523331880569458e-02,1.526262091429786416e-01
8.867548406124114990e-02,1.521464604208500049e-01
8.931574225425720215e-02,1.516717616073077757e-01
8.995600044727325439e-02,1.512020194180996313e-01
9.059625864028930664e-02,1.507372231248655936e-01
9.123650938272476196e-02,1.502772791567155153e-01
9.187676757574081421e-02,1.498221098856880040e-01
9.251702576875686646e-02,1.493716584770936606e-01
9.315727651119232178e-02,1.489258004742928243e-01
9.379753470420837402e-02,1.484844867761032638e-01
9.443779289722442627e-02,1.480475819986022401e-01
9.507805109024047852e-02,1.476149896746274948e-01
9.571830183267593384e-02,1.471866188824328958e-01
9.635856002569198608e-02,1.467623483889344271e-01
9.699881821870803833e-02,1.463420314579408910e-01
9.763907641172409058e-02,1.459255718148932957e-01
9.827932715415954590e-02,1.455128404503573947e-01
9.891958534717559814e-02,1.451036788413437861e-01
9.955984354019165039e-02,1.446979995668700170e-01
1.002000942826271057e-01,1.442955887892969358e-01
1.008403524756431580e-01,1.438963521849778715e-01
1.014806106686592102e-01,1.435001311495653908e-01
1.021208688616752625e-01,1.431067920281892114e-01
1.027611196041107178e-01,1.427161698547410040e-01
1.034013777971267700e-01,1.423281183665414673e-01
1.040416359901428223e-01,1.419424666181563488e-01
1.046818867325782776e-01,1.415591050399847006e-01
1.053221449255943298e-01,1.411778562886230048e-01
1.059624031186103821e-01,1.407985583070967550e-01
1.066026613116264343e-01,1.404211008016549300e-01
1.072429120540618896e-01,1.400453048251923960e-01
1.078831702470779419e-01,1.396710445975322124e-01
1.085234284400939941e-01,1.392981721289325847e-01
1.091636791825294495e-01,1.389265839773878852e-01
1.098039373755455017e-01,1.385561074807393211e-01
1.104441955685615540e-01,1.381866402922824477e-01
1.110844537615776062e-01,1.378180830620516772e-01
1.117247045040130615e-01,1.374503016999408800e-01
1.123649626970291138e-01,1.370832005782536278e-01
1.130052208900451660e-01,1.367166804139641201e-01
1.136454790830612183e-01,1.363506551366384656e-01
1.142857298254966736e-01,1.359850483945161947e-01
1.149259880185127258e-01,1.356197894038233542e-01
1.155662462115287781e-01,1.352548241077444757e-01
1.162064969539642334e-01,1.348901021929496125e-01
1.168467551469802856e-01,1.345255527734745549e-01
1.174870133399963379e-01,1.341611749195923409e-01
1.181272715330123901e-01,1.337969357587436292e-01
1.187675222754478455e-01,1.334328234688921810e-01
1.194077804684638977e-01,1.330688461021809488e-01
1.200480386614799500e-01,1.327049783419198548e-01
1.206882894039154053e-01,1.323412543618780468e-01
1.213285475969314575e-01,1.319776891392496765e-01
1.219688057899475098e-01,1.316143534959062222e-01
1.226090639829635620e-01,1.312512254374289533e-01
1.232493147253990173e-01,1.308883975574217651e-01
1.238895729184150696e-01,1.305259197797692394e-01
1.245298311114311218e-01,1.301638388103398825e-01
1.251700818538665771e-01,1.298022628998749539e-01
1.258103400468826294e-01,1.294412255000052525e-01
1.264505982398986816e-01,1.290808386875230696e-01
1.270908564329147339e-01,1.287211500810112597e-01
1.277311146259307861e-01,1.283622859537913996e-01
1.283713728189468384e-01,1.280043177584158087e-01
1.290116161108016968e-01,1.276473491189182852e-01
1.296518743038177490e-01,1.272914572117858079e-01
1.302921324968338013e-01,1.269367718088374453e-01
1.309323906898498535e-01,1.265833368776023704e-01
1.315726488828659058e-01,1.262313063000268798e-01
1.322129070758819580e-01,1.258807223325364433e-01
1.328531652688980103e-01,1.255317126874651024e-01
1.334934085607528687e-01,1.251843635544322986e-01
1.341336667537689209e-01,1.248387041197167591e-01
1.347739249467849731e-01,1.244948675073933586e-01
1.354141831398010254e-01,1.241529090880337804e-01
1.360544413328170776e-01,1.238128993909759501e-01
1.366946995258331299e-01,1.234748945066641568e-01
1.373349577188491821e-01,1.231389527157062957e-01
1.379752010107040405e-01,1.228050975277774626e-01
1.386154592037200928e-01,1.224733904787251859e-01
1.392557173967361450e-01,1.221438699832888553e-01
1.398959755897521973e-01,1.218165353638989146e-01
1.405362337827682495e-01,1.214913808939703799e-01
1.411764919757843018e-01,1.211684505791499333e-01
1.418167501688003540e-01,1.208476875931823180e-01
1.424569934606552124e-01,1.205291265374688336e-01
1.430972516536712646e-01,1.202126758819517249e-01
1.437375098466873169e-01,1.198983544842509019e-01
1.443777680397033691e-01,1.195860812808291485e-01
1.450180262327194214e-01,1.192758148657895312e-01
1.456582844257354736e-01,1.189674790667458737e-01
1.462985426187515259e-01,1.186609901039687998e-01
1.469387859106063843e-01,1.183562804298876614e-01
1.475790441036224365e-01,1.180532421569506774e-01
1.482193022966384888e-01,1.177517782453261219e-01
1.488595604896545410e-01,1.174517704249833372e-01
1.494998186826705933e-01,1.171531247920380991e-01
1.501400768756866455e-01,1.168557083263288554e-01
1.507803350687026978e-01,1.165593698617071183e-01
1.514205783605575562e-01,1.162640022154040054e-01
1.520608365535736084e-01,1.159694606989543075e-01
1.527010947465896606e-01,1.156755900139119220e-01
1.533413529396057129e-01,1.153822870494520814e-01
1.539816111326217651e-01,1.150893763122553537e-01
1.546218693256378174e-01,1.147967269920053823e-01
1.552621275186538696e-01,1.145041834268893943e-01
1.559023708105087280e-01,1.142116187710575659e-01
1.565426290035247803e-01,1.139188595034861251e-01
1.571828871965408325e-01,1.136258159875973561e-01
1.578231453895568848e-01,1.133323447966483322e-01
1.584634035825729370e-01,1.130382904999871485e-01
1.591036617755889893e-01,1.127435840887582863e-01
1.597439199686050415e-01,1.124480569638448557e-01
1.603841632604598999e-01,1.121516692385839953e-01
1.610244214534759521e-01,1.118542888036175853e-01
1.616646796464920044e-01,1.115558452896063812e-01
1.623049378395080566e-01,1.112562654772037973e-01
1.629451960325241089e-01,1.109555055000166490e-01
1.635854542255401611e-01,1.106535088565028246e-01
1.642257124185562134e-01,1.103502347625502367e-01
1.648659706115722656e-01,1.100457073665923602e-01
1.655062139034271240e-01,1.097398849689446010e-01
1.661464720964431763e-01,1.094328053057536110e-01
1.667867302894592285e-01,1.091244475937385161e-01
1.674269884824752808e-01,1.088149284391750626e-01
1.680672466754913330e-01,1.085042682315373597e-01
1.687075048685073853e-01,1.081925296747279219e-01
1.693477630615234375e-01,1.078798511517815584e-01
1.699880063533782959e-01,1.075663311619825535e-01
1.706282645463943481e-01,1.072520468136870520e-01
1.712685227394104004e-01,1.069371538985759429e-01
1.719087809324264526e-01,1.066218396407281332e-01
1.725490391254425049e-01,1.063062251854871576e-01
1.731892973184585571e-01,1.059905362328175116e-01
1.738295555114746094e-01,1.056749184745204850e-01
1.744697988033294678e-01,1.053596069153877046e-01
1.751100569963455200e-01,1.050447959612648141e-01
1.757503151893615723e-01,1.047307355433826359e-01
1.763905733823776245e-01,1.044175845220731702e-01
1.770308315753936768e-01,1.041056590104494362e-01
1.776710897684097290e-01,1.037951878896787861e-01
1.783113479614257812e-01,1.034863938126187044e-01
1.789515912532806396e-01,1.031795565271012016e-01
1.795918494462966919e-01,1.028749095895378218e-01
1.802321076393127441e-01,1.025727312375450673e-01
1.808723658323287964e-01,1.022732558565424554e-01
1.815126240253448486e-01,1.019767730417862062e-01
1.821528822183609009e-01,1.016835094224712854e-01
1.827931404113769531e-01,1.013936987650545518e-01
1.834333837032318115e-01,1.011076265167805133e-01
1.840736418962478638e-01,1.008255102316084617e-01
1.847139000892639160e-01,1.005476015788948629e-01
1.853541582822799683e-01,1.002740982773056011e-01
1.859944164752960205e-01,1.000052341307560155e-01
1.866346746683120728e-01,9.974122015676467612e-02
1.872749328613281250e-01,9.948225540528277122e-02
1.879151761531829834e-01,9.922851548611699712e-02
1.885554343461990356e-01,9.898020605682011919e-02
1.891956925392150879e-01,9.873745732917127427e-02
1.898359507322311401e-01,9.850045243693372754e-02
1.904762089252471924e-01,9.826932361958817808e-02
1.911164671182632446e-01,9.804421280916031378e-02
1.917567253112792969e-01,9.782523440799684167e-02
1.923969686031341553e-01,9.761250477654526136e-02
1.930372267961502075e-01,9.740609716021175757e-02
1.936774849891662598e-01,9.720614954263329111e-02
1.943177431821823120e-01,9.701269335629270074e-02
1.949580013751983643e-01,9.682581285966485041e-02
1.955982595682144165e-01,9.664557070252932647e-02
1.962385177612304688e-01,9.647201402955829508e-02
1.968787610530853271e-01,9.630519123301528595e-02
1.975190192461013794e-01,9.614511945225778788e-02
1.981592774391174316e-01,9.599184311263453395e-02
1.987995356321334839e-01,9.584536840051072204e-02
1.994397938251495361e-01,9.570572378714858885e-02
2.000800520181655884e-01,9.557290487390623923e-02
2.007203102111816406e-01,9.544693833791395576e-02
2.013605535030364990e-01,9.532782595755584509e-02
2.020008116960525513e-01,9.521553466287890899e-02
2.026410698890686035e-01,9.511013676428481389e-02
2.032813280820846558e-01,9.501157050778985536e-02
2.039215862751007080e-01,9.491986203543678613e-02
2.045618444681167603e-01,9.483501064259902691e-02
2.052021026611328125e-01,9.475700845178813836e-02
2.058423459529876709e-01,9.468585758999026325e-02
2.064826041460037231e-01,9.462158208172510854e-02
2.071228623390197754e-01,9.456414948992630798e-02
2.077631205320358276e-01,9.451359889849664242e-02
2.084033787250518799e-01,9.446992521231356577e-02
2.090436369180679321e-01,9.443313898366234582e-02
2.096838951110839844e-01,9.440327694290395755e-02
2.103241533041000366e-01,9.438032602321477782e-02
2.109643965959548950e-01,9.436430757387981316e-02
2.116046547889709473e-01,9.435523789031918795e-02
2.122449129819869995e-01,9.435314491386037616e-02
2.128851711750030518e-01,9.435805038411704260e-02
2.135254293680191040e-01,9.436994649572794103e-02
2.141656875610351562e-01,9.438887733044154515e-02
2.148059457540512085e-01,9.441482185242922043e-02
2.154461890459060669e-01,9.444782004912966045e-02
2.160864472389221191e-01,9.448787532539615341e-02
2.167267054319381714e-01,9.453498073680943747e-02
2.173669636249542236e-01,9.458911098436839637e-02
2.180072218179702759e-01,9.465028095528094099e-02
2.186474800109863281e-01,9.471848571901730907e-02
2.192877382040023804e-01,9.479366262719723935e-02
2.199279814958572388e-01,9.487578319212719435e-02
2.205682396888732910e-01,9.496479972265836622e-02
2.212084978818893433e-01,9.506063977510503804e-02
2.218487560749053955e-01,9.516324962214106620e-02
2.224890142679214478e-01,9.527250458469005423e-02
2.231292724609375000e-01,9.538831178402640276e-02
2.237695306539535522e-01,9.551055093819815767e-02
2.244097739458084106e-01,9.563905615161782947e-02
2.250500321388244629e-01,9.577370760813597173e-02
2.256902903318405151e-01,9.591428828344472635e-02
2.263305485248565674e-01,9.606064830333060911e-02
2.269708067178726196e-01,9.621250482459808850e-02
2.276110649108886719e-01,9.636966365592680717e-02
2.282513231039047241e-01,9.653184240785162018e-02
2.288915663957595825e-01,9.669876047281045217e-02
2.295318245887756348e-01,9.687014532153792601e-02
2.301720827817916870e-01,9.704564330902698543e-02
2.308123409748077393e-01,9.722491883800099544e-02
2.314525991678237915e-01,9.740761507414452680e-02
2.320928573608398438e-01,9.759335871149410480e-02
2.327331155538558960e-01,9.778171060521945179e-02
2.333733588457107544e-01,9.797230983334515031e-02
2.340136170387268066e-01,9.816467339198586828e-02
2.346538752317428589e-01,9.835835894534028512e-02
2.352941334247589111e-01,9.855293064070647091e-02
2.359343916177749634e-01,9.874789576827680548e-02
2.365746498107910156e-01,9.894276143339109097e-02
2.372149080038070679e-01,9.913703692221798036e-02
2.378551512956619263e-01,9.933022875765695758e-02
2.384954094886779785e-01,9.952180154688505809e-02
2.391356676816940308e-01,9.971130311045950378e-02
2.397759258747100830e-01,9.989815515947819691e-02
2.404161840677261353e-01,1.000819219437927288e-01
2.410564422607421875e-01,1.002620391369637431e-01
2.416967004537582397e-01,1.004380434690594903e-01
2.423369437456130981e-01,1.006094171560718564e-01
2.429772019386291504e-01,1.007757442034504791e-01
2.436174601316452026e-01,1.009365151294798757e-01
2.442577183246612549e-01,1.010913440465834867e-01
2.448979765176773071e-01,1.012397543391898580e-01
2.455382347106933594e-01,1.013813835311778710e-01
2.461784929037094116e-01,1.015158560478601757e-01
2.468187510967254639e-01,1.016428329885838977e-01
2.474589943885803223e-01,1.017620135664571990e-01
2.480992525815963745e-01,1.018730832755636584e-01
2.487395107746124268e-01,1.019758361071758657e-01
2.493797689676284790e-01,1.020700703655843533e-01
2.500200271606445312e-01,1.021555990272502434e-01
2.506602704524993896e-01,1.022323068482373642e-01
2.513005435466766357e-01,1.023001182801852593e-01
2.519407868385314941e-01,1.023589941794105229e-01
2.525810599327087402e-01,1.024089289230891708e-01
2.532213032245635986e-01,1.024500048007772612e-01
2.538615465164184570e-01,1.024822808139553842e-01
2.545018196105957031e-01,1.025059330603772523e-01
2.551420629024505615e-01,1.025211441627940090e-01
2.557823359966278076e-01,1.025281633974817197e-01
2.564225792884826660e-01,1.025272901660025937e-01
2.570628523826599121e-01,1.025188278548352372e-01
2.577030956745147705e-01,1.025031676441714446e-01
2.583433389663696289e-01,1.024807512974641455e-01
2.589836120605468750e-01,1.024520248858320493e-01
2.596238553524017334e-01,1.024174997519180508e-01
2.602641284465789795e-01,1.023777146956175166e-01
2.609043717384338379e-01,1.023332646188750417e-01
2.615446448326110840e-01,1.022847612244235371e-01
2.621848881244659424e-01,1.022328483842871449e-01
2.628251314163208008e-01,1.021782060958491556e-01
2.634654045104980469e-01,1.021215314266843421e-01
2.641056478023529053e-01,1.020635634702906636e-01
2.647459208965301514e-01,1.020050238171616996e-01
2.653861641883850098e-01,1.019466857999709042e-01
2.660264372825622559e-01,1.018893155915616688e-01
2.666666805744171143e-01,1.018336850372048019e-01
2.673069238662719727e-01,1.017805682093593234e-01
2.679471969604492188e-01,1.017307743771480588e-01
2.685874402523040771e-01,1.016850616342765967e-01
2.692277133464813232e-01,1.016442038120271008e-01
2.698679566383361816e-01,1.016089294630475592e-01
2.705082297325134277e-01,1.015800180325747704e-01
2.711484730243682861e-01,1.015581693828666587e-01
2.717887461185455322e-01,1.015441054605563664e-01
2.724289894104003906e-01,1.015384347934320530e-01
2.730692327022552490e-01,1.015418208482081752e-01
2.737095057964324951e-01,1.015548815012996542e-01
2.743497490882873535e-01,1.015781813189011729e-01
2.749900221824645996e-01,1.016122296485928445e-01
2.756302654743194580e-01,1.016574930128770760e-01
2.762705385684967041e-01,1.017144148764010936e-01
2.769107818603515625e-01,1.017833826261260732e-01
2.775510251522064209e-01,1.018647020700305106e-01
2.781912982463836670e-01,1.019586793233795419e-01
2.788315415382385254e-01,1.020655172128672739e-01
2.794718146324157715e-01,1.021853939101182718e-01
2.801120579242706299e-01,1.023183740984103807e-01
2.807523310184478760e-01,1.024645727130195638e-01
2.813925743103027344e-01,1.026239450911097251e-01
2.820328176021575928e-01,1.027964134276722064e-01
2.826730906963348389e-01,1.029818756859270934e-01
2.833133339881896973e-01,1.031801375403502696e-01
2.839536070823669434e-01,1.033909624547972861e-01
2.845938503742218018e-01,1.036140266776435226e-01
2.852341234683990479e-01,1.038490533243394687e-01
2.858743667602539062e-01,1.040955390131483860e-01
2.865146100521087646e-01,1.043531213704280702e-01
2.871548831462860107e-01,1.046212790789207148e-01
2.877951264381408691e-01,1.048994520321286927e-01
2.884353995323181152e-01,1.051870594457096075e-01
2.890756428241729736e-01,1.054835038759698307e-01
2.897159159183502197e-01,1.057881288557074306e-01
2.903561592102050781e-01,1.061001999282340513e-01
2.909964025020599365e-01,1.064190687174511041e-01
2.916366755962371826e-01,1.067439770674476485e-01
2.922769188880920410e-01,1.070741447684331327e-01
2.929171919822692871e-01,1.074088352737714303e-01
2.935574352741241455e-01,1.077472562837575865e-01
2.941977083683013916e-01,1.080886417152244761e-01
2.948379516601562500e-01,1.084322049291452927e-01
2.954781949520111084e-01,1.087771282634291126e-01
2.961184680461883545e-01,1.091227128554415060e-01
2.967587113380432129e-01,1.094681252814972972e-01
2.973989844322204590e-01,1.098126933787728632e-01
2.980392277240753174e-01,1.101556497191671369e-01
2.986795008182525635e-01,1.104963352999348558e-01
2.993197441101074219e-01,1.108340464382866486e-01
2.999599874019622803e-01,1.111682006623997410e-01
3.006002604961395264e-01,1.114981987241208117e-01
3.012405037879943848e-01,1.118234646217128869e-01
3.018807768821716309e-01,1.121435301738831214e-01
3.025210201740264893e-01,1.124578998262029117e-01
3.031612932682037354e-01,1.127662163666265371e-01
3.038015365600585938e-01,1.130680676065578538e-01
3.044417798519134521e-01,1.133631885960597607e-01
3.050820529460906982e-01,1.136513424078078316e-01
3.057222962379455566e-01,1.139322854177828859e-01
3.063625693321228027e-01,1.142059440842810858e-01
3.070028126239776611e-01,1.144722121232932821e-01
3.076430857181549072e-01,1.147311123107126463e-01
3.082833290100097656e-01,1.149826353190661621e-01
3.089235723018646240e-01,1.152269337731506305e-01
3.095638453960418701e-01,1.154641557490392323e-01
3.102040886878967285e-01,1.156944682943041869e-01
3.108443617820739746e-01,1.159182143392758491e-01
3.114846050739288330e-01,1.161356688900676559e-01
3.121248781681060791e-01,1.163472271215515441e-01
3.127651214599609375e-01,1.165532708427630126e-01
3.134053647518157959e-01,1.167542938445933487e-01
3.140456378459930420e-01,1.169507697119618328e-01
3.146858811378479004e-01,1.171432721708991487e-01
3.153261542320251465e-01,1.173323201894080903e-01
3.159663975238800049e-01,1.175185590000240587e-01
3.166066706180572510e-01,1.177025927000459049e-01
3.172469139099121094e-01,1.178850407147598034e-01
3.178871572017669678e-01,1.180665853891467165e-01
3.185274302959442139e-01,1.182479036300145836e-01
3.191676735877990723e-01,1.184296319485422799e-01
3.198079466819763184e-01,1.186124759737396950e-01
3.204481899738311768e-01,1.187970632553065897e-01
3.210884630680084229e-01,1.189841116070997629e-01
3.217287063598632812e-01,1.191742033542171342e-01
3.223689496517181396e-01,1.193679731255814502e-01
3.230092227458953857e-01,1.195660239982805351e-01
3.236494660377502441e-01,1.197689332652100980e-01
3.242897391319274902e-01,1.199772383273041143e-01
3.249299824237823486e-01,1.201913969309535979e-01
3.255702555179595947e-01,1.204118679529182501e-01
3.262104988098144531e-01,1.206390611269538837e-01
3.268507421016693115e-01,1.208733130087460417e-01
3.274910151958465576e-01,1.211149339916248735e-01
3.281312584877014160e-01,1.213641484966316852e-01
3.287715315818786621e-01,1.216211362758778947e-01
3.294117748737335205e-01,1.218859774882425917e-01
3.300520479679107666e-01,1.221587451449090977e-01
3.306922912597656250e-01,1.224394013748213439e-01
3.313325345516204834e-01,1.227278498287933672e-01
3.319728076457977295e-01,1.230239510002073544e-01
3.326130509376525879e-01,1.233273991922851920e-01
3.332533240318298340e-01,1.236379523336585962e-01
3.338935673236846924e-01,1.239551699212775304e-01
3.345338404178619385e-01,1.242786298357896335e-01
3.351740837097167969e-01,1.246078252676889875e-01
3.358143270015716553e-01,1.249421219894757407e-01
3.364546000957489014e-01,1.252809146413431662e-01
3.370948433876037598e-01,1.256234274170635601e-01
3.377351164817810059e-01,1.259689358068554199e-01
3.383753597736358643e-01,1.263165610580743170e-01
3.390156328678131104e-01,1.266654689737727324e-01
3.396558761596679688e-01,1.270146638128446526e-01
3.402961194515228271e-01,1.273631899168563564e-01
3.409363925457000732e-01,1.277100665426114112e-01
3.415766358375549316e-01,1.280541793630805003e-01
3.422169089317321777e-01,1.283945322069630635e-01
3.428571522235870361e-01,1.287299707678544181e-01
3.434974253177642822e-01,1.290594155415409894e-01
3.441376686096191406e-01,1.293817429111991935e-01
3.447779119014739990e-01,1.296958563165961920e-01
3.454181849956512451e-01,1.300006484637465931e-01
3.460584282875061035e-01,1.302949982074572688e-01
3.466987013816833496e-01,1.305779108217386408e-01
3.473389446735382080e-01,1.308482885467379120e-01
3.479792177677154541e-01,1.311051443848922915e-01
3.486194610595703125e-01,1.313475298386483914e-01
3.492597341537475586e-01,1.315745759935103010e-01
3.498999774456024170e-01,1.317853926183931712e-01
3.505402207374572754e-01,1.319792519601223901e-01
3.511804938316345215e-01,1.321554179460786571e-01
3.518207371234893799e-01,1.323132910776187998e-01
3.524610102176666260e-01,1.324523458428368272e-01
3.531012535095214844e-01,1.325721005429953969e-01
3.537415266036987305e-01,1.326722479553126277e-01
3.543817698955535889e-01,1.327525367631037234e-01
3.550220131874084473e-01,1.328128240078600975e-01
3.556622862815856934e-01,1.328531003390773790e-01
3.563025295734405518e-01,1.328734242738667248e-01
3.569428026676177979e-01,1.328740308431242134e-01
3.575830459594726562e-01,1.328552166010217306e-01
3.582233190536499023e-01,1.328174629039020616e-01
3.588635623455047607e-01,1.327613116091557188e-01
3.595038056373596191e-01,1.326874277999001706e-01
3.601440787315368652e-01,1.325966417549673260e-01
3.607843220233917236e-01,1.324898931990174944e-01
3.614245951175689697e-01,1.323682201368709954e-01
3.620648384094238281e-01,1.322327839915997671e-01
3.627051115036010742e-01,1.320848470973174926e-01
3.633453547954559326e-01,1.319258286087068299e-01
3.639855980873107910e-01,1.317571927038310164e-01
3.646258711814880371e-01,1.315805489102195303e-01
3.652661144733428955e-01,1.313975805864515678e-01
3.659063875675201416e-01,1.312100727921499121e-01
3.665466308593750000e-01,1.310199077275462365e-01
3.671869039535522461e-01,1.308290091466517424e-01
3.678271472454071045e-01,1.306394111379387546e-01
3.684673905372619629e-01,1.304531955543799526e-01
3.691076636314392090e-01,1.302724891012916331e-01
3.697479069232940674e-01,1.300995091915888580e-01
3.703881800174713135e-01,1.299364681770107666e-01
3.710284233093261719e-01,1.297856514194011268e-01
3.716686964035034180e-01,1.296493348784091282e-01
3.723089396953582764e-01,1.295298639120061601e-01
3.729491829872131348e-01,1.294295194184211795e-01
3.735894560813903809e-01,1.293506689633412421e-01
3.742296993732452393e-01,1.292956253165646885e-01
3.748699724674224854e-01,1.292666672799214211e-01
3.755102157592773438e-01,1.292661296693808914e-01
3.761504888534545898e-01,1.292962276713689462e-01
3.767907321453094482e-01,1.293591772924767014e-01
3.774309754371643066e-01,1.294571886083737411e-01
3.780712485313415527e-01,1.295923709893278541e-01
3.787114918231964111e-01,1.297667890653437794e-01
3.793517649173736572e-01,1.299824494718699874e-01
3.799920082092285156e-01,1.302412614896155674e-01
3.806322813034057617e-01,1.305450887790624570e-01
3.812725245952606201e-01,1.308957014193721236e-01
3.819127678871154785e-01,1.312947577092820062e-01
3.825530409812927246e-01,1.317438974145521691e-01
3.831932842731475830e-01,1.322445267629275278e-01
3.838335573673248291e-01,1.327980697164141688e-01
3.844738006591796875e-01,1.334057671751844865e-01
3.851140737533569336e-01,1.340687922246885933e-01
3.857543170452117920e-01,1.347881241199564428e-01
3.863945603370666504e-01,1.355647274038145333e-01
3.870348334312438965e-01,1.363993726014713914e-01
3.876750767230987549e-01,1.372926612811671276e-01
3.883153498172760010e-01,1.382451620425895200e-01
3.889555931091308594e-01,1.392571857714237638e-01
3.895958662033081055e-01,1.403290489782058614e-01
3.902361094951629639e-01,1.414607594698278348e-01
3.908763527870178223e-01,1.426522410056372259e-01
3.915166258811950684e-01,1.439034089183621745e-01
3.921568691730499268e-01,1.452137356901235243e-01
3.927971422672271729e-01,1.465828360449945578e-01
3.934373855590820312e-01,1.480098919423946668e-01
3.940776586532592773e-01,1.494941908268030417e-01
3.947179019451141357e-01,1.510346011830194790e-01
3.953581452369689941e-01,1.526299955156078525e-01
3.959984183311462402e-01,1.542791217519816627e-01
3.966386616230010986e-01,1.559803281926419594e-01
3.972789347171783447e-01,1.577320649667761643e-01
3.979191780090332031e-01,1.595323503480510219e-01
3.985594511032104492e-01,1.613792914202996087e-01
3.991996943950653076e-01,1.632705450820948201e-01
3.998399376869201660e-01,1.652038155129984531e-01
4.004802107810974121e-01,1.671766513042509672e-01
4.011204540729522705e-01,1.691861673086401119e-01
4.017607271671295166e-01,1.712296554224708167e-01
4.024009704589843750e-01,1.733038799223503013e-01
4.030412435531616211e-01,1.754057939066173688e-01
4.036814868450164795e-01,1.775318172521966886e-01
4.043217301368713379e-01,1.796785403131373471e-01
4.049620032310485840e-01,1.818423393729338144e-01
4.056022465229034424e-01,1.840191618946853680e-01
4.062425196170806885e-01,1.862052290618558814e-01
4.068827629089355469e-01,1.883962134403676103e-01
4.075230360031127930e-01,1.905880493970766310e-01
4.081632792949676514e-01,1.927761774770622161e-01
4.088035225868225098e-01,1.949561802036949842e-01
4.094437956809997559e-01,1.971235832270985533e-01
4.100840389728546143e-01,1.992735231767088777e-01
4.107243120670318604e-01,2.014014402172934481e-01
4.113645553588867188e-01,2.035023566177835974e-01
4.120048284530639648e-01,2.055715875008896631e-01
4.126450717449188232e-01,2.076040693364835654e-01
4.132853150367736816e-01,2.095949987123870706e-01
4.139255881309509277e-01,2.115395796346737356e-01
4.145658314228057861e-01,2.134328199531587700e-01
4.152061045169830322e-01,2.152700289437756709e-01
4.158463478088378906e-01,2.170463019606909683e-01
4.164866209030151367e-01,2.187571762975428769e-01
4.171268641948699951e-01,2.203979133302400584e-01
4.177671074867248535e-01,2.219641790508593004e-01
4.184073805809020996e-01,2.234517817117502858e-01
4.190476238727569580e-01,2.248564988180961066e-01
4.196878969669342041e-01,2.261745587563739335e-01
4.203281402587890625e-01,2.274022191250173464e-01
4.209684133529663086e-01,2.285361006553703334e-01
4.216086566448211670e-01,2.295729988284325174e-01
4.222488999366760254e-01,2.305100573589040636e-01
4.228891730308532715e-01,2.313447670321160388e-01
4.235294163227081299e-01,2.320748006352810755e-01
4.241696894168853760e-01,2.326983283029440130e-01
4.248099327087402344e-01,2.332137543598258311e-01
4.254502058029174805e-01,2.336199458191474676e-01
4.260904490947723389e-01,2.339160771175992082e-01
4.267306923866271973e-01,2.341017985770470489e-01
4.273709654808044434e-01,2.341770775446838648e-01
4.280112087726593018e-01,2.341423859933455809e-01
4.286514818668365479e-01,2.339985215366056082e-01
4.292917251586914062e-01,2.337467469486220750e-01
4.299319982528686523e-01,2.333887479202756410e-01
4.305722415447235107e-01,2.329266265195095720e-01
4.312124848365783691e-01,2.323628164487758774e-01
4.318527579307556152e-01,2.317002212346679357e-01
4.324930012226104736e-01,2.309421425787347992e-01
4.331332743167877197e-01,2.300921901537416048e-01
4.337735176086425781e-01,2.291544638780758092e-01
4.344137907028198242e-01,2.281331886979298673e-01
4.350540339946746826e-01,2.270331698233167828e-01
4.356943070888519287e-01,2.258592793821136979e-01
4.363345503807067871e-01,2.246168950081113280e-01
4.369747936725616455e-01,2.233114454970785978e-01
4.376150667667388916e-01,2.219486334109803671e-01
4.382553100585937500e-01,2.205344946421718966e-01
4.388955831527709961e-01,2.190750788721382847e-01
4.395358264446258545e-01,2.175766996538186504e-01
4.401760995388031006e-01,2.160456084597095483e-01
4.408163428306579590e-01,2.144883581306640252e-01
4.414565861225128174e-01,2.129113978726895340e-01
4.420968592166900635e-01,2.113211180854523974e-01
4.427371025085449219e-01,2.097241683938815271e-01
4.433773756027221680e-01,2.081268397123556824e-01
4.440176188945770264e-01,2.065355712797583010e-01
4.446578919887542725e-01,2.049565176196224137e-01
4.452981352806091309e-01,2.033959011236277092e-01
4.459383785724639893e-01,2.018595667432672158e-01
4.465786516666412354e-01,2.003531396197826275e-01
4.472188949584960938e-01,1.988823037630762514e-01
4.478591680526733398e-01,1.974521219876446132e-01
4.484994113445281982e-01,1.960676940246965927e-01
4.491396844387054443e-01,1.947335585838310124e-01
4.497799277305603027e-01,1.934541205992426072e-01
4.504201710224151611e-01,1.922333378855212160e-01
4.510604441165924072e-01,1.910747313319727247e-01
4.517006874084472656e-01,1.899816522168711330e-01
4.523409605026245117e-01,1.889567897861628154e-01
4.529812037944793701e-01,1.880026338480647041e-01
4.536214768886566162e-01,1.871211002138628565e-01
4.542617201805114746e-01,1.863137551832947381e-01
4.549019634723663330e-01,1.855816494036677256e-01
4.555422365665435791e-01,1.849253550850971095e-01
4.561824798583984375e-01,1.843450851825054748e-01
4.568227529525756836e-01,1.838404558213593276e-01
4.574629962444305420e-01,1.834107256214814186e-01
4.581032693386077881e-01,1.830545769781442011e-01
4.587435126304626465e-01,1.827703296661384869e-01
4.593837559223175049e-01,1.825557170000369211e-01
4.600240290164947510e-01,1.824081204099252673e-01
4.606642723083496094e-01,1.823243996746866102e-01
4.613045454025268555e-01,1.823010284454658070e-01
4.619447886943817139e-01,1.823339684670637340e-01
4.625850617885589600e-01,1.824188501128412021e-01
4.632253050804138184e-01,1.825508526945562870e-01
4.638655483722686768e-01,1.827247728704177732e-01
4.645058214664459229e-01,1.829350668531608548e-01
4.651460647583007812e-01,1.831758446037810018e-01
4.657863378524780273e-01,1.834408793431601126e-01
4.664265811443328857e-01,1.837236481508242036e-01
4.670668542385101318e-01,1.840174004908727845e-01
4.677070975303649902e-01,1.843151273275438484e-01
4.683473408222198486e-01,1.846095749414313758e-01
4.689876139163970947e-01,1.848934100865760044e-01
4.696278572082519531e-01,1.851590661002369131e-01
4.702681303024291992e-01,1.853989452273747673e-01
4.709083735942840576e-01,1.856053260253216486e-01
4.715486466884613037e-01,1.857705140864100990e-01
4.721888899803161621e-01,1.858867690190928457e-01
4.728291332721710205e-01,1.859464591408270806e-01
4.734694063663482666e-01,1.859419858888422539e-01
4.741096496582031250e-01,1.858659160761404472e-01
4.747499227523803711e-01,1.857109793836722034e-01
4.753901660442352295e-01,1.854700856938875653e-01
4.760304391384124756e-01,1.851364292483235197e-01
4.766706824302673340e-01,1.847034801198272902e-01
4.773109257221221924e-01,1.841650470065072653e-01
4.779511988162994385e-01,1.835152206795660490e-01
4.785914421081542969e-01,1.827486353328877655e-01
4.792317152023315430e-01,1.818601695023636111e-01
4.798719584941864014e-01,1.808453373556786481e-01
4.805122315883636475e-01,1.796999735863606951e-01
4.811524748802185059e-01,1.784205955831588142e-01
4.817927181720733643e-01,1.770041692196393512e-01
4.824329912662506104e-01,1.754480785397314335e-01
4.830732345581054688e-01,1.737505827424024041e-01
4.837135076522827148e-01,1.719102169059665286e-01
4.843537509441375732e-01,1.699264155707913559e-01
4.849940240383148193e-01,1.677988729928685530e-01
4.856342673301696777e-01,1.655282781411613335e-01
4.862745106220245361e-01,1.631156426350122146e-01
4.869147837162017822e-01,1.605625327572330896e-01
4.875550270080566406e-01,1.578715175923646186e-01
4.881953001022338867e-01,1.550451844544413760e-01
4.888355433940887451e-01,1.520873307080417014e-01
4.894758164882659912e-01,1.490016653314154560e-01
4.901160597801208496e-01,1.457930474287110201e-01
4.907563030719757080e-01,1.424664647275548646e-01
4.913965761661529541e-01,1.390273181750423248e-01
4.920368194580078125e-01,1.354820083658685448e-01
4.926770925521850586e-01,1.318367229997381429e-01
4.933173358440399170e-01,1.280987238644550885e-01
4.939576089382171631e-01,1.242750133782157818e-01
4.945978522300720215e-01,1.203735838077579778e-01
4.952380955219268799e-01,1.164022672369444678e-01
4.958783686161041260e-01,1.123691884352950865e-01
4.965186119079589844e-01,1.082832384461136499e-01
4.971588850021362305e-01,1.041528251646242076e-01
4.977991282939910889e-01,9.998726924702472374e-02
4.984394013881683350e-01,9.579533183554822529e-02
4.990796446800231934e-01,9.158665196596027513e-02
4.997198879718780518e-01,8.737034129457477150e-02
5.003601312637329102e-01,8.315581230786550648e-02
5.010004043579101562e-01,7.895231235504152068e-02
5.016406774520874023e-01,7.476947749721096770e-02
5.022809505462646484e-01,7.061671657554047243e-02
5.029211640357971191e-01,6.650377536256169009e-02
5.035614371299743652e-01,6.243915528356014377e-02
5.042017102241516113e-01,5.843246520368294838e-02
5.048419237136840820e-01,5.449312511577231177e-02
5.054821968078613281e-01,5.062930590243563955e-02
5.061224699020385742e-01,4.685018359435000335e-02
5.067627429962158203e-01,4.316432321932861527e-02
5.074029564857482910e-01,3.958045575177671083e-02
5.080432295799255371e-01,3.610609832786293438e-02
5.086835026741027832e-01,3.274953285836890160e-02
5.093237161636352539e-01,2.951882371857017517e-02
5.099639892578125000e-01,2.642082283168400991e-02
5.106042623519897461e-01,2.346306126357422528e-02
5.112445354461669922e-01,2.065252061125644190e-02
5.118847489356994629e-01,1.799613662866050845e-02
5.125250220298767090e-01,1.549983294885048934e-02
5.131652951240539551e-01,1.317001263010419976e-02
5.138055086135864258e-01,1.101270336885562529e-02
5.144457817077636719e-01,9.033111986871844579e-03
5.150860548019409180e-01,7.236731515153138616e-03
5.157263278961181641e-01,5.628530643257967370e-03
5.163665413856506348e-01,4.213364462140489763e-03
5.170068144798278809e-01,2.995389984484120305e-03
5.176470875740051270e-01,1.978844626430387166e-03
5.182873010635375977e-01,1.167691628450207020e-03
5.189275741577148438e-01,5.653150624871372543e-04
5.195678472518920898e-01,1.750848781130187604e-04
5.202081203460693359e-01,0.000000000000000000e+00
5.208483338356018066e-01,4.278058434881160110e-05
5.214886069297790527e-01,3.058820553372143536e-04
5.221288800239562988e-01,7.915265958193806739e-04
5.227690935134887695e-01,1.501545176571639217e-03
5.234093666076660156e-01,2.437743827349958536e-03
5.240496397018432617e-01,3.601470225350844601e-03
5.246899127960205078e-01,4.993937232850242935e-03
5.253301262855529785e-01,6.615867604637060140e-03
5.259703993797302246e-01,8.468257953262003923e-03
5.266106724739074707e-01,1.055142810797127240e-02
5.272508859634399414e-01,1.286539657129281977e-02
5.278911590576171875e-01,1.541055171142247104e-02
5.285314321517944336e-01,1.818648477846007694e-02
5.291717052459716797e-01,2.119277781302519870e-02
5.298119187355041504e-01,2.442846438983226065e-02
5.304521918296813965e-01,2.789328707565585930e-02
5.310924649238586426e-01,3.158590870517663518e-02
5.317326784133911133e-01,3.550470236829506021e-02
5.323729515075683594e-01,3.964893423280280160e-02
5.330132246017456055e-01,4.401663817268319789e-02
5.336534976959228516e-01,4.860595154721725208e-02
5.342937111854553223e-01,5.341442500662019199e-02
5.349339842796325684e-01,5.844071590284993789e-02
5.355742573738098145e-01,6.368202379234766397e-02
5.362144708633422852e-01,6.913523966133361398e-02
5.368547439575195312e-01,7.479863362545469130e-02
5.374950170516967773e-01,8.066875556892139087e-02
5.381352901458740234e-01,8.674246030258814244e-02
5.387755036354064941e-01,9.301586260554950414e-02
5.394157767295837402e-01,9.948660545571552660e-02
5.400560498237609863e-01,1.061504166273969929e-01
5.406962633132934570e-01,1.130027667050503837e-01
5.413365364074707031e-01,1.200407884767145106e-01
5.419768095016479492e-01,1.272596208493559367e-01
5.426170825958251953e-01,1.346547095613286338e-01
5.432572960853576660e-01,1.422205987169551378e-01
5.438975691795349121e-01,1.499537834371817979e-01
5.445378422737121582e-01,1.578483284442926404e-01
5.451780557632446289e-01,1.658980925444679677e-01
5.458183288574218750e-01,1.740988833777485922e-01
5.464586019515991211e-01,1.824440111324379110e-01
5.470988750457763672e-01,1.909273068371968307e-01
5.477390885353088379e-01,1.995414375529289686e-01
5.483793616294860840e-01,2.082812745493711759e-01
5.490196347236633301e-01,2.171389235965572873e-01
5.496598482131958008e-01,2.261061824313905788e-01
5.503001213073730469e-01,2.351770039580083349e-01
5.509403944015502930e-01,2.443425371950143088e-01
5.515806674957275391e-01,2.535943941503813193e-01
5.522208809852600098e-01,2.629229725052280031e-01
5.528611540794372559e-01,2.723209432213717918e-01
5.535014271736145020e-01,2.817779043584773824e-01
5.541416406631469727e-01,2.912831939061164555e-01
5.547819137573242188e-01,3.008283321073963457e-01
5.554221868515014648e-01,3.104017580228948248e-01
5.560624599456787109e-01,3.199925061299140339e-01
5.567026734352111816e-01,3.295882342046807523e-01
5.573429465293884277e-01,3.391789271741472156e-01
5.579832196235656738e-01,3.487514506915694312e-01
5.586234927177429199e-01,3.582932209705096405e-01
5.592637062072753906e-01,3.677903464769576303e-01
5.599039793014526367e-01,3.772312182893724497e-01
5.605442523956298828e-01,3.866012813089629852e-01
5.611844658851623535e-01,3.958855371913845289e-01
5.618247389793395996e-01,4.050714023075538961e-01
5.624650120735168457e-01,4.141432750884215253e-01
5.631052851676940918e-01,4.230862457325113013e-01
5.637454986572265625e-01,4.318843213554224292e-01
5.643857717514038086e-01,4.405238046256076956e-01
5.650260448455810547e-01,4.489883488974673043e-01
5.656662583351135254e-01,4.572615963072408363e-01
5.663065314292907715e-01,4.653294525752218469e-01
5.669468045234680176e-01,4.731754772376755014e-01
5.675870776176452637e-01,4.807841043848073426e-01
5.682272911071777344e-01,4.881392149752379339e-01
5.688675642013549805e-01,4.952270027909904115e-01
5.695078372955322266e-01,5.020317846589947841e-01
5.701480507850646973e-01,5.085383302364521185e-01
5.707883238792419434e-01,5.147337190589116318e-01
5.714285969734191895e-01,5.206036176655040038e-01
5.720688700675964355e-01,5.261349838791788969e-01
5.727090835571289062e-01,5.313148617443124166e-01
5.733493566513061523e-01,5.361325165613752830e-01
5.739896297454833984e-01,5.405765818624326258e-01
5.746298432350158691e-01,5.446367006917625098e-01
5.752701163291931152e-01,5.483045636950580892e-01
5.759103894233703613e-01,5.515717184228541292e-01
5.765506625175476074e-01,5.544312714362975569e-01
5.771908760070800781e-01,5.568771878642517770e-01
5.778311491012573242e-01,5.589052568459087489e-01
5.784714221954345703e-01,5.605118759373204362e-01
5.791116356849670410e-01,5.616947744045446278e-01
5.797519087791442871e-01,5.624532960549046834e-01
5.803921818733215332e-01,5.627877813707122812e-01
5.810324549674987793e-01,5.626998710006794191e-01
5.816726684570312500e-01,5.621927630878533755e-01
5.823129415512084961e-01,5.612705515669698109e-01
5.829532146453857422e-01,5.599389262513403409e-01
5.835934281349182129e-01,5.582048583712406753e-01
5.842337012290954590e-01,5.560759661079912597e-01
5.848739743232727051e-01,5.535616084436769668e-01
5.855142474174499512e-01,5.506719781433355720e-01
5.861544609069824219e-01,5.474187044330616203e-01
5.867947340011596680e-01,5.438134125183919920e-01
5.874350070953369141e-01,5.398695342186234924e-01
5.880752205848693848e-01,5.356014709486314196e-01
5.887154936790466309e-01,5.310231320201852512e-01
5.893557667732238770e-01,5.261502438751244348e-01
5.899960398674011230e-01,5.209988453726959179e-01
5.906362533569335938e-01,5.155858673489399635e-01
5.912765264511108398e-01,5.099271537309562063e-01
5.919167995452880859e-01,5.040404705024510434e-01
5.925570130348205566e-01,4.979438326355616340e-01
5.931972861289978027e-01,4.916537768840836264e-01
5.938375592231750488e-01,4.851886028881953195e-01
5.944778323173522949e-01,4.785660904441542129e-01
5.951180458068847656e-01,4.718046209243471623e-01
5.957583189010620117e-01,4.649206092384838840e-01
5.963985919952392578e-01,4.579321251620314115e-01
5.970388054847717285e-01,4.508571310642226493e-01
5.976790785789489746e-01,4.437112349117890986e-01
5.983193516731262207e-01,4.365118109356949105e-01
5.989596247673034668e-01,4.292751676830892649e-01
5.995998382568359375e-01,4.220178870948214644e-01
6.002401113510131836e-01,4.147541088988360158e-01
6.008803844451904297e-01,4.074994727359699809e-01
6.015205979347229004e-01,4.002692564555507815e-01
6.021608710289001465e-01,3.930760485000823756e-01
6.028011441230773926e-01,3.859340370269839227e-01
6.034414172172546387e-01,3.788561783890678214e-01
6.040816307067871094e-01,3.718554772699835809e-01
6.047219038009643555e-01,3.649424586492369116e-01
6.053621768951416016e-01,3.581290194497723789e-01
6.060023903846740723e-01,3.514264368767809898e-01
6.066426634788513184e-01,3.448435295882643636e-01
6.072829365730285645e-01,3.383904964203159338e-01
6.079232096672058105e-01,3.320762503818910361e-01
6.085634231567382812e-01,3.259097275563025420e-01
6.092036962509155273e-01,3.198975835325659212e-01
6.098439693450927734e-01,3.140476673665149043e-01
6.104841828346252441e-01,3.083671872355360222e-01
6.111244559288024902e-01,3.028612547984250725e-01
6.117647290229797363e-01,2.975360384357674803e-01
6.124050021171569824e-01,2.923966571424716498e-01
6.130452156066894531e-01,2.874481460365405638e-01
6.136854887008666992e-01,2.826936913523963035e-01
6.143257617950439453e-01,2.781374025556981877e-01
6.149659752845764160e-01,2.737828082683826381e-01
6.156062483787536621e-01,2.696318033922509017e-01
6.162465214729309082e-01,2.656870020278421229e-01
6.168867945671081543e-01,2.619502308237162680e-01
6.175270080566406250e-01,2.584231794830049722e-01
6.181672811508178711e-01,2.551061506128449174e-01
6.188075542449951172e-01,2.520000404636739688e-01
6.194477677345275879e-01,2.491052978841286070e-01
6.200880408287048340e-01,2.464211873242114770e-01
6.207283139228820801e-01,2.439474225745663638e-01
6.213685870170593262e-01,2.416831078574519509e-01
6.220088005065917969e-01,2.396271741088753515e-01
6.226490736007690430e-01,2.377776452688920017e-01
6.232893466949462891e-01,2.361328518171919022e-01
6.239295601844787598e-01,2.346907147022028184e-01
6.245698332786560059e-01,2.334485088013993348e-01
6.252101063728332520e-01,2.324035915682802766e-01
6.258503794670104980e-01,2.315529410534016286e-01
6.264905929565429688e-01,2.308933099682626278e-01
6.271308660507202148e-01,2.304210518201483815e-01
6.277711391448974609e-01,2.301324697607443071e-01
6.284113526344299316e-01,2.300235338919569550e-01
6.290516257286071777e-01,2.300900768428224552e-01
6.296918988227844238e-01,2.303276589826039888e-01
6.303321719169616699e-01,2.307316709095790230e-01
6.309723854064941406e-01,2.312973061763514693e-01
6.316126585006713867e-01,2.320196638364455666e-01
6.322529315948486328e-01,2.328936184176262358e-01
6.328931450843811035e-01,2.339138115240544380e-01
6.335334181785583496e-01,2.350749956658892970e-01
6.341736912727355957e-01,2.363715715426568664e-01
6.348139643669128418e-01,2.377979032594490505e-01
6.354541778564453125e-01,2.393480589887273524e-01
6.360944509506225586e-01,2.410164988089116278e-01
6.367347240447998047e-01,2.427971663329913099e-01
6.373749375343322754e-01,2.446838289425894430e-01
6.380152106285095215e-01,2.466707894143462809e-01
6.386554837226867676e-01,2.487517482172627581e-01
6.392957568168640137e-01,2.509205379308632189e-01
6.399359703063964844e-01,2.531707327898478077e-01
6.405762434005737305e-01,2.554965538156186433e-01
6.412165164947509766e-01,2.578915312257610282e-01
6.418567299842834473e-01,2.603492073853228561e-01
6.424970030784606934e-01,2.628637985054584902e-01
6.431372761726379395e-01,2.654288804573381455e-01
6.437775492668151855e-01,2.680382493580166781e-01
6.444177627563476562e-01,2.706855181892251494e-01
6.450580358505249023e-01,2.733650643956551107e-01
6.456983089447021484e-01,2.760706336756806323e-01
6.463385224342346191e-01,2.787959509644339917e-01
6.469787955284118652e-01,2.815356215174036336e-01
6.476190686225891113e-01,2.842835829392393876e-01
6.482593417167663574e-01,2.870340637781119142e-01
6.488995552062988281e-01,2.897811958255736009e-01
6.495398283004760742e-01,2.925199436670662401e-01
6.501801013946533203e-01,2.952446554922825150e-01
6.508203148841857910e-01,2.979497179042898125e-01
6.514605879783630371e-01,3.006305136545401879e-01
6.521008610725402832e-01,3.032817383316324111e-01
6.527411341667175293e-01,3.058984996056892669e-01
6.533813476562500000e-01,3.084757839806977486e-01
6.540216207504272461e-01,3.110094874046178681e-01
6.546618938446044922e-01,3.134949070718828779e-01
6.553021073341369629e-01,3.159275506454672922e-01
6.559423804283142090e-01,3.183037549470588701e-01
6.565826535224914551e-01,3.206193300653179534e-01
6.572229266166687012e-01,3.228705047140509876e-01
6.578631401062011719e-01,3.250535268505467812e-01
6.585034132003784180e-01,3.271653553716755702e-01
6.591436862945556641e-01,3.292025458257947790e-01
6.597838997840881348e-01,3.311619387469924014e-01
6.604241728782653809e-01,3.330410061938327004e-01
6.610644459724426270e-01,3.348369203417078666e-01
6.617047190666198730e-01,3.365472230635102591e-01
6.623449325561523438e-01,3.381694940672259619e-01
6.629852056503295898e-01,3.397019937137910617e-01
6.636254787445068359e-01,3.411426373048227489e-01
6.642656922340393066e-01,3.424897090646572551e-01
6.649059653282165527e-01,3.437419386125863952e-01
6.655462384223937988e-01,3.448979098446667280e-01
6.661865115165710449e-01,3.459565525759842330e-01
6.668267250061035156e-01,3.469169078985849808e-01
6.674669981002807617e-01,3.477784511757286978e-01
6.681072711944580078e-01,3.485405950712365808e-01
6.687474846839904785e-01,3.492029739843718339e-01
6.693877577781677246e-01,3.497656140140161796e-01
6.700280308723449707e-01,3.502285061829404356e-01
6.706683039665222168e-01,3.505919003472275364e-01
6.713085174560546875e-01,3.508562514888984296e-01
6.719487905502319336e-01,3.510221709748195806e-01
6.725890636444091797e-01,3.510904996204073925e-01
6.732292771339416504e-01,3.510621105381694917e-01
6.738695502281188965e-01,3.509381944749452309e-01
6.745098233222961426e-01,3.507200361034721325e-01
6.751500964164733887e-01,3.504090568429805153e-01
6.757903099060058594e-01,3.500069151015221536e-01
6.764305830001831055e-01,3.495152645107584277e-01
6.770708560943603516e-01,3.489360602933162525e-01
6.777110695838928223e-01,3.482713404872432861e-01
6.783513426780700684e-01,3.475231674591396924e-01
6.789916157722473145e-01,3.466938395309071552e-01
6.796318888664245605e-01,3.457857662335732662e-01
6.802721023559570312e-01,3.448015162399196143e-01
6.809123754501342773e-01,3.437435087938292000e-01
6.815526485443115234e-01,3.426144992237882825e-01
6.821928620338439941e-01,3.414174142354760022e-01
6.828331351280212402e-01,3.401548595325967206e-01
6.834734082221984863e-01,3.388298418894191144e-01
6.841136813163757324e-01,3.374453699565655995e-01
6.847538948059082031e-01,3.360046240659517736e-01
6.853941679000854492e-01,3.345104250137147517e-01
6.860344409942626953e-01,3.329660086643246864e-01
6.866746544837951660e-01,3.313746917285391724e-01
6.873149275779724121e-01,3.297393652525721919e-01
6.879552006721496582e-01,3.280633753372610428e-01
6.885954737663269043e-01,3.263498951980947638e-01
6.892356872558593750e-01,3.246023284265664444e-01
6.898759603500366211e-01,3.228235455941468324e-01
6.905162334442138672e-01,3.210168730879070509e-01
6.911564469337463379e-01,3.191856574539015945e-01
6.917967200279235840e-01,3.173326877772693067e-01
6.924369931221008301e-01,3.154612427379901440e-01
6.930772662162780762e-01,3.135743534341166594e-01
6.937174797058105469e-01,3.116752300142602294e-01
6.943577527999877930e-01,3.097664874229337784e-01
6.949980258941650391e-01,3.078511575925437782e-01
6.956382393836975098e-01,3.059322559233841332e-01
6.962785124778747559e-01,3.040122193301333375e-01
6.969187855720520020e-01,3.020938907326229383e-01
6.975590586662292480e-01,3.001798961012394074e-01
6.981992721557617188e-01,2.982729031995718927e-01
6.988395452499389648e-01,2.963750196495715805e-01
6.994798183441162109e-01,2.944887545369523352e-01
7.001200318336486816e-01,2.926165481050420070e-01
7.007603049278259277e-01,2.907601813343152486e-01
7.014005780220031738e-01,2.889218863101508106e-01
7.020408511161804199e-01,2.871036701673990166e-01
7.026810646057128906e-01,2.853075193226848327e-01
7.033213376998901367e-01,2.835348603959584324e-01
7.039616107940673828e-01,2.817874680541594401e-01
7.046018242835998535e-01,2.800670937099121183e-01
7.052420973777770996e-01,2.783748260935228203e-01
7.058823704719543457e-01,2.767121547007551641e-01
7.065226435661315918e-01,2.750803066088471915e-01
7.071628570556640625e-01,2.734805652814769061e-01
7.078031301498413086e-01,2.719136102301260571e-01
7.084434032440185547e-01,2.703805587988981074e-01
7.090836167335510254e-01,2.688823038031138424e-01
7.097238898277282715e-01,2.674193098163284432e-01
7.103641629219055176e-01,2.659923278777025502e-01
7.110044360160827637e-01,2.646018826807710056e-01
7.116446495056152344e-01,2.632485173623417829e-01
7.122849225997924805e-01,2.619323083729101498e-01
7.129251956939697266e-01,2.606536527935729985e-01
7.135654091835021973e-01,2.594127948255904315e-01
7.142056822776794434e-01,2.582096127799209384e-01
7.148459553718566895e-01,2.570442180462060300e-01
7.154862284660339355e-01,2.559165155007248060e-01
7.161264419555664062e-01,2.548265166738259424e-01
7.167667150497436523e-01,2.537737627144842634e-01
7.174069881439208984e-01,2.527580684944106260e-01
7.180472612380981445e-01,2.517791263561548476e-01
7.186874747276306152e-01,2.508366142350926253e-01
7.193277478218078613e-01,2.499298972440180400e-01
7.199680209159851074e-01,2.490585956124071743e-01
7.206082344055175781e-01,2.482222213986280401e-01
7.212485074996948242e-01,2.474200329249729435e-01
7.218887805938720703e-01,2.466514986673420395e-01
7.225290536880493164e-01,2.459159215244417496e-01
7.231692671775817871e-01,2.452127514726303303e-01
7.238095402717590332e-01,2.445410802238567882e-01
7.244498133659362793e-01,2.439002299647814453e-01
7.250900268554687500e-01,2.432895484764894256e-01
7.257302999496459961e-01,2.427081182096206824e-01
7.263705730438232422e-01,2.421552248661762441e-01
7.270108461380004883e-01,2.416300581677308656e-01
7.276510596275329590e-01,2.411318824810884109e-01
7.282913327217102051e-01,2.406598020441323982e-01
7.289316058158874512e-01,2.402130797847261690e-01
7.295718193054199219e-01,2.397909358717433825e-01
7.302120923995971680e-01,2.393925429826371243e-01
7.308523654937744141e-01,2.390171296050920269e-01
7.314926385879516602e-01,2.386639628453322004e-01
7.321328520774841309e-01,2.383323356252349257e-01
7.327731251716613770e-01,2.380214550590880052e-01
7.334133982658386230e-01,2.377306549561222226e-01
7.340536117553710938e-01,2.374593006670959738e-01
7.346938848495483398e-01,2.372067177282524142e-01
7.353341579437255859e-01,2.369723173701339114e-01
7.359744310379028320e-01,2.367554953395889505e-01
7.366146445274353027e-01,2.365557956283934615e-01
7.372549176216125488e-01,2.363726438984392608e-01
7.378951907157897949e-01,2.362056352099521916e-01
7.385354042053222656e-01,2.360543868025879455e-01
7.391756772994995117e-01,2.359185052153351947e-01
7.398159503936767578e-01,2.357977298478535211e-01
7.404562234878540039e-01,2.356918018237257328e-01
7.410964369773864746e-01,2.356005627554367265e-01
7.417367100715637207e-01,2.355238968600970040e-01
7.423769831657409668e-01,2.354617253309676528e-01
7.430171966552734375e-01,2.354140966303370774e-01
7.436574697494506836e-01,2.353810872765782491e-01
7.442977428436279297e-01,2.353628978566275620e-01
7.449380159378051758e-01,2.353597375707732198e-01
7.455782294273376465e-01,2.353719678555319383e-01
7.462185025215148926e-01,2.353999990809363396e-01
7.468587756156921387e-01,2.354444044032026895e-01
7.474989891052246094e-01,2.355057348867797273e-01
7.481392621994018555e-01,2.355847439592140269e-01
7.487795352935791016e-01,2.356822627055947805e-01
7.494198083877563477e-01,2.357992309764975758e-01
7.500600218772888184e-01,2.359366895426369126e-01
7.507002949714660645e-01,2.360958463944182739e-01
7.513405680656433105e-01,2.362779840977120571e-01
7.519807815551757812e-01,2.364845252219289762e-01
7.526210546493530273e-01,2.367170968104508333e-01
7.532613277435302734e-01,2.369774091427272467e-01
7.539016008377075195e-01,2.372673346463836097e-01
7.545418143272399902e-01,2.375888334660185564e-01
7.551820874214172363e-01,2.379442110512712816e-01
7.558223605155944824e-01,2.383357548513207469e-01
7.564625740051269531e-01,2.387659408988831444e-01
7.571028470993041992e-01,2.392375792476988394e-01
7.577431201934814453e-01,2.397534949856234832e-01
7.583833932876586914e-01,2.403167788011772998e-01
7.590236067771911621e-01,2.409306135757338652e-01
7.596638798713684082e-01,2.415986080843604000e-01
7.603041529655456543e-01,2.423243570751543174e-01
7.609443664550781250e-01,2.431116515749005558e-01
7.615846395492553711e-01,2.439647607275405861e-01
7.622249126434326172e-01,2.448878797616806935e-01
7.628651857376098633e-01,2.458855582505767856e-01
7.635053992271423340e-01,2.469624037163402619e-01
7.641456723213195801e-01,2.481236097437982124e-01
7.647859454154968262e-01,2.493742843780841767e-01
7.654261589050292969e-01,2.507197049731706429e-01
7.660664319992065430e-01,2.521657927712652736e-01
7.667067050933837891e-01,2.537183072693691699e-01
7.673469781875610352e-01,2.553833821923165992e-01
7.679871916770935059e-01,2.571671984320715865e-01
7.686274647712707520e-01,2.590766870387204435e-01
7.692677378654479980e-01,2.611184747732089306e-01
7.699079513549804688e-01,2.632994411087450359e-01
7.705482244491577148e-01,2.656272086283895106e-01
7.711884975433349609e-01,2.681091450225618900e-01
7.718287706375122070e-01,2.707529254471374713e-01
7.724689841270446777e-01,2.735662185204787988e-01
7.731092572212219238e-01,2.765576918975214404e-01
7.737495303153991699e-01,2.797354535104705775e-01
7.743897438049316406e-01,2.831077346174666332e-01
7.750300168991088867e-01,2.866838828209865575e-01
7.756702899932861328e-01,2.904725572486537288e-01
7.763105630874633789e-01,2.944828529100034231e-01
7.769507765769958496e-01,2.987236390134961894e-01
7.775910496711730957e-01,3.032051594430535957e-01
7.782313227653503418e-01,3.079366646263945739e-01
7.788715362548828125e-01,3.129274309315599467e-01
7.795118093490600586e-01,3.181882271498270853e-01
7.801520824432373047e-01,3.237286742010363483e-01
7.807923555374145508e-01,3.295589030548731202e-01
7.814325690269470215e-01,3.356885728189165086e-01
7.820728421211242676e-01,3.421291720220533961e-01
7.827131152153015137e-01,3.488905992588482441e-01
7.833533287048339844e-01,3.559826892794353270e-01
7.839936017990112305e-01,3.634173705010899091e-01
7.846338748931884766e-01,3.712046112023998923e-01
7.852741479873657227e-01,3.793551662470826535e-01
7.859143614768981934e-01,3.878789099897912429e-01
7.865546345710754395e-01,3.967882451437709790e-01
7.871949076652526855e-01,4.060931533195013543e-01
7.878351211547851562e-01,4.158035297341236003e-01
7.884753942489624023e-01,4.259319809017778624e-01
7.891156673431396484e-01,4.364883811808528691e-01
7.897559404373168945e-01,4.474835568789359286e-01
7.903961539268493652e-01,4.589271435856328019e-01
7.910364270210266113e-01,4.708319823067368404e-01
7.916767001152038574e-01,4.832076930211970378e-01
7.923169136047363281e-01,4.960636969237857130e-01
7.929571866989135742e-01,5.094129201481356617e-01
7.935974597930908203e-01,5.232647148312139507e-01
7.942377328872680664e-01,5.376294928629059555e-01
7.948779463768005371e-01,5.525161654236434572e-01
7.955182194709777832e-01,5.679377911749954322e-01
7.961584925651550293e-01,5.839031402534864412e-01
7.967987060546875000e-01,6.004207665693672702e-01
7.974389791488647461e-01,6.175036863986780311e-01
7.980792522430419922e-01,6.351602532806825963e-01
7.987195253372192383e-01,6.534001925686450107e-01
7.993597388267517090e-01,6.722314118613015310e-01
8.000000119209289551e-01,6.916668934354883724e-01


==> code/potentials/score-matching/potentials_18.csv <==
x,f
-8.000000119209289551e-01,8.613152578544625015e-01
-7.993597388267517090e-01,8.425166498019152073e-01
-7.987195253372192383e-01,8.243496211349650160e-01
-7.980792522430419922e-01,8.068022593101038531e-01
-7.974389791488647461e-01,7.898675584576460018e-01
-7.967987060546875000e-01,7.735367680713221006e-01
-7.961584925651550293e-01,7.578024446526581137e-01
-7.955182194709777832e-01,7.426527122071515663e-01
-7.948779463768005371e-01,7.280799522302969784e-01
-7.942377328872680664e-01,7.140763195672454877e-01
-7.935974597930908203e-01,7.006299388902417213e-01
-7.929571866989135742e-01,6.877328375412905537e-01
-7.923169136047363281e-01,6.753756182966403898e-01
-7.916767001152038574e-01,6.635498535705184331e-01
-7.910364270210266113e-01,6.522438174682729795e-01
-7.903961539268493652e-01,6.414490046897296516e-01
-7.897559404373168945e-01,6.311566809944486600e-01
-7.891156673431396484e-01,6.213552003927729217e-01
-7.884753942489624023e-01,6.120357873201083265e-01
-7.878351211547851562e-01,6.031885681226563101e-01
-7.871949076652526855e-01,5.948044659592293115e-01
-7.865546345710754395e-01,5.868720167180696556e-01
-7.859143614768981934e-01,5.793820760799479608e-01
-7.852741479873657227e-01,5.723253589765948668e-01
-7.846338748931884766e-01,5.656905348130059075e-01
-7.839936017990112305e-01,5.594683476148918366e-01
-7.833533287048339844e-01,5.536487631057731562e-01
-7.827131152153015137e-01,5.482223122082570121e-01
-7.820728421211242676e-01,5.431779892343646665e-01
-7.814325690269470215e-01,5.385063598782635630e-01
-7.807923555374145508e-01,5.341978455053895125e-01
-7.801520824432373047e-01,5.302417214772634502e-01
-7.795118093490600586e-01,5.266285189635455666e-01
-7.788715362548828125e-01,5.233483869227151253e-01
-7.782313227653503418e-01,5.203917238440474158e-01
-7.775910496711730957e-01,5.177482553519503483e-01
-7.769507765769958496e-01,5.154085559644774328e-01
-7.763105630874633789e-01,5.133631130882316818e-01
-7.756702899932861328e-01,5.116019472249879740e-01
-7.750300168991088867e-01,5.101157378849774382e-01
-7.743897438049316406e-01,5.088950390202993113e-01
-7.737495303153991699e-01,5.079305140225622850e-01
-7.731092572212219238e-01,5.072126983232263520e-01
-7.724689841270446777e-01,5.067324641519479478e-01
-7.718287706375122070e-01,5.064806675807833614e-01
-7.711884975433349609e-01,5.064482030576011873e-01
-7.705482244491577148e-01,5.066261330488424086e-01
-7.699079513549804688e-01,5.070056185253215553e-01
-7.692677378654479980e-01,5.075777417202629316e-01
-7.686274647712707520e-01,5.083339658245979997e-01
-7.679871916770935059e-01,5.092655958913305803e-01
-7.673469781875610352e-01,5.103640417565507015e-01
-7.667067050933837891e-01,5.116210607891882312e-01
-7.660664319992065430e-01,5.130282239625252316e-01
-7.654261589050292969e-01,5.145772675402402463e-01
-7.647859454154968262e-01,5.162598636612485414e-01
-7.641456723213195801e-01,5.180682219418755174e-01
-7.635053992271423340e-01,5.199941926257829472e-01
-7.628651857376098633e-01,5.220296349061617214e-01
-7.622249126434326172e-01,5.241670226705261726e-01
-7.615846395492553711e-01,5.263983909732350419e-01
-7.609443664550781250e-01,5.287159523545050810e-01
-7.603041529655456543e-01,5.311118107514936071e-01
-7.596638798713684082e-01,5.335787123176953806e-01
-7.590236067771911621e-01,5.361088231254842462e-01
-7.583833932876586914e-01,5.386943251715452519e-01
-7.577431201934814453e-01,5.413280993916029793e-01
-7.571028470993041992e-01,5.440023852413244931e-01
-7.564625740051269531e-01,5.467096304993961375e-01
-7.558223605155944824e-01,5.494420575907850157e-01
-7.551820874214172363e-01,5.521926122751872335e-01
-7.545418143272399902e-01,5.549535046031173202e-01
-7.539016008377075195e-01,5.577169461611450885e-01
-7.532613277435302734e-01,5.604758054761931341e-01
-7.526210546493530273e-01,5.632222463885008246e-01
-7.519807815551757812e-01,5.659486127450144011e-01
-7.513405680656433105e-01,5.686469626214565309e-01
-7.507002949714660645e-01,5.713100536020805365e-01
-7.500600218772888184e-01,5.739298598143895980e-01
-7.494198083877563477e-01,5.764983241758581123e-01
-7.487795352935791016e-01,5.790080539934634452e-01
-7.481392621994018555e-01,5.814508824466564363e-01
-7.474989891052246094e-01,5.838188381926960879e-01
-7.468587756156921387e-01,5.861036895723854556e-01
-7.462185025215148926e-01,5.882977816002301630e-01
-7.455782294273376465e-01,5.903928699066280927e-01
-7.449380159378051758e-01,5.923805876589089969e-01
-7.442977428436279297e-01,5.942531891878188866e-01
-7.436574697494506836e-01,5.960023079684080294e-01
-7.430171966552734375e-01,5.976198400204286720e-01
-7.423769831657409668e-01,5.990974991324100607e-01
-7.417367100715637207e-01,6.004274701835878858e-01
-7.410964369773864746e-01,6.016015544238850765e-01
-7.404562234878540039e-01,6.026117291978989599e-01
-7.398159503936767578e-01,6.034502922052173979e-01
-7.391756772994995117e-01,6.041093770864738310e-01
-7.385354042053222656e-01,6.045813933083699077e-01
-7.378951907157897949e-01,6.048588671801704564e-01
-7.372549176216125488e-01,6.049346341124022253e-01
-7.366146445274353027e-01,6.048016530338524710e-01
-7.359744310379028320e-01,6.044532033472660437e-01
-7.353341579437255859e-01,6.038828190922740369e-01
-7.346938848495483398e-01,6.030843489960937553e-01
-7.340536117553710938e-01,6.020520802321187581e-01
-7.334133982658386230e-01,6.007807949474104348e-01
-7.327731251716613770e-01,5.992653215032359704e-01
-7.321328520774841309e-01,5.975012984812209105e-01
-7.314926385879516602e-01,5.954849722835224846e-01
-7.308523654937744141e-01,5.932125717440741575e-01
-7.302120923995971680e-01,5.906814060216598605e-01
-7.295718193054199219e-01,5.878891797385024098e-01
-7.289316058158874512e-01,5.848346117871270344e-01
-7.282913327217102051e-01,5.815160796097873508e-01
-7.276510596275329590e-01,5.779335949701525088e-01
-7.270108461380004883e-01,5.740878734704177866e-01
-7.263705730438232422e-01,5.699792989317979952e-01
-7.257302999496459961e-01,5.656100017173506522e-01
-7.250900268554687500e-01,5.609825569769091302e-01
-7.244498133659362793e-01,5.561007305985010696e-01
-7.238095402717590332e-01,5.509676788923774104e-01
-7.231692671775817871e-01,5.455885901728145804e-01
-7.225290536880493164e-01,5.399695398874473362e-01
-7.218887805938720703e-01,5.341158358929027905e-01
-7.212485074996948242e-01,5.280349018326808697e-01
-7.206082344055175781e-01,5.217344989904573183e-01
-7.199680209159851074e-01,5.152236413770086010e-01
-7.193277478218078613e-01,5.085101873718156362e-01
-7.186874747276306152e-01,5.016044641795951442e-01
-7.180472612380981445e-01,4.945174558889635641e-01
-7.174069881439208984e-01,4.872587590348929076e-01
-7.167667150497436523e-01,4.798405142955370906e-01
-7.161264419555664062e-01,4.722746522120679913e-01
-7.154862284660339355e-01,4.645743658727288228e-01
-7.148459553718566895e-01,4.567511571441369433e-01
-7.142056822776794434e-01,4.488189312071937387e-01
-7.135654091835021973e-01,4.407913595055705791e-01
-7.129251956939697266e-01,4.326831238935122670e-01
-7.122849225997924805e-01,4.245068921834040943e-01
-7.116446495056152344e-01,4.162778473718775629e-01
-7.110044360160827637e-01,4.080113397002720355e-01
-7.103641629219055176e-01,3.997205306761881793e-01
-7.097238898277282715e-01,3.914210301943454873e-01
-7.090836167335510254e-01,3.831276683441440234e-01
-7.084434032440185547e-01,3.748560819657913434e-01
-7.078031301498413086e-01,3.666195319790888085e-01
-7.071628570556640625e-01,3.584335882249098937e-01
-7.065226435661315918e-01,3.503136046253025881e-01
-7.058823704719543457e-01,3.422725983875021250e-01
-7.052420973777770996e-01,3.343256485235008846e-01
-7.046018242835998535e-01,3.264868522497708092e-01
-7.039616107940673828e-01,3.187708171419463277e-01
-7.033213376998901367e-01,3.111897104168916961e-01
-7.026810646057128906e-01,3.037575396618357182e-01
-7.020408511161804199e-01,2.964879726178155650e-01
-7.014005780220031738e-01,2.893923005725116404e-01
-7.007603049278259277e-01,2.824835121227322610e-01
-7.001200318336486816e-01,2.757734460206786586e-01
-6.994798183441162109e-01,2.692741617896876605e-01
-6.988395452499389648e-01,2.629955368990128939e-01
-6.981992721557617188e-01,2.569487637988916440e-01
-6.975590586662292480e-01,2.511445317742433403e-01
-6.969187855720520020e-01,2.455914014920290711e-01
-6.962785124778747559e-01,2.402991238249381212e-01
-6.956382393836975098e-01,2.352763572969904793e-01
-6.949980258941650391e-01,2.305317013577394825e-01
-6.943577527999877930e-01,2.260718617240882189e-01
-6.937174797058105469e-01,2.219043686411326100e-01
-6.930772662162780762e-01,2.180361238073169616e-01
-6.924369931221008301e-01,2.144723573964810726e-01
-6.917967200279235840e-01,2.112188005212130015e-01
-6.911564469337463379e-01,2.082802645509365114e-01
-6.905162334442138672e-01,2.056611458052803876e-01
-6.898759603500366211e-01,2.033645461162598700e-01
-6.892356872558593750e-01,2.013936522521175831e-01
-6.885954737663269043e-01,1.997509208749543852e-01
-6.879552006721496582e-01,1.984377000220809428e-01
-6.873149275779724121e-01,1.974551373271622445e-01
-6.866746544837951660e-01,1.968035596248767227e-01
-6.860344409942626953e-01,1.964826106339971901e-01
-6.853941679000854492e-01,1.964911288171196091e-01
-6.847538948059082031e-01,1.968273684837718029e-01
-6.841136813163757324e-01,1.974887251138865985e-01
-6.834734082221984863e-01,1.984720352442570501e-01
-6.828331351280212402e-01,1.997732025221794494e-01
-6.821928620338439941e-01,2.013873975072697498e-01
-6.815526485443115234e-01,2.033088137712870669e-01
-6.809123754501342773e-01,2.055314024369017112e-01
-6.802721023559570312e-01,2.080477366458821642e-01
-6.796318888664245605e-01,2.108494730353727142e-01
-6.789916157722473145e-01,2.139282066562775420e-01
-6.783513426780700684e-01,2.172739259321936345e-01
-6.777110695838928223e-01,2.208759769156452002e-01
-6.770708560943603516e-01,2.247224811834365177e-01
-6.764305830001831055e-01,2.288017454814923468e-01
-6.757903099060058594e-01,2.331001776973931072e-01
-6.751500964164733887e-01,2.376031628397314854e-01
-6.745098233222961426e-01,2.422965193328248112e-01
-6.738695502281188965e-01,2.471639254638593464e-01
-6.732292771339416504e-01,2.521886373365469503e-01
-6.725890636444091797e-01,2.573525623703951659e-01
-6.719487905502319336e-01,2.626381880054444729e-01
-6.713085174560546875e-01,2.680259077118756217e-01
-6.706683039665222168e-01,2.734951606074784713e-01
-6.700280308723449707e-01,2.790263222227751250e-01
-6.693877577781677246e-01,2.845975006662446738e-01
-6.687474846839904785e-01,2.901867103815680693e-01
-6.681072711944580078e-01,2.957709272923882970e-01
-6.674669981002807617e-01,3.013281640296590069e-01
-6.668267250061035156e-01,3.068344860712337585e-01
-6.661865115165710449e-01,3.122656635950407100e-01
-6.655462384223937988e-01,3.175987753815863179e-01
-6.649059653282165527e-01,3.228092408015332815e-01
-6.642656922340393066e-01,3.278729763977215050e-01
-6.636254787445068359e-01,3.327655891625158624e-01
-6.629852056503295898e-01,3.374643331266771185e-01
-6.623449325561523438e-01,3.419452973211383195e-01
-6.617047190666198730e-01,3.461853189579073842e-01
-6.610644459724426270e-01,3.501629478879375590e-01
-6.604241728782653809e-01,3.538563551038635957e-01
-6.597838997840881348e-01,3.572450199205943200e-01
-6.591436862945556641e-01,3.603091899181012359e-01
-6.585034132003784180e-01,3.630312324615085906e-01
-6.578631401062011719e-01,3.653937976419086020e-01
-6.572229266166687012e-01,3.673812315162310327e-01
-6.565826535224914551e-01,3.689799956929333824e-01
-6.559423804283142090e-01,3.701775251191588012e-01
-6.553021073341369629e-01,3.709632744762338952e-01
-6.546618938446044922e-01,3.713285264473289438e-01
-6.540216207504272461e-01,3.712665282948393042e-01
-6.533813476562500000e-01,3.707723163989129489e-01
-6.527411341667175293e-01,3.698431104286705740e-01
-6.521008610725402832e-01,3.684777999099089207e-01
-6.514605879783630371e-01,3.666775302321725327e-01
-6.508203148841857910e-01,3.644453281793791355e-01
-6.501801013946533203e-01,3.617864329671443002e-01
-6.495398283004760742e-01,3.587071059685800201e-01
-6.488995552062988281e-01,3.552162996290415542e-01
-6.482593417167663574e-01,3.513247073799274922e-01
-6.476190686225891113e-01,3.470436141277537523e-01
-6.469787955284118652e-01,3.423868189438650234e-01
-6.463385224342346191e-01,3.373692668521868221e-01
-6.456983089447021484e-01,3.320076164674063968e-01
-6.450580358505249023e-01,3.263181809119859444e-01
-6.444177627563476562e-01,3.203198110597900161e-01
-6.437775492668151855e-01,3.140322446362229236e-01
-6.431372761726379395e-01,3.074742523442508535e-01
-6.424970030784606934e-01,3.006668984743643414e-01
-6.418567299842834473e-01,2.936311720528723690e-01
-6.412165164947509766e-01,2.863890268013586926e-01
-6.405762434005737305e-01,2.789606218703446494e-01
-6.399359703063964844e-01,2.713681599278965351e-01
-6.392957568168640137e-01,2.636339146185950888e-01
-6.386554837226867676e-01,2.557777901252697994e-01
-6.380152106285095215e-01,2.478216393229106806e-01
-6.373749375343322754e-01,2.397862514679163226e-01
-6.367347240447998047e-01,2.316927490933635703e-01
-6.360944509506225586e-01,2.235594630783710457e-01
-6.354541778564453125e-01,2.154065218511296287e-01
-6.348139643669128418e-01,2.072533435700836257e-01
-6.341736912727355957e-01,1.991164293032823274e-01
-6.335334181785583496e-01,1.910138767452078667e-01
-6.328931450843811035e-01,1.829622545575153580e-01
-6.322529315948486328e-01,1.749780791204451624e-01
-6.316126585006713867e-01,1.670749165951743720e-01
-6.309723854064941406e-01,1.592677165034399600e-01
-6.303321719169616699e-01,1.515705429448654940e-01
-6.296918988227844238e-01,1.439945850216228784e-01
-6.290516257286071777e-01,1.365522783466155410e-01
-6.284113526344299316e-01,1.292545534962372678e-01
-6.277711391448974609e-01,1.221122588095586714e-01
-6.271308660507202148e-01,1.151333124833930910e-01
-6.264905929565429688e-01,1.083269986127262108e-01
-6.258503794670104980e-01,1.017016885874544307e-01
-6.252101063728332520e-01,9.526317300298403623e-02
-6.245698332786560059e-01,8.901840753918088822e-02
-6.239295601844787598e-01,8.297298164807687115e-02
-6.232893466949462891e-01,7.713237866241273721e-02
-6.226490736007690430e-01,7.149974965303806940e-02
-6.220088005065917969e-01,6.607930123976357706e-02
-6.213685870170593262e-01,6.087450234301661212e-02
-6.207283139228820801e-01,5.588686166869871741e-02
-6.200880408287048340e-01,5.111874360111867688e-02
-6.194477677345275879e-01,4.657149830340623353e-02
-6.188075542449951172e-01,4.224635785409791566e-02
-6.181672811508178711e-01,3.814289519619462610e-02
-6.175270080566406250e-01,3.426142252792052645e-02
-6.168867945671081543e-01,3.060175233861572863e-02
-6.162465214729309082e-01,2.716227948816429816e-02
-6.156062483787536621e-01,2.394204192630988715e-02
-6.149659752845764160e-01,2.093934232720995325e-02
-6.143257617950439453e-01,1.815244419735506654e-02
-6.136854887008666992e-01,1.557848271033401844e-02
-6.130452156066894531e-01,1.321512258865498168e-02
-6.124050021171569824e-01,1.105962607454280544e-02
-6.117647290229797363e-01,9.108424115563007462e-03
-6.111244559288024902e-01,7.358360339981384612e-03
-6.104841828346252441e-01,5.805781865753978366e-03
-6.098439693450927734e-01,4.446992762827672863e-03
-6.092036962509155273e-01,3.277734997332526490e-03
-6.085634231567382812e-01,2.293942586414576823e-03
-6.079232096672058105e-01,1.491334291951584845e-03
-6.072829365730285645e-01,8.652657643661854081e-04
-6.066426634788513184e-01,4.112037683268177091e-04
-6.060023903846740723e-01,1.244102251720669017e-04
-6.053621768951416016e-01,0.000000000000000000e+00
-6.047219038009643555e-01,3.299476425366876242e-05
-6.040816307067871094e-01,2.183812645033533784e-04
-6.034414172172546387e-01,5.509872354427791663e-04
-6.028011441230773926e-01,1.025653823435668244e-03
-6.021608710289001465e-01,1.637100635810906368e-03
-6.015205979347229004e-01,2.379972955559139791e-03
-6.008803844451904297e-01,3.248782944555994590e-03
-6.002401113510131836e-01,4.238301327804006036e-03
-5.995998382568359375e-01,5.342899742051709921e-03
-5.989596247673034668e-01,6.556983316236664194e-03
-5.983193516731262207e-01,7.875189328824916402e-03
-5.976790785789489746e-01,9.291830744476481385e-03
-5.970388054847717285e-01,1.080128021510029512e-02
-5.963985919952392578e-01,1.239769263736745231e-02
-5.957583189010620117e-01,1.407573880000390076e-02
-5.951180458068847656e-01,1.582953995892166787e-02
-5.944778323173522949e-01,1.765323289890252667e-02
-5.938375592231750488e-01,1.954139495153173200e-02
-5.931972861289978027e-01,2.148811153079543956e-02
-5.925570130348205566e-01,2.348761558606371480e-02
-5.919167995452880859e-01,2.553395999028529317e-02
-5.912765264511108398e-01,2.762172737604240425e-02
-5.906362533569335938e-01,2.974497339098869375e-02
-5.899960398674011230e-01,3.189767871622128936e-02
-5.893557667732238770e-01,3.407449073124491079e-02
-5.887154936790466309e-01,3.626948347890213142e-02
-5.880752205848693848e-01,3.847685724391025630e-02
-5.874350070953369141e-01,4.069070646544625802e-02
-5.867947340011596680e-01,4.290575914471972396e-02
-5.861544609069824219e-01,4.511613842444406330e-02
-5.855142474174499512e-01,4.731602379999033658e-02
-5.848739743232727051e-01,4.950027826304959078e-02
-5.842337012290954590e-01,5.166317561511712952e-02
-5.835934281349182129e-01,5.379933003224879329e-02
-5.829532146453857422e-01,5.590315689611591310e-02
-5.823129415512084961e-01,5.796984839602137285e-02
-5.816726684570312500e-01,5.999407472211570891e-02
-5.810324549674987793e-01,6.197057527588212267e-02
-5.803921818733215332e-01,6.389492796580009681e-02
-5.797519087791442871e-01,6.576212824726246353e-02
-5.791116356849670410e-01,6.756767099971972002e-02
-5.784714221954345703e-01,6.930697205317404297e-02
-5.778311491012573242e-01,7.097616323848532360e-02
-5.771908760070800781e-01,7.257110529971777524e-02
-5.765506625175476074e-01,7.408785813400875497e-02
-5.759103894233703613e-01,7.552320001771040126e-02
-5.752701163291931152e-01,7.687372550939430838e-02
-5.746298432350158691e-01,7.813637751429292067e-02
-5.739896297454833984e-01,7.930834774439565749e-02
-5.733493566513061523e-01,8.038742975723378592e-02
-5.727090835571289062e-01,8.137138296655388459e-02
-5.720688700675964355e-01,8.225830227196651023e-02
-5.714285969734191895e-01,8.304687630540330545e-02
-5.707883238792419434e-01,8.373592369378446421e-02
-5.701480507850646973e-01,8.432461634353671798e-02
-5.695078372955322266e-01,8.481250463037293130e-02
-5.688675642013549805e-01,8.519957773571151805e-02
-5.682272911071777344e-01,8.548609948923813207e-02
-5.675870776176452637e-01,8.567275634372029103e-02
-5.669468045234680176e-01,8.576056563825007473e-02
-5.663065314292907715e-01,8.575093011185686009e-02
-5.656662583351135254e-01,8.564561101375334218e-02
-5.650260448455810547e-01,8.544677898009123140e-02
-5.643857717514038086e-01,8.515687054425846725e-02
-5.637454986572265625e-01,8.477873234609356601e-02
-5.631052851676940918e-01,8.431560110829261490e-02
-5.624650120735168457e-01,8.377087581160358454e-02
-5.618247389793395996e-01,8.314842396939026159e-02
-5.611844658851623535e-01,8.245233574553756384e-02
-5.605442523956298828e-01,8.168713461646914809e-02
-5.599039793014526367e-01,8.085728458861440870e-02
-5.592637062072753906e-01,7.996785000094552842e-02
-5.586234927177429199e-01,7.902401857242358219e-02
-5.579832196235656738e-01,7.803097147941828737e-02
-5.573429465293884277e-01,7.699437178622048350e-02
-5.567026734352111816e-01,7.591990390970293490e-02
-5.560624599456787109e-01,7.481354079343871533e-02
-5.554221868515014648e-01,7.368103381404944585e-02
-5.547819137573242188e-01,7.252857460106243437e-02
-5.541416406631469727e-01,7.136226180846705347e-02
-5.535014271736145020e-01,7.018842003712677524e-02
-5.528611540794372559e-01,6.901305938731150391e-02
-5.522208809852600098e-01,6.784243825140245931e-02
-5.515806674957275391e-01,6.668290184673164589e-02
-5.509403944015502930e-01,6.554034456550450471e-02
-5.503001213073730469e-01,6.442093260191761317e-02
-5.496598482131958008e-01,6.333065348601651934e-02
-5.490196347236633301e-01,6.227543233394650102e-02
-5.483793616294860840e-01,6.126080964579827537e-02
-5.477390885353088379e-01,6.029243836182773819e-02
-5.470988750457763672e-01,5.937580933743236145e-02
-5.464586019515991211e-01,5.851591052295157525e-02
-5.458183288574218750e-01,5.771784870700225056e-02
-5.451780557632446289e-01,5.698636257584910325e-02
-5.445378422737121582e-01,5.632602179441681400e-02
-5.438975691795349121e-01,5.574097862569482587e-02
-5.432572960853576660e-01,5.523525526057460056e-02
-5.426170825958251953e-01,5.481263405456759941e-02
-5.419768095016479492e-01,5.447642963348053868e-02
-5.413365364074707031e-01,5.422980488800233090e-02
-5.406962633132934570e-01,5.407561662306825667e-02
-5.400560498237609863e-01,5.401628976249339686e-02
-5.394157767295837402e-01,5.405403681426301787e-02
-5.387755036354064941e-01,5.419070219872290650e-02
-5.381352901458740234e-01,5.442777908838092316e-02
-5.374950170516967773e-01,5.476651611376270878e-02
-5.368547439575195312e-01,5.520773422553260090e-02
-5.362144708633422852e-01,5.575196893892497840e-02
-5.355742573738098145e-01,5.639936814353152528e-02
-5.349339842796325684e-01,5.714989851424112643e-02
-5.342937111854553223e-01,5.800307492940826037e-02
-5.336534976959228516e-01,5.895799544326285613e-02
-5.330132246017456055e-01,6.001378683940750136e-02
-5.323729515075683594e-01,6.116892710331622851e-02
-5.317326784133911133e-01,6.242176814016753283e-02
-5.310924649238586426e-01,6.377015561004295563e-02
-5.304521918296813965e-01,6.521208234159603379e-02
-5.298119187355041504e-01,6.674489502953795395e-02
-5.291717052459716797e-01,6.836562119518863057e-02
-5.285314321517944336e-01,7.007153249496633762e-02
-5.278911590576171875e-01,7.185919628577108753e-02
-5.272508859634399414e-01,7.372510223158146303e-02
-5.266106724739074707e-01,7.566533127351204868e-02
-5.259703993797302246e-01,7.767638722232161896e-02
-5.253301262855529785e-01,7.975398970110658681e-02
-5.246899127960205078e-01,8.189368739466429403e-02
-5.240496397018432617e-01,8.409148377886266346e-02
-5.234093666076660156e-01,8.634271382574087994e-02
-5.227690935134887695e-01,8.864270473798230299e-02
-5.221288800239562988e-01,9.098653163177372605e-02
-5.214886069297790527e-01,9.336984120498481587e-02
-5.208483338356018066e-01,9.578758501686879256e-02
-5.202081203460693359e-01,9.823461457498172678e-02
-5.195678472518920898e-01,1.007064885631465678e-01
-5.189275741577148438e-01,1.031980502912706044e-01
-5.182873010635375977e-01,1.057044001869393846e-01
-5.176470875740051270e-01,1.082204200094376567e-01
-5.170068144798278809e-01,1.107417824748009316e-01
-5.163665413856506348e-01,1.132634129606198137e-01
-5.157263278961181641e-01,1.157804337341903356e-01
-5.150860548019409180e-01,1.182887048017482456e-01
-5.144457817077636719e-01,1.207834647278351881e-01
-5.138055086135864258e-01,1.232603771696356709e-01
-5.131652951240539551e-01,1.257149614939518933e-01
-5.125250220298767090e-01,1.281435349124757650e-01
-5.118847489356994629e-01,1.305419494624291410e-01
-5.112445354461669922e-01,1.329061949693097766e-01
-5.106042623519897461e-01,1.352331041873857664e-01
-5.099639892578125000e-01,1.375190266909060988e-01
-5.093237161636352539e-01,1.397606990178772435e-01
-5.086835026741027832e-01,1.419548756692114999e-01
-5.080432295799255371e-01,1.440991449585120598e-01
-5.074029564857482910e-01,1.461905968035894787e-01
-5.067627429962158203e-01,1.482266218194179253e-01
-5.061224699020385742e-01,1.502053561675080751e-01
-5.054821968078613281e-01,1.521245598788145692e-01
-5.048419237136840820e-01,1.539824237311990807e-01
-5.042017102241516113e-01,1.557771209375462540e-01
-5.035614371299743652e-01,1.575075776897234547e-01
-5.029211640357971191e-01,1.591724174152679971e-01
-5.022809505462646484e-01,1.607704339183908537e-01
-5.016406774520874023e-01,1.623010938584807938e-01
-5.010004043579101562e-01,1.637636137671907299e-01
-5.003601312637329102e-01,1.651575157516362857e-01
-4.997198879718780518e-01,1.664824566649438786e-01
-4.990796446800231934e-01,1.677383641385765678e-01
-4.984394013881683350e-01,1.689252776615561835e-01
-4.977991282939910889e-01,1.700434702029336442e-01
-4.971588850021362305e-01,1.710931897604859309e-01
-4.965186119079589844e-01,1.720749987480698628e-01
-4.958783686161041260e-01,1.729894667619880089e-01
-4.952380955219268799e-01,1.738374201126413610e-01
-4.945978522300720215e-01,1.746197013548269616e-01
-4.939576089382171631e-01,1.753373293818141221e-01
-4.933173358440399170e-01,1.759914445581798326e-01
-4.926770925521850586e-01,1.765832368080437753e-01
-4.920368194580078125e-01,1.771140537507021051e-01
-4.913965761661529541e-01,1.775852678120317663e-01
-4.907563030719757080e-01,1.779984203489486383e-01
-4.901160597801208496e-01,1.783550452692241883e-01
-4.894758164882659912e-01,1.786568530235386199e-01
-4.888355433940887451e-01,1.789055538910870879e-01
-4.881953001022338867e-01,1.791029254297837880e-01
-4.875550270080566406e-01,1.792508994127928190e-01
-4.869147837162017822e-01,1.793513236642323427e-01
-4.862745106220245361e-01,1.794062420321571594e-01
-4.856342673301696777e-01,1.794176553720485678e-01
-4.849940240383148193e-01,1.793876693438360981e-01
-4.843537509441375732e-01,1.793184001747580858e-01
-4.837135076522827148e-01,1.792120260312839441e-01
-4.830732345581054688e-01,1.790707564107587579e-01
-4.824329912662506104e-01,1.788968644902024785e-01
-4.817927181720733643e-01,1.786926137992419505e-01
-4.811524748802185059e-01,1.784603204147070521e-01
-4.805122315883636475e-01,1.782023721592662646e-01
-4.798719584941864014e-01,1.779210845779455319e-01
-4.792317152023315430e-01,1.776188799247155892e-01
-4.785914421081542969e-01,1.772981470002052973e-01
-4.779511988162994385e-01,1.769613254745103781e-01
-4.773109257221221924e-01,1.766108457590798153e-01
-4.766706824302673340e-01,1.762491540293642522e-01
-4.760304391384124756e-01,1.758787010075439916e-01
-4.753901660442352295e-01,1.755018805785497626e-01
-4.747499227523803711e-01,1.751211964506134144e-01
-4.741096496582031250e-01,1.747389998015553836e-01
-4.734694063663482666e-01,1.743577722571068023e-01
-4.728291332721710205e-01,1.739798538817498574e-01
-4.721888899803161621e-01,1.736076300403719408e-01
-4.715486466884613037e-01,1.732434380937717400e-01
-4.709083735942840576e-01,1.728895343104936977e-01
-4.702681303024291992e-01,1.725482172252719160e-01
-4.696278572082519531e-01,1.722216530071483120e-01
-4.689876139163970947e-01,1.719120282075032868e-01
-4.683473408222198486e-01,1.716214000494975522e-01
-4.677070975303649902e-01,1.713518449914039898e-01
-4.670668542385101318e-01,1.711052683553462295e-01
-4.664265811443328857e-01,1.708835924050045030e-01
-4.657863378524780273e-01,1.706886224058759005e-01
-4.651460647583007812e-01,1.705220594754535135e-01
-4.645058214664459229e-01,1.703855438822476920e-01
-4.638655483722686768e-01,1.702806247454913269e-01
-4.632253050804138184e-01,1.702087290975211609e-01
-4.625850617885589600e-01,1.701711821839326788e-01
-4.619447886943817139e-01,1.701692307096842605e-01
-4.613045454025268555e-01,1.702039983241712129e-01
-4.606642723083496094e-01,1.702764636095794870e-01
-4.600240290164947510e-01,1.703875695100554033e-01
-4.593837559223175049e-01,1.705380606474662386e-01
-4.587435126304626465e-01,1.707286285336011566e-01
-4.581032693386077881e-01,1.709597691443129897e-01
-4.574629962444305420e-01,1.712319687362353626e-01
-4.568227529525756836e-01,1.715454887048069033e-01
-4.561824798583984375e-01,1.719005545079794750e-01
-4.555422365665435791e-01,1.722972031662783898e-01
-4.549019634723663330e-01,1.727354318761071816e-01
-4.542617201805114746e-01,1.732150455193184335e-01
-4.536214768886566162e-01,1.737358018003765103e-01
-4.529812037944793701e-01,1.742973374110765583e-01
-4.523409605026245117e-01,1.748991650819822219e-01
-4.517006874084472656e-01,1.755407189730253670e-01
-4.510604441165924072e-01,1.762212764499042628e-01
-4.504201710224151611e-01,1.769401661286762462e-01
-4.497799277305603027e-01,1.776964421395570426e-01
-4.491396844387054443e-01,1.784892452690578502e-01
-4.484994113445281982e-01,1.793175662838391027e-01
-4.478591680526733398e-01,1.801803004647126727e-01
-4.472188949584960938e-01,1.810763774428427730e-01
-4.465786516666412354e-01,1.820045163673280619e-01
-4.459383785724639893e-01,1.829636002102144055e-01
-4.452981352806091309e-01,1.839522082460058883e-01
-4.446578919887542725e-01,1.849690925357063698e-01
-4.440176188945770264e-01,1.860129586451577666e-01
-4.433773756027221680e-01,1.870823559735685926e-01
-4.427371025085449219e-01,1.881759262878124339e-01
-4.420968592166900635e-01,1.892922300971915384e-01
-4.414565861225128174e-01,1.904299534251312487e-01
-4.408163428306579590e-01,1.915875657953627353e-01
-4.401760995388031006e-01,1.927637499049388303e-01
-4.395358264446258545e-01,1.939571362565311041e-01
-4.388955831527709961e-01,1.951662694299769463e-01
-4.382553100585937500e-01,1.963898787924982514e-01
-4.376150667667388916e-01,1.976265883582990490e-01
-4.369747936725616455e-01,1.988751435213194085e-01
-4.363345503807067871e-01,2.001341888200123265e-01
-4.356943070888519287e-01,2.014025235734018260e-01
-4.350540339946746826e-01,2.026790343113327175e-01
-4.344137907028198242e-01,2.039624285187136010e-01
-4.337735176086425781e-01,2.052517143207746031e-01
-4.331332743167877197e-01,2.065456580779527762e-01
-4.324930012226104736e-01,2.078433756656377085e-01
-4.318527579307556152e-01,2.091437399374744821e-01
-4.312124848365783691e-01,2.104458848845820462e-01
-4.305722415447235107e-01,2.117487970431146671e-01
-4.299319982528686523e-01,2.130516114326055366e-01
-4.292917251586914062e-01,2.143535779363578975e-01
-4.286514818668365479e-01,2.156537696277198712e-01
-4.280112087726593018e-01,2.169514959629847972e-01
-4.273709654808044434e-01,2.182458855490030381e-01
-4.267306923866271973e-01,2.195363681485047458e-01
-4.260904490947723389e-01,2.208220749668341476e-01
-4.254502058029174805e-01,2.221024310448544981e-01
-4.248099327087402344e-01,2.233768148863686243e-01
-4.241696894168853760e-01,2.246444672967986556e-01
-4.235294163227081299e-01,2.259048800932625944e-01
-4.228891730308532715e-01,2.271573107341455788e-01
-4.222488999366760254e-01,2.284012543057762912e-01
-4.216086566448211670e-01,2.296359898647506448e-01
-4.209684133529663086e-01,2.308609396925334067e-01
-4.203281402587890625e-01,2.320755862921051182e-01
-4.196878969669342041e-01,2.332791419337265637e-01
-4.190476238727569580e-01,2.344711585211904925e-01
-4.184073805809020996e-01,2.356508509018326869e-01
-4.177671074867248535e-01,2.368176988907935154e-01
-4.171268641948699951e-01,2.379709422315676726e-01
-4.164866209030151367e-01,2.391099686513959988e-01
-4.158463478088378906e-01,2.402341573109727513e-01
-4.152061045169830322e-01,2.413427430724994771e-01
-4.145658314228057861e-01,2.424351098241088742e-01
-4.139255881309509277e-01,2.435104400477672293e-01
-4.132853150367736816e-01,2.445681697045922753e-01
-4.126450717449188232e-01,2.456074384738275995e-01
-4.120048284530639648e-01,2.466275720365378454e-01
-4.113645553588867188e-01,2.476278999756478250e-01
-4.107243120670318604e-01,2.486075949753172587e-01
-4.100840389728546143e-01,2.495660463024900189e-01
-4.094437956809997559e-01,2.505024287938755201e-01
-4.088035225868225098e-01,2.514161339968885578e-01
-4.081632792949676514e-01,2.523063673054246614e-01
-4.075230360031127930e-01,2.531724862952300370e-01
-4.068827629089355469e-01,2.540139080911614222e-01
-4.062425196170806885e-01,2.548299022211781839e-01
-4.056022465229034424e-01,2.556199567782386772e-01
-4.049620032310485840e-01,2.563834278892080931e-01
-4.043217301368713379e-01,2.571198481097449751e-01
-4.036814868450164795e-01,2.578286717064153244e-01
-4.030412435531616211e-01,2.585095181714955892e-01
-4.024009704589843750e-01,2.591619937597013923e-01
-4.017607271671295166e-01,2.597857047448801637e-01
-4.011204540729522705e-01,2.603804559802593843e-01
-4.004802107810974121e-01,2.609459667666942373e-01
-3.998399376869201660e-01,2.614821553599004922e-01
-3.991996943950653076e-01,2.619888681246913542e-01
-3.985594511032104492e-01,2.624661216882726578e-01
-3.979191780090332031e-01,2.629140040202044837e-01
-3.972789347171783447e-01,2.633325736099232373e-01
-3.966386616230010986e-01,2.637221151644237871e-01
-3.959984183311462402e-01,2.640828292468477834e-01
-3.953581452369689941e-01,2.644151289629266266e-01
-3.947179019451141357e-01,2.647194002535551149e-01
-3.940776586532592773e-01,2.649961447516564483e-01
-3.934373855590820312e-01,2.652459703290728221e-01
-3.927971422672271729e-01,2.654694747461818771e-01
-3.921568691730499268e-01,2.656673952329722255e-01
-3.915166258811950684e-01,2.658404974095365247e-01
-3.908763527870178223e-01,2.659896209314855930e-01
-3.902361094951629639e-01,2.661156968207909479e-01
-3.895958662033081055e-01,2.662196140039836401e-01
-3.889555931091308594e-01,2.663024555719712971e-01
-3.883153498172760010e-01,2.663652454341076670e-01
-3.876750767230987549e-01,2.664090971890895609e-01
-3.870348334312438965e-01,2.664351207910988784e-01
-3.863945603370666504e-01,2.664445194089464231e-01
-3.857543170452117920e-01,2.664384566574757862e-01
-3.851140737533569336e-01,2.664182042975222764e-01
-3.844738006591796875e-01,2.663849741233472734e-01
-3.838335573673248291e-01,2.663400093695860171e-01
-3.831932842731475830e-01,2.662845963235276336e-01
-3.825530409812927246e-01,2.662199711097481547e-01
-3.819127678871154785e-01,2.661473778477416730e-01
-3.812725245952606201e-01,2.660680975305127482e-01
-3.806322813034057617e-01,2.659833168473451082e-01
-3.799920082092285156e-01,2.658942676175981568e-01
-3.793517649173736572e-01,2.658021023019516704e-01
-3.787114918231964111e-01,2.657079715848698065e-01
-3.780712485313415527e-01,2.656129911961793155e-01
-3.774309754371643066e-01,2.655182354496754549e-01
-3.767907321453094482e-01,2.654247256975827973e-01
-3.761504888534545898e-01,2.653334547681280853e-01
-3.755102157592773438e-01,2.652453102241545402e-01
-3.748699724674224854e-01,2.651611716758703885e-01
-3.742296993732452393e-01,2.650818860680677069e-01
-3.735894560813903809e-01,2.650081675059676733e-01
-3.729491829872131348e-01,2.649407240394663354e-01
-3.723089396953582764e-01,2.648802047375302671e-01
-3.716686964035034180e-01,2.648271231801646586e-01
-3.710284233093261719e-01,2.647820128616151791e-01
-3.703881800174713135e-01,2.647452893993551548e-01
-3.697479069232940674e-01,2.647173187617792856e-01
-3.691076636314392090e-01,2.646983998165350904e-01
-3.684673905372619629e-01,2.646887697376425486e-01
-3.678271472454071045e-01,2.646885894652277749e-01
-3.671869039535522461e-01,2.646979686084800498e-01
-3.665466308593750000e-01,2.647169443878363282e-01
-3.659063875675201416e-01,2.647454992517856986e-01
-3.652661144733428955e-01,2.647835686474104833e-01
-3.646258711814880371e-01,2.648310208036916968e-01
-3.639855980873107910e-01,2.648876585237718295e-01
-3.633453547954559326e-01,2.649532699043590789e-01
-3.627051115036010742e-01,2.650275554167369485e-01
-3.620648384094238281e-01,2.651102195902956815e-01
-3.614245951175689697e-01,2.652008762276869547e-01
-3.607843220233917236e-01,2.652991372224549060e-01
-3.601440787315368652e-01,2.654045771668980258e-01
-3.595038056373596191e-01,2.655167457575973167e-01
-3.588635623455047607e-01,2.656351457671974892e-01
-3.582233190536499023e-01,2.657592524385359312e-01
-3.575830459594726562e-01,2.658885691659018669e-01
-3.569428026676177979e-01,2.660225753630416357e-01
-3.563025295734405518e-01,2.661606997731569280e-01
-3.556622862815856934e-01,2.663024062067695930e-01
-3.550220131874084473e-01,2.664471275091564451e-01
-3.543817698955535889e-01,2.665943239271091336e-01
-3.537415266036987305e-01,2.667434413872977750e-01
-3.531012535095214844e-01,2.668939602418327617e-01
-3.524610102176666260e-01,2.670453401341759125e-01
-3.518207371234893799e-01,2.671970545890762772e-01
-3.511804938316345215e-01,2.673486212805267215e-01
-3.505402207374572754e-01,2.674995840975262773e-01
-3.498999774456024170e-01,2.676494373163689211e-01
-3.492597341537475586e-01,2.677978027514438253e-01
-3.486194610595703125e-01,2.679442475782956024e-01
-3.479792177677154541e-01,2.680884097369458097e-01
-3.473389446735382080e-01,2.682299478237646362e-01
-3.466987013816833496e-01,2.683685025180646555e-01
-3.460584282875061035e-01,2.685038148493794630e-01
-3.454181849956512451e-01,2.686356546407879797e-01
-3.447779119014739990e-01,2.687637679536871715e-01
-3.441376686096191406e-01,2.688879581790333262e-01
-3.434974253177642822e-01,2.690080916332666661e-01
-3.428571522235870361e-01,2.691240485160757423e-01
-3.422169089317321777e-01,2.692357063450208088e-01
-3.415766358375549316e-01,2.693430180277407437e-01
-3.409363925457000732e-01,2.694459712334738022e-01
-3.402961194515228271e-01,2.695445277056083278e-01
-3.396558761596679688e-01,2.696387386403480413e-01
-3.390156328678131104e-01,2.697286427988498936e-01
-3.383753597736358643e-01,2.698143160704682408e-01
-3.377351164817810059e-01,2.698958794351269397e-01
-3.370948433876037598e-01,2.699734432701768050e-01
-3.364546000957489014e-01,2.700471553665320101e-01
-3.358143270015716553e-01,2.701171599281679825e-01
-3.351740837097167969e-01,2.701836552414009773e-01
-3.345338404178619385e-01,2.702468004824361003e-01
-3.338935673236846924e-01,2.703068617306887411e-01
-3.332533240318298340e-01,2.703640024693352295e-01
-3.326130509376525879e-01,2.704184480721267825e-01
-3.319728076457977295e-01,2.704704524864531834e-01
-3.313325345516204834e-01,2.705202128313088927e-01
-3.306922912597656250e-01,2.705680002028589826e-01
-3.300520479679107666e-01,2.706140392295366404e-01
-3.294117748737335205e-01,2.706585801496985688e-01
-3.287715315818786621e-01,2.707018379196246549e-01
-3.281312584877014160e-01,2.707440391166753280e-01
-3.274910151958465576e-01,2.707854079282743243e-01
-3.268507421016693115e-01,2.708261810588612484e-01
-3.262104988098144531e-01,2.708665523316766688e-01
-3.255702555179595947e-01,2.709067154826940715e-01
-3.249299824237823486e-01,2.709468863173429831e-01
-3.242897391319274902e-01,2.709872081510193986e-01
-3.236494660377502441e-01,2.710278633096239176e-01
-3.230092227458953857e-01,2.710690174650971507e-01
-3.223689496517181396e-01,2.711108322810873439e-01
-3.217287063598632812e-01,2.711534040273986257e-01
-3.210884630680084229e-01,2.711968559963069403e-01
-3.204481899738311768e-01,2.712412906356176379e-01
-3.198079466819763184e-01,2.712868388218017124e-01
-3.191676735877990723e-01,2.713335445331392926e-01
-3.185274302959442139e-01,2.713814918137358312e-01
-3.178871572017669678e-01,2.714307282532355536e-01
-3.172469139099121094e-01,2.714813137802507548e-01
-3.166066706180572510e-01,2.715332860715244934e-01
-3.159663975238800049e-01,2.715866580320440704e-01
-3.153261542320251465e-01,2.716414469410834975e-01
-3.146858811378479004e-01,2.716977042880146520e-01
-3.140456378459930420e-01,2.717553635719358596e-01
-3.134053647518157959e-01,2.718144946483094238e-01
-3.127651214599609375e-01,2.718750280790973584e-01
-3.121248781681060791e-01,2.719369890695775283e-01
-3.114846050739288330e-01,2.720003399611532480e-01
-3.108443617820739746e-01,2.720650703353668654e-01
-3.102040886878967285e-01,2.721311588709451890e-01
-3.095638453960418701e-01,2.721986010039487702e-01
-3.089235723018646240e-01,2.722673282350682733e-01
-3.082833290100097656e-01,2.723373373616317927e-01
-3.076430857181549072e-01,2.724086322599270638e-01
-3.070028126239776611e-01,2.724811587280626668e-01
-3.063625693321228027e-01,2.725549242601457145e-01
-3.057222962379455566e-01,2.726299092375459310e-01
-3.050820529460906982e-01,2.727061059733446591e-01
-3.044417798519134521e-01,2.727834842694245587e-01
-3.038015365600585938e-01,2.728620643848995719e-01
-3.031612932682037354e-01,2.729418571894899337e-01
-3.025210201740264893e-01,2.730228532430332145e-01
-3.018807768821716309e-01,2.731050860788051260e-01
-3.012405037879943848e-01,2.731885617017488777e-01
-3.006002604961395264e-01,2.732733043641886184e-01
-2.999599874019622803e-01,2.733593461359844490e-01
-2.993197441101074219e-01,2.734467093252583858e-01
-2.986795008182525635e-01,2.735354625351482660e-01
-2.980392277240753174e-01,2.736256254275466482e-01
-2.973989844322204590e-01,2.737172488310832819e-01
-2.967587113380432129e-01,2.738103943554563990e-01
-2.961184680461883545e-01,2.739051283165658823e-01
-2.954781949520111084e-01,2.740014850881764552e-01
-2.948379516601562500e-01,2.740995641538090943e-01
-2.941977083683013916e-01,2.741993817059102945e-01
-2.935574352741241455e-01,2.743010668857350787e-01
-2.929171919822692871e-01,2.744046529558654690e-01
-2.922769188880920410e-01,2.745102385957580715e-01
-2.916366755962371826e-01,2.746178705399731079e-01
-2.909964025020599365e-01,2.747276336543875708e-01
-2.903561592102050781e-01,2.748395880060168217e-01
-2.897159159183502197e-01,2.749538515411402706e-01
-2.890756428241729736e-01,2.750704519576245843e-01
-2.884353995323181152e-01,2.751894718652079241e-01
-2.877951264381408691e-01,2.753110215783389769e-01
-2.871548831462860107e-01,2.754351084066866129e-01
-2.865146100521087646e-01,2.755618336770306875e-01
-2.858743667602539062e-01,2.756912438635379381e-01
-2.852341234683990479e-01,2.758234429994312897e-01
-2.845938503742218018e-01,2.759584175095497471e-01
-2.839536070823669434e-01,2.760962917359175428e-01
-2.833133339881896973e-01,2.762370785136476492e-01
-2.826730906963348389e-01,2.763808218986913978e-01
-2.820328176021575928e-01,2.765275956186372674e-01
-2.813925743103027344e-01,2.766774204804454129e-01
-2.807523310184478760e-01,2.768303265828273574e-01
-2.801120579242706299e-01,2.769863716700489142e-01
-2.794718146324157715e-01,2.771455944053990983e-01
-2.788315415382385254e-01,2.773079827599334024e-01
-2.781912982463836670e-01,2.774735777368637635e-01
-2.775510251522064209e-01,2.776424116062430336e-01
-2.769107818603515625e-01,2.778144970717235651e-01
-2.762705385684967041e-01,2.779898308622779091e-01
-2.756302654743194580e-01,2.781684610197228125e-01
-2.749900221824645996e-01,2.783503695279265777e-01
-2.743497490882873535e-01,2.785355726217413341e-01
-2.737095057964324951e-01,2.787240678038478414e-01
-2.730692327022552490e-01,2.789158930899335864e-01
-2.724289894104003906e-01,2.791110310363325020e-01
-2.717887461185455322e-01,2.793094777481952562e-01
-2.711484730243682861e-01,2.795112162835171610e-01
-2.705082297325134277e-01,2.797162918049402869e-01
-2.698679566383361816e-01,2.799246944392828063e-01
-2.692277133464813232e-01,2.801364305600180238e-01
-2.685874402523040771e-01,2.803514780421916264e-01
-2.679471969604492188e-01,2.805698509583294253e-01
-2.673069238662719727e-01,2.807915631924950972e-01
-2.666666805744171143e-01,2.810166208928994713e-01
-2.660264372825622559e-01,2.812450094193121863e-01
-2.653861641883850098e-01,2.814767496664924984e-01
-2.647459208965301514e-01,2.817118390901107716e-01
-2.641056478023529053e-01,2.819503058898060743e-01
-2.634654045104980469e-01,2.821921289756375018e-01
-2.628251314163208008e-01,2.824373591530373595e-01
-2.621848881244659424e-01,2.826859765327123242e-01
-2.615446448326110840e-01,2.829380096364784158e-01
-2.609043717384338379e-01,2.831934809034493128e-01
-2.602641284465789795e-01,2.834523921955653947e-01
-2.596238553524017334e-01,2.837147860931907850e-01
-2.589836120605468750e-01,2.839806489806431244e-01
-2.583433389663696289e-01,2.842500293247129939e-01
-2.577030956745147705e-01,2.845229207323458631e-01
-2.570628523826599121e-01,2.847993750475885655e-01
-2.564225792884826660e-01,2.850794081652492373e-01
-2.557823359966278076e-01,2.853630035864580528e-01
-2.551420629024505615e-01,2.856502400363489791e-01
-2.545018196105957031e-01,2.859410983592036715e-01
-2.538615465164184570e-01,2.862356186438361760e-01
-2.532213032245635986e-01,2.865338001908068755e-01
-2.525810599327087402e-01,2.868356463537202750e-01
-2.519407868385314941e-01,2.871412276560278976e-01
-2.513005435466766357e-01,2.874504949506699880e-01
-2.506602704524993896e-01,2.877635050411044837e-01
-2.500200271606445312e-01,2.880802306846024230e-01
-2.493797689676284790e-01,2.884006965567587066e-01
-2.487395107746124268e-01,2.887248852729413784e-01
-2.480992525815963745e-01,2.890528145719106767e-01
-2.474589943885803223e-01,2.893844742970963502e-01
-2.468187510967254639e-01,2.897198074111284605e-01
-2.461784929037094116e-01,2.900588552397844744e-01
-2.455382347106933594e-01,2.904015781384194916e-01
-2.448979765176773071e-01,2.907479490988156279e-01
-2.442577183246612549e-01,2.910979445035515312e-01
-2.436174601316452026e-01,2.914514983559848282e-01
-2.429772019386291504e-01,2.918086286938645912e-01
-2.423369437456130981e-01,2.921692407046045936e-01
-2.416967004537582397e-01,2.925333252727297939e-01
-2.410564422607421875e-01,2.929007999430894849e-01
-2.404161840677261353e-01,2.932716287154968349e-01
-2.397759258747100830e-01,2.936457209375942234e-01
-2.391356676816940308e-01,2.940230746626837366e-01
-2.384954094886779785e-01,2.944035536461870883e-01
-2.378551512956619263e-01,2.947871572418869768e-01
-2.372149080038070679e-01,2.951737443085185042e-01
-2.365746498107910156e-01,2.955632984485183634e-01
-2.359343916177749634e-01,2.959557237807124430e-01
-2.352941334247589111e-01,2.963509422926562387e-01
-2.346538752317428589e-01,2.967488854846904722e-01
-2.340136170387268066e-01,2.971494982298428233e-01
-2.333733588457107544e-01,2.975526802007064653e-01
-2.327331155538558960e-01,2.979583418237470305e-01
-2.320928573608398438e-01,2.983664921712301243e-01
-2.314525991678237915e-01,2.987769978894605494e-01
-2.308123409748077393e-01,2.991898393609404572e-01
-2.301720827817916870e-01,2.996049553022435141e-01
-2.295318245887756348e-01,3.000222902453928420e-01
-2.288915663957595825e-01,3.004417974572928252e-01
-2.282513231039047241e-01,3.008634615885878993e-01
-2.276110649108886719e-01,3.012872516460292083e-01
-2.269708067178726196e-01,3.017131376813422250e-01
-2.263305485248565674e-01,3.021411315362469985e-01
-2.256902903318405151e-01,3.025711874288532499e-01
-2.250500321388244629e-01,3.030033792888313648e-01
-2.244097739458084106e-01,3.034376762633854696e-01
-2.237695306539535522e-01,3.038741315003834487e-01
-2.231292724609375000e-01,3.043127710105717476e-01
-2.224890142679214478e-01,3.047536521909965934e-01
-2.218487560749053955e-01,3.051968310757002811e-01
-2.212084978818893433e-01,3.056423595451889241e-01
-2.205682396888732910e-01,3.060903502162024559e-01
-2.199279814958572388e-01,3.065408651517338434e-01
-2.192877382040023804e-01,3.069939958462128970e-01
-2.186474800109863281e-01,3.074498670599292716e-01
-2.180072218179702759e-01,3.079085654899471614e-01
-2.173669636249542236e-01,3.083702409239754694e-01
-2.167267054319381714e-01,3.088350006663329594e-01
-2.160864472389221191e-01,3.093029436072169958e-01
-2.154461890459060669e-01,3.097742195494515016e-01
-2.148059457540512085e-01,3.102489556596057518e-01
-2.141656875610351562e-01,3.107273095016607201e-01
-2.135254293680191040e-01,3.112093706661060999e-01
-2.128851711750030518e-01,3.116953007653209262e-01
-2.122449129819869995e-01,3.121851951670797654e-01
-2.116046547889709473e-01,3.126791973732441221e-01
-2.109643965959548950e-01,3.131774147936563502e-01
-2.103241533041000366e-01,3.136799272052712695e-01
-2.096838951110839844e-01,3.141868512689511839e-01
-2.090436369180679321e-01,3.146982488338028183e-01
-2.084033787250518799e-01,3.152142149698478057e-01
-2.077631205320358276e-01,3.157347767248528392e-01
-2.071228623390197754e-01,3.162599680461757323e-01
-2.064826041460037231e-01,3.167898191096143456e-01
-2.058423459529876709e-01,3.173242928878923230e-01
-2.052021026611328125e-01,3.178633913805390954e-01
-2.045618444681167603e-01,3.184070676585091242e-01
-2.039215862751007080e-01,3.189552396623107633e-01
-2.032813280820846558e-01,3.195078199588965440e-01
-2.026410698890686035e-01,3.200646882924607084e-01
-2.020008116960525513e-01,3.206256701808434251e-01
-2.013605535030364990e-01,3.211906543192655228e-01
-2.007203102111816406e-01,3.217593572716066497e-01
-2.000800520181655884e-01,3.223316082373250957e-01
-1.994397938251495361e-01,3.229071430704784085e-01
-1.987995356321334839e-01,3.234856598740329936e-01
-1.981592774391174316e-01,3.240668646131195096e-01
-1.975190192461013794e-01,3.246504088418498135e-01
-1.968787610530853271e-01,3.252359449291826188e-01
-1.962385177612304688e-01,3.258230593722042379e-01
-1.955982595682144165e-01,3.264113773812256092e-01
-1.949580013751983643e-01,3.270004490621856164e-01
-1.943177431821823120e-01,3.275898220005211137e-01
-1.936774849891662598e-01,3.281790178758501320e-01
-1.930372267961502075e-01,3.287675275565633548e-01
-1.923969686031341553e-01,3.293548892849234022e-01
-1.917567253112792969e-01,3.299405223206530735e-01
-1.911164671182632446e-01,3.305239352206190695e-01
-1.904762089252471924e-01,3.311045687469049703e-01
-1.898359507322311401e-01,3.316818788265618601e-01
-1.891956925392150879e-01,3.322552993341036931e-01
-1.885554343461990356e-01,3.328242838927333302e-01
-1.879151761531829834e-01,3.333882455897723140e-01
-1.872749328613281250e-01,3.339466584476808997e-01
-1.866346746683120728e-01,3.344989571441465692e-01
-1.859944164752960205e-01,3.350446040820878046e-01
-1.853541582822799683e-01,3.355830659184593223e-01
-1.847139000892639160e-01,3.361138188199039867e-01
-1.840736418962478638e-01,3.366363407444619149e-01
-1.834333837032318115e-01,3.371501716473583876e-01
-1.827931404113769531e-01,3.376548189418024926e-01
-1.821528822183609009e-01,3.381498686146975352e-01
-1.815126240253448486e-01,3.386348519608346486e-01
-1.808723658323287964e-01,3.391093880444584485e-01
-1.802321076393127441e-01,3.395731336946155032e-01
-1.795918494462966919e-01,3.400257141521580984e-01
-1.789515912532806396e-01,3.404668416211094062e-01
-1.783113479614257812e-01,3.408962135158812856e-01
-1.776710897684097290e-01,3.413136117993347263e-01
-1.770308315753936768e-01,3.417187943118835669e-01
-1.763905733823776245e-01,3.421116106857886585e-01
-1.757503151893615723e-01,3.424919337071008485e-01
-1.751100569963455200e-01,3.428595762274064818e-01
-1.744697988033294678e-01,3.432145391866630035e-01
-1.738295555114746094e-01,3.435567567991704152e-01
-1.731892973184585571e-01,3.438862466372820670e-01
-1.725490391254425049e-01,3.442030074200181922e-01
-1.719087809324264526e-01,3.445071496677414302e-01
-1.712685227394104004e-01,3.447987253987290224e-01
-1.706282645463943481e-01,3.450779098524141553e-01
-1.699880063533782959e-01,3.453448284746492014e-01
-1.693477630615234375e-01,3.455996549255626604e-01
-1.687075048685073853e-01,3.458426514103147831e-01
-1.680672466754913330e-01,3.460740739565548729e-01
-1.674269884824752808e-01,3.462941455029420190e-01
-1.667867302894592285e-01,3.465031734823509346e-01
-1.661464720964431763e-01,3.467015125592509683e-01
-1.655062139034271240e-01,3.468894247691634014e-01
-1.648659706115722656e-01,3.470673148190575041e-01
-1.642257124185562134e-01,3.472355197067114041e-01
-1.635854542255401611e-01,3.473944629398153516e-01
-1.629451960325241089e-01,3.475444967914662620e-01
-1.623049378395080566e-01,3.476860330412034905e-01
-1.616646796464920044e-01,3.478194935650811281e-01
-1.610244214534759521e-01,3.479452800146787261e-01
-1.603841632604598999e-01,3.480638143265935014e-01
-1.597439199686050415e-01,3.481755108647868191e-01
-1.591036617755889893e-01,3.482808210730135023e-01
-1.584634035825729370e-01,3.483801071633179092e-01
-1.578231453895568848e-01,3.484738409176650897e-01
-1.571828871965408325e-01,3.485623837098361655e-01
-1.565426290035247803e-01,3.486461683963661962e-01
-1.559023708105087280e-01,3.487256018429518711e-01
-1.552621275186538696e-01,3.488010287814300447e-01
-1.546218693256378174e-01,3.488728470428186235e-01
-1.539816111326217651e-01,3.489414087253415175e-01
-1.533413529396057129e-01,3.490070737826460601e-01
-1.527010947465896606e-01,3.490701643334852555e-01
-1.520608365535736084e-01,3.491310317678921749e-01
-1.514205783605575562e-01,3.491899397161639662e-01
-1.507803350687026978e-01,3.492471965436032555e-01
-1.501400768756866455e-01,3.493030691637319940e-01
-1.494998186826705933e-01,3.493577908057079462e-01
-1.488595604896545410e-01,3.494116173906820499e-01
-1.482193022966384888e-01,3.494647786271616319e-01
-1.475790441036224365e-01,3.495174476717477496e-01
-1.469387859106063843e-01,3.495698154142865555e-01
-1.462985426187515259e-01,3.496220435111419000e-01
-1.456582844257354736e-01,3.496742761382560793e-01
-1.450180262327194214e-01,3.497266259739801875e-01
-1.443777680397033691e-01,3.497792067631877444e-01
-1.437375098466873169e-01,3.498321157336135023e-01
-1.430972516536712646e-01,3.498854056463778228e-01
-1.424569934606552124e-01,3.499391633028108295e-01
-1.418167501688003540e-01,3.499933736003266738e-01
-1.411764919757843018e-01,3.500481067305298843e-01
-1.405362337827682495e-01,3.501033192578892894e-01
-1.398959755897521973e-01,3.501590476698379639e-01
-1.392557173967361450e-01,3.502152213415610227e-01
-1.386154592037200928e-01,3.502718158464346310e-01
-1.379752010107040405e-01,3.503287965568779860e-01
-1.373349577188491821e-01,3.503860931379598753e-01
-1.366946995258331299e-01,3.504435880637717382e-01
-1.360544413328170776e-01,3.505012181938353955e-01
-1.354141831398010254e-01,3.505588762085953825e-01
-1.347739249467849731e-01,3.506164538412659404e-01
-1.341336667537689209e-01,3.506738263801270072e-01
-1.334934085607528687e-01,3.507308814983383094e-01
-1.328531652688980103e-01,3.507874341312238187e-01
-1.322129070758819580e-01,3.508433798227694744e-01
-1.315726488828659058e-01,3.508985772995631969e-01
-1.309323906898498535e-01,3.509528328644511141e-01
-1.302921324968338013e-01,3.510060389274749504e-01
-1.296518743038177490e-01,3.510579732620331406e-01
-1.290116161108016968e-01,3.511085234174298186e-01
-1.283713728189468384e-01,3.511574956624596844e-01
-1.277311146259307861e-01,3.512047269416682660e-01
-1.270908564329147339e-01,3.512500485816754114e-01
-1.264505982398986816e-01,3.512933142606806669e-01
-1.258103400468826294e-01,3.513343240595556694e-01
-1.251700818538665771e-01,3.513729544123704862e-01
-1.245298311114311218e-01,3.514090212869493968e-01
-1.238895729184150696e-01,3.514424065986005985e-01
-1.232493147253990173e-01,3.514729284211020044e-01
-1.226090639829635620e-01,3.515004681748794546e-01
-1.219688057899475098e-01,3.515248896721296923e-01
-1.213285475969314575e-01,3.515460276256132666e-01
-1.206882894039154053e-01,3.515638274490018311e-01
-1.200480386614799500e-01,3.515781468440932755e-01
-1.194077804684638977e-01,3.515888859812767997e-01
-1.187675222754478455e-01,3.515959415029925594e-01
-1.181272715330123901e-01,3.515992708597983629e-01
-1.174870133399963379e-01,3.515987853584112699e-01
-1.168467551469802856e-01,3.515944325946809279e-01
-1.162064969539642334e-01,3.515861785418583629e-01
-1.155662462115287781e-01,3.515739645497837351e-01
-1.149259880185127258e-01,3.515577903855144903e-01
-1.142857298254966736e-01,3.515376521635587004e-01
-1.136454790830612183e-01,3.515135551827328619e-01
-1.130052208900451660e-01,3.514855092231976563e-01
-1.123649626970291138e-01,3.514535477910483152e-01
-1.117247045040130615e-01,3.514177149933406241e-01
-1.110844537615776062e-01,3.513780764041896099e-01
-1.104441955685615540e-01,3.513346851891872014e-01
-1.098039373755455017e-01,3.512876517142005106e-01
-1.091636791825294495e-01,3.512370534992093063e-01
-1.085234284400939941e-01,3.511829796062140296e-01
-1.078831702470779419e-01,3.511255824029220207e-01
-1.072429120540618896e-01,3.510649638079281765e-01
-1.066026613116264343e-01,3.510012773736064240e-01
-1.059624031186103821e-01,3.509346453601724924e-01
-1.053221449255943298e-01,3.508652647364587374e-01
-1.046818867325782776e-01,3.507932647737792564e-01
-1.040416359901428223e-01,3.507188366273994440e-01
-1.034013777971267700e-01,3.506421800294989843e-01
-1.027611196041107178e-01,3.505634453909434178e-01
-1.021208688616752625e-01,3.504828543224243198e-01
-1.014806106686592102e-01,3.504005912585088645e-01
-1.008403524756431580e-01,3.503168819018322999e-01
-1.002000942826271057e-01,3.502319227608565733e-01
-9.955984354019165039e-02,3.501459441451659771e-01
-9.891958534717559814e-02,3.500591017383221093e-01
-9.827932715415954590e-02,3.499716954952192260e-01
-9.763907641172409058e-02,3.498838996947193358e-01
-9.699881821870803833e-02,3.497959509537524880e-01
-9.635856002569198608e-02,3.497080784978199297e-01
-9.571830183267593384e-02,3.496204770099642367e-01
-9.507805109024047852e-02,3.495334018971463230e-01
-9.443779289722442627e-02,3.494470709783574769e-01
-9.379753470420837402e-02,3.493616910758738925e-01
-9.315727651119232178e-02,3.492774769458448780e-01
-9.251702576875686646e-02,3.491946896207003270e-01
-9.187676757574081421e-02,3.491134887196625236e-01
-9.123650938272476196e-02,3.490341333764965803e-01
-9.059625864028930664e-02,3.489568177807478300e-01
-8.995600044727325439e-02,3.488817421012662123e-01
-8.931574225425720215e-02,3.488091438343352557e-01
-8.867548406124114990e-02,3.487391741990415461e-01
-8.803523331880569458e-02,3.486720785983852267e-01
-8.739497512578964233e-02,3.486080259330801567e-01
-8.675471693277359009e-02,3.485472288203816937e-01
-8.611446619033813477e-02,3.484898600288643955e-01
-8.547420799732208252e-02,3.484361014197445705e-01
-8.483394980430603027e-02,3.483861508397168016e-01
-8.419369161128997803e-02,3.483401676920814261e-01
-8.355344086885452271e-02,3.482983387576177314e-01
-8.291318267583847046e-02,3.482607968413735655e-01
-8.227292448282241821e-02,3.482277649602809610e-01
-8.163267374038696289e-02,3.481993463333732386e-01
-8.099241554737091064e-02,3.481756902897648054e-01
-8.035215735435485840e-02,3.481569840338250010e-01
-7.971189916133880615e-02,3.481433043175630182e-01
-7.907164841890335083e-02,3.481348501533862994e-01
-7.843139022588729858e-02,3.481317005742519122e-01
-7.779113203287124634e-02,3.481340128332628403e-01
-7.715088129043579102e-02,3.481418546933157110e-01
-7.651062309741973877e-02,3.481553391275125087e-01
-7.587036490440368652e-02,3.481745851521034218e-01
-7.523010671138763428e-02,3.481996409033616402e-01
-7.458985596895217896e-02,3.482306090944153887e-01
-7.394959777593612671e-02,3.482675310412539638e-01
-7.330933958292007446e-02,3.483104584442777707e-01
-7.266908884048461914e-02,3.483594316135305569e-01
-7.202883064746856689e-02,3.484144750173308047e-01
-7.138857245445251465e-02,3.484755883395580511e-01
-7.074831426143646240e-02,3.485427777698850704e-01
-7.010806351900100708e-02,3.486159926313399104e-01
-6.946780532598495483e-02,3.486952178443973871e-01
-6.882754713296890259e-02,3.487803858486135944e-01
-6.818728893995285034e-02,3.488713998168138097e-01
-6.754703819751739502e-02,3.489681942388265234e-01
-6.690678000450134277e-02,3.490706060036941061e-01
-6.626652181148529053e-02,3.491784955478309804e-01
-6.562627106904983521e-02,3.492917140437783452e-01
-6.498601287603378296e-02,3.494100404411129013e-01
-6.434575468301773071e-02,3.495332719106345465e-01
-6.370549649000167847e-02,3.496611527662696339e-01
-6.306524574756622314e-02,3.497933820068395150e-01
-6.242498755455017090e-02,3.499296555278825771e-01
-6.178473308682441711e-02,3.500696376356500217e-01
-6.114447489380836487e-02,3.502129915439797792e-01
-6.050422042608261108e-02,3.503592717428687386e-01
-5.986396223306655884e-02,3.505080264963251757e-01
-5.922370776534080505e-02,3.506588206563798771e-01
-5.858344957232475281e-02,3.508110982658618759e-01
-5.794319510459899902e-02,3.509643884267465985e-01
-5.730293691158294678e-02,3.511180380543632573e-01
-5.666268244385719299e-02,3.512714527031142175e-01
-5.602242797613143921e-02,3.514240118552760528e-01
-5.538216978311538696e-02,3.515749804816077351e-01
-5.474191531538963318e-02,3.517236768729752328e-01
-5.410165712237358093e-02,3.518693409104973746e-01
-5.346140265464782715e-02,3.520111429674335213e-01
-5.282114446163177490e-02,3.521483014875737005e-01
-5.218088999390602112e-02,3.522799514874033200e-01
-5.154063552618026733e-02,3.524051753131955955e-01
-5.090037733316421509e-02,3.525230905128027281e-01
-5.026012286543846130e-02,3.526327258768486850e-01
-4.961986467242240906e-02,3.527331398157276254e-01
-4.897961020469665527e-02,3.528233491350971640e-01
-4.833935201168060303e-02,3.529023121655607831e-01
-4.769909754395484924e-02,3.529690171594297432e-01
-4.705884307622909546e-02,3.530224330546505307e-01
-4.641858488321304321e-02,3.530615128933658475e-01
-4.577833041548728943e-02,3.530852021761416992e-01
-4.513807222247123718e-02,3.530924593896607178e-01
-4.449781775474548340e-02,3.530822067995398328e-01
-4.385755956172943115e-02,3.530534536932923295e-01
-4.321730509400367737e-02,3.530051367389672734e-01
-4.257704690098762512e-02,3.529362781698961449e-01
-4.193679243326187134e-02,3.528458612258700278e-01
-4.129653796553611755e-02,3.527329551078297598e-01
-4.065627977252006531e-02,3.525966466585019887e-01
-4.001602530479431152e-02,3.524360670313804178e-01
-3.937576711177825928e-02,3.522503796476228466e-01
-3.873551264405250549e-02,3.520388281721684720e-01
-3.809525445103645325e-02,3.518006752771190015e-01
-3.745499998331069946e-02,3.515352883545692642e-01
-3.681474179029464722e-02,3.512421053554768413e-01
-3.617448732256889343e-02,3.509206082641549429e-01
-3.553423285484313965e-02,3.505703876274326447e-01
-3.489397466182708740e-02,3.501911078241719544e-01
-3.425372019410133362e-02,3.497825383488568640e-01
-3.361346200108528137e-02,3.493445369516474663e-01
-3.297320753335952759e-02,3.488770822177964526e-01
-3.233294934034347534e-02,3.483802347807336552e-01
-3.169269487261772156e-02,3.478541664624725804e-01
-3.105243854224681854e-02,3.472991785861245795e-01
-3.041218221187591553e-02,3.467156536503570585e-01
-2.977192588150501251e-02,3.461041466807501799e-01
-2.913166955113410950e-02,3.454652690212722810e-01
-2.849141508340835571e-02,3.447998136318304319e-01
-2.785115875303745270e-02,3.441086361993006548e-01
-2.721090242266654968e-02,3.433927298201546741e-01
-2.657064609229564667e-02,3.426532166524469680e-01
-2.593038976192474365e-02,3.418913438423856199e-01
-2.529013343155384064e-02,3.411084299913187401e-01
-2.464987710118293762e-02,3.403059350508894632e-01
-2.400962263345718384e-02,3.394854590004379169e-01
-2.336936630308628082e-02,3.386486482504387219e-01
-2.272910997271537781e-02,3.377972495963059707e-01
-2.208885364234447479e-02,3.369331376947157786e-01
-2.144859731197357178e-02,3.360582597654722115e-01
-2.080834098160266876e-02,3.351746287122541190e-01
-2.016808465123176575e-02,3.342843892685523066e-01
-1.952782832086086273e-02,3.333896738035910801e-01
-1.888757199048995972e-02,3.324926596338251272e-01
-1.824731752276420593e-02,3.315957115407743849e-01
-1.760706119239330292e-02,3.307010812792134935e-01
-1.696680486202239990e-02,3.298111394763671989e-01
-1.632654853165149689e-02,3.289282686907033515e-01
-1.568629220128059387e-02,3.280548361358905929e-01
-1.504603587090969086e-02,3.271932663718764012e-01
-1.440578047186136246e-02,3.263459112289610609e-01
-1.376552414149045944e-02,3.255151679957815070e-01
-1.312526781111955643e-02,3.247033725266548210e-01
-1.248501241207122803e-02,3.239128893423814937e-01
-1.184475608170032501e-02,3.231459248131574036e-01
-1.120449975132942200e-02,3.224047739065674101e-01
-1.056424342095851898e-02,3.216915708480407865e-01
-9.923987090587615967e-03,3.210084341450563095e-01
-9.283731691539287567e-03,3.203573628025386810e-01
-8.643475361168384552e-03,3.197403432696410697e-01
-8.003219030797481537e-03,3.191591787728529361e-01
-7.362963166087865829e-03,3.186156528119554743e-01
-6.722707301378250122e-03,3.181113782981852545e-01
-6.082450971007347107e-03,3.176478881789877029e-01
-5.442194640636444092e-03,3.172266133389212150e-01
-4.801938775926828384e-03,3.168488205745219055e-01
-4.161682911217212677e-03,3.165156818934202754e-01
-3.521426580846309662e-03,3.162282061287577939e-01
-2.881170483306050301e-03,3.159872763553335240e-01
-2.240914385765790939e-03,3.157936252367981034e-01
-1.600658288225531578e-03,3.156478669852473828e-01
-9.604021906852722168e-04,3.155504375085089741e-01
-3.201460931450128555e-04,3.155016335315377063e-01
3.201460931450128555e-04,3.155016285199372383e-01
9.604021906852722168e-04,3.155504224770764310e-01
1.600658288225531578e-03,3.156478419519941347e-01
2.240914385765790939e-03,3.157935904970092800e-01
2.881170483306050301e-03,3.159872318879726194e-01
3.521426580846309662e-03,3.162281514462406129e-01
4.161682911217212677e-03,3.165156181537001068e-01
4.801938775926828384e-03,3.168487474722039288e-01
5.442194640636444092e-03,3.172265306061450296e-01
6.082450971007347107e-03,3.176477975161788869e-01
6.722707301378250122e-03,3.181112780465285006e-01
7.362963166087865829e-03,3.186155451739263178e-01
8.003219030797481537e-03,3.191590631088518926e-01
8.643475361168384552e-03,3.197402199156287317e-01
9.283731691539287567e-03,3.203572339288327520e-01
9.923987090587615967e-03,3.210082947065164838e-01
1.056424342095851898e-02,3.216914266238162234e-01
1.120449975132942200e-02,3.224046252404568769e-01
1.184475608170032501e-02,3.231457720574995029e-01
1.248501241207122803e-02,3.239127295270400886e-01
1.312526781111955643e-02,3.247032094131667712e-01
1.376552414149045944e-02,3.255149987617929064e-01
1.440578047186136246e-02,3.263457363893667029e-01
1.504603587090969086e-02,3.271930894966570413e-01
1.568629220128059387e-02,3.280546576007856707e-01
1.632654853165149689e-02,3.289280830681104995e-01
1.696680486202239990e-02,3.298109587367421547e-01
1.760706119239330292e-02,3.307008944916707271e-01
1.824731752276420593e-02,3.315955193736508377e-01
1.888757199048995972e-02,3.324924679317047271e-01
1.952782832086086273e-02,3.333894879309484693e-01
2.016808465123176575e-02,3.342842043736706792e-01
2.080834098160266876e-02,3.351744404050953641e-01
2.144859731197357178e-02,3.360580777662725005e-01
2.208885364234447479e-02,3.369329531941986922e-01
2.272910997271537781e-02,3.377970631837805549e-01
2.336936630308628082e-02,3.386484604966133460e-01
2.400962263345718384e-02,3.394852704557216327e-01
2.464987710118293762e-02,3.403057689006652176e-01
2.529013343155384064e-02,3.411082486797640811e-01
2.593038976192474365e-02,3.418911699165305684e-01
2.657064609229564667e-02,3.426530366587035026e-01
2.721090242266654968e-02,3.433925639123720508e-01
2.785115875303745270e-02,3.441084653627006773e-01
2.849141508340835571e-02,3.447996504620931546e-01
2.913166955113410950e-02,3.454651133432888876e-01
2.977192588150501251e-02,3.461039877139855392e-01
3.041218221187591553e-02,3.467155124007992306e-01
3.105243854224681854e-02,3.472990346657911509e-01
3.169269487261772156e-02,3.478540206313307515e-01
3.233294934034347534e-02,3.483800963995160593e-01
3.297320753335952759e-02,3.488769510488198833e-01
3.361346200108528137e-02,3.493444205165912031e-01
3.425372019410133362e-02,3.497824135387368472e-01
3.489397466182708740e-02,3.501909899047026542e-01
3.553423285484313965e-02,3.505702763394276111e-01
3.617448732256889343e-02,3.509205033489002368e-01
3.681474179029464722e-02,3.512420065555885706e-01
3.745499998331069946e-02,3.515351954147623026e-01
3.809525445103645325e-02,3.518005828075718711e-01
3.873551264405250549e-02,3.520387413760999173e-01
3.937576711177825928e-02,3.522502892228396298e-01
4.001602530479431152e-02,3.524359738694107236e-01
4.065627977252006531e-02,3.525965674204600830e-01
4.129653796553611755e-02,3.527328810534666736e-01
4.193679243326187134e-02,3.528457920909180423e-01
4.257704690098762512e-02,3.529362136973586139e-01
4.321730509400367737e-02,3.530050706734129129e-01
4.385755956172943115e-02,3.530533922161160909e-01
4.449781775474548340e-02,3.530821548488574102e-01
4.513807222247123718e-02,3.530924063273457314e-01
4.577833041548728943e-02,3.530851574328521814e-01
4.641858488321304321e-02,3.530614672909320184e-01
4.705884307622909546e-02,3.530223908472645000e-01
4.769909754395484924e-02,3.529689745886659402e-01
4.833935201168060303e-02,3.529022761249951401e-01
4.897961020469665527e-02,3.528233128621214298e-01
4.961986467242240906e-02,3.527331063868692773e-01
5.026012286543846130e-02,3.526326951020499756e-01
5.090037733316421509e-02,3.525230598531510218e-01
5.154063552618026733e-02,3.524051514810837560e-01
5.218088999390602112e-02,3.522799276293926418e-01
5.282114446163177490e-02,3.521482777947722020e-01
5.346140265464782715e-02,3.520111212717167426e-01
5.410165712237358093e-02,3.518693195380442340e-01
5.474191531538963318e-02,3.517236587385599300e-01
5.538216978311538696e-02,3.515749652019315441e-01
5.602242797613143921e-02,3.514239956008275989e-01
5.666268244385719299e-02,3.512714378976085072e-01
5.730293691158294678e-02,3.511180245829264024e-01
5.794319510459899902e-02,3.509643761821652497e-01
5.858344957232475281e-02,3.508110855599331224e-01
5.922370776534080505e-02,3.506588105725598759e-01
5.986396223306655884e-02,3.505080173598913440e-01
6.050422042608261108e-02,3.503592634735661626e-01
6.114447489380836487e-02,3.502129829993303467e-01
6.178473308682441711e-02,3.500696299182917137e-01
6.242498755455017090e-02,3.499296485650682520e-01
6.306524574756622314e-02,3.497933741625751658e-01
6.370549649000167847e-02,3.496611492350742978e-01
6.434575468301773071e-02,3.495332687347629808e-01
6.498601287603378296e-02,3.494100375878232967e-01
6.562627106904983521e-02,3.492917109708515433e-01
6.626652181148529053e-02,3.491784904970147707e-01
6.690678000450134277e-02,3.490706014802316126e-01
6.754703819751739502e-02,3.489681905598218670e-01
6.818728893995285034e-02,3.488713981728399638e-01
6.882754713296890259e-02,3.487803840873957562e-01
6.946780532598495483e-02,3.486952165354826327e-01
7.010806351900100708e-02,3.486159914652469105e-01
7.074831426143646240e-02,3.485427754868077876e-01
7.138857245445251465e-02,3.484755861253612252e-01
7.202883064746856689e-02,3.484144732148224399e-01
7.266908884048461914e-02,3.483594298690828595e-01
7.330933958292007446e-02,3.483104578001356977e-01
7.394959777593612671e-02,3.482675303569631176e-01
7.458985596895217896e-02,3.482306084892687892e-01
7.523010671138763428e-02,3.481996398341746790e-01
7.587036490440368652e-02,3.481745842871943886e-01
7.651062309741973877e-02,3.481553382957365272e-01
7.715088129043579102e-02,3.481418539608349683e-01
7.779113203287124634e-02,3.481340125110823358e-01
7.843139022588729858e-02,3.481317002911299419e-01
7.907164841890335083e-02,3.481348499048491085e-01
7.971189916133880615e-02,3.481433038090191445e-01
8.035215735435485840e-02,3.481569836519837757e-01
8.099241554737091064e-02,3.481756899556258666e-01
8.163267374038696289e-02,3.481993460412864394e-01
8.227292448282241821e-02,3.482277648327518627e-01
8.291318267583847046e-02,3.482607967301283303e-01
8.355344086885452271e-02,3.482983386606797183e-01
8.419369161128997803e-02,3.483401674951918103e-01
8.483394980430603027e-02,3.483861506685106413e-01
8.547420799732208252e-02,3.484361012710288641e-01
8.611446619033813477e-02,3.484898598998213970e-01
8.675471693277359009e-02,3.485472287564639338e-01
8.739497512578964233e-02,3.486080258777346508e-01
8.803523331880569458e-02,3.486720785505128539e-01
8.867548406124114990e-02,3.487391741369942899e-01
8.931574225425720215e-02,3.488091437807798734e-01
8.995600044727325439e-02,3.488817420396963520e-01
9.059625864028930664e-02,3.489568177409734240e-01
9.123650938272476196e-02,3.490341333650897049e-01
9.187676757574081421e-02,3.491134887049551772e-01
9.251702576875686646e-02,3.491946896038631287e-01
9.315727651119232178e-02,3.492774769169639804e-01
9.379753470420837402e-02,3.493616910542218790e-01
9.443779289722442627e-02,3.494470709598256342e-01
9.507805109024047852e-02,3.495334018790390296e-01
9.571830183267593384e-02,3.496204770022317554e-01
9.635856002569198608e-02,3.497080784912234286e-01
9.699881821870803833e-02,3.497959509481298745e-01
9.763907641172409058e-02,3.498838996899320541e-01
9.827932715415954590e-02,3.499716954860594420e-01
9.891958534717559814e-02,3.500591017322696175e-01
9.955984354019165039e-02,3.501459441392955618e-01
1.002000942826271057e-01,3.502319227583678973e-01
1.008403524756431580e-01,3.503168818997246525e-01
1.014806106686592102e-01,3.504005912567262904e-01
1.021208688616752625e-01,3.504828543209179692e-01
1.027611196041107178e-01,3.505634453887180868e-01
1.034013777971267700e-01,3.506421800273540335e-01
1.040416359901428223e-01,3.507188366253668477e-01
1.046818867325782776e-01,3.507932647732090459e-01
1.053221449255943298e-01,3.508652647356602650e-01
1.059624031186103821e-01,3.509346453597705917e-01
1.066026613116264343e-01,3.510012773730442071e-01
1.072429120540618896e-01,3.510649638071741130e-01
1.078831702470779419e-01,3.511255824022119221e-01
1.085234284400939941e-01,3.511829796056198383e-01
1.091636791825294495e-01,3.512370534990441051e-01
1.098039373755455017e-01,3.512876517139704724e-01
1.104441955685615540e-01,3.513346851889953548e-01
1.110844537615776062e-01,3.513780764040297377e-01
1.117247045040130615e-01,3.514177149931279054e-01
1.123649626970291138e-01,3.514535477908720118e-01
1.130052208900451660e-01,3.514855092230511069e-01
1.136454790830612183e-01,3.515135551826111815e-01
1.142857298254966736e-01,3.515376521634832052e-01
1.149259880185127258e-01,3.515577903854727460e-01
1.155662462115287781e-01,3.515739645497490962e-01
1.162064969539642334e-01,3.515861785417877527e-01
1.168467551469802856e-01,3.515944325946223081e-01
1.174870133399963379e-01,3.515987853583726341e-01
1.181272715330123901e-01,3.515992708597663885e-01
1.187675222754478455e-01,3.515959415029792368e-01
1.194077804684638977e-01,3.515888859812661416e-01
1.200480386614799500e-01,3.515781468440843938e-01
1.206882894039154053e-01,3.515638274489840676e-01
1.213285475969314575e-01,3.515460276256012762e-01
1.219688057899475098e-01,3.515248896721177019e-01
1.226090639829635620e-01,3.515004681748696846e-01
1.232493147253990173e-01,3.514729284210971194e-01
1.238895729184150696e-01,3.514424065985979340e-01
1.245298311114311218e-01,3.514090212869471763e-01
1.251700818538665771e-01,3.513729544123660453e-01
1.258103400468826294e-01,3.513343240595521166e-01
1.264505982398986816e-01,3.512933142606775583e-01
1.270908564329147339e-01,3.512500485816736351e-01
1.277311146259307861e-01,3.512047269416656015e-01
1.283713728189468384e-01,3.511574956624587962e-01
1.290116161108016968e-01,3.511085234174289305e-01
1.296518743038177490e-01,3.510579732620322524e-01
1.302921324968338013e-01,3.510060389274740622e-01
1.309323906898498535e-01,3.509528328644506701e-01
1.315726488828659058e-01,3.508985772995631969e-01
1.322129070758819580e-01,3.508433798227690303e-01
1.328531652688980103e-01,3.507874341312233746e-01
1.334934085607528687e-01,3.507308814983387535e-01
1.341336667537689209e-01,3.506738263801270072e-01
1.347739249467849731e-01,3.506164538412659404e-01
1.354141831398010254e-01,3.505588762085953825e-01
1.360544413328170776e-01,3.505012181938345073e-01
1.366946995258331299e-01,3.504435880637717382e-01
1.373349577188491821e-01,3.503860931379598753e-01
1.379752010107040405e-01,3.503287965568779860e-01
1.386154592037200928e-01,3.502718158464346310e-01
1.392557173967361450e-01,3.502152213415610227e-01
1.398959755897521973e-01,3.501590476698379639e-01
1.405362337827682495e-01,3.501033192578892894e-01
1.411764919757843018e-01,3.500481067305298843e-01
1.418167501688003540e-01,3.499933736003266738e-01
1.424569934606552124e-01,3.499391633028108295e-01
1.430972516536712646e-01,3.498854056463778228e-01
1.437375098466873169e-01,3.498321157336135023e-01
1.443777680397033691e-01,3.497792067631873003e-01
1.450180262327194214e-01,3.497266259739801875e-01
1.456582844257354736e-01,3.496742761382560793e-01
1.462985426187515259e-01,3.496220435111419000e-01
1.469387859106063843e-01,3.495698154142865555e-01
1.475790441036224365e-01,3.495174476717468615e-01
1.482193022966384888e-01,3.494647786271616319e-01
1.488595604896545410e-01,3.494116173906820499e-01
1.494998186826705933e-01,3.493577908057079462e-01
1.501400768756866455e-01,3.493030691637319940e-01
1.507803350687026978e-01,3.492471965436032555e-01
1.514205783605575562e-01,3.491899397161635221e-01
1.520608365535736084e-01,3.491310317678917308e-01
1.527010947465896606e-01,3.490701643334843673e-01
1.533413529396057129e-01,3.490070737826460601e-01
1.539816111326217651e-01,3.489414087253419616e-01
1.546218693256378174e-01,3.488728470428190676e-01
1.552621275186538696e-01,3.488010287814300447e-01
1.559023708105087280e-01,3.487256018429518711e-01
1.565426290035247803e-01,3.486461683963661962e-01
1.571828871965408325e-01,3.485623837098361655e-01
1.578231453895568848e-01,3.484738409176650897e-01
1.584634035825729370e-01,3.483801071633174651e-01
1.591036617755889893e-01,3.482808210730135023e-01
1.597439199686050415e-01,3.481755108647868191e-01
1.603841632604598999e-01,3.480638143265939455e-01
1.610244214534759521e-01,3.479452800146787261e-01
1.616646796464920044e-01,3.478194935650811281e-01
1.623049378395080566e-01,3.476860330412034905e-01
1.629451960325241089e-01,3.475444967914662620e-01
1.635854542255401611e-01,3.473944629398157957e-01
1.642257124185562134e-01,3.472355197067114041e-01
1.648659706115722656e-01,3.470673148190579482e-01
1.655062139034271240e-01,3.468894247691634014e-01
1.661464720964431763e-01,3.467015125592509683e-01
1.667867302894592285e-01,3.465031734823513787e-01
1.674269884824752808e-01,3.462941455029420190e-01
1.680672466754913330e-01,3.460740739565548729e-01
1.687075048685073853e-01,3.458426514103147831e-01
1.693477630615234375e-01,3.455996549255626604e-01
1.699880063533782959e-01,3.453448284746496455e-01
1.706282645463943481e-01,3.450779098524141553e-01
1.712685227394104004e-01,3.447987253987290224e-01
1.719087809324264526e-01,3.445071496677414302e-01
1.725490391254425049e-01,3.442030074200181922e-01
1.731892973184585571e-01,3.438862466372820670e-01
1.738295555114746094e-01,3.435567567991704152e-01
1.744697988033294678e-01,3.432145391866634476e-01
1.751100569963455200e-01,3.428595762274060377e-01
1.757503151893615723e-01,3.424919337071012926e-01
1.763905733823776245e-01,3.421116106857886585e-01
1.770308315753936768e-01,3.417187943118835669e-01
1.776710897684097290e-01,3.413136117993347263e-01
1.783113479614257812e-01,3.408962135158812856e-01
1.789515912532806396e-01,3.404668416211094062e-01
1.795918494462966919e-01,3.400257141521580984e-01
1.802321076393127441e-01,3.395731336946159473e-01
1.808723658323287964e-01,3.391093880444588926e-01
1.815126240253448486e-01,3.386348519608346486e-01
1.821528822183609009e-01,3.381498686146975352e-01
1.827931404113769531e-01,3.376548189418024926e-01
1.834333837032318115e-01,3.371501716473583876e-01
1.840736418962478638e-01,3.366363407444619149e-01
1.847139000892639160e-01,3.361138188199039867e-01
1.853541582822799683e-01,3.355830659184593223e-01
1.859944164752960205e-01,3.350446040820878046e-01
1.866346746683120728e-01,3.344989571441465692e-01
1.872749328613281250e-01,3.339466584476808997e-01
1.879151761531829834e-01,3.333882455897723140e-01
1.885554343461990356e-01,3.328242838927333302e-01
1.891956925392150879e-01,3.322552993341036931e-01
1.898359507322311401e-01,3.316818788265618601e-01
1.904762089252471924e-01,3.311045687469054144e-01
1.911164671182632446e-01,3.305239352206190695e-01
1.917567253112792969e-01,3.299405223206530735e-01
1.923969686031341553e-01,3.293548892849229581e-01
1.930372267961502075e-01,3.287675275565633548e-01
1.936774849891662598e-01,3.281790178758505760e-01
1.943177431821823120e-01,3.275898220005211137e-01
1.949580013751983643e-01,3.270004490621856164e-01
1.955982595682144165e-01,3.264113773812256092e-01
1.962385177612304688e-01,3.258230593722042379e-01
1.968787610530853271e-01,3.252359449291826188e-01
1.975190192461013794e-01,3.246504088418498135e-01
1.981592774391174316e-01,3.240668646131195096e-01
1.987995356321334839e-01,3.234856598740329936e-01
1.994397938251495361e-01,3.229071430704784085e-01
2.000800520181655884e-01,3.223316082373250957e-01
2.007203102111816406e-01,3.217593572716066497e-01
2.013605535030364990e-01,3.211906543192655228e-01
2.020008116960525513e-01,3.206256701808434251e-01
2.026410698890686035e-01,3.200646882924607084e-01
2.032813280820846558e-01,3.195078199588965440e-01
2.039215862751007080e-01,3.189552396623107633e-01
2.045618444681167603e-01,3.184070676585095683e-01
2.052021026611328125e-01,3.178633913805390954e-01
2.058423459529876709e-01,3.173242928878927671e-01
2.064826041460037231e-01,3.167898191096147897e-01
2.071228623390197754e-01,3.162599680461757323e-01
2.077631205320358276e-01,3.157347767248528392e-01
2.084033787250518799e-01,3.152142149698478057e-01
2.090436369180679321e-01,3.146982488338028183e-01
2.096838951110839844e-01,3.141868512689511839e-01
2.103241533041000366e-01,3.136799272052708254e-01
2.109643965959548950e-01,3.131774147936563502e-01
2.116046547889709473e-01,3.126791973732441221e-01
2.122449129819869995e-01,3.121851951670797654e-01
2.128851711750030518e-01,3.116953007653209262e-01
2.135254293680191040e-01,3.112093706661060999e-01
2.141656875610351562e-01,3.107273095016607201e-01
2.148059457540512085e-01,3.102489556596057518e-01
2.154461890459060669e-01,3.097742195494515016e-01
2.160864472389221191e-01,3.093029436072169958e-01
2.167267054319381714e-01,3.088350006663329594e-01
2.173669636249542236e-01,3.083702409239754694e-01
2.180072218179702759e-01,3.079085654899471614e-01
2.186474800109863281e-01,3.074498670599292716e-01
2.192877382040023804e-01,3.069939958462133411e-01
2.199279814958572388e-01,3.065408651517338434e-01
2.205682396888732910e-01,3.060903502162024559e-01
2.212084978818893433e-01,3.056423595451889241e-01
2.218487560749053955e-01,3.051968310756998370e-01
2.224890142679214478e-01,3.047536521909961493e-01
2.231292724609375000e-01,3.043127710105717476e-01
2.237695306539535522e-01,3.038741315003834487e-01
2.244097739458084106e-01,3.034376762633850255e-01
2.250500321388244629e-01,3.030033792888313648e-01
2.256902903318405151e-01,3.025711874288532499e-01
2.263305485248565674e-01,3.021411315362465544e-01
2.269708067178726196e-01,3.017131376813417809e-01
2.276110649108886719e-01,3.012872516460292083e-01
2.282513231039047241e-01,3.008634615885883434e-01
2.288915663957595825e-01,3.004417974572932692e-01
2.295318245887756348e-01,3.000222902453928420e-01
2.301720827817916870e-01,2.996049553022435141e-01
2.308123409748077393e-01,2.991898393609404572e-01
2.314525991678237915e-01,2.987769978894605494e-01
2.320928573608398438e-01,2.983664921712305684e-01
2.327331155538558960e-01,2.979583418237470305e-01
2.333733588457107544e-01,2.975526802007064653e-01
2.340136170387268066e-01,2.971494982298428233e-01
2.346538752317428589e-01,2.967488854846904722e-01
2.352941334247589111e-01,2.963509422926562387e-01
2.359343916177749634e-01,2.959557237807124430e-01
2.365746498107910156e-01,2.955632984485183634e-01
2.372149080038070679e-01,2.951737443085185042e-01
2.378551512956619263e-01,2.947871572418869768e-01
2.384954094886779785e-01,2.944035536461870883e-01
2.391356676816940308e-01,2.940230746626837366e-01
2.397759258747100830e-01,2.936457209375942234e-01
2.404161840677261353e-01,2.932716287154963908e-01
2.410564422607421875e-01,2.929007999430894849e-01
2.416967004537582397e-01,2.925333252727297939e-01
2.423369437456130981e-01,2.921692407046045936e-01
2.429772019386291504e-01,2.918086286938645912e-01
2.436174601316452026e-01,2.914514983559848282e-01
2.442577183246612549e-01,2.910979445035515312e-01
2.448979765176773071e-01,2.907479490988156279e-01
2.455382347106933594e-01,2.904015781384199357e-01
2.461784929037094116e-01,2.900588552397849185e-01
2.468187510967254639e-01,2.897198074111289046e-01
2.474589943885803223e-01,2.893844742970963502e-01
2.480992525815963745e-01,2.890528145719106767e-01
2.487395107746124268e-01,2.887248852729413784e-01
2.493797689676284790e-01,2.884006965567587066e-01
2.500200271606445312e-01,2.880802306846024230e-01
2.506602704524993896e-01,2.877635050411044837e-01
2.513005435466766357e-01,2.874504949506699880e-01
2.519407868385314941e-01,2.871412276560278976e-01
2.525810599327087402e-01,2.868356463537207190e-01
2.532213032245635986e-01,2.865338001908068755e-01
2.538615465164184570e-01,2.862356186438361760e-01
2.545018196105957031e-01,2.859410983592036715e-01
2.551420629024505615e-01,2.856502400363489791e-01
2.557823359966278076e-01,2.853630035864580528e-01
2.564225792884826660e-01,2.850794081652492373e-01
2.570628523826599121e-01,2.847993750475885655e-01
2.577030956745147705e-01,2.845229207323458631e-01
2.583433389663696289e-01,2.842500293247129939e-01
2.589836120605468750e-01,2.839806489806435685e-01
2.596238553524017334e-01,2.837147860931907850e-01
2.602641284465789795e-01,2.834523921955658388e-01
2.609043717384338379e-01,2.831934809034497569e-01
2.615446448326110840e-01,2.829380096364784158e-01
2.621848881244659424e-01,2.826859765327127683e-01
2.628251314163208008e-01,2.824373591530373595e-01
2.634654045104980469e-01,2.821921289756375018e-01
2.641056478023529053e-01,2.819503058898056302e-01
2.647459208965301514e-01,2.817118390901107716e-01
2.653861641883850098e-01,2.814767496664924984e-01
2.660264372825622559e-01,2.812450094193121863e-01
2.666666805744171143e-01,2.810166208928994713e-01
2.673069238662719727e-01,2.807915631924950972e-01
2.679471969604492188e-01,2.805698509583294253e-01
2.685874402523040771e-01,2.803514780421916264e-01
2.692277133464813232e-01,2.801364305600180238e-01
2.698679566383361816e-01,2.799246944392828063e-01
2.705082297325134277e-01,2.797162918049402869e-01
2.711484730243682861e-01,2.795112162835171610e-01
2.717887461185455322e-01,2.793094777481952562e-01
2.724289894104003906e-01,2.791110310363325020e-01
2.730692327022552490e-01,2.789158930899335864e-01
2.737095057964324951e-01,2.787240678038478414e-01
2.743497490882873535e-01,2.785355726217413341e-01
2.749900221824645996e-01,2.783503695279265777e-01
2.756302654743194580e-01,2.781684610197228125e-01
2.762705385684967041e-01,2.779898308622779091e-01
2.769107818603515625e-01,2.778144970717235651e-01
2.775510251522064209e-01,2.776424116062430336e-01
2.781912982463836670e-01,2.774735777368637635e-01
2.788315415382385254e-01,2.773079827599334024e-01
2.794718146324157715e-01,2.771455944053990983e-01
2.801120579242706299e-01,2.769863716700489142e-01
2.807523310184478760e-01,2.768303265828269133e-01
2.813925743103027344e-01,2.766774204804454129e-01
2.820328176021575928e-01,2.765275956186372674e-01
2.826730906963348389e-01,2.763808218986913978e-01
2.833133339881896973e-01,2.762370785136476492e-01
2.839536070823669434e-01,2.760962917359175428e-01
2.845938503742218018e-01,2.759584175095497471e-01
2.852341234683990479e-01,2.758234429994312897e-01
2.858743667602539062e-01,2.756912438635379381e-01
2.865146100521087646e-01,2.755618336770306875e-01
2.871548831462860107e-01,2.754351084066866129e-01
2.877951264381408691e-01,2.753110215783389769e-01
2.884353995323181152e-01,2.751894718652079241e-01
2.890756428241729736e-01,2.750704519576250284e-01
2.897159159183502197e-01,2.749538515411402706e-01
2.903561592102050781e-01,2.748395880060168217e-01
2.909964025020599365e-01,2.747276336543875708e-01
2.916366755962371826e-01,2.746178705399731079e-01
2.922769188880920410e-01,2.745102385957580715e-01
2.929171919822692871e-01,2.744046529558654690e-01
2.935574352741241455e-01,2.743010668857350787e-01
2.941977083683013916e-01,2.741993817059098504e-01
2.948379516601562500e-01,2.740995641538090943e-01
2.954781949520111084e-01,2.740014850881764552e-01
2.961184680461883545e-01,2.739051283165654382e-01
2.967587113380432129e-01,2.738103943554572872e-01
2.973989844322204590e-01,2.737172488310837259e-01
2.980392277240753174e-01,2.736256254275462041e-01
2.986795008182525635e-01,2.735354625351482660e-01
2.993197441101074219e-01,2.734467093252583858e-01
2.999599874019622803e-01,2.733593461359844490e-01
3.006002604961395264e-01,2.732733043641890625e-01
3.012405037879943848e-01,2.731885617017493217e-01
3.018807768821716309e-01,2.731050860788051260e-01
3.025210201740264893e-01,2.730228532430332145e-01
3.031612932682037354e-01,2.729418571894899337e-01
3.038015365600585938e-01,2.728620643848995719e-01
3.044417798519134521e-01,2.727834842694245587e-01
3.050820529460906982e-01,2.727061059733446591e-01
3.057222962379455566e-01,2.726299092375459310e-01
3.063625693321228027e-01,2.725549242601457145e-01
3.070028126239776611e-01,2.724811587280626668e-01
3.076430857181549072e-01,2.724086322599270638e-01
3.082833290100097656e-01,2.723373373616317927e-01
3.089235723018646240e-01,2.722673282350678292e-01
3.095638453960418701e-01,2.721986010039487702e-01
3.102040886878967285e-01,2.721311588709451890e-01
3.108443617820739746e-01,2.720650703353668654e-01
3.114846050739288330e-01,2.720003399611532480e-01
3.121248781681060791e-01,2.719369890695770842e-01
3.127651214599609375e-01,2.718750280790973584e-01
3.134053647518157959e-01,2.718144946483094238e-01
3.140456378459930420e-01,2.717553635719358596e-01
3.146858811378479004e-01,2.716977042880146520e-01
3.153261542320251465e-01,2.716414469410834975e-01
3.159663975238800049e-01,2.715866580320445145e-01
3.166066706180572510e-01,2.715332860715249375e-01
3.172469139099121094e-01,2.714813137802498666e-01
3.178871572017669678e-01,2.714307282532355536e-01
3.185274302959442139e-01,2.713814918137358312e-01
3.191676735877990723e-01,2.713335445331392926e-01
3.198079466819763184e-01,2.712868388218017124e-01
3.204481899738311768e-01,2.712412906356176379e-01
3.210884630680084229e-01,2.711968559963069403e-01
3.217287063598632812e-01,2.711534040273986257e-01
3.223689496517181396e-01,2.711108322810873439e-01
3.230092227458953857e-01,2.710690174650971507e-01
3.236494660377502441e-01,2.710278633096243617e-01
3.242897391319274902e-01,2.709872081510193986e-01
3.249299824237823486e-01,2.709468863173429831e-01
3.255702555179595947e-01,2.709067154826940715e-01
3.262104988098144531e-01,2.708665523316762247e-01
3.268507421016693115e-01,2.708261810588612484e-01
3.274910151958465576e-01,2.707854079282743243e-01
3.281312584877014160e-01,2.707440391166753280e-01
3.287715315818786621e-01,2.707018379196246549e-01
3.294117748737335205e-01,2.706585801496985688e-01
3.300520479679107666e-01,2.706140392295361963e-01
3.306922912597656250e-01,2.705680002028585385e-01
3.313325345516204834e-01,2.705202128313084486e-01
3.319728076457977295e-01,2.704704524864531834e-01
3.326130509376525879e-01,2.704184480721267825e-01
3.332533240318298340e-01,2.703640024693356736e-01
3.338935673236846924e-01,2.703068617306887411e-01
3.345338404178619385e-01,2.702468004824365444e-01
3.351740837097167969e-01,2.701836552414009773e-01
3.358143270015716553e-01,2.701171599281679825e-01
3.364546000957489014e-01,2.700471553665315660e-01
3.370948433876037598e-01,2.699734432701763609e-01
3.377351164817810059e-01,2.698958794351269397e-01
3.383753597736358643e-01,2.698143160704686849e-01
3.390156328678131104e-01,2.697286427988498936e-01
3.396558761596679688e-01,2.696387386403480413e-01
3.402961194515228271e-01,2.695445277056083278e-01
3.409363925457000732e-01,2.694459712334738022e-01
3.415766358375549316e-01,2.693430180277407437e-01
3.422169089317321777e-01,2.692357063450203647e-01
3.428571522235870361e-01,2.691240485160757423e-01
3.434974253177642822e-01,2.690080916332662220e-01
3.441376686096191406e-01,2.688879581790328821e-01
3.447779119014739990e-01,2.687637679536867275e-01
3.454181849956512451e-01,2.686356546407879797e-01
3.460584282875061035e-01,2.685038148493794630e-01
3.466987013816833496e-01,2.683685025180655437e-01
3.473389446735382080e-01,2.682299478237646362e-01
3.479792177677154541e-01,2.680884097369449215e-01
3.486194610595703125e-01,2.679442475782956024e-01
3.492597341537475586e-01,2.677978027514438253e-01
3.498999774456024170e-01,2.676494373163689211e-01
3.505402207374572754e-01,2.674995840975262773e-01
3.511804938316345215e-01,2.673486212805271656e-01
3.518207371234893799e-01,2.671970545890762772e-01
3.524610102176666260e-01,2.670453401341759125e-01
3.531012535095214844e-01,2.668939602418327617e-01
3.537415266036987305e-01,2.667434413872977750e-01
3.543817698955535889e-01,2.665943239271091336e-01
3.550220131874084473e-01,2.664471275091568891e-01
3.556622862815856934e-01,2.663024062067700370e-01
3.563025295734405518e-01,2.661606997731569280e-01
3.569428026676177979e-01,2.660225753630416357e-01
3.575830459594726562e-01,2.658885691659018669e-01
3.582233190536499023e-01,2.657592524385354871e-01
3.588635623455047607e-01,2.656351457671974892e-01
3.595038056373596191e-01,2.655167457575973167e-01
3.601440787315368652e-01,2.654045771668975817e-01
3.607843220233917236e-01,2.652991372224549060e-01
3.614245951175689697e-01,2.652008762276869547e-01
3.620648384094238281e-01,2.651102195902961256e-01
3.627051115036010742e-01,2.650275554167369485e-01
3.633453547954559326e-01,2.649532699043590789e-01
3.639855980873107910e-01,2.648876585237718295e-01
3.646258711814880371e-01,2.648310208036916968e-01
3.652661144733428955e-01,2.647835686474100392e-01
3.659063875675201416e-01,2.647454992517856986e-01
3.665466308593750000e-01,2.647169443878363282e-01
3.671869039535522461e-01,2.646979686084796057e-01
3.678271472454071045e-01,2.646885894652277749e-01
3.684673905372619629e-01,2.646887697376425486e-01
3.691076636314392090e-01,2.646983998165350904e-01
3.697479069232940674e-01,2.647173187617792856e-01
3.703881800174713135e-01,2.647452893993551548e-01
3.710284233093261719e-01,2.647820128616156232e-01
3.716686964035034180e-01,2.648271231801646586e-01
3.723089396953582764e-01,2.648802047375298230e-01
3.729491829872131348e-01,2.649407240394663354e-01
3.735894560813903809e-01,2.650081675059676733e-01
3.742296993732452393e-01,2.650818860680677069e-01
3.748699724674224854e-01,2.651611716758703885e-01
3.755102157592773438e-01,2.652453102241545402e-01
3.761504888534545898e-01,2.653334547681285294e-01
3.767907321453094482e-01,2.654247256975823532e-01
3.774309754371643066e-01,2.655182354496754549e-01
3.780712485313415527e-01,2.656129911961797596e-01
3.787114918231964111e-01,2.657079715848698065e-01
3.793517649173736572e-01,2.658021023019516704e-01
3.799920082092285156e-01,2.658942676175981568e-01
3.806322813034057617e-01,2.659833168473446641e-01
3.812725245952606201e-01,2.660680975305127482e-01
3.819127678871154785e-01,2.661473778477416730e-01
3.825530409812927246e-01,2.662199711097481547e-01
3.831932842731475830e-01,2.662845963235276336e-01
3.838335573673248291e-01,2.663400093695860171e-01
3.844738006591796875e-01,2.663849741233481616e-01
3.851140737533569336e-01,2.664182042975222764e-01
3.857543170452117920e-01,2.664384566574757862e-01
3.863945603370666504e-01,2.664445194089473112e-01
3.870348334312438965e-01,2.664351207910984343e-01
3.876750767230987549e-01,2.664090971890895609e-01
3.883153498172760010e-01,2.663652454341072229e-01
3.889555931091308594e-01,2.663024555719712971e-01
3.895958662033081055e-01,2.662196140039836401e-01
3.902361094951629639e-01,2.661156968207909479e-01
3.908763527870178223e-01,2.659896209314855930e-01
3.915166258811950684e-01,2.658404974095365247e-01
3.921568691730499268e-01,2.656673952329726696e-01
3.927971422672271729e-01,2.654694747461818771e-01
3.934373855590820312e-01,2.652459703290728221e-01
3.940776586532592773e-01,2.649961447516568924e-01
3.947179019451141357e-01,2.647194002535551149e-01
3.953581452369689941e-01,2.644151289629266266e-01
3.959984183311462402e-01,2.640828292468482275e-01
3.966386616230010986e-01,2.637221151644237871e-01
3.972789347171783447e-01,2.633325736099232373e-01
3.979191780090332031e-01,2.629140040202049278e-01
3.985594511032104492e-01,2.624661216882722137e-01
3.991996943950653076e-01,2.619888681246913542e-01
3.998399376869201660e-01,2.614821553599004922e-01
4.004802107810974121e-01,2.609459667666942373e-01
4.011204540729522705e-01,2.603804559802593843e-01
4.017607271671295166e-01,2.597857047448801637e-01
4.024009704589843750e-01,2.591619937597013923e-01
4.030412435531616211e-01,2.585095181714955892e-01
4.036814868450164795e-01,2.578286717064153244e-01
4.043217301368713379e-01,2.571198481097449751e-01
4.049620032310485840e-01,2.563834278892080931e-01
4.056022465229034424e-01,2.556199567782386772e-01
4.062425196170806885e-01,2.548299022211781839e-01
4.068827629089355469e-01,2.540139080911618663e-01
4.075230360031127930e-01,2.531724862952295929e-01
4.081632792949676514e-01,2.523063673054246614e-01
4.088035225868225098e-01,2.514161339968885578e-01
4.094437956809997559e-01,2.505024287938755201e-01
4.100840389728546143e-01,2.495660463024900189e-01
4.107243120670318604e-01,2.486075949753172587e-01
4.113645553588867188e-01,2.476278999756478250e-01
4.120048284530639648e-01,2.466275720365378454e-01
4.126450717449188232e-01,2.456074384738275995e-01
4.132853150367736816e-01,2.445681697045927194e-01
4.139255881309509277e-01,2.435104400477672293e-01
4.145658314228057861e-01,2.424351098241088742e-01
4.152061045169830322e-01,2.413427430724994771e-01
4.158463478088378906e-01,2.402341573109727513e-01
4.164866209030151367e-01,2.391099686513959988e-01
4.171268641948699951e-01,2.379709422315676726e-01
4.177671074867248535e-01,2.368176988907935154e-01
4.184073805809020996e-01,2.356508509018322428e-01
4.190476238727569580e-01,2.344711585211904925e-01
4.196878969669342041e-01,2.332791419337270078e-01
4.203281402587890625e-01,2.320755862921051182e-01
4.209684133529663086e-01,2.308609396925334067e-01
4.216086566448211670e-01,2.296359898647506448e-01
4.222488999366760254e-01,2.284012543057758471e-01
4.228891730308532715e-01,2.271573107341455788e-01
4.235294163227081299e-01,2.259048800932625944e-01
4.241696894168853760e-01,2.246444672967986556e-01
4.248099327087402344e-01,2.233768148863686243e-01
4.254502058029174805e-01,2.221024310448544981e-01
4.260904490947723389e-01,2.208220749668341476e-01
4.267306923866271973e-01,2.195363681485047458e-01
4.273709654808044434e-01,2.182458855490030381e-01
4.280112087726593018e-01,2.169514959629847972e-01
4.286514818668365479e-01,2.156537696277198712e-01
4.292917251586914062e-01,2.143535779363578975e-01
4.299319982528686523e-01,2.130516114326055366e-01
4.305722415447235107e-01,2.117487970431142230e-01
4.312124848365783691e-01,2.104458848845816021e-01
4.318527579307556152e-01,2.091437399374744821e-01
4.324930012226104736e-01,2.078433756656372644e-01
4.331332743167877197e-01,2.065456580779527762e-01
4.337735176086425781e-01,2.052517143207746031e-01
4.344137907028198242e-01,2.039624285187136010e-01
4.350540339946746826e-01,2.026790343113322734e-01
4.356943070888519287e-01,2.014025235734018260e-01
4.363345503807067871e-01,2.001341888200127705e-01
4.369747936725616455e-01,1.988751435213194085e-01
4.376150667667388916e-01,1.976265883582990490e-01
4.382553100585937500e-01,1.963898787924982514e-01
4.388955831527709961e-01,1.951662694299773904e-01
4.395358264446258545e-01,1.939571362565311041e-01
4.401760995388031006e-01,1.927637499049388303e-01
4.408163428306579590e-01,1.915875657953627353e-01
4.414565861225128174e-01,1.904299534251312487e-01
4.420968592166900635e-01,1.892922300971915384e-01
4.427371025085449219e-01,1.881759262878124339e-01
4.433773756027221680e-01,1.870823559735685926e-01
4.440176188945770264e-01,1.860129586451577666e-01
4.446578919887542725e-01,1.849690925357063698e-01
4.452981352806091309e-01,1.839522082460054442e-01
4.459383785724639893e-01,1.829636002102144055e-01
4.465786516666412354e-01,1.820045163673280619e-01
4.472188949584960938e-01,1.810763774428427730e-01
4.478591680526733398e-01,1.801803004647131168e-01
4.484994113445281982e-01,1.793175662838391027e-01
4.491396844387054443e-01,1.784892452690578502e-01
4.497799277305603027e-01,1.776964421395570426e-01
4.504201710224151611e-01,1.769401661286762462e-01
4.510604441165924072e-01,1.762212764499042628e-01
4.517006874084472656e-01,1.755407189730253670e-01
4.523409605026245117e-01,1.748991650819822219e-01
4.529812037944793701e-01,1.742973374110770024e-01
4.536214768886566162e-01,1.737358018003765103e-01
4.542617201805114746e-01,1.732150455193184335e-01
4.549019634723663330e-01,1.727354318761071816e-01
4.555422365665435791e-01,1.722972031662783898e-01
4.561824798583984375e-01,1.719005545079794750e-01
4.568227529525756836e-01,1.715454887048069033e-01
4.574629962444305420e-01,1.712319687362353626e-01
4.581032693386077881e-01,1.709597691443129897e-01
4.587435126304626465e-01,1.707286285336016007e-01
4.593837559223175049e-01,1.705380606474666827e-01
4.600240290164947510e-01,1.703875695100554033e-01
4.606642723083496094e-01,1.702764636095794870e-01
4.613045454025268555e-01,1.702039983241712129e-01
4.619447886943817139e-01,1.701692307096842605e-01
4.625850617885589600e-01,1.701711821839322347e-01
4.632253050804138184e-01,1.702087290975211609e-01
4.638655483722686768e-01,1.702806247454913269e-01
4.645058214664459229e-01,1.703855438822476920e-01
4.651460647583007812e-01,1.705220594754535135e-01
4.657863378524780273e-01,1.706886224058759005e-01
4.664265811443328857e-01,1.708835924050049471e-01
4.670668542385101318e-01,1.711052683553462295e-01
4.677070975303649902e-01,1.713518449914039898e-01
4.683473408222198486e-01,1.716214000494975522e-01
4.689876139163970947e-01,1.719120282075032868e-01
4.696278572082519531e-01,1.722216530071487561e-01
4.702681303024291992e-01,1.725482172252714719e-01
4.709083735942840576e-01,1.728895343104936977e-01
4.715486466884613037e-01,1.732434380937712959e-01
4.721888899803161621e-01,1.736076300403719408e-01
4.728291332721710205e-01,1.739798538817498574e-01
4.734694063663482666e-01,1.743577722571072464e-01
4.741096496582031250e-01,1.747389998015553836e-01
4.747499227523803711e-01,1.751211964506134144e-01
4.753901660442352295e-01,1.755018805785502067e-01
4.760304391384124756e-01,1.758787010075439916e-01
4.766706824302673340e-01,1.762491540293642522e-01
4.773109257221221924e-01,1.766108457590798153e-01
4.779511988162994385e-01,1.769613254745094899e-01
4.785914421081542969e-01,1.772981470002057414e-01
4.792317152023315430e-01,1.776188799247155892e-01
4.798719584941864014e-01,1.779210845779459760e-01
4.805122315883636475e-01,1.782023721592662646e-01
4.811524748802185059e-01,1.784603204147070521e-01
4.817927181720733643e-01,1.786926137992419505e-01
4.824329912662506104e-01,1.788968644902029226e-01
4.830732345581054688e-01,1.790707564107587579e-01
4.837135076522827148e-01,1.792120260312839441e-01
4.843537509441375732e-01,1.793184001747580858e-01
4.849940240383148193e-01,1.793876693438360981e-01
4.856342673301696777e-01,1.794176553720485678e-01
4.862745106220245361e-01,1.794062420321571594e-01
4.869147837162017822e-01,1.793513236642323427e-01
4.875550270080566406e-01,1.792508994127923749e-01
4.881953001022338867e-01,1.791029254297842321e-01
4.888355433940887451e-01,1.789055538910866439e-01
4.894758164882659912e-01,1.786568530235386199e-01
4.901160597801208496e-01,1.783550452692241883e-01
4.907563030719757080e-01,1.779984203489486383e-01
4.913965761661529541e-01,1.775852678120317663e-01
4.920368194580078125e-01,1.771140537507021051e-01
4.926770925521850586e-01,1.765832368080437753e-01
4.933173358440399170e-01,1.759914445581798326e-01
4.939576089382171631e-01,1.753373293818136780e-01
4.945978522300720215e-01,1.746197013548274057e-01
4.952380955219268799e-01,1.738374201126418050e-01
4.958783686161041260e-01,1.729894667619884530e-01
4.965186119079589844e-01,1.720749987480698628e-01
4.971588850021362305e-01,1.710931897604859309e-01
4.977991282939910889e-01,1.700434702029336442e-01
4.984394013881683350e-01,1.689252776615561835e-01
4.990796446800231934e-01,1.677383641385765678e-01
4.997198879718780518e-01,1.664824566649438786e-01
5.003601312637329102e-01,1.651575157516362857e-01
5.010004043579101562e-01,1.637636137671907299e-01
5.016406774520874023e-01,1.623010938584807938e-01
5.022809505462646484e-01,1.607704339183908537e-01
5.029211640357971191e-01,1.591724174152679971e-01
5.035614371299743652e-01,1.575075776897230106e-01
5.042017102241516113e-01,1.557771209375462540e-01
5.048419237136840820e-01,1.539824237311990807e-01
5.054821968078613281e-01,1.521245598788154574e-01
5.061224699020385742e-01,1.502053561675085191e-01
5.067627429962158203e-01,1.482266218194179253e-01
5.074029564857482910e-01,1.461905968035890346e-01
5.080432295799255371e-01,1.440991449585120598e-01
5.086835026741027832e-01,1.419548756692106117e-01
5.093237161636352539e-01,1.397606990178776876e-01
5.099639892578125000e-01,1.375190266909060988e-01
5.106042623519897461e-01,1.352331041873853223e-01
5.112445354461669922e-01,1.329061949693106648e-01
5.118847489356994629e-01,1.305419494624291410e-01
5.125250220298767090e-01,1.281435349124753209e-01
5.131652951240539551e-01,1.257149614939518933e-01
5.138055086135864258e-01,1.232603771696361150e-01
5.144457817077636719e-01,1.207834647278351881e-01
5.150860548019409180e-01,1.182887048017482456e-01
5.157263278961181641e-01,1.157804337341907797e-01
5.163665413856506348e-01,1.132634129606198137e-01
5.170068144798278809e-01,1.107417824748009316e-01
5.176470875740051270e-01,1.082204200094376567e-01
5.182873010635375977e-01,1.057044001869398286e-01
5.189275741577148438e-01,1.031980502912706044e-01
5.195678472518920898e-01,1.007064885631465678e-01
5.202081203460693359e-01,9.823461457498217086e-02
5.208483338356018066e-01,9.578758501686879256e-02
5.214886069297790527e-01,9.336984120498481587e-02
5.221288800239562988e-01,9.098653163177372605e-02
5.227690935134887695e-01,8.864270473798230299e-02
5.234093666076660156e-01,8.634271382574043585e-02
5.240496397018432617e-01,8.409148377886266346e-02
5.246899127960205078e-01,8.189368739466429403e-02
5.253301262855529785e-01,7.975398970110658681e-02
5.259703993797302246e-01,7.767638722232206305e-02
5.266106724739074707e-01,7.566533127351249277e-02
5.272508859634399414e-01,7.372510223158146303e-02
5.278911590576171875e-01,7.185919628577108753e-02
5.285314321517944336e-01,7.007153249496633762e-02
5.291717052459716797e-01,6.836562119518863057e-02
5.298119187355041504e-01,6.674489502953795395e-02
5.304521918296813965e-01,6.521208234159603379e-02
5.310924649238586426e-01,6.377015561004251154e-02
5.317326784133911133e-01,6.242176814016753283e-02
5.323729515075683594e-01,6.116892710331622851e-02
5.330132246017456055e-01,6.001378683940750136e-02
5.336534976959228516e-01,5.895799544326196795e-02
5.342937111854553223e-01,5.800307492940826037e-02
5.349339842796325684e-01,5.714989851424068235e-02
5.355742573738098145e-01,5.639936814353152528e-02
5.362144708633422852e-01,5.575196893892497840e-02
5.368547439575195312e-01,5.520773422553260090e-02
5.374950170516967773e-01,5.476651611376270878e-02
5.381352901458740234e-01,5.442777908838047907e-02
5.387755036354064941e-01,5.419070219872290650e-02
5.394157767295837402e-01,5.405403681426301787e-02
5.400560498237609863e-01,5.401628976249384095e-02
5.406962633132934570e-01,5.407561662306825667e-02
5.413365364074707031e-01,5.422980488800233090e-02
5.419768095016479492e-01,5.447642963348053868e-02
5.426170825958251953e-01,5.481263405456715532e-02
5.432572960853576660e-01,5.523525526057460056e-02
5.438975691795349121e-01,5.574097862569438178e-02
5.445378422737121582e-01,5.632602179441681400e-02
5.451780557632446289e-01,5.698636257584910325e-02
5.458183288574218750e-01,5.771784870700269465e-02
5.464586019515991211e-01,5.851591052295157525e-02
5.470988750457763672e-01,5.937580933743236145e-02
5.477390885353088379e-01,6.029243836182773819e-02
5.483793616294860840e-01,6.126080964579827537e-02
5.490196347236633301e-01,6.227543233394650102e-02
5.496598482131958008e-01,6.333065348601651934e-02
5.503001213073730469e-01,6.442093260191761317e-02
5.509403944015502930e-01,6.554034456550406063e-02
5.515806674957275391e-01,6.668290184673164589e-02
5.522208809852600098e-01,6.784243825140290340e-02
5.528611540794372559e-01,6.901305938731150391e-02
5.535014271736145020e-01,7.018842003712677524e-02
5.541416406631469727e-01,7.136226180846705347e-02
5.547819137573242188e-01,7.252857460106243437e-02
5.554221868515014648e-01,7.368103381404944585e-02
5.560624599456787109e-01,7.481354079343871533e-02
5.567026734352111816e-01,7.591990390970337899e-02
5.573429465293884277e-01,7.699437178622048350e-02
5.579832196235656738e-01,7.803097147941828737e-02
5.586234927177429199e-01,7.902401857242313810e-02
5.592637062072753906e-01,7.996785000094552842e-02
5.599039793014526367e-01,8.085728458861485279e-02
5.605442523956298828e-01,8.168713461646914809e-02
5.611844658851623535e-01,8.245233574553756384e-02
5.618247389793395996e-01,8.314842396939026159e-02
5.624650120735168457e-01,8.377087581160358454e-02
5.631052851676940918e-01,8.431560110829261490e-02
5.637454986572265625e-01,8.477873234609356601e-02
5.643857717514038086e-01,8.515687054425891134e-02
5.650260448455810547e-01,8.544677898009078731e-02
5.656662583351135254e-01,8.564561101375334218e-02
5.663065314292907715e-01,8.575093011185641600e-02
5.669468045234680176e-01,8.576056563825007473e-02
5.675870776176452637e-01,8.567275634372029103e-02
5.682272911071777344e-01,8.548609948923813207e-02
5.688675642013549805e-01,8.519957773571151805e-02
5.695078372955322266e-01,8.481250463037293130e-02
5.701480507850646973e-01,8.432461634353671798e-02
5.707883238792419434e-01,8.373592369378490829e-02
5.714285969734191895e-01,8.304687630540419363e-02
5.720688700675964355e-01,8.225830227196651023e-02
5.727090835571289062e-01,8.137138296655388459e-02
5.733493566513061523e-01,8.038742975723378592e-02
5.739896297454833984e-01,7.930834774439565749e-02
5.746298432350158691e-01,7.813637751429247658e-02
5.752701163291931152e-01,7.687372550939386429e-02
5.759103894233703613e-01,7.552320001770995717e-02
5.765506625175476074e-01,7.408785813400919906e-02
5.771908760070800781e-01,7.257110529971777524e-02
5.778311491012573242e-01,7.097616323848487951e-02
5.784714221954345703e-01,6.930697205317448706e-02
5.791116356849670410e-01,6.756767099971972002e-02
5.797519087791442871e-01,6.576212824726335171e-02
5.803921818733215332e-01,6.389492796580009681e-02
5.810324549674987793e-01,6.197057527588212267e-02
5.816726684570312500e-01,5.999407472211570891e-02
5.823129415512084961e-01,5.796984839602137285e-02
5.829532146453857422e-01,5.590315689611591310e-02
5.835934281349182129e-01,5.379933003224834920e-02
5.842337012290954590e-01,5.166317561511712952e-02
5.848739743232727051e-01,4.950027826305003487e-02
5.855142474174499512e-01,4.731602379999033658e-02
5.861544609069824219e-01,4.511613842444406330e-02
5.867947340011596680e-01,4.290575914471972396e-02
5.874350070953369141e-01,4.069070646544625802e-02
5.880752205848693848e-01,3.847685724391025630e-02
5.887154936790466309e-01,3.626948347890257551e-02
5.893557667732238770e-01,3.407449073124491079e-02
5.899960398674011230e-01,3.189767871622173345e-02
5.906362533569335938e-01,2.974497339098869375e-02
5.912765264511108398e-01,2.762172737604240425e-02
5.919167995452880859e-01,2.553395999028529317e-02
5.925570130348205566e-01,2.348761558606371480e-02
5.931972861289978027e-01,2.148811153079543956e-02
5.938375592231750488e-01,1.954139495153173200e-02
5.944778323173522949e-01,1.765323289890252667e-02
5.951180458068847656e-01,1.582953995892211196e-02
5.957583189010620117e-01,1.407573880000390076e-02
5.963985919952392578e-01,1.239769263736745231e-02
5.970388054847717285e-01,1.080128021510029512e-02
5.976790785789489746e-01,9.291830744476037296e-03
5.983193516731262207e-01,7.875189328824916402e-03
5.989596247673034668e-01,6.556983316236664194e-03
5.995998382568359375e-01,5.342899742052154011e-03
6.002401113510131836e-01,4.238301327804006036e-03
6.008803844451904297e-01,3.248782944555550500e-03
6.015205979347229004e-01,2.379972955558695702e-03
6.021608710289001465e-01,1.637100635810906368e-03
6.028011441230773926e-01,1.025653823436112333e-03
6.034414172172546387e-01,5.509872354427791663e-04
6.040816307067871094e-01,2.183812645033533784e-04
6.047219038009643555e-01,3.299476425366876242e-05
6.053621768951416016e-01,0.000000000000000000e+00
6.060023903846740723e-01,1.244102251720669017e-04
6.066426634788513184e-01,4.112037683272617983e-04
6.072829365730285645e-01,8.652657643661854081e-04
6.079232096672058105e-01,1.491334291951584845e-03
6.085634231567382812e-01,2.293942586414576823e-03
6.092036962509155273e-01,3.277734997332526490e-03
6.098439693450927734e-01,4.446992762827672863e-03
6.104841828346252441e-01,5.805781865753978366e-03
6.111244559288024902e-01,7.358360339981384612e-03
6.117647290229797363e-01,9.108424115562563372e-03
6.124050021171569824e-01,1.105962607454280544e-02
6.130452156066894531e-01,1.321512258865498168e-02
6.136854887008666992e-01,1.557848271033401844e-02
6.143257617950439453e-01,1.815244419735506654e-02
6.149659752845764160e-01,2.093934232720995325e-02
6.156062483787536621e-01,2.394204192630988715e-02
6.162465214729309082e-01,2.716227948816429816e-02
6.168867945671081543e-01,3.060175233861572863e-02
6.175270080566406250e-01,3.426142252792052645e-02
6.181672811508178711e-01,3.814289519619462610e-02
6.188075542449951172e-01,4.224635785409835975e-02
6.194477677345275879e-01,4.657149830340623353e-02
6.200880408287048340e-01,5.111874360111823279e-02
6.207283139228820801e-01,5.588686166869871741e-02
6.213685870170593262e-01,6.087450234301661212e-02
6.220088005065917969e-01,6.607930123976357706e-02
6.226490736007690430e-01,7.149974965303806940e-02
6.232893466949462891e-01,7.713237866241273721e-02
6.239295601844787598e-01,8.297298164807687115e-02
6.245698332786560059e-01,8.901840753918044413e-02
6.252101063728332520e-01,9.526317300298403623e-02
6.258503794670104980e-01,1.017016885874544307e-01
6.264905929565429688e-01,1.083269986127262108e-01
6.271308660507202148e-01,1.151333124833935351e-01
6.277711391448974609e-01,1.221122588095586714e-01
6.284113526344299316e-01,1.292545534962372678e-01
6.290516257286071777e-01,1.365522783466155410e-01
6.296918988227844238e-01,1.439945850216228784e-01
6.303321719169616699e-01,1.515705429448654940e-01
6.309723854064941406e-01,1.592677165034399600e-01
6.316126585006713867e-01,1.670749165951743720e-01
6.322529315948486328e-01,1.749780791204451624e-01
6.328931450843811035e-01,1.829622545575153580e-01
6.335334181785583496e-01,1.910138767452074227e-01
6.341736912727355957e-01,1.991164293032823274e-01
6.348139643669128418e-01,2.072533435700836257e-01
6.354541778564453125e-01,2.154065218511296287e-01
6.360944509506225586e-01,2.235594630783706016e-01
6.367347240447998047e-01,2.316927490933635703e-01
6.373749375343322754e-01,2.397862514679163226e-01
6.380152106285095215e-01,2.478216393229106806e-01
6.386554837226867676e-01,2.557777901252697994e-01
6.392957568168640137e-01,2.636339146185955329e-01
6.399359703063964844e-01,2.713681599278965351e-01
6.405762434005737305e-01,2.789606218703446494e-01
6.412165164947509766e-01,2.863890268013586926e-01
6.418567299842834473e-01,2.936311720528723690e-01
6.424970030784606934e-01,3.006668984743643414e-01
6.431372761726379395e-01,3.074742523442508535e-01
6.437775492668151855e-01,3.140322446362229236e-01
6.444177627563476562e-01,3.203198110597900161e-01
6.450580358505249023e-01,3.263181809119859444e-01
6.456983089447021484e-01,3.320076164674063968e-01
6.463385224342346191e-01,3.373692668521872662e-01
6.469787955284118652e-01,3.423868189438650234e-01
6.476190686225891113e-01,3.470436141277537523e-01
6.482593417167663574e-01,3.513247073799279363e-01
6.488995552062988281e-01,3.552162996290411101e-01
6.495398283004760742e-01,3.587071059685800201e-01
6.501801013946533203e-01,3.617864329671438561e-01
6.508203148841857910e-01,3.644453281793786914e-01
6.514605879783630371e-01,3.666775302321725327e-01
6.521008610725402832e-01,3.684777999099089207e-01
6.527411341667175293e-01,3.698431104286705740e-01
6.533813476562500000e-01,3.707723163989129489e-01
6.540216207504272461e-01,3.712665282948388601e-01
6.546618938446044922e-01,3.713285264473289438e-01
6.553021073341369629e-01,3.709632744762343393e-01
6.559423804283142090e-01,3.701775251191588012e-01
6.565826535224914551e-01,3.689799956929333824e-01
6.572229266166687012e-01,3.673812315162310327e-01
6.578631401062011719e-01,3.653937976419094902e-01
6.585034132003784180e-01,3.630312324615085906e-01
6.591436862945556641e-01,3.603091899181012359e-01
6.597838997840881348e-01,3.572450199205943200e-01
6.604241728782653809e-01,3.538563551038635957e-01
6.610644459724426270e-01,3.501629478879375590e-01
6.617047190666198730e-01,3.461853189579078283e-01
6.623449325561523438e-01,3.419452973211378755e-01
6.629852056503295898e-01,3.374643331266771185e-01
6.636254787445068359e-01,3.327655891625158624e-01
6.642656922340393066e-01,3.278729763977215050e-01
6.649059653282165527e-01,3.228092408015337256e-01
6.655462384223937988e-01,3.175987753815858738e-01
6.661865115165710449e-01,3.122656635950407100e-01
6.668267250061035156e-01,3.068344860712337585e-01
6.674669981002807617e-01,3.013281640296585628e-01
6.681072711944580078e-01,2.957709272923878530e-01
6.687474846839904785e-01,2.901867103815685134e-01
6.693877577781677246e-01,2.845975006662451179e-01
6.700280308723449707e-01,2.790263222227751250e-01
6.706683039665222168e-01,2.734951606074784713e-01
6.713085174560546875e-01,2.680259077118756217e-01
6.719487905502319336e-01,2.626381880054444729e-01
6.725890636444091797e-01,2.573525623703951659e-01
6.732292771339416504e-01,2.521886373365469503e-01
6.738695502281188965e-01,2.471639254638593464e-01
6.745098233222961426e-01,2.422965193328243672e-01
6.751500964164733887e-01,2.376031628397314854e-01
6.757903099060058594e-01,2.331001776973926631e-01
6.764305830001831055e-01,2.288017454814923468e-01
6.770708560943603516e-01,2.247224811834365177e-01
6.777110695838928223e-01,2.208759769156452002e-01
6.783513426780700684e-01,2.172739259321940786e-01
6.789916157722473145e-01,2.139282066562775420e-01
6.796318888664245605e-01,2.108494730353727142e-01
6.802721023559570312e-01,2.080477366458821642e-01
6.809123754501342773e-01,2.055314024369021553e-01
6.815526485443115234e-01,2.033088137712866228e-01
6.821928620338439941e-01,2.013873975072697498e-01
6.828331351280212402e-01,1.997732025221794494e-01
6.834734082221984863e-01,1.984720352442574942e-01
6.841136813163757324e-01,1.974887251138865985e-01
6.847538948059082031e-01,1.968273684837718029e-01
6.853941679000854492e-01,1.964911288171196091e-01
6.860344409942626953e-01,1.964826106339976342e-01
6.866746544837951660e-01,1.968035596248767227e-01
6.873149275779724121e-01,1.974551373271622445e-01
6.879552006721496582e-01,1.984377000220809428e-01
6.885954737663269043e-01,1.997509208749543852e-01
6.892356872558593750e-01,2.013936522521175831e-01
6.898759603500366211e-01,2.033645461162598700e-01
6.905162334442138672e-01,2.056611458052799435e-01
6.911564469337463379e-01,2.082802645509365114e-01
6.917967200279235840e-01,2.112188005212134456e-01
6.924369931221008301e-01,2.144723573964815166e-01
6.930772662162780762e-01,2.180361238073165175e-01
6.937174797058105469e-01,2.219043686411326100e-01
6.943577527999877930e-01,2.260718617240882189e-01
6.949980258941650391e-01,2.305317013577394825e-01
6.956382393836975098e-01,2.352763572969900352e-01
6.962785124778747559e-01,2.402991238249376771e-01
6.969187855720520020e-01,2.455914014920295152e-01
6.975590586662292480e-01,2.511445317742433403e-01
6.981992721557617188e-01,2.569487637988911999e-01
6.988395452499389648e-01,2.629955368990124498e-01
6.994798183441162109e-01,2.692741617896881046e-01
7.001200318336486816e-01,2.757734460206786586e-01
7.007603049278259277e-01,2.824835121227322610e-01
7.014005780220031738e-01,2.893923005725116404e-01
7.020408511161804199e-01,2.964879726178151209e-01
7.026810646057128906e-01,3.037575396618357182e-01
7.033213376998901367e-01,3.111897104168916961e-01
7.039616107940673828e-01,3.187708171419463277e-01
7.046018242835998535e-01,3.264868522497703651e-01
7.052420973777770996e-01,3.343256485235008846e-01
7.058823704719543457e-01,3.422725983875021250e-01
7.065226435661315918e-01,3.503136046253030322e-01
7.071628570556640625e-01,3.584335882249098937e-01
7.078031301498413086e-01,3.666195319790888085e-01
7.084434032440185547e-01,3.748560819657913434e-01
7.090836167335510254e-01,3.831276683441444675e-01
7.097238898277282715e-01,3.914210301943459314e-01
7.103641629219055176e-01,3.997205306761877353e-01
7.110044360160827637e-01,4.080113397002724795e-01
7.116446495056152344e-01,4.162778473718775629e-01
7.122849225997924805e-01,4.245068921834040943e-01
7.129251956939697266e-01,4.326831238935122670e-01
7.135654091835021973e-01,4.407913595055705791e-01
7.142056822776794434e-01,4.488189312071937387e-01
7.148459553718566895e-01,4.567511571441369433e-01
7.154862284660339355e-01,4.645743658727297110e-01
7.161264419555664062e-01,4.722746522120679913e-01
7.167667150497436523e-01,4.798405142955370906e-01
7.174069881439208984e-01,4.872587590348929076e-01
7.180472612380981445e-01,4.945174558889635641e-01
7.186874747276306152e-01,5.016044641795951442e-01
7.193277478218078613e-01,5.085101873718151921e-01
7.199680209159851074e-01,5.152236413770090451e-01
7.206082344055175781e-01,5.217344989904573183e-01
7.212485074996948242e-01,5.280349018326808697e-01
7.218887805938720703e-01,5.341158358929027905e-01
7.225290536880493164e-01,5.399695398874473362e-01
7.231692671775817871e-01,5.455885901728154685e-01
7.238095402717590332e-01,5.509676788923774104e-01
7.244498133659362793e-01,5.561007305985010696e-01
7.250900268554687500e-01,5.609825569769091302e-01
7.257302999496459961e-01,5.656100017173506522e-01
7.263705730438232422e-01,5.699792989317984393e-01
7.270108461380004883e-01,5.740878734704177866e-01
7.276510596275329590e-01,5.779335949701525088e-01
7.282913327217102051e-01,5.815160796097873508e-01
7.289316058158874512e-01,5.848346117871261463e-01
7.295718193054199219e-01,5.878891797385024098e-01
7.302120923995971680e-01,5.906814060216603046e-01
7.308523654937744141e-01,5.932125717440737134e-01
7.314926385879516602e-01,5.954849722835233727e-01
7.321328520774841309e-01,5.975012984812217987e-01
7.327731251716613770e-01,5.992653215032359704e-01
7.334133982658386230e-01,6.007807949474099907e-01
7.340536117553710938e-01,6.020520802321187581e-01
7.346938848495483398e-01,6.030843489960941994e-01
7.353341579437255859e-01,6.038828190922735928e-01
7.359744310379028320e-01,6.044532033472660437e-01
7.366146445274353027e-01,6.048016530338524710e-01
7.372549176216125488e-01,6.049346341124017812e-01
7.378951907157897949e-01,6.048588671801700123e-01
7.385354042053222656e-01,6.045813933083699077e-01
7.391756772994995117e-01,6.041093770864738310e-01
7.398159503936767578e-01,6.034502922052173979e-01
7.404562234878540039e-01,6.026117291978994039e-01
7.410964369773864746e-01,6.016015544238855206e-01
7.417367100715637207e-01,6.004274701835883299e-01
7.423769831657409668e-01,5.990974991324100607e-01
7.430171966552734375e-01,5.976198400204286720e-01
7.436574697494506836e-01,5.960023079684075853e-01
7.442977428436279297e-01,5.942531891878188866e-01
7.449380159378051758e-01,5.923805876589089969e-01
7.455782294273376465e-01,5.903928699066276486e-01
7.462185025215148926e-01,5.882977816002301630e-01
7.468587756156921387e-01,5.861036895723858997e-01
7.474989891052246094e-01,5.838188381926965320e-01
7.481392621994018555e-01,5.814508824466559922e-01
7.487795352935791016e-01,5.790080539934634452e-01
7.494198083877563477e-01,5.764983241758581123e-01
7.500600218772888184e-01,5.739298598143895980e-01
7.507002949714660645e-01,5.713100536020805365e-01
7.513405680656433105e-01,5.686469626214560869e-01
7.519807815551757812e-01,5.659486127450139570e-01
7.526210546493530273e-01,5.632222463885008246e-01
7.532613277435302734e-01,5.604758054761931341e-01
7.539016008377075195e-01,5.577169461611455326e-01
7.545418143272399902e-01,5.549535046031173202e-01
7.551820874214172363e-01,5.521926122751876775e-01
7.558223605155944824e-01,5.494420575907850157e-01
7.564625740051269531e-01,5.467096304993961375e-01
7.571028470993041992e-01,5.440023852413240490e-01
7.577431201934814453e-01,5.413280993916029793e-01
7.583833932876586914e-01,5.386943251715452519e-01
7.590236067771911621e-01,5.361088231254833580e-01
7.596638798713684082e-01,5.335787123176949365e-01
7.603041529655456543e-01,5.311118107514931630e-01
7.609443664550781250e-01,5.287159523545050810e-01
7.615846395492553711e-01,5.263983909732350419e-01
7.622249126434326172e-01,5.241670226705257285e-01
7.628651857376098633e-01,5.220296349061617214e-01
7.635053992271423340e-01,5.199941926257829472e-01
7.641456723213195801e-01,5.180682219418755174e-01
7.647859454154968262e-01,5.162598636612485414e-01
7.654261589050292969e-01,5.145772675402402463e-01
7.660664319992065430e-01,5.130282239625252316e-01
7.667067050933837891e-01,5.116210607891877871e-01
7.673469781875610352e-01,5.103640417565507015e-01
7.679871916770935059e-01,5.092655958913305803e-01
7.686274647712707520e-01,5.083339658245979997e-01
7.692677378654479980e-01,5.075777417202629316e-01
7.699079513549804688e-01,5.070056185253215553e-01
7.705482244491577148e-01,5.066261330488424086e-01
7.711884975433349609e-01,5.064482030576016314e-01
7.718287706375122070e-01,5.064806675807833614e-01
7.724689841270446777e-01,5.067324641519479478e-01
7.731092572212219238e-01,5.072126983232263520e-01
7.737495303153991699e-01,5.079305140225622850e-01
7.743897438049316406e-01,5.088950390202993113e-01
7.750300168991088867e-01,5.101157378849774382e-01
7.756702899932861328e-01,5.116019472249875299e-01
7.763105630874633789e-01,5.133631130882316818e-01
7.769507765769958496e-01,5.154085559644774328e-01
7.775910496711730957e-01,5.177482553519503483e-01
7.782313227653503418e-01,5.203917238440483040e-01
7.788715362548828125e-01,5.233483869227151253e-01
7.795118093490600586e-01,5.266285189635455666e-01
7.801520824432373047e-01,5.302417214772634502e-01
7.807923555374145508e-01,5.341978455053899566e-01
7.814325690269470215e-01,5.385063598782635630e-01
7.820728421211242676e-01,5.431779892343646665e-01
7.827131152153015137e-01,5.482223122082565681e-01
7.833533287048339844e-01,5.536487631057731562e-01
7.839936017990112305e-01,5.594683476148918366e-01
7.846338748931884766e-01,5.656905348130059075e-01
7.852741479873657227e-01,5.723253589765944227e-01
7.859143614768981934e-01,5.793820760799475167e-01
7.865546345710754395e-01,5.868720167180696556e-01
7.871949076652526855e-01,5.948044659592293115e-01
7.878351211547851562e-01,6.031885681226563101e-01
7.884753942489624023e-01,6.120357873201083265e-01
7.891156673431396484e-01,6.213552003927733658e-01
7.897559404373168945e-01,6.311566809944486600e-01
7.903961539268493652e-01,6.414490046897296516e-01
7.910364270210266113e-01,6.522438174682729795e-01
7.916767001152038574e-01,6.635498535705179890e-01
7.923169136047363281e-01,6.753756182966408339e-01
7.929571866989135742e-01,6.877328375412909978e-01
7.935974597930908203e-01,7.006299388902412772e-01
7.942377328872680664e-01,7.140763195672450436e-01
7.948779463768005371e-01,7.280799522302969784e-01
7.955182194709777832e-01,7.426527122071515663e-01
7.961584925651550293e-01,7.578024446526581137e-01
7.967987060546875000e-01,7.735367680713225447e-01
7.974389791488647461e-01,7.898675584576460018e-01
7.980792522430419922e-01,8.068022593101042972e-01
7.987195253372192383e-01,8.243496211349650160e-01
7.993597388267517090e-01,8.425166498019152073e-01
8.000000119209289551e-01,8.613152578544620575e-01


==> code/potentials/score-matching/potentials_19.csv <==
x,f
-8.000000119209289551e-01,1.406152006455635650e+00
-7.993597388267517090e-01,1.382416350565641494e+00
-7.987195253372192383e-01,1.359130917885390311e+00
-7.980792522430419922e-01,1.336279515034434873e+00
-7.974389791488647461e-01,1.313852384137589979e+00
-7.967987060546875000e-01,1.291837730559424635e+00
-7.961584925651550293e-01,1.270225792370976770e+00
-7.955182194709777832e-01,1.249000913856092687e+00
-7.948779463768005371e-01,1.228153492478231357e+00
-7.942377328872680664e-01,1.207674025020183173e+00
-7.935974597930908203e-01,1.187547340831111242e+00
-7.929571866989135742e-01,1.167764235147565444e+00
-7.923169136047363281e-01,1.148313756680091835e+00
-7.916767001152038574e-01,1.129186824189793548e+00
-7.910364270210266113e-01,1.110369341064769699e+00
-7.903961539268493652e-01,1.091852695103869841e+00
-7.897559404373168945e-01,1.073628454266322585e+00
-7.891156673431396484e-01,1.055683362285535054e+00
-7.884753942489624023e-01,1.038009554909526955e+00
-7.878351211547851562e-01,1.020597622791678205e+00
-7.871949076652526855e-01,1.003440156652135151e+00
-7.865546345710754395e-01,9.865252411237777075e-01
-7.859143614768981934e-01,9.698460253867136061e-01
-7.852741479873657227e-01,9.533959620216840847e-01
-7.846338748931884766e-01,9.371641623296729229e-01
-7.839936017990112305e-01,9.211448042700913774e-01
-7.833533287048339844e-01,9.053306928316753321e-01
-7.827131152153015137e-01,8.897165830525333163e-01
-7.820728421211242676e-01,8.742931259575792424e-01
-7.814325690269470215e-01,8.590557272462682192e-01
-7.807923555374145508e-01,8.440000425071749746e-01
-7.801520824432373047e-01,8.291178985508613763e-01
-7.795118093490600586e-01,8.144056707596654121e-01
-7.788715362548828125e-01,7.998586790606374564e-01
-7.782313227653503418e-01,7.854738034139554514e-01
-7.775910496711730957e-01,7.712443967278868051e-01
-7.769507765769958496e-01,7.571680661772770549e-01
-7.763105630874633789e-01,7.432426543874091074e-01
-7.756702899932861328e-01,7.294624170806969232e-01
-7.750300168991088867e-01,7.158258384608906510e-01
-7.743897438049316406e-01,7.023303761464445572e-01
-7.737495303153991699e-01,6.889749193039405029e-01
-7.731092572212219238e-01,6.757549548345282986e-01
-7.724689841270446777e-01,6.626699039818704229e-01
-7.718287706375122070e-01,6.497193667723526467e-01
-7.711884975433349609e-01,6.368995545201929787e-01
-7.705482244491577148e-01,6.242104683703271206e-01
-7.699079513549804688e-01,6.116511452415664962e-01
-7.692677378654479980e-01,5.992218292140574221e-01
-7.686274647712707520e-01,5.869195812741629936e-01
-7.679871916770935059e-01,5.747449807214550788e-01
-7.673469781875610352e-01,5.626987306009647583e-01
-7.667067050933837891e-01,5.507783012701130687e-01
-7.660664319992065430e-01,5.389846074874817816e-01
-7.654261589050292969e-01,5.273175198971564726e-01
-7.647859454154968262e-01,5.157780940167917549e-01
-7.641456723213195801e-01,5.043641951154502756e-01
-7.635053992271423340e-01,4.930770232697985200e-01
-7.628651857376098633e-01,4.819177229729767475e-01
-7.622249126434326172e-01,4.708843831682134606e-01
-7.615846395492553711e-01,4.599782812278787603e-01
-7.609443664550781250e-01,4.491996220698375453e-01
-7.603041529655456543e-01,4.385496693372017418e-01
-7.596638798713684082e-01,4.280266633704341572e-01
-7.590236067771911621e-01,4.176318650752786077e-01
-7.583833932876586914e-01,4.073665002075763653e-01
-7.577431201934814453e-01,3.972288913117756337e-01
-7.571028470993041992e-01,3.872202587146928998e-01
-7.564625740051269531e-01,3.773408088000098637e-01
-7.558223605155944824e-01,3.675917107569723896e-01
-7.551820874214172363e-01,3.579713148557028823e-01
-7.545418143272399902e-01,3.484807283935973388e-01
-7.539016008377075195e-01,3.391210303079432720e-01
-7.532613277435302734e-01,3.298905704077439438e-01
-7.526210546493530273e-01,3.207903977294472853e-01
-7.519807815551757812e-01,3.118206357504047510e-01
-7.513405680656433105e-01,3.029821888865908974e-01
-7.507002949714660645e-01,2.942734941633058376e-01
-7.500600218772888184e-01,2.856954305991621368e-01
-7.494198083877563477e-01,2.772488612002517172e-01
-7.487795352935791016e-01,2.689322479815903222e-01
-7.481392621994018555e-01,2.607464149722957814e-01
-7.474989891052246094e-01,2.526913858962291926e-01
-7.468587756156921387e-01,2.447678919532529918e-01
-7.462185025215148926e-01,2.369744428547364556e-01
-7.455782294273376465e-01,2.293118401947951135e-01
-7.449380159378051758e-01,2.217807200082013708e-01
-7.442977428436279297e-01,2.143796905543924325e-01
-7.436574697494506836e-01,2.071094039441705448e-01
-7.430171966552734375e-01,1.999699032458028825e-01
-7.423769831657409668e-01,1.929617819510358601e-01
-7.417367100715637207e-01,1.860837336044816048e-01
-7.410964369773864746e-01,1.793363688633187181e-01
-7.404562234878540039e-01,1.727203009114139931e-01
-7.398159503936767578e-01,1.662342754370103037e-01
-7.391756772994995117e-01,1.598788655127512115e-01
-7.385354042053222656e-01,1.536540725391262185e-01
-7.378951907157897949e-01,1.475603942106831212e-01
-7.372549176216125488e-01,1.415966868050064775e-01
-7.366146445274353027e-01,1.357634668768312736e-01
-7.359744310379028320e-01,1.300611990661306727e-01
-7.353341579437255859e-01,1.244887958898166502e-01
-7.346938848495483398e-01,1.190466682266384524e-01
-7.340536117553710938e-01,1.137347573613900487e-01
-7.334133982658386230e-01,1.085534462568960024e-01
-7.327731251716613770e-01,1.035016275806013297e-01
-7.321328520774841309e-01,9.857962881748560946e-02
-7.314926385879516602e-01,9.378773381673877196e-02
-7.308523654937744141e-01,8.912484785352159378e-02
-7.302120923995971680e-01,8.459119446412266541e-02
-7.295718193054199219e-01,8.018648053724675151e-02
-7.289316058158874512e-01,7.591083513257856907e-02
-7.282913327217102051e-01,7.176307932390413313e-02
-7.276510596275329590e-01,6.774325958482130261e-02
-7.270108461380004883e-01,6.385128534294537417e-02
-7.263705730438232422e-01,6.008594468002659283e-02
-7.257302999496459961e-01,5.644705981899811320e-02
-7.250900268554687500e-01,5.293405649790372536e-02
-7.244498133659362793e-01,4.954658326927674494e-02
-7.238095402717590332e-01,4.628333266564421677e-02
-7.231692671775817871e-01,4.314381144052248374e-02
-7.225290536880493164e-01,4.012746490117713449e-02
-7.218887805938720703e-01,3.723289738959145723e-02
-7.212485074996948242e-01,3.445935528185639640e-02
-7.206082344055175781e-01,3.180584421102095050e-02
-7.199680209159851074e-01,2.927148545079205633e-02
-7.193277478218078613e-01,2.685463732213211330e-02
-7.186874747276306152e-01,2.455431353286030571e-02
-7.180472612380981445e-01,2.236938560683299215e-02
-7.174069881439208984e-01,2.029807406307915230e-02
-7.167667150497436523e-01,1.833915888881554324e-02
-7.161264419555664062e-01,1.649109405943072204e-02
-7.154862284660339355e-01,1.475247581153871224e-02
-7.148459553718566895e-01,1.312137424913473183e-02
-7.142056822776794434e-01,1.159620146372120075e-02
-7.135654091835021973e-01,1.017521965903878112e-02
-7.129251956939697266e-01,8.856736672914866659e-03
-7.122849225997924805e-01,7.638614031102886059e-03
-7.116446495056152344e-01,6.519086462630774292e-03
-7.110044360160827637e-01,5.496260270124508907e-03
-7.103641629219055176e-01,4.567944212968910733e-03
-7.097238898277282715e-01,3.732206452215613979e-03
-7.090836167335510254e-01,2.986961364219276049e-03
-7.084434032440185547e-01,2.330168050344472164e-03
-7.078031301498413086e-01,1.759550917067365106e-03
-7.071628570556640625e-01,1.273085288752806576e-03
-7.065226435661315918e-01,8.685980084335298557e-04
-7.058823704719543457e-01,5.438878531109914150e-04
-7.052420973777770996e-01,2.968241711696073537e-04
-7.046018242835998535e-01,1.252427144291523575e-04
-7.039616107940673828e-01,2.701067885446661876e-05
-7.033213376998901367e-01,0.000000000000000000e+00
-7.026810646057128906e-01,4.207496036379154702e-05
-7.020408511161804199e-01,1.511727813467977910e-04
-7.014005780220031738e-01,3.252681610592667028e-04
-7.007603049278259277e-01,5.623835835200097222e-04
-7.001200318336486816e-01,8.605070077853937960e-04
-6.994798183441162109e-01,1.217695949470964933e-03
-6.988395452499389648e-01,1.632191116355929950e-03
-6.981992721557617188e-01,2.102151163466015049e-03
-6.975590586662292480e-01,2.625812915313829876e-03
-6.969187855720520020e-01,3.201587031898434077e-03
-6.962785124778747559e-01,3.827872103846718943e-03
-6.956382393836975098e-01,4.503140403776306755e-03
-6.949980258941650391e-01,5.225912433550305991e-03
-6.943577527999877930e-01,5.994939801081233810e-03
-6.937174797058105469e-01,6.808888428624371159e-03
-6.930772662162780762e-01,7.666540060706772408e-03
-6.924369931221008301e-01,8.566954304874307979e-03
-6.917967200279235840e-01,9.509032192079214241e-03
-6.911564469337463379e-01,1.049189229083946628e-02
-6.905162334442138672e-01,1.151461223202332462e-02
-6.898759603500366211e-01,1.257666132925905345e-02
-6.892356872558593750e-01,1.367730109077491818e-02
-6.885954737663269043e-01,1.481589762101398478e-02
-6.879552006721496582e-01,1.599220922932698130e-02
-6.873149275779724121e-01,1.720573203396202899e-02
-6.866746544837951660e-01,1.845621423108356751e-02
-6.860344409942626953e-01,1.974332809399736988e-02
-6.853941679000854492e-01,2.106718841181454138e-02
-6.847538948059082031e-01,2.242762318226754203e-02
-6.841136813163757324e-01,2.382454816967616296e-02
-6.834734082221984863e-01,2.525832199990052374e-02
-6.828331351280212402e-01,2.672897068280377653e-02
-6.821928620338439941e-01,2.823670104853448493e-02
-6.815526485443115234e-01,2.978166833069373354e-02
-6.809123754501342773e-01,3.136451135557516423e-02
-6.802721023559570312e-01,3.298543106920392987e-02
-6.796318888664245605e-01,3.464470970838107178e-02
-6.789916157722473145e-01,3.634310332002588240e-02
-6.783513426780700684e-01,3.808096798945470596e-02
-6.777110695838928223e-01,3.985879323814067732e-02
-6.770708560943603516e-01,4.167696753686689348e-02
-6.764305830001831055e-01,4.353634544713624877e-02
-6.757903099060058594e-01,4.543736383248297983e-02
-6.751500964164733887e-01,4.738036509565324295e-02
-6.745098233222961426e-01,4.936629207725928836e-02
-6.738695502281188965e-01,5.139550028321471231e-02
-6.732292771339416504e-01,5.346855029085428868e-02
-6.725890636444091797e-01,5.558577567821032517e-02
-6.719487905502319336e-01,5.774800484413145085e-02
-6.713085174560546875e-01,5.995560344240447037e-02
-6.706683039665222168e-01,6.220872733974935898e-02
-6.700280308723449707e-01,6.450823779873893216e-02
-6.693877577781677246e-01,6.685425335958017357e-02
-6.687474846839904785e-01,6.924709357742475646e-02
-6.681072711944580078e-01,7.168678879330414588e-02
-6.674669981002807617e-01,7.417397621607735303e-02
-6.668267250061035156e-01,7.670856923174707021e-02
-6.661865115165710449e-01,7.929039615561173093e-02
-6.655462384223937988e-01,8.191994468056407186e-02
-6.649059653282165527e-01,8.459689357494681872e-02
-6.642656922340393066e-01,8.732108680167005588e-02
-6.636254787445068359e-01,9.009203421540012968e-02
-6.629852056503295898e-01,9.290997821632540621e-02
-6.623449325561523438e-01,9.577419513475282642e-02
-6.617047190666198730e-01,9.868396690392344794e-02
-6.610644459724426270e-01,1.016392299536783561e-01
-6.604241728782653809e-01,1.046390453936405507e-01
-6.597838997840881348e-01,1.076826462480431346e-01
-6.591436862945556641e-01,1.107688380839579878e-01
-6.585034132003784180e-01,1.138972786698837503e-01
-6.578631401062011719e-01,1.170665509065322851e-01
-6.572229266166687012e-01,1.202751878250540862e-01
-6.565826535224914551e-01,1.235225450865859997e-01
-6.559423804283142090e-01,1.268068850306693918e-01
-6.553021073341369629e-01,1.301267321940580146e-01
-6.546618938446044922e-01,1.334801774753158199e-01
-6.540216207504272461e-01,1.368661416383019080e-01
-6.533813476562500000e-01,1.402824936211475304e-01
-6.527411341667175293e-01,1.437270194029185433e-01
-6.521008610725402832e-01,1.471983289432250430e-01
-6.514605879783630371e-01,1.506940010723658574e-01
-6.508203148841857910e-01,1.542118167640058601e-01
-6.501801013946533203e-01,1.577491521229634763e-01
-6.495398283004760742e-01,1.613042063422902572e-01
-6.488995552062988281e-01,1.648742279761186147e-01
-6.482593417167663574e-01,1.684562645051368435e-01
-6.476190686225891113e-01,1.720483452896939269e-01
-6.469787955284118652e-01,1.756473734020485011e-01
-6.463385224342346191e-01,1.792505693835204639e-01
-6.456983089447021484e-01,1.828547009229932740e-01
-6.450580358505249023e-01,1.864575034492004235e-01
-6.444177627563476562e-01,1.900556834880755552e-01
-6.437775492668151855e-01,1.936458408789816232e-01
-6.431372761726379395e-01,1.972255778275213700e-01
-6.424970030784606934e-01,2.007914421804910532e-01
-6.418567299842834473e-01,2.043403236298604320e-01
-6.412165164947509766e-01,2.078687447045051151e-01
-6.405762434005737305e-01,2.113742179971089818e-01
-6.399359703063964844e-01,2.148532695224716349e-01
-6.392957568168640137e-01,2.183024684842047591e-01
-6.386554837226867676e-01,2.217193389670000236e-01
-6.380152106285095215e-01,2.251005027250512214e-01
-6.373749375343322754e-01,2.284429385445578831e-01
-6.367347240447998047e-01,2.317433684417284923e-01
-6.360944509506225586e-01,2.349994988308541366e-01
-6.354541778564453125e-01,2.382082472710371768e-01
-6.348139643669128418e-01,2.413665765242765104e-01
-6.341736912727355957e-01,2.444724289583031229e-01
-6.335334181785583496e-01,2.475230281716154224e-01
-6.328931450843811035e-01,2.505159494706665768e-01
-6.322529315948486328e-01,2.534486589013011937e-01
-6.316126585006713867e-01,2.563196072138005377e-01
-6.309723854064941406e-01,2.591265515840657230e-01
-6.303321719169616699e-01,2.618673785510208241e-01
-6.296918988227844238e-01,2.645410274673221096e-01
-6.290516257286071777e-01,2.671457206640930337e-01
-6.284113526344299316e-01,2.696801794604879454e-01
-6.277711391448974609e-01,2.721431500823250360e-01
-6.271308660507202148e-01,2.745341061098973690e-01
-6.264905929565429688e-01,2.768521671482835345e-01
-6.258503794670104980e-01,2.790966213765724291e-01
-6.252101063728332520e-01,2.812675875529855318e-01
-6.245698332786560059e-01,2.833647804546561844e-01
-6.239295601844787598e-01,2.853883217315207332e-01
-6.232893466949462891e-01,2.873383911781570710e-01
-6.226490736007690430e-01,2.892158667154571816e-01
-6.220088005065917969e-01,2.910213317560739199e-01
-6.213685870170593262e-01,2.927555481273875770e-01
-6.207283139228820801e-01,2.944200295603423001e-01
-6.200880408287048340e-01,2.960159467858840543e-01
-6.194477677345275879e-01,2.975448177772834768e-01
-6.188075542449951172e-01,2.990082241113212191e-01
-6.181672811508178711e-01,3.004083273325877101e-01
-6.175270080566406250e-01,3.017470175333021309e-01
-6.168867945671081543e-01,3.030263875613372626e-01
-6.162465214729309082e-01,3.042490268692117361e-01
-6.156062483787536621e-01,3.054172914561807950e-01
-6.149659752845764160e-01,3.065337543456552183e-01
-6.143257617950439453e-01,3.076010672628131104e-01
-6.136854887008666992e-01,3.086222123001780560e-01
-6.130452156066894531e-01,3.095999983766413166e-01
-6.124050021171569824e-01,3.105372816599265562e-01
-6.117647290229797363e-01,3.114372540083993890e-01
-6.111244559288024902e-01,3.123029224796591841e-01
-6.104841828346252441e-01,3.131373718454497634e-01
-6.098439693450927734e-01,3.139436576552929736e-01
-6.092036962509155273e-01,3.147250537726264952e-01
-6.085634231567382812e-01,3.154846102894675042e-01
-6.079232096672058105e-01,3.162253427447883070e-01
-6.072829365730285645e-01,3.169504653282921858e-01
-6.066426634788513184e-01,3.176629415679013135e-01
-6.060023903846740723e-01,3.183657578714349512e-01
-6.053621768951416016e-01,3.190617076758632820e-01
-6.047219038009643555e-01,3.197537622278248115e-01
-6.040816307067871094e-01,3.204446094470538853e-01
-6.034414172172546387e-01,3.211368289205012161e-01
-6.028011441230773926e-01,3.218330722776698849e-01
-6.021608710289001465e-01,3.225357195182931846e-01
-6.015205979347229004e-01,3.232470525257613581e-01
-6.008803844451904297e-01,3.239691670834092818e-01
-6.002401113510131836e-01,3.247042914851654416e-01
-5.995998382568359375e-01,3.254541955537657572e-01
-5.989596247673034668e-01,3.262206139133434490e-01
-5.983193516731262207e-01,3.270052833416663418e-01
-5.976790785789489746e-01,3.278096085424406780e-01
-5.970388054847717285e-01,3.286349005749453767e-01
-5.963985919952392578e-01,3.294822029688209142e-01
-5.957583189010620117e-01,3.303527216420070189e-01
-5.951180458068847656e-01,3.312472068055107854e-01
-5.944778323173522949e-01,3.321662835073091458e-01
-5.938375592231750488e-01,3.331106483436698795e-01
-5.931972861289978027e-01,3.340806119713999323e-01
-5.925570130348205566e-01,3.350764173838243210e-01
-5.919167995452880859e-01,3.360980829082209631e-01
-5.912765264511108398e-01,3.371457415636771593e-01
-5.906362533569335938e-01,3.382191431557131089e-01
-5.899960398674011230e-01,3.393178440198125756e-01
-5.893557667732238770e-01,3.404416262105147695e-01
-5.887154936790466309e-01,3.415898705216049436e-01
-5.880752205848693848e-01,3.427618572478960957e-01
-5.874350070953369141e-01,3.439567184516922893e-01
-5.867947340011596680e-01,3.451738083493500753e-01
-5.861544609069824219e-01,3.464120328022959328e-01
-5.855142474174499512e-01,3.476702159856719376e-01
-5.848739743232727051e-01,3.489474697393082359e-01
-5.842337012290954590e-01,3.502424534158707914e-01
-5.835934281349182129e-01,3.515539315153457522e-01
-5.829532146453857422e-01,3.528804161178804577e-01
-5.823129415512084961e-01,3.542208344789896657e-01
-5.816726684570312500e-01,3.555736606809896116e-01
-5.810324549674987793e-01,3.569372794980161245e-01
-5.803921818733215332e-01,3.583105822387668837e-01
-5.797519087791442871e-01,3.596919010085728452e-01
-5.791116356849670410e-01,3.610798288467655937e-01
-5.784714221954345703e-01,3.624727463304493469e-01
-5.778311491012573242e-01,3.638694754444964374e-01
-5.771908760070800781e-01,3.652684714658880338e-01
-5.765506625175476074e-01,3.666681787409888926e-01
-5.759103894233703613e-01,3.680675153383150544e-01
-5.752701163291931152e-01,3.694650487796193872e-01
-5.746298432350158691e-01,3.708594606071091704e-01
-5.739896297454833984e-01,3.722494248392158589e-01
-5.733493566513061523e-01,3.736340517350442703e-01
-5.727090835571289062e-01,3.750121157813306461e-01
-5.720688700675964355e-01,3.763824513278306583e-01
-5.714285969734191895e-01,3.777443606783910113e-01
-5.707883238792419434e-01,3.790968865357360329e-01
-5.701480507850646973e-01,3.804392008607440090e-01
-5.695078372955322266e-01,3.817705012184853253e-01
-5.688675642013549805e-01,3.830903856825189635e-01
-5.682272911071777344e-01,3.843982176195526179e-01
-5.675870776176452637e-01,3.856934716160402843e-01
-5.669468045234680176e-01,3.869759911862762358e-01
-5.663065314292907715e-01,3.882454211939156963e-01
-5.656662583351135254e-01,3.895015825001504339e-01
-5.650260448455810547e-01,3.907442958001192679e-01
-5.643857717514038086e-01,3.919737895906703073e-01
-5.637454986572265625e-01,3.931900404627901580e-01
-5.631052851676940918e-01,3.943931239981006698e-01
-5.624650120735168457e-01,3.955835097731554839e-01
-5.618247389793395996e-01,3.967614285386877881e-01
-5.611844658851623535e-01,3.979272600584717878e-01
-5.605442523956298828e-01,3.990814138745335526e-01
-5.599039793014526367e-01,4.002245876407402037e-01
-5.592637062072753906e-01,4.013573406920638575e-01
-5.586234927177429199e-01,4.024801749392219463e-01
-5.579832196235656738e-01,4.035939985382634987e-01
-5.573429465293884277e-01,4.046994805120802674e-01
-5.567026734352111816e-01,4.057973743558536128e-01
-5.560624599456787109e-01,4.068884058866322206e-01
-5.554221868515014648e-01,4.079735988514281431e-01
-5.547819137573242188e-01,4.090537299307710484e-01
-5.541416406631469727e-01,4.101296280084136825e-01
-5.535014271736145020e-01,4.112020950809318620e-01
-5.528611540794372559e-01,4.122722275743710973e-01
-5.522208809852600098e-01,4.133407358611940197e-01
-5.515806674957275391e-01,4.144084312418261362e-01
-5.509403944015502930e-01,4.154763335821800574e-01
-5.503001213073730469e-01,4.165451526186418896e-01
-5.496598482131958008e-01,4.176156961893653374e-01
-5.490196347236633301e-01,4.186885934620385719e-01
-5.483793616294860840e-01,4.197647817796030800e-01
-5.477390885353088379e-01,4.208448261385790978e-01
-5.470988750457763672e-01,4.219292774503262677e-01
-5.464586019515991211e-01,4.230188760113193780e-01
-5.458183288574218750e-01,4.241140876293205686e-01
-5.451780557632446289e-01,4.252153609772149068e-01
-5.445378422737121582e-01,4.263229953192646526e-01
-5.438975691795349121e-01,4.274375640181391489e-01
-5.432572960853576660e-01,4.285592126358039877e-01
-5.426170825958251953e-01,4.296880924336377028e-01
-5.419768095016479492e-01,4.308245434559578868e-01
-5.413365364074707031e-01,4.319685448945707051e-01
-5.406962633132934570e-01,4.331201705196088270e-01
-5.400560498237609863e-01,4.342791878832317209e-01
-5.394157767295837402e-01,4.354457533453075513e-01
-5.387755036354064941e-01,4.366195698956083504e-01
-5.381352901458740234e-01,4.378002864171124386e-01
-5.374950170516967773e-01,4.389878425443241028e-01
-5.368547439575195312e-01,4.401817461380685970e-01
-5.362144708633422852e-01,4.413815931897184797e-01
-5.355742573738098145e-01,4.425868220301429901e-01
-5.349339842796325684e-01,4.437971122427533111e-01
-5.342937111854553223e-01,4.450118161012341922e-01
-5.336534976959228516e-01,4.462301715016878667e-01
-5.330132246017456055e-01,4.474517991803681483e-01
-5.323729515075683594e-01,4.486758538139739017e-01
-5.317326784133911133e-01,4.499016702197908835e-01
-5.310924649238586426e-01,4.511283468473008540e-01
-5.304521918296813965e-01,4.523553529755375280e-01
-5.298119187355041504e-01,4.535817938630399837e-01
-5.291717052459716797e-01,4.548067292763384728e-01
-5.285314321517944336e-01,4.560295902265281143e-01
-5.278911590576171875e-01,4.572494345317137387e-01
-5.272508859634399414e-01,4.584654294843226729e-01
-5.266106724739074707e-01,4.596766071895643790e-01
-5.259703993797302246e-01,4.608824261975423831e-01
-5.253301262855529785e-01,4.620819314273076905e-01
-5.246899127960205078e-01,4.632742066597117514e-01
-5.240496397018432617e-01,4.644586789074827138e-01
-5.234093666076660156e-01,4.656345195544293603e-01
-5.227690935134887695e-01,4.668009352944442192e-01
-5.221288800239562988e-01,4.679571131281332619e-01
-5.214886069297790527e-01,4.691025866729212623e-01
-5.208483338356018066e-01,4.702366053962792058e-01
-5.202081203460693359e-01,4.713584145572782269e-01
-5.195678472518920898e-01,4.724676508706080469e-01
-5.189275741577148438e-01,4.735636461235670502e-01
-5.182873010635375977e-01,4.746458984936063885e-01
-5.176470875740051270e-01,4.757138278188124403e-01
-5.170068144798278809e-01,4.767672428974076837e-01
-5.163665413856506348e-01,4.778055903561475581e-01
-5.157263278961181641e-01,4.788284790344530251e-01
-5.150860548019409180e-01,4.798357957675056795e-01
-5.144457817077636719e-01,4.808271627760034583e-01
-5.138055086135864258e-01,4.818024095776123339e-01
-5.131652951240539551e-01,4.827612764571043158e-01
-5.125250220298767090e-01,4.837037851314720527e-01
-5.118847489356994629e-01,4.846298018178387679e-01
-5.112445354461669922e-01,4.855391997698550455e-01
-5.106042623519897461e-01,4.864321628400483100e-01
-5.099639892578125000e-01,4.873086606297434287e-01
-5.093237161636352539e-01,4.881687717949976246e-01
-5.086835026741027832e-01,4.890125555484958753e-01
-5.080432295799255371e-01,4.898403729757028202e-01
-5.074029564857482910e-01,4.906523081498939121e-01
-5.067627429962158203e-01,4.914485547526235010e-01
-5.061224699020385742e-01,4.922295436257448920e-01
-5.054821968078613281e-01,4.929955065154230098e-01
-5.048419237136840820e-01,4.937468036978267527e-01
-5.042017102241516113e-01,4.944837138646107633e-01
-5.035614371299743652e-01,4.952067882661399523e-01
-5.029211640357971191e-01,4.959164045033306323e-01
-5.022809505462646484e-01,4.966129230527074334e-01
-5.016406774520874023e-01,4.972969526241621807e-01
-5.010004043579101562e-01,4.979689416991073259e-01
-5.003601312637329102e-01,4.986293897312559231e-01
-4.997198879718780518e-01,4.992788114914681330e-01
-4.990796446800231934e-01,4.999177594736523567e-01
-4.984394013881683350e-01,5.005467909227352408e-01
-4.977991282939910889e-01,5.011665154077160622e-01
-4.971588850021362305e-01,5.017774552700453583e-01
-4.965186119079589844e-01,5.023802153065943799e-01
-4.958783686161041260e-01,5.029753500104590103e-01
-4.952380955219268799e-01,5.035634782741729154e-01
-4.945978522300720215e-01,5.041451645000165627e-01
-4.939576089382171631e-01,5.047209887892476488e-01
-4.933173358440399170e-01,5.052915521177077096e-01
-4.926770925521850586e-01,5.058573996647992566e-01
-4.920368194580078125e-01,5.064191207879789047e-01
-4.913965761661529541e-01,5.069772199111497457e-01
-4.907563030719757080e-01,5.075322878236323554e-01
-4.901160597801208496e-01,5.080847843273383901e-01
-4.894758164882659912e-01,5.086352699026344126e-01
-4.888355433940887451e-01,5.091842247135724975e-01
-4.881953001022338867e-01,5.097320681073558291e-01
-4.875550270080566406e-01,5.102793411025183801e-01
-4.869147837162017822e-01,5.108263531534742441e-01
-4.862745106220245361e-01,5.113736041399441490e-01
-4.856342673301696777e-01,5.119213875347088383e-01
-4.849940240383148193e-01,5.124700902589407470e-01
-4.843537509441375732e-01,5.130200425199911152e-01
-4.837135076522827148e-01,5.135714790964098775e-01
-4.830732345581054688e-01,5.141247106525996813e-01
-4.824329912662506104e-01,5.146799256842755632e-01
-4.817927181720733643e-01,5.152373617196364108e-01
-4.811524748802185059e-01,5.157971129187104431e-01
-4.805122315883636475e-01,5.163593872873741830e-01
-4.798719584941864014e-01,5.169242742622062181e-01
-4.792317152023315430e-01,5.174917982275575312e-01
-4.785914421081542969e-01,5.180620534084132700e-01
-4.779511988162994385e-01,5.186349850344855739e-01
-4.773109257221221924e-01,5.192106469362487431e-01
-4.766706824302673340e-01,5.197889108817070891e-01
-4.760304391384124756e-01,5.203697441818158076e-01
-4.753901660442352295e-01,5.209530389062377864e-01
-4.747499227523803711e-01,5.215386344957053666e-01
-4.741096496582031250e-01,5.221263913793223743e-01
-4.734694063663482666e-01,5.227161055733704487e-01
-4.728291332721710205e-01,5.233076145354846886e-01
-4.721888899803161621e-01,5.239006234139482743e-01
-4.715486466884613037e-01,5.244949374337757320e-01
-4.709083735942840576e-01,5.250902999596149812e-01
-4.702681303024291992e-01,5.256863878102224774e-01
-4.696278572082519531e-01,5.262829555864305675e-01
-4.689876139163970947e-01,5.268796458043016884e-01
-4.683473408222198486e-01,5.274761904402467394e-01
-4.677070975303649902e-01,5.280722307944714089e-01
-4.670668542385101318e-01,5.286674219672899966e-01
-4.664265811443328857e-01,5.292615027685170226e-01
-4.657863378524780273e-01,5.298540588651605709e-01
-4.651460647583007812e-01,5.304448036661773003e-01
-4.645058214664459229e-01,5.310333349248108625e-01
-4.638655483722686768e-01,5.316193964643409764e-01
-4.632253050804138184e-01,5.322025762732640608e-01
-4.625850617885589600e-01,5.327825671389909701e-01
-4.619447886943817139e-01,5.333590878467546759e-01
-4.613045454025268555e-01,5.339317698131154089e-01
-4.606642723083496094e-01,5.345003224191442470e-01
-4.600240290164947510e-01,5.350644507844446451e-01
-4.593837559223175049e-01,5.356238706256402082e-01
-4.587435126304626465e-01,5.361782965676660240e-01
-4.581032693386077881e-01,5.367274333547342735e-01
-4.574629962444305420e-01,5.372710995346849927e-01
-4.568227529525756836e-01,5.378089838679231960e-01
-4.561824798583984375e-01,5.383409149511626524e-01
-4.555422365665435791e-01,5.388666258292240663e-01
-4.549019634723663330e-01,5.393859673957814849e-01
-4.542617201805114746e-01,5.398987058029094399e-01
-4.536214768886566162e-01,5.404046958873953699e-01
-4.529812037944793701e-01,5.409037822821991526e-01
-4.523409605026245117e-01,5.413958176251418841e-01
-4.517006874084472656e-01,5.418806668417257555e-01
-4.510604441165924072e-01,5.423581754628656881e-01
-4.504201710224151611e-01,5.428283104667319670e-01
-4.497799277305603027e-01,5.432909034153379224e-01
-4.491396844387054443e-01,5.437459329274214603e-01
-4.484994113445281982e-01,5.441933042352351535e-01
-4.478591680526733398e-01,5.446329648585321870e-01
-4.472188949584960938e-01,5.450648936453346138e-01
-4.465786516666412354e-01,5.454890096678006728e-01
-4.459383785724639893e-01,5.459053689212032268e-01
-4.452981352806091309e-01,5.463138723010150244e-01
-4.446578919887542725e-01,5.467145686185421738e-01
-4.440176188945770264e-01,5.471074949922414277e-01
-4.433773756027221680e-01,5.474926565136946088e-01
-4.427371025085449219e-01,5.478700572426999926e-01
-4.420968592166900635e-01,5.482397716378315522e-01
-4.414565861225128174e-01,5.486018786752828724e-01
-4.408163428306579590e-01,5.489563950418405724e-01
-4.401760995388031006e-01,5.493034480027620958e-01
-4.395358264446258545e-01,5.496431039292528631e-01
-4.388955831527709961e-01,5.499754645790497776e-01
-4.382553100585937500e-01,5.503006422112912688e-01
-4.376150667667388916e-01,5.506187981615031646e-01
-4.369747936725616455e-01,5.509300281354976292e-01
-4.363345503807067871e-01,5.512344799606094803e-01
-4.356943070888519287e-01,5.515323077639142646e-01
-4.350540339946746826e-01,5.518237208690939255e-01
-4.344137907028198242e-01,5.521088611498297105e-01
-4.337735176086425781e-01,5.523879645449811804e-01
-4.331332743167877197e-01,5.526611761836588421e-01
-4.324930012226104736e-01,5.529287784971197439e-01
-4.318527579307556152e-01,5.531909702480399815e-01
-4.312124848365783691e-01,5.534479881357001751e-01
-4.305722415447235107e-01,5.537000902238071731e-01
-4.299319982528686523e-01,5.539475089047920520e-01
-4.292917251586914062e-01,5.541905610497313006e-01
-4.286514818668365479e-01,5.544295123418483406e-01
-4.280112087726593018e-01,5.546646408764406289e-01
-4.273709654808044434e-01,5.548962256879539368e-01
-4.267306923866271973e-01,5.551246189589420510e-01
-4.260904490947723389e-01,5.553500655422567434e-01
-4.254502058029174805e-01,5.555729320098365953e-01
-4.248099327087402344e-01,5.557935246584251310e-01
-4.241696894168853760e-01,5.560121526067813846e-01
-4.235294163227081299e-01,5.562291636933878181e-01
-4.228891730308532715e-01,5.564448631228975373e-01
-4.222488999366760254e-01,5.566595902529192230e-01
-4.216086566448211670e-01,5.568736571846963912e-01
-4.209684133529663086e-01,5.570873710358159592e-01
-4.203281402587890625e-01,5.573011003271552966e-01
-4.196878969669342041e-01,5.575150781515749721e-01
-4.190476238727569580e-01,5.577296943252885164e-01
-4.184073805809020996e-01,5.579451828333104046e-01
-4.177671074867248535e-01,5.581618613299843545e-01
-4.171268641948699951e-01,5.583799847044597087e-01
-4.164866209030151367e-01,5.585998238874614330e-01
-4.158463478088378906e-01,5.588216383806177134e-01
-4.152061045169830322e-01,5.590456681770450409e-01
-4.145658314228057861e-01,5.592721317358391175e-01
-4.139255881309509277e-01,5.595012011312157085e-01
-4.132853150367736816e-01,5.597331316688434200e-01
-4.126450717449188232e-01,5.599680291946125266e-01
-4.120048284530639648e-01,5.602060559371455639e-01
-4.113645553588867188e-01,5.604473629349282504e-01
-4.107243120670318604e-01,5.606920303913991432e-01
-4.100840389728546143e-01,5.609401916869312110e-01
-4.094437956809997559e-01,5.611918721117779008e-01
-4.088035225868225098e-01,5.614471541106809127e-01
-4.081632792949676514e-01,5.617060210778199725e-01
-4.075230360031127930e-01,5.619684796101598323e-01
-4.068827629089355469e-01,5.622345542523987660e-01
-4.062425196170806885e-01,5.625041561202692719e-01
-4.056022465229034424e-01,5.627772587012653815e-01
-4.049620032310485840e-01,5.630537472005601174e-01
-4.043217301368713379e-01,5.633335287267544622e-01
-4.036814868450164795e-01,5.636164588807317521e-01
-4.030412435531616211e-01,5.639024252062241338e-01
-4.024009704589843750e-01,5.641912392014925004e-01
-4.017607271671295166e-01,5.644826908939313270e-01
-4.011204540729522705e-01,5.647766243114693552e-01
-4.004802107810974121e-01,5.650727813850475734e-01
-3.998399376869201660e-01,5.653709685051446776e-01
-3.991996943950653076e-01,5.656708862492303425e-01
-3.985594511032104492e-01,5.659722873102013274e-01
-3.979191780090332031e-01,5.662749172082959248e-01
-3.972789347171783447e-01,5.665784280974230924e-01
-3.966386616230010986e-01,5.668825872467579963e-01
-3.959984183311462402e-01,5.671870138303920506e-01
-3.953581452369689941e-01,5.674914423802590591e-01
-3.947179019451141357e-01,5.677955069950098022e-01
-3.940776586532592773e-01,5.680988718523902747e-01
-3.934373855590820312e-01,5.684012352372351806e-01
-3.927971422672271729e-01,5.687022032527968562e-01
-3.921568691730499268e-01,5.690014612500000624e-01
-3.915166258811950684e-01,5.692986372337767165e-01
-3.908763527870178223e-01,5.695933932641423780e-01
-3.902361094951629639e-01,5.698853949268807284e-01
-3.895958662033081055e-01,5.701742347774407804e-01
-3.889555931091308594e-01,5.704596494721458910e-01
-3.883153498172760010e-01,5.707412471567829826e-01
-3.876750767230987549e-01,5.710187249167120171e-01
-3.870348334312438965e-01,5.712917016226590761e-01
-3.863945603370666504e-01,5.715599083909346234e-01
-3.857543170452117920e-01,5.718229689361380430e-01
-3.851140737533569336e-01,5.720806390710095890e-01
-3.844738006591796875e-01,5.723326064262925783e-01
-3.838335573673248291e-01,5.725785507875116309e-01
-3.831932842731475830e-01,5.728182535160639688e-01
-3.825530409812927246e-01,5.730514039208394195e-01
-3.819127678871154785e-01,5.732777714081054299e-01
-3.812725245952606201e-01,5.734971332148681711e-01
-3.806322813034057617e-01,5.737092421297020906e-01
-3.799920082092285156e-01,5.739139335026193223e-01
-3.793517649173736572e-01,5.741109637534198562e-01
-3.787114918231964111e-01,5.743001880138449700e-01
-3.780712485313415527e-01,5.744814271625049429e-01
-3.774309754371643066e-01,5.746545670001577122e-01
-3.767907321453094482e-01,5.748194524061540633e-01
-3.761504888534545898e-01,5.749760028795005695e-01
-3.755102157592773438e-01,5.751240979947205290e-01
-3.748699724674224854e-01,5.752636489759668237e-01
-3.742296993732452393e-01,5.753946532225024946e-01
-3.735894560813903809e-01,5.755170097441193455e-01
-3.729491829872131348e-01,5.756307302369894074e-01
-3.723089396953582764e-01,5.757358122946270029e-01
-3.716686964035034180e-01,5.758322246182050463e-01
-3.710284233093261719e-01,5.759200369676382714e-01
-3.703881800174713135e-01,5.759992631970978216e-01
-3.697479069232940674e-01,5.760699754040619069e-01
-3.691076636314392090e-01,5.761322386914455862e-01
-3.684673905372619629e-01,5.761861563226626792e-01
-3.678271472454071045e-01,5.762318189119324252e-01
-3.671869039535522461e-01,5.762693542472527852e-01
-3.665466308593750000e-01,5.762988899214072092e-01
-3.659063875675201416e-01,5.763205709854073433e-01
-3.652661144733428955e-01,5.763345666539088086e-01
-3.646258711814880371e-01,5.763410492310607758e-01
-3.639855980873107910e-01,5.763401845869364770e-01
-3.633453547954559326e-01,5.763321928160314300e-01
-3.627051115036010742e-01,5.763172574734172215e-01
-3.620648384094238281e-01,5.762956151725915355e-01
-3.614245951175689697e-01,5.762674775147846873e-01
-3.607843220233917236e-01,5.762330775310302577e-01
-3.601440787315368652e-01,5.761926752844201971e-01
-3.595038056373596191e-01,5.761465178455420499e-01
-3.588635623455047607e-01,5.760948647320951466e-01
-3.582233190536499023e-01,5.760379533580737288e-01
-3.575830459594726562e-01,5.759760722945479472e-01
-3.569428026676177979e-01,5.759095312382465082e-01
-3.563025295734405518e-01,5.758385661436564718e-01
-3.556622862815856934e-01,5.757634987408635219e-01
-3.550220131874084473e-01,5.756845847031195618e-01
-3.543817698955535889e-01,5.756021505060813226e-01
-3.537415266036987305e-01,5.755164764505265040e-01
-3.531012535095214844e-01,5.754278691564893577e-01
-3.524610102176666260e-01,5.753366394388645944e-01
-3.518207371234893799e-01,5.752430558644459069e-01
-3.511804938316345215e-01,5.751474581457340918e-01
-3.505402207374572754e-01,5.750501499743618794e-01
-3.498999774456024170e-01,5.749514083343685300e-01
-3.492597341537475586e-01,5.748515789740058501e-01
-3.486194610595703125e-01,5.747509269186763525e-01
-3.479792177677154541e-01,5.746497933074294906e-01
-3.473389446735382080e-01,5.745484637969870967e-01
-3.466987013816833496e-01,5.744472194135292753e-01
-3.460584282875061035e-01,5.743463618596305054e-01
-3.454181849956512451e-01,5.742462315679661700e-01
-3.447779119014739990e-01,5.741470657895675345e-01
-3.441376686096191406e-01,5.740491662436042475e-01
-3.434974253177642822e-01,5.739528268888078877e-01
-3.428571522235870361e-01,5.738583207076000114e-01
-3.422169089317321777e-01,5.737659094644858015e-01
-3.415766358375549316e-01,5.736758533429222595e-01
-3.409363925457000732e-01,5.735884496550553990e-01
-3.402961194515228271e-01,5.735038958777698426e-01
-3.396558761596679688e-01,5.734224788771458137e-01
-3.390156328678131104e-01,5.733444110572172292e-01
-3.383753597736358643e-01,5.732699109621810507e-01
-3.377351164817810059e-01,5.731992310892897180e-01
-3.370948433876037598e-01,5.731325525131558685e-01
-3.364546000957489014e-01,5.730700912259276691e-01
-3.358143270015716553e-01,5.730120053076688258e-01
-3.351740837097167969e-01,5.729585031565984643e-01
-3.345338404178619385e-01,5.729097115503307691e-01
-3.338935673236846924e-01,5.728658420702856802e-01
-3.332533240318298340e-01,5.728269936798504602e-01
-3.326130509376525879e-01,5.727932906555537329e-01
-3.319728076457977295e-01,5.727648831329599233e-01
-3.313325345516204834e-01,5.727418326497666357e-01
-3.306922912597656250e-01,5.727242728742059086e-01
-3.300520479679107666e-01,5.727122671844382396e-01
-3.294117748737335205e-01,5.727058958958899382e-01
-3.287715315818786621e-01,5.727051998315655368e-01
-3.281312584877014160e-01,5.727102153047018973e-01
-3.274910151958465576e-01,5.727209765426120036e-01
-3.268507421016693115e-01,5.727375191151580225e-01
-3.262104988098144531e-01,5.727598372570104068e-01
-3.255702555179595947e-01,5.727879200686558647e-01
-3.249299824237823486e-01,5.728217787618863355e-01
-3.242897391319274902e-01,5.728613533909401312e-01
-3.236494660377502441e-01,5.729066236643856058e-01
-3.230092227458953857e-01,5.729575553086365680e-01
-3.223689496517181396e-01,5.730141151435965696e-01
-3.217287063598632812e-01,5.730762067666970161e-01
-3.210884630680084229e-01,5.731437678067523578e-01
-3.204481899738311768e-01,5.732167222135382545e-01
-3.198079466819763184e-01,5.732950240026357669e-01
-3.191676735877990723e-01,5.733785537155080547e-01
-3.185274302959442139e-01,5.734672315328270820e-01
-3.178871572017669678e-01,5.735609566603603326e-01
-3.172469139099121094e-01,5.736596392587784976e-01
-3.166066706180572510e-01,5.737631810070595861e-01
-3.159663975238800049e-01,5.738714666416653287e-01
-3.153261542320251465e-01,5.739843841602523256e-01
-3.146858811378479004e-01,5.741018729009743637e-01
-3.140456378459930420e-01,5.742237495063835517e-01
-3.134053647518157959e-01,5.743499838979220229e-01
-3.127651214599609375e-01,5.744803996338387897e-01
-3.121248781681060791e-01,5.746149280762451461e-01
-3.114846050739288330e-01,5.747534423127547143e-01
-3.108443617820739746e-01,5.748958350122221894e-01
-3.102040886878967285e-01,5.750420030827587681e-01
-3.095638453960418701e-01,5.751918475057289371e-01
-3.089235723018646240e-01,5.753452200458832877e-01
-3.082833290100097656e-01,5.755020214560877534e-01
-3.076430857181549072e-01,5.756621695268586691e-01
-3.070028126239776611e-01,5.758255213346608059e-01
-3.063625693321228027e-01,5.759919797439754241e-01
-3.057222962379455566e-01,5.761614318938739210e-01
-3.050820529460906982e-01,5.763337546890370255e-01
-3.044417798519134521e-01,5.765088131992168741e-01
-3.038015365600585938e-01,5.766864978466390568e-01
-3.031612932682037354e-01,5.768666948889977775e-01
-3.025210201740264893e-01,5.770492615306608286e-01
-3.018807768821716309e-01,5.772340739259416154e-01
-3.012405037879943848e-01,5.774209898235711513e-01
-3.006002604961395264e-01,5.776098547984709342e-01
-2.999599874019622803e-01,5.778005304126239139e-01
-2.993197441101074219e-01,5.779928373419354060e-01
-2.986795008182525635e-01,5.781866451705934828e-01
-2.980392277240753174e-01,5.783817620655300473e-01
-2.973989844322204590e-01,5.785780005693861305e-01
-2.967587113380432129e-01,5.787751914712329082e-01
-2.961184680461883545e-01,5.789731379624054597e-01
-2.954781949520111084e-01,5.791716187843944930e-01
-2.948379516601562500e-01,5.793704467012164017e-01
-2.941977083683013916e-01,5.795693539528006255e-01
-2.935574352741241455e-01,5.797681742016687068e-01
-2.929171919822692871e-01,5.799666212641834129e-01
-2.922769188880920410e-01,5.801644822631342180e-01
-2.916366755962371826e-01,5.803614657225164564e-01
-2.909964025020599365e-01,5.805573264429657598e-01
-2.903561592102050781e-01,5.807517706393827694e-01
-2.897159159183502197e-01,5.809445672501496460e-01
-2.890756428241729736e-01,5.811353885984154033e-01
-2.884353995323181152e-01,5.813239468778506058e-01
-2.877951264381408691e-01,5.815099910103951331e-01
-2.871548831462860107e-01,5.816931520522627963e-01
-2.865146100521087646e-01,5.818731638926255556e-01
-2.858743667602539062e-01,5.820496955289851115e-01
-2.852341234683990479e-01,5.822224809951697111e-01
-2.845938503742218018e-01,5.823911366667249290e-01
-2.839536070823669434e-01,5.825554158340686683e-01
-2.833133339881896973e-01,5.827149685429908743e-01
-2.826730906963348389e-01,5.828694776366183383e-01
-2.820328176021575928e-01,5.830186636101917230e-01
-2.813925743103027344e-01,5.831621999641223297e-01
-2.807523310184478760e-01,5.832997781136635140e-01
-2.801120579242706299e-01,5.834311242380891827e-01
-2.794718146324157715e-01,5.835559593402148693e-01
-2.788315415382385254e-01,5.836739578898688663e-01
-2.781912982463836670e-01,5.837848674417394079e-01
-2.775510251522064209e-01,5.838884292077959337e-01
-2.769107818603515625e-01,5.839843894053338147e-01
-2.762705385684967041e-01,5.840724834606230154e-01
-2.756302654743194580e-01,5.841525103404090480e-01
-2.749900221824645996e-01,5.842242314504417777e-01
-2.743497490882873535e-01,5.842874385425456119e-01
-2.737095057964324951e-01,5.843419430049152652e-01
-2.730692327022552490e-01,5.843875888227989535e-01
-2.724289894104003906e-01,5.844242066905218635e-01
-2.717887461185455322e-01,5.844516380896065399e-01
-2.711484730243682861e-01,5.844697265534004593e-01
-2.705082297325134277e-01,5.844784211598952339e-01
-2.698679566383361816e-01,5.844775975584921568e-01
-2.692277133464813232e-01,5.844672038118590152e-01
-2.685874402523040771e-01,5.844471358941421002e-01
-2.679471969604492188e-01,5.844173866910651327e-01
-2.673069238662719727e-01,5.843779224939966710e-01
-2.666666805744171143e-01,5.843287657657527667e-01
-2.660264372825622559e-01,5.842698989692713951e-01
-2.653861641883850098e-01,5.842013567430379695e-01
-2.647459208965301514e-01,5.841232086602010654e-01
-2.641056478023529053e-01,5.840355151241514164e-01
-2.634654045104980469e-01,5.839383631533223706e-01
-2.628251314163208008e-01,5.838318668333322137e-01
-2.621848881244659424e-01,5.837161505010435292e-01
-2.615446448326110840e-01,5.835913532170042828e-01
-2.609043717384338379e-01,5.834576218482458998e-01
-2.602641284465789795e-01,5.833151525022168826e-01
-2.596238553524017334e-01,5.831641244112208966e-01
-2.589836120605468750e-01,5.830047500571509111e-01
-2.583433389663696289e-01,5.828372406502659864e-01
-2.577030956745147705e-01,5.826618478038270155e-01
-2.570628523826599121e-01,5.824788326799410498e-01
-2.564225792884826660e-01,5.822884322882222463e-01
-2.557823359966278076e-01,5.820909315657605276e-01
-2.551420629024505615e-01,5.818866307132184446e-01
-2.545018196105957031e-01,5.816758386391907010e-01
-2.538615465164184570e-01,5.814588397729902880e-01
-2.532213032245635986e-01,5.812359828386624017e-01
-2.525810599327087402e-01,5.810075605759950079e-01
-2.519407868385314941e-01,5.807739413080237334e-01
-2.513005435466766357e-01,5.805354572520711187e-01
-2.506602704524993896e-01,5.802924543913801081e-01
-2.500200271606445312e-01,5.800453049417324536e-01
-2.493797689676284790e-01,5.797943491142500960e-01
-2.487395107746124268e-01,5.795399437878305804e-01
-2.480992525815963745e-01,5.792824736072805791e-01
-2.474589943885803223e-01,5.790223001852119467e-01
-2.468187510967254639e-01,5.787597548203819997e-01
-2.461784929037094116e-01,5.784952306786168563e-01
-2.455382347106933594e-01,5.782290813265893448e-01
-2.448979765176773071e-01,5.779616617280751711e-01
-2.442577183246612549e-01,5.776933302484521526e-01
-2.436174601316452026e-01,5.774244009755724605e-01
-2.429772019386291504e-01,5.771552717702075341e-01
-2.423369437456130981e-01,5.768862216849659497e-01
-2.416967004537582397e-01,5.766176289669893151e-01
-2.410564422607421875e-01,5.763497468385336830e-01
-2.404161840677261353e-01,5.760829138178484854e-01
-2.397759258747100830e-01,5.758173898307199501e-01
-2.391356676816940308e-01,5.755535162496441259e-01
-2.384954094886779785e-01,5.752914875568162500e-01
-2.378551512956619263e-01,5.750316239997355083e-01
-2.372149080038070679e-01,5.747741072054641798e-01
-2.365746498107910156e-01,5.745191830283893353e-01
-2.359343916177749634e-01,5.742670493066417414e-01
-2.352941334247589111e-01,5.740178884193110065e-01
-2.346538752317428589e-01,5.737718760536680840e-01
-2.340136170387268066e-01,5.735291810334346430e-01
-2.333733588457107544e-01,5.732899078758340039e-01
-2.327331155538558960e-01,5.730541636516344184e-01
-2.320928573608398438e-01,5.728220896076385849e-01
-2.314525991678237915e-01,5.725937041509956416e-01
-2.308123409748077393e-01,5.723691005790367825e-01
-2.301720827817916870e-01,5.721483055668850071e-01
-2.295318245887756348e-01,5.719313285503746513e-01
-2.288915663957595825e-01,5.717181571429543752e-01
-2.282513231039047241e-01,5.715087994431202745e-01
-2.276110649108886719e-01,5.713031798145742357e-01
-2.269708067178726196e-01,5.711012358126250632e-01
-2.263305485248565674e-01,5.709029068934556861e-01
-2.256902903318405151e-01,5.707080474038166429e-01
-2.250500321388244629e-01,5.705166023165992861e-01
-2.244097739458084106e-01,5.703283861585459746e-01
-2.237695306539535522e-01,5.701432848484211391e-01
-2.231292724609375000e-01,5.699610862159669722e-01
-2.224890142679214478e-01,5.697816309374550414e-01
-2.218487560749053955e-01,5.696047156410593004e-01
-2.212084978818893433e-01,5.694301129497270075e-01
-2.205682396888732910e-01,5.692576302701608526e-01
-2.199279814958572388e-01,5.690870071575395706e-01
-2.192877382040023804e-01,5.689180073337958277e-01
-2.186474800109863281e-01,5.687503670396720779e-01
-2.180072218179702759e-01,5.685838123979589653e-01
-2.173669636249542236e-01,5.684181053084795820e-01
-2.167267054319381714e-01,5.682529535013993716e-01
-2.160864472389221191e-01,5.680880481635472989e-01
-2.154461890459060669e-01,5.679231252172698419e-01
-2.148059457540512085e-01,5.677579097424239052e-01
-2.141656875610351562e-01,5.675921107348571581e-01
-2.135254293680191040e-01,5.674254145345019040e-01
-2.128851711750030518e-01,5.672575718062380368e-01
-2.122449129819869995e-01,5.670882721375729574e-01
-2.116046547889709473e-01,5.669172643738593642e-01
-2.109643965959548950e-01,5.667442732785303861e-01
-2.103241533041000366e-01,5.665690288647753370e-01
-2.096838951110839844e-01,5.663912683852521113e-01
-2.090436369180679321e-01,5.662107445394268801e-01
-2.084033787250518799e-01,5.660272496573730550e-01
-2.077631205320358276e-01,5.658405348453379169e-01
-2.071228623390197754e-01,5.656503893833795260e-01
-2.064826041460037231e-01,5.654566286843003553e-01
-2.058423459529876709e-01,5.652590353806790091e-01
-2.052021026611328125e-01,5.650574842322031444e-01
-2.045618444681167603e-01,5.648517869895384180e-01
-2.039215862751007080e-01,5.646418102052561672e-01
-2.032813280820846558e-01,5.644274404894007446e-01
-2.026410698890686035e-01,5.642085713626778798e-01
-2.020008116960525513e-01,5.639850879913712589e-01
-2.013605535030364990e-01,5.637569792115817435e-01
-2.007203102111816406e-01,5.635241258747130111e-01
-2.000800520181655884e-01,5.632865085088623047e-01
-1.994397938251495361e-01,5.630441156545478165e-01
-1.987995356321334839e-01,5.627969224250763958e-01
-1.981592774391174316e-01,5.625449534272406460e-01
-1.975190192461013794e-01,5.622882216864719673e-01
-1.968787610530853271e-01,5.620267824111753185e-01
-1.962385177612304688e-01,5.617606804340988802e-01
-1.955982595682144165e-01,5.614899807560664868e-01
-1.949580013751983643e-01,5.612147649523775428e-01
-1.943177431821823120e-01,5.609351254491503624e-01
-1.936774849891662598e-01,5.606511588879872221e-01
-1.930372267961502075e-01,5.603629588724770016e-01
-1.923969686031341553e-01,5.600706906762420445e-01
-1.917567253112792969e-01,5.597744396609893869e-01
-1.911164671182632446e-01,5.594743398226302844e-01
-1.904762089252471924e-01,5.591705317261830288e-01
-1.898359507322311401e-01,5.588631601070552790e-01
-1.891956925392150879e-01,5.585523567269494727e-01
-1.885554343461990356e-01,5.582382741652476277e-01
-1.879151761531829834e-01,5.579210254376949507e-01
-1.872749328613281250e-01,5.576007999693084471e-01
-1.866346746683120728e-01,5.572776779241266354e-01
-1.859944164752960205e-01,5.569518180904919902e-01
-1.853541582822799683e-01,5.566233446891457604e-01
-1.847139000892639160e-01,5.562923764625944401e-01
-1.840736418962478638e-01,5.559590081005429951e-01
-1.834333837032318115e-01,5.556233720898893225e-01
-1.827931404113769531e-01,5.552855593733667661e-01
-1.821528822183609009e-01,5.549456476884864209e-01
-1.815126240253448486e-01,5.546036851706492854e-01
-1.808723658323287964e-01,5.542597504792521335e-01
-1.802321076393127441e-01,5.539139224297424668e-01
-1.795918494462966919e-01,5.535662062107968850e-01
-1.789515912532806396e-01,5.532166504805751117e-01
-1.783113479614257812e-01,5.528652643271518841e-01
-1.776710897684097290e-01,5.525120390814457494e-01
-1.770308315753936768e-01,5.521569536148609458e-01
-1.763905733823776245e-01,5.518000110226424226e-01
-1.757503151893615723e-01,5.514411905220262256e-01
-1.751100569963455200e-01,5.510803672974784462e-01
-1.744697988033294678e-01,5.507175543229352321e-01
-1.738295555114746094e-01,5.503526707042665223e-01
-1.731892973184585571e-01,5.499856230243889144e-01
-1.725490391254425049e-01,5.496163033276681986e-01
-1.719087809324264526e-01,5.492446605446534846e-01
-1.712685227394104004e-01,5.488705401577842480e-01
-1.706282645463943481e-01,5.484938730752766389e-01
-1.699880063533782959e-01,5.481145041902832915e-01
-1.693477630615234375e-01,5.477323055836551546e-01
-1.687075048685073853e-01,5.473471611489459931e-01
-1.680672466754913330e-01,5.469589626524014037e-01
-1.674269884824752808e-01,5.465675289365523604e-01
-1.667867302894592285e-01,5.461727376053344685e-01
-1.661464720964431763e-01,5.457744920911622444e-01
-1.655062139034271240e-01,5.453725839659844254e-01
-1.648659706115722656e-01,5.449669478532115363e-01
-1.642257124185562134e-01,5.445573945545287842e-01
-1.635854542255401611e-01,5.441438553723902949e-01
-1.629451960325241089e-01,5.437261678335261195e-01
-1.623049378395080566e-01,5.433042270058994205e-01
-1.616646796464920044e-01,5.428779353400114971e-01
-1.610244214534759521e-01,5.424471800464996107e-01
-1.603841632604598999e-01,5.420118711777388576e-01
-1.597439199686050415e-01,5.415719329564492313e-01
-1.591036617755889893e-01,5.411272972799689995e-01
-1.584634035825729370e-01,5.406778570695989217e-01
-1.578231453895568848e-01,5.402236185197524243e-01
-1.571828871965408325e-01,5.397644919813302522e-01
-1.565426290035247803e-01,5.393004801685403748e-01
-1.559023708105087280e-01,5.388315781060688536e-01
-1.552621275186538696e-01,5.383577558849537148e-01
-1.546218693256378174e-01,5.378790194203686426e-01
-1.539816111326217651e-01,5.373953949102250327e-01
-1.533413529396057129e-01,5.369069272494693124e-01
-1.527010947465896606e-01,5.364136528753453703e-01
-1.520608365535736084e-01,5.359156640581259623e-01
-1.514205783605575562e-01,5.354129937890252933e-01
-1.507803350687026978e-01,5.349057628080982063e-01
-1.501400768756866455e-01,5.343940400090874121e-01
-1.494998186826705933e-01,5.338779313598909226e-01
-1.488595604896545410e-01,5.333575794654272784e-01
-1.482193022966384888e-01,5.328331331411462202e-01
-1.475790441036224365e-01,5.323047125021922454e-01
-1.469387859106063843e-01,5.317724867490531970e-01
-1.462985426187515259e-01,5.312366368554375384e-01
-1.456582844257354736e-01,5.306973137029702414e-01
-1.450180262327194214e-01,5.301547076715942275e-01
-1.443777680397033691e-01,5.296090220607374555e-01
-1.437375098466873169e-01,5.290604709591413268e-01
-1.430972516536712646e-01,5.285092490538452203e-01
-1.424569934606552124e-01,5.279556103536062750e-01
-1.418167501688003540e-01,5.273997448597853577e-01
-1.411764919757843018e-01,5.268419090458298371e-01
-1.405362337827682495e-01,5.262823085007544144e-01
-1.398959755897521973e-01,5.257212356836484801e-01
-1.392557173967361450e-01,5.251588967017015719e-01
-1.386154592037200928e-01,5.245955598166620604e-01
-1.379752010107040405e-01,5.240315023874115852e-01
-1.373349577188491821e-01,5.234669956839983485e-01
-1.366946995258331299e-01,5.229022340910374211e-01
-1.360544413328170776e-01,5.223375237685692341e-01
-1.354141831398010254e-01,5.217731233120082024e-01
-1.347739249467849731e-01,5.212093013431449151e-01
-1.341336667537689209e-01,5.206463208043445867e-01
-1.334934085607528687e-01,5.200844621498537101e-01
-1.328531652688980103e-01,5.195239543957415052e-01
-1.322129070758819580e-01,5.189650709001787376e-01
-1.315726488828659058e-01,5.184080929182117714e-01
-1.309323906898498535e-01,5.178532379226767901e-01
-1.302921324968338013e-01,5.173008099499041279e-01
-1.296518743038177490e-01,5.167509980206386189e-01
-1.290116161108016968e-01,5.162040999680299613e-01
-1.283713728189468384e-01,5.156603389214335920e-01
-1.277311146259307861e-01,5.151199280284832760e-01
-1.270908564329147339e-01,5.145831051743114948e-01
-1.264505982398986816e-01,5.140501121281904062e-01
-1.258103400468826294e-01,5.135211272926092363e-01
-1.251700818538665771e-01,5.129963952118510306e-01
-1.245298311114311218e-01,5.124760951632012507e-01
-1.238895729184150696e-01,5.119604398386465860e-01
-1.232493147253990173e-01,5.114495845142266184e-01
-1.226090639829635620e-01,5.109437321823877554e-01
-1.219688057899475098e-01,5.104430329335025718e-01
-1.213285475969314575e-01,5.099476110267646689e-01
-1.206882894039154053e-01,5.094576757733122463e-01
-1.200480386614799500e-01,5.089733361070631901e-01
-1.194077804684638977e-01,5.084947054309316705e-01
-1.187675222754478455e-01,5.080218923124117936e-01
-1.181272715330123901e-01,5.075550429976143363e-01
-1.174870133399963379e-01,5.070942203052966057e-01
-1.168467551469802856e-01,5.066395176305391601e-01
-1.162064969539642334e-01,5.061910191228635725e-01
-1.155662462115287781e-01,5.057487658105932482e-01
-1.149259880185127258e-01,5.053128193898781539e-01
-1.142857298254966736e-01,5.048832296243057627e-01
-1.136454790830612183e-01,5.044600330105994956e-01
-1.130052208900451660e-01,5.040432335507496475e-01
-1.123649626970291138e-01,5.036328493514132809e-01
-1.117247045040130615e-01,5.032288842915346727e-01
-1.110844537615776062e-01,5.028313445405290238e-01
-1.104441955685615540e-01,5.024401910153790674e-01
-1.098039373755455017e-01,5.020554341280742960e-01
-1.091636791825294495e-01,5.016770271416985949e-01
-1.085234284400939941e-01,5.013049201280366240e-01
-1.078831702470779419e-01,5.009390985962882681e-01
-1.072429120540618896e-01,5.005794904105229648e-01
-1.066026613116264343e-01,5.002260604358976792e-01
-1.059624031186103821e-01,4.998787176018688605e-01
-1.053221449255943298e-01,4.995374423409106868e-01
-1.046818867325782776e-01,4.992021327753599635e-01
-1.040416359901428223e-01,4.988727405689159511e-01
-1.034013777971267700e-01,4.985492094486136949e-01
-1.027611196041107178e-01,4.982314337573496843e-01
-1.021208688616752625e-01,4.979193740079423947e-01
-1.014806106686592102e-01,4.976129405276266127e-01
-1.008403524756431580e-01,4.973120881571344576e-01
-1.002000942826271057e-01,4.970167403476350998e-01
-9.955984354019165039e-02,4.967268548340424417e-01
-9.891958534717559814e-02,4.964423093751602067e-01
-9.827932715415954590e-02,4.961631350661557249e-01
-9.763907641172409058e-02,4.958892402084495998e-01
-9.699881821870803833e-02,4.956205948661622784e-01
-9.635856002569198608e-02,4.953571731618007234e-01
-9.571830183267593384e-02,4.950989202175595238e-01
-9.507805109024047852e-02,4.948458519421583546e-01
-9.443779289722442627e-02,4.945979489684706465e-01
-9.379753470420837402e-02,4.943551976042970253e-01
-9.315727651119232178e-02,4.941175998131761560e-01
-9.251702576875686646e-02,4.938852177282262446e-01
-9.187676757574081421e-02,4.936580178080554049e-01
-9.123650938272476196e-02,4.934360841868583591e-01
-9.059625864028930664e-02,4.932194482818772485e-01
-8.995600044727325439e-02,4.930081553032605868e-01
-8.931574225425720215e-02,4.928023060678352607e-01
-8.867548406124114990e-02,4.926019266192573909e-01
-8.803523331880569458e-02,4.924071513315047000e-01
-8.739497512578964233e-02,4.922180478993114505e-01
-8.675471693277359009e-02,4.920347437343628449e-01
-8.611446619033813477e-02,4.918573402139267969e-01
-8.547420799732208252e-02,4.916859543830773838e-01
-8.483394980430603027e-02,4.915207374402190688e-01
-8.419369161128997803e-02,4.913618111466395710e-01
-8.355344086885452271e-02,4.912093366568877073e-01
-8.291318267583847046e-02,4.910634287351758331e-01
-8.227292448282241821e-02,4.909243062124013512e-01
-8.163267374038696289e-02,4.907920762538418025e-01
-8.099241554737091064e-02,4.906668984173272463e-01
-8.035215735435485840e-02,4.905489817137946851e-01
-7.971189916133880615e-02,4.904384307091751438e-01
-7.907164841890335083e-02,4.903354802918693522e-01
-7.843139022588729858e-02,4.902402485337367111e-01
-7.779113203287124634e-02,4.901529402932713886e-01
-7.715088129043579102e-02,4.900736755129639910e-01
-7.651062309741973877e-02,4.900026219234767666e-01
-7.587036490440368652e-02,4.899399588507318271e-01
-7.523010671138763428e-02,4.898857974195056642e-01
-7.458985596895217896e-02,4.898403070047412378e-01
-7.394959777593612671e-02,4.898035959034974240e-01
-7.330933958292007446e-02,4.897757859973341787e-01
-7.266908884048461914e-02,4.897569905081597952e-01
-7.202883064746856689e-02,4.897473042821474110e-01
-7.138857245445251465e-02,4.897468024073310389e-01
-7.074831426143646240e-02,4.897555644427500354e-01
-7.010806351900100708e-02,4.897736152552631950e-01
-6.946780532598495483e-02,4.898010133981465231e-01
-6.882754713296890259e-02,4.898377670275380069e-01
-6.818728893995285034e-02,4.898838543144519164e-01
-6.754703819751739502e-02,4.899392853131852021e-01
-6.690678000450134277e-02,4.900039713563564270e-01
-6.626652181148529053e-02,4.900778487858699073e-01
-6.562627106904983521e-02,4.901608443849441166e-01
-6.498601287603378296e-02,4.902528125512097823e-01
-6.434575468301773071e-02,4.903536266475683192e-01
-6.370549649000167847e-02,4.904631084410486785e-01
-6.306524574756622314e-02,4.905810342919139089e-01
-6.242498755455017090e-02,4.907071792128681054e-01
-6.178473308682441711e-02,4.908412863456730335e-01
-6.114447489380836487e-02,4.909831004845055524e-01
-6.050422042608261108e-02,4.911322594242522044e-01
-5.986396223306655884e-02,4.912883955958826654e-01
-5.922370776534080505e-02,4.914511603046416433e-01
-5.858344957232475281e-02,4.916200865650259821e-01
-5.794319510459899902e-02,4.917947949712222488e-01
-5.730293691158294678e-02,4.919747251698662893e-01
-5.666268244385719299e-02,4.921593791649856442e-01
-5.602242797613143921e-02,4.923482349094845389e-01
-5.538216978311538696e-02,4.925406598605222008e-01
-5.474191531538963318e-02,4.927360753068819044e-01
-5.410165712237358093e-02,4.929338285828146482e-01
-5.346140265464782715e-02,4.931331987831013564e-01
-5.282114446163177490e-02,4.933335172808779312e-01
-5.218088999390602112e-02,4.935340314367673287e-01
-5.154063552618026733e-02,4.937339399146902785e-01
-5.090037733316421509e-02,4.939324781227671934e-01
-5.026012286543846130e-02,4.941287916970322769e-01
-4.961986467242240906e-02,4.943220599325930387e-01
-4.897961020469665527e-02,4.945114173503517563e-01
-4.833935201168060303e-02,4.946959421663188472e-01
-4.769909754395484924e-02,4.948747390350076714e-01
-4.705884307622909546e-02,4.950468928756901477e-01
-4.641858488321304321e-02,4.952114704256671551e-01
-4.577833041548728943e-02,4.953675253742666484e-01
-4.513807222247123718e-02,4.955141221075924918e-01
-4.449781775474548340e-02,4.956502811916925211e-01
-4.385755956172943115e-02,4.957751059380277603e-01
-4.321730509400367737e-02,4.958876169838868364e-01
-4.257704690098762512e-02,4.959869141006207904e-01
-4.193679243326187134e-02,4.960720461788996616e-01
-4.129653796553611755e-02,4.961421378681820649e-01
-4.065627977252006531e-02,4.961963215753746326e-01
-4.001602530479431152e-02,4.962337551561750715e-01
-3.937576711177825928e-02,4.962536200044915802e-01
-3.873551264405250549e-02,4.962551566884814136e-01
-3.809525445103645325e-02,4.962376127981524832e-01
-3.745499998331069946e-02,4.962003175638196595e-01
-3.681474179029464722e-02,4.961426559579176221e-01
-3.617448732256889343e-02,4.960640335103305709e-01
-3.553423285484313965e-02,4.959639449591541904e-01
-3.489397466182708740e-02,4.958419378607192840e-01
-3.425372019410133362e-02,4.956976382457152219e-01
-3.361346200108528137e-02,4.955307414573808522e-01
-3.297320753335952759e-02,4.953410346981197421e-01
-3.233294934034347534e-02,4.951283677237126035e-01
-3.169269487261772156e-02,4.948926715258403775e-01
-3.105243854224681854e-02,4.946339853548704646e-01
-3.041218221187591553e-02,4.943524035642559156e-01
-2.977192588150501251e-02,4.940481660076470050e-01
-2.913166955113410950e-02,4.937215446232974259e-01
-2.849141508340835571e-02,4.933729679139524649e-01
-2.785115875303745270e-02,4.930029059825002946e-01
-2.721090242266654968e-02,4.926119375567683534e-01
-2.657064609229564667e-02,4.922007515338879813e-01
-2.593038976192474365e-02,4.917701388306623400e-01
-2.529013343155384064e-02,4.913209401991149861e-01
-2.464987710118293762e-02,4.908541173356670839e-01
-2.400962263345718384e-02,4.903707546945166307e-01
-2.336936630308628082e-02,4.898719672057012531e-01
-2.272910997271537781e-02,4.893589516766434500e-01
-2.208885364234447479e-02,4.888330206328359573e-01
-2.144859731197357178e-02,4.882955480756940858e-01
-2.080834098160266876e-02,4.877479594116440609e-01
-2.016808465123176575e-02,4.871918056775630390e-01
-1.952782832086086273e-02,4.866286184861761122e-01
-1.888757199048995972e-02,4.860599699286494157e-01
-1.824731752276420593e-02,4.854876136033627887e-01
-1.760706119239330292e-02,4.849131934870110072e-01
-1.696680486202239990e-02,4.843384703643760503e-01
-1.632654853165149689e-02,4.837652197410706734e-01
-1.568629220128059387e-02,4.831952070467497862e-01
-1.504603587090969086e-02,4.826302619746849487e-01
-1.440578047186136246e-02,4.820721492423594157e-01
-1.376552414149045944e-02,4.815226906456877565e-01
-1.312526781111955643e-02,4.809836580818185325e-01
-1.248501241207122803e-02,4.804568649198723840e-01
-1.184475608170032501e-02,4.799439825617088928e-01
-1.120449975132942200e-02,4.794467897639917986e-01
-1.056424342095851898e-02,4.789669198751989043e-01
-9.923987090587615967e-03,4.785060136085714788e-01
-9.283731691539287567e-03,4.780656107848573200e-01
-8.643475361168384552e-03,4.776472642986644424e-01
-8.003219030797481537e-03,4.772523639183603450e-01
-7.362963166087865829e-03,4.768823085407731810e-01
-6.722707301378250122e-03,4.765383509106202453e-01
-6.082450971007347107e-03,4.762216878842857604e-01
-5.442194640636444092e-03,4.759334466210551895e-01
-4.801938775926828384e-03,4.756746151008073298e-01
-4.161682911217212677e-03,4.754461172428654514e-01
-3.521426580846309662e-03,4.752487436479162497e-01
-2.881170483306050301e-03,4.750831885124857656e-01
-2.240914385765790939e-03,4.749500280613077052e-01
-1.600658288225531578e-03,4.748497490494347772e-01
-9.604021906852722168e-04,4.747826913975199403e-01
-3.201460931450128555e-04,4.747490897974828705e-01
3.201460931450128555e-04,4.747490847504880485e-01
9.604021906852722168e-04,4.747826762601574657e-01
1.600658288225531578e-03,4.748497238405331444e-01
2.240914385765790939e-03,4.749499930793543712e-01
2.881170483306050301e-03,4.750831437378595368e-01
3.521426580846309662e-03,4.752486885916988868e-01
4.161682911217212677e-03,4.754460530733295442e-01
4.801938775926828384e-03,4.756745415132401789e-01
5.442194640636444092e-03,4.759333633490094861e-01
6.082450971007347107e-03,4.762215966426568414e-01
6.722707301378250122e-03,4.765382500337373983e-01
7.362963166087865829e-03,4.768822002488146694e-01
8.003219030797481537e-03,4.772522475718545820e-01
8.643475361168384552e-03,4.776471402398811961e-01
9.283731691539287567e-03,4.780654812005913357e-01
9.923987090587615967e-03,4.785058734307545691e-01
1.056424342095851898e-02,4.789667749185424483e-01
1.120449975132942200e-02,4.794466403777528640e-01
1.184475608170032501e-02,4.799438291035551529e-01
1.248501241207122803e-02,4.804567044103560391e-01
1.312526781111955643e-02,4.809834943030226739e-01
1.376552414149045944e-02,4.815225207677693575e-01
1.440578047186136246e-02,4.820719737868661703e-01
1.504603587090969086e-02,4.826300845277278206e-01
1.568629220128059387e-02,4.831950279876631171e-01
1.632654853165149689e-02,4.837650336301733134e-01
1.696680486202239990e-02,4.843382892053904598e-01
1.760706119239330292e-02,4.849130063250814970e-01
1.824731752276420593e-02,4.854874211127180317e-01
1.888757199048995972e-02,4.860597779661102180e-01
1.952782832086086273e-02,4.866284324221408220e-01
2.016808465123176575e-02,4.871916206536459626e-01
2.080834098160266876e-02,4.877477710360125229e-01
2.144859731197357178e-02,4.882953660714877131e-01
2.208885364234447479e-02,4.888328361894851426e-01
2.272910997271537781e-02,4.893587653848880947e-01
2.336936630308628082e-02,4.898717796369962407e-01
2.400962263345718384e-02,4.903705663993580544e-01
2.464987710118293762e-02,4.908539514612879628e-01
2.529013343155384064e-02,4.913207592493264997e-01
2.593038976192474365e-02,4.917699653097522550e-01
2.657064609229564667e-02,4.922005720186946043e-01
2.721090242266654968e-02,4.926117721444036590e-01
2.785115875303745270e-02,4.930027357113724307e-01
2.849141508340835571e-02,4.933728053365245003e-01
2.913166955113410950e-02,4.937213895595724544e-01
2.977192588150501251e-02,4.940480077175521956e-01
3.041218221187591553e-02,4.943522629591607931e-01
3.105243854224681854e-02,4.946338421344362857e-01
3.169269487261772156e-02,4.948925264468839735e-01
3.233294934034347534e-02,4.951282300962231986e-01
3.297320753335952759e-02,4.953409042806558027e-01
3.361346200108528137e-02,4.955306257215710275e-01
3.425372019410133362e-02,4.956975142187660666e-01
3.489397466182708740e-02,4.958418207121466637e-01
3.553423285484313965e-02,4.959638344271333210e-01
3.617448732256889343e-02,4.960639293338306999e-01
3.681474179029464722e-02,4.961425578775475742e-01
3.745499998331069946e-02,4.962002253225810122e-01
3.809525445103645325e-02,4.962375210445704177e-01
3.873551264405250549e-02,4.962550705834467557e-01
3.937576711177825928e-02,4.962535303187456392e-01
4.001602530479431152e-02,4.962336627746051221e-01
4.065627977252006531e-02,4.961962430166511062e-01
4.129653796553611755e-02,4.961420644626821641e-01
4.193679243326187134e-02,4.960719776622468657e-01
4.257704690098762512e-02,4.959868502159006098e-01
4.321730509400367737e-02,4.958875515316805149e-01
4.385755956172943115e-02,4.957750450413960230e-01
4.449781775474548340e-02,4.956502297394962397e-01
4.513807222247123718e-02,4.955140695621240710e-01
4.577833041548728943e-02,4.953674810729662426e-01
4.641858488321304321e-02,4.952114252796855354e-01
4.705884307622909546e-02,4.950468510960175372e-01
4.769909754395484924e-02,4.948746969006423413e-01
4.833935201168060303e-02,4.946959064992091371e-01
4.897961020469665527e-02,4.945113814570287758e-01
4.961986467242240906e-02,4.943220268568988551e-01
5.026012286543846130e-02,4.941287612501858995e-01
5.090037733316421509e-02,4.939324477924698087e-01
5.154063552618026733e-02,4.937339163404899089e-01
5.218088999390602112e-02,4.935340078387113749e-01
5.282114446163177490e-02,4.933334938478450837e-01
5.346140265464782715e-02,4.931331773266123264e-01
5.410165712237358093e-02,4.929338074472413567e-01
5.474191531538963318e-02,4.927360573743921890e-01
5.538216978311538696e-02,4.925406447516902375e-01
5.602242797613143921e-02,4.923482188374448398e-01
5.666268244385719299e-02,4.921593645261603811e-01
5.730293691158294678e-02,4.919747118505073402e-01
5.794319510459899902e-02,4.917947828651869635e-01
5.858344957232475281e-02,4.916200740031317906e-01
5.922370776534080505e-02,4.914511503352985144e-01
5.986396223306655884e-02,4.912883865632782232e-01
6.050422042608261108e-02,4.911322512489846304e-01
6.114447489380836487e-02,4.909830920370472640e-01
6.178473308682441711e-02,4.908412787160840729e-01
6.242498755455017090e-02,4.907071723292015797e-01
6.306524574756622314e-02,4.905810265367378520e-01
6.370549649000167847e-02,4.904631049499075246e-01
6.434575468301773071e-02,4.903536235076630945e-01
6.498601287603378296e-02,4.902528097301699361e-01
6.562627106904983521e-02,4.901608413466691516e-01
6.626652181148529053e-02,4.900778437918589248e-01
6.690678000450134277e-02,4.900039668836155826e-01
6.754703819751739502e-02,4.899392816752965452e-01
6.818728893995285034e-02,4.898838526887834277e-01
6.882754713296890259e-02,4.898377652858529885e-01
6.946780532598495483e-02,4.898010121036864284e-01
7.010806351900100708e-02,4.897736141019879419e-01
7.074831426143646240e-02,4.897555621846421126e-01
7.138857245445251465e-02,4.897468002172224999e-01
7.202883064746856689e-02,4.897473024991390034e-01
7.266908884048461914e-02,4.897569887824722024e-01
7.330933958292007446e-02,4.897757853600754885e-01
7.394959777593612671e-02,4.898035952264718773e-01
7.458985596895217896e-02,4.898403064059753120e-01
7.523010671138763428e-02,4.898857963615110833e-01
7.587036490440368652e-02,4.899399579948093830e-01
7.651062309741973877e-02,4.900026211002757037e-01
7.715088129043579102e-02,4.900736747879728128e-01
7.779113203287124634e-02,4.901529399743571602e-01
7.843139022588729858e-02,4.902402482534600203e-01
7.907164841890335083e-02,4.903354800458066265e-01
7.971189916133880615e-02,4.904384302056485900e-01
8.035215735435485840e-02,4.905489813356833650e-01
8.099241554737091064e-02,4.906668980864203888e-01
8.163267374038696289e-02,4.907920759645501008e-01
8.227292448282241821e-02,4.909243060860797314e-01
8.291318267583847046e-02,4.910634286249724312e-01
8.355344086885452271e-02,4.912093365608471984e-01
8.419369161128997803e-02,4.913618109515507371e-01
8.483394980430603027e-02,4.915207372705596711e-01
8.547420799732208252e-02,4.916859542356881718e-01
8.611446619033813477e-02,4.918573400860193345e-01
8.675471693277359009e-02,4.920347436710006406e-01
8.739497512578964233e-02,4.922180478444397878e-01
8.803523331880569458e-02,4.924071512840368925e-01
8.867548406124114990e-02,4.926019265577261663e-01
8.931574225425720215e-02,4.928023060147177503e-01
8.995600044727325439e-02,4.930081552421867741e-01
9.059625864028930664e-02,4.932194482424177018e-01
9.123650938272476196e-02,4.934360841755398575e-01
9.187676757574081421e-02,4.936580177934608571e-01
9.251702576875686646e-02,4.938852177115160558e-01
9.315727651119232178e-02,4.941175997845066448e-01
9.379753470420837402e-02,4.943551975828008871e-01
9.443779289722442627e-02,4.945979489500693660e-01
9.507805109024047852e-02,4.948458519241754061e-01
9.571830183267593384e-02,4.950989202098785569e-01
9.635856002569198608e-02,4.953571731552468549e-01
9.699881821870803833e-02,4.956205948605760803e-01
9.763907641172409058e-02,4.958892402036925162e-01
9.827932715415954590e-02,4.961631350570510079e-01
9.891958534717559814e-02,4.964423093691432420e-01
9.955984354019165039e-02,4.967268548282048890e-01
1.002000942826271057e-01,4.970167403451606347e-01
1.008403524756431580e-01,4.973120881550388006e-01
1.014806106686592102e-01,4.976129405258529204e-01
1.021208688616752625e-01,4.979193740064431495e-01
1.027611196041107178e-01,4.982314337551345673e-01
1.034013777971267700e-01,4.985492094464785140e-01
1.040416359901428223e-01,4.988727405668913484e-01
1.046818867325782776e-01,4.992021327747915294e-01
1.053221449255943298e-01,4.995374423401148789e-01
1.059624031186103821e-01,4.998787176014678479e-01
1.066026613116264343e-01,5.002260604353363505e-01
1.072429120540618896e-01,5.005794904097706777e-01
1.078831702470779419e-01,5.009390985955795017e-01
1.085234284400939941e-01,5.013049201274437650e-01
1.091636791825294495e-01,5.016770271415333937e-01
1.098039373755455017e-01,5.020554341278451460e-01
1.104441955685615540e-01,5.024401910151876649e-01
1.110844537615776062e-01,5.028313445403691517e-01
1.117247045040130615e-01,5.032288842913228422e-01
1.123649626970291138e-01,5.036328493512369775e-01
1.130052208900451660e-01,5.040432335506030981e-01
1.136454790830612183e-01,5.044600330104778152e-01
1.142857298254966736e-01,5.048832296242298234e-01
1.149259880185127258e-01,5.053128193898364096e-01
1.155662462115287781e-01,5.057487658105590533e-01
1.162064969539642334e-01,5.061910191227925182e-01
1.168467551469802856e-01,5.066395176304809844e-01
1.174870133399963379e-01,5.070942203052579700e-01
1.181272715330123901e-01,5.075550429975823619e-01
1.187675222754478455e-01,5.080218923123984709e-01
1.194077804684638977e-01,5.084947054309210124e-01
1.200480386614799500e-01,5.089733361070543083e-01
1.206882894039154053e-01,5.094576757732935945e-01
1.213285475969314575e-01,5.099476110267531226e-01
1.219688057899475098e-01,5.104430329334910255e-01
1.226090639829635620e-01,5.109437321823779854e-01
1.232493147253990173e-01,5.114495845142217334e-01
1.238895729184150696e-01,5.119604398386443656e-01
1.245298311114311218e-01,5.124760951631985861e-01
1.251700818538665771e-01,5.129963952118465897e-01
1.258103400468826294e-01,5.135211272926056836e-01
1.264505982398986816e-01,5.140501121281877417e-01
1.270908564329147339e-01,5.145831051743092743e-01
1.277311146259307861e-01,5.151199280284806115e-01
1.283713728189468384e-01,5.156603389214322597e-01
1.290116161108016968e-01,5.162040999680286291e-01
1.296518743038177490e-01,5.167509980206377307e-01
1.302921324968338013e-01,5.173008099499041279e-01
1.309323906898498535e-01,5.178532379226767901e-01
1.315726488828659058e-01,5.184080929182113273e-01
1.322129070758819580e-01,5.189650709001787376e-01
1.328531652688980103e-01,5.195239543957415052e-01
1.334934085607528687e-01,5.200844621498532661e-01
1.341336667537689209e-01,5.206463208043445867e-01
1.347739249467849731e-01,5.212093013431449151e-01
1.354141831398010254e-01,5.217731233120082024e-01
1.360544413328170776e-01,5.223375237685692341e-01
1.366946995258331299e-01,5.229022340910374211e-01
1.373349577188491821e-01,5.234669956839979044e-01
1.379752010107040405e-01,5.240315023874115852e-01
1.386154592037200928e-01,5.245955598166620604e-01
1.392557173967361450e-01,5.251588967017015719e-01
1.398959755897521973e-01,5.257212356836484801e-01
1.405362337827682495e-01,5.262823085007548585e-01
1.411764919757843018e-01,5.268419090458298371e-01
1.418167501688003540e-01,5.273997448597853577e-01
1.424569934606552124e-01,5.279556103536062750e-01
1.430972516536712646e-01,5.285092490538447763e-01
1.437375098466873169e-01,5.290604709591413268e-01
1.443777680397033691e-01,5.296090220607378996e-01
1.450180262327194214e-01,5.301547076715942275e-01
1.456582844257354736e-01,5.306973137029702414e-01
1.462985426187515259e-01,5.312366368554375384e-01
1.469387859106063843e-01,5.317724867490527529e-01
1.475790441036224365e-01,5.323047125021922454e-01
1.482193022966384888e-01,5.328331331411462202e-01
1.488595604896545410e-01,5.333575794654272784e-01
1.494998186826705933e-01,5.338779313598909226e-01
1.501400768756866455e-01,5.343940400090869680e-01
1.507803350687026978e-01,5.349057628080986504e-01
1.514205783605575562e-01,5.354129937890252933e-01
1.520608365535736084e-01,5.359156640581255182e-01
1.527010947465896606e-01,5.364136528753453703e-01
1.533413529396057129e-01,5.369069272494693124e-01
1.539816111326217651e-01,5.373953949102250327e-01
1.546218693256378174e-01,5.378790194203681985e-01
1.552621275186538696e-01,5.383577558849537148e-01
1.559023708105087280e-01,5.388315781060684095e-01
1.565426290035247803e-01,5.393004801685403748e-01
1.571828871965408325e-01,5.397644919813302522e-01
1.578231453895568848e-01,5.402236185197519802e-01
1.584634035825729370e-01,5.406778570695989217e-01
1.591036617755889893e-01,5.411272972799689995e-01
1.597439199686050415e-01,5.415719329564492313e-01
1.603841632604598999e-01,5.420118711777393017e-01
1.610244214534759521e-01,5.424471800464996107e-01
1.616646796464920044e-01,5.428779353400114971e-01
1.623049378395080566e-01,5.433042270058994205e-01
1.629451960325241089e-01,5.437261678335261195e-01
1.635854542255401611e-01,5.441438553723902949e-01
1.642257124185562134e-01,5.445573945545283401e-01
1.648659706115722656e-01,5.449669478532115363e-01
1.655062139034271240e-01,5.453725839659844254e-01
1.661464720964431763e-01,5.457744920911622444e-01
1.667867302894592285e-01,5.461727376053344685e-01
1.674269884824752808e-01,5.465675289365519163e-01
1.680672466754913330e-01,5.469589626524014037e-01
1.687075048685073853e-01,5.473471611489459931e-01
1.693477630615234375e-01,5.477323055836555987e-01
1.699880063533782959e-01,5.481145041902841797e-01
1.706282645463943481e-01,5.484938730752770830e-01
1.712685227394104004e-01,5.488705401577842480e-01
1.719087809324264526e-01,5.492446605446530405e-01
1.725490391254425049e-01,5.496163033276681986e-01
1.731892973184585571e-01,5.499856230243889144e-01
1.738295555114746094e-01,5.503526707042660782e-01
1.744697988033294678e-01,5.507175543229352321e-01
1.751100569963455200e-01,5.510803672974784462e-01
1.757503151893615723e-01,5.514411905220262256e-01
1.763905733823776245e-01,5.518000110226428667e-01
1.770308315753936768e-01,5.521569536148609458e-01
1.776710897684097290e-01,5.525120390814457494e-01
1.783113479614257812e-01,5.528652643271518841e-01
1.789515912532806396e-01,5.532166504805746676e-01
1.795918494462966919e-01,5.535662062107968850e-01
1.802321076393127441e-01,5.539139224297424668e-01
1.808723658323287964e-01,5.542597504792521335e-01
1.815126240253448486e-01,5.546036851706492854e-01
1.821528822183609009e-01,5.549456476884864209e-01
1.827931404113769531e-01,5.552855593733667661e-01
1.834333837032318115e-01,5.556233720898893225e-01
1.840736418962478638e-01,5.559590081005434392e-01
1.847139000892639160e-01,5.562923764625944401e-01
1.853541582822799683e-01,5.566233446891457604e-01
1.859944164752960205e-01,5.569518180904919902e-01
1.866346746683120728e-01,5.572776779241266354e-01
1.872749328613281250e-01,5.576007999693084471e-01
1.879151761531829834e-01,5.579210254376949507e-01
1.885554343461990356e-01,5.582382741652476277e-01
1.891956925392150879e-01,5.585523567269494727e-01
1.898359507322311401e-01,5.588631601070552790e-01
1.904762089252471924e-01,5.591705317261830288e-01
1.911164671182632446e-01,5.594743398226302844e-01
1.917567253112792969e-01,5.597744396609893869e-01
1.923969686031341553e-01,5.600706906762420445e-01
1.930372267961502075e-01,5.603629588724770016e-01
1.936774849891662598e-01,5.606511588879872221e-01
1.943177431821823120e-01,5.609351254491503624e-01
1.949580013751983643e-01,5.612147649523775428e-01
1.955982595682144165e-01,5.614899807560664868e-01
1.962385177612304688e-01,5.617606804340988802e-01
1.968787610530853271e-01,5.620267824111753185e-01
1.975190192461013794e-01,5.622882216864715232e-01
1.981592774391174316e-01,5.625449534272406460e-01
1.987995356321334839e-01,5.627969224250763958e-01
1.994397938251495361e-01,5.630441156545478165e-01
2.000800520181655884e-01,5.632865085088623047e-01
2.007203102111816406e-01,5.635241258747130111e-01
2.013605535030364990e-01,5.637569792115817435e-01
2.020008116960525513e-01,5.639850879913712589e-01
2.026410698890686035e-01,5.642085713626778798e-01
2.032813280820846558e-01,5.644274404894007446e-01
2.039215862751007080e-01,5.646418102052557231e-01
2.045618444681167603e-01,5.648517869895384180e-01
2.052021026611328125e-01,5.650574842322031444e-01
2.058423459529876709e-01,5.652590353806790091e-01
2.064826041460037231e-01,5.654566286843003553e-01
2.071228623390197754e-01,5.656503893833795260e-01
2.077631205320358276e-01,5.658405348453379169e-01
2.084033787250518799e-01,5.660272496573726109e-01
2.090436369180679321e-01,5.662107445394264360e-01
2.096838951110839844e-01,5.663912683852525554e-01
2.103241533041000366e-01,5.665690288647757811e-01
2.109643965959548950e-01,5.667442732785303861e-01
2.116046547889709473e-01,5.669172643738589201e-01
2.122449129819869995e-01,5.670882721375729574e-01
2.128851711750030518e-01,5.672575718062384809e-01
2.135254293680191040e-01,5.674254145345019040e-01
2.141656875610351562e-01,5.675921107348571581e-01
2.148059457540512085e-01,5.677579097424239052e-01
2.154461890459060669e-01,5.679231252172698419e-01
2.160864472389221191e-01,5.680880481635472989e-01
2.167267054319381714e-01,5.682529535013993716e-01
2.173669636249542236e-01,5.684181053084795820e-01
2.180072218179702759e-01,5.685838123979589653e-01
2.186474800109863281e-01,5.687503670396720779e-01
2.192877382040023804e-01,5.689180073337958277e-01
2.199279814958572388e-01,5.690870071575400146e-01
2.205682396888732910e-01,5.692576302701608526e-01
2.212084978818893433e-01,5.694301129497274516e-01
2.218487560749053955e-01,5.696047156410593004e-01
2.224890142679214478e-01,5.697816309374550414e-01
2.231292724609375000e-01,5.699610862159669722e-01
2.237695306539535522e-01,5.701432848484211391e-01
2.244097739458084106e-01,5.703283861585459746e-01
2.250500321388244629e-01,5.705166023165988420e-01
2.256902903318405151e-01,5.707080474038166429e-01
2.263305485248565674e-01,5.709029068934556861e-01
2.269708067178726196e-01,5.711012358126250632e-01
2.276110649108886719e-01,5.713031798145742357e-01
2.282513231039047241e-01,5.715087994431202745e-01
2.288915663957595825e-01,5.717181571429543752e-01
2.295318245887756348e-01,5.719313285503746513e-01
2.301720827817916870e-01,5.721483055668850071e-01
2.308123409748077393e-01,5.723691005790372266e-01
2.314525991678237915e-01,5.725937041509956416e-01
2.320928573608398438e-01,5.728220896076390289e-01
2.327331155538558960e-01,5.730541636516344184e-01
2.333733588457107544e-01,5.732899078758340039e-01
2.340136170387268066e-01,5.735291810334341989e-01
2.346538752317428589e-01,5.737718760536680840e-01
2.352941334247589111e-01,5.740178884193110065e-01
2.359343916177749634e-01,5.742670493066417414e-01
2.365746498107910156e-01,5.745191830283893353e-01
2.372149080038070679e-01,5.747741072054641798e-01
2.378551512956619263e-01,5.750316239997355083e-01
2.384954094886779785e-01,5.752914875568162500e-01
2.391356676816940308e-01,5.755535162496441259e-01
2.397759258747100830e-01,5.758173898307199501e-01
2.404161840677261353e-01,5.760829138178480413e-01
2.410564422607421875e-01,5.763497468385336830e-01
2.416967004537582397e-01,5.766176289669893151e-01
2.423369437456130981e-01,5.768862216849663938e-01
2.429772019386291504e-01,5.771552717702075341e-01
2.436174601316452026e-01,5.774244009755724605e-01
2.442577183246612549e-01,5.776933302484521526e-01
2.448979765176773071e-01,5.779616617280747271e-01
2.455382347106933594e-01,5.782290813265893448e-01
2.461784929037094116e-01,5.784952306786164122e-01
2.468187510967254639e-01,5.787597548203819997e-01
2.474589943885803223e-01,5.790223001852115026e-01
2.480992525815963745e-01,5.792824736072805791e-01
2.487395107746124268e-01,5.795399437878305804e-01
2.493797689676284790e-01,5.797943491142500960e-01
2.500200271606445312e-01,5.800453049417324536e-01
2.506602704524993896e-01,5.802924543913801081e-01
2.513005435466766357e-01,5.805354572520711187e-01
2.519407868385314941e-01,5.807739413080237334e-01
2.525810599327087402e-01,5.810075605759945638e-01
2.532213032245635986e-01,5.812359828386624017e-01
2.538615465164184570e-01,5.814588397729902880e-01
2.545018196105957031e-01,5.816758386391911451e-01
2.551420629024505615e-01,5.818866307132184446e-01
2.557823359966278076e-01,5.820909315657605276e-01
2.564225792884826660e-01,5.822884322882222463e-01
2.570628523826599121e-01,5.824788326799406057e-01
2.577030956745147705e-01,5.826618478038270155e-01
2.583433389663696289e-01,5.828372406502659864e-01
2.589836120605468750e-01,5.830047500571509111e-01
2.596238553524017334e-01,5.831641244112208966e-01
2.602641284465789795e-01,5.833151525022168826e-01
2.609043717384338379e-01,5.834576218482458998e-01
2.615446448326110840e-01,5.835913532170042828e-01
2.621848881244659424e-01,5.837161505010435292e-01
2.628251314163208008e-01,5.838318668333326578e-01
2.634654045104980469e-01,5.839383631533223706e-01
2.641056478023529053e-01,5.840355151241514164e-01
2.647459208965301514e-01,5.841232086602010654e-01
2.653861641883850098e-01,5.842013567430384136e-01
2.660264372825622559e-01,5.842698989692713951e-01
2.666666805744171143e-01,5.843287657657527667e-01
2.673069238662719727e-01,5.843779224939966710e-01
2.679471969604492188e-01,5.844173866910655768e-01
2.685874402523040771e-01,5.844471358941421002e-01
2.692277133464813232e-01,5.844672038118590152e-01
2.698679566383361816e-01,5.844775975584921568e-01
2.705082297325134277e-01,5.844784211598952339e-01
2.711484730243682861e-01,5.844697265534004593e-01
2.717887461185455322e-01,5.844516380896065399e-01
2.724289894104003906e-01,5.844242066905218635e-01
2.730692327022552490e-01,5.843875888227989535e-01
2.737095057964324951e-01,5.843419430049152652e-01
2.743497490882873535e-01,5.842874385425460559e-01
2.749900221824645996e-01,5.842242314504417777e-01
2.756302654743194580e-01,5.841525103404094921e-01
2.762705385684967041e-01,5.840724834606230154e-01
2.769107818603515625e-01,5.839843894053338147e-01
2.775510251522064209e-01,5.838884292077959337e-01
2.781912982463836670e-01,5.837848674417394079e-01
2.788315415382385254e-01,5.836739578898688663e-01
2.794718146324157715e-01,5.835559593402148693e-01
2.801120579242706299e-01,5.834311242380891827e-01
2.807523310184478760e-01,5.832997781136635140e-01
2.813925743103027344e-01,5.831621999641223297e-01
2.820328176021575928e-01,5.830186636101917230e-01
2.826730906963348389e-01,5.828694776366183383e-01
2.833133339881896973e-01,5.827149685429908743e-01
2.839536070823669434e-01,5.825554158340686683e-01
2.845938503742218018e-01,5.823911366667253731e-01
2.852341234683990479e-01,5.822224809951697111e-01
2.858743667602539062e-01,5.820496955289851115e-01
2.865146100521087646e-01,5.818731638926255556e-01
2.871548831462860107e-01,5.816931520522627963e-01
2.877951264381408691e-01,5.815099910103951331e-01
2.884353995323181152e-01,5.813239468778506058e-01
2.890756428241729736e-01,5.811353885984154033e-01
2.897159159183502197e-01,5.809445672501496460e-01
2.903561592102050781e-01,5.807517706393836576e-01
2.909964025020599365e-01,5.805573264429657598e-01
2.916366755962371826e-01,5.803614657225164564e-01
2.922769188880920410e-01,5.801644822631342180e-01
2.929171919822692871e-01,5.799666212641834129e-01
2.935574352741241455e-01,5.797681742016687068e-01
2.941977083683013916e-01,5.795693539528006255e-01
2.948379516601562500e-01,5.793704467012164017e-01
2.954781949520111084e-01,5.791716187843940489e-01
2.961184680461883545e-01,5.789731379624054597e-01
2.967587113380432129e-01,5.787751914712329082e-01
2.973989844322204590e-01,5.785780005693856864e-01
2.980392277240753174e-01,5.783817620655300473e-01
2.986795008182525635e-01,5.781866451705934828e-01
2.993197441101074219e-01,5.779928373419354060e-01
2.999599874019622803e-01,5.778005304126239139e-01
3.006002604961395264e-01,5.776098547984709342e-01
3.012405037879943848e-01,5.774209898235711513e-01
3.018807768821716309e-01,5.772340739259416154e-01
3.025210201740264893e-01,5.770492615306603845e-01
3.031612932682037354e-01,5.768666948889977775e-01
3.038015365600585938e-01,5.766864978466390568e-01
3.044417798519134521e-01,5.765088131992168741e-01
3.050820529460906982e-01,5.763337546890370255e-01
3.057222962379455566e-01,5.761614318938743651e-01
3.063625693321228027e-01,5.759919797439749800e-01
3.070028126239776611e-01,5.758255213346608059e-01
3.076430857181549072e-01,5.756621695268591132e-01
3.082833290100097656e-01,5.755020214560877534e-01
3.089235723018646240e-01,5.753452200458832877e-01
3.095638453960418701e-01,5.751918475057289371e-01
3.102040886878967285e-01,5.750420030827592122e-01
3.108443617820739746e-01,5.748958350122221894e-01
3.114846050739288330e-01,5.747534423127547143e-01
3.121248781681060791e-01,5.746149280762455902e-01
3.127651214599609375e-01,5.744803996338387897e-01
3.134053647518157959e-01,5.743499838979220229e-01
3.140456378459930420e-01,5.742237495063835517e-01
3.146858811378479004e-01,5.741018729009743637e-01
3.153261542320251465e-01,5.739843841602523256e-01
3.159663975238800049e-01,5.738714666416644405e-01
3.166066706180572510e-01,5.737631810070595861e-01
3.172469139099121094e-01,5.736596392587784976e-01
3.178871572017669678e-01,5.735609566603603326e-01
3.185274302959442139e-01,5.734672315328275261e-01
3.191676735877990723e-01,5.733785537155080547e-01
3.198079466819763184e-01,5.732950240026357669e-01
3.204481899738311768e-01,5.732167222135386986e-01
3.210884630680084229e-01,5.731437678067523578e-01
3.217287063598632812e-01,5.730762067666974602e-01
3.223689496517181396e-01,5.730141151435965696e-01
3.230092227458953857e-01,5.729575553086370121e-01
3.236494660377502441e-01,5.729066236643856058e-01
3.242897391319274902e-01,5.728613533909401312e-01
3.249299824237823486e-01,5.728217787618872237e-01
3.255702555179595947e-01,5.727879200686563088e-01
3.262104988098144531e-01,5.727598372570104068e-01
3.268507421016693115e-01,5.727375191151580225e-01
3.274910151958465576e-01,5.727209765426120036e-01
3.281312584877014160e-01,5.727102153047023414e-01
3.287715315818786621e-01,5.727051998315655368e-01
3.294117748737335205e-01,5.727058958958899382e-01
3.300520479679107666e-01,5.727122671844382396e-01
3.306922912597656250e-01,5.727242728742063527e-01
3.313325345516204834e-01,5.727418326497666357e-01
3.319728076457977295e-01,5.727648831329608115e-01
3.326130509376525879e-01,5.727932906555537329e-01
3.332533240318298340e-01,5.728269936798504602e-01
3.338935673236846924e-01,5.728658420702852361e-01
3.345338404178619385e-01,5.729097115503307691e-01
3.351740837097167969e-01,5.729585031565980202e-01
3.358143270015716553e-01,5.730120053076688258e-01
3.364546000957489014e-01,5.730700912259281132e-01
3.370948433876037598e-01,5.731325525131558685e-01
3.377351164817810059e-01,5.731992310892897180e-01
3.383753597736358643e-01,5.732699109621810507e-01
3.390156328678131104e-01,5.733444110572172292e-01
3.396558761596679688e-01,5.734224788771458137e-01
3.402961194515228271e-01,5.735038958777702867e-01
3.409363925457000732e-01,5.735884496550553990e-01
3.415766358375549316e-01,5.736758533429227036e-01
3.422169089317321777e-01,5.737659094644858015e-01
3.428571522235870361e-01,5.738583207076000114e-01
3.434974253177642822e-01,5.739528268888083318e-01
3.441376686096191406e-01,5.740491662436042475e-01
3.447779119014739990e-01,5.741470657895675345e-01
3.454181849956512451e-01,5.742462315679661700e-01
3.460584282875061035e-01,5.743463618596305054e-01
3.466987013816833496e-01,5.744472194135292753e-01
3.473389446735382080e-01,5.745484637969875408e-01
3.479792177677154541e-01,5.746497933074294906e-01
3.486194610595703125e-01,5.747509269186759084e-01
3.492597341537475586e-01,5.748515789740058501e-01
3.498999774456024170e-01,5.749514083343685300e-01
3.505402207374572754e-01,5.750501499743614353e-01
3.511804938316345215e-01,5.751474581457345359e-01
3.518207371234893799e-01,5.752430558644463510e-01
3.524610102176666260e-01,5.753366394388645944e-01
3.531012535095214844e-01,5.754278691564889137e-01
3.537415266036987305e-01,5.755164764505256159e-01
3.543817698955535889e-01,5.756021505060813226e-01
3.550220131874084473e-01,5.756845847031195618e-01
3.556622862815856934e-01,5.757634987408635219e-01
3.563025295734405518e-01,5.758385661436560277e-01
3.569428026676177979e-01,5.759095312382469523e-01
3.575830459594726562e-01,5.759760722945479472e-01
3.582233190536499023e-01,5.760379533580737288e-01
3.588635623455047607e-01,5.760948647320951466e-01
3.595038056373596191e-01,5.761465178455420499e-01
3.601440787315368652e-01,5.761926752844201971e-01
3.607843220233917236e-01,5.762330775310298137e-01
3.614245951175689697e-01,5.762674775147846873e-01
3.620648384094238281e-01,5.762956151725915355e-01
3.627051115036010742e-01,5.763172574734172215e-01
3.633453547954559326e-01,5.763321928160309859e-01
3.639855980873107910e-01,5.763401845869364770e-01
3.646258711814880371e-01,5.763410492310612199e-01
3.652661144733428955e-01,5.763345666539088086e-01
3.659063875675201416e-01,5.763205709854068992e-01
3.665466308593750000e-01,5.762988899214067651e-01
3.671869039535522461e-01,5.762693542472527852e-01
3.678271472454071045e-01,5.762318189119324252e-01
3.684673905372619629e-01,5.761861563226626792e-01
3.691076636314392090e-01,5.761322386914455862e-01
3.697479069232940674e-01,5.760699754040619069e-01
3.703881800174713135e-01,5.759992631970982657e-01
3.710284233093261719e-01,5.759200369676382714e-01
3.716686964035034180e-01,5.758322246182050463e-01
3.723089396953582764e-01,5.757358122946270029e-01
3.729491829872131348e-01,5.756307302369894074e-01
3.735894560813903809e-01,5.755170097441193455e-01
3.742296993732452393e-01,5.753946532225029387e-01
3.748699724674224854e-01,5.752636489759668237e-01
3.755102157592773438e-01,5.751240979947205290e-01
3.761504888534545898e-01,5.749760028795005695e-01
3.767907321453094482e-01,5.748194524061540633e-01
3.774309754371643066e-01,5.746545670001577122e-01
3.780712485313415527e-01,5.744814271625049429e-01
3.787114918231964111e-01,5.743001880138445259e-01
3.793517649173736572e-01,5.741109637534203003e-01
3.799920082092285156e-01,5.739139335026193223e-01
3.806322813034057617e-01,5.737092421297020906e-01
3.812725245952606201e-01,5.734971332148677270e-01
3.819127678871154785e-01,5.732777714081054299e-01
3.825530409812927246e-01,5.730514039208389754e-01
3.831932842731475830e-01,5.728182535160639688e-01
3.838335573673248291e-01,5.725785507875116309e-01
3.844738006591796875e-01,5.723326064262930224e-01
3.851140737533569336e-01,5.720806390710095890e-01
3.857543170452117920e-01,5.718229689361380430e-01
3.863945603370666504e-01,5.715599083909346234e-01
3.870348334312438965e-01,5.712917016226590761e-01
3.876750767230987549e-01,5.710187249167120171e-01
3.883153498172760010e-01,5.707412471567829826e-01
3.889555931091308594e-01,5.704596494721458910e-01
3.895958662033081055e-01,5.701742347774403363e-01
3.902361094951629639e-01,5.698853949268811725e-01
3.908763527870178223e-01,5.695933932641423780e-01
3.915166258811950684e-01,5.692986372337767165e-01
3.921568691730499268e-01,5.690014612500000624e-01
3.927971422672271729e-01,5.687022032527968562e-01
3.934373855590820312e-01,5.684012352372351806e-01
3.940776586532592773e-01,5.680988718523902747e-01
3.947179019451141357e-01,5.677955069950098022e-01
3.953581452369689941e-01,5.674914423802590591e-01
3.959984183311462402e-01,5.671870138303920506e-01
3.966386616230010986e-01,5.668825872467579963e-01
3.972789347171783447e-01,5.665784280974235365e-01
3.979191780090332031e-01,5.662749172082959248e-01
3.985594511032104492e-01,5.659722873102008833e-01
3.991996943950653076e-01,5.656708862492312306e-01
3.998399376869201660e-01,5.653709685051446776e-01
4.004802107810974121e-01,5.650727813850471293e-01
4.011204540729522705e-01,5.647766243114693552e-01
4.017607271671295166e-01,5.644826908939317711e-01
4.024009704589843750e-01,5.641912392014925004e-01
4.030412435531616211e-01,5.639024252062241338e-01
4.036814868450164795e-01,5.636164588807317521e-01
4.043217301368713379e-01,5.633335287267549063e-01
4.049620032310485840e-01,5.630537472005601174e-01
4.056022465229034424e-01,5.627772587012653815e-01
4.062425196170806885e-01,5.625041561202692719e-01
4.068827629089355469e-01,5.622345542523987660e-01
4.075230360031127930e-01,5.619684796101598323e-01
4.081632792949676514e-01,5.617060210778199725e-01
4.088035225868225098e-01,5.614471541106809127e-01
4.094437956809997559e-01,5.611918721117779008e-01
4.100840389728546143e-01,5.609401916869312110e-01
4.107243120670318604e-01,5.606920303913991432e-01
4.113645553588867188e-01,5.604473629349286945e-01
4.120048284530639648e-01,5.602060559371455639e-01
4.126450717449188232e-01,5.599680291946125266e-01
4.132853150367736816e-01,5.597331316688434200e-01
4.139255881309509277e-01,5.595012011312157085e-01
4.145658314228057861e-01,5.592721317358391175e-01
4.152061045169830322e-01,5.590456681770450409e-01
4.158463478088378906e-01,5.588216383806177134e-01
4.164866209030151367e-01,5.585998238874618771e-01
4.171268641948699951e-01,5.583799847044597087e-01
4.177671074867248535e-01,5.581618613299843545e-01
4.184073805809020996e-01,5.579451828333108487e-01
4.190476238727569580e-01,5.577296943252885164e-01
4.196878969669342041e-01,5.575150781515749721e-01
4.203281402587890625e-01,5.573011003271552966e-01
4.209684133529663086e-01,5.570873710358159592e-01
4.216086566448211670e-01,5.568736571846963912e-01
4.222488999366760254e-01,5.566595902529192230e-01
4.228891730308532715e-01,5.564448631228975373e-01
4.235294163227081299e-01,5.562291636933878181e-01
4.241696894168853760e-01,5.560121526067813846e-01
4.248099327087402344e-01,5.557935246584246869e-01
4.254502058029174805e-01,5.555729320098365953e-01
4.260904490947723389e-01,5.553500655422567434e-01
4.267306923866271973e-01,5.551246189589420510e-01
4.273709654808044434e-01,5.548962256879539368e-01
4.280112087726593018e-01,5.546646408764406289e-01
4.286514818668365479e-01,5.544295123418483406e-01
4.292917251586914062e-01,5.541905610497313006e-01
4.299319982528686523e-01,5.539475089047920520e-01
4.305722415447235107e-01,5.537000902238071731e-01
4.312124848365783691e-01,5.534479881357001751e-01
4.318527579307556152e-01,5.531909702480399815e-01
4.324930012226104736e-01,5.529287784971197439e-01
4.331332743167877197e-01,5.526611761836588421e-01
4.337735176086425781e-01,5.523879645449811804e-01
4.344137907028198242e-01,5.521088611498297105e-01
4.350540339946746826e-01,5.518237208690939255e-01
4.356943070888519287e-01,5.515323077639142646e-01
4.363345503807067871e-01,5.512344799606099244e-01
4.369747936725616455e-01,5.509300281354976292e-01
4.376150667667388916e-01,5.506187981615031646e-01
4.382553100585937500e-01,5.503006422112912688e-01
4.388955831527709961e-01,5.499754645790493335e-01
4.395358264446258545e-01,5.496431039292524190e-01
4.401760995388031006e-01,5.493034480027620958e-01
4.408163428306579590e-01,5.489563950418405724e-01
4.414565861225128174e-01,5.486018786752828724e-01
4.420968592166900635e-01,5.482397716378319963e-01
4.427371025085449219e-01,5.478700572426999926e-01
4.433773756027221680e-01,5.474926565136941647e-01
4.440176188945770264e-01,5.471074949922414277e-01
4.446578919887542725e-01,5.467145686185426179e-01
4.452981352806091309e-01,5.463138723010150244e-01
4.459383785724639893e-01,5.459053689212032268e-01
4.465786516666412354e-01,5.454890096678006728e-01
4.472188949584960938e-01,5.450648936453346138e-01
4.478591680526733398e-01,5.446329648585326311e-01
4.484994113445281982e-01,5.441933042352351535e-01
4.491396844387054443e-01,5.437459329274219044e-01
4.497799277305603027e-01,5.432909034153379224e-01
4.504201710224151611e-01,5.428283104667324110e-01
4.510604441165924072e-01,5.423581754628661322e-01
4.517006874084472656e-01,5.418806668417257555e-01
4.523409605026245117e-01,5.413958176251418841e-01
4.529812037944793701e-01,5.409037822821991526e-01
4.536214768886566162e-01,5.404046958873953699e-01
4.542617201805114746e-01,5.398987058029098840e-01
4.549019634723663330e-01,5.393859673957814849e-01
4.555422365665435791e-01,5.388666258292236222e-01
4.561824798583984375e-01,5.383409149511626524e-01
4.568227529525756836e-01,5.378089838679231960e-01
4.574629962444305420e-01,5.372710995346854368e-01
4.581032693386077881e-01,5.367274333547342735e-01
4.587435126304626465e-01,5.361782965676660240e-01
4.593837559223175049e-01,5.356238706256402082e-01
4.600240290164947510e-01,5.350644507844446451e-01
4.606642723083496094e-01,5.345003224191442470e-01
4.613045454025268555e-01,5.339317698131154089e-01
4.619447886943817139e-01,5.333590878467546759e-01
4.625850617885589600e-01,5.327825671389909701e-01
4.632253050804138184e-01,5.322025762732640608e-01
4.638655483722686768e-01,5.316193964643409764e-01
4.645058214664459229e-01,5.310333349248104184e-01
4.651460647583007812e-01,5.304448036661773003e-01
4.657863378524780273e-01,5.298540588651601269e-01
4.664265811443328857e-01,5.292615027685174667e-01
4.670668542385101318e-01,5.286674219672899966e-01
4.677070975303649902e-01,5.280722307944709648e-01
4.683473408222198486e-01,5.274761904402467394e-01
4.689876139163970947e-01,5.268796458043012443e-01
4.696278572082519531e-01,5.262829555864301234e-01
4.702681303024291992e-01,5.256863878102224774e-01
4.709083735942840576e-01,5.250902999596149812e-01
4.715486466884613037e-01,5.244949374337757320e-01
4.721888899803161621e-01,5.239006234139482743e-01
4.728291332721710205e-01,5.233076145354846886e-01
4.734694063663482666e-01,5.227161055733700046e-01
4.741096496582031250e-01,5.221263913793228184e-01
4.747499227523803711e-01,5.215386344957053666e-01
4.753901660442352295e-01,5.209530389062386746e-01
4.760304391384124756e-01,5.203697441818158076e-01
4.766706824302673340e-01,5.197889108817070891e-01
4.773109257221221924e-01,5.192106469362487431e-01
4.779511988162994385e-01,5.186349850344855739e-01
4.785914421081542969e-01,5.180620534084132700e-01
4.792317152023315430e-01,5.174917982275575312e-01
4.798719584941864014e-01,5.169242742622062181e-01
4.805122315883636475e-01,5.163593872873741830e-01
4.811524748802185059e-01,5.157971129187108872e-01
4.817927181720733643e-01,5.152373617196359668e-01
4.824329912662506104e-01,5.146799256842751191e-01
4.830732345581054688e-01,5.141247106525996813e-01
4.837135076522827148e-01,5.135714790964098775e-01
4.843537509441375732e-01,5.130200425199911152e-01
4.849940240383148193e-01,5.124700902589403029e-01
4.856342673301696777e-01,5.119213875347088383e-01
4.862745106220245361e-01,5.113736041399441490e-01
4.869147837162017822e-01,5.108263531534742441e-01
4.875550270080566406e-01,5.102793411025183801e-01
4.881953001022338867e-01,5.097320681073558291e-01
4.888355433940887451e-01,5.091842247135724975e-01
4.894758164882659912e-01,5.086352699026344126e-01
4.901160597801208496e-01,5.080847843273383901e-01
4.907563030719757080e-01,5.075322878236327995e-01
4.913965761661529541e-01,5.069772199111497457e-01
4.920368194580078125e-01,5.064191207879789047e-01
4.926770925521850586e-01,5.058573996647997006e-01
4.933173358440399170e-01,5.052915521177077096e-01
4.939576089382171631e-01,5.047209887892476488e-01
4.945978522300720215e-01,5.041451645000165627e-01
4.952380955219268799e-01,5.035634782741729154e-01
4.958783686161041260e-01,5.029753500104590103e-01
4.965186119079589844e-01,5.023802153065943799e-01
4.971588850021362305e-01,5.017774552700453583e-01
4.977991282939910889e-01,5.011665154077160622e-01
4.984394013881683350e-01,5.005467909227352408e-01
4.990796446800231934e-01,4.999177594736523567e-01
4.997198879718780518e-01,4.992788114914681330e-01
5.003601312637329102e-01,4.986293897312559231e-01
5.010004043579101562e-01,4.979689416991073259e-01
5.016406774520874023e-01,4.972969526241621807e-01
5.022809505462646484e-01,4.966129230527069893e-01
5.029211640357971191e-01,4.959164045033306323e-01
5.035614371299743652e-01,4.952067882661399523e-01
5.042017102241516113e-01,4.944837138646107633e-01
5.048419237136840820e-01,4.937468036978267527e-01
5.054821968078613281e-01,4.929955065154230098e-01
5.061224699020385742e-01,4.922295436257448920e-01
5.067627429962158203e-01,4.914485547526230569e-01
5.074029564857482910e-01,4.906523081498939121e-01
5.080432295799255371e-01,4.898403729757028202e-01
5.086835026741027832e-01,4.890125555484958753e-01
5.093237161636352539e-01,4.881687717949976246e-01
5.099639892578125000e-01,4.873086606297434287e-01
5.106042623519897461e-01,4.864321628400487540e-01
5.112445354461669922e-01,4.855391997698550455e-01
5.118847489356994629e-01,4.846298018178387679e-01
5.125250220298767090e-01,4.837037851314724968e-01
5.131652951240539551e-01,4.827612764571043158e-01
5.138055086135864258e-01,4.818024095776127780e-01
5.144457817077636719e-01,4.808271627760030142e-01
5.150860548019409180e-01,4.798357957675056795e-01
5.157263278961181641e-01,4.788284790344530251e-01
5.163665413856506348e-01,4.778055903561480022e-01
5.170068144798278809e-01,4.767672428974085719e-01
5.176470875740051270e-01,4.757138278188128844e-01
5.182873010635375977e-01,4.746458984936063885e-01
5.189275741577148438e-01,4.735636461235666061e-01
5.195678472518920898e-01,4.724676508706080469e-01
5.202081203460693359e-01,4.713584145572777828e-01
5.208483338356018066e-01,4.702366053962796499e-01
5.214886069297790527e-01,4.691025866729212623e-01
5.221288800239562988e-01,4.679571131281328178e-01
5.227690935134887695e-01,4.668009352944446633e-01
5.234093666076660156e-01,4.656345195544293603e-01
5.240496397018432617e-01,4.644586789074827138e-01
5.246899127960205078e-01,4.632742066597113073e-01
5.253301262855529785e-01,4.620819314273076905e-01
5.259703993797302246e-01,4.608824261975423831e-01
5.266106724739074707e-01,4.596766071895643790e-01
5.272508859634399414e-01,4.584654294843231170e-01
5.278911590576171875e-01,4.572494345317137387e-01
5.285314321517944336e-01,4.560295902265276702e-01
5.291717052459716797e-01,4.548067292763384728e-01
5.298119187355041504e-01,4.535817938630399837e-01
5.304521918296813965e-01,4.523553529755375280e-01
5.310924649238586426e-01,4.511283468473004099e-01
5.317326784133911133e-01,4.499016702197908835e-01
5.323729515075683594e-01,4.486758538139739017e-01
5.330132246017456055e-01,4.474517991803685923e-01
5.336534976959228516e-01,4.462301715016878667e-01
5.342937111854553223e-01,4.450118161012341922e-01
5.349339842796325684e-01,4.437971122427533111e-01
5.355742573738098145e-01,4.425868220301429901e-01
5.362144708633422852e-01,4.413815931897184797e-01
5.368547439575195312e-01,4.401817461380685970e-01
5.374950170516967773e-01,4.389878425443241028e-01
5.381352901458740234e-01,4.378002864171128827e-01
5.387755036354064941e-01,4.366195698956087945e-01
5.394157767295837402e-01,4.354457533453071072e-01
5.400560498237609863e-01,4.342791878832312769e-01
5.406962633132934570e-01,4.331201705196088270e-01
5.413365364074707031e-01,4.319685448945707051e-01
5.419768095016479492e-01,4.308245434559574427e-01
5.426170825958251953e-01,4.296880924336372587e-01
5.432572960853576660e-01,4.285592126358039877e-01
5.438975691795349121e-01,4.274375640181391489e-01
5.445378422737121582e-01,4.263229953192646526e-01
5.451780557632446289e-01,4.252153609772149068e-01
5.458183288574218750e-01,4.241140876293210127e-01
5.464586019515991211e-01,4.230188760113193780e-01
5.470988750457763672e-01,4.219292774503262677e-01
5.477390885353088379e-01,4.208448261385795419e-01
5.483793616294860840e-01,4.197647817796030800e-01
5.490196347236633301e-01,4.186885934620385719e-01
5.496598482131958008e-01,4.176156961893653374e-01
5.503001213073730469e-01,4.165451526186414455e-01
5.509403944015502930e-01,4.154763335821796133e-01
5.515806674957275391e-01,4.144084312418261362e-01
5.522208809852600098e-01,4.133407358611940197e-01
5.528611540794372559e-01,4.122722275743715414e-01
5.535014271736145020e-01,4.112020950809318620e-01
5.541416406631469727e-01,4.101296280084136825e-01
5.547819137573242188e-01,4.090537299307710484e-01
5.554221868515014648e-01,4.079735988514281431e-01
5.560624599456787109e-01,4.068884058866322206e-01
5.567026734352111816e-01,4.057973743558536128e-01
5.573429465293884277e-01,4.046994805120798233e-01
5.579832196235656738e-01,4.035939985382634987e-01
5.586234927177429199e-01,4.024801749392219463e-01
5.592637062072753906e-01,4.013573406920638575e-01
5.599039793014526367e-01,4.002245876407402037e-01
5.605442523956298828e-01,3.990814138745335526e-01
5.611844658851623535e-01,3.979272600584717878e-01
5.618247389793395996e-01,3.967614285386877881e-01
5.624650120735168457e-01,3.955835097731554839e-01
5.631052851676940918e-01,3.943931239981006698e-01
5.637454986572265625e-01,3.931900404627906020e-01
5.643857717514038086e-01,3.919737895906703073e-01
5.650260448455810547e-01,3.907442958001192679e-01
5.656662583351135254e-01,3.895015825001504339e-01
5.663065314292907715e-01,3.882454211939161404e-01
5.669468045234680176e-01,3.869759911862762358e-01
5.675870776176452637e-01,3.856934716160402843e-01
5.682272911071777344e-01,3.843982176195521738e-01
5.688675642013549805e-01,3.830903856825189635e-01
5.695078372955322266e-01,3.817705012184848812e-01
5.701480507850646973e-01,3.804392008607440090e-01
5.707883238792419434e-01,3.790968865357360329e-01
5.714285969734191895e-01,3.777443606783910113e-01
5.720688700675964355e-01,3.763824513278306583e-01
5.727090835571289062e-01,3.750121157813310901e-01
5.733493566513061523e-01,3.736340517350442703e-01
5.739896297454833984e-01,3.722494248392158589e-01
5.746298432350158691e-01,3.708594606071091704e-01
5.752701163291931152e-01,3.694650487796193872e-01
5.759103894233703613e-01,3.680675153383150544e-01
5.765506625175476074e-01,3.666681787409884485e-01
5.771908760070800781e-01,3.652684714658880338e-01
5.778311491012573242e-01,3.638694754444964374e-01
5.784714221954345703e-01,3.624727463304493469e-01
5.791116356849670410e-01,3.610798288467655937e-01
5.797519087791442871e-01,3.596919010085724011e-01
5.803921818733215332e-01,3.583105822387668837e-01
5.810324549674987793e-01,3.569372794980165686e-01
5.816726684570312500e-01,3.555736606809896116e-01
5.823129415512084961e-01,3.542208344789892216e-01
5.829532146453857422e-01,3.528804161178809018e-01
5.835934281349182129e-01,3.515539315153457522e-01
5.842337012290954590e-01,3.502424534158707914e-01
5.848739743232727051e-01,3.489474697393086799e-01
5.855142474174499512e-01,3.476702159856719376e-01
5.861544609069824219e-01,3.464120328022963768e-01
5.867947340011596680e-01,3.451738083493500753e-01
5.874350070953369141e-01,3.439567184516922893e-01
5.880752205848693848e-01,3.427618572478960957e-01
5.887154936790466309e-01,3.415898705216049436e-01
5.893557667732238770e-01,3.404416262105147695e-01
5.899960398674011230e-01,3.393178440198125756e-01
5.906362533569335938e-01,3.382191431557131089e-01
5.912765264511108398e-01,3.371457415636767152e-01
5.919167995452880859e-01,3.360980829082209631e-01
5.925570130348205566e-01,3.350764173838243210e-01
5.931972861289978027e-01,3.340806119714008204e-01
5.938375592231750488e-01,3.331106483436698795e-01
5.944778323173522949e-01,3.321662835073087017e-01
5.951180458068847656e-01,3.312472068055107854e-01
5.957583189010620117e-01,3.303527216420070189e-01
5.963985919952392578e-01,3.294822029688209142e-01
5.970388054847717285e-01,3.286349005749453767e-01
5.976790785789489746e-01,3.278096085424406780e-01
5.983193516731262207e-01,3.270052833416663418e-01
5.989596247673034668e-01,3.262206139133434490e-01
5.995998382568359375e-01,3.254541955537657572e-01
6.002401113510131836e-01,3.247042914851654416e-01
6.008803844451904297e-01,3.239691670834092818e-01
6.015205979347229004e-01,3.232470525257613581e-01
6.021608710289001465e-01,3.225357195182931846e-01
6.028011441230773926e-01,3.218330722776698849e-01
6.034414172172546387e-01,3.211368289205012161e-01
6.040816307067871094e-01,3.204446094470538853e-01
6.047219038009643555e-01,3.197537622278248115e-01
6.053621768951416016e-01,3.190617076758632820e-01
6.060023903846740723e-01,3.183657578714349512e-01
6.066426634788513184e-01,3.176629415679013135e-01
6.072829365730285645e-01,3.169504653282921858e-01
6.079232096672058105e-01,3.162253427447883070e-01
6.085634231567382812e-01,3.154846102894675042e-01
6.092036962509155273e-01,3.147250537726264952e-01
6.098439693450927734e-01,3.139436576552929736e-01
6.104841828346252441e-01,3.131373718454497634e-01
6.111244559288024902e-01,3.123029224796587400e-01
6.117647290229797363e-01,3.114372540083993890e-01
6.124050021171569824e-01,3.105372816599265562e-01
6.130452156066894531e-01,3.095999983766413166e-01
6.136854887008666992e-01,3.086222123001780560e-01
6.143257617950439453e-01,3.076010672628131104e-01
6.149659752845764160e-01,3.065337543456552183e-01
6.156062483787536621e-01,3.054172914561803509e-01
6.162465214729309082e-01,3.042490268692121802e-01
6.168867945671081543e-01,3.030263875613372626e-01
6.175270080566406250e-01,3.017470175333021309e-01
6.181672811508178711e-01,3.004083273325877101e-01
6.188075542449951172e-01,2.990082241113212191e-01
6.194477677345275879e-01,2.975448177772834768e-01
6.200880408287048340e-01,2.960159467858840543e-01
6.207283139228820801e-01,2.944200295603423001e-01
6.213685870170593262e-01,2.927555481273871330e-01
6.220088005065917969e-01,2.910213317560739199e-01
6.226490736007690430e-01,2.892158667154571816e-01
6.232893466949462891e-01,2.873383911781570710e-01
6.239295601844787598e-01,2.853883217315207332e-01
6.245698332786560059e-01,2.833647804546561844e-01
6.252101063728332520e-01,2.812675875529850877e-01
6.258503794670104980e-01,2.790966213765724291e-01
6.264905929565429688e-01,2.768521671482835345e-01
6.271308660507202148e-01,2.745341061098973690e-01
6.277711391448974609e-01,2.721431500823250360e-01
6.284113526344299316e-01,2.696801794604875013e-01
6.290516257286071777e-01,2.671457206640930337e-01
6.296918988227844238e-01,2.645410274673221096e-01
6.303321719169616699e-01,2.618673785510208241e-01
6.309723854064941406e-01,2.591265515840657230e-01
6.316126585006713867e-01,2.563196072138005377e-01
6.322529315948486328e-01,2.534486589013011937e-01
6.328931450843811035e-01,2.505159494706665768e-01
6.335334181785583496e-01,2.475230281716154224e-01
6.341736912727355957e-01,2.444724289583031229e-01
6.348139643669128418e-01,2.413665765242765104e-01
6.354541778564453125e-01,2.382082472710376209e-01
6.360944509506225586e-01,2.349994988308541366e-01
6.367347240447998047e-01,2.317433684417284923e-01
6.373749375343322754e-01,2.284429385445578831e-01
6.380152106285095215e-01,2.251005027250512214e-01
6.386554837226867676e-01,2.217193389669995796e-01
6.392957568168640137e-01,2.183024684842047591e-01
6.399359703063964844e-01,2.148532695224711908e-01
6.405762434005737305e-01,2.113742179971085378e-01
6.412165164947509766e-01,2.078687447045051151e-01
6.418567299842834473e-01,2.043403236298604320e-01
6.424970030784606934e-01,2.007914421804910532e-01
6.431372761726379395e-01,1.972255778275213700e-01
6.437775492668151855e-01,1.936458408789816232e-01
6.444177627563476562e-01,1.900556834880759993e-01
6.450580358505249023e-01,1.864575034492004235e-01
6.456983089447021484e-01,1.828547009229932740e-01
6.463385224342346191e-01,1.792505693835204639e-01
6.469787955284118652e-01,1.756473734020485011e-01
6.476190686225891113e-01,1.720483452896943710e-01
6.482593417167663574e-01,1.684562645051368435e-01
6.488995552062988281e-01,1.648742279761190588e-01
6.495398283004760742e-01,1.613042063422902572e-01
6.501801013946533203e-01,1.577491521229634763e-01
6.508203148841857910e-01,1.542118167640058601e-01
6.514605879783630371e-01,1.506940010723658574e-01
6.521008610725402832e-01,1.471983289432250430e-01
6.527411341667175293e-01,1.437270194029185433e-01
6.533813476562500000e-01,1.402824936211475304e-01
6.540216207504272461e-01,1.368661416383019080e-01
6.546618938446044922e-01,1.334801774753162640e-01
6.553021073341369629e-01,1.301267321940580146e-01
6.559423804283142090e-01,1.268068850306693918e-01
6.565826535224914551e-01,1.235225450865859997e-01
6.572229266166687012e-01,1.202751878250536421e-01
6.578631401062011719e-01,1.170665509065322851e-01
6.585034132003784180e-01,1.138972786698841944e-01
6.591436862945556641e-01,1.107688380839579878e-01
6.597838997840881348e-01,1.076826462480431346e-01
6.604241728782653809e-01,1.046390453936405507e-01
6.610644459724426270e-01,1.016392299536779120e-01
6.617047190666198730e-01,9.868396690392344794e-02
6.623449325561523438e-01,9.577419513475238233e-02
6.629852056503295898e-01,9.290997821632540621e-02
6.636254787445068359e-01,9.009203421540057377e-02
6.642656922340393066e-01,8.732108680167005588e-02
6.649059653282165527e-01,8.459689357494681872e-02
6.655462384223937988e-01,8.191994468056407186e-02
6.661865115165710449e-01,7.929039615561173093e-02
6.668267250061035156e-01,7.670856923174707021e-02
6.674669981002807617e-01,7.417397621607735303e-02
6.681072711944580078e-01,7.168678879330414588e-02
6.687474846839904785e-01,6.924709357742475646e-02
6.693877577781677246e-01,6.685425335958017357e-02
6.700280308723449707e-01,6.450823779873893216e-02
6.706683039665222168e-01,6.220872733974935898e-02
6.713085174560546875e-01,5.995560344240447037e-02
6.719487905502319336e-01,5.774800484413189494e-02
6.725890636444091797e-01,5.558577567821032517e-02
6.732292771339416504e-01,5.346855029085428868e-02
6.738695502281188965e-01,5.139550028321426822e-02
6.745098233222961426e-01,4.936629207725928836e-02
6.751500964164733887e-01,4.738036509565324295e-02
6.757903099060058594e-01,4.543736383248297983e-02
6.764305830001831055e-01,4.353634544713624877e-02
6.770708560943603516e-01,4.167696753686733757e-02
6.777110695838928223e-01,3.985879323814067732e-02
6.783513426780700684e-01,3.808096798945426187e-02
6.789916157722473145e-01,3.634310332002588240e-02
6.796318888664245605e-01,3.464470970838107178e-02
6.802721023559570312e-01,3.298543106920392987e-02
6.809123754501342773e-01,3.136451135557472014e-02
6.815526485443115234e-01,2.978166833069373354e-02
6.821928620338439941e-01,2.823670104853448493e-02
6.828331351280212402e-01,2.672897068280377653e-02
6.834734082221984863e-01,2.525832199990052374e-02
6.841136813163757324e-01,2.382454816967616296e-02
6.847538948059082031e-01,2.242762318226754203e-02
6.853941679000854492e-01,2.106718841181454138e-02
6.860344409942626953e-01,1.974332809399692579e-02
6.866746544837951660e-01,1.845621423108356751e-02
6.873149275779724121e-01,1.720573203396202899e-02
6.879552006721496582e-01,1.599220922932653721e-02
6.885954737663269043e-01,1.481589762101398478e-02
6.892356872558593750e-01,1.367730109077491818e-02
6.898759603500366211e-01,1.257666132925905345e-02
6.905162334442138672e-01,1.151461223202332462e-02
6.911564469337463379e-01,1.049189229083946628e-02
6.917967200279235840e-01,9.509032192079214241e-03
6.924369931221008301e-01,8.566954304874307979e-03
6.930772662162780762e-01,7.666540060706772408e-03
6.937174797058105469e-01,6.808888428624371159e-03
6.943577527999877930e-01,5.994939801081677899e-03
6.949980258941650391e-01,5.225912433550305991e-03
6.956382393836975098e-01,4.503140403776306755e-03
6.962785124778747559e-01,3.827872103846718943e-03
6.969187855720520020e-01,3.201587031897989988e-03
6.975590586662292480e-01,2.625812915313829876e-03
6.981992721557617188e-01,2.102151163466459138e-03
6.988395452499389648e-01,1.632191116355929950e-03
6.994798183441162109e-01,1.217695949470964933e-03
7.001200318336486816e-01,8.605070077853937960e-04
7.007603049278259277e-01,5.623835835195656330e-04
7.014005780220031738e-01,3.252681610592667028e-04
7.020408511161804199e-01,1.511727813467977910e-04
7.026810646057128906e-01,4.207496036334745781e-05
7.033213376998901367e-01,4.440892098500626162e-16
7.039616107940673828e-01,2.701067885446661876e-05
7.046018242835998535e-01,1.252427144295964467e-04
7.052420973777770996e-01,2.968241711696073537e-04
7.058823704719543457e-01,5.438878531109914150e-04
7.065226435661315918e-01,8.685980084335298557e-04
7.071628570556640625e-01,1.273085288752362487e-03
7.078031301498413086e-01,1.759550917067365106e-03
7.084434032440185547e-01,2.330168050344916253e-03
7.090836167335510254e-01,2.986961364219276049e-03
7.097238898277282715e-01,3.732206452215613979e-03
7.103641629219055176e-01,4.567944212968910733e-03
7.110044360160827637e-01,5.496260270124064817e-03
7.116446495056152344e-01,6.519086462630774292e-03
7.122849225997924805e-01,7.638614031102441970e-03
7.129251956939697266e-01,8.856736672914866659e-03
7.135654091835021973e-01,1.017521965903833703e-02
7.142056822776794434e-01,1.159620146372120075e-02
7.148459553718566895e-01,1.312137424913473183e-02
7.154862284660339355e-01,1.475247581153826815e-02
7.161264419555664062e-01,1.649109405943072204e-02
7.167667150497436523e-01,1.833915888881554324e-02
7.174069881439208984e-01,2.029807406307915230e-02
7.180472612380981445e-01,2.236938560683254806e-02
7.186874747276306152e-01,2.455431353286030571e-02
7.193277478218078613e-01,2.685463732213211330e-02
7.199680209159851074e-01,2.927148545079205633e-02
7.206082344055175781e-01,3.180584421102139459e-02
7.212485074996948242e-01,3.445935528185639640e-02
7.218887805938720703e-01,3.723289738959145723e-02
7.225290536880493164e-01,4.012746490117713449e-02
7.231692671775817871e-01,4.314381144052248374e-02
7.238095402717590332e-01,4.628333266564421677e-02
7.244498133659362793e-01,4.954658326927718903e-02
7.250900268554687500e-01,5.293405649790372536e-02
7.257302999496459961e-01,5.644705981899811320e-02
7.263705730438232422e-01,6.008594468002659283e-02
7.270108461380004883e-01,6.385128534294581826e-02
7.276510596275329590e-01,6.774325958482130261e-02
7.282913327217102051e-01,7.176307932390413313e-02
7.289316058158874512e-01,7.591083513257856907e-02
7.295718193054199219e-01,8.018648053724675151e-02
7.302120923995971680e-01,8.459119446412266541e-02
7.308523654937744141e-01,8.912484785352159378e-02
7.314926385879516602e-01,9.378773381673877196e-02
7.321328520774841309e-01,9.857962881748560946e-02
7.327731251716613770e-01,1.035016275806013297e-01
7.334133982658386230e-01,1.085534462568960024e-01
7.340536117553710938e-01,1.137347573613904927e-01
7.346938848495483398e-01,1.190466682266384524e-01
7.353341579437255859e-01,1.244887958898166502e-01
7.359744310379028320e-01,1.300611990661306727e-01
7.366146445274353027e-01,1.357634668768308295e-01
7.372549176216125488e-01,1.415966868050064775e-01
7.378951907157897949e-01,1.475603942106831212e-01
7.385354042053222656e-01,1.536540725391262185e-01
7.391756772994995117e-01,1.598788655127512115e-01
7.398159503936767578e-01,1.662342754370107478e-01
7.404562234878540039e-01,1.727203009114139931e-01
7.410964369773864746e-01,1.793363688633187181e-01
7.417367100715637207e-01,1.860837336044816048e-01
7.423769831657409668e-01,1.929617819510354160e-01
7.430171966552734375e-01,1.999699032458028825e-01
7.436574697494506836e-01,2.071094039441705448e-01
7.442977428436279297e-01,2.143796905543924325e-01
7.449380159378051758e-01,2.217807200082013708e-01
7.455782294273376465e-01,2.293118401947955576e-01
7.462185025215148926e-01,2.369744428547364556e-01
7.468587756156921387e-01,2.447678919532529918e-01
7.474989891052246094e-01,2.526913858962291926e-01
7.481392621994018555e-01,2.607464149722957814e-01
7.487795352935791016e-01,2.689322479815903222e-01
7.494198083877563477e-01,2.772488612002517172e-01
7.500600218772888184e-01,2.856954305991621368e-01
7.507002949714660645e-01,2.942734941633058376e-01
7.513405680656433105e-01,3.029821888865908974e-01
7.519807815551757812e-01,3.118206357504051951e-01
7.526210546493530273e-01,3.207903977294472853e-01
7.532613277435302734e-01,3.298905704077439438e-01
7.539016008377075195e-01,3.391210303079428279e-01
7.545418143272399902e-01,3.484807283935973388e-01
7.551820874214172363e-01,3.579713148557033264e-01
7.558223605155944824e-01,3.675917107569723896e-01
7.564625740051269531e-01,3.773408088000103078e-01
7.571028470993041992e-01,3.872202587146928998e-01
7.577431201934814453e-01,3.972288913117756337e-01
7.583833932876586914e-01,4.073665002075768093e-01
7.590236067771911621e-01,4.176318650752781636e-01
7.596638798713684082e-01,4.280266633704341572e-01
7.603041529655456543e-01,4.385496693372017418e-01
7.609443664550781250e-01,4.491996220698375453e-01
7.615846395492553711e-01,4.599782812278787603e-01
7.622249126434326172e-01,4.708843831682134606e-01
7.628651857376098633e-01,4.819177229729767475e-01
7.635053992271423340e-01,4.930770232697985200e-01
7.641456723213195801e-01,5.043641951154507197e-01
7.647859454154968262e-01,5.157780940167917549e-01
7.654261589050292969e-01,5.273175198971564726e-01
7.660664319992065430e-01,5.389846074874817816e-01
7.667067050933837891e-01,5.507783012701130687e-01
7.673469781875610352e-01,5.626987306009647583e-01
7.679871916770935059e-01,5.747449807214550788e-01
7.686274647712707520e-01,5.869195812741629936e-01
7.692677378654479980e-01,5.992218292140569780e-01
7.699079513549804688e-01,6.116511452415669403e-01
7.705482244491577148e-01,6.242104683703271206e-01
7.711884975433349609e-01,6.368995545201925346e-01
7.718287706375122070e-01,6.497193667723522026e-01
7.724689841270446777e-01,6.626699039818699788e-01
7.731092572212219238e-01,6.757549548345282986e-01
7.737495303153991699e-01,6.889749193039405029e-01
7.743897438049316406e-01,7.023303761464441131e-01
7.750300168991088867e-01,7.158258384608910951e-01
7.756702899932861328e-01,7.294624170806969232e-01
7.763105630874633789e-01,7.432426543874086633e-01
7.769507765769958496e-01,7.571680661772770549e-01
7.775910496711730957e-01,7.712443967278868051e-01
7.782313227653503418e-01,7.854738034139554514e-01
7.788715362548828125e-01,7.998586790606374564e-01
7.795118093490600586e-01,8.144056707596649680e-01
7.801520824432373047e-01,8.291178985508609323e-01
7.807923555374145508e-01,8.440000425071745305e-01
7.814325690269470215e-01,8.590557272462682192e-01
7.820728421211242676e-01,8.742931259575792424e-01
7.827131152153015137e-01,8.897165830525333163e-01
7.833533287048339844e-01,9.053306928316753321e-01
7.839936017990112305e-01,9.211448042700913774e-01
7.846338748931884766e-01,9.371641623296729229e-01
7.852741479873657227e-01,9.533959620216840847e-01
7.859143614768981934e-01,9.698460253867136061e-01
7.865546345710754395e-01,9.865252411237777075e-01
7.871949076652526855e-01,1.003440156652134707e+00
7.878351211547851562e-01,1.020597622791678205e+00
7.884753942489624023e-01,1.038009554909526955e+00
7.891156673431396484e-01,1.055683362285535054e+00
7.897559404373168945e-01,1.073628454266322585e+00
7.903961539268493652e-01,1.091852695103869841e+00
7.910364270210266113e-01,1.110369341064769699e+00
7.916767001152038574e-01,1.129186824189793548e+00
7.923169136047363281e-01,1.148313756680091835e+00
7.929571866989135742e-01,1.167764235147565444e+00
7.935974597930908203e-01,1.187547340831111242e+00
7.942377328872680664e-01,1.207674025020183173e+00
7.948779463768005371e-01,1.228153492478231357e+00
7.955182194709777832e-01,1.249000913856092687e+00
7.961584925651550293e-01,1.270225792370975881e+00
7.967987060546875000e-01,1.291837730559424635e+00
7.974389791488647461e-01,1.313852384137589979e+00
7.980792522430419922e-01,1.336279515034434873e+00
7.987195253372192383e-01,1.359130917885390311e+00
7.993597388267517090e-01,1.382416350565640606e+00
8.000000119209289551e-01,1.406152006455635650e+00


==> code/potentials/score-matching/potentials_2.csv <==
x,f
-8.000000119209289551e-01,5.840695476828750010e-01
-7.993597388267517090e-01,5.646340615948126640e-01
-7.987195253372192383e-01,5.458028370876126800e-01
-7.980792522430419922e-01,5.275628917769008552e-01
-7.974389791488647461e-01,5.099063179420246783e-01
-7.967987060546875000e-01,4.928233900893408403e-01
-7.961584925651550293e-01,4.763057545196160980e-01
-7.955182194709777832e-01,4.603403947708404331e-01
-7.948779463768005371e-01,4.449187567224068829e-01
-7.942377328872680664e-01,4.300320699976416527e-01
-7.935974597930908203e-01,4.156672756564612214e-01
-7.929571866989135742e-01,4.018154622036762547e-01
-7.923169136047363281e-01,3.884662173893547177e-01
-7.916767001152038574e-01,3.756101886674905188e-01
-7.910364270210266113e-01,3.632344494311667837e-01
-7.903961539268493652e-01,3.513295779534533203e-01
-7.897559404373168945e-01,3.398859536507448098e-01
-7.891156673431396484e-01,3.288907348178597978e-01
-7.884753942489624023e-01,3.183342850824799619e-01
-7.878351211547851562e-01,3.082057772423976161e-01
-7.871949076652526855e-01,2.984953359320856592e-01
-7.865546345710754395e-01,2.891903534745630111e-01
-7.859143614768981934e-01,2.802809333549762805e-01
-7.852741479873657227e-01,2.717570924974195279e-01
-7.846338748931884766e-01,2.636064265013073893e-01
-7.839936017990112305e-01,2.558190591353572962e-01
-7.833533287048339844e-01,2.483842334041499456e-01
-7.827131152153015137e-01,2.412919786452158988e-01
-7.820728421211242676e-01,2.345303637032429833e-01
-7.814325690269470215e-01,2.280895507925064791e-01
-7.807923555374145508e-01,2.219596379149169074e-01
-7.801520824432373047e-01,2.161291326412611014e-01
-7.795118093490600586e-01,2.105883715597687278e-01
-7.788715362548828125e-01,2.053272188493795447e-01
-7.782313227653503418e-01,2.003360481940275051e-01
-7.775910496711730957e-01,1.956040846376594367e-01
-7.769507765769958496e-01,1.911220450486177391e-01
-7.763105630874633789e-01,1.868806714513633338e-01
-7.756702899932861328e-01,1.828697113739599089e-01
-7.750300168991088867e-01,1.790802862028968434e-01
-7.743897438049316406e-01,1.755032904033200225e-01
-7.737495303153991699e-01,1.721300532392726623e-01
-7.731092572212219238e-01,1.689512139108702016e-01
-7.724689841270446777e-01,1.659585268148235926e-01
-7.718287706375122070e-01,1.631438681384231870e-01
-7.711884975433349609e-01,1.604985522528936670e-01
-7.705482244491577148e-01,1.580148910544036944e-01
-7.699079513549804688e-01,1.556851877155747133e-01
-7.692677378654479980e-01,1.535020508504674197e-01
-7.686274647712707520e-01,1.514578311301235658e-01
-7.679871916770935059e-01,1.495456202386491462e-01
-7.673469781875610352e-01,1.477587597813725395e-01
-7.667067050933837891e-01,1.460902831006363201e-01
-7.660664319992065430e-01,1.445339710800146449e-01
-7.654261589050292969e-01,1.430836478153785229e-01
-7.647859454154968262e-01,1.417335081438819699e-01
-7.641456723213195801e-01,1.404775794504251607e-01
-7.635053992271423340e-01,1.393105296716745656e-01
-7.628651857376098633e-01,1.382271912868944241e-01
-7.622249126434326172e-01,1.372223040043714093e-01
-7.615846395492553711e-01,1.362911895813798679e-01
-7.609443664550781250e-01,1.354292210218082104e-01
-7.603041529655456543e-01,1.346321199974007676e-01
-7.596638798713684082e-01,1.338955242982393656e-01
-7.590236067771911621e-01,1.332155451873426877e-01
-7.583833932876586914e-01,1.325884823970873150e-01
-7.577431201934814453e-01,1.320106094751287706e-01
-7.571028470993041992e-01,1.314786203234876716e-01
-7.564625740051269531e-01,1.309892903079656890e-01
-7.558223605155944824e-01,1.305396520659711790e-01
-7.551820874214172363e-01,1.301267369458951606e-01
-7.545418143272399902e-01,1.297479044952547511e-01
-7.539016008377075195e-01,1.294006915359471321e-01
-7.532613277435302734e-01,1.290825969727844580e-01
-7.526210546493530273e-01,1.287914591412677723e-01
-7.519807815551757812e-01,1.285251876737802945e-01
-7.513405680656433105e-01,1.282818437616679574e-01
-7.507002949714660645e-01,1.280595461477265218e-01
-7.500600218772888184e-01,1.278566127595914814e-01
-7.494198083877563477e-01,1.276714861390892963e-01
-7.487795352935791016e-01,1.275026535626166968e-01
-7.481392621994018555e-01,1.273487644388731077e-01
-7.474989891052246094e-01,1.272085471380988153e-01
-7.468587756156921387e-01,1.270808265272611592e-01
-7.462185025215148926e-01,1.269644671370047107e-01
-7.455782294273376465e-01,1.268585347812933861e-01
-7.449380159378051758e-01,1.267620541774423515e-01
-7.442977428436279297e-01,1.266741696715483201e-01
-7.436574697494506836e-01,1.265940759225729906e-01
-7.430171966552734375e-01,1.265210915615284648e-01
-7.423769831657409668e-01,1.264545326281059090e-01
-7.417367100715637207e-01,1.263937853885828133e-01
-7.410964369773864746e-01,1.263382746784573740e-01
-7.404562234878540039e-01,1.262875321329577361e-01
-7.398159503936767578e-01,1.262410657558259430e-01
-7.391756772994995117e-01,1.261984430750278108e-01
-7.385354042053222656e-01,1.261592975597558564e-01
-7.378951907157897949e-01,1.261232603046358314e-01
-7.372549176216125488e-01,1.260900228801511425e-01
-7.366146445274353027e-01,1.260592959096600296e-01
-7.359744310379028320e-01,1.260307980714427956e-01
-7.353341579437255859e-01,1.260043327863376028e-01
-7.346938848495483398e-01,1.259796308389411479e-01
-7.340536117553710938e-01,1.259565329616312290e-01
-7.334133982658386230e-01,1.259348759061462708e-01
-7.327731251716613770e-01,1.259144843273829473e-01
-7.321328520774841309e-01,1.258952097324268493e-01
-7.314926385879516602e-01,1.258769307920979408e-01
-7.308523654937744141e-01,1.258595439863063881e-01
-7.302120923995971680e-01,1.258429460041261549e-01
-7.295718193054199219e-01,1.258270215184795759e-01
-7.289316058158874512e-01,1.258117322544629602e-01
-7.282913327217102051e-01,1.257969656382402768e-01
-7.276510596275329590e-01,1.257826872029932375e-01
-7.270108461380004883e-01,1.257688270048147317e-01
-7.263705730438232422e-01,1.257553359226406542e-01
-7.257302999496459961e-01,1.257421518288719398e-01
-7.250900268554687500e-01,1.257292525368862712e-01
-7.244498133659362793e-01,1.257165936278532570e-01
-7.238095402717590332e-01,1.257041713045445874e-01
-7.231692671775817871e-01,1.256919099766977688e-01
-7.225290536880493164e-01,1.256797920574070915e-01
-7.218887805938720703e-01,1.256678582962029722e-01
-7.212485074996948242e-01,1.256560139368705364e-01
-7.206082344055175781e-01,1.256442826108483679e-01
-7.199680209159851074e-01,1.256326380588546066e-01
-7.193277478218078613e-01,1.256210656791463265e-01
-7.186874747276306152e-01,1.256095729494584035e-01
-7.180472612380981445e-01,1.255981256475733332e-01
-7.174069881439208984e-01,1.255867207989416201e-01
-7.167667150497436523e-01,1.255753663994916280e-01
-7.161264419555664062e-01,1.255640239082751464e-01
-7.154862284660339355e-01,1.255527001960796696e-01
-7.148459553718566895e-01,1.255414331885527091e-01
-7.142056822776794434e-01,1.255301591441098097e-01
-7.135654091835021973e-01,1.255189001550540695e-01
-7.129251956939697266e-01,1.255076608241676439e-01
-7.122849225997924805e-01,1.254964097011916913e-01
-7.116446495056152344e-01,1.254851755447035089e-01
-7.110044360160827637e-01,1.254739367928836558e-01
-7.103641629219055176e-01,1.254626951113859690e-01
-7.097238898277282715e-01,1.254514595461460047e-01
-7.090836167335510254e-01,1.254402209089944265e-01
-7.084434032440185547e-01,1.254289843852505193e-01
-7.078031301498413086e-01,1.254177154834916763e-01
-7.071628570556640625e-01,1.254064708534947670e-01
-7.065226435661315918e-01,1.253951958206958039e-01
-7.058823704719543457e-01,1.253839252940363025e-01
-7.052420973777770996e-01,1.253726466396858363e-01
-7.046018242835998535e-01,1.253613514898024306e-01
-7.039616107940673828e-01,1.253500461873633398e-01
-7.033213376998901367e-01,1.253387502161329436e-01
-7.026810646057128906e-01,1.253274166229099151e-01
-7.020408511161804199e-01,1.253160792015499680e-01
-7.014005780220031738e-01,1.253047308325800913e-01
-7.007603049278259277e-01,1.252934060567070240e-01
-7.001200318336486816e-01,1.252820508599565841e-01
-6.994798183441162109e-01,1.252706684242586022e-01
-6.988395452499389648e-01,1.252592839220452170e-01
-6.981992721557617188e-01,1.252478809982955354e-01
-6.975590586662292480e-01,1.252364797259222229e-01
-6.969187855720520020e-01,1.252250463978272776e-01
-6.962785124778747559e-01,1.252136183347105636e-01
-6.956382393836975098e-01,1.252021757003047853e-01
-6.949980258941650391e-01,1.251907421121405406e-01
-6.943577527999877930e-01,1.251792810760612440e-01
-6.937174797058105469e-01,1.251677875659735761e-01
-6.930772662162780762e-01,1.251563027949798013e-01
-6.924369931221008301e-01,1.251448134714654437e-01
-6.917967200279235840e-01,1.251332953763188982e-01
-6.911564469337463379e-01,1.251217754741018595e-01
-6.905162334442138672e-01,1.251102445329865809e-01
-6.898759603500366211e-01,1.250987036970241384e-01
-6.892356872558593750e-01,1.250871424694040002e-01
-6.885954737663269043e-01,1.250755788706552352e-01
-6.879552006721496582e-01,1.250640130868019284e-01
-6.873149275779724121e-01,1.250524140068085543e-01
-6.866746544837951660e-01,1.250408116017078797e-01
-6.860344409942626953e-01,1.250292039585159110e-01
-6.853941679000854492e-01,1.250175822436050410e-01
-6.847538948059082031e-01,1.250059387031101643e-01
-6.841136813163757324e-01,1.249942945378434977e-01
-6.834734082221984863e-01,1.249826470912802634e-01
-6.828331351280212402e-01,1.249709905841194235e-01
-6.821928620338439941e-01,1.249593049688142443e-01
-6.815526485443115234e-01,1.249476106547779963e-01
-6.809123754501342773e-01,1.249359270592798055e-01
-6.802721023559570312e-01,1.249242180917589096e-01
-6.796318888664245605e-01,1.249125018235970330e-01
-6.789916157722473145e-01,1.249007664890493530e-01
-6.783513426780700684e-01,1.248890338631798436e-01
-6.777110695838928223e-01,1.248772758657468174e-01
-6.770708560943603516e-01,1.248655224929935414e-01
-6.764305830001831055e-01,1.248537366539332893e-01
-6.757903099060058594e-01,1.248419634259168021e-01
-6.751500964164733887e-01,1.248301694999689460e-01
-6.745098233222961426e-01,1.248183682372134840e-01
-6.738695502281188965e-01,1.248065453496534083e-01
-6.732292771339416504e-01,1.247947219383007678e-01
-6.725890636444091797e-01,1.247829067800902969e-01
-6.719487905502319336e-01,1.247710329318021394e-01
-6.713085174560546875e-01,1.247591918975703429e-01
-6.706683039665222168e-01,1.247473123732545375e-01
-6.700280308723449707e-01,1.247354438429444379e-01
-6.693877577781677246e-01,1.247235518117637554e-01
-6.687474846839904785e-01,1.247116493113420432e-01
-6.681072711944580078e-01,1.246997452587144117e-01
-6.674669981002807617e-01,1.246878243305742373e-01
-6.668267250061035156e-01,1.246758928637810016e-01
-6.661865115165710449e-01,1.246639477334459123e-01
-6.655462384223937988e-01,1.246519991988925824e-01
-6.649059653282165527e-01,1.246400379315675266e-01
-6.642656922340393066e-01,1.246280556272472140e-01
-6.636254787445068359e-01,1.246160587681770515e-01
-6.629852056503295898e-01,1.246040862736443877e-01
-6.623449325561523438e-01,1.245920692984086031e-01
-6.617047190666198730e-01,1.245800593718326965e-01
-6.610644459724426270e-01,1.245680302919591753e-01
-6.604241728782653809e-01,1.245559910974622930e-01
-6.597838997840881348e-01,1.245439435500066416e-01
-6.591436862945556641e-01,1.245318689039938143e-01
-6.585034132003784180e-01,1.245198146700525754e-01
-6.578631401062011719e-01,1.245077270803385261e-01
-6.572229266166687012e-01,1.244956203904195036e-01
-6.565826535224914551e-01,1.244835307920566514e-01
-6.559423804283142090e-01,1.244714147522252290e-01
-6.553021073341369629e-01,1.244592822682184519e-01
-6.546618938446044922e-01,1.244471426773201550e-01
-6.540216207504272461e-01,1.244349948326037847e-01
-6.533813476562500000e-01,1.244228258643120810e-01
-6.527411341667175293e-01,1.244106546702550276e-01
-6.521008610725402832e-01,1.243984619913152123e-01
-6.514605879783630371e-01,1.243862657128289584e-01
-6.508203148841857910e-01,1.243740590477910857e-01
-6.501801013946533203e-01,1.243618572520204246e-01
-6.495398283004760742e-01,1.243496033378681531e-01
-6.488995552062988281e-01,1.243373636973252871e-01
-6.482593417167663574e-01,1.243251065238468733e-01
-6.476190686225891113e-01,1.243128461392126738e-01
-6.469787955284118652e-01,1.243005580827931666e-01
-6.463385224342346191e-01,1.242882722382931959e-01
-6.456983089447021484e-01,1.242759697256419216e-01
-6.450580358505249023e-01,1.242636453801244656e-01
-6.444177627563476562e-01,1.242513337536994555e-01
-6.437775492668151855e-01,1.242390009738905121e-01
-6.431372761726379395e-01,1.242266561291698324e-01
-6.424970030784606934e-01,1.242142895460984775e-01
-6.418567299842834473e-01,1.242019172524795323e-01
-6.412165164947509766e-01,1.241895292558341524e-01
-6.405762434005737305e-01,1.241771305355765520e-01
-6.399359703063964844e-01,1.241647124264320112e-01
-6.392957568168640137e-01,1.241522973046205180e-01
-6.386554837226867676e-01,1.241398637605164446e-01
-6.380152106285095215e-01,1.241274195234431943e-01
-6.373749375343322754e-01,1.241149649780548536e-01
-6.367347240447998047e-01,1.241024967896455777e-01
-6.360944509506225586e-01,1.240899932205818956e-01
-6.354541778564453125e-01,1.240775011112118520e-01
-6.348139643669128418e-01,1.240650010327337682e-01
-6.341736912727355957e-01,1.240524741751780624e-01
-6.335334181785583496e-01,1.240399490479831002e-01
-6.328931450843811035e-01,1.240274069231799281e-01
-6.322529315948486328e-01,1.240148375698293393e-01
-6.316126585006713867e-01,1.240022685619206477e-01
-6.309723854064941406e-01,1.239897014684929744e-01
-6.303321719169616699e-01,1.239770873222680869e-01
-6.296918988227844238e-01,1.239644913276967131e-01
-6.290516257286071777e-01,1.239518644135571002e-01
-6.284113526344299316e-01,1.239392091482827141e-01
-6.277711391448974609e-01,1.239265873749593183e-01
-6.271308660507202148e-01,1.239139163621505446e-01
-6.264905929565429688e-01,1.239012459513695319e-01
-6.258503794670104980e-01,1.238885671113783005e-01
-6.252101063728332520e-01,1.238758660700023384e-01
-6.245698332786560059e-01,1.238631544388848482e-01
-6.239295601844787598e-01,1.238504242926508070e-01
-6.232893466949462891e-01,1.238376983516742413e-01
-6.226490736007690430e-01,1.238249479729112146e-01
-6.220088005065917969e-01,1.238121927325144256e-01
-6.213685870170593262e-01,1.237994004396734127e-01
-6.207283139228820801e-01,1.237866089798074221e-01
-6.200880408287048340e-01,1.237738132877357344e-01
-6.194477677345275879e-01,1.237609992197352682e-01
-6.188075542449951172e-01,1.237481714717825199e-01
-6.181672811508178711e-01,1.237353359900961181e-01
-6.175270080566406250e-01,1.237224783323140898e-01
-6.168867945671081543e-01,1.237096069405199117e-01
-6.162465214729309082e-01,1.236967270921196516e-01
-6.156062483787536621e-01,1.236838391598569231e-01
-6.149659752845764160e-01,1.236709175152985729e-01
-6.143257617950439453e-01,1.236580007907877032e-01
-6.136854887008666992e-01,1.236450636042354390e-01
-6.130452156066894531e-01,1.236321291377473486e-01
-6.124050021171569824e-01,1.236191727239548399e-01
-6.117647290229797363e-01,1.236061863902455649e-01
-6.111244559288024902e-01,1.235932020940220255e-01
-6.104841828346252441e-01,1.235801965852743045e-01
-6.098439693450927734e-01,1.235671819153818518e-01
-6.092036962509155273e-01,1.235541561150883538e-01
-6.085634231567382812e-01,1.235411199414153671e-01
-6.079232096672058105e-01,1.235280631199282553e-01
-6.072829365730285645e-01,1.235149876340173591e-01
-6.066426634788513184e-01,1.235019040780098720e-01
-6.060023903846740723e-01,1.234888270424669976e-01
-6.053621768951416016e-01,1.234757158622263873e-01
-6.047219038009643555e-01,1.234625800118145378e-01
-6.040816307067871094e-01,1.234494381066757462e-01
-6.034414172172546387e-01,1.234362908207673470e-01
-6.028011441230773926e-01,1.234231229323334844e-01
-6.021608710289001465e-01,1.234099553639609326e-01
-6.015205979347229004e-01,1.233967672729092691e-01
-6.008803844451904297e-01,1.233835486469079257e-01
-6.002401113510131836e-01,1.233703509789405572e-01
-5.995998382568359375e-01,1.233571046913812808e-01
-5.989596247673034668e-01,1.233438612831667669e-01
-5.983193516731262207e-01,1.233305963708022368e-01
-5.976790785789489746e-01,1.233173258832653829e-01
-5.970388054847717285e-01,1.233040481471685546e-01
-5.963985919952392578e-01,1.232907297520657863e-01
-5.957583189010620117e-01,1.232774143706887315e-01
-5.951180458068847656e-01,1.232640804186835304e-01
-5.944778323173522949e-01,1.232507469525203625e-01
-5.938375592231750488e-01,1.232373932914039294e-01
-5.931972861289978027e-01,1.232240229212031579e-01
-5.925570130348205566e-01,1.232106341771603830e-01
-5.919167995452880859e-01,1.231972433362882313e-01
-5.912765264511108398e-01,1.231838301074148490e-01
-5.906362533569335938e-01,1.231704185163735588e-01
-5.899960398674011230e-01,1.231569749958127957e-01
-5.893557667732238770e-01,1.231435118367398829e-01
-5.887154936790466309e-01,1.231300679122666608e-01
-5.880752205848693848e-01,1.231165898281272320e-01
-5.874350070953369141e-01,1.231031033881508918e-01
-5.867947340011596680e-01,1.230896147681166397e-01
-5.861544609069824219e-01,1.230761108814126814e-01
-5.855142474174499512e-01,1.230625954231614472e-01
-5.848739743232727051e-01,1.230490750360972996e-01
-5.842337012290954590e-01,1.230355327538057431e-01
-5.835934281349182129e-01,1.230220002573760851e-01
-5.829532146453857422e-01,1.230084336961603242e-01
-5.823129415512084961e-01,1.229948774226992114e-01
-5.816726684570312500e-01,1.229813335976599475e-01
-5.810324549674987793e-01,1.229677441142822403e-01
-5.803921818733215332e-01,1.229541947215331277e-01
-5.797519087791442871e-01,1.229406081635491255e-01
-5.791116356849670410e-01,1.229270434453151317e-01
-5.784714221954345703e-01,1.229134729721681474e-01
-5.778311491012573242e-01,1.228999037340559042e-01
-5.771908760070800781e-01,1.228863531926958075e-01
-5.765506625175476074e-01,1.228727974565422265e-01
-5.759103894233703613e-01,1.228592566450048551e-01
-5.752701163291931152e-01,1.228457544458523287e-01
-5.746298432350158691e-01,1.228322495920206592e-01
-5.739896297454833984e-01,1.228187699448168857e-01
-5.733493566513061523e-01,1.228053264165538394e-01
-5.727090835571289062e-01,1.227919236135415204e-01
-5.720688700675964355e-01,1.227785526682594330e-01
-5.714285969734191895e-01,1.227652136799299853e-01
-5.707883238792419434e-01,1.227519545492476993e-01
-5.701480507850646973e-01,1.227387435517561798e-01
-5.695078372955322266e-01,1.227256161023655423e-01
-5.688675642013549805e-01,1.227125462393026112e-01
-5.682272911071777344e-01,1.226995631965936973e-01
-5.675870776176452637e-01,1.226867111746035022e-01
-5.669468045234680176e-01,1.226739535221130772e-01
-5.663065314292907715e-01,1.226613264241196433e-01
-5.656662583351135254e-01,1.226488371892129337e-01
-5.650260448455810547e-01,1.226365182322299852e-01
-5.643857717514038086e-01,1.226243750725126702e-01
-5.637454986572265625e-01,1.226124268764556824e-01
-5.631052851676940918e-01,1.226007079595401450e-01
-5.624650120735168457e-01,1.225892274852369290e-01
-5.618247389793395996e-01,1.225780216484775309e-01
-5.611844658851623535e-01,1.225670940992729108e-01
-5.605442523956298828e-01,1.225565169516333874e-01
-5.599039793014526367e-01,1.225462666866126149e-01
-5.592637062072753906e-01,1.225364482139337241e-01
-5.586234927177429199e-01,1.225270548287840100e-01
-5.579832196235656738e-01,1.225181264301129502e-01
-5.573429465293884277e-01,1.225097379566943978e-01
-5.567026734352111816e-01,1.225019120541555040e-01
-5.560624599456787109e-01,1.224947188180935953e-01
-5.554221868515014648e-01,1.224881967288791174e-01
-5.547819137573242188e-01,1.224824316536170521e-01
-5.541416406631469727e-01,1.224774477057093414e-01
-5.535014271736145020e-01,1.224733458794320384e-01
-5.528611540794372559e-01,1.224702215645798731e-01
-5.522208809852600098e-01,1.224680944958187467e-01
-5.515806674957275391e-01,1.224671071163334624e-01
-5.509403944015502930e-01,1.224673317568059083e-01
-5.503001213073730469e-01,1.224688582721373820e-01
-5.496598482131958008e-01,1.224718096232484399e-01
-5.490196347236633301e-01,1.224762713281024595e-01
-5.483793616294860840e-01,1.224823819528690905e-01
-5.477390885353088379e-01,1.224902555507654256e-01
-5.470988750457763672e-01,1.225000488402567811e-01
-5.464586019515991211e-01,1.225118650898657791e-01
-5.458183288574218750e-01,1.225258964854605281e-01
-5.451780557632446289e-01,1.225422798965989379e-01
-5.445378422737121582e-01,1.225611784845890284e-01
-5.438975691795349121e-01,1.225827924826456972e-01
-5.432572960853576660e-01,1.226072709671441885e-01
-5.426170825958251953e-01,1.226348477963203898e-01
-5.419768095016479492e-01,1.226657107562960647e-01
-5.413365364074707031e-01,1.227000731688834279e-01
-5.406962633132934570e-01,1.227382183598897392e-01
-5.400560498237609863e-01,1.227803027032825511e-01
-5.394157767295837402e-01,1.228266378485134425e-01
-5.387755036354064941e-01,1.228774709124094144e-01
-5.381352901458740234e-01,1.229330690072139021e-01
-5.374950170516967773e-01,1.229937514668231202e-01
-5.368547439575195312e-01,1.230597894125633474e-01
-5.362144708633422852e-01,1.231315100652832228e-01
-5.355742573738098145e-01,1.232092520185559259e-01
-5.349339842796325684e-01,1.232933461156804356e-01
-5.342937111854553223e-01,1.233841722697208709e-01
-5.336534976959228516e-01,1.234820530843241393e-01
-5.330132246017456055e-01,1.235874342945888493e-01
-5.323729515075683594e-01,1.237006645485023704e-01
-5.317326784133911133e-01,1.238222092287308840e-01
-5.310924649238586426e-01,1.239524462782521930e-01
-5.304521918296813965e-01,1.240918583378571860e-01
-5.298119187355041504e-01,1.242409029226099193e-01
-5.291717052459716797e-01,1.244000225390715642e-01
-5.285314321517944336e-01,1.245697595482964104e-01
-5.278911590576171875e-01,1.247506056447367229e-01
-5.272508859634399414e-01,1.249430787959924238e-01
-5.266106724739074707e-01,1.251476714867312268e-01
-5.259703993797302246e-01,1.253650339931713376e-01
-5.253301262855529785e-01,1.255956907278150680e-01
-5.246899127960205078e-01,1.258402020241158326e-01
-5.240496397018432617e-01,1.260992076244740190e-01
-5.234093666076660156e-01,1.263733543321055031e-01
-5.227690935134887695e-01,1.266632287240723187e-01
-5.221288800239562988e-01,1.269694646999903753e-01
-5.214886069297790527e-01,1.272927952467588497e-01
-5.208483338356018066e-01,1.276338936889445108e-01
-5.202081203460693359e-01,1.279934001687106360e-01
-5.195678472518920898e-01,1.283721130043442571e-01
-5.189275741577148438e-01,1.287707225095631181e-01
-5.182873010635375977e-01,1.291899877011437603e-01
-5.176470875740051270e-01,1.296306187462423765e-01
-5.170068144798278809e-01,1.300935173031918524e-01
-5.163665413856506348e-01,1.305793755447721693e-01
-5.157263278961181641e-01,1.310889988021664010e-01
-5.150860548019409180e-01,1.316233048474177991e-01
-5.144457817077636719e-01,1.321830608831557896e-01
-5.138055086135864258e-01,1.327691617645747613e-01
-5.131652951240539551e-01,1.333824145010820139e-01
-5.125250220298767090e-01,1.340237835170832170e-01
-5.118847489356994629e-01,1.346941437588062840e-01
-5.112445354461669922e-01,1.353943352985624848e-01
-5.106042623519897461e-01,1.361254207959134988e-01
-5.099639892578125000e-01,1.368882809869380601e-01
-5.093237161636352539e-01,1.376838597488365679e-01
-5.086835026741027832e-01,1.385130515303485410e-01
-5.080432295799255371e-01,1.393770254537320952e-01
-5.074029564857482910e-01,1.402766590325859042e-01
-5.067627429962158203e-01,1.412128917290269570e-01
-5.061224699020385742e-01,1.421869252732319566e-01
-5.054821968078613281e-01,1.431997021210937859e-01
-5.048419237136840820e-01,1.442522854716288272e-01
-5.042017102241516113e-01,1.453456049501564706e-01
-5.035614371299743652e-01,1.464809498257517717e-01
-5.029211640357971191e-01,1.476593193330026921e-01
-5.022809505462646484e-01,1.488816669501478174e-01
-5.016406774520874023e-01,1.501493360154459999e-01
-5.010004043579101562e-01,1.514633471053983271e-01
-5.003601312637329102e-01,1.528248200356876474e-01
-4.997198879718780518e-01,1.542348427078579221e-01
-4.990796446800231934e-01,1.556946081729222442e-01
-4.984394013881683350e-01,1.572052824197509580e-01
-4.977991282939910889e-01,1.587681276026691179e-01
-4.971588850021362305e-01,1.603841873137108465e-01
-4.965186119079589844e-01,1.620547804669616454e-01
-4.958783686161041260e-01,1.637809839252870603e-01
-4.952380955219268799e-01,1.655641545838735240e-01
-4.945978522300720215e-01,1.674053914424105116e-01
-4.939576089382171631e-01,1.693059870724864524e-01
-4.933173358440399170e-01,1.712672826580159402e-01
-4.926770925521850586e-01,1.732903902043108069e-01
-4.920368194580078125e-01,1.753767492443341069e-01
-4.913965761661529541e-01,1.775274615375908027e-01
-4.907563030719757080e-01,1.797440291444729610e-01
-4.901160597801208496e-01,1.820275520679719428e-01
-4.894758164882659912e-01,1.843794858640519507e-01
-4.888355433940887451e-01,1.868012615606695626e-01
-4.881953001022338867e-01,1.892940193655707759e-01
-4.875550270080566406e-01,1.918594040905925446e-01
-4.869147837162017822e-01,1.944985203197981960e-01
-4.862745106220245361e-01,1.972130712641999573e-01
-4.856342673301696777e-01,2.000042132071020440e-01
-4.849940240383148193e-01,2.028735421000473771e-01
-4.843537509441375732e-01,2.058226634065420946e-01
-4.837135076522827148e-01,2.088528040916264317e-01
-4.830732345581054688e-01,2.119657735851312452e-01
-4.824329912662506104e-01,2.151628552890789692e-01
-4.817927181720733643e-01,2.184459154882847365e-01
-4.811524748802185059e-01,2.218162487270323169e-01
-4.805122315883636475e-01,2.252757078936453716e-01
-4.798719584941864014e-01,2.288261012137073891e-01
-4.792317152023315430e-01,2.324688400616032879e-01
-4.785914421081542969e-01,2.362060116662316744e-01
-4.779511988162994385e-01,2.400390806123189336e-01
-4.773109257221221924e-01,2.439702690987393119e-01
-4.766706824302673340e-01,2.480010859000927326e-01
-4.760304391384124756e-01,2.521336851938151824e-01
-4.753901660442352295e-01,2.563702407564241170e-01
-4.747499227523803711e-01,2.607124395437088182e-01
-4.741096496582031250e-01,2.651627707833257297e-01
-4.734694063663482666e-01,2.697230268274166676e-01
-4.728291332721710205e-01,2.743958608565431057e-01
-4.721888899803161621e-01,2.791831403910021159e-01
-4.715486466884613037e-01,2.840874715777088610e-01
-4.709083735942840576e-01,2.891115230176408701e-01
-4.702681303024291992e-01,2.942573615365184914e-01
-4.696278572082519531e-01,2.995280578446211095e-01
-4.689876139163970947e-01,3.049258126797265156e-01
-4.683473408222198486e-01,3.104538836806058910e-01
-4.677070975303649902e-01,3.161146192399151289e-01
-4.670668542385101318e-01,3.219111792356765811e-01
-4.664265811443328857e-01,3.278469169153717111e-01
-4.657863378524780273e-01,3.339243705714776134e-01
-4.651460647583007812e-01,3.401473222511315342e-01
-4.645058214664459229e-01,3.465184949726278774e-01
-4.638655483722686768e-01,3.530419198202152664e-01
-4.632253050804138184e-01,3.597204589539186870e-01
-4.625850617885589600e-01,3.665580241140484752e-01
-4.619447886943817139e-01,3.735586601424936148e-01
-4.613045454025268555e-01,3.807255233599429189e-01
-4.606642723083496094e-01,3.880631586138094669e-01
-4.600240290164947510e-01,3.955749614933496972e-01
-4.593837559223175049e-01,4.032656860366570228e-01
-4.587435126304626465e-01,4.111388774204414176e-01
-4.581032693386077881e-01,4.191991667634988872e-01
-4.574629962444305420e-01,4.274514035430980741e-01
-4.568227529525756836e-01,4.358993288910695263e-01
-4.561824798583984375e-01,4.445483642372671795e-01
-4.555422365665435791e-01,4.534024164352428166e-01
-4.549019634723663330e-01,4.624671378318270243e-01
-4.542617201805114746e-01,4.717466280814015533e-01
-4.536214768886566162e-01,4.812462896876956719e-01
-4.529812037944793701e-01,4.909716775265664523e-01
-4.523409605026245117e-01,5.009271352335575855e-01
-4.517006874084472656e-01,5.111188046920949191e-01
-4.510604441165924072e-01,5.215511400918817486e-01
-4.504201710224151611e-01,5.322305767500150608e-01
-4.497799277305603027e-01,5.431616170895061657e-01
-4.491396844387054443e-01,5.543503945883285766e-01
-4.484994113445281982e-01,5.658030798539708250e-01
-4.478591680526733398e-01,5.775243969493724094e-01
-4.472188949584960938e-01,5.895212119568018494e-01
-4.465786516666412354e-01,6.017983010071739081e-01
-4.459383785724639893e-01,6.143627468131653835e-01
-4.452981352806091309e-01,6.272193078481551609e-01
-4.446578919887542725e-01,6.403746281581472743e-01
-4.440176188945770264e-01,6.538354084841770941e-01
-4.433773756027221680e-01,6.676065335277465707e-01
-4.427371025085449219e-01,6.816953449657914277e-01
-4.420968592166900635e-01,6.961067715588047378e-01
-4.414565861225128174e-01,7.108483642530298852e-01
-4.408163428306579590e-01,7.259249138333929707e-01
-4.401760995388031006e-01,7.413433598247731737e-01
-4.395358264446258545e-01,7.571106495316337615e-01
-4.388955831527709961e-01,7.732315685943769168e-01
-4.382553100585937500e-01,7.897138122592055609e-01
-4.376150667667388916e-01,8.065621193193042160e-01
-4.369747936725616455e-01,8.237841816126900696e-01
-4.363345503807067871e-01,8.413845897516765149e-01
-4.356943070888519287e-01,8.593702506213576342e-01
-4.350540339946746826e-01,8.777481146475727414e-01
-4.344137907028198242e-01,8.965224866571839257e-01
-4.337735176086425781e-01,9.157010925051505268e-01
-4.331332743167877197e-01,9.352879834543541548e-01
-4.324930012226104736e-01,9.552908212539321653e-01
-4.318527579307556152e-01,9.757134258749378120e-01
-4.312124848365783691e-01,9.965632727393858303e-01
-4.305722415447235107e-01,1.017843867496670107e+00
-4.299319982528686523e-01,1.039561436899416158e+00
-4.292917251586914062e-01,1.061722209325261623e+00
-4.286514818668365479e-01,1.084329025340224462e+00
-4.280112087726593018e-01,1.107388764186348240e+00
-4.273709654808044434e-01,1.130903719194798818e+00
-4.267306923866271973e-01,1.154880388199664765e+00
-4.260904490947723389e-01,1.179320422290408565e+00
-4.254502058029174805e-01,1.204228605498370186e+00
-4.248099327087402344e-01,1.229609372818599056e+00
-4.241696894168853760e-01,1.255463215854319969e+00
-4.235294163227081299e-01,1.281794955819764326e+00
-4.228891730308532715e-01,1.308604048611882398e+00
-4.222488999366760254e-01,1.335894351963127669e+00
-4.216086566448211670e-01,1.363664063463702725e+00
-4.209684133529663086e-01,1.391914461350197030e+00
-4.203281402587890625e-01,1.420646239980904113e+00
-4.196878969669342041e-01,1.449855095831029672e+00
-4.190476238727569580e-01,1.479541335237269273e+00
-4.184073805809020996e-01,1.509698603019008267e+00
-4.177671074867248535e-01,1.540325017974056188e+00
-4.171268641948699951e-01,1.571411798961988460e+00
-4.164866209030151367e-01,1.602952915392897637e+00
-4.158463478088378906e-01,1.634940969396201815e+00
-4.152061045169830322e-01,1.667362275088936308e+00
-4.145658314228057861e-01,1.700207246360393221e+00
-4.139255881309509277e-01,1.733458118615112120e+00
-4.132853150367736816e-01,1.767100994028702132e+00
-4.126450717449188232e-01,1.801113122179632597e+00
-4.120048284530639648e-01,1.835473651613634516e+00
-4.113645553588867188e-01,1.870158790504607538e+00
-4.107243120670318604e-01,1.905136485189193429e+00
-4.100840389728546143e-01,1.940377522961046708e+00
-4.094437956809997559e-01,1.975842225380024075e+00
-4.088035225868225098e-01,2.011493139627361870e+00
-4.081632792949676514e-01,2.047281555201547754e+00
-4.075230360031127930e-01,2.083158705866162919e+00
-4.068827629089355469e-01,2.119070653313957386e+00
-4.062425196170806885e-01,2.154952666479643675e+00
-4.056022465229034424e-01,2.190740694412403045e+00
-4.049620032310485840e-01,2.226357840925721199e+00
-4.043217301368713379e-01,2.261727247527288931e+00
-4.036814868450164795e-01,2.296758911248486079e+00
-4.030412435531616211e-01,2.331360898304427387e+00
-4.024009704589843750e-01,2.365434396867731159e+00
-4.017607271671295166e-01,2.398869199575288214e+00
-4.011204540729522705e-01,2.431555143647492478e+00
-4.004802107810974121e-01,2.463369839493451785e+00
-3.998399376869201660e-01,2.494191801890066174e+00
-3.991996943950653076e-01,2.523889098797431174e+00
-3.985594511032104492e-01,2.552330916618018364e+00
-3.979191780090332031e-01,2.579384272404811718e+00
-3.972789347171783447e-01,2.604911882790085009e+00
-3.966386616230010986e-01,2.628782988156172173e+00
-3.959984183311462402e-01,2.650865168968583596e+00
-3.953581452369689941e-01,2.671036089538251446e+00
-3.947179019451141357e-01,2.689177119582570441e+00
-3.940776586532592773e-01,2.705182438467958583e+00
-3.934373855590820312e-01,2.718958094065208719e+00
-3.927971422672271729e-01,2.730422360838582030e+00
-3.921568691730499268e-01,2.739512124168057561e+00
-3.915166258811950684e-01,2.746179836665890939e+00
-3.908763527870178223e-01,2.750398126675995591e+00
-3.902361094951629639e-01,2.752158114305133019e+00
-3.895958662033081055e-01,2.751470756923088068e+00
-3.889555931091308594e-01,2.748366310738920681e+00
-3.883153498172760010e-01,2.742893629396268018e+00
-3.876750767230987549e-01,2.735118086557206674e+00
-3.870348334312438965e-01,2.725121859101538035e+00
-3.863945603370666504e-01,2.712999339597547355e+00
-3.857543170452117920e-01,2.698858435999389016e+00
-3.851140737533569336e-01,2.682814964317487672e+00
-3.844738006591796875e-01,2.664991491224061981e+00
-3.838335573673248291e-01,2.645517907547531244e+00
-3.831932842731475830e-01,2.624523681530717134e+00
-3.825530409812927246e-01,2.602142801697485019e+00
-3.819127678871154785e-01,2.578504378359827598e+00
-3.812725245952606201e-01,2.553739632438724705e+00
-3.806322813034057617e-01,2.527972722644382664e+00
-3.799920082092285156e-01,2.501323183319474452e+00
-3.793517649173736572e-01,2.473908666888761765e+00
-3.787114918231964111e-01,2.445835987587658522e+00
-3.780712485313415527e-01,2.417210585421659452e+00
-3.774309754371643066e-01,2.388126126635135904e+00
-3.767907321453094482e-01,2.358674746444918036e+00
-3.761504888534545898e-01,2.328937995765858027e+00
-3.755102157592773438e-01,2.298990613095186930e+00
-3.748699724674224854e-01,2.268905283617192126e+00
-3.742296993732452393e-01,2.238742947223667734e+00
-3.735894560813903809e-01,2.208564250781069660e+00
-3.729491829872131348e-01,2.178418809743913442e+00
-3.723089396953582764e-01,2.148356695192066290e+00
-3.716686964035034180e-01,2.118418786802275910e+00
-3.710284233093261719e-01,2.088641658565596693e+00
-3.703881800174713135e-01,2.059061865319159246e+00
-3.697479069232940674e-01,2.029706614204833670e+00
-3.691076636314392090e-01,2.000605102856318318e+00
-3.684673905372619629e-01,1.971777801910254091e+00
-3.678271472454071045e-01,1.943247792509581906e+00
-3.671869039535522461e-01,1.915031353209527332e+00
-3.665466308593750000e-01,1.887142479311468612e+00
-3.659063875675201416e-01,1.859596819197159689e+00
-3.652661144733428955e-01,1.832402863099511059e+00
-3.646258711814880371e-01,1.805572495961772717e+00
-3.639855980873107910e-01,1.779110841229103457e+00
-3.633453547954559326e-01,1.753026643539982388e+00
-3.627051115036010742e-01,1.727323527217599519e+00
-3.620648384094238281e-01,1.702004076834258584e+00
-3.614245951175689697e-01,1.677073357573037882e+00
-3.607843220233917236e-01,1.652530749818084566e+00
-3.601440787315368652e-01,1.628379497519650165e+00
-3.595038056373596191e-01,1.604617443728787229e+00
-3.588635623455047607e-01,1.581246282207454001e+00
-3.582233190536499023e-01,1.558263744051697763e+00
-3.575830459594726562e-01,1.535667106975733276e+00
-3.569428026676177979e-01,1.513456370366406567e+00
-3.563025295734405518e-01,1.491626821087332466e+00
-3.556622862815856934e-01,1.470177576149763965e+00
-3.550220131874084473e-01,1.449103312316979419e+00
-3.543817698955535889e-01,1.428402433427487850e+00
-3.537415266036987305e-01,1.408070090766286420e+00
-3.531012535095214844e-01,1.388101297633253850e+00
-3.524610102176666260e-01,1.368493640410346934e+00
-3.518207371234893799e-01,1.349240820940677210e+00
-3.511804938316345215e-01,1.330340046131202492e+00
-3.505402207374572754e-01,1.311784857362505718e+00
-3.498999774456024170e-01,1.293572091163426308e+00
-3.492597341537475586e-01,1.275696008696036721e+00
-3.486194610595703125e-01,1.258150733564930235e+00
-3.479792177677154541e-01,1.240932883342042992e+00
-3.473389446735382080e-01,1.224035733610803867e+00
-3.466987013816833496e-01,1.207455653411043883e+00
-3.460584282875061035e-01,1.191185967918619859e+00
-3.454181849956512451e-01,1.175223015341953392e+00
-3.447779119014739990e-01,1.159560085301824195e+00
-3.441376686096191406e-01,1.144193441458791760e+00
-3.434974253177642822e-01,1.129117217303702070e+00
-3.428571522235870361e-01,1.114325545455471911e+00
-3.422169089317321777e-01,1.099814703250300063e+00
-3.415766358375549316e-01,1.085578206095690668e+00
-3.409363925457000732e-01,1.071612399674798155e+00
-3.402961194515228271e-01,1.057910926354376002e+00
-3.396558761596679688e-01,1.044470164080970598e+00
-3.390156328678131104e-01,1.031284553484003830e+00
-3.383753597736358643e-01,1.018348672067268978e+00
-3.377351164817810059e-01,1.005659002786276623e+00
-3.370948433876037598e-01,9.932096750698429233e-01
-3.364546000957489014e-01,9.809972369947814741e-01
-3.358143270015716553e-01,9.690160212640401838e-01
-3.351740837097167969e-01,9.572627030699329964e-01
-3.345338404178619385e-01,9.457323373654249465e-01
-3.338935673236846924e-01,9.344201918900543191e-01
-3.332533240318298340e-01,9.233230638971612336e-01
-3.326130509376525879e-01,9.124358359342830127e-01
-3.319728076457977295e-01,9.017555389499234408e-01
-3.313325345516204834e-01,8.912772104436461618e-01
-3.306922912597656250e-01,8.809980446008784938e-01
-3.300520479679107666e-01,8.709137766825421068e-01
-3.294117748737335205e-01,8.610203165781102896e-01
-3.287715315818786621e-01,8.513149996527493713e-01
-3.281312584877014160e-01,8.417934366788699663e-01
-3.274910151958465576e-01,8.324531085407436137e-01
-3.268507421016693115e-01,8.232898459654602874e-01
-3.262104988098144531e-01,8.143012271341598662e-01
-3.255702555179595947e-01,8.054836683581330092e-01
-3.249299824237823486e-01,7.968336761761447562e-01
-3.242897391319274902e-01,7.883490071268761668e-01
-3.236494660377502441e-01,7.800258877387893364e-01
-3.230092227458953857e-01,7.718622196034115035e-01
-3.223689496517181396e-01,7.638543801153980795e-01
-3.217287063598632812e-01,7.560002872243014593e-01
-3.210884630680084229e-01,7.482968061594474918e-01
-3.204481899738311768e-01,7.407408726757260808e-01
-3.198079466819763184e-01,7.333305520584803006e-01
-3.191676735877990723e-01,7.260624462063764994e-01
-3.185274302959442139e-01,7.189346675406369513e-01
-3.178871572017669678e-01,7.119439220570198401e-01
-3.172469139099121094e-01,7.050883192518497822e-01
-3.166066706180572510e-01,6.983649700647012182e-01
-3.159663975238800049e-01,6.917710215974652854e-01
-3.153261542320251465e-01,6.853045677121452073e-01
-3.146858811378479004e-01,6.789625200003897021e-01
-3.140456378459930420e-01,6.727428968817550370e-01
-3.134053647518157959e-01,6.666426787878405591e-01
-3.127651214599609375e-01,6.606598780579471253e-01
-3.121248781681060791e-01,6.547917375895595526e-01
-3.114846050739288330e-01,6.490354728050151678e-01
-3.108443617820739746e-01,6.433891238920352862e-01
-3.102040886878967285e-01,6.378496709868786141e-01
-3.095638453960418701e-01,6.324151485691809071e-01
-3.089235723018646240e-01,6.270825050050392591e-01
-3.082833290100097656e-01,6.218497718678799302e-01
-3.076430857181549072e-01,6.167142326961183585e-01
-3.070028126239776611e-01,6.116731460120146124e-01
-3.063625693321228027e-01,6.067245368712512743e-01
-3.057222962379455566e-01,6.018654910273752989e-01
-3.050820529460906982e-01,5.970940382911074096e-01
-3.044417798519134521e-01,5.924072919339002929e-01
-3.038015365600585938e-01,5.878033343179112080e-01
-3.031612932682037354e-01,5.832795989765333644e-01
-3.025210201740264893e-01,5.788335455303856847e-01
-3.018807768821716309e-01,5.744633438047710428e-01
-3.012405037879943848e-01,5.701663442952682459e-01
-3.006002604961395264e-01,5.659407765562520787e-01
-2.999599874019622803e-01,5.617841211266512147e-01
-2.993197441101074219e-01,5.576947149357529554e-01
-2.986795008182525635e-01,5.536703913451779258e-01
-2.980392277240753174e-01,5.497090274444533797e-01
-2.973989844322204590e-01,5.458091689204560559e-01
-2.967587113380432129e-01,5.419686883312073711e-01
-2.961184680461883545e-01,5.381862963286758728e-01
-2.954781949520111084e-01,5.344600246455755155e-01
-2.948379516601562500e-01,5.307887787220213482e-01
-2.941977083683013916e-01,5.271709505414707841e-01
-2.935574352741241455e-01,5.236051361492277678e-01
-2.929171919822692871e-01,5.200904639587280442e-01
-2.922769188880920410e-01,5.166255377285140504e-01
-2.916366755962371826e-01,5.132097003850581984e-01
-2.909964025020599365e-01,5.098417649189745937e-01
-2.903561592102050781e-01,5.065212887016321552e-01
-2.897159159183502197e-01,5.032475058418004465e-01
-2.890756428241729736e-01,5.000196754102641528e-01
-2.884353995323181152e-01,4.968376869684165698e-01
-2.877951264381408691e-01,4.937009380662207292e-01
-2.871548831462860107e-01,4.906094416962458737e-01
-2.865146100521087646e-01,4.875628057108798430e-01
-2.858743667602539062e-01,4.845612657993578765e-01
-2.852341234683990479e-01,4.816047701897074873e-01
-2.845938503742218018e-01,4.786932436037618643e-01
-2.839536070823669434e-01,4.758272564806427241e-01
-2.833133339881896973e-01,4.730067827217352416e-01
-2.826730906963348389e-01,4.702324571159373079e-01
-2.820328176021575928e-01,4.675044596011179721e-01
-2.813925743103027344e-01,4.648235154248312462e-01
-2.807523310184478760e-01,4.621900108301879584e-01
-2.801120579242706299e-01,4.596044124357954175e-01
-2.794718146324157715e-01,4.570675850004688456e-01
-2.788315415382385254e-01,4.545798685448998455e-01
-2.781912982463836670e-01,4.521421734029917872e-01
-2.775510251522064209e-01,4.497549336468025238e-01
-2.769107818603515625e-01,4.474190379968292497e-01
-2.762705385684967041e-01,4.451350105029532322e-01
-2.756302654743194580e-01,4.429034211552851374e-01
-2.749900221824645996e-01,4.407250950617385143e-01
-2.743497490882873535e-01,4.386004250670736404e-01
-2.737095057964324951e-01,4.365301843280793292e-01
-2.730692327022552490e-01,4.345147252119918591e-01
-2.724289894104003906e-01,4.325547163590099942e-01
-2.717887461185455322e-01,4.306504795087393589e-01
-2.711484730243682861e-01,4.288022797473574066e-01
-2.705082297325134277e-01,4.270106582366608450e-01
-2.698679566383361816e-01,4.252756679226141756e-01
-2.692277133464813232e-01,4.235976622972543737e-01
-2.685874402523040771e-01,4.219765459392732510e-01
-2.679471969604492188e-01,4.204125170377048804e-01
-2.673069238662719727e-01,4.189053608914643512e-01
-2.666666805744171143e-01,4.174550959788603244e-01
-2.660264372825622559e-01,4.160613879423902262e-01
-2.653861641883850098e-01,4.147238663067311926e-01
-2.647459208965301514e-01,4.134422614249015915e-01
-2.641056478023529053e-01,4.122159617488243555e-01
-2.634654045104980469e-01,4.110444920338478525e-01
-2.628251314163208008e-01,4.099270968383761371e-01
-2.621848881244659424e-01,4.088631239176532262e-01
-2.615446448326110840e-01,4.078516896486243937e-01
-2.609043717384338379e-01,4.068918360277202773e-01
-2.602641284465789795e-01,4.059826711394363130e-01
-2.596238553524017334e-01,4.051230497459901159e-01
-2.589836120605468750e-01,4.043119111830089096e-01
-2.583433389663696289e-01,4.035479834500179663e-01
-2.577030956745147705e-01,4.028300759943790332e-01
-2.570628523826599121e-01,4.021568510720641143e-01
-2.564225792884826660e-01,4.015268921442043393e-01
-2.557823359966278076e-01,4.009388318523408046e-01
-2.551420629024505615e-01,4.003911823563219841e-01
-2.545018196105957031e-01,3.998824894681587416e-01
-2.538615465164184570e-01,3.994111745486033094e-01
-2.532213032245635986e-01,3.989757387207601980e-01
-2.525810599327087402e-01,3.985745634614090704e-01
-2.519407868385314941e-01,3.982060917670589006e-01
-2.513005435466766357e-01,3.978687381471353035e-01
-2.506602704524993896e-01,3.975608973133608615e-01
-2.500200271606445312e-01,3.972810080043149839e-01
-2.493797689676284790e-01,3.970274729352123444e-01
-2.487395107746124268e-01,3.967987274131141717e-01
-2.480992525815963745e-01,3.965932546132138192e-01
-2.474589943885803223e-01,3.964095360893247211e-01
-2.468187510967254639e-01,3.962460554625604203e-01
-2.461784929037094116e-01,3.961013980795238254e-01
-2.455382347106933594e-01,3.959741456327430242e-01
-2.448979765176773071e-01,3.958629299257401257e-01
-2.442577183246612549e-01,3.957664377692928781e-01
-2.436174601316452026e-01,3.956833647803907894e-01
-2.429772019386291504e-01,3.956125510227597175e-01
-2.423369437456130981e-01,3.955527791123198966e-01
-2.416967004537582397e-01,3.955029917795762628e-01
-2.410564422607421875e-01,3.954620901030452274e-01
-2.404161840677261353e-01,3.954291147566761921e-01
-2.397759258747100830e-01,3.954031061329095209e-01
-2.391356676816940308e-01,3.953832576150668743e-01
-2.384954094886779785e-01,3.953686933982121232e-01
-2.378551512956619263e-01,3.953587343916011854e-01
-2.372149080038070679e-01,3.953526353063803178e-01
-2.365746498107910156e-01,3.953498063490528125e-01
-2.359343916177749634e-01,3.953496670566991611e-01
-2.352941334247589111e-01,3.953517010398996945e-01
-2.346538752317428589e-01,3.953554568580397444e-01
-2.340136170387268066e-01,3.953605484164599559e-01
-2.333733588457107544e-01,3.953665932000518524e-01
-2.327331155538558960e-01,3.953732738836785998e-01
-2.320928573608398438e-01,3.953803882877489073e-01
-2.314525991678237915e-01,3.953876566967222672e-01
-2.308123409748077393e-01,3.953949406190826465e-01
-2.301720827817916870e-01,3.954020911890721024e-01
-2.295318245887756348e-01,3.954089947017336293e-01
-2.288915663957595825e-01,3.954155695807415327e-01
-2.282513231039047241e-01,3.954217969233591035e-01
-2.276110649108886719e-01,3.954276302606083426e-01
-2.269708067178726196e-01,3.954330672153822945e-01
-2.263305485248565674e-01,3.954381471844650164e-01
-2.256902903318405151e-01,3.954428612337634874e-01
-2.250500321388244629e-01,3.954473226388377505e-01
-2.244097739458084106e-01,3.954515412600780877e-01
-2.237695306539535522e-01,3.954556209875823569e-01
-2.231292724609375000e-01,3.954596038518376488e-01
-2.224890142679214478e-01,3.954635878584280562e-01
-2.218487560749053955e-01,3.954676513472419330e-01
-2.212084978818893433e-01,3.954718603221092366e-01
-2.205682396888732910e-01,3.954763287465921096e-01
-2.199279814958572388e-01,3.954811109583324935e-01
-2.192877382040023804e-01,3.954862862438783822e-01
-2.186474800109863281e-01,3.954919241879917280e-01
-2.180072218179702759e-01,3.954980736055011548e-01
-2.173669636249542236e-01,3.955048229847708541e-01
-2.167267054319381714e-01,3.955122046561339033e-01
-2.160864472389221191e-01,3.955202314220489512e-01
-2.154461890459060669e-01,3.955289537787498588e-01
-2.148059457540512085e-01,3.955384012845737374e-01
-2.141656875610351562e-01,3.955485910364693325e-01
-2.135254293680191040e-01,3.955594958939636641e-01
-2.128851711750030518e-01,3.955711448793479690e-01
-2.122449129819869995e-01,3.955834952169183794e-01
-2.116046547889709473e-01,3.955965485289638650e-01
-2.109643965959548950e-01,3.956102695210605980e-01
-2.103241533041000366e-01,3.956246081668277625e-01
-2.096838951110839844e-01,3.956395185369139256e-01
-2.090436369180679321e-01,3.956549402320312936e-01
-2.084033787250518799e-01,3.956708403033424304e-01
-2.077631205320358276e-01,3.956871262217966922e-01
-2.071228623390197754e-01,3.957037239057337175e-01
-2.064826041460037231e-01,3.957205687496294644e-01
-2.058423459529876709e-01,3.957375416623540865e-01
-2.052021026611328125e-01,3.957545916605984537e-01
-2.045618444681167603e-01,3.957716001771744985e-01
-2.039215862751007080e-01,3.957884678024621294e-01
-2.032813280820846558e-01,3.958050988591219621e-01
-2.026410698890686035e-01,3.958213853483378841e-01
-2.020008116960525513e-01,3.958371893793959373e-01
-2.013605535030364990e-01,3.958524559473719506e-01
-2.007203102111816406e-01,3.958669974730542052e-01
-2.000800520181655884e-01,3.958807211797070735e-01
-1.994397938251495361e-01,3.958935060541177720e-01
-1.987995356321334839e-01,3.959052032802166110e-01
-1.981592774391174316e-01,3.959156963124272899e-01
-1.975190192461013794e-01,3.959248356389322154e-01
-1.968787610530853271e-01,3.959324981829888124e-01
-1.962385177612304688e-01,3.959385267288055843e-01
-1.955982595682144165e-01,3.959427858657034172e-01
-1.949580013751983643e-01,3.959451240619493717e-01
-1.943177431821823120e-01,3.959453917835058512e-01
-1.936774849891662598e-01,3.959434310884013541e-01
-1.930372267961502075e-01,3.959390680740857427e-01
-1.923969686031341553e-01,3.959321908986002114e-01
-1.917567253112792969e-01,3.959225926051352928e-01
-1.911164671182632446e-01,3.959101255292409860e-01
-1.904762089252471924e-01,3.958946232153950362e-01
-1.898359507322311401e-01,3.958759266270588384e-01
-1.891956925392150879e-01,3.958538587774516060e-01
-1.885554343461990356e-01,3.958282641685402226e-01
-1.879151761531829834e-01,3.957989472550282883e-01
-1.872749328613281250e-01,3.957657856614202885e-01
-1.866346746683120728e-01,3.957285712121212384e-01
-1.859944164752960205e-01,3.956871606055791801e-01
-1.853541582822799683e-01,3.956413906723610374e-01
-1.847139000892639160e-01,3.955911015021342791e-01
-1.840736418962478638e-01,3.955361213998820347e-01
-1.834333837032318115e-01,3.954763292522520679e-01
-1.827931404113769531e-01,3.954115698361739817e-01
-1.821528822183609009e-01,3.953417108738270791e-01
-1.815126240253448486e-01,3.952665887675537171e-01
-1.808723658323287964e-01,3.951860955862196434e-01
-1.802321076393127441e-01,3.951001437039982633e-01
-1.795918494462966919e-01,3.950085922816062300e-01
-1.789515912532806396e-01,3.949113682891729482e-01
-1.783113479614257812e-01,3.948083742859265222e-01
-1.776710897684097290e-01,3.946995373466215540e-01
-1.770308315753936768e-01,3.945847792902887896e-01
-1.763905733823776245e-01,3.944640750791617023e-01
-1.757503151893615723e-01,3.943374029541111270e-01
-1.751100569963455200e-01,3.942046596482056131e-01
-1.744697988033294678e-01,3.940659060432931682e-01
-1.738295555114746094e-01,3.939211279570802304e-01
-1.731892973184585571e-01,3.937703377997028298e-01
-1.725490391254425049e-01,3.936135421438979876e-01
-1.719087809324264526e-01,3.934508306644932674e-01
-1.712685227394104004e-01,3.932822122321582015e-01
-1.706282645463943481e-01,3.931078010279014379e-01
-1.699880063533782959e-01,3.929276436502266989e-01
-1.693477630615234375e-01,3.927418279820047431e-01
-1.687075048685073853e-01,3.925504826845367390e-01
-1.680672466754913330e-01,3.923537456968135828e-01
-1.674269884824752808e-01,3.921516979226886690e-01
-1.667867302894592285e-01,3.919444906085214342e-01
-1.661464720964431763e-01,3.917323089880273557e-01
-1.655062139034271240e-01,3.915152340014143029e-01
-1.648659706115722656e-01,3.912934882305587614e-01
-1.642257124185562134e-01,3.910671873904512097e-01
-1.635854542255401611e-01,3.908365537621301122e-01
-1.629451960325241089e-01,3.906017189385337929e-01
-1.623049378395080566e-01,3.903628677343724540e-01
-1.616646796464920044e-01,3.901201863943963843e-01
-1.610244214534759521e-01,3.898738365285074892e-01
-1.603841632604598999e-01,3.896239927911704370e-01
-1.597439199686050415e-01,3.893708265765711829e-01
-1.591036617755889893e-01,3.891145155057609273e-01
-1.584634035825729370e-01,3.888551693653328201e-01
-1.578231453895568848e-01,3.885929959013130208e-01
-1.571828871965408325e-01,3.883280881641093529e-01
-1.565426290035247803e-01,3.880606086691953394e-01
-1.559023708105087280e-01,3.877906901095302672e-01
-1.552621275186538696e-01,3.875184096724670901e-01
-1.546218693256378174e-01,3.872438697479694270e-01
-1.539816111326217651e-01,3.869671509508090246e-01
-1.533413529396057129e-01,3.866883295982033175e-01
-1.527010947465896606e-01,3.864074439697429142e-01
-1.520608365535736084e-01,3.861245588923716276e-01
-1.514205783605575562e-01,3.858396493831874885e-01
-1.507803350687026978e-01,3.855527421593971660e-01
-1.501400768756866455e-01,3.852637964722740449e-01
-1.494998186826705933e-01,3.849727608787363309e-01
-1.488595604896545410e-01,3.846795955251947063e-01
-1.482193022966384888e-01,3.843842340920620160e-01
-1.475790441036224365e-01,3.840865511082629524e-01
-1.469387859106063843e-01,3.837864385358540353e-01
-1.462985426187515259e-01,3.834837648143549771e-01
-1.456582844257354736e-01,3.831783540715232306e-01
-1.450180262327194214e-01,3.828700243029894423e-01
-1.443777680397033691e-01,3.825585834443678834e-01
-1.437375098466873169e-01,3.822438218966510703e-01
-1.430972516536712646e-01,3.819254848248707646e-01
-1.424569934606552124e-01,3.816033500074267337e-01
-1.418167501688003540e-01,3.812771021757082046e-01
-1.411764919757843018e-01,3.809464836820861677e-01
-1.405362337827682495e-01,3.806111491826111859e-01
-1.398959755897521973e-01,3.802708239636984899e-01
-1.392557173967361450e-01,3.799251275799089278e-01
-1.386154592037200928e-01,3.795737240735528317e-01
-1.379752010107040405e-01,3.792162694370304621e-01
-1.373349577188491821e-01,3.788523943114543435e-01
-1.366946995258331299e-01,3.784816532241439546e-01
-1.360544413328170776e-01,3.781036860198869753e-01
-1.354141831398010254e-01,3.777180799616797202e-01
-1.347739249467849731e-01,3.773244239063302530e-01
-1.341336667537689209e-01,3.769222927194801898e-01
-1.334934085607528687e-01,3.765112761478173198e-01
-1.328531652688980103e-01,3.760909034879738044e-01
-1.322129070758819580e-01,3.756607570739114443e-01
-1.315726488828659058e-01,3.752204176178066675e-01
-1.309323906898498535e-01,3.747694053031702666e-01
-1.302921324968338013e-01,3.743073319556300405e-01
-1.296518743038177490e-01,3.738336971051112734e-01
-1.290116161108016968e-01,3.733481169142596201e-01
-1.283713728189468384e-01,3.728501397972294740e-01
-1.277311146259307861e-01,3.723393152848535337e-01
-1.270908564329147339e-01,3.718152268189749421e-01
-1.264505982398986816e-01,3.712774743569600133e-01
-1.258103400468826294e-01,3.707256085113397326e-01
-1.251700818538665771e-01,3.701592613471840210e-01
-1.245298311114311218e-01,3.695780165621056490e-01
-1.238895729184150696e-01,3.689815078958980088e-01
-1.232493147253990173e-01,3.683693304182567019e-01
-1.226090639829635620e-01,3.677411504933436603e-01
-1.219688057899475098e-01,3.670965955190048646e-01
-1.213285475969314575e-01,3.664352941642143868e-01
-1.206882894039154053e-01,3.657569828626492381e-01
-1.200480386614799500e-01,3.650613228274375288e-01
-1.194077804684638977e-01,3.643479952212773654e-01
-1.187675222754478455e-01,3.636167096760636319e-01
-1.181272715330123901e-01,3.628672415543405805e-01
-1.174870133399963379e-01,3.620992958106072912e-01
-1.168467551469802856e-01,3.613126456883577475e-01
-1.162064969539642334e-01,3.605070778540806486e-01
-1.155662462115287781e-01,3.596823669100901455e-01
-1.149259880185127258e-01,3.588383198369902161e-01
-1.142857298254966736e-01,3.579747738666441137e-01
-1.136454790830612183e-01,3.570915787156199173e-01
-1.130052208900451660e-01,3.561885618690734390e-01
-1.123649626970291138e-01,3.552656059182988102e-01
-1.117247045040130615e-01,3.543226004037278720e-01
-1.110844537615776062e-01,3.533594678806082356e-01
-1.104441955685615540e-01,3.523760888792102364e-01
-1.098039373755455017e-01,3.513724383408387553e-01
-1.091636791825294495e-01,3.503484482435763603e-01
-1.085234284400939941e-01,3.493040771854465376e-01
-1.078831702470779419e-01,3.482393188923014193e-01
-1.072429120540618896e-01,3.471541489167289107e-01
-1.066026613116264343e-01,3.460486018092145954e-01
-1.059624031186103821e-01,3.449226467778885308e-01
-1.053221449255943298e-01,3.437763679890881718e-01
-1.046818867325782776e-01,3.426097730292054777e-01
-1.040416359901428223e-01,3.414229455907848987e-01
-1.034013777971267700e-01,3.402159493913079480e-01
-1.027611196041107178e-01,3.389888324221623783e-01
-1.021208688616752625e-01,3.377417268800084749e-01
-1.014806106686592102e-01,3.364746890264029844e-01
-1.008403524756431580e-01,3.351878573804105699e-01
-1.002000942826271057e-01,3.338813384403058748e-01
-9.955984354019165039e-02,3.325552883826636830e-01
-9.891958534717559814e-02,3.312097485137339703e-01
-9.827932715415954590e-02,3.298449603451851786e-01
-9.763907641172409058e-02,3.284610344130287629e-01
-9.699881821870803833e-02,3.270581132392407220e-01
-9.635856002569198608e-02,3.256363771995385292e-01
-9.571830183267593384e-02,3.241959648283017081e-01
-9.507805109024047852e-02,3.227370952557571115e-01
-9.443779289722442627e-02,3.212599094133339328e-01
-9.379753470420837402e-02,3.197645860506312943e-01
-9.315727651119232178e-02,3.182513071958172901e-01
-9.251702576875686646e-02,3.167203195361576462e-01
-9.187676757574081421e-02,3.151717225269545786e-01
-9.123650938272476196e-02,3.136057729421786178e-01
-9.059625864028930664e-02,3.120226678100364026e-01
-8.995600044727325439e-02,3.104225593726335219e-01
-8.931574225425720215e-02,3.088056986904867962e-01
-8.867548406124114990e-02,3.071722311137614625e-01
-8.803523331880569458e-02,3.055224251047503614e-01
-8.739497512578964233e-02,3.038564154364769010e-01
-8.675471693277359009e-02,3.021744434521860256e-01
-8.611446619033813477e-02,3.004767128158833955e-01
-8.547420799732208252e-02,2.987633803336864347e-01
-8.483394980430603027e-02,2.970346799869094667e-01
-8.419369161128997803e-02,2.952907923523886424e-01
-8.355344086885452271e-02,2.935319392373929581e-01
-8.291318267583847046e-02,2.917582401826637195e-01
-8.227292448282241821e-02,2.899699610536194960e-01
-8.163267374038696289e-02,2.881672484508017718e-01
-8.099241554737091064e-02,2.863502327594886765e-01
-8.035215735435485840e-02,2.845191527940595932e-01
-7.971189916133880615e-02,2.826741027668235873e-01
-7.907164841890335083e-02,2.808153338815886357e-01
-7.843139022588729858e-02,2.789429031161523298e-01
-7.779113203287124634e-02,2.770570149549396177e-01
-7.715088129043579102e-02,2.751577789040413613e-01
-7.651062309741973877e-02,2.732452896690915622e-01
-7.587036490440368652e-02,2.713197078449272048e-01
-7.523010671138763428e-02,2.693811034015607397e-01
-7.458985596895217896e-02,2.674296201599579703e-01
-7.394959777593612671e-02,2.654652745935384139e-01
-7.330933958292007446e-02,2.634881578295109605e-01
-7.266908884048461914e-02,2.614983545422648881e-01
-7.202883064746856689e-02,2.594958589211575628e-01
-7.138857245445251465e-02,2.574807115632147259e-01
-7.074831426143646240e-02,2.554529384302672845e-01
-7.010806351900100708e-02,2.534125328570544511e-01
-6.946780532598495483e-02,2.513594517309254428e-01
-6.882754713296890259e-02,2.492936759007786662e-01
-6.818728893995285034e-02,2.472151322270201845e-01
-6.754703819751739502e-02,2.451238125163701653e-01
-6.690678000450134277e-02,2.430195340222667255e-01
-6.626652181148529053e-02,2.409022218139602600e-01
-6.562627106904983521e-02,2.387717942673477367e-01
-6.498601287603378296e-02,2.366280299142951016e-01
-6.434575468301773071e-02,2.344708114444205016e-01
-6.370549649000167847e-02,2.322999477479452679e-01
-6.306524574756622314e-02,2.301152423894921029e-01
-6.242498755455017090e-02,2.279164237092494716e-01
-6.178473308682441711e-02,2.257032994487677691e-01
-6.114447489380836487e-02,2.234756178729360165e-01
-6.050422042608261108e-02,2.212330926166177214e-01
-5.986396223306655884e-02,2.189753879572093886e-01
-5.922370776534080505e-02,2.167022622842242896e-01
-5.858344957232475281e-02,2.144133185242607098e-01
-5.794319510459899902e-02,2.121083170989157551e-01
-5.730293691158294678e-02,2.097868084047038728e-01
-5.666268244385719299e-02,2.074484823882993823e-01
-5.602242797613143921e-02,2.050929840550312910e-01
-5.538216978311538696e-02,2.027198725019090375e-01
-5.474191531538963318e-02,2.003288391821280712e-01
-5.410165712237358093e-02,1.979194694522199427e-01
-5.346140265464782715e-02,1.954913682336751890e-01
-5.282114446163177490e-02,1.930441688463586658e-01
-5.218088999390602112e-02,1.905775148559993859e-01
-5.154063552618026733e-02,1.880909962368670918e-01
-5.090037733316421509e-02,1.855842783703627319e-01
-5.026012286543846130e-02,1.830570209458590725e-01
-4.961986467242240906e-02,1.805089004850275458e-01
-4.897961020469665527e-02,1.779396599780218580e-01
-4.833935201168060303e-02,1.753489625203421554e-01
-4.769909754395484924e-02,1.727366183501128916e-01
-4.705884307622909546e-02,1.701024120309337917e-01
-4.641858488321304321e-02,1.674461723164499816e-01
-4.577833041548728943e-02,1.647678058849901817e-01
-4.513807222247123718e-02,1.620672246590735277e-01
-4.449781775474548340e-02,1.593444189047259485e-01
-4.385755956172943115e-02,1.565994489836919357e-01
-4.321730509400367737e-02,1.538324169462352842e-01
-4.257704690098762512e-02,1.510434984482023069e-01
-4.193679243326187134e-02,1.482329387135199461e-01
-4.129653796553611755e-02,1.454010676818722203e-01
-4.065627977252006531e-02,1.425482764181058570e-01
-4.001602530479431152e-02,1.396750998870386340e-01
-3.937576711177825928e-02,1.367820727558735072e-01
-3.873551264405250549e-02,1.338699183627989342e-01
-3.809525445103645325e-02,1.309393524438968726e-01
-3.745499998331069946e-02,1.279912871276920328e-01
-3.681474179029464722e-02,1.250266823787562487e-01
-3.617448732256889343e-02,1.220466188529467644e-01
-3.553423285484313965e-02,1.190522728782967832e-01
-3.489397466182708740e-02,1.160449142446480231e-01
-3.425372019410133362e-02,1.130259736157439576e-01
-3.361346200108528137e-02,1.099969251781205415e-01
-3.297320753335952759e-02,1.069594328686047646e-01
-3.233294934034347534e-02,1.039151831793621028e-01
-3.169269487261772156e-02,1.008660351652670428e-01
-3.105243854224681854e-02,9.781392021645940460e-02
-3.041218221187591553e-02,9.476086502288350033e-02
-2.977192588150501251e-02,9.170905436747567308e-02
-2.913166955113410950e-02,8.866071362442973225e-02
-2.849141508340835571e-02,8.561822483742975720e-02
-2.785115875303745270e-02,8.258398779547437840e-02
-2.721090242266654968e-02,7.956053969916609958e-02
-2.657064609229564667e-02,7.655049353168941195e-02
-2.593038976192474365e-02,7.355654785084997371e-02
-2.529013343155384064e-02,7.058144632701912613e-02
-2.464987710118293762e-02,6.762802042261384372e-02
-2.400962263345718384e-02,6.469920010885754635e-02
-2.336936630308628082e-02,6.179789095466325932e-02
-2.272910997271537781e-02,5.892707932947560678e-02
-2.208885364234447479e-02,5.608980828409304564e-02
-2.144859731197357178e-02,5.328913461252238193e-02
-2.080834098160266876e-02,5.052814046249487490e-02
-2.016808465123176575e-02,4.780997015514376614e-02
-1.952782832086086273e-02,4.513770400845018571e-02
-1.888757199048995972e-02,4.251440725202293436e-02
-1.824731752276420593e-02,3.994327994670632265e-02
-1.760706119239330292e-02,3.742734176257744849e-02
-1.696680486202239990e-02,3.496968515447740344e-02
-1.632654853165149689e-02,3.257335582593112733e-02
-1.568629220128059387e-02,3.024133256107797152e-02
-1.504603587090969086e-02,2.797659763894166929e-02
-1.440578047186136246e-02,2.578201256413326092e-02
-1.376552414149045944e-02,2.366043463895373122e-02
-1.312526781111955643e-02,2.161460750607080428e-02
-1.248501241207122803e-02,1.964727314661374180e-02
-1.184475608170032501e-02,1.776096495746326553e-02
-1.120449975132942200e-02,1.595826304851044597e-02
-1.056424342095851898e-02,1.424156388594788325e-02
-9.923987090587615967e-03,1.261320346686778393e-02
-9.283731691539287567e-03,1.107537358685384277e-02
-8.643475361168384552e-03,9.630218336694529313e-03
-8.003219030797481537e-03,8.279687603673480112e-03
-7.362963166087865829e-03,7.025671418652734701e-03
-6.722707301378250122e-03,5.869886491809861440e-03
-6.082450971007347107e-03,4.813939032026759435e-03
-5.442194640636444092e-03,3.859324982094847201e-03
-4.801938775926828384e-03,3.007360828252370055e-03
-4.161682911217212677e-03,2.259254875433214238e-03
-3.521426580846309662e-03,1.616052702668291374e-03
-2.881170483306050301e-03,1.078654125151068399e-03
-2.240914385765790939e-03,6.478118355062179035e-04
-1.600658288225531578e-03,3.241502218633840471e-04
-9.604021906852722168e-04,1.081138656524593955e-04
-3.201460931450128555e-04,5.121851387457354576e-09
3.201460931450128555e-04,0.000000000000000000e+00
9.604021906852722168e-04,1.080985026309377872e-04
1.600658288225531578e-03,3.241246333489655740e-04
2.240914385765790939e-03,6.477763188383889315e-04
2.881170483306050301e-03,1.078608652591128703e-03
3.521426580846309662e-03,1.615996767455829541e-03
4.161682911217212677e-03,2.259189652332516118e-03
4.801938775926828384e-03,3.007285993615660402e-03
5.442194640636444092e-03,3.859240248616835345e-03
6.082450971007347107e-03,4.813846127209586712e-03
6.722707301378250122e-03,5.869783700139130644e-03
7.362963166087865829e-03,7.025560981538170324e-03
8.003219030797481537e-03,8.279568847529006348e-03
8.643475361168384552e-03,9.630091587477629389e-03
9.283731691539287567e-03,1.107524105631041422e-02
9.923987090587615967e-03,1.261305994449646306e-02
1.056424342095851898e-02,1.424141529734690437e-02
1.120449975132942200e-02,1.595810972983091602e-02
1.184475608170032501e-02,1.776080725393036630e-02
1.248501241207122803e-02,1.964710796994229014e-02
1.312526781111955643e-02,2.161443872209378725e-02
1.376552414149045944e-02,2.366025930546777900e-02
1.440578047186136246e-02,2.578183118903165649e-02
1.504603587090969086e-02,2.797641390475824608e-02
1.568629220128059387e-02,3.024114684222878324e-02
1.632654853165149689e-02,3.257316245256713927e-02
1.696680486202239990e-02,3.496949658279202566e-02
1.760706119239330292e-02,3.742714657513923626e-02
1.824731752276420593e-02,3.994307881192948884e-02
1.888757199048995972e-02,4.251420626774660150e-02
1.952782832086086273e-02,4.513750879921740733e-02
2.016808465123176575e-02,4.780977562730992503e-02
2.080834098160266876e-02,5.052794198212851029e-02
2.144859731197357178e-02,5.328894242042458984e-02
2.208885364234447479e-02,5.608961307502013938e-02
2.272910997271537781e-02,5.892688170786541946e-02
2.336936630308628082e-02,6.179769150874303563e-02
2.400962263345718384e-02,6.469899940887646750e-02
2.464987710118293762e-02,6.762784318759429425e-02
2.529013343155384064e-02,7.058125250271896078e-02
2.593038976192474365e-02,7.355636151391609090e-02
2.657064609229564667e-02,7.655030026296349988e-02
2.721090242266654968e-02,7.956036115033437994e-02
2.785115875303745270e-02,8.258380351754368576e-02
2.849141508340835571e-02,8.561804841670550559e-02
2.913166955113410950e-02,8.866054490328423299e-02
2.977192588150501251e-02,9.170888166638979655e-02
3.041218221187591553e-02,9.476071119479545501e-02
3.105243854224681854e-02,9.781376309221379017e-02
3.169269487261772156e-02,1.008658755568414556e-01
3.233294934034347534e-02,1.039150313420713623e-01
3.297320753335952759e-02,1.069592885777694846e-01
3.361346200108528137e-02,1.099967967655528511e-01
3.425372019410133362e-02,1.130258356094628880e-01
3.489397466182708740e-02,1.160447835167630615e-01
3.553423285484313965e-02,1.190521491775164975e-01
3.617448732256889343e-02,1.220465019269587614e-01
3.681474179029464722e-02,1.250265719750984772e-01
3.745499998331069946e-02,1.279911829945530322e-01
3.809525445103645325e-02,1.309392485593394717e-01
3.873551264405250549e-02,1.338698205891954984e-01
3.937576711177825928e-02,1.367819706191548690e-01
4.001602530479431152e-02,1.396749943733350818e-01
4.065627977252006531e-02,1.425481864306434865e-01
4.129653796553611755e-02,1.454009833525375939e-01
4.193679243326187134e-02,1.482328597718112206e-01
4.257704690098762512e-02,1.510434246297451821e-01
4.321730509400367737e-02,1.538323410978055250e-01
4.385755956172943115e-02,1.565993782109305066e-01
4.449781775474548340e-02,1.593443589362344426e-01
4.513807222247123718e-02,1.620671632410113361e-01
4.577833041548728943e-02,1.647677539555276738e-01
4.641858488321304321e-02,1.674461192466534243e-01
4.705884307622909546e-02,1.701023627795512638e-01
4.769909754395484924e-02,1.727365685410200413e-01
4.833935201168060303e-02,1.753489202386582235e-01
4.897961020469665527e-02,1.779396173099239142e-01
4.961986467242240906e-02,1.805088610577647579e-01
5.026012286543846130e-02,1.830569845526337502e-01
5.090037733316421509e-02,1.855842420175743968e-01
5.154063552618026733e-02,1.880909679051487871e-01
5.218088999390602112e-02,1.905774864193210405e-01
5.282114446163177490e-02,1.930441405331242422e-01
5.346140265464782715e-02,1.954913422398947276e-01
5.410165712237358093e-02,1.979194437798525996e-01
5.474191531538963318e-02,2.003288173435313624e-01
5.538216978311538696e-02,2.027198540543748706e-01
5.602242797613143921e-02,2.050929643810337488e-01
5.666268244385719299e-02,2.074484644230665253e-01
5.730293691158294678e-02,2.097867920174696366e-01
5.794319510459899902e-02,2.121083021671683611e-01
5.858344957232475281e-02,2.144133029917831834e-01
5.922370776534080505e-02,2.167022499270370162e-01
5.986396223306655884e-02,2.189753767338222801e-01
6.050422042608261108e-02,2.212330824339581170e-01
6.114447489380836487e-02,2.234756073260562026e-01
6.178473308682441711e-02,2.257032899004220994e-01
6.242498755455017090e-02,2.279164150741719297e-01
6.306524574756622314e-02,2.301152326385231817e-01
6.370549649000167847e-02,2.322999433482406673e-01
6.434575468301773071e-02,2.344708074783259377e-01
6.498601287603378296e-02,2.366280263429114683e-01
6.562627106904983521e-02,2.387717904123407564e-01
6.626652181148529053e-02,2.409022154634463675e-01
6.690678000450134277e-02,2.430195283221374680e-01
6.754703819751739502e-02,2.451238078701218903e-01
6.818728893995285034e-02,2.472151301462828243e-01
6.882754713296890259e-02,2.492936736668065478e-01
6.946780532598495483e-02,2.513594500670919274e-01
7.010806351900100708e-02,2.534125313716057981e-01
7.074831426143646240e-02,2.554529355157719728e-01
7.138857245445251465e-02,2.574807087307218190e-01
7.202883064746856689e-02,2.594958566105223241e-01
7.266908884048461914e-02,2.614983523014515754e-01
7.330933958292007446e-02,2.634881570003950735e-01
7.394959777593612671e-02,2.654652737109639560e-01
7.458985596895217896e-02,2.674296193778973318e-01
7.523010671138763428e-02,2.693811020170562287e-01
7.587036490440368652e-02,2.713197067227439696e-01
7.651062309741973877e-02,2.732452885877965088e-01
7.715088129043579102e-02,2.751577779499916332e-01
7.779113203287124634e-02,2.770570145345017110e-01
7.843139022588729858e-02,2.789429027459862098e-01
7.907164841890335083e-02,2.808153335560330532e-01
7.971189916133880615e-02,2.826741020994543163e-01
8.035215735435485840e-02,2.845191522920442750e-01
8.099241554737091064e-02,2.863502323193927168e-01
8.163267374038696289e-02,2.881672480654016155e-01
8.227292448282241821e-02,2.899699608850490051e-01
8.291318267583847046e-02,2.917582400353602168e-01
8.355344086885452271e-02,2.935319391088109242e-01
8.419369161128997803e-02,2.952907920907783534e-01
8.483394980430603027e-02,2.970346797590392995e-01
8.547420799732208252e-02,2.987633801354174778e-01
8.611446619033813477e-02,3.004767126435563540e-01
8.675471693277359009e-02,3.021744433666890828e-01
8.739497512578964233e-02,3.038564153623255493e-01
8.803523331880569458e-02,3.055224250405093045e-01
8.867548406124114990e-02,3.071722310303663939e-01
8.931574225425720215e-02,3.088056986183920216e-01
8.995600044727325439e-02,3.104225592896225905e-01
9.059625864028930664e-02,3.120226677563295858e-01
9.123650938272476196e-02,3.136057729267518468e-01
9.187676757574081421e-02,3.151717225070358452e-01
9.251702576875686646e-02,3.167203195133212468e-01
9.315727651119232178e-02,3.182513071565873375e-01
9.379753470420837402e-02,3.197645860211792979e-01
9.443779289722442627e-02,3.212599093880905698e-01
9.507805109024047852e-02,3.227370952310577579e-01
9.571830183267593384e-02,3.241959648177399345e-01
9.635856002569198608e-02,3.256363771905146365e-01
9.699881821870803833e-02,3.270581132315402151e-01
9.763907641172409058e-02,3.284610344064637921e-01
9.827932715415954590e-02,3.298449603326076840e-01
9.891958534717559814e-02,3.312097485054126267e-01
9.955984354019165039e-02,3.325552883745825916e-01
1.002000942826271057e-01,3.338813384368757298e-01
1.008403524756431580e-01,3.351878573775026737e-01
1.014806106686592102e-01,3.364746890239400656e-01
1.021208688616752625e-01,3.377417268779243642e-01
1.027611196041107178e-01,3.389888324190799551e-01
1.034013777971267700e-01,3.402159493883347707e-01
1.040416359901428223e-01,3.414229455879631558e-01
1.046818867325782776e-01,3.426097730284132226e-01
1.053221449255943298e-01,3.437763679879766165e-01
1.059624031186103821e-01,3.449226467773280902e-01
1.066026613116264343e-01,3.460486018084303339e-01
1.072429120540618896e-01,3.471541489156764193e-01
1.078831702470779419e-01,3.482393188913093240e-01
1.085234284400939941e-01,3.493040771846160908e-01
1.091636791825294495e-01,3.503484482433449898e-01
1.098039373755455017e-01,3.513724383405172347e-01
1.104441955685615540e-01,3.523760888789415624e-01
1.110844537615776062e-01,3.533594678803844147e-01
1.117247045040130615e-01,3.543226004034298882e-01
1.123649626970291138e-01,3.552656059180505643e-01
1.130052208900451660e-01,3.561885618688669375e-01
1.136454790830612183e-01,3.570915787154489429e-01
1.142857298254966736e-01,3.579747738665375323e-01
1.149259880185127258e-01,3.588383198369311522e-01
1.155662462115287781e-01,3.596823669100412957e-01
1.162064969539642334e-01,3.605070778539802845e-01
1.168467551469802856e-01,3.613126456882747028e-01
1.174870133399963379e-01,3.620992958105526682e-01
1.181272715330123901e-01,3.628672415542957275e-01
1.187675222754478455e-01,3.636167096760454243e-01
1.194077804684638977e-01,3.643479952212622663e-01
1.200480386614799500e-01,3.650613228274250943e-01
1.206882894039154053e-01,3.657569828626234809e-01
1.213285475969314575e-01,3.664352941641975114e-01
1.219688057899475098e-01,3.670965955189879892e-01
1.226090639829635620e-01,3.677411504933294495e-01
1.232493147253990173e-01,3.683693304182491524e-01
1.238895729184150696e-01,3.689815078958940120e-01
1.245298311114311218e-01,3.695780165621029845e-01
1.251700818538665771e-01,3.701592613471778037e-01
1.258103400468826294e-01,3.707256085113348476e-01
1.264505982398986816e-01,3.712774743569555724e-01
1.270908564329147339e-01,3.718152268189713894e-01
1.277311146259307861e-01,3.723393152848499810e-01
1.283713728189468384e-01,3.728501397972268094e-01
1.290116161108016968e-01,3.733481169142587319e-01
1.296518743038177490e-01,3.738336971051099411e-01
1.302921324968338013e-01,3.743073319556291523e-01
1.309323906898498535e-01,3.747694053031698225e-01
1.315726488828659058e-01,3.752204176178057793e-01
1.322129070758819580e-01,3.756607570739110002e-01
1.328531652688980103e-01,3.760909034879738044e-01
1.334934085607528687e-01,3.765112761478173198e-01
1.341336667537689209e-01,3.769222927194797457e-01
1.347739249467849731e-01,3.773244239063298089e-01
1.354141831398010254e-01,3.777180799616797202e-01
1.360544413328170776e-01,3.781036860198869753e-01
1.366946995258331299e-01,3.784816532241439546e-01
1.373349577188491821e-01,3.788523943114538994e-01
1.379752010107040405e-01,3.792162694370304621e-01
1.386154592037200928e-01,3.795737240735528317e-01
1.392557173967361450e-01,3.799251275799089278e-01
1.398959755897521973e-01,3.802708239636984899e-01
1.405362337827682495e-01,3.806111491826111859e-01
1.411764919757843018e-01,3.809464836820866118e-01
1.418167501688003540e-01,3.812771021757082046e-01
1.424569934606552124e-01,3.816033500074267337e-01
1.430972516536712646e-01,3.819254848248707646e-01
1.437375098466873169e-01,3.822438218966510703e-01
1.443777680397033691e-01,3.825585834443678834e-01
1.450180262327194214e-01,3.828700243029894423e-01
1.456582844257354736e-01,3.831783540715227865e-01
1.462985426187515259e-01,3.834837648143549771e-01
1.469387859106063843e-01,3.837864385358535912e-01
1.475790441036224365e-01,3.840865511082629524e-01
1.482193022966384888e-01,3.843842340920620160e-01
1.488595604896545410e-01,3.846795955251951504e-01
1.494998186826705933e-01,3.849727608787363309e-01
1.501400768756866455e-01,3.852637964722740449e-01
1.507803350687026978e-01,3.855527421593967219e-01
1.514205783605575562e-01,3.858396493831870444e-01
1.520608365535736084e-01,3.861245588923716276e-01
1.527010947465896606e-01,3.864074439697429142e-01
1.533413529396057129e-01,3.866883295982033175e-01
1.539816111326217651e-01,3.869671509508094687e-01
1.546218693256378174e-01,3.872438697479694270e-01
1.552621275186538696e-01,3.875184096724670901e-01
1.559023708105087280e-01,3.877906901095298231e-01
1.565426290035247803e-01,3.880606086691948953e-01
1.571828871965408325e-01,3.883280881641093529e-01
1.578231453895568848e-01,3.885929959013125767e-01
1.584634035825729370e-01,3.888551693653332642e-01
1.591036617755889893e-01,3.891145155057609273e-01
1.597439199686050415e-01,3.893708265765711829e-01
1.603841632604598999e-01,3.896239927911699930e-01
1.610244214534759521e-01,3.898738365285074892e-01
1.616646796464920044e-01,3.901201863943968284e-01
1.623049378395080566e-01,3.903628677343724540e-01
1.629451960325241089e-01,3.906017189385342370e-01
1.635854542255401611e-01,3.908365537621301122e-01
1.642257124185562134e-01,3.910671873904512097e-01
1.648659706115722656e-01,3.912934882305587614e-01
1.655062139034271240e-01,3.915152340014147470e-01
1.661464720964431763e-01,3.917323089880273557e-01
1.667867302894592285e-01,3.919444906085214342e-01
1.674269884824752808e-01,3.921516979226886690e-01
1.680672466754913330e-01,3.923537456968135828e-01
1.687075048685073853e-01,3.925504826845362949e-01
1.693477630615234375e-01,3.927418279820047431e-01
1.699880063533782959e-01,3.929276436502266989e-01
1.706282645463943481e-01,3.931078010279014379e-01
1.712685227394104004e-01,3.932822122321582015e-01
1.719087809324264526e-01,3.934508306644932674e-01
1.725490391254425049e-01,3.936135421438979876e-01
1.731892973184585571e-01,3.937703377997028298e-01
1.738295555114746094e-01,3.939211279570806745e-01
1.744697988033294678e-01,3.940659060432931682e-01
1.751100569963455200e-01,3.942046596482056131e-01
1.757503151893615723e-01,3.943374029541111270e-01
1.763905733823776245e-01,3.944640750791617023e-01
1.770308315753936768e-01,3.945847792902887896e-01
1.776710897684097290e-01,3.946995373466215540e-01
1.783113479614257812e-01,3.948083742859265222e-01
1.789515912532806396e-01,3.949113682891729482e-01
1.795918494462966919e-01,3.950085922816062300e-01
1.802321076393127441e-01,3.951001437039982633e-01
1.808723658323287964e-01,3.951860955862196434e-01
1.815126240253448486e-01,3.952665887675537171e-01
1.821528822183609009e-01,3.953417108738270791e-01
1.827931404113769531e-01,3.954115698361739817e-01
1.834333837032318115e-01,3.954763292522520679e-01
1.840736418962478638e-01,3.955361213998815906e-01
1.847139000892639160e-01,3.955911015021342791e-01
1.853541582822799683e-01,3.956413906723614815e-01
1.859944164752960205e-01,3.956871606055796242e-01
1.866346746683120728e-01,3.957285712121212384e-01
1.872749328613281250e-01,3.957657856614202885e-01
1.879151761531829834e-01,3.957989472550282883e-01
1.885554343461990356e-01,3.958282641685402226e-01
1.891956925392150879e-01,3.958538587774516060e-01
1.898359507322311401e-01,3.958759266270588384e-01
1.904762089252471924e-01,3.958946232153950362e-01
1.911164671182632446e-01,3.959101255292409860e-01
1.917567253112792969e-01,3.959225926051352928e-01
1.923969686031341553e-01,3.959321908986002114e-01
1.930372267961502075e-01,3.959390680740857427e-01
1.936774849891662598e-01,3.959434310884013541e-01
1.943177431821823120e-01,3.959453917835062953e-01
1.949580013751983643e-01,3.959451240619493717e-01
1.955982595682144165e-01,3.959427858657038612e-01
1.962385177612304688e-01,3.959385267288055843e-01
1.968787610530853271e-01,3.959324981829888124e-01
1.975190192461013794e-01,3.959248356389322154e-01
1.981592774391174316e-01,3.959156963124277340e-01
1.987995356321334839e-01,3.959052032802166110e-01
1.994397938251495361e-01,3.958935060541177720e-01
2.000800520181655884e-01,3.958807211797070735e-01
2.007203102111816406e-01,3.958669974730542052e-01
2.013605535030364990e-01,3.958524559473719506e-01
2.020008116960525513e-01,3.958371893793959373e-01
2.026410698890686035e-01,3.958213853483378841e-01
2.032813280820846558e-01,3.958050988591219621e-01
2.039215862751007080e-01,3.957884678024621294e-01
2.045618444681167603e-01,3.957716001771744985e-01
2.052021026611328125e-01,3.957545916605984537e-01
2.058423459529876709e-01,3.957375416623536424e-01
2.064826041460037231e-01,3.957205687496294644e-01
2.071228623390197754e-01,3.957037239057337175e-01
2.077631205320358276e-01,3.956871262217966922e-01
2.084033787250518799e-01,3.956708403033424304e-01
2.090436369180679321e-01,3.956549402320312936e-01
2.096838951110839844e-01,3.956395185369139256e-01
2.103241533041000366e-01,3.956246081668277625e-01
2.109643965959548950e-01,3.956102695210605980e-01
2.116046547889709473e-01,3.955965485289638650e-01
2.122449129819869995e-01,3.955834952169183794e-01
2.128851711750030518e-01,3.955711448793479690e-01
2.135254293680191040e-01,3.955594958939636641e-01
2.141656875610351562e-01,3.955485910364693325e-01
2.148059457540512085e-01,3.955384012845741815e-01
2.154461890459060669e-01,3.955289537787498588e-01
2.160864472389221191e-01,3.955202314220489512e-01
2.167267054319381714e-01,3.955122046561339033e-01
2.173669636249542236e-01,3.955048229847708541e-01
2.180072218179702759e-01,3.954980736055015988e-01
2.186474800109863281e-01,3.954919241879917280e-01
2.192877382040023804e-01,3.954862862438788262e-01
2.199279814958572388e-01,3.954811109583324935e-01
2.205682396888732910e-01,3.954763287465921096e-01
2.212084978818893433e-01,3.954718603221092366e-01
2.218487560749053955e-01,3.954676513472419330e-01
2.224890142679214478e-01,3.954635878584280562e-01
2.231292724609375000e-01,3.954596038518376488e-01
2.237695306539535522e-01,3.954556209875823569e-01
2.244097739458084106e-01,3.954515412600780877e-01
2.250500321388244629e-01,3.954473226388373064e-01
2.256902903318405151e-01,3.954428612337634874e-01
2.263305485248565674e-01,3.954381471844650164e-01
2.269708067178726196e-01,3.954330672153822945e-01
2.276110649108886719e-01,3.954276302606083426e-01
2.282513231039047241e-01,3.954217969233591035e-01
2.288915663957595825e-01,3.954155695807415327e-01
2.295318245887756348e-01,3.954089947017336293e-01
2.301720827817916870e-01,3.954020911890721024e-01
2.308123409748077393e-01,3.953949406190826465e-01
2.314525991678237915e-01,3.953876566967218231e-01
2.320928573608398438e-01,3.953803882877489073e-01
2.327331155538558960e-01,3.953732738836785998e-01
2.333733588457107544e-01,3.953665932000514083e-01
2.340136170387268066e-01,3.953605484164599559e-01
2.346538752317428589e-01,3.953554568580401885e-01
2.352941334247589111e-01,3.953517010398996945e-01
2.359343916177749634e-01,3.953496670566991611e-01
2.365746498107910156e-01,3.953498063490528125e-01
2.372149080038070679e-01,3.953526353063803178e-01
2.378551512956619263e-01,3.953587343916011854e-01
2.384954094886779785e-01,3.953686933982121232e-01
2.391356676816940308e-01,3.953832576150668743e-01
2.397759258747100830e-01,3.954031061329090768e-01
2.404161840677261353e-01,3.954291147566761921e-01
2.410564422607421875e-01,3.954620901030452274e-01
2.416967004537582397e-01,3.955029917795762628e-01
2.423369437456130981e-01,3.955527791123194525e-01
2.429772019386291504e-01,3.956125510227597175e-01
2.436174601316452026e-01,3.956833647803907894e-01
2.442577183246612549e-01,3.957664377692928781e-01
2.448979765176773071e-01,3.958629299257401257e-01
2.455382347106933594e-01,3.959741456327430242e-01
2.461784929037094116e-01,3.961013980795238254e-01
2.468187510967254639e-01,3.962460554625604203e-01
2.474589943885803223e-01,3.964095360893242770e-01
2.480992525815963745e-01,3.965932546132133751e-01
2.487395107746124268e-01,3.967987274131141717e-01
2.493797689676284790e-01,3.970274729352123444e-01
2.500200271606445312e-01,3.972810080043149839e-01
2.506602704524993896e-01,3.975608973133608615e-01
2.513005435466766357e-01,3.978687381471353035e-01
2.519407868385314941e-01,3.982060917670589006e-01
2.525810599327087402e-01,3.985745634614090704e-01
2.532213032245635986e-01,3.989757387207601980e-01
2.538615465164184570e-01,3.994111745486033094e-01
2.545018196105957031e-01,3.998824894681591857e-01
2.551420629024505615e-01,4.003911823563219841e-01
2.557823359966278076e-01,4.009388318523403605e-01
2.564225792884826660e-01,4.015268921442043393e-01
2.570628523826599121e-01,4.021568510720641143e-01
2.577030956745147705e-01,4.028300759943785891e-01
2.583433389663696289e-01,4.035479834500179663e-01
2.589836120605468750e-01,4.043119111830093537e-01
2.596238553524017334e-01,4.051230497459901159e-01
2.602641284465789795e-01,4.059826711394363130e-01
2.609043717384338379e-01,4.068918360277202773e-01
2.615446448326110840e-01,4.078516896486243937e-01
2.621848881244659424e-01,4.088631239176536702e-01
2.628251314163208008e-01,4.099270968383761371e-01
2.634654045104980469e-01,4.110444920338478525e-01
2.641056478023529053e-01,4.122159617488243555e-01
2.647459208965301514e-01,4.134422614249020356e-01
2.653861641883850098e-01,4.147238663067311926e-01
2.660264372825622559e-01,4.160613879423902262e-01
2.666666805744171143e-01,4.174550959788603244e-01
2.673069238662719727e-01,4.189053608914643512e-01
2.679471969604492188e-01,4.204125170377039922e-01
2.685874402523040771e-01,4.219765459392732510e-01
2.692277133464813232e-01,4.235976622972548178e-01
2.698679566383361816e-01,4.252756679226141756e-01
2.705082297325134277e-01,4.270106582366612891e-01
2.711484730243682861e-01,4.288022797473578507e-01
2.717887461185455322e-01,4.306504795087393589e-01
2.724289894104003906e-01,4.325547163590099942e-01
2.730692327022552490e-01,4.345147252119918591e-01
2.737095057964324951e-01,4.365301843280793292e-01
2.743497490882873535e-01,4.386004250670740845e-01
2.749900221824645996e-01,4.407250950617380703e-01
2.756302654743194580e-01,4.429034211552855815e-01
2.762705385684967041e-01,4.451350105029532322e-01
2.769107818603515625e-01,4.474190379968296938e-01
2.775510251522064209e-01,4.497549336468020797e-01
2.781912982463836670e-01,4.521421734029922312e-01
2.788315415382385254e-01,4.545798685448998455e-01
2.794718146324157715e-01,4.570675850004684015e-01
2.801120579242706299e-01,4.596044124357954175e-01
2.807523310184478760e-01,4.621900108301879584e-01
2.813925743103027344e-01,4.648235154248312462e-01
2.820328176021575928e-01,4.675044596011179721e-01
2.826730906963348389e-01,4.702324571159373079e-01
2.833133339881896973e-01,4.730067827217352416e-01
2.839536070823669434e-01,4.758272564806427241e-01
2.845938503742218018e-01,4.786932436037618643e-01
2.852341234683990479e-01,4.816047701897074873e-01
2.858743667602539062e-01,4.845612657993578765e-01
2.865146100521087646e-01,4.875628057108798430e-01
2.871548831462860107e-01,4.906094416962458737e-01
2.877951264381408691e-01,4.937009380662207292e-01
2.884353995323181152e-01,4.968376869684170138e-01
2.890756428241729736e-01,5.000196754102645968e-01
2.897159159183502197e-01,5.032475058418008906e-01
2.903561592102050781e-01,5.065212887016321552e-01
2.909964025020599365e-01,5.098417649189750378e-01
2.916366755962371826e-01,5.132097003850581984e-01
2.922769188880920410e-01,5.166255377285140504e-01
2.929171919822692871e-01,5.200904639587280442e-01
2.935574352741241455e-01,5.236051361492277678e-01
2.941977083683013916e-01,5.271709505414707841e-01
2.948379516601562500e-01,5.307887787220213482e-01
2.954781949520111084e-01,5.344600246455755155e-01
2.961184680461883545e-01,5.381862963286758728e-01
2.967587113380432129e-01,5.419686883312073711e-01
2.973989844322204590e-01,5.458091689204560559e-01
2.980392277240753174e-01,5.497090274444533797e-01
2.986795008182525635e-01,5.536703913451783698e-01
2.993197441101074219e-01,5.576947149357525113e-01
2.999599874019622803e-01,5.617841211266512147e-01
3.006002604961395264e-01,5.659407765562520787e-01
3.012405037879943848e-01,5.701663442952682459e-01
3.018807768821716309e-01,5.744633438047710428e-01
3.025210201740264893e-01,5.788335455303856847e-01
3.031612932682037354e-01,5.832795989765333644e-01
3.038015365600585938e-01,5.878033343179112080e-01
3.044417798519134521e-01,5.924072919339007370e-01
3.050820529460906982e-01,5.970940382911078537e-01
3.057222962379455566e-01,6.018654910273748548e-01
3.063625693321228027e-01,6.067245368712517184e-01
3.070028126239776611e-01,6.116731460120150565e-01
3.076430857181549072e-01,6.167142326961183585e-01
3.082833290100097656e-01,6.218497718678799302e-01
3.089235723018646240e-01,6.270825050050392591e-01
3.095638453960418701e-01,6.324151485691809071e-01
3.102040886878967285e-01,6.378496709868786141e-01
3.108443617820739746e-01,6.433891238920352862e-01
3.114846050739288330e-01,6.490354728050151678e-01
3.121248781681060791e-01,6.547917375895604408e-01
3.127651214599609375e-01,6.606598780579471253e-01
3.134053647518157959e-01,6.666426787878405591e-01
3.140456378459930420e-01,6.727428968817559252e-01
3.146858811378479004e-01,6.789625200003897021e-01
3.153261542320251465e-01,6.853045677121452073e-01
3.159663975238800049e-01,6.917710215974652854e-01
3.166066706180572510e-01,6.983649700647012182e-01
3.172469139099121094e-01,7.050883192518497822e-01
3.178871572017669678e-01,7.119439220570198401e-01
3.185274302959442139e-01,7.189346675406369513e-01
3.191676735877990723e-01,7.260624462063764994e-01
3.198079466819763184e-01,7.333305520584803006e-01
3.204481899738311768e-01,7.407408726757260808e-01
3.210884630680084229e-01,7.482968061594466036e-01
3.217287063598632812e-01,7.560002872243014593e-01
3.223689496517181396e-01,7.638543801153980795e-01
3.230092227458953857e-01,7.718622196034115035e-01
3.236494660377502441e-01,7.800258877387902245e-01
3.242897391319274902e-01,7.883490071268752786e-01
3.249299824237823486e-01,7.968336761761447562e-01
3.255702555179595947e-01,8.054836683581330092e-01
3.262104988098144531e-01,8.143012271341598662e-01
3.268507421016693115e-01,8.232898459654602874e-01
3.274910151958465576e-01,8.324531085407436137e-01
3.281312584877014160e-01,8.417934366788699663e-01
3.287715315818786621e-01,8.513149996527493713e-01
3.294117748737335205e-01,8.610203165781102896e-01
3.300520479679107666e-01,8.709137766825421068e-01
3.306922912597656250e-01,8.809980446008784938e-01
3.313325345516204834e-01,8.912772104436461618e-01
3.319728076457977295e-01,9.017555389499234408e-01
3.326130509376525879e-01,9.124358359342830127e-01
3.332533240318298340e-01,9.233230638971612336e-01
3.338935673236846924e-01,9.344201918900534309e-01
3.345338404178619385e-01,9.457323373654249465e-01
3.351740837097167969e-01,9.572627030699338846e-01
3.358143270015716553e-01,9.690160212640401838e-01
3.364546000957489014e-01,9.809972369947814741e-01
3.370948433876037598e-01,9.932096750698429233e-01
3.377351164817810059e-01,1.005659002786276623e+00
3.383753597736358643e-01,1.018348672067268978e+00
3.390156328678131104e-01,1.031284553484003830e+00
3.396558761596679688e-01,1.044470164080970598e+00
3.402961194515228271e-01,1.057910926354376002e+00
3.409363925457000732e-01,1.071612399674798155e+00
3.415766358375549316e-01,1.085578206095691556e+00
3.422169089317321777e-01,1.099814703250300063e+00
3.428571522235870361e-01,1.114325545455471911e+00
3.434974253177642822e-01,1.129117217303702070e+00
3.441376686096191406e-01,1.144193441458791760e+00
3.447779119014739990e-01,1.159560085301824195e+00
3.454181849956512451e-01,1.175223015341953392e+00
3.460584282875061035e-01,1.191185967918618971e+00
3.466987013816833496e-01,1.207455653411043883e+00
3.473389446735382080e-01,1.224035733610804755e+00
3.479792177677154541e-01,1.240932883342042992e+00
3.486194610595703125e-01,1.258150733564930235e+00
3.492597341537475586e-01,1.275696008696036721e+00
3.498999774456024170e-01,1.293572091163426308e+00
3.505402207374572754e-01,1.311784857362505718e+00
3.511804938316345215e-01,1.330340046131202492e+00
3.518207371234893799e-01,1.349240820940677210e+00
3.524610102176666260e-01,1.368493640410346934e+00
3.531012535095214844e-01,1.388101297633253850e+00
3.537415266036987305e-01,1.408070090766286420e+00
3.543817698955535889e-01,1.428402433427487850e+00
3.550220131874084473e-01,1.449103312316979419e+00
3.556622862815856934e-01,1.470177576149763965e+00
3.563025295734405518e-01,1.491626821087332466e+00
3.569428026676177979e-01,1.513456370366406567e+00
3.575830459594726562e-01,1.535667106975732388e+00
3.582233190536499023e-01,1.558263744051697763e+00
3.588635623455047607e-01,1.581246282207454890e+00
3.595038056373596191e-01,1.604617443728787229e+00
3.601440787315368652e-01,1.628379497519651053e+00
3.607843220233917236e-01,1.652530749818084566e+00
3.614245951175689697e-01,1.677073357573037882e+00
3.620648384094238281e-01,1.702004076834258584e+00
3.627051115036010742e-01,1.727323527217599519e+00
3.633453547954559326e-01,1.753026643539982388e+00
3.639855980873107910e-01,1.779110841229103457e+00
3.646258711814880371e-01,1.805572495961772717e+00
3.652661144733428955e-01,1.832402863099511059e+00
3.659063875675201416e-01,1.859596819197158801e+00
3.665466308593750000e-01,1.887142479311469501e+00
3.671869039535522461e-01,1.915031353209527332e+00
3.678271472454071045e-01,1.943247792509581906e+00
3.684673905372619629e-01,1.971777801910254091e+00
3.691076636314392090e-01,2.000605102856318318e+00
3.697479069232940674e-01,2.029706614204834558e+00
3.703881800174713135e-01,2.059061865319159246e+00
3.710284233093261719e-01,2.088641658565596693e+00
3.716686964035034180e-01,2.118418786802275910e+00
3.723089396953582764e-01,2.148356695192066290e+00
3.729491829872131348e-01,2.178418809743912554e+00
3.735894560813903809e-01,2.208564250781069660e+00
3.742296993732452393e-01,2.238742947223667734e+00
3.748699724674224854e-01,2.268905283617192126e+00
3.755102157592773438e-01,2.298990613095187818e+00
3.761504888534545898e-01,2.328937995765858915e+00
3.767907321453094482e-01,2.358674746444918036e+00
3.774309754371643066e-01,2.388126126635135016e+00
3.780712485313415527e-01,2.417210585421659452e+00
3.787114918231964111e-01,2.445835987587657634e+00
3.793517649173736572e-01,2.473908666888761765e+00
3.799920082092285156e-01,2.501323183319473564e+00
3.806322813034057617e-01,2.527972722644381776e+00
3.812725245952606201e-01,2.553739632438724705e+00
3.819127678871154785e-01,2.578504378359827598e+00
3.825530409812927246e-01,2.602142801697485019e+00
3.831932842731475830e-01,2.624523681530717134e+00
3.838335573673248291e-01,2.645517907547531244e+00
3.844738006591796875e-01,2.664991491224061981e+00
3.851140737533569336e-01,2.682814964317487672e+00
3.857543170452117920e-01,2.698858435999389016e+00
3.863945603370666504e-01,2.712999339597547355e+00
3.870348334312438965e-01,2.725121859101538035e+00
3.876750767230987549e-01,2.735118086557206674e+00
3.883153498172760010e-01,2.742893629396268018e+00
3.889555931091308594e-01,2.748366310738920681e+00
3.895958662033081055e-01,2.751470756923088068e+00
3.902361094951629639e-01,2.752158114305133019e+00
3.908763527870178223e-01,2.750398126675995591e+00
3.915166258811950684e-01,2.746179836665890939e+00
3.921568691730499268e-01,2.739512124168057561e+00
3.927971422672271729e-01,2.730422360838582030e+00
3.934373855590820312e-01,2.718958094065208719e+00
3.940776586532592773e-01,2.705182438467958583e+00
3.947179019451141357e-01,2.689177119582570441e+00
3.953581452369689941e-01,2.671036089538252334e+00
3.959984183311462402e-01,2.650865168968583596e+00
3.966386616230010986e-01,2.628782988156172173e+00
3.972789347171783447e-01,2.604911882790085009e+00
3.979191780090332031e-01,2.579384272404811718e+00
3.985594511032104492e-01,2.552330916618018364e+00
3.991996943950653076e-01,2.523889098797431174e+00
3.998399376869201660e-01,2.494191801890065285e+00
4.004802107810974121e-01,2.463369839493451785e+00
4.011204540729522705e-01,2.431555143647492478e+00
4.017607271671295166e-01,2.398869199575288214e+00
4.024009704589843750e-01,2.365434396867732048e+00
4.030412435531616211e-01,2.331360898304427387e+00
4.036814868450164795e-01,2.296758911248485191e+00
4.043217301368713379e-01,2.261727247527288931e+00
4.049620032310485840e-01,2.226357840925721199e+00
4.056022465229034424e-01,2.190740694412403045e+00
4.062425196170806885e-01,2.154952666479643675e+00
4.068827629089355469e-01,2.119070653313957386e+00
4.075230360031127930e-01,2.083158705866163807e+00
4.081632792949676514e-01,2.047281555201547754e+00
4.088035225868225098e-01,2.011493139627361870e+00
4.094437956809997559e-01,1.975842225380024075e+00
4.100840389728546143e-01,1.940377522961046708e+00
4.107243120670318604e-01,1.905136485189193429e+00
4.113645553588867188e-01,1.870158790504607538e+00
4.120048284530639648e-01,1.835473651613634516e+00
4.126450717449188232e-01,1.801113122179632597e+00
4.132853150367736816e-01,1.767100994028702132e+00
4.139255881309509277e-01,1.733458118615112120e+00
4.145658314228057861e-01,1.700207246360393221e+00
4.152061045169830322e-01,1.667362275088936308e+00
4.158463478088378906e-01,1.634940969396201815e+00
4.164866209030151367e-01,1.602952915392897637e+00
4.171268641948699951e-01,1.571411798961988460e+00
4.177671074867248535e-01,1.540325017974056188e+00
4.184073805809020996e-01,1.509698603019008267e+00
4.190476238727569580e-01,1.479541335237269273e+00
4.196878969669342041e-01,1.449855095831029672e+00
4.203281402587890625e-01,1.420646239980904113e+00
4.209684133529663086e-01,1.391914461350197030e+00
4.216086566448211670e-01,1.363664063463702725e+00
4.222488999366760254e-01,1.335894351963127669e+00
4.228891730308532715e-01,1.308604048611882398e+00
4.235294163227081299e-01,1.281794955819764326e+00
4.241696894168853760e-01,1.255463215854319969e+00
4.248099327087402344e-01,1.229609372818599056e+00
4.254502058029174805e-01,1.204228605498370186e+00
4.260904490947723389e-01,1.179320422290408565e+00
4.267306923866271973e-01,1.154880388199664765e+00
4.273709654808044434e-01,1.130903719194798818e+00
4.280112087726593018e-01,1.107388764186347352e+00
4.286514818668365479e-01,1.084329025340225350e+00
4.292917251586914062e-01,1.061722209325261623e+00
4.299319982528686523e-01,1.039561436899416158e+00
4.305722415447235107e-01,1.017843867496669219e+00
4.312124848365783691e-01,9.965632727393858303e-01
4.318527579307556152e-01,9.757134258749378120e-01
4.324930012226104736e-01,9.552908212539321653e-01
4.331332743167877197e-01,9.352879834543541548e-01
4.337735176086425781e-01,9.157010925051505268e-01
4.344137907028198242e-01,8.965224866571839257e-01
4.350540339946746826e-01,8.777481146475727414e-01
4.356943070888519287e-01,8.593702506213576342e-01
4.363345503807067871e-01,8.413845897516765149e-01
4.369747936725616455e-01,8.237841816126900696e-01
4.376150667667388916e-01,8.065621193193042160e-01
4.382553100585937500e-01,7.897138122592055609e-01
4.388955831527709961e-01,7.732315685943769168e-01
4.395358264446258545e-01,7.571106495316337615e-01
4.401760995388031006e-01,7.413433598247731737e-01
4.408163428306579590e-01,7.259249138333929707e-01
4.414565861225128174e-01,7.108483642530298852e-01
4.420968592166900635e-01,6.961067715588047378e-01
4.427371025085449219e-01,6.816953449657914277e-01
4.433773756027221680e-01,6.676065335277465707e-01
4.440176188945770264e-01,6.538354084841770941e-01
4.446578919887542725e-01,6.403746281581472743e-01
4.452981352806091309e-01,6.272193078481551609e-01
4.459383785724639893e-01,6.143627468131649394e-01
4.465786516666412354e-01,6.017983010071734640e-01
4.472188949584960938e-01,5.895212119568022935e-01
4.478591680526733398e-01,5.775243969493724094e-01
4.484994113445281982e-01,5.658030798539712691e-01
4.491396844387054443e-01,5.543503945883290207e-01
4.497799277305603027e-01,5.431616170895061657e-01
4.504201710224151611e-01,5.322305767500150608e-01
4.510604441165924072e-01,5.215511400918817486e-01
4.517006874084472656e-01,5.111188046920949191e-01
4.523409605026245117e-01,5.009271352335575855e-01
4.529812037944793701e-01,4.909716775265664523e-01
4.536214768886566162e-01,4.812462896876956719e-01
4.542617201805114746e-01,4.717466280814015533e-01
4.549019634723663330e-01,4.624671378318265802e-01
4.555422365665435791e-01,4.534024164352428166e-01
4.561824798583984375e-01,4.445483642372671795e-01
4.568227529525756836e-01,4.358993288910695263e-01
4.574629962444305420e-01,4.274514035430980741e-01
4.581032693386077881e-01,4.191991667634988872e-01
4.587435126304626465e-01,4.111388774204418617e-01
4.593837559223175049e-01,4.032656860366579110e-01
4.600240290164947510e-01,3.955749614933496972e-01
4.606642723083496094e-01,3.880631586138099109e-01
4.613045454025268555e-01,3.807255233599429189e-01
4.619447886943817139e-01,3.735586601424936148e-01
4.625850617885589600e-01,3.665580241140480311e-01
4.632253050804138184e-01,3.597204589539186870e-01
4.638655483722686768e-01,3.530419198202148223e-01
4.645058214664459229e-01,3.465184949726274333e-01
4.651460647583007812e-01,3.401473222511315342e-01
4.657863378524780273e-01,3.339243705714771693e-01
4.664265811443328857e-01,3.278469169153712670e-01
4.670668542385101318e-01,3.219111792356765811e-01
4.677070975303649902e-01,3.161146192399151289e-01
4.683473408222198486e-01,3.104538836806058910e-01
4.689876139163970947e-01,3.049258126797265156e-01
4.696278572082519531e-01,2.995280578446211095e-01
4.702681303024291992e-01,2.942573615365189355e-01
4.709083735942840576e-01,2.891115230176408701e-01
4.715486466884613037e-01,2.840874715777088610e-01
4.721888899803161621e-01,2.791831403910021159e-01
4.728291332721710205e-01,2.743958608565431057e-01
4.734694063663482666e-01,2.697230268274166676e-01
4.741096496582031250e-01,2.651627707833257297e-01
4.747499227523803711e-01,2.607124395437088182e-01
4.753901660442352295e-01,2.563702407564241170e-01
4.760304391384124756e-01,2.521336851938151824e-01
4.766706824302673340e-01,2.480010859000927326e-01
4.773109257221221924e-01,2.439702690987393119e-01
4.779511988162994385e-01,2.400390806123189336e-01
4.785914421081542969e-01,2.362060116662316744e-01
4.792317152023315430e-01,2.324688400616032879e-01
4.798719584941864014e-01,2.288261012137073891e-01
4.805122315883636475e-01,2.252757078936458157e-01
4.811524748802185059e-01,2.218162487270323169e-01
4.817927181720733643e-01,2.184459154882851806e-01
4.824329912662506104e-01,2.151628552890789692e-01
4.830732345581054688e-01,2.119657735851312452e-01
4.837135076522827148e-01,2.088528040916268758e-01
4.843537509441375732e-01,2.058226634065416505e-01
4.849940240383148193e-01,2.028735421000469330e-01
4.856342673301696777e-01,2.000042132071020440e-01
4.862745106220245361e-01,1.972130712642004013e-01
4.869147837162017822e-01,1.944985203197981960e-01
4.875550270080566406e-01,1.918594040905925446e-01
4.881953001022338867e-01,1.892940193655707759e-01
4.888355433940887451e-01,1.868012615606691185e-01
4.894758164882659912e-01,1.843794858640519507e-01
4.901160597801208496e-01,1.820275520679719428e-01
4.907563030719757080e-01,1.797440291444729610e-01
4.913965761661529541e-01,1.775274615375899145e-01
4.920368194580078125e-01,1.753767492443341069e-01
4.926770925521850586e-01,1.732903902043103628e-01
4.933173358440399170e-01,1.712672826580159402e-01
4.939576089382171631e-01,1.693059870724864524e-01
4.945978522300720215e-01,1.674053914424105116e-01
4.952380955219268799e-01,1.655641545838739681e-01
4.958783686161041260e-01,1.637809839252870603e-01
4.965186119079589844e-01,1.620547804669607572e-01
4.971588850021362305e-01,1.603841873137108465e-01
4.977991282939910889e-01,1.587681276026691179e-01
4.984394013881683350e-01,1.572052824197509580e-01
4.990796446800231934e-01,1.556946081729222442e-01
4.997198879718780518e-01,1.542348427078579221e-01
5.003601312637329102e-01,1.528248200356876474e-01
5.010004043579101562e-01,1.514633471053983271e-01
5.016406774520874023e-01,1.501493360154459999e-01
5.022809505462646484e-01,1.488816669501478174e-01
5.029211640357971191e-01,1.476593193330026921e-01
5.035614371299743652e-01,1.464809498257517717e-01
5.042017102241516113e-01,1.453456049501564706e-01
5.048419237136840820e-01,1.442522854716288272e-01
5.054821968078613281e-01,1.431997021210942300e-01
5.061224699020385742e-01,1.421869252732319566e-01
5.067627429962158203e-01,1.412128917290269570e-01
5.074029564857482910e-01,1.402766590325859042e-01
5.080432295799255371e-01,1.393770254537320952e-01
5.086835026741027832e-01,1.385130515303485410e-01
5.093237161636352539e-01,1.376838597488365679e-01
5.099639892578125000e-01,1.368882809869385042e-01
5.106042623519897461e-01,1.361254207959134988e-01
5.112445354461669922e-01,1.353943352985624848e-01
5.118847489356994629e-01,1.346941437588062840e-01
5.125250220298767090e-01,1.340237835170832170e-01
5.131652951240539551e-01,1.333824145010824580e-01
5.138055086135864258e-01,1.327691617645747613e-01
5.144457817077636719e-01,1.321830608831557896e-01
5.150860548019409180e-01,1.316233048474177991e-01
5.157263278961181641e-01,1.310889988021668451e-01
5.163665413856506348e-01,1.305793755447721693e-01
5.170068144798278809e-01,1.300935173031918524e-01
5.176470875740051270e-01,1.296306187462423765e-01
5.182873010635375977e-01,1.291899877011433162e-01
5.189275741577148438e-01,1.287707225095626740e-01
5.195678472518920898e-01,1.283721130043442571e-01
5.202081203460693359e-01,1.279934001687106360e-01
5.208483338356018066e-01,1.276338936889440667e-01
5.214886069297790527e-01,1.272927952467584056e-01
5.221288800239562988e-01,1.269694646999903753e-01
5.227690935134887695e-01,1.266632287240723187e-01
5.234093666076660156e-01,1.263733543321055031e-01
5.240496397018432617e-01,1.260992076244740190e-01
5.246899127960205078e-01,1.258402020241158326e-01
5.253301262855529785e-01,1.255956907278150680e-01
5.259703993797302246e-01,1.253650339931713376e-01
5.266106724739074707e-01,1.251476714867312268e-01
5.272508859634399414e-01,1.249430787959924238e-01
5.278911590576171875e-01,1.247506056447367229e-01
5.285314321517944336e-01,1.245697595482964104e-01
5.291717052459716797e-01,1.244000225390715642e-01
5.298119187355041504e-01,1.242409029226099193e-01
5.304521918296813965e-01,1.240918583378567419e-01
5.310924649238586426e-01,1.239524462782521930e-01
5.317326784133911133e-01,1.238222092287304399e-01
5.323729515075683594e-01,1.237006645485023704e-01
5.330132246017456055e-01,1.235874342945884052e-01
5.336534976959228516e-01,1.234820530843236952e-01
5.342937111854553223e-01,1.233841722697204268e-01
5.349339842796325684e-01,1.232933461156804356e-01
5.355742573738098145e-01,1.232092520185559259e-01
5.362144708633422852e-01,1.231315100652832228e-01
5.368547439575195312e-01,1.230597894125633474e-01
5.374950170516967773e-01,1.229937514668231202e-01
5.381352901458740234e-01,1.229330690072143462e-01
5.387755036354064941e-01,1.228774709124094144e-01
5.394157767295837402e-01,1.228266378485134425e-01
5.400560498237609863e-01,1.227803027032825511e-01
5.406962633132934570e-01,1.227382183598897392e-01
5.413365364074707031e-01,1.227000731688834279e-01
5.419768095016479492e-01,1.226657107562960647e-01
5.426170825958251953e-01,1.226348477963203898e-01
5.432572960853576660e-01,1.226072709671441885e-01
5.438975691795349121e-01,1.225827924826456972e-01
5.445378422737121582e-01,1.225611784845890284e-01
5.451780557632446289e-01,1.225422798965989379e-01
5.458183288574218750e-01,1.225258964854605281e-01
5.464586019515991211e-01,1.225118650898657791e-01
5.470988750457763672e-01,1.225000488402563370e-01
5.477390885353088379e-01,1.224902555507658697e-01
5.483793616294860840e-01,1.224823819528690905e-01
5.490196347236633301e-01,1.224762713281024595e-01
5.496598482131958008e-01,1.224718096232479958e-01
5.503001213073730469e-01,1.224688582721373820e-01
5.509403944015502930e-01,1.224673317568059083e-01
5.515806674957275391e-01,1.224671071163330183e-01
5.522208809852600098e-01,1.224680944958187467e-01
5.528611540794372559e-01,1.224702215645798731e-01
5.535014271736145020e-01,1.224733458794320384e-01
5.541416406631469727e-01,1.224774477057093414e-01
5.547819137573242188e-01,1.224824316536174962e-01
5.554221868515014648e-01,1.224881967288791174e-01
5.560624599456787109e-01,1.224947188180935953e-01
5.567026734352111816e-01,1.225019120541555040e-01
5.573429465293884277e-01,1.225097379566943978e-01
5.579832196235656738e-01,1.225181264301129502e-01
5.586234927177429199e-01,1.225270548287840100e-01
5.592637062072753906e-01,1.225364482139332800e-01
5.599039793014526367e-01,1.225462666866126149e-01
5.605442523956298828e-01,1.225565169516329433e-01
5.611844658851623535e-01,1.225670940992724667e-01
5.618247389793395996e-01,1.225780216484775309e-01
5.624650120735168457e-01,1.225892274852373731e-01
5.631052851676940918e-01,1.226007079595405891e-01
5.637454986572265625e-01,1.226124268764552383e-01
5.643857717514038086e-01,1.226243750725126702e-01
5.650260448455810547e-01,1.226365182322295411e-01
5.656662583351135254e-01,1.226488371892129337e-01
5.663065314292907715e-01,1.226613264241196433e-01
5.669468045234680176e-01,1.226739535221130772e-01
5.675870776176452637e-01,1.226867111746035022e-01
5.682272911071777344e-01,1.226995631965932532e-01
5.688675642013549805e-01,1.227125462393026112e-01
5.695078372955322266e-01,1.227256161023655423e-01
5.701480507850646973e-01,1.227387435517557357e-01
5.707883238792419434e-01,1.227519545492476993e-01
5.714285969734191895e-01,1.227652136799299853e-01
5.720688700675964355e-01,1.227785526682589889e-01
5.727090835571289062e-01,1.227919236135415204e-01
5.733493566513061523e-01,1.228053264165542835e-01
5.739896297454833984e-01,1.228187699448168857e-01
5.746298432350158691e-01,1.228322495920206592e-01
5.752701163291931152e-01,1.228457544458523287e-01
5.759103894233703613e-01,1.228592566450048551e-01
5.765506625175476074e-01,1.228727974565422265e-01
5.771908760070800781e-01,1.228863531926953634e-01
5.778311491012573242e-01,1.228999037340559042e-01
5.784714221954345703e-01,1.229134729721681474e-01
5.791116356849670410e-01,1.229270434453155758e-01
5.797519087791442871e-01,1.229406081635491255e-01
5.803921818733215332e-01,1.229541947215331277e-01
5.810324549674987793e-01,1.229677441142822403e-01
5.816726684570312500e-01,1.229813335976599475e-01
5.823129415512084961e-01,1.229948774226987673e-01
5.829532146453857422e-01,1.230084336961603242e-01
5.835934281349182129e-01,1.230220002573756410e-01
5.842337012290954590e-01,1.230355327538057431e-01
5.848739743232727051e-01,1.230490750360972996e-01
5.855142474174499512e-01,1.230625954231610031e-01
5.861544609069824219e-01,1.230761108814126814e-01
5.867947340011596680e-01,1.230896147681166397e-01
5.874350070953369141e-01,1.231031033881508918e-01
5.880752205848693848e-01,1.231165898281272320e-01
5.887154936790466309e-01,1.231300679122666608e-01
5.893557667732238770e-01,1.231435118367398829e-01
5.899960398674011230e-01,1.231569749958127957e-01
5.906362533569335938e-01,1.231704185163735588e-01
5.912765264511108398e-01,1.231838301074144049e-01
5.919167995452880859e-01,1.231972433362882313e-01
5.925570130348205566e-01,1.232106341771599389e-01
5.931972861289978027e-01,1.232240229212031579e-01
5.938375592231750488e-01,1.232373932914034853e-01
5.944778323173522949e-01,1.232507469525203625e-01
5.951180458068847656e-01,1.232640804186835304e-01
5.957583189010620117e-01,1.232774143706887315e-01
5.963985919952392578e-01,1.232907297520657863e-01
5.970388054847717285e-01,1.233040481471681105e-01
5.976790785789489746e-01,1.233173258832653829e-01
5.983193516731262207e-01,1.233305963708022368e-01
5.989596247673034668e-01,1.233438612831667669e-01
5.995998382568359375e-01,1.233571046913812808e-01
6.002401113510131836e-01,1.233703509789401132e-01
6.008803844451904297e-01,1.233835486469079257e-01
6.015205979347229004e-01,1.233967672729092691e-01
6.021608710289001465e-01,1.234099553639609326e-01
6.028011441230773926e-01,1.234231229323334844e-01
6.034414172172546387e-01,1.234362908207673470e-01
6.040816307067871094e-01,1.234494381066761903e-01
6.047219038009643555e-01,1.234625800118145378e-01
6.053621768951416016e-01,1.234757158622263873e-01
6.060023903846740723e-01,1.234888270424669976e-01
6.066426634788513184e-01,1.235019040780098720e-01
6.072829365730285645e-01,1.235149876340173591e-01
6.079232096672058105e-01,1.235280631199282553e-01
6.085634231567382812e-01,1.235411199414153671e-01
6.092036962509155273e-01,1.235541561150883538e-01
6.098439693450927734e-01,1.235671819153818518e-01
6.104841828346252441e-01,1.235801965852743045e-01
6.111244559288024902e-01,1.235932020940220255e-01
6.117647290229797363e-01,1.236061863902455649e-01
6.124050021171569824e-01,1.236191727239548399e-01
6.130452156066894531e-01,1.236321291377473486e-01
6.136854887008666992e-01,1.236450636042354390e-01
6.143257617950439453e-01,1.236580007907877032e-01
6.149659752845764160e-01,1.236709175152985729e-01
6.156062483787536621e-01,1.236838391598569231e-01
6.162465214729309082e-01,1.236967270921196516e-01
6.168867945671081543e-01,1.237096069405199117e-01
6.175270080566406250e-01,1.237224783323140898e-01
6.181672811508178711e-01,1.237353359900956740e-01
6.188075542449951172e-01,1.237481714717820758e-01
6.194477677345275879e-01,1.237609992197352682e-01
6.200880408287048340e-01,1.237738132877357344e-01
6.207283139228820801e-01,1.237866089798074221e-01
6.213685870170593262e-01,1.237994004396734127e-01
6.220088005065917969e-01,1.238121927325144256e-01
6.226490736007690430e-01,1.238249479729112146e-01
6.232893466949462891e-01,1.238376983516742413e-01
6.239295601844787598e-01,1.238504242926508070e-01
6.245698332786560059e-01,1.238631544388848482e-01
6.252101063728332520e-01,1.238758660700023384e-01
6.258503794670104980e-01,1.238885671113783005e-01
6.264905929565429688e-01,1.239012459513695319e-01
6.271308660507202148e-01,1.239139163621505446e-01
6.277711391448974609e-01,1.239265873749593183e-01
6.284113526344299316e-01,1.239392091482827141e-01
6.290516257286071777e-01,1.239518644135571002e-01
6.296918988227844238e-01,1.239644913276967131e-01
6.303321719169616699e-01,1.239770873222680869e-01
6.309723854064941406e-01,1.239897014684929744e-01
6.316126585006713867e-01,1.240022685619202036e-01
6.322529315948486328e-01,1.240148375698293393e-01
6.328931450843811035e-01,1.240274069231799281e-01
6.335334181785583496e-01,1.240399490479831002e-01
6.341736912727355957e-01,1.240524741751780624e-01
6.348139643669128418e-01,1.240650010327337682e-01
6.354541778564453125e-01,1.240775011112118520e-01
6.360944509506225586e-01,1.240899932205818956e-01
6.367347240447998047e-01,1.241024967896460218e-01
6.373749375343322754e-01,1.241149649780548536e-01
6.380152106285095215e-01,1.241274195234431943e-01
6.386554837226867676e-01,1.241398637605164446e-01
6.392957568168640137e-01,1.241522973046205180e-01
6.399359703063964844e-01,1.241647124264320112e-01
6.405762434005737305e-01,1.241771305355769961e-01
6.412165164947509766e-01,1.241895292558341524e-01
6.418567299842834473e-01,1.242019172524795323e-01
6.424970030784606934e-01,1.242142895460984775e-01
6.431372761726379395e-01,1.242266561291698324e-01
6.437775492668151855e-01,1.242390009738900680e-01
6.444177627563476562e-01,1.242513337536994555e-01
6.450580358505249023e-01,1.242636453801244656e-01
6.456983089447021484e-01,1.242759697256419216e-01
6.463385224342346191e-01,1.242882722382931959e-01
6.469787955284118652e-01,1.243005580827931666e-01
6.476190686225891113e-01,1.243128461392131179e-01
6.482593417167663574e-01,1.243251065238468733e-01
6.488995552062988281e-01,1.243373636973252871e-01
6.495398283004760742e-01,1.243496033378681531e-01
6.501801013946533203e-01,1.243618572520204246e-01
6.508203148841857910e-01,1.243740590477910857e-01
6.514605879783630371e-01,1.243862657128289584e-01
6.521008610725402832e-01,1.243984619913152123e-01
6.527411341667175293e-01,1.244106546702550276e-01
6.533813476562500000e-01,1.244228258643120810e-01
6.540216207504272461e-01,1.244349948326037847e-01
6.546618938446044922e-01,1.244471426773201550e-01
6.553021073341369629e-01,1.244592822682188960e-01
6.559423804283142090e-01,1.244714147522252290e-01
6.565826535224914551e-01,1.244835307920566514e-01
6.572229266166687012e-01,1.244956203904190595e-01
6.578631401062011719e-01,1.245077270803385261e-01
6.585034132003784180e-01,1.245198146700521313e-01
6.591436862945556641e-01,1.245318689039938143e-01
6.597838997840881348e-01,1.245439435500066416e-01
6.604241728782653809e-01,1.245559910974618489e-01
6.610644459724426270e-01,1.245680302919591753e-01
6.617047190666198730e-01,1.245800593718326965e-01
6.623449325561523438e-01,1.245920692984086031e-01
6.629852056503295898e-01,1.246040862736443877e-01
6.636254787445068359e-01,1.246160587681770515e-01
6.642656922340393066e-01,1.246280556272472140e-01
6.649059653282165527e-01,1.246400379315675266e-01
6.655462384223937988e-01,1.246519991988925824e-01
6.661865115165710449e-01,1.246639477334459123e-01
6.668267250061035156e-01,1.246758928637810016e-01
6.674669981002807617e-01,1.246878243305742373e-01
6.681072711944580078e-01,1.246997452587148558e-01
6.687474846839904785e-01,1.247116493113420432e-01
6.693877577781677246e-01,1.247235518117637554e-01
6.700280308723449707e-01,1.247354438429448820e-01
6.706683039665222168e-01,1.247473123732545375e-01
6.713085174560546875e-01,1.247591918975698988e-01
6.719487905502319336e-01,1.247710329318021394e-01
6.725890636444091797e-01,1.247829067800902969e-01
6.732292771339416504e-01,1.247947219383007678e-01
6.738695502281188965e-01,1.248065453496534083e-01
6.745098233222961426e-01,1.248183682372134840e-01
6.751500964164733887e-01,1.248301694999689460e-01
6.757903099060058594e-01,1.248419634259168021e-01
6.764305830001831055e-01,1.248537366539332893e-01
6.770708560943603516e-01,1.248655224929930974e-01
6.777110695838928223e-01,1.248772758657468174e-01
6.783513426780700684e-01,1.248890338631802877e-01
6.789916157722473145e-01,1.249007664890493530e-01
6.796318888664245605e-01,1.249125018235970330e-01
6.802721023559570312e-01,1.249242180917589096e-01
6.809123754501342773e-01,1.249359270592798055e-01
6.815526485443115234e-01,1.249476106547779963e-01
6.821928620338439941e-01,1.249593049688146884e-01
6.828331351280212402e-01,1.249709905841198676e-01
6.834734082221984863e-01,1.249826470912807075e-01
6.841136813163757324e-01,1.249942945378434977e-01
6.847538948059082031e-01,1.250059387031101643e-01
6.853941679000854492e-01,1.250175822436050410e-01
6.860344409942626953e-01,1.250292039585163550e-01
6.866746544837951660e-01,1.250408116017078797e-01
6.873149275779724121e-01,1.250524140068085543e-01
6.879552006721496582e-01,1.250640130868019284e-01
6.885954737663269043e-01,1.250755788706552352e-01
6.892356872558593750e-01,1.250871424694040002e-01
6.898759603500366211e-01,1.250987036970236943e-01
6.905162334442138672e-01,1.251102445329870250e-01
6.911564469337463379e-01,1.251217754741018595e-01
6.917967200279235840e-01,1.251332953763193423e-01
6.924369931221008301e-01,1.251448134714654437e-01
6.930772662162780762e-01,1.251563027949798013e-01
6.937174797058105469e-01,1.251677875659744643e-01
6.943577527999877930e-01,1.251792810760616881e-01
6.949980258941650391e-01,1.251907421121405406e-01
6.956382393836975098e-01,1.252021757003047853e-01
6.962785124778747559e-01,1.252136183347105636e-01
6.969187855720520020e-01,1.252250463978272776e-01
6.975590586662292480e-01,1.252364797259222229e-01
6.981992721557617188e-01,1.252478809982955354e-01
6.988395452499389648e-01,1.252592839220447729e-01
6.994798183441162109e-01,1.252706684242586022e-01
7.001200318336486816e-01,1.252820508599565841e-01
7.007603049278259277e-01,1.252934060567074681e-01
7.014005780220031738e-01,1.253047308325800913e-01
7.020408511161804199e-01,1.253160792015499680e-01
7.026810646057128906e-01,1.253274166229099151e-01
7.033213376998901367e-01,1.253387502161329436e-01
7.039616107940673828e-01,1.253500461873633398e-01
7.046018242835998535e-01,1.253613514898015424e-01
7.052420973777770996e-01,1.253726466396853922e-01
7.058823704719543457e-01,1.253839252940363025e-01
7.065226435661315918e-01,1.253951958206958039e-01
7.071628570556640625e-01,1.254064708534947670e-01
7.078031301498413086e-01,1.254177154834916763e-01
7.084434032440185547e-01,1.254289843852505193e-01
7.090836167335510254e-01,1.254402209089939824e-01
7.097238898277282715e-01,1.254514595461460047e-01
7.103641629219055176e-01,1.254626951113859690e-01
7.110044360160827637e-01,1.254739367928836558e-01
7.116446495056152344e-01,1.254851755447035089e-01
7.122849225997924805e-01,1.254964097011921353e-01
7.129251956939697266e-01,1.255076608241680880e-01
7.135654091835021973e-01,1.255189001550540695e-01
7.142056822776794434e-01,1.255301591441098097e-01
7.148459553718566895e-01,1.255414331885518209e-01
7.154862284660339355e-01,1.255527001960792255e-01
7.161264419555664062e-01,1.255640239082751464e-01
7.167667150497436523e-01,1.255753663994916280e-01
7.174069881439208984e-01,1.255867207989416201e-01
7.180472612380981445e-01,1.255981256475733332e-01
7.186874747276306152e-01,1.256095729494584035e-01
7.193277478218078613e-01,1.256210656791463265e-01
7.199680209159851074e-01,1.256326380588546066e-01
7.206082344055175781e-01,1.256442826108488120e-01
7.212485074996948242e-01,1.256560139368705364e-01
7.218887805938720703e-01,1.256678582962025281e-01
7.225290536880493164e-01,1.256797920574070915e-01
7.231692671775817871e-01,1.256919099766977688e-01
7.238095402717590332e-01,1.257041713045445874e-01
7.244498133659362793e-01,1.257165936278532570e-01
7.250900268554687500e-01,1.257292525368867153e-01
7.257302999496459961e-01,1.257421518288719398e-01
7.263705730438232422e-01,1.257553359226406542e-01
7.270108461380004883e-01,1.257688270048147317e-01
7.276510596275329590e-01,1.257826872029932375e-01
7.282913327217102051e-01,1.257969656382398327e-01
7.289316058158874512e-01,1.258117322544629602e-01
7.295718193054199219e-01,1.258270215184795759e-01
7.302120923995971680e-01,1.258429460041261549e-01
7.308523654937744141e-01,1.258595439863063881e-01
7.314926385879516602e-01,1.258769307920979408e-01
7.321328520774841309e-01,1.258952097324268493e-01
7.327731251716613770e-01,1.259144843273833914e-01
7.334133982658386230e-01,1.259348759061458267e-01
7.340536117553710938e-01,1.259565329616316731e-01
7.346938848495483398e-01,1.259796308389411479e-01
7.353341579437255859e-01,1.260043327863376028e-01
7.359744310379028320e-01,1.260307980714427956e-01
7.366146445274353027e-01,1.260592959096600296e-01
7.372549176216125488e-01,1.260900228801506984e-01
7.378951907157897949e-01,1.261232603046353873e-01
7.385354042053222656e-01,1.261592975597558564e-01
7.391756772994995117e-01,1.261984430750282549e-01
7.398159503936767578e-01,1.262410657558259430e-01
7.404562234878540039e-01,1.262875321329572920e-01
7.410964369773864746e-01,1.263382746784573740e-01
7.417367100715637207e-01,1.263937853885828133e-01
7.423769831657409668e-01,1.264545326281059090e-01
7.430171966552734375e-01,1.265210915615289089e-01
7.436574697494506836e-01,1.265940759225729906e-01
7.442977428436279297e-01,1.266741696715487642e-01
7.449380159378051758e-01,1.267620541774423515e-01
7.455782294273376465e-01,1.268585347812938302e-01
7.462185025215148926e-01,1.269644671370047107e-01
7.468587756156921387e-01,1.270808265272611592e-01
7.474989891052246094e-01,1.272085471380988153e-01
7.481392621994018555e-01,1.273487644388735518e-01
7.487795352935791016e-01,1.275026535626171409e-01
7.494198083877563477e-01,1.276714861390892963e-01
7.500600218772888184e-01,1.278566127595910373e-01
7.507002949714660645e-01,1.280595461477265218e-01
7.513405680656433105e-01,1.282818437616679574e-01
7.519807815551757812e-01,1.285251876737807386e-01
7.526210546493530273e-01,1.287914591412677723e-01
7.532613277435302734e-01,1.290825969727844580e-01
7.539016008377075195e-01,1.294006915359471321e-01
7.545418143272399902e-01,1.297479044952547511e-01
7.551820874214172363e-01,1.301267369458951606e-01
7.558223605155944824e-01,1.305396520659707349e-01
7.564625740051269531e-01,1.309892903079656890e-01
7.571028470993041992e-01,1.314786203234876716e-01
7.577431201934814453e-01,1.320106094751283266e-01
7.583833932876586914e-01,1.325884823970868709e-01
7.590236067771911621e-01,1.332155451873426877e-01
7.596638798713684082e-01,1.338955242982393656e-01
7.603041529655456543e-01,1.346321199974003235e-01
7.609443664550781250e-01,1.354292210218077663e-01
7.615846395492553711e-01,1.362911895813798679e-01
7.622249126434326172e-01,1.372223040043714093e-01
7.628651857376098633e-01,1.382271912868944241e-01
7.635053992271423340e-01,1.393105296716745656e-01
7.641456723213195801e-01,1.404775794504251607e-01
7.647859454154968262e-01,1.417335081438819699e-01
7.654261589050292969e-01,1.430836478153789670e-01
7.660664319992065430e-01,1.445339710800146449e-01
7.667067050933837891e-01,1.460902831006367641e-01
7.673469781875610352e-01,1.477587597813725395e-01
7.679871916770935059e-01,1.495456202386487021e-01
7.686274647712707520e-01,1.514578311301235658e-01
7.692677378654479980e-01,1.535020508504674197e-01
7.699079513549804688e-01,1.556851877155751573e-01
7.705482244491577148e-01,1.580148910544036944e-01
7.711884975433349609e-01,1.604985522528941111e-01
7.718287706375122070e-01,1.631438681384227429e-01
7.724689841270446777e-01,1.659585268148235926e-01
7.731092572212219238e-01,1.689512139108702016e-01
7.737495303153991699e-01,1.721300532392726623e-01
7.743897438049316406e-01,1.755032904033200225e-01
7.750300168991088867e-01,1.790802862028968434e-01
7.756702899932861328e-01,1.828697113739599089e-01
7.763105630874633789e-01,1.868806714513633338e-01
7.769507765769958496e-01,1.911220450486177391e-01
7.775910496711730957e-01,1.956040846376589926e-01
7.782313227653503418e-01,2.003360481940279492e-01
7.788715362548828125e-01,2.053272188493795447e-01
7.795118093490600586e-01,2.105883715597691719e-01
7.801520824432373047e-01,2.161291326412611014e-01
7.807923555374145508e-01,2.219596379149164633e-01
7.814325690269470215e-01,2.280895507925064791e-01
7.820728421211242676e-01,2.345303637032429833e-01
7.827131152153015137e-01,2.412919786452158988e-01
7.833533287048339844e-01,2.483842334041499456e-01
7.839936017990112305e-01,2.558190591353577403e-01
7.846338748931884766e-01,2.636064265013073893e-01
7.852741479873657227e-01,2.717570924974195279e-01
7.859143614768981934e-01,2.802809333549758364e-01
7.865546345710754395e-01,2.891903534745630111e-01
7.871949076652526855e-01,2.984953359320856592e-01
7.878351211547851562e-01,3.082057772423976161e-01
7.884753942489624023e-01,3.183342850824799619e-01
7.891156673431396484e-01,3.288907348178602419e-01
7.897559404373168945e-01,3.398859536507439216e-01
7.903961539268493652e-01,3.513295779534533203e-01
7.910364270210266113e-01,3.632344494311672278e-01
7.916767001152038574e-01,3.756101886674905188e-01
7.923169136047363281e-01,3.884662173893547177e-01
7.929571866989135742e-01,4.018154622036762547e-01
7.935974597930908203e-01,4.156672756564612214e-01
7.942377328872680664e-01,4.300320699976420968e-01
7.948779463768005371e-01,4.449187567224068829e-01
7.955182194709777832e-01,4.603403947708399890e-01
7.961584925651550293e-01,4.763057545196156539e-01
7.967987060546875000e-01,4.928233900893403963e-01
7.974389791488647461e-01,5.099063179420242342e-01
7.980792522430419922e-01,5.275628917769008552e-01
7.987195253372192383e-01,5.458028370876126800e-01
7.993597388267517090e-01,5.646340615948126640e-01
8.000000119209289551e-01,5.840695476828750010e-01


==> code/potentials/score-matching/potentials_20.csv <==
x,f
-8.000000119209289551e-01,1.201442004511951822e+00
-7.993597388267517090e-01,1.189906849641531927e+00
-7.987195253372192383e-01,1.178923427592406981e+00
-7.980792522430419922e-01,1.168468891845408031e+00
-7.974389791488647461e-01,1.158522825986583626e+00
-7.967987060546875000e-01,1.149063236031905078e+00
-7.961584925651550293e-01,1.140068371146145232e+00
-7.955182194709777832e-01,1.131513472609714910e+00
-7.948779463768005371e-01,1.123375744298226842e+00
-7.942377328872680664e-01,1.115631826687587314e+00
-7.935974597930908203e-01,1.108255721340979605e+00
-7.929571866989135742e-01,1.101223252421598353e+00
-7.923169136047363281e-01,1.094509184481957220e+00
-7.916767001152038574e-01,1.088088495270723932e+00
-7.910364270210266113e-01,1.081934248438772173e+00
-7.903961539268493652e-01,1.076021074259571719e+00
-7.897559404373168945e-01,1.070323459083194706e+00
-7.891156673431396484e-01,1.064814302100311139e+00
-7.884753942489624023e-01,1.059468187169814613e+00
-7.878351211547851562e-01,1.054259207192132841e+00
-7.871949076652526855e-01,1.049162268765002182e+00
-7.865546345710754395e-01,1.044151179792465634e+00
-7.859143614768981934e-01,1.039201549571356686e+00
-7.852741479873657227e-01,1.034289567224656814e+00
-7.846338748931884766e-01,1.029390556857495476e+00
-7.839936017990112305e-01,1.024482082311800824e+00
-7.833533287048339844e-01,1.019541915080170114e+00
-7.827131152153015137e-01,1.014549312915950630e+00
-7.820728421211242676e-01,1.009483074216669607e+00
-7.814325690269470215e-01,1.004324496198926830e+00
-7.807923555374145508e-01,9.990560493629523364e-01
-7.801520824432373047e-01,9.936599963782404288e-01
-7.795118093490600586e-01,9.881213642844208778e-01
-7.788715362548828125e-01,9.824260514205898076e-01
-7.782313227653503418e-01,9.765618484961358092e-01
-7.775910496711730957e-01,9.705164904979373119e-01
-7.769507765769958496e-01,9.642807587042518946e-01
-7.763105630874633789e-01,9.578469322163956079e-01
-7.756702899932861328e-01,9.512070298534816004e-01
-7.750300168991088867e-01,9.443563930422067543e-01
-7.743897438049316406e-01,9.372912335261593952e-01
-7.737495303153991699e-01,9.300098544214145946e-01
-7.731092572212219238e-01,9.225100092968983034e-01
-7.724689841270446777e-01,9.147928098073681014e-01
-7.718287706375122070e-01,9.068607419305285688e-01
-7.711884975433349609e-01,8.987153445119053785e-01
-7.705482244491577148e-01,8.903615320726929738e-01
-7.699079513549804688e-01,8.818046799060903496e-01
-7.692677378654479980e-01,8.730518299679408400e-01
-7.686274647712707520e-01,8.641087153437458923e-01
-7.679871916770935059e-01,8.549842021041449414e-01
-7.673469781875610352e-01,8.456880723946165190e-01
-7.667067050933837891e-01,8.362281696105942075e-01
-7.660664319992065430e-01,8.266154564491401402e-01
-7.654261589050292969e-01,8.168605758823908047e-01
-7.647859454154968262e-01,8.069754855265980353e-01
-7.641456723213195801e-01,7.969696777659027731e-01
-7.635053992271423340e-01,7.868556972853069098e-01
-7.628651857376098633e-01,7.766462384524484008e-01
-7.622249126434326172e-01,7.663512149169626753e-01
-7.615846395492553711e-01,7.559834742065634217e-01
-7.609443664550781250e-01,7.455548052198013309e-01
-7.603041529655456543e-01,7.350779544295997781e-01
-7.596638798713684082e-01,7.245625115732372556e-01
-7.590236067771911621e-01,7.140208067999380681e-01
-7.583833932876586914e-01,7.034649906280563414e-01
-7.577431201934814453e-01,6.929039223533122183e-01
-7.571028470993041992e-01,6.823491416058247161e-01
-7.564625740051269531e-01,6.718108316378250677e-01
-7.558223605155944824e-01,6.612998614820568832e-01
-7.551820874214172363e-01,6.508236998788530236e-01
-7.545418143272399902e-01,6.403924266232952078e-01
-7.539016008377075195e-01,6.300157144200069226e-01
-7.532613277435302734e-01,6.196998383364009655e-01
-7.526210546493530273e-01,6.094536624586703866e-01
-7.519807815551757812e-01,5.992846252125954010e-01
-7.513405680656433105e-01,5.892006783298882056e-01
-7.507002949714660645e-01,5.792065533332531047e-01
-7.500600218772888184e-01,5.693093791631085310e-01
-7.494198083877563477e-01,5.595158924726577609e-01
-7.487795352935791016e-01,5.498296702778864287e-01
-7.481392621994018555e-01,5.402566525018430710e-01
-7.474989891052246094e-01,5.308014872519479788e-01
-7.468587756156921387e-01,5.214693018257237078e-01
-7.462185025215148926e-01,5.122622572277233388e-01
-7.455782294273376465e-01,5.031848566641832221e-01
-7.449380159378051758e-01,4.942411023343673548e-01
-7.442977428436279297e-01,4.854322568407773986e-01
-7.436574697494506836e-01,4.767616917482939698e-01
-7.430171966552734375e-01,4.682317417329571185e-01
-7.423769831657409668e-01,4.598451185562479893e-01
-7.417367100715637207e-01,4.516019565724374019e-01
-7.410964369773864746e-01,4.435044091052837700e-01
-7.404562234878540039e-01,4.355543526623200101e-01
-7.398159503936767578e-01,4.277511544113115072e-01
-7.391756772994995117e-01,4.200961263068432316e-01
-7.385354042053222656e-01,4.125896261935015907e-01
-7.378951907157897949e-01,4.052323751325230816e-01
-7.372549176216125488e-01,3.980228686948743544e-01
-7.366146445274353027e-01,3.909613722294009719e-01
-7.359744310379028320e-01,3.840478721109992222e-01
-7.353341579437255859e-01,3.772802355184001755e-01
-7.346938848495483398e-01,3.706579576003337095e-01
-7.340536117553710938e-01,3.641797354515059482e-01
-7.334133982658386230e-01,3.578446125223626595e-01
-7.327731251716613770e-01,3.516496188045428184e-01
-7.321328520774841309e-01,3.455933513018862868e-01
-7.314926385879516602e-01,3.396741768760924707e-01
-7.308523654937744141e-01,3.338885882179933873e-01
-7.302120923995971680e-01,3.282345348366288995e-01
-7.295718193054199219e-01,3.227091866249969243e-01
-7.289316058158874512e-01,3.173100804436659317e-01
-7.282913327217102051e-01,3.120329779911514834e-01
-7.276510596275329590e-01,3.068750472463896983e-01
-7.270108461380004883e-01,3.018331857484151115e-01
-7.263705730438232422e-01,2.969027286835466128e-01
-7.257302999496459961e-01,2.920802514091342950e-01
-7.250900268554687500e-01,2.873617291385199835e-01
-7.244498133659362793e-01,2.827433936112093704e-01
-7.238095402717590332e-01,2.782200880135947685e-01
-7.231692671775817871e-01,2.737877568050075539e-01
-7.225290536880493164e-01,2.694422383476791083e-01
-7.218887805938720703e-01,2.651781324902993120e-01
-7.212485074996948242e-01,2.609910170193669998e-01
-7.206082344055175781e-01,2.568761127934089394e-01
-7.199680209159851074e-01,2.528289048421834551e-01
-7.193277478218078613e-01,2.488437229499491643e-01
-7.186874747276306152e-01,2.449160024620189446e-01
-7.180472612380981445e-01,2.410411432448773539e-01
-7.174069881439208984e-01,2.372134778977939007e-01
-7.167667150497436523e-01,2.334284754290312236e-01
-7.161264419555664062e-01,2.296812358063839987e-01
-7.154862284660339355e-01,2.259673237303854165e-01
-7.148459553718566895e-01,2.222813792261204568e-01
-7.142056822776794434e-01,2.186190852036720145e-01
-7.135654091835021973e-01,2.149760026659337520e-01
-7.129251956939697266e-01,2.113481462847639492e-01
-7.122849225997924805e-01,2.077306663680342780e-01
-7.116446495056152344e-01,2.041199537621891658e-01
-7.110044360160827637e-01,2.005125627136159494e-01
-7.103641629219055176e-01,1.969042875491124889e-01
-7.097238898277282715e-01,1.932921856059635068e-01
-7.090836167335510254e-01,1.896732025621985507e-01
-7.084434032440185547e-01,1.860449206870180561e-01
-7.078031301498413086e-01,1.824041607950661614e-01
-7.071628570556640625e-01,1.787491395840250519e-01
-7.065226435661315918e-01,1.750782811665940741e-01
-7.058823704719543457e-01,1.713893978466147772e-01
-7.052420973777770996e-01,1.676816180833631265e-01
-7.046018242835998535e-01,1.639540504577761126e-01
-7.039616107940673828e-01,1.602065310329394698e-01
-7.033213376998901367e-01,1.564381861890842274e-01
-7.026810646057128906e-01,1.526494871475350124e-01
-7.020408511161804199e-01,1.488413075189658485e-01
-7.014005780220031738e-01,1.450137918877354437e-01
-7.007603049278259277e-01,1.411685100736814746e-01
-7.001200318336486816e-01,1.373069061872280727e-01
-6.994798183441162109e-01,1.334311790029820699e-01
-6.988395452499389648e-01,1.295427775729462994e-01
-6.981992721557617188e-01,1.256444763719564151e-01
-6.975590586662292480e-01,1.217393876964179000e-01
-6.969187855720520020e-01,1.178297363418474575e-01
-6.962785124778747559e-01,1.139191689903698013e-01
-6.956382393836975098e-01,1.100111440670241691e-01
-6.949980258941650391e-01,1.061097405758664181e-01
-6.943577527999877930e-01,1.022180820710181237e-01
-6.937174797058105469e-01,9.834058762050723601e-02
-6.930772662162780762e-01,9.448187180528133666e-02
-6.924369931221008301e-01,9.064555348798997159e-02
-6.917967200279235840e-01,8.683641533560315651e-02
-6.911564469337463379e-01,8.305902669259079829e-02
-6.905162334442138672e-01,7.931832338671807037e-02
-6.898759603500366211e-01,7.561825454773174471e-02
-6.892356872558593750e-01,7.196381340287416606e-02
-6.885954737663269043e-01,6.836000210933157462e-02
-6.879552006721496582e-01,6.481077727649786624e-02
-6.873149275779724121e-01,6.132102354673962807e-02
-6.866746544837951660e-01,5.789527716881970321e-02
-6.860344409942626953e-01,5.453826473540956954e-02
-6.853941679000854492e-01,5.125366307579959368e-02
-6.847538948059082031e-01,4.804596643058545169e-02
-6.841136813163757324e-01,4.491952206330918074e-02
-6.834734082221984863e-01,4.187763341258410321e-02
-6.828331351280212402e-01,3.892429329065638655e-02
-6.821928620338439941e-01,3.606301116130516959e-02
-6.815526485443115234e-01,3.329737352194239719e-02
-6.809123754501342773e-01,3.062999894062246042e-02
-6.802721023559570312e-01,2.806400442794743100e-02
-6.796318888664245605e-01,2.560228515558016227e-02
-6.789916157722473145e-01,2.324679606715829294e-02
-6.783513426780700684e-01,2.099996930258196670e-02
-6.777110695838928223e-01,1.886370096141742891e-02
-6.770708560943603516e-01,1.683987716019119674e-02
-6.764305830001831055e-01,1.492950584480556842e-02
-6.757903099060058594e-01,1.313397908107472034e-02
-6.751500964164733887e-01,1.145432086218889367e-02
-6.745098233222961426e-01,9.890871837514580989e-03
-6.738695502281188965e-01,8.444171608434913878e-03
-6.732292771339416504e-01,7.114371925971418875e-03
-6.725890636444091797e-01,5.901472913638627915e-03
-6.719487905502319336e-01,4.804830833776918553e-03
-6.713085174560546875e-01,3.824043110331576401e-03
-6.706683039665222168e-01,2.958287037627904681e-03
-6.700280308723449707e-01,2.206390865461482775e-03
-6.693877577781677246e-01,1.567125199205321451e-03
-6.687474846839904785e-01,1.039014988190700706e-03
-6.681072711944580078e-01,6.204041394770598572e-04
-6.674669981002807617e-01,3.093210315974204150e-04
-6.668267250061035156e-01,1.037508742331993972e-04
-6.661865115165710449e-01,1.445610827044419011e-06
-6.655462384223937988e-01,0.000000000000000000e+00
-6.649059653282165527e-01,9.685903134970530459e-05
-6.642656922340393066e-01,2.893211966221720388e-04
-6.636254787445068359e-01,5.745342363816519082e-04
-6.629852056503295898e-01,9.496405959681375464e-04
-6.623449325561523438e-01,1.411505308330784914e-03
-6.617047190666198730e-01,1.956964831986596209e-03
-6.610644459724426270e-01,2.582861769485855774e-03
-6.604241728782653809e-01,3.285846465443054143e-03
-6.597838997840881348e-01,4.062540582016271884e-03
-6.591436862945556641e-01,4.909410867948160728e-03
-6.585034132003784180e-01,5.823186645094402536e-03
-6.578631401062011719e-01,6.800223395463156351e-03
-6.572229266166687012e-01,7.836895119313957991e-03
-6.565826535224914551e-01,8.929876274222259269e-03
-6.559423804283142090e-01,1.007545686500588289e-02
-6.553021073341369629e-01,1.127008156497399938e-02
-6.546618938446044922e-01,1.251007358224587307e-02
-6.540216207504272461e-01,1.379211415010139774e-02
-6.533813476562500000e-01,1.511253649416843814e-02
-6.527411341667175293e-01,1.646772284691344623e-02
-6.521008610725402832e-01,1.785442771266998463e-02
-6.514605879783630371e-01,1.926908592334619641e-02
-6.508203148841857910e-01,2.070827981328537959e-02
-6.501801013946533203e-01,2.216851473623604463e-02
-6.495398283004760742e-01,2.364667663130726183e-02
-6.488995552062988281e-01,2.513941488069715291e-02
-6.482593417167663574e-01,2.664331270881881153e-02
-6.476190686225891113e-01,2.815548687919111615e-02
-6.469787955284118652e-01,2.967263357272109658e-02
-6.463385224342346191e-01,3.119169959769418909e-02
-6.456983089447021484e-01,3.270949151957225354e-02
-6.450580358505249023e-01,3.422331441010051378e-02
-6.444177627563476562e-01,3.573013302237004751e-02
-6.437775492668151855e-01,3.722690789974203440e-02
-6.431372761726379395e-01,3.871111076414912588e-02
-6.424970030784606934e-01,4.017982864621227890e-02
-6.418567299842834473e-01,4.163037222826115880e-02
-6.412165164947509766e-01,4.305994769344501094e-02
-6.405762434005737305e-01,4.446623213393330332e-02
-6.399359703063964844e-01,4.584654296733603474e-02
-6.392957568168640137e-01,4.719828988994656527e-02
-6.386554837226867676e-01,4.851928324185683650e-02
-6.380152106285095215e-01,4.980703738169900419e-02
-6.373749375343322754e-01,5.105924779883697084e-02
-6.367347240447998047e-01,5.227355195694194379e-02
-6.360944509506225586e-01,5.344798243496562407e-02
-6.354541778564453125e-01,5.458036313180514298e-02
-6.348139643669128418e-01,5.566853333719290475e-02
-6.341736912727355957e-01,5.671071657554183076e-02
-6.335334181785583496e-01,5.770495275205966834e-02
-6.328931450843811035e-01,5.864941178037286207e-02
-6.322529315948486328e-01,5.954228889515622569e-02
-6.316126585006713867e-01,6.038214923505336174e-02
-6.309723854064941406e-01,6.116737914176528790e-02
-6.303321719169616699e-01,6.189642741753464961e-02
-6.296918988227844238e-01,6.256817518073942708e-02
-6.290516257286071777e-01,6.318128419184532163e-02
-6.284113526344299316e-01,6.373465540475731217e-02
-6.277711391448974609e-01,6.422733566121152649e-02
-6.271308660507202148e-01,6.465847739941255057e-02
-6.264905929565429688e-01,6.502736677645870600e-02
-6.258503794670104980e-01,6.533338328087889835e-02
-6.252101063728332520e-01,6.557613079767055098e-02
-6.245698332786560059e-01,6.575529355519549313e-02
-6.239295601844787598e-01,6.587071886005180232e-02
-6.232893466949462891e-01,6.592243342714443344e-02
-6.226490736007690430e-01,6.591058363406876452e-02
-6.220088005065917969e-01,6.583550480256583626e-02
-6.213685870170593262e-01,6.569766037388014013e-02
-6.207283139228820801e-01,6.549771579182461778e-02
-6.200880408287048340e-01,6.523648076528321127e-02
-6.194477677345275879e-01,6.491491398334403584e-02
-6.188075542449951172e-01,6.453419127800863464e-02
-6.181672811508178711e-01,6.409554646258364130e-02
-6.175270080566406250e-01,6.360044834939415637e-02
-6.168867945671081543e-01,6.305056854512436360e-02
-6.162465214729309082e-01,6.244757261954703154e-02
-6.156062483787536621e-01,6.179341688395734167e-02
-6.149659752845764160e-01,6.109012369082833516e-02
-6.143257617950439453e-01,6.033998954607699972e-02
-6.136854887008666992e-01,5.954516610543070243e-02
-6.130452156066894531e-01,5.870817938254901946e-02
-6.124050021171569824e-01,5.783163788372558400e-02
-6.117647290229797363e-01,5.691802596760808797e-02
-6.111244559288024902e-01,5.597020699774279962e-02
-6.104841828346252441e-01,5.499099459118950151e-02
-6.098439693450927734e-01,5.398340952553182248e-02
-6.092036962509155273e-01,5.295024508351264814e-02
-6.085634231567382812e-01,5.189462878823292158e-02
-6.079232096672058105e-01,5.081972859403993681e-02
-6.072829365730285645e-01,4.972846334368030696e-02
-6.066426634788513184e-01,4.862407739589569289e-02
-6.060023903846740723e-01,4.750972967530842084e-02
-6.053621768951416016e-01,4.638863022339911879e-02
-6.047219038009643555e-01,4.526371562947018035e-02
-6.040816307067871094e-01,4.413821755212321563e-02
-6.034414172172546387e-01,4.301532049325951235e-02
-6.028011441230773926e-01,4.189783413678327406e-02
-6.021608710289001465e-01,4.078886368712186794e-02
-6.015205979347229004e-01,3.969130226440764631e-02
-6.008803844451904297e-01,3.860808344926924818e-02
-6.002401113510131836e-01,3.754181499410425005e-02
-5.995998382568359375e-01,3.649519740183215788e-02
-5.989596247673034668e-01,3.547094288135577145e-02
-5.983193516731262207e-01,3.447129953852368089e-02
-5.976790785789489746e-01,3.349872667222264511e-02
-5.970388054847717285e-01,3.255545030708173471e-02
-5.963985919952392578e-01,3.164362261066688831e-02
-5.957583189010620117e-01,3.076508820712842152e-02
-5.951180458068847656e-01,2.992174979830242165e-02
-5.944778323173522949e-01,2.911539263064666372e-02
-5.938375592231750488e-01,2.834740645816502536e-02
-5.931972861289978027e-01,2.761928177433947695e-02
-5.925570130348205566e-01,2.693228180110862624e-02
-5.919167995452880859e-01,2.628759785718859376e-02
-5.912765264511108398e-01,2.568606402115580778e-02
-5.906362533569335938e-01,2.512858796331718381e-02
-5.899960398674011230e-01,2.461586142025851132e-02
-5.893557667732238770e-01,2.414833500439339531e-02
-5.887154936790466309e-01,2.372648473022653803e-02
-5.880752205848693848e-01,2.335051127838827512e-02
-5.874350070953369141e-01,2.302057949185831731e-02
-5.867947340011596680e-01,2.273661602578425089e-02
-5.861544609069824219e-01,2.249849211127408211e-02
-5.855142474174499512e-01,2.230595099019350158e-02
-5.848739743232727051e-01,2.215857445167479511e-02
-5.842337012290954590e-01,2.205585788545683101e-02
-5.835934281349182129e-01,2.199721497496387457e-02
-5.829532146453857422e-01,2.198188607025564067e-02
-5.823129415512084961e-01,2.200910077595441550e-02
-5.816726684570312500e-01,2.207795899135689410e-02
-5.810324549674987793e-01,2.218740847408406935e-02
-5.803921818733215332e-01,2.233649430069917230e-02
-5.797519087791442871e-01,2.252400568493007071e-02
-5.791116356849670410e-01,2.274880963381331611e-02
-5.784714221954345703e-01,2.300961006287360888e-02
-5.778311491012573242e-01,2.330517751137950455e-02
-5.771908760070800781e-01,2.363417592598882067e-02
-5.765506625175476074e-01,2.399518811547451946e-02
-5.759103894233703613e-01,2.438691824698135946e-02
-5.752701163291931152e-01,2.480795711165217909e-02
-5.746298432350158691e-01,2.525685109268538397e-02
-5.739896297454833984e-01,2.573216537045297514e-02
-5.733493566513061523e-01,2.623258849195675424e-02
-5.727090835571289062e-01,2.675667648946511434e-02
-5.720688700675964355e-01,2.730297737322207041e-02
-5.714285969734191895e-01,2.787022470552891207e-02
-5.707883238792419434e-01,2.845707059801538819e-02
-5.701480507850646973e-01,2.906216894961977104e-02
-5.695078372955322266e-01,2.968421508040197665e-02
-5.688675642013549805e-01,3.032205940580334769e-02
-5.682272911071777344e-01,3.097447349598692057e-02
-5.675870776176452637e-01,3.164028373571792230e-02
-5.669468045234680176e-01,3.231847392816966646e-02
-5.663065314292907715e-01,3.300796307460496237e-02
-5.656662583351135254e-01,3.370775574651663220e-02
-5.650260448455810547e-01,3.441686705933122425e-02
-5.643857717514038086e-01,3.513454275033911500e-02
-5.637454986572265625e-01,3.585989588804761041e-02
-5.631052851676940918e-01,3.659210777416355143e-02
-5.624650120735168457e-01,3.733059747487654789e-02
-5.618247389793395996e-01,3.807465859011394116e-02
-5.611844658851623535e-01,3.882367297583755317e-02
-5.605442523956298828e-01,3.957707097523632811e-02
-5.599039793014526367e-01,4.033445209801111986e-02
-5.592637062072753906e-01,4.109537808870022957e-02
-5.586234927177429199e-01,4.185934415492997829e-02
-5.579832196235656738e-01,4.262614760026028904e-02
-5.573429465293884277e-01,4.339544839471942694e-02
-5.567026734352111816e-01,4.416695910316636997e-02
-5.560624599456787109e-01,4.494040165287405131e-02
-5.554221868515014648e-01,4.571571105317540074e-02
-5.547819137573242188e-01,4.649268049906085665e-02
-5.541416406631469727e-01,4.727113638311308819e-02
-5.535014271736145020e-01,4.805092274845712552e-02
-5.528611540794372559e-01,4.883211548971511107e-02
-5.522208809852600098e-01,4.961450649063525731e-02
-5.515806674957275391e-01,5.039801400533505671e-02
-5.509403944015502930e-01,5.118271026495957443e-02
-5.503001213073730469e-01,5.196846603900695527e-02
-5.496598482131958008e-01,5.275525356901678009e-02
-5.490196347236633301e-01,5.354292761258383493e-02
-5.483793616294860840e-01,5.433160481097942807e-02
-5.477390885353088379e-01,5.512114662775946528e-02
-5.470988750457763672e-01,5.591143969722001117e-02
-5.464586019515991211e-01,5.670251817221050317e-02
-5.458183288574218750e-01,5.749426595561857312e-02
-5.451780557632446289e-01,5.828656478352289838e-02
-5.445378422737121582e-01,5.907922186250313956e-02
-5.438975691795349121e-01,5.987227666813144111e-02
-5.432572960853576660e-01,6.066547354804718850e-02
-5.426170825958251953e-01,6.145861467747781859e-02
-5.419768095016479492e-01,6.225164426072637980e-02
-5.413365364074707031e-01,6.304428766519842853e-02
-5.406962633132934570e-01,6.383638567067695391e-02
-5.400560498237609863e-01,6.462755485514648512e-02
-5.394157767295837402e-01,6.541774828420665600e-02
-5.387755036354064941e-01,6.620661922742820948e-02
-5.381352901458740234e-01,6.699381790186498264e-02
-5.374950170516967773e-01,6.777922683538717408e-02
-5.368547439575195312e-01,6.856245275877048684e-02
-5.362144708633422852e-01,6.934320508449642873e-02
-5.355742573738098145e-01,7.012112205892595540e-02
-5.349339842796325684e-01,7.089600974639287401e-02
-5.342937111854553223e-01,7.166751218844513716e-02
-5.336534976959228516e-01,7.243520515624712885e-02
-5.330132246017456055e-01,7.319896368565093070e-02
-5.323729515075683594e-01,7.395836465568539353e-02
-5.317326784133911133e-01,7.471316006076733629e-02
-5.310924649238586426e-01,7.546294853974355732e-02
-5.304521918296813965e-01,7.620760139492244178e-02
-5.298119187355041504e-01,7.694678991479397823e-02
-5.291717052459716797e-01,7.768017256391868131e-02
-5.285314321517944336e-01,7.840766918886377113e-02
-5.278911590576171875e-01,7.912898830355974411e-02
-5.272508859634399414e-01,7.984392274669183109e-02
-5.266106724739074707e-01,8.055219712329275694e-02
-5.259703993797302246e-01,8.125383799974272847e-02
-5.253301262855529785e-01,8.194861024293675911e-02
-5.246899127960205078e-01,8.263632761055195175e-02
-5.240496397018432617e-01,8.331701201517827116e-02
-5.234093666076660156e-01,8.399057393866282695e-02
-5.227690935134887695e-01,8.465691088232762951e-02
-5.221288800239562988e-01,8.531594271099507409e-02
-5.214886069297790527e-01,8.596778945728011934e-02
-5.208483338356018066e-01,8.661241610815917369e-02
-5.202081203460693359e-01,8.724976734167366743e-02
-5.195678472518920898e-01,8.788002474971623457e-02
-5.189275741577148438e-01,8.850318300798054594e-02
-5.182873010635375977e-01,8.911933191897336570e-02
-5.176470875740051270e-01,8.972849905408875060e-02
-5.170068144798278809e-01,9.033094251584472545e-02
-5.163665413856506348e-01,9.092665664747467957e-02
-5.157263278961181641e-01,9.151575658252220080e-02
-5.150860548019409180e-01,9.209847983385399672e-02
-5.144457817077636719e-01,9.267488029330417376e-02
-5.138055086135864258e-01,9.324513502939080212e-02
-5.131652951240539551e-01,9.380932782714257456e-02
-5.125250220298767090e-01,9.436766746749647439e-02
-5.118847489356994629e-01,9.492027084989018704e-02
-5.112445354461669922e-01,9.546721105521926987e-02
-5.106042623519897461e-01,9.600872369299651155e-02
-5.099639892578125000e-01,9.654488167396824139e-02
-5.093237161636352539e-01,9.707578486317913757e-02
-5.086835026741027832e-01,9.760149362995385047e-02
-5.080432295799255371e-01,9.812223157314647892e-02
-5.074029564857482910e-01,9.863798955485680864e-02
-5.067627429962158203e-01,9.914881384470675130e-02
-5.061224699020385742e-01,9.965486332603568087e-02
-5.054821968078613281e-01,1.001561349739410467e-01
-5.048419237136840820e-01,1.006526808032264242e-01
-5.042017102241516113e-01,1.011444560860033093e-01
-5.035614371299743652e-01,1.016315782384067390e-01
-5.029211640357971191e-01,1.021140250455303544e-01
-5.022809505462646484e-01,1.025917196326666669e-01
-5.016406774520874023e-01,1.030647402050304251e-01
-5.010004043579101562e-01,1.035330392630617879e-01
-5.003601312637329102e-01,1.039965719004509737e-01
-4.997198879718780518e-01,1.044552982975028854e-01
-4.990796446800231934e-01,1.049091773491248603e-01
-4.984394013881683350e-01,1.053581670326462216e-01
-4.977991282939910889e-01,1.058022581832798181e-01
-4.971588850021362305e-01,1.062413718530788032e-01
-4.965186119079589844e-01,1.066754718425793058e-01
-4.958783686161041260e-01,1.071045048575935965e-01
-4.952380955219268799e-01,1.075284527819224678e-01
-4.945978522300720215e-01,1.079472803593430896e-01
-4.939576089382171631e-01,1.083609534538787500e-01
-4.933173358440399170e-01,1.087694743029299360e-01
-4.926770925521850586e-01,1.091728263737072879e-01
-4.920368194580078125e-01,1.095710278497112888e-01
-4.913965761661529541e-01,1.099640640011907422e-01
-4.907563030719757080e-01,1.103520030338716040e-01
-4.901160597801208496e-01,1.107348381503441281e-01
-4.894758164882659912e-01,1.111126736811818283e-01
-4.888355433940887451e-01,1.114855630505058315e-01
-4.881953001022338867e-01,1.118535591966391962e-01
-4.875550270080566406e-01,1.122168404963215238e-01
-4.869147837162017822e-01,1.125754238990186451e-01
-4.862745106220245361e-01,1.129295220473292005e-01
-4.856342673301696777e-01,1.132792159289284228e-01
-4.849940240383148193e-01,1.136246944988128504e-01
-4.843537509441375732e-01,1.139661289076263628e-01
-4.837135076522827148e-01,1.143036652058455616e-01
-4.830732345581054688e-01,1.146375275707551822e-01
-4.824329912662506104e-01,1.149678978745010127e-01
-4.817927181720733643e-01,1.152950057492230229e-01
-4.811524748802185059e-01,1.156190189185775097e-01
-4.805122315883636475e-01,1.159402242030984631e-01
-4.798719584941864014e-01,1.162588253923599879e-01
-4.792317152023315430e-01,1.165750306606465614e-01
-4.785914421081542969e-01,1.168891044636000132e-01
-4.779511988162994385e-01,1.172012409784501941e-01
-4.773109257221221924e-01,1.175117233612121836e-01
-4.766706824302673340e-01,1.178207296371835966e-01
-4.760304391384124756e-01,1.181285200479837982e-01
-4.753901660442352295e-01,1.184353016967021333e-01
-4.747499227523803711e-01,1.187412872586444124e-01
-4.741096496582031250e-01,1.190466763854152177e-01
-4.734694063663482666e-01,1.193516708916186886e-01
-4.728291332721710205e-01,1.196564741266485932e-01
-4.721888899803161621e-01,1.199612186397827074e-01
-4.715486466884613037e-01,1.202661062945740156e-01
-4.709083735942840576e-01,1.205712798209477299e-01
-4.702681303024291992e-01,1.208768597106892884e-01
-4.696278572082519531e-01,1.211829895485965203e-01
-4.689876139163970947e-01,1.214897527799516652e-01
-4.683473408222198486e-01,1.217972646385643287e-01
-4.677070975303649902e-01,1.221055975317746345e-01
-4.670668542385101318e-01,1.224147881514490166e-01
-4.664265811443328857e-01,1.227249488793056287e-01
-4.657863378524780273e-01,1.230360666047576323e-01
-4.651460647583007812e-01,1.233481921038919182e-01
-4.645058214664459229e-01,1.236612964704750794e-01
-4.638655483722686768e-01,1.239754329489106688e-01
-4.632253050804138184e-01,1.242905329577577156e-01
-4.625850617885589600e-01,1.246065781772269787e-01
-4.619447886943817139e-01,1.249235606530794129e-01
-4.613045454025268555e-01,1.252414033341917587e-01
-4.606642723083496094e-01,1.255600425061591530e-01
-4.600240290164947510e-01,1.258794368507132333e-01
-4.593837559223175049e-01,1.261994949030613711e-01
-4.587435126304626465e-01,1.265201502764434771e-01
-4.581032693386077881e-01,1.268412750844829517e-01
-4.574629962444305420e-01,1.271628400566195971e-01
-4.568227529525756836e-01,1.274847000250520779e-01
-4.561824798583984375e-01,1.278067930512269967e-01
-4.555422365665435791e-01,1.281289858686167626e-01
-4.549019634723663330e-01,1.284512094173493324e-01
-4.542617201805114746e-01,1.287733325279312169e-01
-4.536214768886566162e-01,1.290952732158858751e-01
-4.529812037944793701e-01,1.294169258349033846e-01
-4.523409605026245117e-01,1.297382059055873782e-01
-4.517006874084472656e-01,1.300589988721454482e-01
-4.510604441165924072e-01,1.303791897938899602e-01
-4.504201710224151611e-01,1.306987460301396453e-01
-4.497799277305603027e-01,1.310175187525648433e-01
-4.491396844387054443e-01,1.313354763265000003e-01
-4.484994113445281982e-01,1.316525074428493980e-01
-4.478591680526733398e-01,1.319685528603797842e-01
-4.472188949584960938e-01,1.322835543809723902e-01
-4.465786516666412354e-01,1.325974087795964707e-01
-4.459383785724639893e-01,1.329101235023912864e-01
-4.452981352806091309e-01,1.332215632984405929e-01
-4.446578919887542725e-01,1.335317209754305345e-01
-4.440176188945770264e-01,1.338405719694799600e-01
-4.433773756027221680e-01,1.341480666722061343e-01
-4.427371025085449219e-01,1.344541325516939168e-01
-4.420968592166900635e-01,1.347587754364782953e-01
-4.414565861225128174e-01,1.350619869004914264e-01
-4.408163428306579590e-01,1.353637019432554212e-01
-4.401760995388031006e-01,1.356639499683902628e-01
-4.395358264446258545e-01,1.359626960369699766e-01
-4.388955831527709961e-01,1.362599374590134360e-01
-4.382553100585937500e-01,1.365556682291124702e-01
-4.376150667667388916e-01,1.368499299723575646e-01
-4.369747936725616455e-01,1.371426863626457049e-01
-4.363345503807067871e-01,1.374339488397531284e-01
-4.356943070888519287e-01,1.377237240050233069e-01
-4.350540339946746826e-01,1.380120661370121127e-01
-4.344137907028198242e-01,1.382989542616748224e-01
-4.337735176086425781e-01,1.385844521773398341e-01
-4.331332743167877197e-01,1.388685235019009312e-01
-4.324930012226104736e-01,1.391512615464201019e-01
-4.318527579307556152e-01,1.394326650173169924e-01
-4.312124848365783691e-01,1.397127649800689042e-01
-4.305722415447235107e-01,1.399916009907586911e-01
-4.299319982528686523e-01,1.402691822277479794e-01
-4.292917251586914062e-01,1.405455945278171193e-01
-4.286514818668365479e-01,1.408208599623366197e-01
-4.280112087726593018e-01,1.410950124763044045e-01
-4.273709654808044434e-01,1.413680730865611856e-01
-4.267306923866271973e-01,1.416401370134270365e-01
-4.260904490947723389e-01,1.419111786169655609e-01
-4.254502058029174805e-01,1.421812953932652945e-01
-4.248099327087402344e-01,1.424505202073236276e-01
-4.241696894168853760e-01,1.427188789350313236e-01
-4.235294163227081299e-01,1.429864423855211619e-01
-4.228891730308532715e-01,1.432532281692884268e-01
-4.222488999366760254e-01,1.435192961519806687e-01
-4.216086566448211670e-01,1.437846701377702985e-01
-4.209684133529663086e-01,1.440493766858521596e-01
-4.203281402587890625e-01,1.443135062429163895e-01
-4.196878969669342041e-01,1.445770098074410370e-01
-4.190476238727569580e-01,1.448400079217946335e-01
-4.184073805809020996e-01,1.451024617102332215e-01
-4.177671074867248535e-01,1.453644305542591830e-01
-4.171268641948699951e-01,1.456259092569420766e-01
-4.164866209030151367e-01,1.458869230174721920e-01
-4.158463478088378906e-01,1.461474937134239482e-01
-4.152061045169830322e-01,1.464076277089221279e-01
-4.145658314228057861e-01,1.466673269987137651e-01
-4.139255881309509277e-01,1.469265514783373305e-01
-4.132853150367736816e-01,1.471853623107177711e-01
-4.126450717449188232e-01,1.474436777067347215e-01
-4.120048284530639648e-01,1.477014887113434760e-01
-4.113645553588867188e-01,1.479587881082884415e-01
-4.107243120670318604e-01,1.482155090475947290e-01
-4.100840389728546143e-01,1.484716545007138677e-01
-4.094437956809997559e-01,1.487271320436978073e-01
-4.088035225868225098e-01,1.489819218762100661e-01
-4.081632792949676514e-01,1.492359191198184831e-01
-4.075230360031127930e-01,1.494890576596130671e-01
-4.068827629089355469e-01,1.497413028527758705e-01
-4.062425196170806885e-01,1.499925234083292480e-01
-4.056022465229034424e-01,1.502426622651880095e-01
-4.049620032310485840e-01,1.504915920502822857e-01
-4.043217301368713379e-01,1.507392174698272136e-01
-4.036814868450164795e-01,1.509854110115682602e-01
-4.030412435531616211e-01,1.512300868527534092e-01
-4.024009704589843750e-01,1.514730947971636432e-01
-4.017607271671295166e-01,1.517142837221809870e-01
-4.011204540729522705e-01,1.519535601844452799e-01
-4.004802107810974121e-01,1.521907494463210497e-01
-3.998399376869201660e-01,1.524257436804719035e-01
-3.991996943950653076e-01,1.526583513475481269e-01
-3.985594511032104492e-01,1.528884347979859726e-01
-3.979191780090332031e-01,1.531158587944272398e-01
-3.972789347171783447e-01,1.533404152368840201e-01
-3.966386616230010986e-01,1.535620057276041450e-01
-3.959984183311462402e-01,1.537804066090036059e-01
-3.953581452369689941e-01,1.539955033623541247e-01
-3.947179019451141357e-01,1.542071036009162732e-01
-3.940776586532592773e-01,1.544150400771808762e-01
-3.934373855590820312e-01,1.546191854555649670e-01
-3.927971422672271729e-01,1.548193392540611057e-01
-3.921568691730499268e-01,1.550153681309112130e-01
-3.915166258811950684e-01,1.552071041430083120e-01
-3.908763527870178223e-01,1.553943992346074054e-01
-3.902361094951629639e-01,1.555771321347734215e-01
-3.895958662033081055e-01,1.557550972077779150e-01
-3.889555931091308594e-01,1.559282357235538541e-01
-3.883153498172760010e-01,1.560963787466165265e-01
-3.876750767230987549e-01,1.562594274476643008e-01
-3.870348334312438965e-01,1.564172283000946351e-01
-3.863945603370666504e-01,1.565697197422322162e-01
-3.857543170452117920e-01,1.567167559970972235e-01
-3.851140737533569336e-01,1.568583082774734905e-01
-3.844738006591796875e-01,1.569942801124915022e-01
-3.838335573673248291e-01,1.571245835930232815e-01
-3.831932842731475830e-01,1.572492117142880730e-01
-3.825530409812927246e-01,1.573680863194737434e-01
-3.819127678871154785e-01,1.574811880014648224e-01
-3.812725245952606201e-01,1.575885259865268395e-01
-3.806322813034057617e-01,1.576900685829629722e-01
-3.799920082092285156e-01,1.577858660454847239e-01
-3.793517649173736572e-01,1.578759040067634345e-01
-3.787114918231964111e-01,1.579602454588941995e-01
-3.780712485313415527e-01,1.580389375208595126e-01
-3.774309754371643066e-01,1.581120714152639550e-01
-3.767907321453094482e-01,1.581797145202168409e-01
-3.761504888534545898e-01,1.582419927905034385e-01
-3.755102157592773438e-01,1.582989912002350508e-01
-3.748699724674224854e-01,1.583508359309933056e-01
-3.742296993732452393e-01,1.583977199469281949e-01
-3.735894560813903809e-01,1.584397519953713029e-01
-3.729491829872131348e-01,1.584771336712051948e-01
-3.723089396953582764e-01,1.585100642927033121e-01
-3.716686964035034180e-01,1.585387000412827874e-01
-3.710284233093261719e-01,1.585632931248674993e-01
-3.703881800174713135e-01,1.585840458588743118e-01
-3.697479069232940674e-01,1.586012008602288859e-01
-3.691076636314392090e-01,1.586149993766419186e-01
-3.684673905372619629e-01,1.586257049806096830e-01
-3.678271472454071045e-01,1.586335707784196636e-01
-3.671869039535522461e-01,1.586388736603989713e-01
-3.665466308593750000e-01,1.586418829421609722e-01
-3.659063875675201416e-01,1.586428816880416370e-01
-3.652661144733428955e-01,1.586421623262777025e-01
-3.646258711814880371e-01,1.586400155558189695e-01
-3.639855980873107910e-01,1.586367116338718297e-01
-3.633453547954559326e-01,1.586325651232249889e-01
-3.627051115036010742e-01,1.586278427363723154e-01
-3.620648384094238281e-01,1.586228518505867768e-01
-3.614245951175689697e-01,1.586178587595998835e-01
-3.607843220233917236e-01,1.586131418087015632e-01
-3.601440787315368652e-01,1.586089857306935968e-01
-3.595038056373596191e-01,1.586056530994173208e-01
-3.588635623455047607e-01,1.586033956237002940e-01
-3.582233190536499023e-01,1.586024317225493974e-01
-3.575830459594726562e-01,1.586030143284418159e-01
-3.569428026676177979e-01,1.586053901812358724e-01
-3.563025295734405518e-01,1.586097271974082901e-01
-3.556622862815856934e-01,1.586162444131034022e-01
-3.550220131874084473e-01,1.586250921405722991e-01
-3.543817698955535889e-01,1.586364538119346967e-01
-3.537415266036987305e-01,1.586504593994022549e-01
-3.531012535095214844e-01,1.586672464170293395e-01
-3.524610102176666260e-01,1.586869197238316431e-01
-3.518207371234893799e-01,1.587095430198615098e-01
-3.511804938316345215e-01,1.587352090397358140e-01
-3.505402207374572754e-01,1.587639758580161597e-01
-3.498999774456024170e-01,1.587958333544037259e-01
-3.492597341537475586e-01,1.588308359255741209e-01
-3.486194610595703125e-01,1.588689418406676879e-01
-3.479792177677154541e-01,1.589101453946626386e-01
-3.473389446735382080e-01,1.589543943622082622e-01
-3.466987013816833496e-01,1.590015897699341707e-01
-3.460584282875061035e-01,1.590516637685994716e-01
-3.454181849956512451e-01,1.591045446903178728e-01
-3.447779119014739990e-01,1.591600735609026707e-01
-3.441376686096191406e-01,1.592181126393663604e-01
-3.434974253177642822e-01,1.592785303259076635e-01
-3.428571522235870361e-01,1.593411620879692236e-01
-3.422169089317321777e-01,1.594058035624508207e-01
-3.415766358375549316e-01,1.594722716438412569e-01
-3.409363925457000732e-01,1.595403858607253866e-01
-3.402961194515228271e-01,1.596098929496578833e-01
-3.396558761596679688e-01,1.596805973378643273e-01
-3.390156328678131104e-01,1.597522521026704112e-01
-3.383753597736358643e-01,1.598246179090807573e-01
-3.377351164817810059e-01,1.598974721543813260e-01
-3.370948433876037598e-01,1.599705535985380678e-01
-3.364546000957489014e-01,1.600436169436769696e-01
-3.358143270015716553e-01,1.601163933976357256e-01
-3.351740837097167969e-01,1.601886494002577876e-01
-3.345338404178619385e-01,1.602601009410058452e-01
-3.338935673236846924e-01,1.603305603484406205e-01
-3.332533240318298340e-01,1.603997270868959824e-01
-3.326130509376525879e-01,1.604673618252405731e-01
-3.319728076457977295e-01,1.605332488607098540e-01
-3.313325345516204834e-01,1.605971206080116787e-01
-3.306922912597656250e-01,1.606587837062498636e-01
-3.300520479679107666e-01,1.607180070330831434e-01
-3.294117748737335205e-01,1.607745955487223100e-01
-3.287715315818786621e-01,1.608283269995016695e-01
-3.281312584877014160e-01,1.608790077602675339e-01
-3.274910151958465576e-01,1.609264542921802210e-01
-3.268507421016693115e-01,1.609705158329686192e-01
-3.262104988098144531e-01,1.610110149079306829e-01
-3.255702555179595947e-01,1.610477963748611074e-01
-3.249299824237823486e-01,1.610807470939832342e-01
-3.242897391319274902e-01,1.611097059263499887e-01
-3.236494660377502441e-01,1.611345714831307063e-01
-3.230092227458953857e-01,1.611552525290864679e-01
-3.223689496517181396e-01,1.611716748252138842e-01
-3.217287063598632812e-01,1.611837279327019701e-01
-3.210884630680084229e-01,1.611913495523866757e-01
-3.204481899738311768e-01,1.611944803898546219e-01
-3.198079466819763184e-01,1.611931200958931498e-01
-3.191676735877990723e-01,1.611871969282709927e-01
-3.185274302959442139e-01,1.611767126198171418e-01
-3.178871572017669678e-01,1.611616449914650140e-01
-3.172469139099121094e-01,1.611420179125246932e-01
-3.166066706180572510e-01,1.611178457019528665e-01
-3.159663975238800049e-01,1.610891370584690563e-01
-3.153261542320251465e-01,1.610559370343604968e-01
-3.146858811378479004e-01,1.610183274699208411e-01
-3.140456378459930420e-01,1.609763058362307930e-01
-3.134053647518157959e-01,1.609300056588942596e-01
-3.127651214599609375e-01,1.608794542709501840e-01
-3.121248781681060791e-01,1.608247741733292990e-01
-3.114846050739288330e-01,1.607660369429231295e-01
-3.108443617820739746e-01,1.607033689156414091e-01
-3.102040886878967285e-01,1.606368751098976588e-01
-3.095638453960418701e-01,1.605667096369485236e-01
-3.089235723018646240e-01,1.604929459504425004e-01
-3.082833290100097656e-01,1.604157570897308815e-01
-3.076430857181549072e-01,1.603353095971145059e-01
-3.070028126239776611e-01,1.602517159767167243e-01
-3.063625693321228027e-01,1.601651771823702219e-01
-3.057222962379455566e-01,1.600758421301406997e-01
-3.050820529460906982e-01,1.599839033384089504e-01
-3.044417798519134521e-01,1.598895030460467659e-01
-3.038015365600585938e-01,1.597928667869652486e-01
-3.031612932682037354e-01,1.596941871837254112e-01
-3.025210201740264893e-01,1.595936368509569547e-01
-3.018807768821716309e-01,1.594914562903229083e-01
-3.012405037879943848e-01,1.593878237010497578e-01
-3.006002604961395264e-01,1.592829687067203182e-01
-2.999599874019622803e-01,1.591770929337017471e-01
-2.993197441101074219e-01,1.590704210598685719e-01
-2.986795008182525635e-01,1.589631959458430721e-01
-2.980392277240753174e-01,1.588556087540071715e-01
-2.973989844322204590e-01,1.587479070379020918e-01
-2.967587113380432129e-01,1.586403089497885333e-01
-2.961184680461883545e-01,1.585330727124039107e-01
-2.954781949520111084e-01,1.584263836256978308e-01
-2.948379516601562500e-01,1.583205271404599657e-01
-2.941977083683013916e-01,1.582156744993108433e-01
-2.935574352741241455e-01,1.581121062487911288e-01
-2.929171919822692871e-01,1.580100328214415484e-01
-2.922769188880920410e-01,1.579096882633663768e-01
-2.916366755962371826e-01,1.578112912259550527e-01
-2.909964025020599365e-01,1.577150554914839020e-01
-2.903561592102050781e-01,1.576212062507895695e-01
-2.897159159183502197e-01,1.575299944805177432e-01
-2.890756428241729736e-01,1.574415777308146858e-01
-2.884353995323181152e-01,1.573561941450245527e-01
-2.877951264381408691e-01,1.572740677107873353e-01
-2.871548831462860107e-01,1.571953543900366235e-01
-2.865146100521087646e-01,1.571202637638782207e-01
-2.858743667602539062e-01,1.570489836255344329e-01
-2.852341234683990479e-01,1.569817282356980037e-01
-2.845938503742218018e-01,1.569185909124941602e-01
-2.839536070823669434e-01,1.568598266081302484e-01
-2.833133339881896973e-01,1.568055385452158390e-01
-2.826730906963348389e-01,1.567558932281456485e-01
-2.820328176021575928e-01,1.567110471461052867e-01
-2.813925743103027344e-01,1.566711350059839525e-01
-2.807523310184478760e-01,1.566362693634006931e-01
-2.801120579242706299e-01,1.566065867756725183e-01
-2.794718146324157715e-01,1.565822249601076521e-01
-2.788315415382385254e-01,1.565632322040899638e-01
-2.781912982463836670e-01,1.565497379402041034e-01
-2.775510251522064209e-01,1.565418245748668724e-01
-2.769107818603515625e-01,1.565395811227050515e-01
-2.762705385684967041e-01,1.565430507786822467e-01
-2.756302654743194580e-01,1.565523217200177619e-01
-2.749900221824645996e-01,1.565674335825537611e-01
-2.743497490882873535e-01,1.565884223719429258e-01
-2.737095057964324951e-01,1.566153284994014072e-01
-2.730692327022552490e-01,1.566481954716456571e-01
-2.724289894104003906e-01,1.566870342868083021e-01
-2.717887461185455322e-01,1.567318391802174915e-01
-2.711484730243682861e-01,1.567825842679999582e-01
-2.705082297325134277e-01,1.568393177398323957e-01
-2.698679566383361816e-01,1.569019983459751799e-01
-2.692277133464813232e-01,1.569706182315115939e-01
-2.685874402523040771e-01,1.570451070812159955e-01
-2.679471969604492188e-01,1.571254478226693507e-01
-2.673069238662719727e-01,1.572115888845480036e-01
-2.666666805744171143e-01,1.573034876610539534e-01
-2.660264372825622559e-01,1.574010530008722597e-01
-2.653861641883850098e-01,1.575042209196739762e-01
-2.647459208965301514e-01,1.576129132450052595e-01
-2.641056478023529053e-01,1.577270505472467832e-01
-2.634654045104980469e-01,1.578465187162869654e-01
-2.628251314163208008e-01,1.579712439490221776e-01
-2.621848881244659424e-01,1.581010972217651300e-01
-2.615446448326110840e-01,1.582359727284377016e-01
-2.609043717384338379e-01,1.583757511236010274e-01
-2.602641284465789795e-01,1.585203021351748731e-01
-2.596238553524017334e-01,1.586695073689803337e-01
-2.589836120605468750e-01,1.588232076434863416e-01
-2.583433389663696289e-01,1.589812783274604513e-01
-2.577030956745147705e-01,1.591435561761240791e-01
-2.570628523826599121e-01,1.593099148453358538e-01
-2.564225792884826660e-01,1.594801885024024202e-01
-2.557823359966278076e-01,1.596541909508566448e-01
-2.551420629024505615e-01,1.598318061394126133e-01
-2.545018196105957031e-01,1.600128400420346431e-01
-2.538615465164184570e-01,1.601971342931181042e-01
-2.532213032245635986e-01,1.603845099771366023e-01
-2.525810599327087402e-01,1.605747757186759550e-01
-2.519407868385314941e-01,1.607678086143735641e-01
-2.513005435466766357e-01,1.609633818295708174e-01
-2.506602704524993896e-01,1.611613557360414006e-01
-2.500200271606445312e-01,1.613615301822068915e-01
-2.493797689676284790e-01,1.615637411151196190e-01
-2.487395107746124268e-01,1.617677968917003994e-01
-2.480992525815963745e-01,1.619735430916238172e-01
-2.474589943885803223e-01,1.621808017803108015e-01
-2.468187510967254639e-01,1.623893567962015894e-01
-2.461784929037094116e-01,1.625990876664258344e-01
-2.455382347106933594e-01,1.628098078182285136e-01
-2.448979765176773071e-01,1.630213474972137533e-01
-2.442577183246612549e-01,1.632335474967261391e-01
-2.436174601316452026e-01,1.634462133261296302e-01
-2.429772019386291504e-01,1.636592430386780705e-01
-2.423369437456130981e-01,1.638724282883963212e-01
-2.416967004537582397e-01,1.640856592091242128e-01
-2.410564422607421875e-01,1.642987488541529650e-01
-2.404161840677261353e-01,1.645115757917130495e-01
-2.397759258747100830e-01,1.647239674115228425e-01
-2.391356676816940308e-01,1.649358479476168426e-01
-2.384954094886779785e-01,1.651470136539066047e-01
-2.378551512956619263e-01,1.653574036003124803e-01
-2.372149080038070679e-01,1.655668269146772786e-01
-2.365746498107910156e-01,1.657752102028031693e-01
-2.359343916177749634e-01,1.659824187517680016e-01
-2.352941334247589111e-01,1.661883356616637997e-01
-2.346538752317428589e-01,1.663928579432374377e-01
-2.340136170387268066e-01,1.665958988443971833e-01
-2.333733588457107544e-01,1.667973290403366171e-01
-2.327331155538558960e-01,1.669970354695742287e-01
-2.320928573608398438e-01,1.671949916614816622e-01
-2.314525991678237915e-01,1.673910414428005922e-01
-2.308123409748077393e-01,1.675851374928134518e-01
-2.301720827817916870e-01,1.677771886815797586e-01
-2.295318245887756348e-01,1.679671080827276342e-01
-2.288915663957595825e-01,1.681548126245386854e-01
-2.282513231039047241e-01,1.683402526518653630e-01
-2.276110649108886719e-01,1.685233421057610315e-01
-2.269708067178726196e-01,1.687040057533462090e-01
-2.263305485248565674e-01,1.688821988185251755e-01
-2.256902903318405151e-01,1.690578126945867510e-01
-2.250500321388244629e-01,1.692308504552073600e-01
-2.244097739458084106e-01,1.694012031317559952e-01
-2.237695306539535522e-01,1.695688443390857003e-01
-2.231292724609375000e-01,1.697336928849684234e-01
-2.224890142679214478e-01,1.698957107413185952e-01
-2.218487560749053955e-01,1.700548426149248726e-01
-2.212084978818893433e-01,1.702110223469484040e-01
-2.205682396888732910e-01,1.703642351912968422e-01
-2.199279814958572388e-01,1.705144098344462122e-01
-2.192877382040023804e-01,1.706615038566279274e-01
-2.186474800109863281e-01,1.708054807917771534e-01
-2.180072218179702759e-01,1.709462814071400771e-01
-2.173669636249542236e-01,1.710838980322142433e-01
-2.167267054319381714e-01,1.712182766023024882e-01
-2.160864472389221191e-01,1.713493516956905438e-01
-2.154461890459060669e-01,1.714771078168060292e-01
-2.148059457540512085e-01,1.716015151381578008e-01
-2.141656875610351562e-01,1.717225501732615456e-01
-2.135254293680191040e-01,1.718401479784343877e-01
-2.128851711750030518e-01,1.719543134732202105e-01
-2.122449129819869995e-01,1.720649897471737688e-01
-2.116046547889709473e-01,1.721721759957093312e-01
-2.109643965959548950e-01,1.722758437298619327e-01
-2.103241533041000366e-01,1.723759577504626606e-01
-2.096838951110839844e-01,1.724725038752921158e-01
-2.090436369180679321e-01,1.725654557782805298e-01
-2.084033787250518799e-01,1.726548265642495750e-01
-2.077631205320358276e-01,1.727405781657633810e-01
-2.071228623390197754e-01,1.728227002338327267e-01
-2.064826041460037231e-01,1.729011989231112878e-01
-2.058423459529876709e-01,1.729760349440008227e-01
-2.052021026611328125e-01,1.730472436997025909e-01
-2.045618444681167603e-01,1.731148035180574141e-01
-2.039215862751007080e-01,1.731787158275155392e-01
-2.032813280820846558e-01,1.732389946092052213e-01
-2.026410698890686035e-01,1.732956475494731308e-01
-2.020008116960525513e-01,1.733486599263058814e-01
-2.013605535030364990e-01,1.733981070902896882e-01
-2.007203102111816406e-01,1.734439364461075606e-01
-2.000800520181655884e-01,1.734862010113822350e-01
-1.994397938251495361e-01,1.735249286532969393e-01
-1.987995356321334839e-01,1.735601275756608608e-01
-1.981592774391174316e-01,1.735918438403842856e-01
-1.975190192461013794e-01,1.736200994357162131e-01
-1.968787610530853271e-01,1.736449476909891487e-01
-1.962385177612304688e-01,1.736664148447086831e-01
-1.955982595682144165e-01,1.736845573173213531e-01
-1.949580013751983643e-01,1.736994204726123314e-01
-1.943177431821823120e-01,1.737110588822048385e-01
-1.936774849891662598e-01,1.737195255066064092e-01
-1.930372267961502075e-01,1.737248643073128207e-01
-1.923969686031341553e-01,1.737271870938292828e-01
-1.917567253112792969e-01,1.737265165340113882e-01
-1.911164671182632446e-01,1.737229417790375763e-01
-1.904762089252471924e-01,1.737165378558449547e-01
-1.898359507322311401e-01,1.737073921382128461e-01
-1.891956925392150879e-01,1.736955797987986827e-01
-1.885554343461990356e-01,1.736812011384292198e-01
-1.879151761531829834e-01,1.736643205995367367e-01
-1.872749328613281250e-01,1.736450777648235189e-01
-1.866346746683120728e-01,1.736235307928639671e-01
-1.859944164752960205e-01,1.735998022494396054e-01
-1.853541582822799683e-01,1.735739972587371227e-01
-1.847139000892639160e-01,1.735462233977509428e-01
-1.840736418962478638e-01,1.735165754939611560e-01
-1.834333837032318115e-01,1.734851970552551137e-01
-1.827931404113769531e-01,1.734521941837909864e-01
-1.821528822183609009e-01,1.734176939040521503e-01
-1.815126240253448486e-01,1.733817849687513402e-01
-1.808723658323287964e-01,1.733446065641732758e-01
-1.802321076393127441e-01,1.733063107519594581e-01
-1.795918494462966919e-01,1.732669892356950569e-01
-1.789515912532806396e-01,1.732267911341303090e-01
-1.783113479614257812e-01,1.731858308971210292e-01
-1.776710897684097290e-01,1.731442405432388476e-01
-1.770308315753936768e-01,1.731021297507298051e-01
-1.763905733823776245e-01,1.730596514803437458e-01
-1.757503151893615723e-01,1.730169470695903655e-01
-1.751100569963455200e-01,1.729740631645517723e-01
-1.744697988033294678e-01,1.729311951834140437e-01
-1.738295555114746094e-01,1.728884454074979260e-01
-1.731892973184585571e-01,1.728459348508186721e-01
-1.725490391254425049e-01,1.728037554530503783e-01
-1.719087809324264526e-01,1.727620670951193205e-01
-1.712685227394104004e-01,1.727209337390265276e-01
-1.706282645463943481e-01,1.726805073435140336e-01
-1.699880063533782959e-01,1.726408565439525589e-01
-1.693477630615234375e-01,1.726020712663807188e-01
-1.687075048685073853e-01,1.725642769162676338e-01
-1.680672466754913330e-01,1.725275826585397354e-01
-1.674269884824752808e-01,1.724920297808436587e-01
-1.667867302894592285e-01,1.724577152989184015e-01
-1.661464720964431763e-01,1.724247573752091256e-01
-1.655062139034271240e-01,1.723931581493749476e-01
-1.648659706115722656e-01,1.723630449527888686e-01
-1.642257124185562134e-01,1.723344422526622566e-01
-1.635854542255401611e-01,1.723074582236194807e-01
-1.629451960325241089e-01,1.722821080501377722e-01
-1.623049378395080566e-01,1.722584531993440748e-01
-1.616646796464920044e-01,1.722365523013844602e-01
-1.610244214534759521e-01,1.722164353452431129e-01
-1.603841632604598999e-01,1.721981442020923403e-01
-1.597439199686050415e-01,1.721817110374521675e-01
-1.591036617755889893e-01,1.721671921256389126e-01
-1.584634035825729370e-01,1.721545626326874689e-01
-1.578231453895568848e-01,1.721439046424286801e-01
-1.571828871965408325e-01,1.721351922840916870e-01
-1.565426290035247803e-01,1.721284757487908657e-01
-1.559023708105087280e-01,1.721237845007634881e-01
-1.552621275186538696e-01,1.721210966722415137e-01
-1.546218693256378174e-01,1.721204460858882790e-01
-1.539816111326217651e-01,1.721218377802626875e-01
-1.533413529396057129e-01,1.721252949775107233e-01
-1.527010947465896606e-01,1.721308167039659054e-01
-1.520608365535736084e-01,1.721384451079970290e-01
-1.514205783605575562e-01,1.721481510819176108e-01
-1.507803350687026978e-01,1.721599671846929525e-01
-1.501400768756866455e-01,1.721738989124976804e-01
-1.494998186826705933e-01,1.721899400459654395e-01
-1.488595604896545410e-01,1.722081238853139240e-01
-1.482193022966384888e-01,1.722284768209556560e-01
-1.475790441036224365e-01,1.722509884778817835e-01
-1.469387859106063843e-01,1.722756855463529746e-01
-1.462985426187515259e-01,1.723025857784752368e-01
-1.456582844257354736e-01,1.723317082675022149e-01
-1.450180262327194214e-01,1.723630612214721580e-01
-1.443777680397033691e-01,1.723966735592821209e-01
-1.437375098466873169e-01,1.724325767715133573e-01
-1.430972516536712646e-01,1.724707763356772006e-01
-1.424569934606552124e-01,1.725113308081498431e-01
-1.418167501688003540e-01,1.725542142086498032e-01
-1.411764919757843018e-01,1.725995027731448417e-01
-1.405362337827682495e-01,1.726471761616874545e-01
-1.398959755897521973e-01,1.726973095056179019e-01
-1.392557173967361450e-01,1.727498850969908517e-01
-1.386154592037200928e-01,1.728049458665235072e-01
-1.379752010107040405e-01,1.728625369670213630e-01
-1.373349577188491821e-01,1.729226798984644375e-01
-1.366946995258331299e-01,1.729853599424777677e-01
-1.360544413328170776e-01,1.730506261725826000e-01
-1.354141831398010254e-01,1.731184922956834349e-01
-1.347739249467849731e-01,1.731889779921429451e-01
-1.341336667537689209e-01,1.732620933324300339e-01
-1.334934085607528687e-01,1.733378648713843617e-01
-1.328531652688980103e-01,1.734162510120884626e-01
-1.322129070758819580e-01,1.734972936708363278e-01
-1.315726488828659058e-01,1.735809984075538104e-01
-1.309323906898498535e-01,1.736673194048723445e-01
-1.302921324968338013e-01,1.737562950405413531e-01
-1.296518743038177490e-01,1.738478481077576632e-01
-1.290116161108016968e-01,1.739420069426955706e-01
-1.283713728189468384e-01,1.740387138078451912e-01
-1.277311146259307861e-01,1.741379392955542116e-01
-1.270908564329147339e-01,1.742396388798237439e-01
-1.264505982398986816e-01,1.743437841827564228e-01
-1.258103400468826294e-01,1.744502847819511260e-01
-1.251700818538665771e-01,1.745591180124694830e-01
-1.245298311114311218e-01,1.746701894489244289e-01
-1.238895729184150696e-01,1.747834630161566594e-01
-1.232493147253990173e-01,1.748988249838352438e-01
-1.226090639829635620e-01,1.750162128026904185e-01
-1.219688057899475098e-01,1.751355375899352751e-01
-1.213285475969314575e-01,1.752566651837268452e-01
-1.206882894039154053e-01,1.753795601815326677e-01
-1.200480386614799500e-01,1.755040850528617469e-01
-1.194077804684638977e-01,1.756301353238054475e-01
-1.187675222754478455e-01,1.757575852955879370e-01
-1.181272715330123901e-01,1.758863561508556828e-01
-1.174870133399963379e-01,1.760163144983142303e-01
-1.168467551469802856e-01,1.761473450476871427e-01
-1.162064969539642334e-01,1.762793394063129071e-01
-1.155662462115287781e-01,1.764121500334581150e-01
-1.149259880185127258e-01,1.765456808219827423e-01
-1.142857298254966736e-01,1.766798145953405452e-01
-1.136454790830612183e-01,1.768144318978981389e-01
-1.130052208900451660e-01,1.769494125612260937e-01
-1.123649626970291138e-01,1.770846444991596158e-01
-1.117247045040130615e-01,1.772200182348169228e-01
-1.110844537615776062e-01,1.773554352064143913e-01
-1.104441955685615540e-01,1.774907826624825269e-01
-1.098039373755455017e-01,1.776259914736022516e-01
-1.091636791825294495e-01,1.777609555285621923e-01
-1.085234284400939941e-01,1.778955727592084202e-01
-1.078831702470779419e-01,1.780298059266902655e-01
-1.072429120540618896e-01,1.781635575632236623e-01
-1.066026613116264343e-01,1.782967785853410980e-01
-1.059624031186103821e-01,1.784293936654028911e-01
-1.053221449255943298e-01,1.785613943695718575e-01
-1.046818867325782776e-01,1.786927063029564167e-01
-1.040416359901428223e-01,1.788233158671692635e-01
-1.034013777971267700e-01,1.789532256639860819e-01
-1.027611196041107178e-01,1.790823853410161703e-01
-1.021208688616752625e-01,1.792108173643720548e-01
-1.014806106686592102e-01,1.793385186476252890e-01
-1.008403524756431580e-01,1.794655246549923255e-01
-1.002000942826271057e-01,1.795918481966927160e-01
-9.955984354019165039e-02,1.797175395984904611e-01
-9.891958534717559814e-02,1.798425878091745034e-01
-9.827932715415954590e-02,1.799671243239684415e-01
-9.763907641172409058e-02,1.800911630581216727e-01
-9.699881821870803833e-02,1.802147938452791642e-01
-9.635856002569198608e-02,1.803380991943184242e-01
-9.571830183267593384e-02,1.804611370168576201e-01
-9.507805109024047852e-02,1.805840322602998427e-01
-9.443779289722442627e-02,1.807068859726994603e-01
-9.379753470420837402e-02,1.808297905064000233e-01
-9.315727651119232178e-02,1.809528543117693289e-01
-9.251702576875686646e-02,1.810762396298719601e-01
-9.187676757574081421e-02,1.812000213331170784e-01
-9.123650938272476196e-02,1.813243743493044846e-01
-9.059625864028930664e-02,1.814494161186477328e-01
-8.995600044727325439e-02,1.815752842060924799e-01
-8.931574225425720215e-02,1.817021543820471763e-01
-8.867548406124114990e-02,1.818301243615874085e-01
-8.803523331880569458e-02,1.819593907007908129e-01
-8.739497512578964233e-02,1.820900871055686210e-01
-8.675471693277359009e-02,1.822223890969287829e-01
-8.611446619033813477e-02,1.823564390279530656e-01
-8.547420799732208252e-02,1.824923998082201848e-01
-8.483394980430603027e-02,1.826304499977275952e-01
-8.419369161128997803e-02,1.827707353806609092e-01
-8.355344086885452271e-02,1.829134328486317074e-01
-8.291318267583847046e-02,1.830586753552942980e-01
-8.227292448282241821e-02,1.832066844388617888e-01
-8.163267374038696289e-02,1.833575659605664043e-01
-8.099241554737091064e-02,1.835114818115739510e-01
-8.035215735435485840e-02,1.836686292785536523e-01
-7.971189916133880615e-02,1.838291015865136657e-01
-7.907164841890335083e-02,1.839931152317006990e-01
-7.843139022588729858e-02,1.841607770423978607e-01
-7.779113203287124634e-02,1.843322689875419584e-01
-7.715088129043579102e-02,1.845076884030785180e-01
-7.651062309741973877e-02,1.846871872115425361e-01
-7.587036490440368652e-02,1.848709210930099545e-01
-7.523010671138763428e-02,1.850589816582397518e-01
-7.458985596895217896e-02,1.852515175398932179e-01
-7.394959777593612671e-02,1.854486267230166519e-01
-7.330933958292007446e-02,1.856504164717689420e-01
-7.266908884048461914e-02,1.858569885714649317e-01
-7.202883064746856689e-02,1.860684396094711701e-01
-7.138857245445251465e-02,1.862848436263253582e-01
-7.074831426143646240e-02,1.865062879485788194e-01
-7.010806351900100708e-02,1.867328092724744870e-01
-6.946780532598495483e-02,1.869644929257598953e-01
-6.882754713296890259e-02,1.872013735410487101e-01
-6.818728893995285034e-02,1.874434678476646354e-01
-6.754703819751739502e-02,1.876908308380298429e-01
-6.690678000450134277e-02,1.879434340694894345e-01
-6.626652181148529053e-02,1.882012782658102346e-01
-6.562627106904983521e-02,1.884643649117325737e-01
-6.498601287603378296e-02,1.887326395984505467e-01
-6.434575468301773071e-02,1.890060717165233939e-01
-6.370549649000167847e-02,1.892845926322062056e-01
-6.306524574756622314e-02,1.895680966293769032e-01
-6.242498755455017090e-02,1.898564950750798452e-01
-6.178473308682441711e-02,1.901496713553489926e-01
-6.114447489380836487e-02,1.904475270654439889e-01
-6.050422042608261108e-02,1.907498643171772201e-01
-5.986396223306655884e-02,1.910564942458670146e-01
-5.922370776534080505e-02,1.913672551700837943e-01
-5.858344957232475281e-02,1.916818800959969593e-01
-5.794319510459899902e-02,1.920001981002013025e-01
-5.730293691158294678e-02,1.923218681209544201e-01
-5.666268244385719299e-02,1.926466187562416721e-01
-5.602242797613143921e-02,1.929741658374961588e-01
-5.538216978311538696e-02,1.933041222052116481e-01
-5.474191531538963318e-02,1.936361588978110504e-01
-5.410165712237358093e-02,1.939698825401023896e-01
-5.346140265464782715e-02,1.943048340193547219e-01
-5.282114446163177490e-02,1.946406139788088296e-01
-5.218088999390602112e-02,1.949767381310669734e-01
-5.154063552618026733e-02,1.953126794106072595e-01
-5.090037733316421509e-02,1.956479463376057382e-01
-5.026012286543846130e-02,1.959819561050339942e-01
-4.961986467242240906e-02,1.963141615615020541e-01
-4.897961020469665527e-02,1.966439622766147366e-01
-4.833935201168060303e-02,1.969707018149642330e-01
-4.769909754395484924e-02,1.972937402033814180e-01
-4.705884307622909546e-02,1.976124121405984368e-01
-4.641858488321304321e-02,1.979260250360672657e-01
-4.577833041548728943e-02,1.982338608791027745e-01
-4.513807222247123718e-02,1.985352034408132127e-01
-4.449781775474548340e-02,1.988292748175592983e-01
-4.385755956172943115e-02,1.991153682176642903e-01
-4.321730509400367737e-02,1.993926756088653107e-01
-4.257704690098762512e-02,1.996604510622481676e-01
-4.193679243326187134e-02,1.999178778808747836e-01
-4.129653796553611755e-02,2.001641952458372842e-01
-4.065627977252006531e-02,2.003986302053855084e-01
-4.001602530479431152e-02,2.006204084618246064e-01
-3.937576711177825928e-02,2.008287599181017846e-01
-3.873551264405250549e-02,2.010229456538361603e-01
-3.809525445103645325e-02,2.012022138234330626e-01
-3.745499998331069946e-02,2.013658630037489239e-01
-3.681474179029464722e-02,2.015132262451388989e-01
-3.617448732256889343e-02,2.016436291138052894e-01
-3.553423285484313965e-02,2.017564601812216196e-01
-3.489397466182708740e-02,2.018511382102721186e-01
-3.425372019410133362e-02,2.019271295887294926e-01
-3.361346200108528137e-02,2.019839498910087627e-01
-3.297320753335952759e-02,2.020211792152721841e-01
-3.233294934034347534e-02,2.020384389249816337e-01
-3.169269487261772156e-02,2.020354072599728212e-01
-3.105243854224681854e-02,2.020118505782875218e-01
-3.041218221187591553e-02,2.019675725936664890e-01
-2.977192588150501251e-02,2.019025001824914511e-01
-2.913166955113410950e-02,2.018165758766001794e-01
-2.849141508340835571e-02,2.017098864975936934e-01
-2.785115875303745270e-02,2.015825467468843613e-01
-2.721090242266654968e-02,2.014347649125327600e-01
-2.657064609229564667e-02,2.012668551397016614e-01
-2.593038976192474365e-02,2.010792234523108846e-01
-2.529013343155384064e-02,2.008723205415137159e-01
-2.464987710118293762e-02,2.006467141051091474e-01
-2.400962263345718384e-02,2.004030953358260092e-01
-2.336936630308628082e-02,2.001421857344496402e-01
-2.272910997271537781e-02,1.998647907325410422e-01
-2.208885364234447479e-02,1.995718374541697315e-01
-2.144859731197357178e-02,1.992643225512660266e-01
-2.080834098160266876e-02,1.989432984446710684e-01
-2.016808465123176575e-02,1.986099541719728023e-01
-1.952782832086086273e-02,1.982654739080298434e-01
-1.888757199048995972e-02,1.979110937938766135e-01
-1.824731752276420593e-02,1.975482414007072585e-01
-1.760706119239330292e-02,1.971782552783594156e-01
-1.696680486202239990e-02,1.968026045616402264e-01
-1.632654853165149689e-02,1.964227884810476610e-01
-1.568629220128059387e-02,1.960403136668662505e-01
-1.504603587090969086e-02,1.956567699717846054e-01
-1.440578047186136246e-02,1.952736981064768784e-01
-1.376552414149045944e-02,1.948927141474978697e-01
-1.312526781111955643e-02,1.945154037303447048e-01
-1.248501241207122803e-02,1.941434066376075407e-01
-1.184475608170032501e-02,1.937782408156594194e-01
-1.120449975132942200e-02,1.934215477956211515e-01
-1.056424342095851898e-02,1.930748367918830866e-01
-9.923987090587615967e-03,1.927396415044984046e-01
-9.283731691539287567e-03,1.924174062945702701e-01
-8.643475361168384552e-03,1.921096039995595639e-01
-8.003219030797481537e-03,1.918175519520088912e-01
-7.362963166087865829e-03,1.915425928223450924e-01
-6.722707301378250122e-03,1.912859293510167369e-01
-6.082450971007347107e-03,1.910487159846723237e-01
-5.442194640636444092e-03,1.908320485481396211e-01
-4.801938775926828384e-03,1.906368874738979535e-01
-4.161682911217212677e-03,1.904641361000471989e-01
-3.521426580846309662e-03,1.903145683293310242e-01
-2.881170483306050301e-03,1.901888665996169792e-01
-2.240914385765790939e-03,1.900875988619450396e-01
-1.600658288225531578e-03,1.900112444153077007e-01
-9.604021906852722168e-04,1.899601379351780750e-01
-3.201460931450128555e-04,1.899345130235463586e-01
3.201460931450128555e-04,1.899345077462806231e-01
9.604021906852722168e-04,1.899601221072932944e-01
1.600658288225531578e-03,1.900112180568678255e-01
2.240914385765790939e-03,1.900875622856732505e-01
2.881170483306050301e-03,1.901888197858601082e-01
3.521426580846309662e-03,1.903145107680321857e-01
4.161682911217212677e-03,1.904640690139776105e-01
4.801938775926828384e-03,1.906368105460316542e-01
5.442194640636444092e-03,1.908319615017379789e-01
6.082450971007347107e-03,1.910486206142874011e-01
6.722707301378250122e-03,1.912858239177523956e-01
7.362963166087865829e-03,1.915424796489624271e-01
8.003219030797481537e-03,1.918174303725699303e-01
8.643475361168384552e-03,1.921094743743001487e-01
9.283731691539287567e-03,1.924172709108682433e-01
9.923987090587615967e-03,1.927394950704446330e-01
1.056424342095851898e-02,1.930746853847415956e-01
1.120449975132942200e-02,1.934213917825591267e-01
1.184475608170032501e-02,1.937780805725668465e-01
1.248501241207122803e-02,1.941432390561423915e-01
1.312526781111955643e-02,1.945152327620252031e-01
1.376552414149045944e-02,1.948925368409941683e-01
1.440578047186136246e-02,1.952735150093465322e-01
1.504603587090969086e-02,1.956565848288676079e-01
1.568629220128059387e-02,1.960401268757872018e-01
1.632654853165149689e-02,1.964225943700590449e-01
1.696680486202239990e-02,1.968024156519696533e-01
1.760706119239330292e-02,1.971780601477641781e-01
1.824731752276420593e-02,1.975480407555423312e-01
1.888757199048995972e-02,1.979108937411053759e-01
1.952782832086086273e-02,1.982652800438979845e-01
2.016808465123176575e-02,1.986097614337198891e-01
2.080834098160266876e-02,1.989431022586760633e-01
2.144859731197357178e-02,1.992641330438056357e-01
2.208885364234447479e-02,1.995716454511677895e-01
2.272910997271537781e-02,1.998645968505505799e-01
2.336936630308628082e-02,2.001419905694716839e-01
2.400962263345718384e-02,2.004028994615740800e-01
2.464987710118293762e-02,2.006465415954616915e-01
2.529013343155384064e-02,2.008721323988016394e-01
2.593038976192474365e-02,2.010790430774926918e-01
2.657064609229564667e-02,2.012666685791666410e-01
2.721090242266654968e-02,2.014345930501284521e-01
2.785115875303745270e-02,2.015823698792731378e-01
2.849141508340835571e-02,2.017097176627284938e-01
2.913166955113410950e-02,2.018164148835799310e-01
2.977192588150501251e-02,2.019023358792844114e-01
3.041218221187591553e-02,2.019674266821773756e-01
3.105243854224681854e-02,2.020117019880220965e-01
3.169269487261772156e-02,2.020352567768894936e-01
3.233294934034347534e-02,2.020382962041393782e-01
3.297320753335952759e-02,2.020210440023788578e-01
3.361346200108528137e-02,2.019838299268377213e-01
3.425372019410133362e-02,2.019270010592637554e-01
3.489397466182708740e-02,2.018510168356275614e-01
3.553423285484313965e-02,2.017563456866287019e-01
3.617448732256889343e-02,2.016435212255527354e-01
3.681474179029464722e-02,2.015131246914476648e-01
3.745499998331069946e-02,2.013657675155502425e-01
3.809525445103645325e-02,2.012021188591406329e-01
3.873551264405250549e-02,2.010228565532878875e-01
3.937576711177825928e-02,2.008286671301497961e-01
4.001602530479431152e-02,2.006203129028136800e-01
4.065627977252006531e-02,2.003985489596336045e-01
4.129653796553611755e-02,2.001641193432526222e-01
4.193679243326187134e-02,1.999178070459279866e-01
4.257704690098762512e-02,1.996603850273364067e-01
4.321730509400367737e-02,1.993926079651071603e-01
4.385755956172943115e-02,1.991153052923868572e-01
4.449781775474548340e-02,1.988292216599125695e-01
4.513807222247123718e-02,1.985351491622280307e-01
4.577833041548728943e-02,1.982338151236855417e-01
4.641858488321304321e-02,1.979259784153208912e-01
4.705884307622909546e-02,1.976123690025564095e-01
4.769909754395484924e-02,1.972936967054885748e-01
4.833935201168060303e-02,1.969706649989264591e-01
4.897961020469665527e-02,1.966439252323461950e-01
4.961986467242240906e-02,1.963141274300053141e-01
5.026012286543846130e-02,1.959819246906642221e-01
5.090037733316421509e-02,1.956479150477981044e-01
5.154063552618026733e-02,1.953126550939536799e-01
5.218088999390602112e-02,1.949767137931175398e-01
5.282114446163177490e-02,1.946405898143330759e-01
5.346140265464782715e-02,1.943048118961154813e-01
5.410165712237358093e-02,1.939698607507063244e-01
5.474191531538963318e-02,1.936361404130986230e-01
5.538216978311538696e-02,1.933041066332368274e-01
5.602242797613143921e-02,1.929741492750656207e-01
5.666268244385719299e-02,1.926466036728489151e-01
5.730293691158294678e-02,1.923218543990210527e-01
5.794319510459899902e-02,1.920001856300319609e-01
5.858344957232475281e-02,1.916818671581155265e-01
5.922370776534080505e-02,1.913672449038452683e-01
5.986396223306655884e-02,1.910564849456415359e-01
6.050422042608261108e-02,1.907498559009574990e-01
6.114447489380836487e-02,1.904475183703429053e-01
6.178473308682441711e-02,1.901496635033184113e-01
6.242498755455017090e-02,1.898564879918458459e-01
6.306524574756622314e-02,1.895680886506627694e-01
6.370549649000167847e-02,1.892845890410299603e-01
6.434575468301773071e-02,1.890060684871928132e-01
6.498601287603378296e-02,1.887326366975670133e-01
6.562627106904983521e-02,1.884643617880161770e-01
6.626652181148529053e-02,1.882012731322850740e-01
6.690678000450134277e-02,1.879434294726429755e-01
6.754703819751739502e-02,1.876908270999022577e-01
6.818728893995285034e-02,1.874434661775223887e-01
6.882754713296890259e-02,1.872013717520673026e-01
6.946780532598495483e-02,1.869644915964139287e-01
7.010806351900100708e-02,1.867328080883603469e-01
7.074831426143646240e-02,1.865062856305716998e-01
7.138857245445251465e-02,1.862848413785993529e-01
7.202883064746856689e-02,1.860684377799519673e-01
7.266908884048461914e-02,1.858569868011530346e-01
7.330933958292007446e-02,1.856504158181788711e-01
7.394959777593612671e-02,1.854486260287999677e-01
7.458985596895217896e-02,1.852515169260673389e-01
7.523010671138763428e-02,1.850589805738924731e-01
7.587036490440368652e-02,1.848709202159808385e-01
7.651062309741973877e-02,1.846871863682491011e-01
7.715088129043579102e-02,1.845076876605791227e-01
7.779113203287124634e-02,1.843322686610089356e-01
7.843139022588729858e-02,1.841607767554993558e-01
7.907164841890335083e-02,1.839931149798914589e-01
7.971189916133880615e-02,1.838291010713644091e-01
8.035215735435485840e-02,1.836686288918203402e-01
8.099241554737091064e-02,1.835114814732135002e-01
8.163267374038696289e-02,1.833575656648411822e-01
8.227292448282241821e-02,1.832066843097668318e-01
8.291318267583847046e-02,1.830586752427039166e-01
8.355344086885452271e-02,1.829134327505403945e-01
8.419369161128997803e-02,1.827707351814638059e-01
8.483394980430603027e-02,1.826304498245479024e-01
8.547420799732208252e-02,1.824923996578178276e-01
8.611446619033813477e-02,1.823564388974716621e-01
8.675471693277359009e-02,1.822223890323115825e-01
8.739497512578964233e-02,1.820900870496284796e-01
8.803523331880569458e-02,1.819593906524135107e-01
8.867548406124114990e-02,1.818301242988979993e-01
8.931574225425720215e-02,1.817021543279473406e-01
8.995600044727325439e-02,1.815752841439088883e-01
9.059625864028930664e-02,1.814494160784851928e-01
9.123650938272476196e-02,1.813243743377883632e-01
9.187676757574081421e-02,1.812000213182729524e-01
9.251702576875686646e-02,1.810762396128815510e-01
9.315727651119232178e-02,1.809528542826299713e-01
9.379753470420837402e-02,1.808297904845588278e-01
9.443779289722442627e-02,1.807068859540104100e-01
9.507805109024047852e-02,1.805840322420424471e-01
9.571830183267593384e-02,1.804611370090620781e-01
9.635856002569198608e-02,1.803380991876695205e-01
9.699881821870803833e-02,1.802147938396139182e-01
9.763907641172409058e-02,1.800911630532997521e-01
9.827932715415954590e-02,1.799671243147429323e-01
9.891958534717559814e-02,1.798425878030798231e-01
9.955984354019165039e-02,1.797175395925805219e-01
1.002000942826271057e-01,1.795918481941876088e-01
1.008403524756431580e-01,1.794655246528717996e-01
1.014806106686592102e-01,1.793385186458316127e-01
1.021208688616752625e-01,1.792108173628563783e-01
1.027611196041107178e-01,1.790823853387779607e-01
1.034013777971267700e-01,1.789532256618286965e-01
1.040416359901428223e-01,1.788233158651255650e-01
1.046818867325782776e-01,1.786927063023830975e-01
1.053221449255943298e-01,1.785613943687689442e-01
1.059624031186103821e-01,1.784293936649987700e-01
1.066026613116264343e-01,1.782967785847757725e-01
1.072429120540618896e-01,1.781635575624660461e-01
1.078831702470779419e-01,1.780298059259770582e-01
1.085234284400939941e-01,1.778955727586124524e-01
1.091636791825294495e-01,1.777609555283961029e-01
1.098039373755455017e-01,1.776259914733717693e-01
1.104441955685615540e-01,1.774907826622902363e-01
1.110844537615776062e-01,1.773554352062545192e-01
1.117247045040130615e-01,1.772200182346042041e-01
1.123649626970291138e-01,1.770846444989824242e-01
1.130052208900451660e-01,1.769494125610791002e-01
1.136454790830612183e-01,1.768144318977764584e-01
1.142857298254966736e-01,1.766798145952650501e-01
1.149259880185127258e-01,1.765456808219414420e-01
1.155662462115287781e-01,1.764121500334234760e-01
1.162064969539642334e-01,1.762793394062414087e-01
1.168467551469802856e-01,1.761473450476285230e-01
1.174870133399963379e-01,1.760163144982755945e-01
1.181272715330123901e-01,1.758863561508237083e-01
1.187675222754478455e-01,1.757575852955746143e-01
1.194077804684638977e-01,1.756301353237947893e-01
1.200480386614799500e-01,1.755040850528537533e-01
1.206882894039154053e-01,1.753795601815144600e-01
1.213285475969314575e-01,1.752566651837144107e-01
1.219688057899475098e-01,1.751355375899228406e-01
1.226090639829635620e-01,1.750162128026806485e-01
1.232493147253990173e-01,1.748988249838303588e-01
1.238895729184150696e-01,1.747834630161539948e-01
1.245298311114311218e-01,1.746701894489222084e-01
1.251700818538665771e-01,1.745591180124650421e-01
1.258103400468826294e-01,1.744502847819475733e-01
1.264505982398986816e-01,1.743437841827537582e-01
1.270908564329147339e-01,1.742396388798210793e-01
1.277311146259307861e-01,1.741379392955515470e-01
1.283713728189468384e-01,1.740387138078434148e-01
1.290116161108016968e-01,1.739420069426937943e-01
1.296518743038177490e-01,1.738478481077567750e-01
1.302921324968338013e-01,1.737562950405404649e-01
1.309323906898498535e-01,1.736673194048714564e-01
1.315726488828659058e-01,1.735809984075529222e-01
1.322129070758819580e-01,1.734972936708358837e-01
1.328531652688980103e-01,1.734162510120880185e-01
1.334934085607528687e-01,1.733378648713843617e-01
1.341336667537689209e-01,1.732620933324300339e-01
1.347739249467849731e-01,1.731889779921433892e-01
1.354141831398010254e-01,1.731184922956829908e-01
1.360544413328170776e-01,1.730506261725826000e-01
1.366946995258331299e-01,1.729853599424777677e-01
1.373349577188491821e-01,1.729226798984644375e-01
1.379752010107040405e-01,1.728625369670213630e-01
1.386154592037200928e-01,1.728049458665235072e-01
1.392557173967361450e-01,1.727498850969908517e-01
1.398959755897521973e-01,1.726973095056183460e-01
1.405362337827682495e-01,1.726471761616874545e-01
1.411764919757843018e-01,1.725995027731443976e-01
1.418167501688003540e-01,1.725542142086498032e-01
1.424569934606552124e-01,1.725113308081498431e-01
1.430972516536712646e-01,1.724707763356772006e-01
1.437375098466873169e-01,1.724325767715129132e-01
1.443777680397033691e-01,1.723966735592821209e-01
1.450180262327194214e-01,1.723630612214721580e-01
1.456582844257354736e-01,1.723317082675022149e-01
1.462985426187515259e-01,1.723025857784752368e-01
1.469387859106063843e-01,1.722756855463529746e-01
1.475790441036224365e-01,1.722509884778817835e-01
1.482193022966384888e-01,1.722284768209556560e-01
1.488595604896545410e-01,1.722081238853139240e-01
1.494998186826705933e-01,1.721899400459649954e-01
1.501400768756866455e-01,1.721738989124976804e-01
1.507803350687026978e-01,1.721599671846929525e-01
1.514205783605575562e-01,1.721481510819176108e-01
1.520608365535736084e-01,1.721384451079970290e-01
1.527010947465896606e-01,1.721308167039663495e-01
1.533413529396057129e-01,1.721252949775102792e-01
1.539816111326217651e-01,1.721218377802626875e-01
1.546218693256378174e-01,1.721204460858882790e-01
1.552621275186538696e-01,1.721210966722415137e-01
1.559023708105087280e-01,1.721237845007634881e-01
1.565426290035247803e-01,1.721284757487908657e-01
1.571828871965408325e-01,1.721351922840916870e-01
1.578231453895568848e-01,1.721439046424286801e-01
1.584634035825729370e-01,1.721545626326870249e-01
1.591036617755889893e-01,1.721671921256389126e-01
1.597439199686050415e-01,1.721817110374521675e-01
1.603841632604598999e-01,1.721981442020927844e-01
1.610244214534759521e-01,1.722164353452426688e-01
1.616646796464920044e-01,1.722365523013844602e-01
1.623049378395080566e-01,1.722584531993440748e-01
1.629451960325241089e-01,1.722821080501377722e-01
1.635854542255401611e-01,1.723074582236199248e-01
1.642257124185562134e-01,1.723344422526622566e-01
1.648659706115722656e-01,1.723630449527888686e-01
1.655062139034271240e-01,1.723931581493745036e-01
1.661464720964431763e-01,1.724247573752091256e-01
1.667867302894592285e-01,1.724577152989184015e-01
1.674269884824752808e-01,1.724920297808436587e-01
1.680672466754913330e-01,1.725275826585397354e-01
1.687075048685073853e-01,1.725642769162676338e-01
1.693477630615234375e-01,1.726020712663807188e-01
1.699880063533782959e-01,1.726408565439525589e-01
1.706282645463943481e-01,1.726805073435135895e-01
1.712685227394104004e-01,1.727209337390265276e-01
1.719087809324264526e-01,1.727620670951193205e-01
1.725490391254425049e-01,1.728037554530503783e-01
1.731892973184585571e-01,1.728459348508186721e-01
1.738295555114746094e-01,1.728884454074979260e-01
1.744697988033294678e-01,1.729311951834144878e-01
1.751100569963455200e-01,1.729740631645517723e-01
1.757503151893615723e-01,1.730169470695903655e-01
1.763905733823776245e-01,1.730596514803437458e-01
1.770308315753936768e-01,1.731021297507298051e-01
1.776710897684097290e-01,1.731442405432392917e-01
1.783113479614257812e-01,1.731858308971210292e-01
1.789515912532806396e-01,1.732267911341303090e-01
1.795918494462966919e-01,1.732669892356950569e-01
1.802321076393127441e-01,1.733063107519594581e-01
1.808723658323287964e-01,1.733446065641737199e-01
1.815126240253448486e-01,1.733817849687513402e-01
1.821528822183609009e-01,1.734176939040521503e-01
1.827931404113769531e-01,1.734521941837914305e-01
1.834333837032318115e-01,1.734851970552551137e-01
1.840736418962478638e-01,1.735165754939616001e-01
1.847139000892639160e-01,1.735462233977513868e-01
1.853541582822799683e-01,1.735739972587375668e-01
1.859944164752960205e-01,1.735998022494396054e-01
1.866346746683120728e-01,1.736235307928644112e-01
1.872749328613281250e-01,1.736450777648235189e-01
1.879151761531829834e-01,1.736643205995367367e-01
1.885554343461990356e-01,1.736812011384292198e-01
1.891956925392150879e-01,1.736955797987982386e-01
1.898359507322311401e-01,1.737073921382132902e-01
1.904762089252471924e-01,1.737165378558449547e-01
1.911164671182632446e-01,1.737229417790375763e-01
1.917567253112792969e-01,1.737265165340113882e-01
1.923969686031341553e-01,1.737271870938292828e-01
1.930372267961502075e-01,1.737248643073123766e-01
1.936774849891662598e-01,1.737195255066064092e-01
1.943177431821823120e-01,1.737110588822048385e-01
1.949580013751983643e-01,1.736994204726123314e-01
1.955982595682144165e-01,1.736845573173213531e-01
1.962385177612304688e-01,1.736664148447086831e-01
1.968787610530853271e-01,1.736449476909891487e-01
1.975190192461013794e-01,1.736200994357162131e-01
1.981592774391174316e-01,1.735918438403842856e-01
1.987995356321334839e-01,1.735601275756608608e-01
1.994397938251495361e-01,1.735249286532969393e-01
2.000800520181655884e-01,1.734862010113822350e-01
2.007203102111816406e-01,1.734439364461075606e-01
2.013605535030364990e-01,1.733981070902901322e-01
2.020008116960525513e-01,1.733486599263058814e-01
2.026410698890686035e-01,1.732956475494726867e-01
2.032813280820846558e-01,1.732389946092052213e-01
2.039215862751007080e-01,1.731787158275155392e-01
2.045618444681167603e-01,1.731148035180574141e-01
2.052021026611328125e-01,1.730472436997025909e-01
2.058423459529876709e-01,1.729760349440008227e-01
2.064826041460037231e-01,1.729011989231112878e-01
2.071228623390197754e-01,1.728227002338327267e-01
2.077631205320358276e-01,1.727405781657633810e-01
2.084033787250518799e-01,1.726548265642495750e-01
2.090436369180679321e-01,1.725654557782805298e-01
2.096838951110839844e-01,1.724725038752916717e-01
2.103241533041000366e-01,1.723759577504626606e-01
2.109643965959548950e-01,1.722758437298619327e-01
2.116046547889709473e-01,1.721721759957097753e-01
2.122449129819869995e-01,1.720649897471737688e-01
2.128851711750030518e-01,1.719543134732202105e-01
2.135254293680191040e-01,1.718401479784343877e-01
2.141656875610351562e-01,1.717225501732615456e-01
2.148059457540512085e-01,1.716015151381578008e-01
2.154461890459060669e-01,1.714771078168060292e-01
2.160864472389221191e-01,1.713493516956905438e-01
2.167267054319381714e-01,1.712182766023024882e-01
2.173669636249542236e-01,1.710838980322142433e-01
2.180072218179702759e-01,1.709462814071400771e-01
2.186474800109863281e-01,1.708054807917771534e-01
2.192877382040023804e-01,1.706615038566279274e-01
2.199279814958572388e-01,1.705144098344462122e-01
2.205682396888732910e-01,1.703642351912963981e-01
2.212084978818893433e-01,1.702110223469488481e-01
2.218487560749053955e-01,1.700548426149248726e-01
2.224890142679214478e-01,1.698957107413185952e-01
2.231292724609375000e-01,1.697336928849684234e-01
2.237695306539535522e-01,1.695688443390852562e-01
2.244097739458084106e-01,1.694012031317559952e-01
2.250500321388244629e-01,1.692308504552069159e-01
2.256902903318405151e-01,1.690578126945867510e-01
2.263305485248565674e-01,1.688821988185247314e-01
2.269708067178726196e-01,1.687040057533462090e-01
2.276110649108886719e-01,1.685233421057610315e-01
2.282513231039047241e-01,1.683402526518653630e-01
2.288915663957595825e-01,1.681548126245386854e-01
2.295318245887756348e-01,1.679671080827276342e-01
2.301720827817916870e-01,1.677771886815802027e-01
2.308123409748077393e-01,1.675851374928134518e-01
2.314525991678237915e-01,1.673910414428005922e-01
2.320928573608398438e-01,1.671949916614816622e-01
2.327331155538558960e-01,1.669970354695746728e-01
2.333733588457107544e-01,1.667973290403366171e-01
2.340136170387268066e-01,1.665958988443976274e-01
2.346538752317428589e-01,1.663928579432374377e-01
2.352941334247589111e-01,1.661883356616637997e-01
2.359343916177749634e-01,1.659824187517684457e-01
2.365746498107910156e-01,1.657752102028027252e-01
2.372149080038070679e-01,1.655668269146772786e-01
2.378551512956619263e-01,1.653574036003129244e-01
2.384954094886779785e-01,1.651470136539061606e-01
2.391356676816940308e-01,1.649358479476168426e-01
2.397759258747100830e-01,1.647239674115228425e-01
2.404161840677261353e-01,1.645115757917130495e-01
2.410564422607421875e-01,1.642987488541525209e-01
2.416967004537582397e-01,1.640856592091246569e-01
2.423369437456130981e-01,1.638724282883967653e-01
2.429772019386291504e-01,1.636592430386780705e-01
2.436174601316452026e-01,1.634462133261296302e-01
2.442577183246612549e-01,1.632335474967261391e-01
2.448979765176773071e-01,1.630213474972137533e-01
2.455382347106933594e-01,1.628098078182285136e-01
2.461784929037094116e-01,1.625990876664258344e-01
2.468187510967254639e-01,1.623893567962015894e-01
2.474589943885803223e-01,1.621808017803108015e-01
2.480992525815963745e-01,1.619735430916238172e-01
2.487395107746124268e-01,1.617677968917008435e-01
2.493797689676284790e-01,1.615637411151200631e-01
2.500200271606445312e-01,1.613615301822068915e-01
2.506602704524993896e-01,1.611613557360414006e-01
2.513005435466766357e-01,1.609633818295708174e-01
2.519407868385314941e-01,1.607678086143744522e-01
2.525810599327087402e-01,1.605747757186755109e-01
2.532213032245635986e-01,1.603845099771366023e-01
2.538615465164184570e-01,1.601971342931181042e-01
2.545018196105957031e-01,1.600128400420346431e-01
2.551420629024505615e-01,1.598318061394126133e-01
2.557823359966278076e-01,1.596541909508566448e-01
2.564225792884826660e-01,1.594801885024024202e-01
2.570628523826599121e-01,1.593099148453358538e-01
2.577030956745147705e-01,1.591435561761245232e-01
2.583433389663696289e-01,1.589812783274600072e-01
2.589836120605468750e-01,1.588232076434863416e-01
2.596238553524017334e-01,1.586695073689803337e-01
2.602641284465789795e-01,1.585203021351748731e-01
2.609043717384338379e-01,1.583757511236010274e-01
2.615446448326110840e-01,1.582359727284377016e-01
2.621848881244659424e-01,1.581010972217655741e-01
2.628251314163208008e-01,1.579712439490217335e-01
2.634654045104980469e-01,1.578465187162869654e-01
2.641056478023529053e-01,1.577270505472467832e-01
2.647459208965301514e-01,1.576129132450052595e-01
2.653861641883850098e-01,1.575042209196739762e-01
2.660264372825622559e-01,1.574010530008722597e-01
2.666666805744171143e-01,1.573034876610535093e-01
2.673069238662719727e-01,1.572115888845480036e-01
2.679471969604492188e-01,1.571254478226693507e-01
2.685874402523040771e-01,1.570451070812159955e-01
2.692277133464813232e-01,1.569706182315115939e-01
2.698679566383361816e-01,1.569019983459747358e-01
2.705082297325134277e-01,1.568393177398323957e-01
2.711484730243682861e-01,1.567825842679999582e-01
2.717887461185455322e-01,1.567318391802174915e-01
2.724289894104003906e-01,1.566870342868083021e-01
2.730692327022552490e-01,1.566481954716452130e-01
2.737095057964324951e-01,1.566153284994014072e-01
2.743497490882873535e-01,1.565884223719429258e-01
2.749900221824645996e-01,1.565674335825537611e-01
2.756302654743194580e-01,1.565523217200173178e-01
2.762705385684967041e-01,1.565430507786826908e-01
2.769107818603515625e-01,1.565395811227050515e-01
2.775510251522064209e-01,1.565418245748668724e-01
2.781912982463836670e-01,1.565497379402041034e-01
2.788315415382385254e-01,1.565632322040899638e-01
2.794718146324157715e-01,1.565822249601076521e-01
2.801120579242706299e-01,1.566065867756725183e-01
2.807523310184478760e-01,1.566362693634006931e-01
2.813925743103027344e-01,1.566711350059839525e-01
2.820328176021575928e-01,1.567110471461052867e-01
2.826730906963348389e-01,1.567558932281456485e-01
2.833133339881896973e-01,1.568055385452158390e-01
2.839536070823669434e-01,1.568598266081302484e-01
2.845938503742218018e-01,1.569185909124941602e-01
2.852341234683990479e-01,1.569817282356984478e-01
2.858743667602539062e-01,1.570489836255344329e-01
2.865146100521087646e-01,1.571202637638786648e-01
2.871548831462860107e-01,1.571953543900366235e-01
2.877951264381408691e-01,1.572740677107873353e-01
2.884353995323181152e-01,1.573561941450245527e-01
2.890756428241729736e-01,1.574415777308146858e-01
2.897159159183502197e-01,1.575299944805177432e-01
2.903561592102050781e-01,1.576212062507895695e-01
2.909964025020599365e-01,1.577150554914843461e-01
2.916366755962371826e-01,1.578112912259554967e-01
2.922769188880920410e-01,1.579096882633659327e-01
2.929171919822692871e-01,1.580100328214415484e-01
2.935574352741241455e-01,1.581121062487911288e-01
2.941977083683013916e-01,1.582156744993112873e-01
2.948379516601562500e-01,1.583205271404595216e-01
2.954781949520111084e-01,1.584263836256982749e-01
2.961184680461883545e-01,1.585330727124043548e-01
2.967587113380432129e-01,1.586403089497885333e-01
2.973989844322204590e-01,1.587479070379020918e-01
2.980392277240753174e-01,1.588556087540071715e-01
2.986795008182525635e-01,1.589631959458430721e-01
2.993197441101074219e-01,1.590704210598685719e-01
2.999599874019622803e-01,1.591770929337017471e-01
3.006002604961395264e-01,1.592829687067203182e-01
3.012405037879943848e-01,1.593878237010497578e-01
3.018807768821716309e-01,1.594914562903229083e-01
3.025210201740264893e-01,1.595936368509565106e-01
3.031612932682037354e-01,1.596941871837254112e-01
3.038015365600585938e-01,1.597928667869652486e-01
3.044417798519134521e-01,1.598895030460472100e-01
3.050820529460906982e-01,1.599839033384089504e-01
3.057222962379455566e-01,1.600758421301406997e-01
3.063625693321228027e-01,1.601651771823702219e-01
3.070028126239776611e-01,1.602517159767167243e-01
3.076430857181549072e-01,1.603353095971145059e-01
3.082833290100097656e-01,1.604157570897308815e-01
3.089235723018646240e-01,1.604929459504420564e-01
3.095638453960418701e-01,1.605667096369485236e-01
3.102040886878967285e-01,1.606368751098976588e-01
3.108443617820739746e-01,1.607033689156409650e-01
3.114846050739288330e-01,1.607660369429231295e-01
3.121248781681060791e-01,1.608247741733292990e-01
3.127651214599609375e-01,1.608794542709501840e-01
3.134053647518157959e-01,1.609300056588942596e-01
3.140456378459930420e-01,1.609763058362307930e-01
3.146858811378479004e-01,1.610183274699203970e-01
3.153261542320251465e-01,1.610559370343604968e-01
3.159663975238800049e-01,1.610891370584690563e-01
3.166066706180572510e-01,1.611178457019528665e-01
3.172469139099121094e-01,1.611420179125242491e-01
3.178871572017669678e-01,1.611616449914650140e-01
3.185274302959442139e-01,1.611767126198166977e-01
3.191676735877990723e-01,1.611871969282714367e-01
3.198079466819763184e-01,1.611931200958931498e-01
3.204481899738311768e-01,1.611944803898546219e-01
3.210884630680084229e-01,1.611913495523871198e-01
3.217287063598632812e-01,1.611837279327019701e-01
3.223689496517181396e-01,1.611716748252134401e-01
3.230092227458953857e-01,1.611552525290864679e-01
3.236494660377502441e-01,1.611345714831311504e-01
3.242897391319274902e-01,1.611097059263499887e-01
3.249299824237823486e-01,1.610807470939836783e-01
3.255702555179595947e-01,1.610477963748611074e-01
3.262104988098144531e-01,1.610110149079306829e-01
3.268507421016693115e-01,1.609705158329681751e-01
3.274910151958465576e-01,1.609264542921806651e-01
3.281312584877014160e-01,1.608790077602684221e-01
3.287715315818786621e-01,1.608283269995016695e-01
3.294117748737335205e-01,1.607745955487223100e-01
3.300520479679107666e-01,1.607180070330835875e-01
3.306922912597656250e-01,1.606587837062494195e-01
3.313325345516204834e-01,1.605971206080116787e-01
3.319728076457977295e-01,1.605332488607098540e-01
3.326130509376525879e-01,1.604673618252405731e-01
3.332533240318298340e-01,1.603997270868955383e-01
3.338935673236846924e-01,1.603305603484406205e-01
3.345338404178619385e-01,1.602601009410058452e-01
3.351740837097167969e-01,1.601886494002577876e-01
3.358143270015716553e-01,1.601163933976357256e-01
3.364546000957489014e-01,1.600436169436765255e-01
3.370948433876037598e-01,1.599705535985380678e-01
3.377351164817810059e-01,1.598974721543813260e-01
3.383753597736358643e-01,1.598246179090807573e-01
3.390156328678131104e-01,1.597522521026699671e-01
3.396558761596679688e-01,1.596805973378643273e-01
3.402961194515228271e-01,1.596098929496574392e-01
3.409363925457000732e-01,1.595403858607249425e-01
3.415766358375549316e-01,1.594722716438412569e-01
3.422169089317321777e-01,1.594058035624508207e-01
3.428571522235870361e-01,1.593411620879687796e-01
3.434974253177642822e-01,1.592785303259081076e-01
3.441376686096191406e-01,1.592181126393663604e-01
3.447779119014739990e-01,1.591600735609022266e-01
3.454181849956512451e-01,1.591045446903183169e-01
3.460584282875061035e-01,1.590516637685994716e-01
3.466987013816833496e-01,1.590015897699341707e-01
3.473389446735382080e-01,1.589543943622087063e-01
3.479792177677154541e-01,1.589101453946626386e-01
3.486194610595703125e-01,1.588689418406676879e-01
3.492597341537475586e-01,1.588308359255741209e-01
3.498999774456024170e-01,1.587958333544037259e-01
3.505402207374572754e-01,1.587639758580161597e-01
3.511804938316345215e-01,1.587352090397358140e-01
3.518207371234893799e-01,1.587095430198610657e-01
3.524610102176666260e-01,1.586869197238320872e-01
3.531012535095214844e-01,1.586672464170293395e-01
3.537415266036987305e-01,1.586504593994022549e-01
3.543817698955535889e-01,1.586364538119351408e-01
3.550220131874084473e-01,1.586250921405722991e-01
3.556622862815856934e-01,1.586162444131034022e-01
3.563025295734405518e-01,1.586097271974087342e-01
3.569428026676177979e-01,1.586053901812363165e-01
3.575830459594726562e-01,1.586030143284418159e-01
3.582233190536499023e-01,1.586024317225493974e-01
3.588635623455047607e-01,1.586033956237002940e-01
3.595038056373596191e-01,1.586056530994168767e-01
3.601440787315368652e-01,1.586089857306935968e-01
3.607843220233917236e-01,1.586131418087015632e-01
3.614245951175689697e-01,1.586178587595998835e-01
3.620648384094238281e-01,1.586228518505867768e-01
3.627051115036010742e-01,1.586278427363723154e-01
3.633453547954559326e-01,1.586325651232254330e-01
3.639855980873107910e-01,1.586367116338718297e-01
3.646258711814880371e-01,1.586400155558189695e-01
3.652661144733428955e-01,1.586421623262772584e-01
3.659063875675201416e-01,1.586428816880416370e-01
3.665466308593750000e-01,1.586418829421609722e-01
3.671869039535522461e-01,1.586388736603994154e-01
3.678271472454071045e-01,1.586335707784196636e-01
3.684673905372619629e-01,1.586257049806101271e-01
3.691076636314392090e-01,1.586149993766423627e-01
3.697479069232940674e-01,1.586012008602288859e-01
3.703881800174713135e-01,1.585840458588743118e-01
3.710284233093261719e-01,1.585632931248679434e-01
3.716686964035034180e-01,1.585387000412827874e-01
3.723089396953582764e-01,1.585100642927033121e-01
3.729491829872131348e-01,1.584771336712051948e-01
3.735894560813903809e-01,1.584397519953713029e-01
3.742296993732452393e-01,1.583977199469281949e-01
3.748699724674224854e-01,1.583508359309933056e-01
3.755102157592773438e-01,1.582989912002350508e-01
3.761504888534545898e-01,1.582419927905034385e-01
3.767907321453094482e-01,1.581797145202168409e-01
3.774309754371643066e-01,1.581120714152639550e-01
3.780712485313415527e-01,1.580389375208595126e-01
3.787114918231964111e-01,1.579602454588941995e-01
3.793517649173736572e-01,1.578759040067634345e-01
3.799920082092285156e-01,1.577858660454847239e-01
3.806322813034057617e-01,1.576900685829629722e-01
3.812725245952606201e-01,1.575885259865268395e-01
3.819127678871154785e-01,1.574811880014643783e-01
3.825530409812927246e-01,1.573680863194737434e-01
3.831932842731475830e-01,1.572492117142880730e-01
3.838335573673248291e-01,1.571245835930232815e-01
3.844738006591796875e-01,1.569942801124915022e-01
3.851140737533569336e-01,1.568583082774734905e-01
3.857543170452117920e-01,1.567167559970972235e-01
3.863945603370666504e-01,1.565697197422317721e-01
3.870348334312438965e-01,1.564172283000946351e-01
3.876750767230987549e-01,1.562594274476643008e-01
3.883153498172760010e-01,1.560963787466165265e-01
3.889555931091308594e-01,1.559282357235538541e-01
3.895958662033081055e-01,1.557550972077779150e-01
3.902361094951629639e-01,1.555771321347734215e-01
3.908763527870178223e-01,1.553943992346069614e-01
3.915166258811950684e-01,1.552071041430087561e-01
3.921568691730499268e-01,1.550153681309107689e-01
3.927971422672271729e-01,1.548193392540611057e-01
3.934373855590820312e-01,1.546191854555649670e-01
3.940776586532592773e-01,1.544150400771808762e-01
3.947179019451141357e-01,1.542071036009167173e-01
3.953581452369689941e-01,1.539955033623536806e-01
3.959984183311462402e-01,1.537804066090036059e-01
3.966386616230010986e-01,1.535620057276037009e-01
3.972789347171783447e-01,1.533404152368840201e-01
3.979191780090332031e-01,1.531158587944272398e-01
3.985594511032104492e-01,1.528884347979859726e-01
3.991996943950653076e-01,1.526583513475481269e-01
3.998399376869201660e-01,1.524257436804719035e-01
4.004802107810974121e-01,1.521907494463210497e-01
4.011204540729522705e-01,1.519535601844452799e-01
4.017607271671295166e-01,1.517142837221809870e-01
4.024009704589843750e-01,1.514730947971636432e-01
4.030412435531616211e-01,1.512300868527534092e-01
4.036814868450164795e-01,1.509854110115682602e-01
4.043217301368713379e-01,1.507392174698272136e-01
4.049620032310485840e-01,1.504915920502822857e-01
4.056022465229034424e-01,1.502426622651880095e-01
4.062425196170806885e-01,1.499925234083292480e-01
4.068827629089355469e-01,1.497413028527763146e-01
4.075230360031127930e-01,1.494890576596130671e-01
4.081632792949676514e-01,1.492359191198184831e-01
4.088035225868225098e-01,1.489819218762100661e-01
4.094437956809997559e-01,1.487271320436973632e-01
4.100840389728546143e-01,1.484716545007138677e-01
4.107243120670318604e-01,1.482155090475947290e-01
4.113645553588867188e-01,1.479587881082888856e-01
4.120048284530639648e-01,1.477014887113434760e-01
4.126450717449188232e-01,1.474436777067347215e-01
4.132853150367736816e-01,1.471853623107177711e-01
4.139255881309509277e-01,1.469265514783373305e-01
4.145658314228057861e-01,1.466673269987137651e-01
4.152061045169830322e-01,1.464076277089221279e-01
4.158463478088378906e-01,1.461474937134239482e-01
4.164866209030151367e-01,1.458869230174721920e-01
4.171268641948699951e-01,1.456259092569425206e-01
4.177671074867248535e-01,1.453644305542591830e-01
4.184073805809020996e-01,1.451024617102332215e-01
4.190476238727569580e-01,1.448400079217946335e-01
4.196878969669342041e-01,1.445770098074410370e-01
4.203281402587890625e-01,1.443135062429163895e-01
4.209684133529663086e-01,1.440493766858521596e-01
4.216086566448211670e-01,1.437846701377702985e-01
4.222488999366760254e-01,1.435192961519802246e-01
4.228891730308532715e-01,1.432532281692879828e-01
4.235294163227081299e-01,1.429864423855211619e-01
4.241696894168853760e-01,1.427188789350313236e-01
4.248099327087402344e-01,1.424505202073236276e-01
4.254502058029174805e-01,1.421812953932652945e-01
4.260904490947723389e-01,1.419111786169655609e-01
4.267306923866271973e-01,1.416401370134270365e-01
4.273709654808044434e-01,1.413680730865611856e-01
4.280112087726593018e-01,1.410950124763044045e-01
4.286514818668365479e-01,1.408208599623366197e-01
4.292917251586914062e-01,1.405455945278166752e-01
4.299319982528686523e-01,1.402691822277475353e-01
4.305722415447235107e-01,1.399916009907586911e-01
4.312124848365783691e-01,1.397127649800689042e-01
4.318527579307556152e-01,1.394326650173169924e-01
4.324930012226104736e-01,1.391512615464205460e-01
4.331332743167877197e-01,1.388685235019009312e-01
4.337735176086425781e-01,1.385844521773398341e-01
4.344137907028198242e-01,1.382989542616748224e-01
4.350540339946746826e-01,1.380120661370121127e-01
4.356943070888519287e-01,1.377237240050233069e-01
4.363345503807067871e-01,1.374339488397531284e-01
4.369747936725616455e-01,1.371426863626457049e-01
4.376150667667388916e-01,1.368499299723575646e-01
4.382553100585937500e-01,1.365556682291124702e-01
4.388955831527709961e-01,1.362599374590134360e-01
4.395358264446258545e-01,1.359626960369699766e-01
4.401760995388031006e-01,1.356639499683902628e-01
4.408163428306579590e-01,1.353637019432554212e-01
4.414565861225128174e-01,1.350619869004914264e-01
4.420968592166900635e-01,1.347587754364782953e-01
4.427371025085449219e-01,1.344541325516939168e-01
4.433773756027221680e-01,1.341480666722061343e-01
4.440176188945770264e-01,1.338405719694799600e-01
4.446578919887542725e-01,1.335317209754305345e-01
4.452981352806091309e-01,1.332215632984405929e-01
4.459383785724639893e-01,1.329101235023912864e-01
4.465786516666412354e-01,1.325974087795964707e-01
4.472188949584960938e-01,1.322835543809723902e-01
4.478591680526733398e-01,1.319685528603793401e-01
4.484994113445281982e-01,1.316525074428493980e-01
4.491396844387054443e-01,1.313354763265000003e-01
4.497799277305603027e-01,1.310175187525648433e-01
4.504201710224151611e-01,1.306987460301396453e-01
4.510604441165924072e-01,1.303791897938899602e-01
4.517006874084472656e-01,1.300589988721454482e-01
4.523409605026245117e-01,1.297382059055873782e-01
4.529812037944793701e-01,1.294169258349033846e-01
4.536214768886566162e-01,1.290952732158858751e-01
4.542617201805114746e-01,1.287733325279312169e-01
4.549019634723663330e-01,1.284512094173493324e-01
4.555422365665435791e-01,1.281289858686172067e-01
4.561824798583984375e-01,1.278067930512269967e-01
4.568227529525756836e-01,1.274847000250520779e-01
4.574629962444305420e-01,1.271628400566195971e-01
4.581032693386077881e-01,1.268412750844829517e-01
4.587435126304626465e-01,1.265201502764439212e-01
4.593837559223175049e-01,1.261994949030613711e-01
4.600240290164947510e-01,1.258794368507132333e-01
4.606642723083496094e-01,1.255600425061591530e-01
4.613045454025268555e-01,1.252414033341917587e-01
4.619447886943817139e-01,1.249235606530794129e-01
4.625850617885589600e-01,1.246065781772269787e-01
4.632253050804138184e-01,1.242905329577577156e-01
4.638655483722686768e-01,1.239754329489102247e-01
4.645058214664459229e-01,1.236612964704750794e-01
4.651460647583007812e-01,1.233481921038923623e-01
4.657863378524780273e-01,1.230360666047576323e-01
4.664265811443328857e-01,1.227249488793056287e-01
4.670668542385101318e-01,1.224147881514485725e-01
4.677070975303649902e-01,1.221055975317746345e-01
4.683473408222198486e-01,1.217972646385643287e-01
4.689876139163970947e-01,1.214897527799516652e-01
4.696278572082519531e-01,1.211829895485969644e-01
4.702681303024291992e-01,1.208768597106892884e-01
4.709083735942840576e-01,1.205712798209477299e-01
4.715486466884613037e-01,1.202661062945740156e-01
4.721888899803161621e-01,1.199612186397831515e-01
4.728291332721710205e-01,1.196564741266490373e-01
4.734694063663482666e-01,1.193516708916186886e-01
4.741096496582031250e-01,1.190466763854152177e-01
4.747499227523803711e-01,1.187412872586444124e-01
4.753901660442352295e-01,1.184353016967021333e-01
4.760304391384124756e-01,1.181285200479833541e-01
4.766706824302673340e-01,1.178207296371840407e-01
4.773109257221221924e-01,1.175117233612121836e-01
4.779511988162994385e-01,1.172012409784497500e-01
4.785914421081542969e-01,1.168891044636000132e-01
4.792317152023315430e-01,1.165750306606465614e-01
4.798719584941864014e-01,1.162588253923599879e-01
4.805122315883636475e-01,1.159402242030989072e-01
4.811524748802185059e-01,1.156190189185775097e-01
4.817927181720733643e-01,1.152950057492230229e-01
4.824329912662506104e-01,1.149678978745010127e-01
4.830732345581054688e-01,1.146375275707551822e-01
4.837135076522827148e-01,1.143036652058455616e-01
4.843537509441375732e-01,1.139661289076263628e-01
4.849940240383148193e-01,1.136246944988132945e-01
4.856342673301696777e-01,1.132792159289284228e-01
4.862745106220245361e-01,1.129295220473287564e-01
4.869147837162017822e-01,1.125754238990186451e-01
4.875550270080566406e-01,1.122168404963219679e-01
4.881953001022338867e-01,1.118535591966396403e-01
4.888355433940887451e-01,1.114855630505058315e-01
4.894758164882659912e-01,1.111126736811813842e-01
4.901160597801208496e-01,1.107348381503441281e-01
4.907563030719757080e-01,1.103520030338716040e-01
4.913965761661529541e-01,1.099640640011907422e-01
4.920368194580078125e-01,1.095710278497117329e-01
4.926770925521850586e-01,1.091728263737072879e-01
4.933173358440399170e-01,1.087694743029299360e-01
4.939576089382171631e-01,1.083609534538787500e-01
4.945978522300720215e-01,1.079472803593426455e-01
4.952380955219268799e-01,1.075284527819224678e-01
4.958783686161041260e-01,1.071045048575935965e-01
4.965186119079589844e-01,1.066754718425793058e-01
4.971588850021362305e-01,1.062413718530788032e-01
4.977991282939910889e-01,1.058022581832798181e-01
4.984394013881683350e-01,1.053581670326462216e-01
4.990796446800231934e-01,1.049091773491253043e-01
4.997198879718780518e-01,1.044552982975024413e-01
5.003601312637329102e-01,1.039965719004509737e-01
5.010004043579101562e-01,1.035330392630617879e-01
5.016406774520874023e-01,1.030647402050304251e-01
5.022809505462646484e-01,1.025917196326666669e-01
5.029211640357971191e-01,1.021140250455303544e-01
5.035614371299743652e-01,1.016315782384067390e-01
5.042017102241516113e-01,1.011444560860033093e-01
5.048419237136840820e-01,1.006526808032264242e-01
5.054821968078613281e-01,1.001561349739410467e-01
5.061224699020385742e-01,9.965486332603568087e-02
5.067627429962158203e-01,9.914881384470675130e-02
5.074029564857482910e-01,9.863798955485725273e-02
5.080432295799255371e-01,9.812223157314647892e-02
5.086835026741027832e-01,9.760149362995385047e-02
5.093237161636352539e-01,9.707578486317913757e-02
5.099639892578125000e-01,9.654488167396779730e-02
5.106042623519897461e-01,9.600872369299651155e-02
5.112445354461669922e-01,9.546721105521971396e-02
5.118847489356994629e-01,9.492027084989018704e-02
5.125250220298767090e-01,9.436766746749647439e-02
5.131652951240539551e-01,9.380932782714346274e-02
5.138055086135864258e-01,9.324513502939080212e-02
5.144457817077636719e-01,9.267488029330372967e-02
5.150860548019409180e-01,9.209847983385399672e-02
5.157263278961181641e-01,9.151575658252220080e-02
5.163665413856506348e-01,9.092665664747512366e-02
5.170068144798278809e-01,9.033094251584472545e-02
5.176470875740051270e-01,8.972849905408830651e-02
5.182873010635375977e-01,8.911933191897336570e-02
5.189275741577148438e-01,8.850318300798054594e-02
5.195678472518920898e-01,8.788002474971623457e-02
5.202081203460693359e-01,8.724976734167366743e-02
5.208483338356018066e-01,8.661241610815917369e-02
5.214886069297790527e-01,8.596778945728011934e-02
5.221288800239562988e-01,8.531594271099507409e-02
5.227690935134887695e-01,8.465691088232674133e-02
5.234093666076660156e-01,8.399057393866282695e-02
5.240496397018432617e-01,8.331701201517827116e-02
5.246899127960205078e-01,8.263632761055195175e-02
5.253301262855529785e-01,8.194861024293675911e-02
5.259703993797302246e-01,8.125383799974272847e-02
5.266106724739074707e-01,8.055219712329275694e-02
5.272508859634399414e-01,7.984392274669183109e-02
5.278911590576171875e-01,7.912898830355974411e-02
5.285314321517944336e-01,7.840766918886332704e-02
5.291717052459716797e-01,7.768017256391868131e-02
5.298119187355041504e-01,7.694678991479397823e-02
5.304521918296813965e-01,7.620760139492244178e-02
5.310924649238586426e-01,7.546294853974355732e-02
5.317326784133911133e-01,7.471316006076733629e-02
5.323729515075683594e-01,7.395836465568539353e-02
5.330132246017456055e-01,7.319896368565137479e-02
5.336534976959228516e-01,7.243520515624712885e-02
5.342937111854553223e-01,7.166751218844513716e-02
5.349339842796325684e-01,7.089600974639331810e-02
5.355742573738098145e-01,7.012112205892595540e-02
5.362144708633422852e-01,6.934320508449642873e-02
5.368547439575195312e-01,6.856245275877004275e-02
5.374950170516967773e-01,6.777922683538672999e-02
5.381352901458740234e-01,6.699381790186542673e-02
5.387755036354064941e-01,6.620661922742865357e-02
5.394157767295837402e-01,6.541774828420665600e-02
5.400560498237609863e-01,6.462755485514648512e-02
5.406962633132934570e-01,6.383638567067695391e-02
5.413365364074707031e-01,6.304428766519842853e-02
5.419768095016479492e-01,6.225164426072637980e-02
5.426170825958251953e-01,6.145861467747781859e-02
5.432572960853576660e-01,6.066547354804718850e-02
5.438975691795349121e-01,5.987227666813144111e-02
5.445378422737121582e-01,5.907922186250313956e-02
5.451780557632446289e-01,5.828656478352289838e-02
5.458183288574218750e-01,5.749426595561857312e-02
5.464586019515991211e-01,5.670251817221094726e-02
5.470988750457763672e-01,5.591143969722001117e-02
5.477390885353088379e-01,5.512114662775946528e-02
5.483793616294860840e-01,5.433160481097942807e-02
5.490196347236633301e-01,5.354292761258339084e-02
5.496598482131958008e-01,5.275525356901722418e-02
5.503001213073730469e-01,5.196846603900651118e-02
5.509403944015502930e-01,5.118271026495957443e-02
5.515806674957275391e-01,5.039801400533505671e-02
5.522208809852600098e-01,4.961450649063525731e-02
5.528611540794372559e-01,4.883211548971511107e-02
5.535014271736145020e-01,4.805092274845801370e-02
5.541416406631469727e-01,4.727113638311264410e-02
5.547819137573242188e-01,4.649268049906130074e-02
5.554221868515014648e-01,4.571571105317540074e-02
5.560624599456787109e-01,4.494040165287405131e-02
5.567026734352111816e-01,4.416695910316636997e-02
5.573429465293884277e-01,4.339544839471898285e-02
5.579832196235656738e-01,4.262614760026028904e-02
5.586234927177429199e-01,4.185934415493042238e-02
5.592637062072753906e-01,4.109537808870022957e-02
5.599039793014526367e-01,4.033445209801156395e-02
5.605442523956298828e-01,3.957707097523677220e-02
5.611844658851623535e-01,3.882367297583755317e-02
5.618247389793395996e-01,3.807465859011394116e-02
5.624650120735168457e-01,3.733059747487654789e-02
5.631052851676940918e-01,3.659210777416355143e-02
5.637454986572265625e-01,3.585989588804761041e-02
5.643857717514038086e-01,3.513454275033911500e-02
5.650260448455810547e-01,3.441686705933211243e-02
5.656662583351135254e-01,3.370775574651663220e-02
5.663065314292907715e-01,3.300796307460496237e-02
5.669468045234680176e-01,3.231847392816922238e-02
5.675870776176452637e-01,3.164028373571792230e-02
5.682272911071777344e-01,3.097447349598736466e-02
5.688675642013549805e-01,3.032205940580379178e-02
5.695078372955322266e-01,2.968421508040197665e-02
5.701480507850646973e-01,2.906216894961977104e-02
5.707883238792419434e-01,2.845707059801583227e-02
5.714285969734191895e-01,2.787022470552891207e-02
5.720688700675964355e-01,2.730297737322162632e-02
5.727090835571289062e-01,2.675667648946555843e-02
5.733493566513061523e-01,2.623258849195675424e-02
5.739896297454833984e-01,2.573216537045297514e-02
5.746298432350158691e-01,2.525685109268538397e-02
5.752701163291931152e-01,2.480795711165262318e-02
5.759103894233703613e-01,2.438691824698135946e-02
5.765506625175476074e-01,2.399518811547451946e-02
5.771908760070800781e-01,2.363417592598882067e-02
5.778311491012573242e-01,2.330517751137950455e-02
5.784714221954345703e-01,2.300961006287316479e-02
5.791116356849670410e-01,2.274880963381331611e-02
5.797519087791442871e-01,2.252400568493007071e-02
5.803921818733215332e-01,2.233649430069917230e-02
5.810324549674987793e-01,2.218740847408362526e-02
5.816726684570312500e-01,2.207795899135689410e-02
5.823129415512084961e-01,2.200910077595485959e-02
5.829532146453857422e-01,2.198188607025564067e-02
5.835934281349182129e-01,2.199721497496387457e-02
5.842337012290954590e-01,2.205585788545638692e-02
5.848739743232727051e-01,2.215857445167479511e-02
5.855142474174499512e-01,2.230595099019350158e-02
5.861544609069824219e-01,2.249849211127408211e-02
5.867947340011596680e-01,2.273661602578425089e-02
5.874350070953369141e-01,2.302057949185831731e-02
5.880752205848693848e-01,2.335051127838827512e-02
5.887154936790466309e-01,2.372648473022653803e-02
5.893557667732238770e-01,2.414833500439339531e-02
5.899960398674011230e-01,2.461586142025762314e-02
5.906362533569335938e-01,2.512858796331673972e-02
5.912765264511108398e-01,2.568606402115580778e-02
5.919167995452880859e-01,2.628759785718859376e-02
5.925570130348205566e-01,2.693228180110818215e-02
5.931972861289978027e-01,2.761928177433947695e-02
5.938375592231750488e-01,2.834740645816502536e-02
5.944778323173522949e-01,2.911539263064621963e-02
5.951180458068847656e-01,2.992174979830286574e-02
5.957583189010620117e-01,3.076508820712797743e-02
5.963985919952392578e-01,3.164362261066688831e-02
5.970388054847717285e-01,3.255545030708173471e-02
5.976790785789489746e-01,3.349872667222264511e-02
5.983193516731262207e-01,3.447129953852368089e-02
5.989596247673034668e-01,3.547094288135621554e-02
5.995998382568359375e-01,3.649519740183260197e-02
6.002401113510131836e-01,3.754181499410425005e-02
6.008803844451904297e-01,3.860808344926924818e-02
6.015205979347229004e-01,3.969130226440764631e-02
6.021608710289001465e-01,4.078886368712186794e-02
6.028011441230773926e-01,4.189783413678327406e-02
6.034414172172546387e-01,4.301532049325951235e-02
6.040816307067871094e-01,4.413821755212321563e-02
6.047219038009643555e-01,4.526371562946973626e-02
6.053621768951416016e-01,4.638863022339911879e-02
6.060023903846740723e-01,4.750972967530842084e-02
6.066426634788513184e-01,4.862407739589569289e-02
6.072829365730285645e-01,4.972846334368075105e-02
6.079232096672058105e-01,5.081972859403993681e-02
6.085634231567382812e-01,5.189462878823292158e-02
6.092036962509155273e-01,5.295024508351264814e-02
6.098439693450927734e-01,5.398340952553226657e-02
6.104841828346252441e-01,5.499099459118950151e-02
6.111244559288024902e-01,5.597020699774279962e-02
6.117647290229797363e-01,5.691802596760764388e-02
6.124050021171569824e-01,5.783163788372558400e-02
6.130452156066894531e-01,5.870817938254901946e-02
6.136854887008666992e-01,5.954516610543070243e-02
6.143257617950439453e-01,6.033998954607699972e-02
6.149659752845764160e-01,6.109012369082833516e-02
6.156062483787536621e-01,6.179341688395734167e-02
6.162465214729309082e-01,6.244757261954703154e-02
6.168867945671081543e-01,6.305056854512436360e-02
6.175270080566406250e-01,6.360044834939415637e-02
6.181672811508178711e-01,6.409554646258364130e-02
6.188075542449951172e-01,6.453419127800863464e-02
6.194477677345275879e-01,6.491491398334403584e-02
6.200880408287048340e-01,6.523648076528321127e-02
6.207283139228820801e-01,6.549771579182461778e-02
6.213685870170593262e-01,6.569766037388014013e-02
6.220088005065917969e-01,6.583550480256583626e-02
6.226490736007690430e-01,6.591058363406876452e-02
6.232893466949462891e-01,6.592243342714443344e-02
6.239295601844787598e-01,6.587071886005180232e-02
6.245698332786560059e-01,6.575529355519549313e-02
6.252101063728332520e-01,6.557613079767055098e-02
6.258503794670104980e-01,6.533338328087889835e-02
6.264905929565429688e-01,6.502736677645915009e-02
6.271308660507202148e-01,6.465847739941255057e-02
6.277711391448974609e-01,6.422733566121152649e-02
6.284113526344299316e-01,6.373465540475731217e-02
6.290516257286071777e-01,6.318128419184532163e-02
6.296918988227844238e-01,6.256817518073942708e-02
6.303321719169616699e-01,6.189642741753464961e-02
6.309723854064941406e-01,6.116737914176528790e-02
6.316126585006713867e-01,6.038214923505336174e-02
6.322529315948486328e-01,5.954228889515622569e-02
6.328931450843811035e-01,5.864941178037286207e-02
6.335334181785583496e-01,5.770495275205966834e-02
6.341736912727355957e-01,5.671071657554183076e-02
6.348139643669128418e-01,5.566853333719334884e-02
6.354541778564453125e-01,5.458036313180514298e-02
6.360944509506225586e-01,5.344798243496562407e-02
6.367347240447998047e-01,5.227355195694194379e-02
6.373749375343322754e-01,5.105924779883697084e-02
6.380152106285095215e-01,4.980703738169944828e-02
6.386554837226867676e-01,4.851928324185683650e-02
6.392957568168640137e-01,4.719828988994656527e-02
6.399359703063964844e-01,4.584654296733603474e-02
6.405762434005737305e-01,4.446623213393285923e-02
6.412165164947509766e-01,4.305994769344501094e-02
6.418567299842834473e-01,4.163037222826115880e-02
6.424970030784606934e-01,4.017982864621227890e-02
6.431372761726379395e-01,3.871111076414912588e-02
6.437775492668151855e-01,3.722690789974203440e-02
6.444177627563476562e-01,3.573013302237004751e-02
6.450580358505249023e-01,3.422331441010051378e-02
6.456983089447021484e-01,3.270949151957225354e-02
6.463385224342346191e-01,3.119169959769418909e-02
6.469787955284118652e-01,2.967263357272109658e-02
6.476190686225891113e-01,2.815548687919111615e-02
6.482593417167663574e-01,2.664331270881881153e-02
6.488995552062988281e-01,2.513941488069715291e-02
6.495398283004760742e-01,2.364667663130726183e-02
6.501801013946533203e-01,2.216851473623560054e-02
6.508203148841857910e-01,2.070827981328537959e-02
6.514605879783630371e-01,1.926908592334619641e-02
6.521008610725402832e-01,1.785442771266998463e-02
6.527411341667175293e-01,1.646772284691389032e-02
6.533813476562500000e-01,1.511253649416843814e-02
6.540216207504272461e-01,1.379211415010139774e-02
6.546618938446044922e-01,1.251007358224587307e-02
6.553021073341369629e-01,1.127008156497399938e-02
6.559423804283142090e-01,1.007545686500588289e-02
6.565826535224914551e-01,8.929876274222259269e-03
6.572229266166687012e-01,7.836895119313957991e-03
6.578631401062011719e-01,6.800223395463600440e-03
6.585034132003784180e-01,5.823186645094402536e-03
6.591436862945556641e-01,4.909410867948160728e-03
6.597838997840881348e-01,4.062540582016271884e-03
6.604241728782653809e-01,3.285846465443054143e-03
6.610644459724426270e-01,2.582861769485855774e-03
6.617047190666198730e-01,1.956964831986596209e-03
6.623449325561523438e-01,1.411505308331229003e-03
6.629852056503295898e-01,9.496405959676934572e-04
6.636254787445068359e-01,5.745342363816519082e-04
6.642656922340393066e-01,2.893211966221720388e-04
6.649059653282165527e-01,9.685903134970530459e-05
6.655462384223937988e-01,0.000000000000000000e+00
6.661865115165710449e-01,1.445610826600329801e-06
6.668267250061035156e-01,1.037508742331993972e-04
6.674669981002807617e-01,3.093210315974204150e-04
6.681072711944580078e-01,6.204041394770598572e-04
6.687474846839904785e-01,1.039014988190700706e-03
6.693877577781677246e-01,1.567125199205321451e-03
6.700280308723449707e-01,2.206390865461482775e-03
6.706683039665222168e-01,2.958287037627904681e-03
6.713085174560546875e-01,3.824043110331576401e-03
6.719487905502319336e-01,4.804830833776918553e-03
6.725890636444091797e-01,5.901472913638627915e-03
6.732292771339416504e-01,7.114371925971418875e-03
6.738695502281188965e-01,8.444171608434913878e-03
6.745098233222961426e-01,9.890871837514580989e-03
6.751500964164733887e-01,1.145432086218889367e-02
6.757903099060058594e-01,1.313397908107516443e-02
6.764305830001831055e-01,1.492950584480601250e-02
6.770708560943603516e-01,1.683987716019119674e-02
6.777110695838928223e-01,1.886370096141698482e-02
6.783513426780700684e-01,2.099996930258196670e-02
6.789916157722473145e-01,2.324679606715784885e-02
6.796318888664245605e-01,2.560228515558016227e-02
6.802721023559570312e-01,2.806400442794743100e-02
6.809123754501342773e-01,3.062999894062246042e-02
6.815526485443115234e-01,3.329737352194239719e-02
6.821928620338439941e-01,3.606301116130516959e-02
6.828331351280212402e-01,3.892429329065683064e-02
6.834734082221984863e-01,4.187763341258410321e-02
6.841136813163757324e-01,4.491952206330918074e-02
6.847538948059082031e-01,4.804596643058545169e-02
6.853941679000854492e-01,5.125366307579914960e-02
6.860344409942626953e-01,5.453826473540956954e-02
6.866746544837951660e-01,5.789527716881925912e-02
6.873149275779724121e-01,6.132102354673962807e-02
6.879552006721496582e-01,6.481077727649786624e-02
6.885954737663269043e-01,6.836000210933157462e-02
6.892356872558593750e-01,7.196381340287416606e-02
6.898759603500366211e-01,7.561825454773174471e-02
6.905162334442138672e-01,7.931832338671807037e-02
6.911564469337463379e-01,8.305902669259079829e-02
6.917967200279235840e-01,8.683641533560315651e-02
6.924369931221008301e-01,9.064555348798997159e-02
6.930772662162780762e-01,9.448187180528133666e-02
6.937174797058105469e-01,9.834058762050723601e-02
6.943577527999877930e-01,1.022180820710181237e-01
6.949980258941650391e-01,1.061097405758664181e-01
6.956382393836975098e-01,1.100111440670241691e-01
6.962785124778747559e-01,1.139191689903698013e-01
6.969187855720520020e-01,1.178297363418474575e-01
6.975590586662292480e-01,1.217393876964179000e-01
6.981992721557617188e-01,1.256444763719564151e-01
6.988395452499389648e-01,1.295427775729454112e-01
6.994798183441162109e-01,1.334311790029820699e-01
7.001200318336486816e-01,1.373069061872280727e-01
7.007603049278259277e-01,1.411685100736814746e-01
7.014005780220031738e-01,1.450137918877354437e-01
7.020408511161804199e-01,1.488413075189658485e-01
7.026810646057128906e-01,1.526494871475359005e-01
7.033213376998901367e-01,1.564381861890842274e-01
7.039616107940673828e-01,1.602065310329399139e-01
7.046018242835998535e-01,1.639540504577761126e-01
7.052420973777770996e-01,1.676816180833631265e-01
7.058823704719543457e-01,1.713893978466147772e-01
7.065226435661315918e-01,1.750782811665940741e-01
7.071628570556640625e-01,1.787491395840250519e-01
7.078031301498413086e-01,1.824041607950661614e-01
7.084434032440185547e-01,1.860449206870180561e-01
7.090836167335510254e-01,1.896732025621985507e-01
7.097238898277282715e-01,1.932921856059630628e-01
7.103641629219055176e-01,1.969042875491133771e-01
7.110044360160827637e-01,2.005125627136159494e-01
7.116446495056152344e-01,2.041199537621891658e-01
7.122849225997924805e-01,2.077306663680342780e-01
7.129251956939697266e-01,2.113481462847639492e-01
7.135654091835021973e-01,2.149760026659337520e-01
7.142056822776794434e-01,2.186190852036720145e-01
7.148459553718566895e-01,2.222813792261204568e-01
7.154862284660339355e-01,2.259673237303854165e-01
7.161264419555664062e-01,2.296812358063835546e-01
7.167667150497436523e-01,2.334284754290312236e-01
7.174069881439208984e-01,2.372134778977939007e-01
7.180472612380981445e-01,2.410411432448773539e-01
7.186874747276306152e-01,2.449160024620189446e-01
7.193277478218078613e-01,2.488437229499487202e-01
7.199680209159851074e-01,2.528289048421834551e-01
7.206082344055175781e-01,2.568761127934089394e-01
7.212485074996948242e-01,2.609910170193669998e-01
7.218887805938720703e-01,2.651781324902993120e-01
7.225290536880493164e-01,2.694422383476791083e-01
7.231692671775817871e-01,2.737877568050075539e-01
7.238095402717590332e-01,2.782200880135943244e-01
7.244498133659362793e-01,2.827433936112098145e-01
7.250900268554687500e-01,2.873617291385199835e-01
7.257302999496459961e-01,2.920802514091342950e-01
7.263705730438232422e-01,2.969027286835466128e-01
7.270108461380004883e-01,3.018331857484151115e-01
7.276510596275329590e-01,3.068750472463896983e-01
7.282913327217102051e-01,3.120329779911514834e-01
7.289316058158874512e-01,3.173100804436659317e-01
7.295718193054199219e-01,3.227091866249969243e-01
7.302120923995971680e-01,3.282345348366288995e-01
7.308523654937744141e-01,3.338885882179933873e-01
7.314926385879516602e-01,3.396741768760929148e-01
7.321328520774841309e-01,3.455933513018867309e-01
7.327731251716613770e-01,3.516496188045428184e-01
7.334133982658386230e-01,3.578446125223626595e-01
7.340536117553710938e-01,3.641797354515055041e-01
7.346938848495483398e-01,3.706579576003337095e-01
7.353341579437255859e-01,3.772802355184001755e-01
7.359744310379028320e-01,3.840478721109992222e-01
7.366146445274353027e-01,3.909613722294009719e-01
7.372549176216125488e-01,3.980228686948743544e-01
7.378951907157897949e-01,4.052323751325230816e-01
7.385354042053222656e-01,4.125896261935015907e-01
7.391756772994995117e-01,4.200961263068432316e-01
7.398159503936767578e-01,4.277511544113119513e-01
7.404562234878540039e-01,4.355543526623204542e-01
7.410964369773864746e-01,4.435044091052837700e-01
7.417367100715637207e-01,4.516019565724374019e-01
7.423769831657409668e-01,4.598451185562479893e-01
7.430171966552734375e-01,4.682317417329571185e-01
7.436574697494506836e-01,4.767616917482939698e-01
7.442977428436279297e-01,4.854322568407773986e-01
7.449380159378051758e-01,4.942411023343673548e-01
7.455782294273376465e-01,5.031848566641827780e-01
7.462185025215148926e-01,5.122622572277233388e-01
7.468587756156921387e-01,5.214693018257237078e-01
7.474989891052246094e-01,5.308014872519479788e-01
7.481392621994018555e-01,5.402566525018430710e-01
7.487795352935791016e-01,5.498296702778864287e-01
7.494198083877563477e-01,5.595158924726577609e-01
7.500600218772888184e-01,5.693093791631085310e-01
7.507002949714660645e-01,5.792065533332526606e-01
7.513405680656433105e-01,5.892006783298882056e-01
7.519807815551757812e-01,5.992846252125954010e-01
7.526210546493530273e-01,6.094536624586703866e-01
7.532613277435302734e-01,6.196998383364009655e-01
7.539016008377075195e-01,6.300157144200069226e-01
7.545418143272399902e-01,6.403924266232952078e-01
7.551820874214172363e-01,6.508236998788525796e-01
7.558223605155944824e-01,6.612998614820568832e-01
7.564625740051269531e-01,6.718108316378250677e-01
7.571028470993041992e-01,6.823491416058247161e-01
7.577431201934814453e-01,6.929039223533122183e-01
7.583833932876586914e-01,7.034649906280563414e-01
7.590236067771911621e-01,7.140208067999376240e-01
7.596638798713684082e-01,7.245625115732372556e-01
7.603041529655456543e-01,7.350779544295997781e-01
7.609443664550781250e-01,7.455548052198013309e-01
7.615846395492553711e-01,7.559834742065634217e-01
7.622249126434326172e-01,7.663512149169626753e-01
7.628651857376098633e-01,7.766462384524484008e-01
7.635053992271423340e-01,7.868556972853060216e-01
7.641456723213195801e-01,7.969696777659027731e-01
7.647859454154968262e-01,8.069754855265989235e-01
7.654261589050292969e-01,8.168605758823899166e-01
7.660664319992065430e-01,8.266154564491401402e-01
7.667067050933837891e-01,8.362281696105942075e-01
7.673469781875610352e-01,8.456880723946165190e-01
7.679871916770935059e-01,8.549842021041449414e-01
7.686274647712707520e-01,8.641087153437450041e-01
7.692677378654479980e-01,8.730518299679408400e-01
7.699079513549804688e-01,8.818046799060903496e-01
7.705482244491577148e-01,8.903615320726929738e-01
7.711884975433349609e-01,8.987153445119053785e-01
7.718287706375122070e-01,9.068607419305285688e-01
7.724689841270446777e-01,9.147928098073681014e-01
7.731092572212219238e-01,9.225100092968974153e-01
7.737495303153991699e-01,9.300098544214145946e-01
7.743897438049316406e-01,9.372912335261585071e-01
7.750300168991088867e-01,9.443563930422067543e-01
7.756702899932861328e-01,9.512070298534807122e-01
7.763105630874633789e-01,9.578469322163956079e-01
7.769507765769958496e-01,9.642807587042510065e-01
7.775910496711730957e-01,9.705164904979373119e-01
7.782313227653503418e-01,9.765618484961358092e-01
7.788715362548828125e-01,9.824260514205898076e-01
7.795118093490600586e-01,9.881213642844208778e-01
7.801520824432373047e-01,9.936599963782404288e-01
7.807923555374145508e-01,9.990560493629523364e-01
7.814325690269470215e-01,1.004324496198926830e+00
7.820728421211242676e-01,1.009483074216669607e+00
7.827131152153015137e-01,1.014549312915950630e+00
7.833533287048339844e-01,1.019541915080170114e+00
7.839936017990112305e-01,1.024482082311799935e+00
7.846338748931884766e-01,1.029390556857495476e+00
7.852741479873657227e-01,1.034289567224656814e+00
7.859143614768981934e-01,1.039201549571356686e+00
7.865546345710754395e-01,1.044151179792465634e+00
7.871949076652526855e-01,1.049162268765002182e+00
7.878351211547851562e-01,1.054259207192132841e+00
7.884753942489624023e-01,1.059468187169814613e+00
7.891156673431396484e-01,1.064814302100311139e+00
7.897559404373168945e-01,1.070323459083194706e+00
7.903961539268493652e-01,1.076021074259572607e+00
7.910364270210266113e-01,1.081934248438772173e+00
7.916767001152038574e-01,1.088088495270723932e+00
7.923169136047363281e-01,1.094509184481957220e+00
7.929571866989135742e-01,1.101223252421598353e+00
7.935974597930908203e-01,1.108255721340979605e+00
7.942377328872680664e-01,1.115631826687587314e+00
7.948779463768005371e-01,1.123375744298226842e+00
7.955182194709777832e-01,1.131513472609714910e+00
7.961584925651550293e-01,1.140068371146145232e+00
7.967987060546875000e-01,1.149063236031905078e+00
7.974389791488647461e-01,1.158522825986583626e+00
7.980792522430419922e-01,1.168468891845408031e+00
7.987195253372192383e-01,1.178923427592406981e+00
7.993597388267517090e-01,1.189906849641531927e+00
8.000000119209289551e-01,1.201442004511951822e+00


==> code/potentials/score-matching/potentials_21.csv <==
x,f
-8.000000119209289551e-01,1.081290228880865456e+00
-7.993597388267517090e-01,1.052991270503241594e+00
-7.987195253372192383e-01,1.025236276084598774e+00
-7.980792522430419922e-01,9.980155792453402341e-01
-7.974389791488647461e-01,9.713272605942098181e-01
-7.967987060546875000e-01,9.451670692733924461e-01
-7.961584925651550293e-01,9.195332058027863020e-01
-7.955182194709777832e-01,8.944169344470549454e-01
-7.948779463768005371e-01,8.698167233197180437e-01
-7.942377328872680664e-01,8.457311336048949357e-01
-7.935974597930908203e-01,8.221520729792608506e-01
-7.929571866989135742e-01,7.990784371435397659e-01
-7.923169136047363281e-01,7.765069774669868252e-01
-7.916767001152038574e-01,7.544365886231760854e-01
-7.910364270210266113e-01,7.328602548382616710e-01
-7.903961539268493652e-01,7.117772216936195662e-01
-7.897559404373168945e-01,6.911867705619711977e-01
-7.891156673431396484e-01,6.710825847822752266e-01
-7.884753942489624023e-01,6.514643074605137585e-01
-7.878351211547851562e-01,6.323296862781830896e-01
-7.871949076652526855e-01,6.136784645073150024e-01
-7.865546345710754395e-01,5.955052713652504437e-01
-7.859143614768981934e-01,5.778101097611765269e-01
-7.852741479873657227e-01,5.605929903052775387e-01
-7.846338748931884766e-01,5.438492050691996482e-01
-7.839936017990112305e-01,5.275791104571920798e-01
-7.833533287048339844e-01,5.117814247353407175e-01
-7.827131152153015137e-01,4.964565418412343334e-01
-7.820728421211242676e-01,4.816006196224726921e-01
-7.814325690269470215e-01,4.672142884439063337e-01
-7.807923555374145508e-01,4.532980714981160730e-01
-7.801520824432373047e-01,4.398487421350676385e-01
-7.795118093490600586e-01,4.268671053593089404e-01
-7.788715362548828125e-01,4.143527371507254031e-01
-7.782313227653503418e-01,4.023063320831230527e-01
-7.775910496711730957e-01,3.907254268226783012e-01
-7.769507765769958496e-01,3.796109561594804838e-01
-7.763105630874633789e-01,3.689637506101455244e-01
-7.756702899932861328e-01,3.587817375099517925e-01
-7.750300168991088867e-01,3.490659253588734856e-01
-7.743897438049316406e-01,3.398163598042813760e-01
-7.737495303153991699e-01,3.310338773447436544e-01
-7.731092572212219238e-01,3.227169540380616652e-01
-7.724689841270446777e-01,3.148665467166775755e-01
-7.718287706375122070e-01,3.074834575814771043e-01
-7.711884975433349609e-01,3.005664611124663210e-01
-7.705482244491577148e-01,2.941164084946450430e-01
-7.699079513549804688e-01,2.881334634052556964e-01
-7.692677378654479980e-01,2.826182192151165395e-01
-7.686274647712707520e-01,2.775697866658206614e-01
-7.679871916770935059e-01,2.729887515200823955e-01
-7.673469781875610352e-01,2.688755486775686876e-01
-7.667067050933837891e-01,2.652293928767046616e-01
-7.660664319992065430e-01,2.620506329913636634e-01
-7.654261589050292969e-01,2.593391557708280004e-01
-7.647859454154968262e-01,2.570949616540056937e-01
-7.641456723213195801e-01,2.553173654476923460e-01
-7.635053992271423340e-01,2.540062607101036818e-01
-7.628651857376098633e-01,2.531612432099525911e-01
-7.622249126434326172e-01,2.527815977984033680e-01
-7.615846395492553711e-01,2.528667817689713715e-01
-7.609443664550781250e-01,2.534159926627386206e-01
-7.603041529655456543e-01,2.544282103117359028e-01
-7.596638798713684082e-01,2.559025399235204112e-01
-7.590236067771911621e-01,2.578377017274648964e-01
-7.583833932876586914e-01,2.602320899116747910e-01
-7.577431201934814453e-01,2.630845688304876973e-01
-7.571028470993041992e-01,2.663932271206350677e-01
-7.564625740051269531e-01,2.701561193224848445e-01
-7.558223605155944824e-01,2.743706965911236750e-01
-7.551820874214172363e-01,2.790353791073583167e-01
-7.545418143272399902e-01,2.841471911059376687e-01
-7.539016008377075195e-01,2.897027804626883807e-01
-7.532613277435302734e-01,2.957000480710796353e-01
-7.526210546493530273e-01,3.021351351570178423e-01
-7.519807815551757812e-01,3.090043655796863575e-01
-7.513405680656433105e-01,3.163030677241343014e-01
-7.507002949714660645e-01,3.240282818289097477e-01
-7.500600218772888184e-01,3.321747219419695085e-01
-7.494198083877563477e-01,3.407365713923229400e-01
-7.487795352935791016e-01,3.497100485708086737e-01
-7.481392621994018555e-01,3.590886093057235051e-01
-7.474989891052246094e-01,3.688660537561441188e-01
-7.468587756156921387e-01,3.790348030437509230e-01
-7.462185025215148926e-01,3.895896375330236694e-01
-7.455782294273376465e-01,4.005221004921102335e-01
-7.449380159378051758e-01,4.118230198137737830e-01
-7.442977428436279297e-01,4.234858958428389109e-01
-7.436574697494506836e-01,4.355005452006750488e-01
-7.430171966552734375e-01,4.478572458233589515e-01
-7.423769831657409668e-01,4.605444403930869512e-01
-7.417367100715637207e-01,4.735535306659501842e-01
-7.410964369773864746e-01,4.868716954101941496e-01
-7.404562234878540039e-01,5.004853896838525884e-01
-7.398159503936767578e-01,5.143840719377346105e-01
-7.391756772994995117e-01,5.285527399579565966e-01
-7.385354042053222656e-01,5.429768623719852805e-01
-7.378951907157897949e-01,5.576397185777026699e-01
-7.372549176216125488e-01,5.725279200582109596e-01
-7.366146445274353027e-01,5.876231343253630612e-01
-7.359744310379028320e-01,6.029060291752070810e-01
-7.353341579437255859e-01,6.183607904854140358e-01
-7.346938848495483398e-01,6.339662985573668585e-01
-7.340536117553710938e-01,6.497020415292658058e-01
-7.334133982658386230e-01,6.655450576056578527e-01
-7.327731251716613770e-01,6.814758634930297987e-01
-7.321328520774841309e-01,6.974696286987791538e-01
-7.314926385879516602e-01,7.135005195913550757e-01
-7.308523654937744141e-01,7.295463427023145542e-01
-7.302120923995971680e-01,7.455794112979394761e-01
-7.295718193054199219e-01,7.615726740938781880e-01
-7.289316058158874512e-01,7.774967532848977569e-01
-7.282913327217102051e-01,7.933258478022171545e-01
-7.276510596275329590e-01,8.090289547197517805e-01
-7.270108461380004883e-01,8.245743723710488027e-01
-7.263705730438232422e-01,8.399341107602471546e-01
-7.257302999496459961e-01,8.550751919249810484e-01
-7.250900268554687500e-01,8.699656570519929133e-01
-7.244498133659362793e-01,8.845718333989411875e-01
-7.238095402717590332e-01,8.988638526693559783e-01
-7.231692671775817871e-01,9.128075233228369889e-01
-7.225290536880493164e-01,9.263688545710784261e-01
-7.218887805938720703e-01,9.395178681841027668e-01
-7.212485074996948242e-01,9.522208692939475583e-01
-7.206082344055175781e-01,9.644461070222893895e-01
-7.199680209159851074e-01,9.761612955882652543e-01
-7.193277478218078613e-01,9.873382901765994646e-01
-7.186874747276306152e-01,9.979466766716704740e-01
-7.180472612380981445e-01,1.007957391078390774e+00
-7.174069881439208984e-01,1.017345569146188566e+00
-7.167667150497436523e-01,1.026085104781170987e+00
-7.161264419555664062e-01,1.034152561603078446e+00
-7.154862284660339355e-01,1.041525779951325781e+00
-7.148459553718566895e-01,1.048186848461224230e+00
-7.142056822776794434e-01,1.054117732857076994e+00
-7.135654091835021973e-01,1.059303658342163779e+00
-7.129251956939697266e-01,1.063731887819064248e+00
-7.122849225997924805e-01,1.067393391449038553e+00
-7.116446495056152344e-01,1.070280571789390400e+00
-7.110044360160827637e-01,1.072388722073016165e+00
-7.103641629219055176e-01,1.073716401498942208e+00
-7.097238898277282715e-01,1.074264212974528121e+00
-7.090836167335510254e-01,1.074035649857870922e+00
-7.084434032440185547e-01,1.073036939378526178e+00
-7.078031301498413086e-01,1.071276447593176417e+00
-7.071628570556640625e-01,1.068765352060077056e+00
-7.065226435661315918e-01,1.065517251703504975e+00
-7.058823704719543457e-01,1.061547121680656236e+00
-7.052420973777770996e-01,1.056872775195126568e+00
-7.046018242835998535e-01,1.051513585307568110e+00
-7.039616107940673828e-01,1.045491280559628589e+00
-7.033213376998901367e-01,1.038827399143049668e+00
-7.026810646057128906e-01,1.031546376019242484e+00
-7.020408511161804199e-01,1.023674122762964878e+00
-7.014005780220031738e-01,1.015235290321187200e+00
-7.007603049278259277e-01,1.006257500037441854e+00
-7.001200318336486816e-01,9.967681764132203526e-01
-6.994798183441162109e-01,9.867962609535596563e-01
-6.988395452499389648e-01,9.763681702405353491e-01
-6.981992721557617188e-01,9.655131790798296976e-01
-6.975590586662292480e-01,9.542608119874218531e-01
-6.969187855720520020e-01,9.426371592726914272e-01
-6.962785124778747559e-01,9.306713712595922061e-01
-6.956382393836975098e-01,9.183910942480415507e-01
-6.949980258941650391e-01,9.058248007055609285e-01
-6.943577527999877930e-01,8.929968345173340261e-01
-6.937174797058105469e-01,8.799344741256920344e-01
-6.930772662162780762e-01,8.666644921344213159e-01
-6.924369931221008301e-01,8.532092018943968625e-01
-6.917967200279235840e-01,8.395938154305842005e-01
-6.911564469337463379e-01,8.258416360120892641e-01
-6.905162334442138672e-01,8.119764139499912048e-01
-6.898759603500366211e-01,7.980172072511817483e-01
-6.892356872558593750e-01,7.839861141317783222e-01
-6.885954737663269043e-01,7.699044549168840845e-01
-6.879552006721496582e-01,7.557887797010653941e-01
-6.873149275779724121e-01,7.416587073158611432e-01
-6.866746544837951660e-01,7.275317977523223512e-01
-6.860344409942626953e-01,7.134261028956041528e-01
-6.853941679000854492e-01,6.993549370224272366e-01
-6.847538948059082031e-01,6.853347921435766210e-01
-6.841136813163757324e-01,6.713814389075176692e-01
-6.834734082221984863e-01,6.575060086390411840e-01
-6.828331351280212402e-01,6.437228217112815898e-01
-6.821928620338439941e-01,6.300442078695289716e-01
-6.815526485443115234e-01,6.164831330435314172e-01
-6.809123754501342773e-01,6.030481801694635990e-01
-6.802721023559570312e-01,5.897510444204989710e-01
-6.796318888664245605e-01,5.766028395538116413e-01
-6.789916157722473145e-01,5.636104376780197711e-01
-6.783513426780700684e-01,5.507838932672335375e-01
-6.777110695838928223e-01,5.381314252356013128e-01
-6.770708560943603516e-01,5.256620246491063853e-01
-6.764305830001831055e-01,5.133806360075947595e-01
-6.757903099060058594e-01,5.012953140675966424e-01
-6.751500964164733887e-01,4.894135531744230327e-01
-6.745098233222961426e-01,4.777391265933497166e-01
-6.738695502281188965e-01,4.662787397660066446e-01
-6.732292771339416504e-01,4.550376032353953271e-01
-6.725890636444091797e-01,4.440215619264167302e-01
-6.719487905502319336e-01,4.332329595144419621e-01
-6.713085174560546875e-01,4.226770054974604562e-01
-6.706683039665222168e-01,4.123583435756348337e-01
-6.700280308723449707e-01,4.022785497178293923e-01
-6.693877577781677246e-01,3.924416323593558076e-01
-6.687474846839904785e-01,3.828504096195164408e-01
-6.681072711944580078e-01,3.735082026798162147e-01
-6.674669981002807617e-01,3.644154436659747809e-01
-6.668267250061035156e-01,3.555749034274979792e-01
-6.661865115165710449e-01,3.469889171121520732e-01
-6.655462384223937988e-01,3.386572029535637185e-01
-6.649059653282165527e-01,3.305815584106617244e-01
-6.642656922340393066e-01,3.227626922056674452e-01
-6.636254787445068359e-01,3.152017438818819350e-01
-6.629852056503295898e-01,3.078974815416239963e-01
-6.623449325561523438e-01,3.008504469845489915e-01
-6.617047190666198730e-01,2.940608923403660313e-01
-6.610644459724426270e-01,2.875268480968280471e-01
-6.604241728782653809e-01,2.812480017822966971e-01
-6.597838997840881348e-01,2.752231022405049465e-01
-6.591436862945556641e-01,2.694511534523007512e-01
-6.585034132003784180e-01,2.639293042900527908e-01
-6.578631401062011719e-01,2.586559801668038006e-01
-6.572229266166687012e-01,2.536292787205347565e-01
-6.565826535224914551e-01,2.488456396168423623e-01
-6.559423804283142090e-01,2.443025804583651706e-01
-6.553021073341369629e-01,2.399968899194719896e-01
-6.546618938446044922e-01,2.359254401088559661e-01
-6.540216207504272461e-01,2.320836909136607673e-01
-6.533813476562500000e-01,2.284679452623157303e-01
-6.527411341667175293e-01,2.250741712911539238e-01
-6.521008610725402832e-01,2.218970888669700159e-01
-6.514605879783630371e-01,2.189321231015539659e-01
-6.508203148841857910e-01,2.161740711564013040e-01
-6.501801013946533203e-01,2.136177073926166514e-01
-6.495398283004760742e-01,2.112567693961855397e-01
-6.488995552062988281e-01,2.090855531587347826e-01
-6.482593417167663574e-01,2.070979389889542333e-01
-6.476190686225891113e-01,2.052870442284726593e-01
-6.469787955284118652e-01,2.036462758613613033e-01
-6.463385224342346191e-01,2.021686414931660458e-01
-6.456983089447021484e-01,2.008470046182839752e-01
-6.450580358505249023e-01,1.996736583561320444e-01
-6.444177627563476562e-01,1.986410923188128841e-01
-6.437775492668151855e-01,1.977414945410336244e-01
-6.431372761726379395e-01,1.969666660561348870e-01
-6.424970030784606934e-01,1.963084834699282410e-01
-6.418567299842834473e-01,1.957586066456422635e-01
-6.412165164947509766e-01,1.953085807700434273e-01
-6.405762434005737305e-01,1.949497386222280859e-01
-6.399359703063964844e-01,1.946734333446014098e-01
-6.392957568168640137e-01,1.944709522731074003e-01
-6.386554837226867676e-01,1.943334518970241120e-01
-6.380152106285095215e-01,1.942521341113909727e-01
-6.373749375343322754e-01,1.942181982024648867e-01
-6.367347240447998047e-01,1.942228541863459945e-01
-6.360944509506225586e-01,1.942573638417721682e-01
-6.354541778564453125e-01,1.943131325225735395e-01
-6.348139643669128418e-01,1.943816102268276502e-01
-6.341736912727355957e-01,1.944544070176323913e-01
-6.335334181785583496e-01,1.945233225670492949e-01
-6.328931450843811035e-01,1.945803238445993344e-01
-6.322529315948486328e-01,1.946176009822817576e-01
-6.316126585006713867e-01,1.946276502815553755e-01
-6.309723854064941406e-01,1.946032104100474669e-01
-6.303321719169616699e-01,1.945372740235180586e-01
-6.296918988227844238e-01,1.944232856892389449e-01
-6.290516257286071777e-01,1.942549297671103403e-01
-6.284113526344299316e-01,1.940263173775833572e-01
-6.277711391448974609e-01,1.937320593959301895e-01
-6.271308660507202148e-01,1.933669443069030436e-01
-6.264905929565429688e-01,1.929264162507853264e-01
-6.258503794670104980e-01,1.924063343833610773e-01
-6.252101063728332520e-01,1.918028680558547805e-01
-6.245698332786560059e-01,1.911128295185866577e-01
-6.239295601844787598e-01,1.903334416572644017e-01
-6.232893466949462891e-01,1.894625358149628624e-01
-6.226490736007690430e-01,1.884981263949288000e-01
-6.220088005065917969e-01,1.874390070384142071e-01
-6.213685870170593262e-01,1.862844239617604813e-01
-6.207283139228820801e-01,1.850338628912973071e-01
-6.200880408287048340e-01,1.836875465557712417e-01
-6.194477677345275879e-01,1.822460291863228221e-01
-6.188075542449951172e-01,1.807104860461086204e-01
-6.181672811508178711e-01,1.790820852737970981e-01
-6.175270080566406250e-01,1.773627974114280192e-01
-6.168867945671081543e-01,1.755550432432979591e-01
-6.162465214729309082e-01,1.736610938540592564e-01
-6.156062483787536621e-01,1.716840510770865080e-01
-6.149659752845764160e-01,1.696271384702332519e-01
-6.143257617950439453e-01,1.674941368184468260e-01
-6.136854887008666992e-01,1.652884140903663202e-01
-6.130452156066894531e-01,1.630142105699388111e-01
-6.124050021171569824e-01,1.606759411193072751e-01
-6.117647290229797363e-01,1.582775462243155573e-01
-6.111244559288024902e-01,1.558237975463976355e-01
-6.104841828346252441e-01,1.533193030273389823e-01
-6.098439693450927734e-01,1.507690232723213342e-01
-6.092036962509155273e-01,1.481772400804999279e-01
-6.085634231567382812e-01,1.455489682063455525e-01
-6.079232096672058105e-01,1.428892114542081870e-01
-6.072829365730285645e-01,1.402022184529547744e-01
-6.066426634788513184e-01,1.374929200073244928e-01
-6.060023903846740723e-01,1.347659220083130549e-01
-6.053621768951416016e-01,1.320259267403587344e-01
-6.047219038009643555e-01,1.292767957021045966e-01
-6.040816307067871094e-01,1.265230126147818268e-01
-6.034414172172546387e-01,1.237688885087897539e-01
-6.028011441230773926e-01,1.210177654115729418e-01
-6.021608710289001465e-01,1.182735990464678366e-01
-6.015205979347229004e-01,1.155398380256489332e-01
-6.008803844451904297e-01,1.128199857311047438e-01
-6.002401113510131836e-01,1.101166219629350351e-01
-5.995998382568359375e-01,1.074327334213522889e-01
-5.989596247673034668e-01,1.047711858809816654e-01
-5.983193516731262207e-01,1.021337978806329261e-01
-5.976790785789489746e-01,9.952292554952446579e-02
-5.970388054847717285e-01,9.694042506609612531e-02
-5.963985919952392578e-01,9.438812616448899462e-02
-5.957583189010620117e-01,9.186698552425553999e-02
-5.951180458068847656e-01,8.937839716809081736e-02
-5.944778323173522949e-01,8.692354502323595966e-02
-5.938375592231750488e-01,8.450270612784027691e-02
-5.931972861289978027e-01,8.211665083303110180e-02
-5.925570130348205566e-01,7.976573291809785360e-02
-5.919167995452880859e-01,7.745035710536551932e-02
-5.912765264511108398e-01,7.517008800978697280e-02
-5.906362533569335938e-01,7.292502948430712451e-02
-5.899960398674011230e-01,7.071508105189705518e-02
-5.893557667732238770e-01,6.853945222583046615e-02
-5.887154936790466309e-01,6.639788950725922234e-02
-5.880752205848693848e-01,6.428975315152340997e-02
-5.874350070953369141e-01,6.221460424950997492e-02
-5.867947340011596680e-01,6.017134366885867891e-02
-5.861544609069824219e-01,5.815939741238951299e-02
-5.855142474174499512e-01,5.617817178783734988e-02
-5.848739743232727051e-01,5.422651854854754205e-02
-5.842337012290954590e-01,5.230382495448182567e-02
-5.835934281349182129e-01,5.040935929876200206e-02
-5.829532146453857422e-01,4.854252896014132901e-02
-5.823129415512084961e-01,4.670236606553324066e-02
-5.816726684570312500e-01,4.488843455992608256e-02
-5.810324549674987793e-01,4.310030998585290263e-02
-5.803921818733215332e-01,4.133730185324679951e-02
-5.797519087791442871e-01,3.959915757620713350e-02
-5.791116356849670410e-01,3.788569242908712553e-02
-5.784714221954345703e-01,3.619690634816796759e-02
-5.778311491012573242e-01,3.453249273872671665e-02
-5.771908760070800781e-01,3.289274732313218763e-02
-5.765506625175476074e-01,3.127805246113979365e-02
-5.759103894233703613e-01,2.968851131709504543e-02
-5.752701163291931152e-01,2.812482704355101504e-02
-5.746298432350158691e-01,2.658761531876940865e-02
-5.739896297454833984e-01,2.507783481215852817e-02
-5.733493566513061523e-01,2.359614850333535685e-02
-5.727090835571289062e-01,2.214375656105271872e-02
-5.720688700675964355e-01,2.072196457642228040e-02
-5.714285969734191895e-01,1.933180647170162914e-02
-5.707883238792419434e-01,1.797487896157790033e-02
-5.701480507850646973e-01,1.665266163161627233e-02
-5.695078372955322266e-01,1.536692555160357188e-02
-5.688675642013549805e-01,1.411909784988285566e-02
-5.682272911071777344e-01,1.291110313838172985e-02
-5.675870776176452637e-01,1.174492377958635814e-02
-5.669468045234680176e-01,1.062219451254886593e-02
-5.663065314292907715e-01,9.544983747241886363e-03
-5.656662583351135254e-01,8.515252816378993117e-03
-5.650260448455810547e-01,7.535082378149482452e-03
-5.643857717514038086e-01,6.606260778482919704e-03
-5.637454986572265625e-01,5.730845966136932645e-03
-5.631052851676940918e-01,4.910862899495604950e-03
-5.624650120735168457e-01,4.148048286635841464e-03
-5.618247389793395996e-01,3.444336691249993976e-03
-5.611844658851623535e-01,2.801484041226931510e-03
-5.605442523956298828e-01,2.221280321342611330e-03
-5.599039793014526367e-01,1.705172556701661790e-03
-5.592637062072753906e-01,1.254783558468197668e-03
-5.586234927177429199e-01,8.714907030666907417e-04
-5.579832196235656738e-01,5.564809893718880573e-04
-5.573429465293884277e-01,3.109425464371540215e-04
-5.567026734352111816e-01,1.358255823458165423e-04
-5.560624599456787109e-01,3.197180401937060878e-05
-5.554221868515014648e-01,0.000000000000000000e+00
-5.547819137573242188e-01,4.042980686502772869e-05
-5.541416406631469727e-01,1.535303713566804618e-04
-5.535014271736145020e-01,3.394309620370350444e-04
-5.528611540794372559e-01,5.981229976104174284e-04
-5.522208809852600098e-01,9.292810954755204023e-04
-5.515806674957275391e-01,1.332467609196363867e-03
-5.509403944015502930e-01,1.807095577512463080e-03
-5.503001213073730469e-01,2.352285453569358253e-03
-5.496598482131958008e-01,2.967019355081035314e-03
-5.490196347236633301e-01,3.649979011681736552e-03
-5.483793616294860840e-01,4.399891065784089506e-03
-5.477390885353088379e-01,5.215077800212242209e-03
-5.470988750457763672e-01,6.093685437752682788e-03
-5.464586019515991211e-01,7.033869267885961563e-03
-5.458183288574218750e-01,8.033451247582146237e-03
-5.451780557632446289e-01,9.090102170716374275e-03
-5.445378422737121582e-01,1.020124891720319837e-02
-5.438975691795349121e-01,1.136450403225719441e-02
-5.432572960853576660e-01,1.257697786578937382e-02
-5.426170825958251953e-01,1.383570765238228972e-02
-5.419768095016479492e-01,1.513790139920789812e-02
-5.413365364074707031e-01,1.648033277282312525e-02
-5.406962633132934570e-01,1.785985075196938610e-02
-5.400560498237609863e-01,1.927295669137363276e-02
-5.394157767295837402e-01,2.071660773488215312e-02
-5.387755036354064941e-01,2.218724577591091318e-02
-5.381352901458740234e-01,2.368126959761607253e-02
-5.374950170516967773e-01,2.519549057313952289e-02
-5.368547439575195312e-01,2.672624134708367905e-02
-5.362144708633422852e-01,2.827002895037544761e-02
-5.355742573738098145e-01,2.982323456754620850e-02
-5.349339842796325684e-01,3.138265664620032425e-02
-5.342937111854553223e-01,3.294475830726195653e-02
-5.336534976959228516e-01,3.450598213468625275e-02
-5.330132246017456055e-01,3.606336239507568209e-02
-5.323729515075683594e-01,3.761348295291844224e-02
-5.317326784133911133e-01,3.915327215903685598e-02
-5.310924649238586426e-01,4.067952150663023403e-02
-5.304521918296813965e-01,4.218962294349326569e-02
-5.298119187355041504e-01,4.368066732695830012e-02
-5.291717052459716797e-01,4.514985741444998979e-02
-5.285314321517944336e-01,4.659499916002696196e-02
-5.278911590576171875e-01,4.801361711337204241e-02
-5.272508859634399414e-01,4.940353825366727847e-02
-5.266106724739074707e-01,5.076261150102556741e-02
-5.259703993797302246e-01,5.208932886933759221e-02
-5.253301262855529785e-01,5.338189813550631158e-02
-5.246899127960205078e-01,5.463875383096983285e-02
-5.240496397018432617e-01,5.585886337825307635e-02
-5.234093666076660156e-01,5.704109897446851818e-02
-5.227690935134887695e-01,5.818454135105977088e-02
-5.221288800239562988e-01,5.928843239519743236e-02
-5.214886069297790527e-01,6.035251309351252758e-02
-5.208483338356018066e-01,6.137641279350702916e-02
-5.202081203460693359e-01,6.235992754953567641e-02
-5.195678472518920898e-01,6.330335794222552437e-02
-5.189275741577148438e-01,6.420688366976978756e-02
-5.182873010635375977e-01,6.507097976867992628e-02
-5.176470875740051270e-01,6.589619986997075074e-02
-5.170068144798278809e-01,6.668354247791263845e-02
-5.163665413856506348e-01,6.743382974908618266e-02
-5.157263278961181641e-01,6.814816138842028082e-02
-5.150860548019409180e-01,6.882792769159618018e-02
-5.144457817077636719e-01,6.947443037089140461e-02
-5.138055086135864258e-01,7.008923454693638533e-02
-5.131652951240539551e-01,7.067391728540739493e-02
-5.125250220298767090e-01,7.123029554758453230e-02
-5.118847489356994629e-01,7.176018854242549594e-02
-5.112445354461669922e-01,7.226546365942887462e-02
-5.106042623519897461e-01,7.274821625798377767e-02
-5.099639892578125000e-01,7.321046335843028885e-02
-5.093237161636352539e-01,7.365430383347071341e-02
-5.086835026741027832e-01,7.408185450001170125e-02
-5.080432295799255371e-01,7.449540892305961393e-02
-5.074029564857482910e-01,7.489708310493137233e-02
-5.067627429962158203e-01,7.528907272448215338e-02
-5.061224699020385742e-01,7.567366002360831345e-02
-5.054821968078613281e-01,7.605299617863003903e-02
-5.048419237136840820e-01,7.642927017700662518e-02
-5.042017102241516113e-01,7.680455792223206402e-02
-5.035614371299743652e-01,7.718103977312029684e-02
-5.029211640357971191e-01,7.756074769995446871e-02
-5.022809505462646484e-01,7.794560846054698899e-02
-5.016406774520874023e-01,7.833761941563999187e-02
-5.010004043579101562e-01,7.873861101968682163e-02
-5.003601312637329102e-01,7.915033888191569389e-02
-4.997198879718780518e-01,7.957447547041862634e-02
-4.990796446800231934e-01,8.001260330995618730e-02
-4.984394013881683350e-01,8.046621055639757714e-02
-4.977991282939910889e-01,8.093671655268419585e-02
-4.971588850021362305e-01,8.142535751182711223e-02
-4.965186119079589844e-01,8.193331187524588444e-02
-4.958783686161041260e-01,8.246160545580583090e-02
-4.952380955219268799e-01,8.301119833336922937e-02
-4.945978522300720215e-01,8.358288384036516305e-02
-4.939576089382171631e-01,8.417735095176404059e-02
-4.933173358440399170e-01,8.479519611906116694e-02
-4.926770925521850586e-01,8.543683775217569831e-02
-4.920368194580078125e-01,8.610264036687098610e-02
-4.913965761661529541e-01,8.679275583872403388e-02
-4.907563030719757080e-01,8.750734029022533278e-02
-4.901160597801208496e-01,8.824629003665496185e-02
-4.894758164882659912e-01,8.900952544460594140e-02
-4.888355433940887451e-01,8.979680262591838158e-02
-4.881953001022338867e-01,9.060769300614701649e-02
-4.875550270080566406e-01,9.144185716165242894e-02
-4.869147837162017822e-01,9.229859829410003158e-02
-4.862745106220245361e-01,9.317739551013426436e-02
-4.856342673301696777e-01,9.407740157373867262e-02
-4.849940240383148193e-01,9.499785319366793601e-02
-4.843537509441375732e-01,9.593788487103482865e-02
-4.837135076522827148e-01,9.689644229026850297e-02
-4.830732345581054688e-01,9.787258688031030829e-02
-4.824329912662506104e-01,9.886515414663898937e-02
-4.817927181720733643e-01,9.987309192328330809e-02
-4.811524748802185059e-01,1.008951113505096586e-01
-4.805122315883636475e-01,1.019300964913583130e-01
-4.798719584941864014e-01,1.029768193554341238e-01
-4.792317152023315430e-01,1.040339307513606926e-01
-4.785914421081542969e-01,1.051002612804321501e-01
-4.779511988162994385e-01,1.061744269981836908e-01
-4.773109257221221924e-01,1.072552768698891157e-01
-4.766706824302673340e-01,1.083414233528889881e-01
-4.760304391384124756e-01,1.094316907212551371e-01
-4.753901660442352295e-01,1.105248785931136624e-01
-4.747499227523803711e-01,1.116197206266167363e-01
-4.741096496582031250e-01,1.127151261713774666e-01
-4.734694063663482666e-01,1.138099124825333597e-01
-4.728291332721710205e-01,1.149031016106234482e-01
-4.721888899803161621e-01,1.159935650089001236e-01
-4.715486466884613037e-01,1.170804197545356473e-01
-4.709083735942840576e-01,1.181628001677110795e-01
-4.702681303024291992e-01,1.192397879832851615e-01
-4.696278572082519531e-01,1.203107155839355791e-01
-4.689876139163970947e-01,1.213747993768734545e-01
-4.683473408222198486e-01,1.224315154847781528e-01
-4.677070975303649902e-01,1.234802491756159526e-01
-4.670668542385101318e-01,1.245205467378305286e-01
-4.664265811443328857e-01,1.255521212278503107e-01
-4.657863378524780273e-01,1.265745491005558776e-01
-4.651460647583007812e-01,1.275876967657980643e-01
-4.645058214664459229e-01,1.285913112402092828e-01
-4.638655483722686768e-01,1.295854361020838397e-01
-4.632253050804138184e-01,1.305699502086707930e-01
-4.625850617885589600e-01,1.315449615543879958e-01
-4.619447886943817139e-01,1.325106620845772909e-01
-4.613045454025268555e-01,1.334671590720373224e-01
-4.606642723083496094e-01,1.344147604843204391e-01
-4.600240290164947510e-01,1.353537451010864423e-01
-4.593837559223175049e-01,1.362845100042600066e-01
-4.587435126304626465e-01,1.372074171464197079e-01
-4.581032693386077881e-01,1.381228975766464195e-01
-4.574629962444305420e-01,1.390315200204739199e-01
-4.568227529525756836e-01,1.399336839754141693e-01
-4.561824798583984375e-01,1.408300093750849413e-01
-4.555422365665435791e-01,1.417209530916458959e-01
-4.549019634723663330e-01,1.426071543813698383e-01
-4.542617201805114746e-01,1.434890934305013133e-01
-4.536214768886566162e-01,1.443673681699335631e-01
-4.529812037944793701e-01,1.452425485553221485e-01
-4.523409605026245117e-01,1.461151320762228423e-01
-4.517006874084472656e-01,1.469856633596897666e-01
-4.510604441165924072e-01,1.478545597717446647e-01
-4.504201710224151611e-01,1.487223837758424594e-01
-4.497799277305603027e-01,1.495894441667964259e-01
-4.491396844387054443e-01,1.504561955200718337e-01
-4.484994113445281982e-01,1.513229631018915278e-01
-4.478591680526733398e-01,1.521899915185800367e-01
-4.472188949584960938e-01,1.530575712064448091e-01
-4.465786516666412354e-01,1.539257847620847386e-01
-4.459383785724639893e-01,1.547948574819040246e-01
-4.452981352806091309e-01,1.556647057780149446e-01
-4.446578919887542725e-01,1.565353786090395438e-01
-4.440176188945770264e-01,1.574068376276862580e-01
-4.433773756027221680e-01,1.582788650959576771e-01
-4.427371025085449219e-01,1.591512556660212852e-01
-4.420968592166900635e-01,1.600236999492086198e-01
-4.414565861225128174e-01,1.608959097543207761e-01
-4.408163428306579590e-01,1.617673575705245170e-01
-4.401760995388031006e-01,1.626376235643833823e-01
-4.395358264446258545e-01,1.635061514737490285e-01
-4.388955831527709961e-01,1.643722706050194660e-01
-4.382553100585937500e-01,1.652353505665100641e-01
-4.376150667667388916e-01,1.660946406177084000e-01
-4.369747936725616455e-01,1.669493604051188740e-01
-4.363345503807067871e-01,1.677986182646895585e-01
-4.356943070888519287e-01,1.686415474455680297e-01
-4.350540339946746826e-01,1.694772840498042221e-01
-4.344137907028198242e-01,1.703047728315452147e-01
-4.337735176086425781e-01,1.711231077777526366e-01
-4.331332743167877197e-01,1.719311549719644283e-01
-4.324930012226104736e-01,1.727279870604201406e-01
-4.318527579307556152e-01,1.735124638351313031e-01
-4.312124848365783691e-01,1.742835621006171287e-01
-4.305722415447235107e-01,1.750401690144087752e-01
-4.299319982528686523e-01,1.757812076159526171e-01
-4.292917251586914062e-01,1.765056838514933446e-01
-4.286514818668365479e-01,1.772124891949604653e-01
-4.280112087726593018e-01,1.779006255676969239e-01
-4.273709654808044434e-01,1.785690275071902811e-01
-4.267306923866271973e-01,1.792168109601739445e-01
-4.260904490947723389e-01,1.798429325274533142e-01
-4.254502058029174805e-01,1.804465663082188698e-01
-4.248099327087402344e-01,1.810268660702130106e-01
-4.241696894168853760e-01,1.815829851763810510e-01
-4.235294163227081299e-01,1.821142351692000005e-01
-4.228891730308532715e-01,1.826198831499237230e-01
-4.222488999366760254e-01,1.830993522421637820e-01
-4.216086566448211670e-01,1.835520547521287682e-01
-4.209684133529663086e-01,1.839775102926166639e-01
-4.203281402587890625e-01,1.843753738828093347e-01
-4.196878969669342041e-01,1.847452201365875624e-01
-4.190476238727569580e-01,1.850869011807092512e-01
-4.184073805809020996e-01,1.854001723674190139e-01
-4.177671074867248535e-01,1.856849870687473647e-01
-4.171268641948699951e-01,1.859413140096828343e-01
-4.164866209030151367e-01,1.861692433881678710e-01
-4.158463478088378906e-01,1.863689459663913084e-01
-4.152061045169830322e-01,1.865406760576879819e-01
-4.145658314228057861e-01,1.866847557044941652e-01
-4.139255881309509277e-01,1.868015729583270002e-01
-4.132853150367736816e-01,1.868916815578693935e-01
-4.126450717449188232e-01,1.869556037764201761e-01
-4.120048284530639648e-01,1.869939975732517468e-01
-4.113645553588867188e-01,1.870075997316771321e-01
-4.107243120670318604e-01,1.869972005860645048e-01
-4.100840389728546143e-01,1.869636916283070605e-01
-4.094437956809997559e-01,1.869079927153385334e-01
-4.088035225868225098e-01,1.868311114225464920e-01
-4.081632792949676514e-01,1.867340985522529806e-01
-4.075230360031127930e-01,1.866180601708657960e-01
-4.068827629089355469e-01,1.864841916724739868e-01
-4.062425196170806885e-01,1.863337004439147293e-01
-4.056022465229034424e-01,1.861678473846497539e-01
-4.049620032310485840e-01,1.859879468175638095e-01
-4.043217301368713379e-01,1.857953087969983486e-01
-4.036814868450164795e-01,1.855913302273268783e-01
-4.030412435531616211e-01,1.853774243591175264e-01
-4.024009704589843750e-01,1.851549656563724611e-01
-4.017607271671295166e-01,1.849254178928632086e-01
-4.011204540729522705e-01,1.846902376263583889e-01
-4.004802107810974121e-01,1.844509013859916280e-01
-3.998399376869201660e-01,1.842088757878941330e-01
-3.991996943950653076e-01,1.839656399825608801e-01
-3.985594511032104492e-01,1.837226616106226729e-01
-3.979191780090332031e-01,1.834814080620392751e-01
-3.972789347171783447e-01,1.832433351379987307e-01
-3.966386616230010986e-01,1.830099084591907399e-01
-3.959984183311462402e-01,1.827825411732950656e-01
-3.953581452369689941e-01,1.825626525962551483e-01
-3.947179019451141357e-01,1.823516423936855091e-01
-3.940776586532592773e-01,1.821508508916123148e-01
-3.934373855590820312e-01,1.819616291847516720e-01
-3.927971422672271729e-01,1.817852780644413357e-01
-3.921568691730499268e-01,1.816230579010031931e-01
-3.915166258811950684e-01,1.814762236695077746e-01
-3.908763527870178223e-01,1.813459434006734483e-01
-3.902361094951629639e-01,1.812334285396195455e-01
-3.895958662033081055e-01,1.811397159436984872e-01
-3.889555931091308594e-01,1.810659413705546505e-01
-3.883153498172760010e-01,1.810131141888913220e-01
-3.876750767230987549e-01,1.809822174121240579e-01
-3.870348334312438965e-01,1.809741625643956908e-01
-3.863945603370666504e-01,1.809898607900133349e-01
-3.857543170452117920e-01,1.810301111492949033e-01
-3.851140737533569336e-01,1.810957471049841061e-01
-3.844738006591796875e-01,1.811874798388197760e-01
-3.838335573673248291e-01,1.813059733456543476e-01
-3.831932842731475830e-01,1.814519025717169498e-01
-3.825530409812927246e-01,1.816258067901781459e-01
-3.819127678871154785e-01,1.818282277808926928e-01
-3.812725245952606201e-01,1.820596534748482043e-01
-3.806322813034057617e-01,1.823204822102217904e-01
-3.799920082092285156e-01,1.826111305566335830e-01
-3.793517649173736572e-01,1.829318605556653488e-01
-3.787114918231964111e-01,1.832829829847497649e-01
-3.780712485313415527e-01,1.836646820636005373e-01
-3.774309754371643066e-01,1.840771734122990111e-01
-3.767907321453094482e-01,1.845205253539812240e-01
-3.761504888534545898e-01,1.849948464413717630e-01
-3.755102157592773438e-01,1.855001501372859352e-01
-3.748699724674224854e-01,1.860363641695803594e-01
-3.742296993732452393e-01,1.866035075574457025e-01
-3.735894560813903809e-01,1.872013642587573301e-01
-3.729491829872131348e-01,1.878298513394156544e-01
-3.723089396953582764e-01,1.884887195267759274e-01
-3.716686964035034180e-01,1.891777050563177021e-01
-3.710284233093261719e-01,1.898965909628018700e-01
-3.703881800174713135e-01,1.906449606371438676e-01
-3.697479069232940674e-01,1.914225214778682016e-01
-3.691076636314392090e-01,1.922287928170600679e-01
-3.684673905372619629e-01,1.930634179419721264e-01
-3.678271472454071045e-01,1.939258320609571484e-01
-3.671869039535522461e-01,1.948155709531911306e-01
-3.665466308593750000e-01,1.957321292089879705e-01
-3.659063875675201416e-01,1.966748519804832895e-01
-3.652661144733428955e-01,1.976432345360565890e-01
-3.646258711814880371e-01,1.986365605330742135e-01
-3.639855980873107910e-01,1.996542524615838587e-01
-3.633453547954559326e-01,2.006955619539017022e-01
-3.627051115036010742e-01,2.017598170860623874e-01
-3.620648384094238281e-01,2.028463719817557021e-01
-3.614245951175689697e-01,2.039543704100319488e-01
-3.607843220233917236e-01,2.050831648924251738e-01
-3.601440787315368652e-01,2.062318920719903304e-01
-3.595038056373596191e-01,2.073998788326729681e-01
-3.588635623455047607e-01,2.085862186669036333e-01
-3.582233190536499023e-01,2.097901364532943624e-01
-3.575830459594726562e-01,2.110108990347949742e-01
-3.569428026676177979e-01,2.122476012391425471e-01
-3.563025295734405518e-01,2.134994987271152667e-01
-3.556622862815856934e-01,2.147656777021520469e-01
-3.550220131874084473e-01,2.160454047926778642e-01
-3.543817698955535889e-01,2.173377607956261670e-01
-3.537415266036987305e-01,2.186419700489921070e-01
-3.531012535095214844e-01,2.199572888049718955e-01
-3.524610102176666260e-01,2.212827832466595090e-01
-3.518207371234893799e-01,2.226177459468710040e-01
-3.511804938316345215e-01,2.239612852615007199e-01
-3.505402207374572754e-01,2.253127461970985124e-01
-3.498999774456024170e-01,2.266711936628178492e-01
-3.492597341537475586e-01,2.280359731365200204e-01
-3.486194610595703125e-01,2.294063699346815532e-01
-3.479792177677154541e-01,2.307815513857791601e-01
-3.473389446735382080e-01,2.321609237123252178e-01
-3.466987013816833496e-01,2.335436354058195718e-01
-3.460584282875061035e-01,2.349291472000318848e-01
-3.454181849956512451e-01,2.363167094511755550e-01
-3.447779119014739990e-01,2.377057661956913925e-01
-3.441376686096191406e-01,2.390955742447014032e-01
-3.434974253177642822e-01,2.404856152254888357e-01
-3.428571522235870361e-01,2.418753787602039296e-01
-3.422169089317321777e-01,2.432641580717733731e-01
-3.415766358375549316e-01,2.446515579078383240e-01
-3.409363925457000732e-01,2.460369640074984154e-01
-3.402961194515228271e-01,2.474199728509853813e-01
-3.396558761596679688e-01,2.488000228283224757e-01
-3.390156328678131104e-01,2.501767171506612542e-01
-3.383753597736358643e-01,2.515496929716727337e-01
-3.377351164817810059e-01,2.529184498940315606e-01
-3.370948433876037598e-01,2.542827158981664226e-01
-3.364546000957489014e-01,2.556420209232630469e-01
-3.358143270015716553e-01,2.569961295866081130e-01
-3.351740837097167969e-01,2.583446304285699213e-01
-3.345338404178619385e-01,2.596872535076562016e-01
-3.338935673236846924e-01,2.610238438928815796e-01
-3.332533240318298340e-01,2.623539772684191362e-01
-3.326130509376525879e-01,2.636775341398562844e-01
-3.319728076457977295e-01,2.649941997880924660e-01
-3.313325345516204834e-01,2.663038521416059012e-01
-3.306922912597656250e-01,2.676062198466668818e-01
-3.300520479679107666e-01,2.689011778340892889e-01
-3.294117748737335205e-01,2.701886395950059416e-01
-3.287715315818786621e-01,2.714683274802212054e-01
-3.281312584877014160e-01,2.727402228461688338e-01
-3.274910151958465576e-01,2.740040952942557340e-01
-3.268507421016693115e-01,2.752599712864478576e-01
-3.262104988098144531e-01,2.765076309765976958e-01
-3.255702555179595947e-01,2.777470378567197251e-01
-3.249299824237823486e-01,2.789782018551481002e-01
-3.242897391319274902e-01,2.802009102321028067e-01
-3.236494660377502441e-01,2.814152353025241027e-01
-3.230092227458953857e-01,2.826210279230685352e-01
-3.223689496517181396e-01,2.838183779417695618e-01
-3.217287063598632812e-01,2.850071109765424104e-01
-3.210884630680084229e-01,2.861872614767873024e-01
-3.204481899738311768e-01,2.873588597733043315e-01
-3.198079466819763184e-01,2.885218267074858289e-01
-3.191676735877990723e-01,2.896762275151307797e-01
-3.185274302959442139e-01,2.908219682720423194e-01
-3.178871572017669678e-01,2.919591511981272092e-01
-3.172469139099121094e-01,2.930876971145242038e-01
-3.166066706180572510e-01,2.942076748457211899e-01
-3.159663975238800049e-01,2.953191400020536150e-01
-3.153261542320251465e-01,2.964220189090926993e-01
-3.146858811378479004e-01,2.975164821240126045e-01
-3.140456378459930420e-01,2.986023981172634123e-01
-3.134053647518157959e-01,2.996799773087168717e-01
-3.127651214599609375e-01,3.007491082154793993e-01
-3.121248781681060791e-01,3.018099279951762526e-01
-3.114846050739288330e-01,3.028625153040467310e-01
-3.108443617820739746e-01,3.039068487851706024e-01
-3.102040886878967285e-01,3.049430826586982946e-01
-3.095638453960418701e-01,3.059712156055613974e-01
-3.089235723018646240e-01,3.069913660808749611e-01
-3.082833290100097656e-01,3.080035436436574514e-01
-3.076430857181549072e-01,3.090079041119349057e-01
-3.070028126239776611e-01,3.100045447710302327e-01
-3.063625693321228027e-01,3.109935013760232181e-01
-3.057222962379455566e-01,3.119749535620872649e-01
-3.050820529460906982e-01,3.129489263218827588e-01
-3.044417798519134521e-01,3.139155928779784333e-01
-3.038015365600585938e-01,3.148750110564675353e-01
-3.031612932682037354e-01,3.158273550133134933e-01
-3.025210201740264893e-01,3.167727782405749259e-01
-3.018807768821716309e-01,3.177113577432209013e-01
-3.012405037879943848e-01,3.186433027632351589e-01
-3.006002604961395264e-01,3.195686848909908839e-01
-2.999599874019622803e-01,3.204877415599831636e-01
-2.993197441101074219e-01,3.214005426448833802e-01
-2.986795008182525635e-01,3.223073256820514487e-01
-2.980392277240753174e-01,3.232082766095274451e-01
-2.973989844322204590e-01,3.241035004193744129e-01
-2.967587113380432129e-01,3.249932665946602128e-01
-2.961184680461883545e-01,3.258776999301464805e-01
-2.954781949520111084e-01,3.267570438441644853e-01
-2.948379516601562500e-01,3.276314620489673146e-01
-2.941977083683013916e-01,3.285011443061751635e-01
-2.935574352741241455e-01,3.293663983496868397e-01
-2.929171919822692871e-01,3.302273277396947648e-01
-2.922769188880920410e-01,3.310842486240854754e-01
-2.916366755962371826e-01,3.319372840802721214e-01
-2.909964025020599365e-01,3.327867398618478134e-01
-2.903561592102050781e-01,3.336327587918912485e-01
-2.897159159183502197e-01,3.344756485853248584e-01
-2.890756428241729736e-01,3.353156275258450947e-01
-2.884353995323181152e-01,3.361528689978112716e-01
-2.877951264381408691e-01,3.369877123108198091e-01
-2.871548831462860107e-01,3.378202603522497682e-01
-2.865146100521087646e-01,3.386508439610271815e-01
-2.858743667602539062e-01,3.394796091500928981e-01
-2.852341234683990479e-01,3.403068584030624066e-01
-2.845938503742218018e-01,3.411327759577051921e-01
-2.839536070823669434e-01,3.419575871239191045e-01
-2.833133339881896973e-01,3.427815341469475641e-01
-2.826730906963348389e-01,3.436047596095388457e-01
-2.820328176021575928e-01,3.444275633678568482e-01
-2.813925743103027344e-01,3.452500621206242570e-01
-2.807523310184478760e-01,3.460724739759601931e-01
-2.801120579242706299e-01,3.468950398456898121e-01
-2.794718146324157715e-01,3.477178849770101721e-01
-2.788315415382385254e-01,3.485412026414858033e-01
-2.781912982463836670e-01,3.493651106543333995e-01
-2.775510251522064209e-01,3.501898327804351396e-01
-2.769107818603515625e-01,3.510154475208615565e-01
-2.762705385684967041e-01,3.518420986226145075e-01
-2.756302654743194580e-01,3.526699743232404316e-01
-2.749900221824645996e-01,3.534990970581528558e-01
-2.743497490882873535e-01,3.543296347350928244e-01
-2.737095057964324951e-01,3.551616078098147611e-01
-2.730692327022552490e-01,3.559951870927973161e-01
-2.724289894104003906e-01,3.568303567996506942e-01
-2.717887461185455322e-01,3.576671947374361338e-01
-2.711484730243682861e-01,3.585057534687545733e-01
-2.705082297325134277e-01,3.593460492420059715e-01
-2.698679566383361816e-01,3.601881475272081801e-01
-2.692277133464813232e-01,3.610320037752110522e-01
-2.685874402523040771e-01,3.618776481219105889e-01
-2.679471969604492188e-01,3.627250200827587534e-01
-2.673069238662719727e-01,3.635741636643117225e-01
-2.666666805744171143e-01,3.644249866299711371e-01
-2.660264372825622559e-01,3.652774542690098158e-01
-2.653861641883850098e-01,3.661315539804594898e-01
-2.647459208965301514e-01,3.669871541070675036e-01
-2.641056478023529053e-01,3.678442584712993124e-01
-2.634654045104980469e-01,3.687026971626590210e-01
-2.628251314163208008e-01,3.695624783636928257e-01
-2.621848881244659424e-01,3.704234147668987731e-01
-2.615446448326110840e-01,3.712854474204156929e-01
-2.609043717384338379e-01,3.721485026378084093e-01
-2.602641284465789795e-01,3.730123960778031211e-01
-2.596238553524017334e-01,3.738770883819562130e-01
-2.589836120605468750e-01,3.747423694538891681e-01
-2.583433389663696289e-01,3.756081980848771096e-01
-2.577030956745147705e-01,3.764743627567392892e-01
-2.570628523826599121e-01,3.773407919542641764e-01
-2.564225792884826660e-01,3.782073759268360647e-01
-2.557823359966278076e-01,3.790738880739867867e-01
-2.551420629024505615e-01,3.799403095211859593e-01
-2.545018196105957031e-01,3.808064125758643392e-01
-2.538615465164184570e-01,3.816721403129879064e-01
-2.532213032245635986e-01,3.825372907812969459e-01
-2.525810599327087402e-01,3.834017489713019700e-01
-2.519407868385314941e-01,3.842654705818295824e-01
-2.513005435466766357e-01,3.851282189283438129e-01
-2.506602704524993896e-01,3.859899726169917500e-01
-2.500200271606445312e-01,3.868505309524312707e-01
-2.493797689676284790e-01,3.877098406499905892e-01
-2.487395107746124268e-01,3.885677640307907410e-01
-2.480992525815963745e-01,3.894242190442844809e-01
-2.474589943885803223e-01,3.902791058876280417e-01
-2.468187510967254639e-01,3.911322743588128148e-01
-2.461784929037094116e-01,3.919837186144317087e-01
-2.455382347106933594e-01,3.928333266812189528e-01
-2.448979765176773071e-01,3.936810212571426604e-01
-2.442577183246612549e-01,3.945267382886576968e-01
-2.436174601316452026e-01,3.953703836175797015e-01
-2.429772019386291504e-01,3.962119565546267097e-01
-2.423369437456130981e-01,3.970513558290251765e-01
-2.416967004537582397e-01,3.978885639469669222e-01
-2.410564422607421875e-01,3.987235353435387708e-01
-2.404161840677261353e-01,3.995562463641437745e-01
-2.397759258747100830e-01,4.003866406759879482e-01
-2.391356676816940308e-01,4.012147596952804207e-01
-2.384954094886779785e-01,4.020405198157472881e-01
-2.378551512956619263e-01,4.028639820646886527e-01
-2.372149080038070679e-01,4.036850631330475281e-01
-2.365746498107910156e-01,4.045038442742465712e-01
-2.359343916177749634e-01,4.053203006583787626e-01
-2.352941334247589111e-01,4.061344436357177123e-01
-2.346538752317428589e-01,4.069462979184668150e-01
-2.340136170387268066e-01,4.077559051038903704e-01
-2.333733588457107544e-01,4.085632654850774870e-01
-2.327331155538558960e-01,4.093683825814329325e-01
-2.320928573608398438e-01,4.101713884973419155e-01
-2.314525991678237915e-01,4.109722440436622826e-01
-2.308123409748077393e-01,4.117710337818052402e-01
-2.301720827817916870e-01,4.125677991710912096e-01
-2.295318245887756348e-01,4.133625829739120405e-01
-2.288915663957595825e-01,4.141554361961139463e-01
-2.282513231039047241e-01,4.149464268517020216e-01
-2.276110649108886719e-01,4.157356281746351634e-01
-2.269708067178726196e-01,4.165230848440124589e-01
-2.263305485248565674e-01,4.173088831088938022e-01
-2.256902903318405151e-01,4.180930461438729928e-01
-2.250500321388244629e-01,4.188757089836947500e-01
-2.244097739458084106e-01,4.196568949612657917e-01
-2.237695306539535522e-01,4.204366938616788119e-01
-2.231292724609375000e-01,4.212151849755469968e-01
-2.224890142679214478e-01,4.219924457450909827e-01
-2.218487560749053955e-01,4.227685526574784802e-01
-2.212084978818893433e-01,4.235435686508219888e-01
-2.205682396888732910e-01,4.243176097608505337e-01
-2.199279814958572388e-01,4.250907343122491966e-01
-2.192877382040023804e-01,4.258630137458396803e-01
-2.186474800109863281e-01,4.266345697435460771e-01
-2.180072218179702759e-01,4.274054568902840856e-01
-2.173669636249542236e-01,4.281757945773270180e-01
-2.167267054319381714e-01,4.289456571049843348e-01
-2.160864472389221191e-01,4.297151050392153948e-01
-2.154461890459060669e-01,4.304842491678106953e-01
-2.148059457540512085e-01,4.312531691577605741e-01
-2.141656875610351562e-01,4.320219960479310117e-01
-2.135254293680191040e-01,4.327907746444150661e-01
-2.128851711750030518e-01,4.335596308051146153e-01
-2.122449129819869995e-01,4.343286299931801153e-01
-2.116046547889709473e-01,4.350978912362295503e-01
-2.109643965959548950e-01,4.358675051378275711e-01
-2.103241533041000366e-01,4.366375379178824012e-01
-2.096838951110839844e-01,4.374081222475645347e-01
-2.090436369180679321e-01,4.381793289209454656e-01
-2.084033787250518799e-01,4.389512831129480652e-01
-2.077631205320358276e-01,4.397240560991204639e-01
-2.071228623390197754e-01,4.404977430139398464e-01
-2.064826041460037231e-01,4.412724531679481643e-01
-2.058423459529876709e-01,4.420482476392986193e-01
-2.052021026611328125e-01,4.428252410897455249e-01
-2.045618444681167603e-01,4.436035366178154860e-01
-2.039215862751007080e-01,4.443832077154254989e-01
-2.032813280820846558e-01,4.451643506185032351e-01
-2.026410698890686035e-01,4.459470515569767812e-01
-2.020008116960525513e-01,4.467313661989216200e-01
-2.013605535030364990e-01,4.475174366849121732e-01
-2.007203102111816406e-01,4.483052517949333016e-01
-2.000800520181655884e-01,4.490949511438291353e-01
-1.994397938251495361e-01,4.498865891680061679e-01
-1.987995356321334839e-01,4.506802092878352539e-01
-1.981592774391174316e-01,4.514758858466514369e-01
-1.975190192461013794e-01,4.522736580531594441e-01
-1.968787610530853271e-01,4.530735855265755063e-01
-1.962385177612304688e-01,4.538756765134368543e-01
-1.955982595682144165e-01,4.546800077306931698e-01
-1.949580013751983643e-01,4.554865824197298352e-01
-1.943177431821823120e-01,4.562954184286347470e-01
-1.936774849891662598e-01,4.571065196599604086e-01
-1.930372267961502075e-01,4.579198668811308437e-01
-1.923969686031341553e-01,4.587354957017790724e-01
-1.917567253112792969e-01,4.595533229451733703e-01
-1.911164671182632446e-01,4.603733703423760204e-01
-1.904762089252471924e-01,4.611955763633881489e-01
-1.898359507322311401e-01,4.620198972673135174e-01
-1.891956925392150879e-01,4.628462593676481163e-01
-1.885554343461990356e-01,4.636746023597480004e-01
-1.879151761531829834e-01,4.645048124100963349e-01
-1.872749328613281250e-01,4.653368166457099164e-01
-1.866346746683120728e-01,4.661705059348770774e-01
-1.859944164752960205e-01,4.670057594371055387e-01
-1.853541582822799683e-01,4.678424472467481721e-01
-1.847139000892639160e-01,4.686804223749434506e-01
-1.840736418962478638e-01,4.695195147663717705e-01
-1.834333837032318115e-01,4.703595872820445223e-01
-1.827931404113769531e-01,4.712004312285764662e-01
-1.821528822183609009e-01,4.720419081517706061e-01
-1.815126240253448486e-01,4.728837678253832166e-01
-1.808723658323287964e-01,4.737258196790659071e-01
-1.802321076393127441e-01,4.745678716721632995e-01
-1.795918494462966919e-01,4.754096653765684799e-01
-1.789515912532806396e-01,4.762509879777176991e-01
-1.783113479614257812e-01,4.770915631296519521e-01
-1.776710897684097290e-01,4.779311894198321475e-01
-1.770308315753936768e-01,4.787695696523939226e-01
-1.763905733823776245e-01,4.796064697068729288e-01
-1.757503151893615723e-01,4.804416374672699774e-01
-1.751100569963455200e-01,4.812747227749518686e-01
-1.744697988033294678e-01,4.821055232640985011e-01
-1.738295555114746094e-01,4.829337209716104695e-01
-1.731892973184585571e-01,4.837590793965129699e-01
-1.725490391254425049e-01,4.845812742435189335e-01
-1.719087809324264526e-01,4.854000683962382823e-01
-1.712685227394104004e-01,4.862151364592417480e-01
-1.706282645463943481e-01,4.870262444901833909e-01
-1.699880063533782959e-01,4.878330817033798006e-01
-1.693477630615234375e-01,4.886353469029822705e-01
-1.687075048685073853e-01,4.894328405719940989e-01
-1.680672466754913330e-01,4.902252990443196623e-01
-1.674269884824752808e-01,4.910124191323710363e-01
-1.667867302894592285e-01,4.917939653731981942e-01
-1.661464720964431763e-01,4.925697363880034985e-01
-1.655062139034271240e-01,4.933394277289773200e-01
-1.648659706115722656e-01,4.941028548782342433e-01
-1.642257124185562134e-01,4.948598011892579862e-01
-1.635854542255401611e-01,4.956100930696312190e-01
-1.629451960325241089e-01,4.963534984204489575e-01
-1.623049378395080566e-01,4.970898473166043274e-01
-1.616646796464920044e-01,4.978189850755425638e-01
-1.610244214534759521e-01,4.985407426927634944e-01
-1.603841632604598999e-01,4.992549824740861730e-01
-1.597439199686050415e-01,4.999615557093277651e-01
-1.591036617755889893e-01,5.006604078635721322e-01
-1.584634035825729370e-01,5.013513675265901526e-01
-1.578231453895568848e-01,5.020344066278443762e-01
-1.571828871965408325e-01,5.027094046340065958e-01
-1.565426290035247803e-01,5.033763343323895967e-01
-1.559023708105087280e-01,5.040351654507548851e-01
-1.552621275186538696e-01,5.046858150564217382e-01
-1.546218693256378174e-01,5.053283199555833605e-01
-1.539816111326217651e-01,5.059626547396258722e-01
-1.533413529396057129e-01,5.065888457277982759e-01
-1.527010947465896606e-01,5.072069053804018068e-01
-1.520608365535736084e-01,5.078169053165044744e-01
-1.514205783605575562e-01,5.084188584228739316e-01
-1.507803350687026978e-01,5.090128374526798893e-01
-1.501400768756866455e-01,5.095989401932770058e-01
-1.494998186826705933e-01,5.101772210218866732e-01
-1.488595604896545410e-01,5.107478016622977179e-01
-1.482193022966384888e-01,5.113108015664264983e-01
-1.475790441036224365e-01,5.118663158452747552e-01
-1.469387859106063843e-01,5.124144803772541223e-01
-1.462985426187515259e-01,5.129554207760174123e-01
-1.456582844257354736e-01,5.134893055162494946e-01
-1.450180262327194214e-01,5.140162602221396426e-01
-1.443777680397033691e-01,5.145364496831463796e-01
-1.437375098466873169e-01,5.150500448322627989e-01
-1.430972516536712646e-01,5.155571965757328456e-01
-1.424569934606552124e-01,5.160581098890508756e-01
-1.418167501688003540e-01,5.165528985547118701e-01
-1.411764919757843018e-01,5.170418125784665975e-01
-1.405362337827682495e-01,5.175249756232576104e-01
-1.398959755897521973e-01,5.180026192526807627e-01
-1.392557173967361450e-01,5.184748838579116281e-01
-1.386154592037200928e-01,5.189419711433265192e-01
-1.379752010107040405e-01,5.194040870795237907e-01
-1.373349577188491821e-01,5.198614033995658801e-01
-1.366946995258331299e-01,5.203140861457979938e-01
-1.360544413328170776e-01,5.207623371443452776e-01
-1.354141831398010254e-01,5.212063335823255983e-01
-1.347739249467849731e-01,5.216462584978156514e-01
-1.341336667537689209e-01,5.220822861668770187e-01
-1.334934085607528687e-01,5.225146082763929556e-01
-1.328531652688980103e-01,5.229433411559134548e-01
-1.322129070758819580e-01,5.233687106477056261e-01
-1.315726488828659058e-01,5.237908817763345937e-01
-1.309323906898498535e-01,5.242099794040440131e-01
-1.302921324968338013e-01,5.246262126241827417e-01
-1.296518743038177490e-01,5.250396774909722453e-01
-1.290116161108016968e-01,5.254505770437445378e-01
-1.283713728189468384e-01,5.258590233001418923e-01
-1.277311146259307861e-01,5.262651802495530440e-01
-1.270908564329147339e-01,5.266691769585474248e-01
-1.264505982398986816e-01,5.270711698004939549e-01
-1.258103400468826294e-01,5.274712527325959854e-01
-1.251700818538665771e-01,5.278695927138166155e-01
-1.245298311114311218e-01,5.282662819006587185e-01
-1.238895729184150696e-01,5.286614846862605077e-01
-1.232493147253990173e-01,5.290552792448641739e-01
-1.226090639829635620e-01,5.294477965303139300e-01
-1.219688057899475098e-01,5.298391544178242540e-01
-1.213285475969314575e-01,5.302294158451368311e-01
-1.206882894039154053e-01,5.306187484014039946e-01
-1.200480386614799500e-01,5.310072142901285375e-01
-1.194077804684638977e-01,5.313949210380175536e-01
-1.187675222754478455e-01,5.317819434257309297e-01
-1.181272715330123901e-01,5.321684039626450868e-01
-1.174870133399963379e-01,5.325543801708416680e-01
-1.168467551469802856e-01,5.329399559373548811e-01
-1.162064969539642334e-01,5.333252242678572230e-01
-1.155662462115287781e-01,5.337102331291148083e-01
-1.149259880185127258e-01,5.340950893729075055e-01
-1.142857298254966736e-01,5.344798657566398603e-01
-1.136454790830612183e-01,5.348646274354074137e-01
-1.130052208900451660e-01,5.352494448784148595e-01
-1.123649626970291138e-01,5.356343820200066830e-01
-1.117247045040130615e-01,5.360195018563311820e-01
-1.110844537615776062e-01,5.364048695932730482e-01
-1.104441955685615540e-01,5.367905375707699989e-01
-1.098039373755455017e-01,5.371765856240893200e-01
-1.091636791825294495e-01,5.375630504707769042e-01
-1.085234284400939941e-01,5.379499626755808173e-01
-1.078831702470779419e-01,5.383374158170846080e-01
-1.072429120540618896e-01,5.387254259578240223e-01
-1.066026613116264343e-01,5.391140469584434491e-01
-1.059624031186103821e-01,5.395033048616348914e-01
-1.053221449255943298e-01,5.398932730833161386e-01
-1.046818867325782776e-01,5.402839509783285976e-01
-1.040416359901428223e-01,5.406753854824852823e-01
-1.034013777971267700e-01,5.410676359462858187e-01
-1.027611196041107178e-01,5.414606900213110308e-01
-1.021208688616752625e-01,5.418545946399921931e-01
-1.014806106686592102e-01,5.422493705542139608e-01
-1.008403524756431580e-01,5.426450555715320867e-01
-1.002000942826271057e-01,5.430416558808150995e-01
-9.955984354019165039e-02,5.434392023745231448e-01
-9.891958534717559814e-02,5.438376617380207279e-01
-9.827932715415954590e-02,5.442371215495711567e-01
-9.763907641172409058e-02,5.446375437965764732e-01
-9.699881821870803833e-02,5.450389634453118859e-01
-9.635856002569198608e-02,5.454413877478074824e-01
-9.571830183267593384e-02,5.458447934373547028e-01
-9.507805109024047852e-02,5.462492113510899472e-01
-9.443779289722442627e-02,5.466546476207696514e-01
-9.379753470420837402e-02,5.470610826787041248e-01
-9.315727651119232178e-02,5.474685044322074035e-01
-9.251702576875686646e-02,5.478769443952020701e-01
-9.187676757574081421e-02,5.482863488456981571e-01
-9.123650938272476196e-02,5.486967443772599040e-01
-9.059625864028930664e-02,5.491080930817835437e-01
-8.995600044727325439e-02,5.495203786525877376e-01
-8.931574225425720215e-02,5.499336066150721791e-01
-8.867548406124114990e-02,5.503477002847265709e-01
-8.803523331880569458e-02,5.507626700410104270e-01
-8.739497512578964233e-02,5.511784683984131128e-01
-8.675471693277359009e-02,5.515950701275880164e-01
-8.611446619033813477e-02,5.520124128875485425e-01
-8.547420799732208252e-02,5.524304548921632474e-01
-8.483394980430603027e-02,5.528491557877885931e-01
-8.419369161128997803e-02,5.532684374279277506e-01
-8.355344086885452271e-02,5.536882431526981563e-01
-8.291318267583847046e-02,5.541084745849893523e-01
-8.227292448282241821e-02,5.545291057270249624e-01
-8.163267374038696289e-02,5.549499865888996020e-01
-8.099241554737091064e-02,5.553710265618696518e-01
-8.035215735435485840e-02,5.557921515458250639e-01
-7.971189916133880615e-02,5.562131811241366464e-01
-7.907164841890335083e-02,5.566340441276000917e-01
-7.843139022588729858e-02,5.570545630869325748e-01
-7.779113203287124634e-02,5.574746165050052937e-01
-7.715088129043579102e-02,5.578939894490639873e-01
-7.651062309741973877e-02,5.583125224160037092e-01
-7.587036490440368652e-02,5.587300409855098238e-01
-7.523010671138763428e-02,5.591462985160644550e-01
-7.458985596895217896e-02,5.595610953919045727e-01
-7.394959777593612671e-02,5.599741785525749194e-01
-7.330933958292007446e-02,5.603852844262737776e-01
-7.266908884048461914e-02,5.607941363760335918e-01
-7.202883064746856689e-02,5.612004460931183658e-01
-7.138857245445251465e-02,5.616038892436128194e-01
-7.074831426143646240e-02,5.620041422785813090e-01
-7.010806351900100708e-02,5.624008212310762644e-01
-6.946780532598495483e-02,5.627935849066911800e-01
-6.882754713296890259e-02,5.631820254244508384e-01
-6.818728893995285034e-02,5.635657090939485414e-01
-6.754703819751739502e-02,5.639442283075686291e-01
-6.690678000450134277e-02,5.643170880271219936e-01
-6.626652181148529053e-02,5.646838077801348277e-01
-6.562627106904983521e-02,5.650439012775096970e-01
-6.498601287603378296e-02,5.653968209460984440e-01
-6.434575468301773071e-02,5.657420322262201040e-01
-6.370549649000167847e-02,5.660789599267723737e-01
-6.306524574756622314e-02,5.664069838453338335e-01
-6.242498755455017090e-02,5.667255015037211408e-01
-6.178473308682441711e-02,5.670338751974730584e-01
-6.114447489380836487e-02,5.673314877251920407e-01
-6.050422042608261108e-02,5.676176233802099347e-01
-5.986396223306655884e-02,5.678915747445394402e-01
-5.922370776534080505e-02,5.681526701156869308e-01
-5.858344957232475281e-02,5.684001369795037562e-01
-5.794319510459899902e-02,5.686333078623220239e-01
-5.730293691158294678e-02,5.688513552272631557e-01
-5.666268244385719299e-02,5.690535371695659705e-01
-5.602242797613143921e-02,5.692391129852767406e-01
-5.538216978311538696e-02,5.694072564998595709e-01
-5.474191531538963318e-02,5.695572255665339867e-01
-5.410165712237358093e-02,5.696882340684905621e-01
-5.346140265464782715e-02,5.697994593990953760e-01
-5.282114446163177490e-02,5.698901676207062117e-01
-5.218088999390602112e-02,5.699595763505840296e-01
-5.154063552618026733e-02,5.700068918846765698e-01
-5.090037733316421509e-02,5.700313983148452834e-01
-5.026012286543846130e-02,5.700323328140894930e-01
-4.961986467242240906e-02,5.700090074235992788e-01
-4.897961020469665527e-02,5.699607388083141046e-01
-4.833935201168060303e-02,5.698868259671119318e-01
-4.769909754395484924e-02,5.697866500016020019e-01
-4.705884307622909546e-02,5.696596149339816506e-01
-4.641858488321304321e-02,5.695051567503917056e-01
-4.577833041548728943e-02,5.693227516937335864e-01
-4.513807222247123718e-02,5.691119291864081831e-01
-4.449781775474548340e-02,5.688722336092997267e-01
-4.385755956172943115e-02,5.686033332052096156e-01
-4.321730509400367737e-02,5.683048702002722052e-01
-4.257704690098762512e-02,5.679766067405322971e-01
-4.193679243326187134e-02,5.676183093861051354e-01
-4.129653796553611755e-02,5.672298584912320862e-01
-4.065627977252006531e-02,5.668111873566719083e-01
-4.001602530479431152e-02,5.663623039271437065e-01
-3.937576711177825928e-02,5.658832677097276331e-01
-3.873551264405250549e-02,5.653742465388322813e-01
-3.809525445103645325e-02,5.648354364725296506e-01
-3.745499998331069946e-02,5.642671588680157058e-01
-3.681474179029464722e-02,5.636698066158531972e-01
-3.617448732256889343e-02,5.630438271337308009e-01
-3.553423285484313965e-02,5.623897697295232589e-01
-3.489397466182708740e-02,5.617082507352533227e-01
-3.425372019410133362e-02,5.609999874675306586e-01
-3.361346200108528137e-02,5.602657593711395378e-01
-3.297320753335952759e-02,5.595064549022765732e-01
-3.233294934034347534e-02,5.587230094656367996e-01
-3.169269487261772156e-02,5.579164467800850069e-01
-3.105243854224681854e-02,5.570878770069778163e-01
-3.041218221187591553e-02,5.562384553898684914e-01
-2.977192588150501251e-02,5.553694629017651430e-01
-2.913166955113410950e-02,5.544821884598252204e-01
-2.849141508340835571e-02,5.535780500766751544e-01
-2.785115875303745270e-02,5.526584706792130319e-01
-2.721090242266654968e-02,5.517249521888722974e-01
-2.657064609229564667e-02,5.507790637343039641e-01
-2.593038976192474365e-02,5.498224344221291915e-01
-2.529013343155384064e-02,5.488566993411918560e-01
-2.464987710118293762e-02,5.478835641266606160e-01
-2.400962263345718384e-02,5.469048103902061087e-01
-2.336936630308628082e-02,5.459221903157391864e-01
-2.272910997271537781e-02,5.449374928373216243e-01
-2.208885364234447479e-02,5.439525629954919950e-01
-2.144859731197357178e-02,5.429692518505007115e-01
-2.080834098160266876e-02,5.419894075144497947e-01
-2.016808465123176575e-02,5.410149456967525694e-01
-1.952782832086086273e-02,5.400477081872478990e-01
-1.888757199048995972e-02,5.390895226376963834e-01
-1.824731752276420593e-02,5.381423444332300576e-01
-1.760706119239330292e-02,5.372079659063739854e-01
-1.696680486202239990e-02,5.362882477392139080e-01
-1.632654853165149689e-02,5.353850159347572912e-01
-1.568629220128059387e-02,5.345000427431343404e-01
-1.504603587090969086e-02,5.336351206169527295e-01
-1.440578047186136246e-02,5.327919391777342639e-01
-1.376552414149045944e-02,5.319722083571765125e-01
-1.312526781111955643e-02,5.311775512271168509e-01
-1.248501241207122803e-02,5.304096102355604359e-01
-1.184475608170032501e-02,5.296698554051273433e-01
-1.120449975132942200e-02,5.289598426757455840e-01
-1.056424342095851898e-02,5.282809686056739729e-01
-9.923987090587615967e-03,5.276346206355215784e-01
-9.283731691539287567e-03,5.270220752453109725e-01
-8.643475361168384552e-03,5.264446154633048991e-01
-8.003219030797481537e-03,5.259033635841658949e-01
-7.362963166087865829e-03,5.253994459348669821e-01
-6.722707301378250122e-03,5.249338569386781117e-01
-6.082450971007347107e-03,5.245075332082569375e-01
-5.442194640636444092e-03,5.241213627301908318e-01
-4.801938775926828384e-03,5.237761038541375314e-01
-4.161682911217212677e-03,5.234724693104908511e-01
-3.521426580846309662e-03,5.232110646159258138e-01
-2.881170483306050301e-03,5.229924129039948966e-01
-2.240914385765790939e-03,5.228169513397813439e-01
-1.600658288225531578e-03,5.226850492082464328e-01
-9.604021906852722168e-04,5.225969581916940498e-01
-3.201460931450128555e-04,5.225528553304865653e-01
3.201460931450128555e-04,5.225528503302045991e-01
9.604021906852722168e-04,5.225969431942774079e-01
1.600658288225531578e-03,5.226850242318765716e-01
2.240914385765790939e-03,5.228169166794121026e-01
2.881170483306050301e-03,5.229923685390991395e-01
3.521426580846309662e-03,5.232110100606286451e-01
4.161682911217212677e-03,5.234724057207191805e-01
4.801938775926828384e-03,5.237760309259460456e-01
5.442194640636444092e-03,5.241212801971659729e-01
6.082450971007347107e-03,5.245074427675207041e-01
6.722707301378250122e-03,5.249337569362975131e-01
7.362963166087865829e-03,5.253993385686337447e-01
8.003219030797481537e-03,5.259032482167964595e-01
8.643475361168384552e-03,5.264444924305582418e-01
9.283731691539287567e-03,5.270219467123302692e-01
9.923987090587615967e-03,5.276344815709963498e-01
1.056424342095851898e-02,5.282808247735921725e-01
1.120449975132942200e-02,5.289596944189449701e-01
1.184475608170032501e-02,5.296697030747825607e-01
1.248501241207122803e-02,5.304094508695236243e-01
1.312526781111955643e-02,5.311773885758732661e-01
1.376552414149045944e-02,5.319720396056681899e-01
1.440578047186136246e-02,5.327917648385223082e-01
1.504603587090969086e-02,5.336349442486776340e-01
1.568629220128059387e-02,5.344998647191339103e-01
1.632654853165149689e-02,5.353848308414228541e-01
1.696680486202239990e-02,5.362880675112546847e-01
1.760706119239330292e-02,5.372077796420722251e-01
1.824731752276420593e-02,5.381421527968006657e-01
1.888757199048995972e-02,5.390893314553832916e-01
1.952782832086086273e-02,5.400475228072663114e-01
2.016808465123176575e-02,5.410147612785660698e-01
2.080834098160266876e-02,5.419892196769642290e-01
2.144859731197357178e-02,5.429690702877731923e-01
2.208885364234447479e-02,5.439523789174867119e-01
2.272910997271537781e-02,5.449373068292153732e-01
2.336936630308628082e-02,5.459220029442679589e-01
2.400962263345718384e-02,5.469046222020157444e-01
2.464987710118293762e-02,5.478833982643660505e-01
2.529013343155384064e-02,5.488565183129532343e-01
2.593038976192474365e-02,5.498222607362981407e-01
2.657064609229564667e-02,5.507788839539493608e-01
2.721090242266654968e-02,5.517247864435770310e-01
2.785115875303745270e-02,5.526582999727835954e-01
2.849141508340835571e-02,5.535778869940219948e-01
2.913166955113410950e-02,5.544820328277859645e-01
2.977192588150501251e-02,5.553693039424349998e-01
3.041218221187591553e-02,5.562383141105438078e-01
3.105243854224681854e-02,5.570877330180330489e-01
3.169269487261772156e-02,5.579163008394996126e-01
3.233294934034347534e-02,5.587228709417169092e-01
3.297320753335952759e-02,5.595063235603987550e-01
3.361346200108528137e-02,5.602656427485719348e-01
3.425372019410133362e-02,5.609998624193739403e-01
3.489397466182708740e-02,5.617081325554780236e-01
3.553423285484313965e-02,5.623896581621350421e-01
3.617448732256889343e-02,5.630437219231301249e-01
3.681474179029464722e-02,5.636697075076630981e-01
3.745499998331069946e-02,5.642670656098296433e-01
3.809525445103645325e-02,5.648353436581068365e-01
3.873551264405250549e-02,5.653741593928502951e-01
3.937576711177825928e-02,5.658831768933909601e-01
4.001602530479431152e-02,5.663622103343168845e-01
4.065627977252006531e-02,5.668111077292152800e-01
4.129653796553611755e-02,5.672297840519133771e-01
4.193679243326187134e-02,5.676182398726186129e-01
4.257704690098762512e-02,5.679765418976208124e-01
4.321730509400367737e-02,5.683048037379534456e-01
4.385755956172943115e-02,5.686032713433526453e-01
4.449781775474548340e-02,5.688721813209918210e-01
4.513807222247123718e-02,5.691118757669872963e-01
4.577833041548728943e-02,5.693227066395003533e-01
4.641858488321304321e-02,5.695051108215789526e-01
4.705884307622909546e-02,5.696595724162865082e-01
4.769909754395484924e-02,5.697866071101187480e-01
4.833935201168060303e-02,5.698867896489647755e-01
4.897961020469665527e-02,5.699607022503769826e-01
4.961986467242240906e-02,5.700089737274582902e-01
5.026012286543846130e-02,5.700323017893893507e-01
5.090037733316421509e-02,5.700313674028683053e-01
5.154063552618026733e-02,5.700068678541834188e-01
5.218088999390602112e-02,5.699595522921030444e-01
5.282114446163177490e-02,5.698901437273358184e-01
5.346140265464782715e-02,5.697994375186992144e-01
5.410165712237358093e-02,5.696882125134505870e-01
5.474191531538963318e-02,5.695572072769268246e-01
5.538216978311538696e-02,5.694072410894417402e-01
5.602242797613143921e-02,5.692390965920264279e-01
5.666268244385719299e-02,5.690535222381254421e-01
5.730293691158294678e-02,5.688513416419009872e-01
5.794319510459899902e-02,5.686332955149864254e-01
5.858344957232475281e-02,5.684001241679723648e-01
5.922370776534080505e-02,5.681526599490247520e-01
5.986396223306655884e-02,5.678915655340626145e-01
6.050422042608261108e-02,5.676176150449352420e-01
6.114447489380836487e-02,5.673314791135788404e-01
6.178473308682441711e-02,5.670338674208341700e-01
6.242498755455017090e-02,5.667254944886037649e-01
6.306524574756622314e-02,5.664069759435848006e-01
6.370549649000167847e-02,5.660789563703958471e-01
6.434575468301773071e-02,5.657420290283705633e-01
6.498601287603378296e-02,5.653968180737001248e-01
6.562627106904983521e-02,5.650438981847294428e-01
6.626652181148529053e-02,5.646838026979414948e-01
6.690678000450134277e-02,5.643170834767361477e-01
6.754703819751739502e-02,5.639442246076677989e-01
6.818728893995285034e-02,5.635657074411017931e-01
6.882754713296890259e-02,5.631820236542459668e-01
6.946780532598495483e-02,5.627935835914974483e-01
7.010806351900100708e-02,5.624008200597567786e-01
7.074831426143646240e-02,5.620041399860111753e-01
7.138857245445251465e-02,5.616038870209498768e-01
7.202883064746856689e-02,5.612004442843376850e-01
7.266908884048461914e-02,5.607941346261298143e-01
7.330933958292007446e-02,5.603852837803495746e-01
7.394959777593612671e-02,5.599741778666436076e-01
7.458985596895217896e-02,5.595610947855353956e-01
7.523010671138763428e-02,5.591462974451286705e-01
7.587036490440368652e-02,5.587300401195252064e-01
7.651062309741973877e-02,5.583125215835247346e-01
7.715088129043579102e-02,5.578939887162608358e-01
7.779113203287124634e-02,5.574746161828154634e-01
7.843139022588729858e-02,5.570545628039207386e-01
7.907164841890335083e-02,5.566340438792645173e-01
7.971189916133880615e-02,5.562131806162242675e-01
8.035215735435485840e-02,5.557921511646233270e-01
8.099241554737091064e-02,5.553710262284377031e-01
8.163267374038696289e-02,5.549499862975597608e-01
8.227292448282241821e-02,5.545291055998786689e-01
8.291318267583847046e-02,5.541084744741295864e-01
8.355344086885452271e-02,5.536882430561398394e-01
8.419369161128997803e-02,5.532684372318987798e-01
8.483394980430603027e-02,5.528491556174111032e-01
8.547420799732208252e-02,5.524304547442362434e-01
8.611446619033813477e-02,5.520124127592502816e-01
8.675471693277359009e-02,5.515950700640699367e-01
8.739497512578964233e-02,5.511784683434393095e-01
8.803523331880569458e-02,5.507626699934826675e-01
8.867548406124114990e-02,5.503477002231553783e-01
8.931574225425720215e-02,5.499336065619537806e-01
8.995600044727325439e-02,5.495203785915498962e-01
9.059625864028930664e-02,5.491080930423724027e-01
9.123650938272476196e-02,5.486967443659618304e-01
9.187676757574081421e-02,5.482863488311400246e-01
9.251702576875686646e-02,5.478769443785433957e-01
9.315727651119232178e-02,5.474685044036453618e-01
9.379753470420837402e-02,5.470610826573021335e-01
9.443779289722442627e-02,5.466546476024616297e-01
9.507805109024047852e-02,5.462492113332091392e-01
9.571830183267593384e-02,5.458447934297230297e-01
9.635856002569198608e-02,5.454413877412989109e-01
9.699881821870803833e-02,5.450389634397678762e-01
9.763907641172409058e-02,5.446375437918593576e-01
9.827932715415954590e-02,5.442371215405481522e-01
9.891958534717559814e-02,5.438376617320619388e-01
9.955984354019165039e-02,5.434392023687464324e-01
1.002000942826271057e-01,5.430416558783677239e-01
1.008403524756431580e-01,5.426450555694604105e-01
1.014806106686592102e-01,5.422493705524620289e-01
1.021208688616752625e-01,5.418545946385124878e-01
1.027611196041107178e-01,5.414606900191261118e-01
1.034013777971267700e-01,5.410676359441812799e-01
1.040416359901428223e-01,5.406753854804917658e-01
1.046818867325782776e-01,5.402839509777699334e-01
1.053221449255943298e-01,5.398932730825336535e-01
1.059624031186103821e-01,5.395033048612405402e-01
1.066026613116264343e-01,5.391140469578927785e-01
1.072429120540618896e-01,5.387254259570859460e-01
1.078831702470779419e-01,5.383374158163896084e-01
1.085234284400939941e-01,5.379499626750003927e-01
1.091636791825294495e-01,5.375630504706148116e-01
1.098039373755455017e-01,5.371765856238650549e-01
1.104441955685615540e-01,5.367905375705825932e-01
1.110844537615776062e-01,5.364048695931167288e-01
1.117247045040130615e-01,5.360195018561237923e-01
1.123649626970291138e-01,5.356343820198343764e-01
1.130052208900451660e-01,5.352494448782723069e-01
1.136454790830612183e-01,5.348646274352892860e-01
1.142857298254966736e-01,5.344798657565665856e-01
1.149259880185127258e-01,5.340950893728670934e-01
1.155662462115287781e-01,5.337102331290815016e-01
1.162064969539642334e-01,5.333252242677888333e-01
1.168467551469802856e-01,5.329399559372980377e-01
1.174870133399963379e-01,5.325543801708043645e-01
1.181272715330123901e-01,5.321684039626140006e-01
1.187675222754478455e-01,5.317819434257184952e-01
1.194077804684638977e-01,5.313949210380073396e-01
1.200480386614799500e-01,5.310072142901196557e-01
1.206882894039154053e-01,5.306187484013862310e-01
1.213285475969314575e-01,5.302294158451257289e-01
1.219688057899475098e-01,5.298391544178122636e-01
1.226090639829635620e-01,5.294477965303037159e-01
1.232493147253990173e-01,5.290552792448597330e-01
1.238895729184150696e-01,5.286614846862573991e-01
1.245298311114311218e-01,5.282662819006569421e-01
1.251700818538665771e-01,5.278695927138121746e-01
1.258103400468826294e-01,5.274712527325924327e-01
1.264505982398986816e-01,5.270711698004912904e-01
1.270908564329147339e-01,5.266691769585447602e-01
1.277311146259307861e-01,5.262651802495499354e-01
1.283713728189468384e-01,5.258590233001405601e-01
1.290116161108016968e-01,5.254505770437432055e-01
1.296518743038177490e-01,5.250396774909713571e-01
1.302921324968338013e-01,5.246262126241822976e-01
1.309323906898498535e-01,5.242099794040431249e-01
1.315726488828659058e-01,5.237908817763341496e-01
1.322129070758819580e-01,5.233687106477051820e-01
1.328531652688980103e-01,5.229433411559130107e-01
1.334934085607528687e-01,5.225146082763929556e-01
1.341336667537689209e-01,5.220822861668770187e-01
1.347739249467849731e-01,5.216462584978152073e-01
1.354141831398010254e-01,5.212063335823255983e-01
1.360544413328170776e-01,5.207623371443448335e-01
1.366946995258331299e-01,5.203140861457975497e-01
1.373349577188491821e-01,5.198614033995658801e-01
1.379752010107040405e-01,5.194040870795237907e-01
1.386154592037200928e-01,5.189419711433265192e-01
1.392557173967361450e-01,5.184748838579116281e-01
1.398959755897521973e-01,5.180026192526807627e-01
1.405362337827682495e-01,5.175249756232576104e-01
1.411764919757843018e-01,5.170418125784665975e-01
1.418167501688003540e-01,5.165528985547114260e-01
1.424569934606552124e-01,5.160581098890508756e-01
1.430972516536712646e-01,5.155571965757328456e-01
1.437375098466873169e-01,5.150500448322627989e-01
1.443777680397033691e-01,5.145364496831463796e-01
1.450180262327194214e-01,5.140162602221400867e-01
1.456582844257354736e-01,5.134893055162494946e-01
1.462985426187515259e-01,5.129554207760165241e-01
1.469387859106063843e-01,5.124144803772541223e-01
1.475790441036224365e-01,5.118663158452747552e-01
1.482193022966384888e-01,5.113108015664264983e-01
1.488595604896545410e-01,5.107478016622977179e-01
1.494998186826705933e-01,5.101772210218866732e-01
1.501400768756866455e-01,5.095989401932774499e-01
1.507803350687026978e-01,5.090128374526794452e-01
1.514205783605575562e-01,5.084188584228739316e-01
1.520608365535736084e-01,5.078169053165044744e-01
1.527010947465896606e-01,5.072069053804022509e-01
1.533413529396057129e-01,5.065888457277987200e-01
1.539816111326217651e-01,5.059626547396254281e-01
1.546218693256378174e-01,5.053283199555833605e-01
1.552621275186538696e-01,5.046858150564217382e-01
1.559023708105087280e-01,5.040351654507548851e-01
1.565426290035247803e-01,5.033763343323895967e-01
1.571828871965408325e-01,5.027094046340065958e-01
1.578231453895568848e-01,5.020344066278443762e-01
1.584634035825729370e-01,5.013513675265901526e-01
1.591036617755889893e-01,5.006604078635721322e-01
1.597439199686050415e-01,4.999615557093282092e-01
1.603841632604598999e-01,4.992549824740857289e-01
1.610244214534759521e-01,4.985407426927634944e-01
1.616646796464920044e-01,4.978189850755430079e-01
1.623049378395080566e-01,4.970898473166043274e-01
1.629451960325241089e-01,4.963534984204489575e-01
1.635854542255401611e-01,4.956100930696312190e-01
1.642257124185562134e-01,4.948598011892579862e-01
1.648659706115722656e-01,4.941028548782342433e-01
1.655062139034271240e-01,4.933394277289773200e-01
1.661464720964431763e-01,4.925697363880034985e-01
1.667867302894592285e-01,4.917939653731986382e-01
1.674269884824752808e-01,4.910124191323710363e-01
1.680672466754913330e-01,4.902252990443196623e-01
1.687075048685073853e-01,4.894328405719940989e-01
1.693477630615234375e-01,4.886353469029822705e-01
1.699880063533782959e-01,4.878330817033798006e-01
1.706282645463943481e-01,4.870262444901833909e-01
1.712685227394104004e-01,4.862151364592417480e-01
1.719087809324264526e-01,4.854000683962382823e-01
1.725490391254425049e-01,4.845812742435189335e-01
1.731892973184585571e-01,4.837590793965129699e-01
1.738295555114746094e-01,4.829337209716104695e-01
1.744697988033294678e-01,4.821055232640985011e-01
1.751100569963455200e-01,4.812747227749518686e-01
1.757503151893615723e-01,4.804416374672699774e-01
1.763905733823776245e-01,4.796064697068729288e-01
1.770308315753936768e-01,4.787695696523939226e-01
1.776710897684097290e-01,4.779311894198321475e-01
1.783113479614257812e-01,4.770915631296519521e-01
1.789515912532806396e-01,4.762509879777176991e-01
1.795918494462966919e-01,4.754096653765684799e-01
1.802321076393127441e-01,4.745678716721628554e-01
1.808723658323287964e-01,4.737258196790659071e-01
1.815126240253448486e-01,4.728837678253836607e-01
1.821528822183609009e-01,4.720419081517706061e-01
1.827931404113769531e-01,4.712004312285760221e-01
1.834333837032318115e-01,4.703595872820445223e-01
1.840736418962478638e-01,4.695195147663717705e-01
1.847139000892639160e-01,4.686804223749430065e-01
1.853541582822799683e-01,4.678424472467477280e-01
1.859944164752960205e-01,4.670057594371055387e-01
1.866346746683120728e-01,4.661705059348770774e-01
1.872749328613281250e-01,4.653368166457099164e-01
1.879151761531829834e-01,4.645048124100963349e-01
1.885554343461990356e-01,4.636746023597480004e-01
1.891956925392150879e-01,4.628462593676481163e-01
1.898359507322311401e-01,4.620198972673135174e-01
1.904762089252471924e-01,4.611955763633877048e-01
1.911164671182632446e-01,4.603733703423760204e-01
1.917567253112792969e-01,4.595533229451733703e-01
1.923969686031341553e-01,4.587354957017790724e-01
1.930372267961502075e-01,4.579198668811308437e-01
1.936774849891662598e-01,4.571065196599608527e-01
1.943177431821823120e-01,4.562954184286347470e-01
1.949580013751983643e-01,4.554865824197293911e-01
1.955982595682144165e-01,4.546800077306931698e-01
1.962385177612304688e-01,4.538756765134368543e-01
1.968787610530853271e-01,4.530735855265746181e-01
1.975190192461013794e-01,4.522736580531594441e-01
1.981592774391174316e-01,4.514758858466509928e-01
1.987995356321334839e-01,4.506802092878352539e-01
1.994397938251495361e-01,4.498865891680057238e-01
2.000800520181655884e-01,4.490949511438291353e-01
2.007203102111816406e-01,4.483052517949337457e-01
2.013605535030364990e-01,4.475174366849121732e-01
2.020008116960525513e-01,4.467313661989216200e-01
2.026410698890686035e-01,4.459470515569767812e-01
2.032813280820846558e-01,4.451643506185032351e-01
2.039215862751007080e-01,4.443832077154254989e-01
2.045618444681167603e-01,4.436035366178150419e-01
2.052021026611328125e-01,4.428252410897455249e-01
2.058423459529876709e-01,4.420482476392986193e-01
2.064826041460037231e-01,4.412724531679481643e-01
2.071228623390197754e-01,4.404977430139398464e-01
2.077631205320358276e-01,4.397240560991204639e-01
2.084033787250518799e-01,4.389512831129480652e-01
2.090436369180679321e-01,4.381793289209454656e-01
2.096838951110839844e-01,4.374081222475645347e-01
2.103241533041000366e-01,4.366375379178828453e-01
2.109643965959548950e-01,4.358675051378275711e-01
2.116046547889709473e-01,4.350978912362295503e-01
2.122449129819869995e-01,4.343286299931801153e-01
2.128851711750030518e-01,4.335596308051150594e-01
2.135254293680191040e-01,4.327907746444150661e-01
2.141656875610351562e-01,4.320219960479310117e-01
2.148059457540512085e-01,4.312531691577605741e-01
2.154461890459060669e-01,4.304842491678106953e-01
2.160864472389221191e-01,4.297151050392153948e-01
2.167267054319381714e-01,4.289456571049843348e-01
2.173669636249542236e-01,4.281757945773270180e-01
2.180072218179702759e-01,4.274054568902840856e-01
2.186474800109863281e-01,4.266345697435460771e-01
2.192877382040023804e-01,4.258630137458396803e-01
2.199279814958572388e-01,4.250907343122491966e-01
2.205682396888732910e-01,4.243176097608509778e-01
2.212084978818893433e-01,4.235435686508219888e-01
2.218487560749053955e-01,4.227685526574784802e-01
2.224890142679214478e-01,4.219924457450909827e-01
2.231292724609375000e-01,4.212151849755469968e-01
2.237695306539535522e-01,4.204366938616792559e-01
2.244097739458084106e-01,4.196568949612657917e-01
2.250500321388244629e-01,4.188757089836943059e-01
2.256902903318405151e-01,4.180930461438729928e-01
2.263305485248565674e-01,4.173088831088938022e-01
2.269708067178726196e-01,4.165230848440129030e-01
2.276110649108886719e-01,4.157356281746347193e-01
2.282513231039047241e-01,4.149464268517020216e-01
2.288915663957595825e-01,4.141554361961139463e-01
2.295318245887756348e-01,4.133625829739120405e-01
2.301720827817916870e-01,4.125677991710907655e-01
2.308123409748077393e-01,4.117710337818052402e-01
2.314525991678237915e-01,4.109722440436627267e-01
2.320928573608398438e-01,4.101713884973419155e-01
2.327331155538558960e-01,4.093683825814329325e-01
2.333733588457107544e-01,4.085632654850774870e-01
2.340136170387268066e-01,4.077559051038903704e-01
2.346538752317428589e-01,4.069462979184668150e-01
2.352941334247589111e-01,4.061344436357177123e-01
2.359343916177749634e-01,4.053203006583792067e-01
2.365746498107910156e-01,4.045038442742461271e-01
2.372149080038070679e-01,4.036850631330475281e-01
2.378551512956619263e-01,4.028639820646886527e-01
2.384954094886779785e-01,4.020405198157472881e-01
2.391356676816940308e-01,4.012147596952804207e-01
2.397759258747100830e-01,4.003866406759879482e-01
2.404161840677261353e-01,3.995562463641446627e-01
2.410564422607421875e-01,3.987235353435387708e-01
2.416967004537582397e-01,3.978885639469664781e-01
2.423369437456130981e-01,3.970513558290251765e-01
2.429772019386291504e-01,3.962119565546267097e-01
2.436174601316452026e-01,3.953703836175797015e-01
2.442577183246612549e-01,3.945267382886572527e-01
2.448979765176773071e-01,3.936810212571422163e-01
2.455382347106933594e-01,3.928333266812189528e-01
2.461784929037094116e-01,3.919837186144317087e-01
2.468187510967254639e-01,3.911322743588128148e-01
2.474589943885803223e-01,3.902791058876280417e-01
2.480992525815963745e-01,3.894242190442849250e-01
2.487395107746124268e-01,3.885677640307907410e-01
2.493797689676284790e-01,3.877098406499905892e-01
2.500200271606445312e-01,3.868505309524312707e-01
2.506602704524993896e-01,3.859899726169917500e-01
2.513005435466766357e-01,3.851282189283438129e-01
2.519407868385314941e-01,3.842654705818295824e-01
2.525810599327087402e-01,3.834017489713019700e-01
2.532213032245635986e-01,3.825372907812969459e-01
2.538615465164184570e-01,3.816721403129883505e-01
2.545018196105957031e-01,3.808064125758647833e-01
2.551420629024505615e-01,3.799403095211859593e-01
2.557823359966278076e-01,3.790738880739867867e-01
2.564225792884826660e-01,3.782073759268360647e-01
2.570628523826599121e-01,3.773407919542641764e-01
2.577030956745147705e-01,3.764743627567392892e-01
2.583433389663696289e-01,3.756081980848771096e-01
2.589836120605468750e-01,3.747423694538891681e-01
2.596238553524017334e-01,3.738770883819562130e-01
2.602641284465789795e-01,3.730123960778026770e-01
2.609043717384338379e-01,3.721485026378084093e-01
2.615446448326110840e-01,3.712854474204152488e-01
2.621848881244659424e-01,3.704234147668983290e-01
2.628251314163208008e-01,3.695624783636928257e-01
2.634654045104980469e-01,3.687026971626590210e-01
2.641056478023529053e-01,3.678442584712988683e-01
2.647459208965301514e-01,3.669871541070679477e-01
2.653861641883850098e-01,3.661315539804590458e-01
2.660264372825622559e-01,3.652774542690098158e-01
2.666666805744171143e-01,3.644249866299711371e-01
2.673069238662719727e-01,3.635741636643117225e-01
2.679471969604492188e-01,3.627250200827587534e-01
2.685874402523040771e-01,3.618776481219105889e-01
2.692277133464813232e-01,3.610320037752110522e-01
2.698679566383361816e-01,3.601881475272081801e-01
2.705082297325134277e-01,3.593460492420055274e-01
2.711484730243682861e-01,3.585057534687550174e-01
2.717887461185455322e-01,3.576671947374361338e-01
2.724289894104003906e-01,3.568303567996506942e-01
2.730692327022552490e-01,3.559951870927977602e-01
2.737095057964324951e-01,3.551616078098147611e-01
2.743497490882873535e-01,3.543296347350928244e-01
2.749900221824645996e-01,3.534990970581528558e-01
2.756302654743194580e-01,3.526699743232408757e-01
2.762705385684967041e-01,3.518420986226140634e-01
2.769107818603515625e-01,3.510154475208615565e-01
2.775510251522064209e-01,3.501898327804355837e-01
2.781912982463836670e-01,3.493651106543333995e-01
2.788315415382385254e-01,3.485412026414858033e-01
2.794718146324157715e-01,3.477178849770101721e-01
2.801120579242706299e-01,3.468950398456898121e-01
2.807523310184478760e-01,3.460724739759601931e-01
2.813925743103027344e-01,3.452500621206242570e-01
2.820328176021575928e-01,3.444275633678568482e-01
2.826730906963348389e-01,3.436047596095392898e-01
2.833133339881896973e-01,3.427815341469475641e-01
2.839536070823669434e-01,3.419575871239191045e-01
2.845938503742218018e-01,3.411327759577051921e-01
2.852341234683990479e-01,3.403068584030624066e-01
2.858743667602539062e-01,3.394796091500928981e-01
2.865146100521087646e-01,3.386508439610267374e-01
2.871548831462860107e-01,3.378202603522497682e-01
2.877951264381408691e-01,3.369877123108198091e-01
2.884353995323181152e-01,3.361528689978108275e-01
2.890756428241729736e-01,3.353156275258450947e-01
2.897159159183502197e-01,3.344756485853253025e-01
2.903561592102050781e-01,3.336327587918912485e-01
2.909964025020599365e-01,3.327867398618478134e-01
2.916366755962371826e-01,3.319372840802716773e-01
2.922769188880920410e-01,3.310842486240859195e-01
2.929171919822692871e-01,3.302273277396947648e-01
2.935574352741241455e-01,3.293663983496868397e-01
2.941977083683013916e-01,3.285011443061751635e-01
2.948379516601562500e-01,3.276314620489673146e-01
2.954781949520111084e-01,3.267570438441644853e-01
2.961184680461883545e-01,3.258776999301460364e-01
2.967587113380432129e-01,3.249932665946602128e-01
2.973989844322204590e-01,3.241035004193739688e-01
2.980392277240753174e-01,3.232082766095274451e-01
2.986795008182525635e-01,3.223073256820514487e-01
2.993197441101074219e-01,3.214005426448833802e-01
2.999599874019622803e-01,3.204877415599831636e-01
3.006002604961395264e-01,3.195686848909908839e-01
3.012405037879943848e-01,3.186433027632347148e-01
3.018807768821716309e-01,3.177113577432209013e-01
3.025210201740264893e-01,3.167727782405749259e-01
3.031612932682037354e-01,3.158273550133134933e-01
3.038015365600585938e-01,3.148750110564675353e-01
3.044417798519134521e-01,3.139155928779784333e-01
3.050820529460906982e-01,3.129489263218827588e-01
3.057222962379455566e-01,3.119749535620872649e-01
3.063625693321228027e-01,3.109935013760232181e-01
3.070028126239776611e-01,3.100045447710302327e-01
3.076430857181549072e-01,3.090079041119349057e-01
3.082833290100097656e-01,3.080035436436574514e-01
3.089235723018646240e-01,3.069913660808749611e-01
3.095638453960418701e-01,3.059712156055622856e-01
3.102040886878967285e-01,3.049430826586982946e-01
3.108443617820739746e-01,3.039068487851706024e-01
3.114846050739288330e-01,3.028625153040467310e-01
3.121248781681060791e-01,3.018099279951762526e-01
3.127651214599609375e-01,3.007491082154793993e-01
3.134053647518157959e-01,2.996799773087168717e-01
3.140456378459930420e-01,2.986023981172634123e-01
3.146858811378479004e-01,2.975164821240126045e-01
3.153261542320251465e-01,2.964220189090922553e-01
3.159663975238800049e-01,2.953191400020536150e-01
3.166066706180572510e-01,2.942076748457207458e-01
3.172469139099121094e-01,2.930876971145242038e-01
3.178871572017669678e-01,2.919591511981272092e-01
3.185274302959442139e-01,2.908219682720423194e-01
3.191676735877990723e-01,2.896762275151307797e-01
3.198079466819763184e-01,2.885218267074858289e-01
3.204481899738311768e-01,2.873588597733038874e-01
3.210884630680084229e-01,2.861872614767873024e-01
3.217287063598632812e-01,2.850071109765424104e-01
3.223689496517181396e-01,2.838183779417695618e-01
3.230092227458953857e-01,2.826210279230685352e-01
3.236494660377502441e-01,2.814152353025245468e-01
3.242897391319274902e-01,2.802009102321028067e-01
3.249299824237823486e-01,2.789782018551481002e-01
3.255702555179595947e-01,2.777470378567201692e-01
3.262104988098144531e-01,2.765076309765976958e-01
3.268507421016693115e-01,2.752599712864478576e-01
3.274910151958465576e-01,2.740040952942557340e-01
3.281312584877014160e-01,2.727402228461688338e-01
3.287715315818786621e-01,2.714683274802212054e-01
3.294117748737335205e-01,2.701886395950059416e-01
3.300520479679107666e-01,2.689011778340892889e-01
3.306922912597656250e-01,2.676062198466673259e-01
3.313325345516204834e-01,2.663038521416059012e-01
3.319728076457977295e-01,2.649941997880924660e-01
3.326130509376525879e-01,2.636775341398562844e-01
3.332533240318298340e-01,2.623539772684195803e-01
3.338935673236846924e-01,2.610238438928815796e-01
3.345338404178619385e-01,2.596872535076557575e-01
3.351740837097167969e-01,2.583446304285699213e-01
3.358143270015716553e-01,2.569961295866081130e-01
3.364546000957489014e-01,2.556420209232630469e-01
3.370948433876037598e-01,2.542827158981664226e-01
3.377351164817810059e-01,2.529184498940315606e-01
3.383753597736358643e-01,2.515496929716727337e-01
3.390156328678131104e-01,2.501767171506616982e-01
3.396558761596679688e-01,2.488000228283224757e-01
3.402961194515228271e-01,2.474199728509849372e-01
3.409363925457000732e-01,2.460369640074984154e-01
3.415766358375549316e-01,2.446515579078387681e-01
3.422169089317321777e-01,2.432641580717733731e-01
3.428571522235870361e-01,2.418753787602039296e-01
3.434974253177642822e-01,2.404856152254883916e-01
3.441376686096191406e-01,2.390955742447014032e-01
3.447779119014739990e-01,2.377057661956918366e-01
3.454181849956512451e-01,2.363167094511759991e-01
3.460584282875061035e-01,2.349291472000318848e-01
3.466987013816833496e-01,2.335436354058195718e-01
3.473389446735382080e-01,2.321609237123252178e-01
3.479792177677154541e-01,2.307815513857787160e-01
3.486194610595703125e-01,2.294063699346815532e-01
3.492597341537475586e-01,2.280359731365200204e-01
3.498999774456024170e-01,2.266711936628178492e-01
3.505402207374572754e-01,2.253127461970985124e-01
3.511804938316345215e-01,2.239612852615007199e-01
3.518207371234893799e-01,2.226177459468710040e-01
3.524610102176666260e-01,2.212827832466599531e-01
3.531012535095214844e-01,2.199572888049718955e-01
3.537415266036987305e-01,2.186419700489921070e-01
3.543817698955535889e-01,2.173377607956261670e-01
3.550220131874084473e-01,2.160454047926778642e-01
3.556622862815856934e-01,2.147656777021520469e-01
3.563025295734405518e-01,2.134994987271152667e-01
3.569428026676177979e-01,2.122476012391425471e-01
3.575830459594726562e-01,2.110108990347949742e-01
3.582233190536499023e-01,2.097901364532948065e-01
3.588635623455047607e-01,2.085862186669036333e-01
3.595038056373596191e-01,2.073998788326725240e-01
3.601440787315368652e-01,2.062318920719907744e-01
3.607843220233917236e-01,2.050831648924251738e-01
3.614245951175689697e-01,2.039543704100323929e-01
3.620648384094238281e-01,2.028463719817557021e-01
3.627051115036010742e-01,2.017598170860628315e-01
3.633453547954559326e-01,2.006955619539017022e-01
3.639855980873107910e-01,1.996542524615838587e-01
3.646258711814880371e-01,1.986365605330737694e-01
3.652661144733428955e-01,1.976432345360561449e-01
3.659063875675201416e-01,1.966748519804832895e-01
3.665466308593750000e-01,1.957321292089879705e-01
3.671869039535522461e-01,1.948155709531911306e-01
3.678271472454071045e-01,1.939258320609571484e-01
3.684673905372619629e-01,1.930634179419721264e-01
3.691076636314392090e-01,1.922287928170600679e-01
3.697479069232940674e-01,1.914225214778682016e-01
3.703881800174713135e-01,1.906449606371438676e-01
3.710284233093261719e-01,1.898965909628023141e-01
3.716686964035034180e-01,1.891777050563172580e-01
3.723089396953582764e-01,1.884887195267754834e-01
3.729491829872131348e-01,1.878298513394156544e-01
3.735894560813903809e-01,1.872013642587573301e-01
3.742296993732452393e-01,1.866035075574457025e-01
3.748699724674224854e-01,1.860363641695803594e-01
3.755102157592773438e-01,1.855001501372859352e-01
3.761504888534545898e-01,1.849948464413717630e-01
3.767907321453094482e-01,1.845205253539816681e-01
3.774309754371643066e-01,1.840771734122990111e-01
3.780712485313415527e-01,1.836646820636005373e-01
3.787114918231964111e-01,1.832829829847497649e-01
3.793517649173736572e-01,1.829318605556653488e-01
3.799920082092285156e-01,1.826111305566335830e-01
3.806322813034057617e-01,1.823204822102217904e-01
3.812725245952606201e-01,1.820596534748482043e-01
3.819127678871154785e-01,1.818282277808926928e-01
3.825530409812927246e-01,1.816258067901781459e-01
3.831932842731475830e-01,1.814519025717169498e-01
3.838335573673248291e-01,1.813059733456547917e-01
3.844738006591796875e-01,1.811874798388188879e-01
3.851140737533569336e-01,1.810957471049841061e-01
3.857543170452117920e-01,1.810301111492949033e-01
3.863945603370666504e-01,1.809898607900133349e-01
3.870348334312438965e-01,1.809741625643956908e-01
3.876750767230987549e-01,1.809822174121240579e-01
3.883153498172760010e-01,1.810131141888913220e-01
3.889555931091308594e-01,1.810659413705542065e-01
3.895958662033081055e-01,1.811397159436980431e-01
3.902361094951629639e-01,1.812334285396191014e-01
3.908763527870178223e-01,1.813459434006734483e-01
3.915166258811950684e-01,1.814762236695077746e-01
3.921568691730499268e-01,1.816230579010031931e-01
3.927971422672271729e-01,1.817852780644413357e-01
3.934373855590820312e-01,1.819616291847516720e-01
3.940776586532592773e-01,1.821508508916123148e-01
3.947179019451141357e-01,1.823516423936859532e-01
3.953581452369689941e-01,1.825626525962551483e-01
3.959984183311462402e-01,1.827825411732950656e-01
3.966386616230010986e-01,1.830099084591907399e-01
3.972789347171783447e-01,1.832433351379987307e-01
3.979191780090332031e-01,1.834814080620388310e-01
3.985594511032104492e-01,1.837226616106226729e-01
3.991996943950653076e-01,1.839656399825608801e-01
3.998399376869201660e-01,1.842088757878941330e-01
4.004802107810974121e-01,1.844509013859916280e-01
4.011204540729522705e-01,1.846902376263583889e-01
4.017607271671295166e-01,1.849254178928632086e-01
4.024009704589843750e-01,1.851549656563724611e-01
4.030412435531616211e-01,1.853774243591179705e-01
4.036814868450164795e-01,1.855913302273268783e-01
4.043217301368713379e-01,1.857953087969983486e-01
4.049620032310485840e-01,1.859879468175638095e-01
4.056022465229034424e-01,1.861678473846497539e-01
4.062425196170806885e-01,1.863337004439147293e-01
4.068827629089355469e-01,1.864841916724739868e-01
4.075230360031127930e-01,1.866180601708657960e-01
4.081632792949676514e-01,1.867340985522529806e-01
4.088035225868225098e-01,1.868311114225464920e-01
4.094437956809997559e-01,1.869079927153380893e-01
4.100840389728546143e-01,1.869636916283070605e-01
4.107243120670318604e-01,1.869972005860640607e-01
4.113645553588867188e-01,1.870075997316771321e-01
4.120048284530639648e-01,1.869939975732517468e-01
4.126450717449188232e-01,1.869556037764201761e-01
4.132853150367736816e-01,1.868916815578693935e-01
4.139255881309509277e-01,1.868015729583270002e-01
4.145658314228057861e-01,1.866847557044941652e-01
4.152061045169830322e-01,1.865406760576879819e-01
4.158463478088378906e-01,1.863689459663913084e-01
4.164866209030151367e-01,1.861692433881678710e-01
4.171268641948699951e-01,1.859413140096828343e-01
4.177671074867248535e-01,1.856849870687473647e-01
4.184073805809020996e-01,1.854001723674190139e-01
4.190476238727569580e-01,1.850869011807088071e-01
4.196878969669342041e-01,1.847452201365875624e-01
4.203281402587890625e-01,1.843753738828093347e-01
4.209684133529663086e-01,1.839775102926166639e-01
4.216086566448211670e-01,1.835520547521287682e-01
4.222488999366760254e-01,1.830993522421637820e-01
4.228891730308532715e-01,1.826198831499237230e-01
4.235294163227081299e-01,1.821142351692000005e-01
4.241696894168853760e-01,1.815829851763810510e-01
4.248099327087402344e-01,1.810268660702130106e-01
4.254502058029174805e-01,1.804465663082184257e-01
4.260904490947723389e-01,1.798429325274533142e-01
4.267306923866271973e-01,1.792168109601739445e-01
4.273709654808044434e-01,1.785690275071902811e-01
4.280112087726593018e-01,1.779006255676973680e-01
4.286514818668365479e-01,1.772124891949600212e-01
4.292917251586914062e-01,1.765056838514933446e-01
4.299319982528686523e-01,1.757812076159530612e-01
4.305722415447235107e-01,1.750401690144087752e-01
4.312124848365783691e-01,1.742835621006175728e-01
4.318527579307556152e-01,1.735124638351313031e-01
4.324930012226104736e-01,1.727279870604201406e-01
4.331332743167877197e-01,1.719311549719644283e-01
4.337735176086425781e-01,1.711231077777526366e-01
4.344137907028198242e-01,1.703047728315447706e-01
4.350540339946746826e-01,1.694772840498037780e-01
4.356943070888519287e-01,1.686415474455680297e-01
4.363345503807067871e-01,1.677986182646900026e-01
4.369747936725616455e-01,1.669493604051188740e-01
4.376150667667388916e-01,1.660946406177084000e-01
4.382553100585937500e-01,1.652353505665100641e-01
4.388955831527709961e-01,1.643722706050194660e-01
4.395358264446258545e-01,1.635061514737490285e-01
4.401760995388031006e-01,1.626376235643833823e-01
4.408163428306579590e-01,1.617673575705245170e-01
4.414565861225128174e-01,1.608959097543207761e-01
4.420968592166900635e-01,1.600236999492090639e-01
4.427371025085449219e-01,1.591512556660212852e-01
4.433773756027221680e-01,1.582788650959576771e-01
4.440176188945770264e-01,1.574068376276862580e-01
4.446578919887542725e-01,1.565353786090390997e-01
4.452981352806091309e-01,1.556647057780149446e-01
4.459383785724639893e-01,1.547948574819040246e-01
4.465786516666412354e-01,1.539257847620847386e-01
4.472188949584960938e-01,1.530575712064452532e-01
4.478591680526733398e-01,1.521899915185800367e-01
4.484994113445281982e-01,1.513229631018910837e-01
4.491396844387054443e-01,1.504561955200718337e-01
4.497799277305603027e-01,1.495894441667964259e-01
4.504201710224151611e-01,1.487223837758424594e-01
4.510604441165924072e-01,1.478545597717446647e-01
4.517006874084472656e-01,1.469856633596897666e-01
4.523409605026245117e-01,1.461151320762232864e-01
4.529812037944793701e-01,1.452425485553221485e-01
4.536214768886566162e-01,1.443673681699335631e-01
4.542617201805114746e-01,1.434890934305013133e-01
4.549019634723663330e-01,1.426071543813698383e-01
4.555422365665435791e-01,1.417209530916458959e-01
4.561824798583984375e-01,1.408300093750849413e-01
4.568227529525756836e-01,1.399336839754141693e-01
4.574629962444305420e-01,1.390315200204739199e-01
4.581032693386077881e-01,1.381228975766468636e-01
4.587435126304626465e-01,1.372074171464197079e-01
4.593837559223175049e-01,1.362845100042600066e-01
4.600240290164947510e-01,1.353537451010868864e-01
4.606642723083496094e-01,1.344147604843204391e-01
4.613045454025268555e-01,1.334671590720368783e-01
4.619447886943817139e-01,1.325106620845772909e-01
4.625850617885589600e-01,1.315449615543879958e-01
4.632253050804138184e-01,1.305699502086703490e-01
4.638655483722686768e-01,1.295854361020838397e-01
4.645058214664459229e-01,1.285913112402092828e-01
4.651460647583007812e-01,1.275876967657980643e-01
4.657863378524780273e-01,1.265745491005558776e-01
4.664265811443328857e-01,1.255521212278507548e-01
4.670668542385101318e-01,1.245205467378305286e-01
4.677070975303649902e-01,1.234802491756159526e-01
4.683473408222198486e-01,1.224315154847781528e-01
4.689876139163970947e-01,1.213747993768734545e-01
4.696278572082519531e-01,1.203107155839351350e-01
4.702681303024291992e-01,1.192397879832851615e-01
4.709083735942840576e-01,1.181628001677106354e-01
4.715486466884613037e-01,1.170804197545356473e-01
4.721888899803161621e-01,1.159935650089005676e-01
4.728291332721710205e-01,1.149031016106234482e-01
4.734694063663482666e-01,1.138099124825333597e-01
4.741096496582031250e-01,1.127151261713770225e-01
4.747499227523803711e-01,1.116197206266167363e-01
4.753901660442352295e-01,1.105248785931132183e-01
4.760304391384124756e-01,1.094316907212551371e-01
4.766706824302673340e-01,1.083414233528889881e-01
4.773109257221221924e-01,1.072552768698895598e-01
4.779511988162994385e-01,1.061744269981841349e-01
4.785914421081542969e-01,1.051002612804321501e-01
4.792317152023315430e-01,1.040339307513606926e-01
4.798719584941864014e-01,1.029768193554341238e-01
4.805122315883636475e-01,1.019300964913583130e-01
4.811524748802185059e-01,1.008951113505096586e-01
4.817927181720733643e-01,9.987309192328286400e-02
4.824329912662506104e-01,9.886515414663854528e-02
4.830732345581054688e-01,9.787258688031030829e-02
4.837135076522827148e-01,9.689644229026850297e-02
4.843537509441375732e-01,9.593788487103438456e-02
4.849940240383148193e-01,9.499785319366793601e-02
4.856342673301696777e-01,9.407740157373911671e-02
4.862745106220245361e-01,9.317739551013426436e-02
4.869147837162017822e-01,9.229859829410003158e-02
4.875550270080566406e-01,9.144185716165242894e-02
4.881953001022338867e-01,9.060769300614701649e-02
4.888355433940887451e-01,8.979680262591838158e-02
4.894758164882659912e-01,8.900952544460549731e-02
4.901160597801208496e-01,8.824629003665496185e-02
4.907563030719757080e-01,8.750734029022488869e-02
4.913965761661529541e-01,8.679275583872403388e-02
4.920368194580078125e-01,8.610264036687098610e-02
4.926770925521850586e-01,8.543683775217569831e-02
4.933173358440399170e-01,8.479519611906116694e-02
4.939576089382171631e-01,8.417735095176404059e-02
4.945978522300720215e-01,8.358288384036516305e-02
4.952380955219268799e-01,8.301119833336922937e-02
4.958783686161041260e-01,8.246160545580583090e-02
4.965186119079589844e-01,8.193331187524588444e-02
4.971588850021362305e-01,8.142535751182755632e-02
4.977991282939910889e-01,8.093671655268419585e-02
4.984394013881683350e-01,8.046621055639757714e-02
4.990796446800231934e-01,8.001260330995618730e-02
4.997198879718780518e-01,7.957447547041862634e-02
5.003601312637329102e-01,7.915033888191569389e-02
5.010004043579101562e-01,7.873861101968682163e-02
5.016406774520874023e-01,7.833761941564043596e-02
5.022809505462646484e-01,7.794560846054698899e-02
5.029211640357971191e-01,7.756074769995491280e-02
5.035614371299743652e-01,7.718103977311985275e-02
5.042017102241516113e-01,7.680455792223206402e-02
5.048419237136840820e-01,7.642927017700662518e-02
5.054821968078613281e-01,7.605299617863003903e-02
5.061224699020385742e-01,7.567366002360831345e-02
5.067627429962158203e-01,7.528907272448259747e-02
5.074029564857482910e-01,7.489708310493137233e-02
5.080432295799255371e-01,7.449540892305961393e-02
5.086835026741027832e-01,7.408185450001170125e-02
5.093237161636352539e-01,7.365430383347071341e-02
5.099639892578125000e-01,7.321046335843073294e-02
5.106042623519897461e-01,7.274821625798377767e-02
5.112445354461669922e-01,7.226546365942887462e-02
5.118847489356994629e-01,7.176018854242549594e-02
5.125250220298767090e-01,7.123029554758453230e-02
5.131652951240539551e-01,7.067391728540739493e-02
5.138055086135864258e-01,7.008923454693638533e-02
5.144457817077636719e-01,6.947443037089051643e-02
5.150860548019409180e-01,6.882792769159618018e-02
5.157263278961181641e-01,6.814816138842028082e-02
5.163665413856506348e-01,6.743382974908573857e-02
5.170068144798278809e-01,6.668354247791263845e-02
5.176470875740051270e-01,6.589619986996986256e-02
5.182873010635375977e-01,6.507097976868081446e-02
5.189275741577148438e-01,6.420688366977023165e-02
5.195678472518920898e-01,6.330335794222552437e-02
5.202081203460693359e-01,6.235992754953567641e-02
5.208483338356018066e-01,6.137641279350702916e-02
5.214886069297790527e-01,6.035251309351252758e-02
5.221288800239562988e-01,5.928843239519743236e-02
5.227690935134887695e-01,5.818454135105977088e-02
5.234093666076660156e-01,5.704109897446851818e-02
5.240496397018432617e-01,5.585886337825307635e-02
5.246899127960205078e-01,5.463875383097027694e-02
5.253301262855529785e-01,5.338189813550586749e-02
5.259703993797302246e-01,5.208932886933803630e-02
5.266106724739074707e-01,5.076261150102556741e-02
5.272508859634399414e-01,4.940353825366727847e-02
5.278911590576171875e-01,4.801361711337204241e-02
5.285314321517944336e-01,4.659499916002740605e-02
5.291717052459716797e-01,4.514985741444998979e-02
5.298119187355041504e-01,4.368066732695830012e-02
5.304521918296813965e-01,4.218962294349326569e-02
5.310924649238586426e-01,4.067952150662978994e-02
5.317326784133911133e-01,3.915327215903685598e-02
5.323729515075683594e-01,3.761348295291799815e-02
5.330132246017456055e-01,3.606336239507568209e-02
5.336534976959228516e-01,3.450598213468625275e-02
5.342937111854553223e-01,3.294475830726195653e-02
5.349339842796325684e-01,3.138265664620076834e-02
5.355742573738098145e-01,2.982323456754620850e-02
5.362144708633422852e-01,2.827002895037544761e-02
5.368547439575195312e-01,2.672624134708367905e-02
5.374950170516967773e-01,2.519549057313952289e-02
5.381352901458740234e-01,2.368126959761607253e-02
5.387755036354064941e-01,2.218724577591046909e-02
5.394157767295837402e-01,2.071660773488215312e-02
5.400560498237609863e-01,1.927295669137363276e-02
5.406962633132934570e-01,1.785985075196894201e-02
5.413365364074707031e-01,1.648033277282312525e-02
5.419768095016479492e-01,1.513790139920789812e-02
5.426170825958251953e-01,1.383570765238228972e-02
5.432572960853576660e-01,1.257697786578937382e-02
5.438975691795349121e-01,1.136450403225763850e-02
5.445378422737121582e-01,1.020124891720319837e-02
5.451780557632446289e-01,9.090102170716818364e-03
5.458183288574218750e-01,8.033451247582590327e-03
5.464586019515991211e-01,7.033869267885961563e-03
5.470988750457763672e-01,6.093685437752682788e-03
5.477390885353088379e-01,5.215077800212686299e-03
5.483793616294860840e-01,4.399891065784089506e-03
5.490196347236633301e-01,3.649979011681292462e-03
5.496598482131958008e-01,2.967019355081479404e-03
5.503001213073730469e-01,2.352285453569358253e-03
5.509403944015502930e-01,1.807095577512463080e-03
5.515806674957275391e-01,1.332467609196363867e-03
5.522208809852600098e-01,9.292810954750763131e-04
5.528611540794372559e-01,5.981229976104174284e-04
5.535014271736145020e-01,3.394309620370350444e-04
5.541416406631469727e-01,1.535303713566804618e-04
5.547819137573242188e-01,4.042980686502772869e-05
5.554221868515014648e-01,0.000000000000000000e+00
5.560624599456787109e-01,3.197180401937060878e-05
5.567026734352111816e-01,1.358255823458165423e-04
5.573429465293884277e-01,3.109425464371540215e-04
5.579832196235656738e-01,5.564809893718880573e-04
5.586234927177429199e-01,8.714907030666907417e-04
5.592637062072753906e-01,1.254783558468197668e-03
5.599039793014526367e-01,1.705172556701661790e-03
5.605442523956298828e-01,2.221280321342611330e-03
5.611844658851623535e-01,2.801484041226487420e-03
5.618247389793395996e-01,3.444336691249993976e-03
5.624650120735168457e-01,4.148048286635841464e-03
5.631052851676940918e-01,4.910862899495604950e-03
5.637454986572265625e-01,5.730845966136488556e-03
5.643857717514038086e-01,6.606260778482919704e-03
5.650260448455810547e-01,7.535082378149482452e-03
5.656662583351135254e-01,8.515252816379437206e-03
5.663065314292907715e-01,9.544983747241886363e-03
5.669468045234680176e-01,1.062219451254886593e-02
5.675870776176452637e-01,1.174492377958680223e-02
5.682272911071777344e-01,1.291110313838217394e-02
5.688675642013549805e-01,1.411909784988285566e-02
5.695078372955322266e-01,1.536692555160357188e-02
5.701480507850646973e-01,1.665266163161671642e-02
5.707883238792419434e-01,1.797487896157790033e-02
5.714285969734191895e-01,1.933180647170162914e-02
5.720688700675964355e-01,2.072196457642228040e-02
5.727090835571289062e-01,2.214375656105271872e-02
5.733493566513061523e-01,2.359614850333535685e-02
5.739896297454833984e-01,2.507783481215852817e-02
5.746298432350158691e-01,2.658761531876896456e-02
5.752701163291931152e-01,2.812482704355101504e-02
5.759103894233703613e-01,2.968851131709548952e-02
5.765506625175476074e-01,3.127805246113934956e-02
5.771908760070800781e-01,3.289274732313263172e-02
5.778311491012573242e-01,3.453249273872671665e-02
5.784714221954345703e-01,3.619690634816752350e-02
5.791116356849670410e-01,3.788569242908756962e-02
5.797519087791442871e-01,3.959915757620757759e-02
5.803921818733215332e-01,4.133730185324679951e-02
5.810324549674987793e-01,4.310030998585290263e-02
5.816726684570312500e-01,4.488843455992563847e-02
5.823129415512084961e-01,4.670236606553324066e-02
5.829532146453857422e-01,4.854252896014088492e-02
5.835934281349182129e-01,5.040935929876244614e-02
5.842337012290954590e-01,5.230382495448182567e-02
5.848739743232727051e-01,5.422651854854798614e-02
5.855142474174499512e-01,5.617817178783690579e-02
5.861544609069824219e-01,5.815939741238951299e-02
5.867947340011596680e-01,6.017134366885912300e-02
5.874350070953369141e-01,6.221460424950997492e-02
5.880752205848693848e-01,6.428975315152340997e-02
5.887154936790466309e-01,6.639788950725877825e-02
5.893557667732238770e-01,6.853945222583046615e-02
5.899960398674011230e-01,7.071508105189705518e-02
5.906362533569335938e-01,7.292502948430712451e-02
5.912765264511108398e-01,7.517008800978741689e-02
5.919167995452880859e-01,7.745035710536551932e-02
5.925570130348205566e-01,7.976573291809785360e-02
5.931972861289978027e-01,8.211665083303110180e-02
5.938375592231750488e-01,8.450270612784027691e-02
5.944778323173522949e-01,8.692354502323551557e-02
5.951180458068847656e-01,8.937839716809081736e-02
5.957583189010620117e-01,9.186698552425553999e-02
5.963985919952392578e-01,9.438812616448899462e-02
5.970388054847717285e-01,9.694042506609612531e-02
5.976790785789489746e-01,9.952292554952446579e-02
5.983193516731262207e-01,1.021337978806329261e-01
5.989596247673034668e-01,1.047711858809812213e-01
5.995998382568359375e-01,1.074327334213522889e-01
6.002401113510131836e-01,1.101166219629350351e-01
6.008803844451904297e-01,1.128199857311051879e-01
6.015205979347229004e-01,1.155398380256489332e-01
6.021608710289001465e-01,1.182735990464678366e-01
6.028011441230773926e-01,1.210177654115729418e-01
6.034414172172546387e-01,1.237688885087901980e-01
6.040816307067871094e-01,1.265230126147818268e-01
6.047219038009643555e-01,1.292767957021041525e-01
6.053621768951416016e-01,1.320259267403591785e-01
6.060023903846740723e-01,1.347659220083130549e-01
6.066426634788513184e-01,1.374929200073244928e-01
6.072829365730285645e-01,1.402022184529547744e-01
6.079232096672058105e-01,1.428892114542077429e-01
6.085634231567382812e-01,1.455489682063459966e-01
6.092036962509155273e-01,1.481772400804999279e-01
6.098439693450927734e-01,1.507690232723213342e-01
6.104841828346252441e-01,1.533193030273389823e-01
6.111244559288024902e-01,1.558237975463976355e-01
6.117647290229797363e-01,1.582775462243155573e-01
6.124050021171569824e-01,1.606759411193072751e-01
6.130452156066894531e-01,1.630142105699388111e-01
6.136854887008666992e-01,1.652884140903663202e-01
6.143257617950439453e-01,1.674941368184468260e-01
6.149659752845764160e-01,1.696271384702328078e-01
6.156062483787536621e-01,1.716840510770865080e-01
6.162465214729309082e-01,1.736610938540597004e-01
6.168867945671081543e-01,1.755550432432979591e-01
6.175270080566406250e-01,1.773627974114280192e-01
6.181672811508178711e-01,1.790820852737966540e-01
6.188075542449951172e-01,1.807104860461086204e-01
6.194477677345275879e-01,1.822460291863228221e-01
6.200880408287048340e-01,1.836875465557712417e-01
6.207283139228820801e-01,1.850338628912973071e-01
6.213685870170593262e-01,1.862844239617604813e-01
6.220088005065917969e-01,1.874390070384142071e-01
6.226490736007690430e-01,1.884981263949288000e-01
6.232893466949462891e-01,1.894625358149628624e-01
6.239295601844787598e-01,1.903334416572648458e-01
6.245698332786560059e-01,1.911128295185866577e-01
6.252101063728332520e-01,1.918028680558547805e-01
6.258503794670104980e-01,1.924063343833610773e-01
6.264905929565429688e-01,1.929264162507857705e-01
6.271308660507202148e-01,1.933669443069030436e-01
6.277711391448974609e-01,1.937320593959306336e-01
6.284113526344299316e-01,1.940263173775833572e-01
6.290516257286071777e-01,1.942549297671103403e-01
6.296918988227844238e-01,1.944232856892389449e-01
6.303321719169616699e-01,1.945372740235180586e-01
6.309723854064941406e-01,1.946032104100474669e-01
6.316126585006713867e-01,1.946276502815553755e-01
6.322529315948486328e-01,1.946176009822813135e-01
6.328931450843811035e-01,1.945803238445993344e-01
6.335334181785583496e-01,1.945233225670492949e-01
6.341736912727355957e-01,1.944544070176323913e-01
6.348139643669128418e-01,1.943816102268276502e-01
6.354541778564453125e-01,1.943131325225735395e-01
6.360944509506225586e-01,1.942573638417721682e-01
6.367347240447998047e-01,1.942228541863459945e-01
6.373749375343322754e-01,1.942181982024648867e-01
6.380152106285095215e-01,1.942521341113914168e-01
6.386554837226867676e-01,1.943334518970241120e-01
6.392957568168640137e-01,1.944709522731074003e-01
6.399359703063964844e-01,1.946734333446018539e-01
6.405762434005737305e-01,1.949497386222285300e-01
6.412165164947509766e-01,1.953085807700434273e-01
6.418567299842834473e-01,1.957586066456422635e-01
6.424970030784606934e-01,1.963084834699282410e-01
6.431372761726379395e-01,1.969666660561348870e-01
6.437775492668151855e-01,1.977414945410336244e-01
6.444177627563476562e-01,1.986410923188128841e-01
6.450580358505249023e-01,1.996736583561320444e-01
6.456983089447021484e-01,2.008470046182839752e-01
6.463385224342346191e-01,2.021686414931664899e-01
6.469787955284118652e-01,2.036462758613613033e-01
6.476190686225891113e-01,2.052870442284726593e-01
6.482593417167663574e-01,2.070979389889542333e-01
6.488995552062988281e-01,2.090855531587347826e-01
6.495398283004760742e-01,2.112567693961855397e-01
6.501801013946533203e-01,2.136177073926170955e-01
6.508203148841857910e-01,2.161740711564013040e-01
6.514605879783630371e-01,2.189321231015544100e-01
6.521008610725402832e-01,2.218970888669704600e-01
6.527411341667175293e-01,2.250741712911539238e-01
6.533813476562500000e-01,2.284679452623157303e-01
6.540216207504272461e-01,2.320836909136607673e-01
6.546618938446044922e-01,2.359254401088559661e-01
6.553021073341369629e-01,2.399968899194719896e-01
6.559423804283142090e-01,2.443025804583651706e-01
6.565826535224914551e-01,2.488456396168419182e-01
6.572229266166687012e-01,2.536292787205347565e-01
6.578631401062011719e-01,2.586559801668038006e-01
6.585034132003784180e-01,2.639293042900527908e-01
6.591436862945556641e-01,2.694511534523007512e-01
6.597838997840881348e-01,2.752231022405049465e-01
6.604241728782653809e-01,2.812480017822966971e-01
6.610644459724426270e-01,2.875268480968280471e-01
6.617047190666198730e-01,2.940608923403660313e-01
6.623449325561523438e-01,3.008504469845489915e-01
6.629852056503295898e-01,3.078974815416239963e-01
6.636254787445068359e-01,3.152017438818819350e-01
6.642656922340393066e-01,3.227626922056674452e-01
6.649059653282165527e-01,3.305815584106621685e-01
6.655462384223937988e-01,3.386572029535632744e-01
6.661865115165710449e-01,3.469889171121525173e-01
6.668267250061035156e-01,3.555749034274979792e-01
6.674669981002807617e-01,3.644154436659747809e-01
6.681072711944580078e-01,3.735082026798162147e-01
6.687474846839904785e-01,3.828504096195164408e-01
6.693877577781677246e-01,3.924416323593558076e-01
6.700280308723449707e-01,4.022785497178293923e-01
6.706683039665222168e-01,4.123583435756348337e-01
6.713085174560546875e-01,4.226770054974604562e-01
6.719487905502319336e-01,4.332329595144419621e-01
6.725890636444091797e-01,4.440215619264167302e-01
6.732292771339416504e-01,4.550376032353948830e-01
6.738695502281188965e-01,4.662787397660066446e-01
6.745098233222961426e-01,4.777391265933497166e-01
6.751500964164733887e-01,4.894135531744234768e-01
6.757903099060058594e-01,5.012953140675961983e-01
6.764305830001831055e-01,5.133806360075947595e-01
6.770708560943603516e-01,5.256620246491063853e-01
6.777110695838928223e-01,5.381314252356013128e-01
6.783513426780700684e-01,5.507838932672335375e-01
6.789916157722473145e-01,5.636104376780197711e-01
6.796318888664245605e-01,5.766028395538116413e-01
6.802721023559570312e-01,5.897510444204989710e-01
6.809123754501342773e-01,6.030481801694635990e-01
6.815526485443115234e-01,6.164831330435314172e-01
6.821928620338439941e-01,6.300442078695285275e-01
6.828331351280212402e-01,6.437228217112811457e-01
6.834734082221984863e-01,6.575060086390411840e-01
6.841136813163757324e-01,6.713814389075176692e-01
6.847538948059082031e-01,6.853347921435766210e-01
6.853941679000854492e-01,6.993549370224272366e-01
6.860344409942626953e-01,7.134261028956041528e-01
6.866746544837951660e-01,7.275317977523227952e-01
6.873149275779724121e-01,7.416587073158611432e-01
6.879552006721496582e-01,7.557887797010653941e-01
6.885954737663269043e-01,7.699044549168840845e-01
6.892356872558593750e-01,7.839861141317787663e-01
6.898759603500366211e-01,7.980172072511817483e-01
6.905162334442138672e-01,8.119764139499912048e-01
6.911564469337463379e-01,8.258416360120892641e-01
6.917967200279235840e-01,8.395938154305842005e-01
6.924369931221008301e-01,8.532092018943964185e-01
6.930772662162780762e-01,8.666644921344213159e-01
6.937174797058105469e-01,8.799344741256924785e-01
6.943577527999877930e-01,8.929968345173335820e-01
6.949980258941650391e-01,9.058248007055609285e-01
6.956382393836975098e-01,9.183910942480415507e-01
6.962785124778747559e-01,9.306713712595922061e-01
6.969187855720520020e-01,9.426371592726914272e-01
6.975590586662292480e-01,9.542608119874218531e-01
6.981992721557617188e-01,9.655131790798296976e-01
6.988395452499389648e-01,9.763681702405353491e-01
6.994798183441162109e-01,9.867962609535596563e-01
7.001200318336486816e-01,9.967681764132203526e-01
7.007603049278259277e-01,1.006257500037441410e+00
7.014005780220031738e-01,1.015235290321187644e+00
7.020408511161804199e-01,1.023674122762964878e+00
7.026810646057128906e-01,1.031546376019242928e+00
7.033213376998901367e-01,1.038827399143050556e+00
7.039616107940673828e-01,1.045491280559628144e+00
7.046018242835998535e-01,1.051513585307568555e+00
7.052420973777770996e-01,1.056872775195127012e+00
7.058823704719543457e-01,1.061547121680656236e+00
7.065226435661315918e-01,1.065517251703504975e+00
7.071628570556640625e-01,1.068765352060077056e+00
7.078031301498413086e-01,1.071276447593175973e+00
7.084434032440185547e-01,1.073036939378525734e+00
7.090836167335510254e-01,1.074035649857870922e+00
7.097238898277282715e-01,1.074264212974527233e+00
7.103641629219055176e-01,1.073716401498942652e+00
7.110044360160827637e-01,1.072388722073016165e+00
7.116446495056152344e-01,1.070280571789390400e+00
7.122849225997924805e-01,1.067393391449038553e+00
7.129251956939697266e-01,1.063731887819064248e+00
7.135654091835021973e-01,1.059303658342163779e+00
7.142056822776794434e-01,1.054117732857076550e+00
7.148459553718566895e-01,1.048186848461224230e+00
7.154862284660339355e-01,1.041525779951325781e+00
7.161264419555664062e-01,1.034152561603078002e+00
7.167667150497436523e-01,1.026085104781171431e+00
7.174069881439208984e-01,1.017345569146188566e+00
7.180472612380981445e-01,1.007957391078391218e+00
7.186874747276306152e-01,9.979466766716704740e-01
7.193277478218078613e-01,9.873382901765994646e-01
7.199680209159851074e-01,9.761612955882652543e-01
7.206082344055175781e-01,9.644461070222893895e-01
7.212485074996948242e-01,9.522208692939480024e-01
7.218887805938720703e-01,9.395178681841023227e-01
7.225290536880493164e-01,9.263688545710788702e-01
7.231692671775817871e-01,9.128075233228365448e-01
7.238095402717590332e-01,8.988638526693559783e-01
7.244498133659362793e-01,8.845718333989411875e-01
7.250900268554687500e-01,8.699656570519929133e-01
7.257302999496459961e-01,8.550751919249810484e-01
7.263705730438232422e-01,8.399341107602471546e-01
7.270108461380004883e-01,8.245743723710488027e-01
7.276510596275329590e-01,8.090289547197517805e-01
7.282913327217102051e-01,7.933258478022171545e-01
7.289316058158874512e-01,7.774967532848982010e-01
7.295718193054199219e-01,7.615726740938781880e-01
7.302120923995971680e-01,7.455794112979394761e-01
7.308523654937744141e-01,7.295463427023145542e-01
7.314926385879516602e-01,7.135005195913550757e-01
7.321328520774841309e-01,6.974696286987791538e-01
7.327731251716613770e-01,6.814758634930293546e-01
7.334133982658386230e-01,6.655450576056578527e-01
7.340536117553710938e-01,6.497020415292658058e-01
7.346938848495483398e-01,6.339662985573673026e-01
7.353341579437255859e-01,6.183607904854140358e-01
7.359744310379028320e-01,6.029060291752070810e-01
7.366146445274353027e-01,5.876231343253630612e-01
7.372549176216125488e-01,5.725279200582109596e-01
7.378951907157897949e-01,5.576397185777026699e-01
7.385354042053222656e-01,5.429768623719848364e-01
7.391756772994995117e-01,5.285527399579565966e-01
7.398159503936767578e-01,5.143840719377341664e-01
7.404562234878540039e-01,5.004853896838525884e-01
7.410964369773864746e-01,4.868716954101932615e-01
7.417367100715637207e-01,4.735535306659501842e-01
7.423769831657409668e-01,4.605444403930869512e-01
7.430171966552734375e-01,4.478572458233589515e-01
7.436574697494506836e-01,4.355005452006746047e-01
7.442977428436279297e-01,4.234858958428384668e-01
7.449380159378051758e-01,4.118230198137737830e-01
7.455782294273376465e-01,4.005221004921102335e-01
7.462185025215148926e-01,3.895896375330236694e-01
7.468587756156921387e-01,3.790348030437504789e-01
7.474989891052246094e-01,3.688660537561441188e-01
7.481392621994018555e-01,3.590886093057239492e-01
7.487795352935791016e-01,3.497100485708086737e-01
7.494198083877563477e-01,3.407365713923233841e-01
7.500600218772888184e-01,3.321747219419695085e-01
7.507002949714660645e-01,3.240282818289097477e-01
7.513405680656433105e-01,3.163030677241343014e-01
7.519807815551757812e-01,3.090043655796863575e-01
7.526210546493530273e-01,3.021351351570178423e-01
7.532613277435302734e-01,2.957000480710800794e-01
7.539016008377075195e-01,2.897027804626888248e-01
7.545418143272399902e-01,2.841471911059381128e-01
7.551820874214172363e-01,2.790353791073583167e-01
7.558223605155944824e-01,2.743706965911232309e-01
7.564625740051269531e-01,2.701561193224852886e-01
7.571028470993041992e-01,2.663932271206350677e-01
7.577431201934814453e-01,2.630845688304876973e-01
7.583833932876586914e-01,2.602320899116743469e-01
7.590236067771911621e-01,2.578377017274648964e-01
7.596638798713684082e-01,2.559025399235199671e-01
7.603041529655456543e-01,2.544282103117359028e-01
7.609443664550781250e-01,2.534159926627381765e-01
7.615846395492553711e-01,2.528667817689713715e-01
7.622249126434326172e-01,2.527815977984033680e-01
7.628651857376098633e-01,2.531612432099521470e-01
7.635053992271423340e-01,2.540062607101036818e-01
7.641456723213195801e-01,2.553173654476923460e-01
7.647859454154968262e-01,2.570949616540056937e-01
7.654261589050292969e-01,2.593391557708284445e-01
7.660664319992065430e-01,2.620506329913636634e-01
7.667067050933837891e-01,2.652293928767046616e-01
7.673469781875610352e-01,2.688755486775686876e-01
7.679871916770935059e-01,2.729887515200819514e-01
7.686274647712707520e-01,2.775697866658206614e-01
7.692677378654479980e-01,2.826182192151165395e-01
7.699079513549804688e-01,2.881334634052556964e-01
7.705482244491577148e-01,2.941164084946450430e-01
7.711884975433349609e-01,3.005664611124663210e-01
7.718287706375122070e-01,3.074834575814771043e-01
7.724689841270446777e-01,3.148665467166775755e-01
7.731092572212219238e-01,3.227169540380616652e-01
7.737495303153991699e-01,3.310338773447436544e-01
7.743897438049316406e-01,3.398163598042813760e-01
7.750300168991088867e-01,3.490659253588734856e-01
7.756702899932861328e-01,3.587817375099517925e-01
7.763105630874633789e-01,3.689637506101450803e-01
7.769507765769958496e-01,3.796109561594804838e-01
7.775910496711730957e-01,3.907254268226778571e-01
7.782313227653503418e-01,4.023063320831230527e-01
7.788715362548828125e-01,4.143527371507258472e-01
7.795118093490600586e-01,4.268671053593084963e-01
7.801520824432373047e-01,4.398487421350680826e-01
7.807923555374145508e-01,4.532980714981156289e-01
7.814325690269470215e-01,4.672142884439063337e-01
7.820728421211242676e-01,4.816006196224726921e-01
7.827131152153015137e-01,4.964565418412343334e-01
7.833533287048339844e-01,5.117814247353407175e-01
7.839936017990112305e-01,5.275791104571920798e-01
7.846338748931884766e-01,5.438492050691992041e-01
7.852741479873657227e-01,5.605929903052770946e-01
7.859143614768981934e-01,5.778101097611765269e-01
7.865546345710754395e-01,5.955052713652504437e-01
7.871949076652526855e-01,6.136784645073154465e-01
7.878351211547851562e-01,6.323296862781830896e-01
7.884753942489624023e-01,6.514643074605137585e-01
7.891156673431396484e-01,6.710825847822752266e-01
7.897559404373168945e-01,6.911867705619716418e-01
7.903961539268493652e-01,7.117772216936195662e-01
7.910364270210266113e-01,7.328602548382616710e-01
7.916767001152038574e-01,7.544365886231760854e-01
7.923169136047363281e-01,7.765069774669868252e-01
7.929571866989135742e-01,7.990784371435393219e-01
7.935974597930908203e-01,8.221520729792608506e-01
7.942377328872680664e-01,8.457311336048953798e-01
7.948779463768005371e-01,8.698167233197180437e-01
7.955182194709777832e-01,8.944169344470553895e-01
7.961584925651550293e-01,9.195332058027858579e-01
7.967987060546875000e-01,9.451670692733928902e-01
7.974389791488647461e-01,9.713272605942098181e-01
7.980792522430419922e-01,9.980155792453393460e-01
7.987195253372192383e-01,1.025236276084598774e+00
7.993597388267517090e-01,1.052991270503241594e+00
8.000000119209289551e-01,1.081290228880865456e+00


==> code/potentials/score-matching/potentials_22.csv <==
x,f
-8.000000119209289551e-01,8.121102521796390583e-01
-7.993597388267517090e-01,7.911448918490671112e-01
-7.987195253372192383e-01,7.707591033074217002e-01
-7.980792522430419922e-01,7.509398720871005573e-01
-7.974389791488647461e-01,7.316797352512169894e-01
-7.967987060546875000e-01,7.129693315603775616e-01
-7.961584925651550293e-01,6.948008832509562360e-01
-7.955182194709777832e-01,6.771615515867890345e-01
-7.948779463768005371e-01,6.600434749275967405e-01
-7.942377328872680664e-01,6.434386586612399483e-01
-7.935974597930908203e-01,6.273344004528826900e-01
-7.929571866989135742e-01,6.117227003003886665e-01
-7.923169136047363281e-01,5.965939709016438997e-01
-7.916767001152038574e-01,5.819399239846125838e-01
-7.910364270210266113e-01,5.677482773922175596e-01
-7.903961539268493652e-01,5.540108257353102417e-01
-7.897559404373168945e-01,5.407192600042858288e-01
-7.891156673431396484e-01,5.278616122197004046e-01
-7.884753942489624023e-01,5.154297197672690345e-01
-7.878351211547851562e-01,5.034141355398209505e-01
-7.871949076652526855e-01,4.918066367138091977e-01
-7.865546345710754395e-01,4.805958163882682044e-01
-7.859143614768981934e-01,4.697735954792969792e-01
-7.852741479873657227e-01,4.593318961257439881e-01
-7.846338748931884766e-01,4.492597705541179209e-01
-7.839936017990112305e-01,4.395494199745888508e-01
-7.833533287048339844e-01,4.301920599435127279e-01
-7.827131152153015137e-01,4.211799673029785751e-01
-7.820728421211242676e-01,4.125029913079094612e-01
-7.814325690269470215e-01,4.041536951502182617e-01
-7.807923555374145508e-01,3.961246466896808371e-01
-7.801520824432373047e-01,3.884063651084890267e-01
-7.795118093490600586e-01,3.809918020995031185e-01
-7.788715362548828125e-01,3.738733244382088650e-01
-7.782313227653503418e-01,3.670440369161216410e-01
-7.775910496711730957e-01,3.604954436364113946e-01
-7.769507765769958496e-01,3.542211035132574182e-01
-7.763105630874633789e-01,3.482146459547621475e-01
-7.756702899932861328e-01,3.424682483875658434e-01
-7.750300168991088867e-01,3.369759980251743059e-01
-7.743897438049316406e-01,3.317316210758303185e-01
-7.737495303153991699e-01,3.267294520232582045e-01
-7.731092572212219238e-01,3.219626991765562884e-01
-7.724689841270446777e-01,3.174261569368059810e-01
-7.718287706375122070e-01,3.131147346457225922e-01
-7.711884975433349609e-01,3.090223613293781035e-01
-7.705482244491577148e-01,3.051443763602077475e-01
-7.699079513549804688e-01,3.014759512480291725e-01
-7.692677378654479980e-01,2.980126725771379270e-01
-7.686274647712707520e-01,2.947494736815956529e-01
-7.679871916770935059e-01,2.916823645638944029e-01
-7.673469781875610352e-01,2.888075396940212869e-01
-7.667067050933837891e-01,2.861205388116188075e-01
-7.660664319992065430e-01,2.836179036171948553e-01
-7.654261589050292969e-01,2.812960625040528129e-01
-7.647859454154968262e-01,2.791518162608519482e-01
-7.641456723213195801e-01,2.771815173957463685e-01
-7.635053992271423340e-01,2.753823067696412608e-01
-7.628651857376098633e-01,2.737513808762437328e-01
-7.622249126434326172e-01,2.722856190787088515e-01
-7.615846395492553711e-01,2.709825460517572004e-01
-7.609443664550781250e-01,2.698395996302105360e-01
-7.603041529655456543e-01,2.688544771977934289e-01
-7.596638798713684082e-01,2.680246565162409667e-01
-7.590236067771911621e-01,2.673480436845343533e-01
-7.583833932876586914e-01,2.668225955418588313e-01
-7.577431201934814453e-01,2.664461746673056908e-01
-7.571028470993041992e-01,2.662169347810752207e-01
-7.564625740051269531e-01,2.661330115535696095e-01
-7.558223605155944824e-01,2.661926364625371022e-01
-7.551820874214172363e-01,2.663940894206291432e-01
-7.545418143272399902e-01,2.667357220581800803e-01
-7.539016008377075195e-01,2.672159240900975341e-01
-7.532613277435302734e-01,2.678331854199447193e-01
-7.526210546493530273e-01,2.685859920028548231e-01
-7.519807815551757812e-01,2.694728759984537092e-01
-7.513405680656433105e-01,2.704922995361842553e-01
-7.507002949714660645e-01,2.716430351603813520e-01
-7.500600218772888184e-01,2.729236160800962985e-01
-7.494198083877563477e-01,2.743325564818643869e-01
-7.487795352935791016e-01,2.758687742576673152e-01
-7.481392621994018555e-01,2.775308228408972511e-01
-7.474989891052246094e-01,2.793173845974341596e-01
-7.468587756156921387e-01,2.812269651601937426e-01
-7.462185025215148926e-01,2.832585985443998311e-01
-7.455782294273376465e-01,2.854108694493486809e-01
-7.449380159378051758e-01,2.876822229113731311e-01
-7.442977428436279297e-01,2.900717995383956804e-01
-7.436574697494506836e-01,2.925780827423931640e-01
-7.430171966552734375e-01,2.951998099822947808e-01
-7.423769831657409668e-01,2.979354005405623340e-01
-7.417367100715637207e-01,3.007840693470509308e-01
-7.410964369773864746e-01,3.037442334362872032e-01
-7.404562234878540039e-01,3.068143314173212843e-01
-7.398159503936767578e-01,3.099935905051096618e-01
-7.391756772994995117e-01,3.132804008806164831e-01
-7.385354042053222656e-01,3.166734463783793530e-01
-7.378951907157897949e-01,3.201710419421583964e-01
-7.372549176216125488e-01,3.237725114715033214e-01
-7.366146445274353027e-01,3.274761838667386016e-01
-7.359744310379028320e-01,3.312803156892139000e-01
-7.353341579437255859e-01,3.351843046415687866e-01
-7.346938848495483398e-01,3.391863731059610032e-01
-7.340536117553710938e-01,3.432851792060400697e-01
-7.334133982658386230e-01,3.474789533901958549e-01
-7.327731251716613770e-01,3.517670738373364081e-01
-7.321328520774841309e-01,3.561477545887514751e-01
-7.314926385879516602e-01,3.606191672146552563e-01
-7.308523654937744141e-01,3.651807528665220737e-01
-7.302120923995971680e-01,3.698306722616750974e-01
-7.295718193054199219e-01,3.745674826965563753e-01
-7.289316058158874512e-01,3.793893250423758801e-01
-7.282913327217102051e-01,3.842956279927269847e-01
-7.276510596275329590e-01,3.892845054063767130e-01
-7.270108461380004883e-01,3.943540051778380295e-01
-7.263705730438232422e-01,3.995035951999854618e-01
-7.257302999496459961e-01,4.047312936771114700e-01
-7.250900268554687500e-01,4.100356019728867984e-01
-7.244498133659362793e-01,4.154144755067674666e-01
-7.238095402717590332e-01,4.208673985833133457e-01
-7.231692671775817871e-01,4.263922498840955200e-01
-7.225290536880493164e-01,4.319869180624307248e-01
-7.218887805938720703e-01,4.376508862284484991e-01
-7.212485074996948242e-01,4.433819083915064851e-01
-7.206082344055175781e-01,4.491783435265963575e-01
-7.199680209159851074e-01,4.550379028360502787e-01
-7.193277478218078613e-01,4.609599240513357898e-01
-7.186874747276306152e-01,4.669420894736062699e-01
-7.180472612380981445e-01,4.729819486914101923e-01
-7.174069881439208984e-01,4.790787488663106330e-01
-7.167667150497436523e-01,4.852299864068951862e-01
-7.161264419555664062e-01,4.914336267843641970e-01
-7.154862284660339355e-01,4.976870171195670878e-01
-7.148459553718566895e-01,5.039892329162940499e-01
-7.142056822776794434e-01,5.103374221538379274e-01
-7.135654091835021973e-01,5.167293107507777705e-01
-7.129251956939697266e-01,5.231619306382540024e-01
-7.122849225997924805e-01,5.296339755281307404e-01
-7.116446495056152344e-01,5.361423261815820851e-01
-7.110044360160827637e-01,5.426836767303129250e-01
-7.103641629219055176e-01,5.492564806871409466e-01
-7.097238898277282715e-01,5.558572365285985306e-01
-7.090836167335510254e-01,5.624829263032147253e-01
-7.084434032440185547e-01,5.691297881232255662e-01
-7.078031301498413086e-01,5.757957382580034533e-01
-7.071628570556640625e-01,5.824767921635274348e-01
-7.065226435661315918e-01,5.891686871760399846e-01
-7.058823704719543457e-01,5.958689723657801807e-01
-7.052420973777770996e-01,6.025730846850287925e-01
-7.046018242835998535e-01,6.092769492188718772e-01
-7.039616107940673828e-01,6.159756642559113260e-01
-7.033213376998901367e-01,6.226660606644687235e-01
-7.026810646057128906e-01,6.293427859458491369e-01
-7.020408511161804199e-01,6.360004287658620470e-01
-7.014005780220031738e-01,6.426351256740256979e-01
-7.007603049278259277e-01,6.492410065349165649e-01
-7.001200318336486816e-01,6.558125150197211539e-01
-6.994798183441162109e-01,6.623432947896557010e-01
-6.988395452499389648e-01,6.688286168540713561e-01
-6.981992721557617188e-01,6.752616523979528829e-01
-6.975590586662292480e-01,6.816353649185460384e-01
-6.969187855720520020e-01,6.879442305524618995e-01
-6.962785124778747559e-01,6.941807463108009557e-01
-6.956382393836975098e-01,7.003377135317734314e-01
-6.949980258941650391e-01,7.064071740372606101e-01
-6.943577527999877930e-01,7.123825719562750791e-01
-6.937174797058105469e-01,7.182554451022484798e-01
-6.930772662162780762e-01,7.240171937185988504e-01
-6.924369931221008301e-01,7.296605443453203499e-01
-6.917967200279235840e-01,7.351764032308105712e-01
-6.911564469337463379e-01,7.405560748288566586e-01
-6.905162334442138672e-01,7.457901663792125824e-01
-6.898759603500366211e-01,7.508706060234175972e-01
-6.892356872558593750e-01,7.557876912447620832e-01
-6.885954737663269043e-01,7.605317050208384444e-01
-6.879552006721496582e-01,7.650941436063463108e-01
-6.873149275779724121e-01,7.694650651770689187e-01
-6.866746544837951660e-01,7.736350254318038466e-01
-6.860344409942626953e-01,7.775942036996870144e-01
-6.853941679000854492e-01,7.813338935784308603e-01
-6.847538948059082031e-01,7.848443689189239514e-01
-6.841136813163757324e-01,7.881161500859779068e-01
-6.834734082221984863e-01,7.911407900982982966e-01
-6.828331351280212402e-01,7.939091528112918184e-01
-6.821928620338439941e-01,7.964126249939766922e-01
-6.815526485443115234e-01,7.986427974380880812e-01
-6.809123754501342773e-01,8.005922254274659977e-01
-6.802721023559570312e-01,8.022531593829382857e-01
-6.796318888664245605e-01,8.036185067030658935e-01
-6.789916157722473145e-01,8.046820205128306647e-01
-6.783513426780700684e-01,8.054376546087169686e-01
-6.777110695838928223e-01,8.058800852628151823e-01
-6.770708560943603516e-01,8.060047119429798457e-01
-6.764305830001831055e-01,8.058075924461123307e-01
-6.757903099060058594e-01,8.052855861690004780e-01
-6.751500964164733887e-01,8.044363871012647493e-01
-6.745098233222961426e-01,8.032583122718670587e-01
-6.738695502281188965e-01,8.017507438107003281e-01
-6.732292771339416504e-01,7.999139460447137751e-01
-6.725890636444091797e-01,7.977492856689085698e-01
-6.719487905502319336e-01,7.952583661600503007e-01
-6.713085174560546875e-01,7.924445317984600834e-01
-6.706683039665222168e-01,7.893119822575385136e-01
-6.700280308723449707e-01,7.858651661397297872e-01
-6.693877577781677246e-01,7.821102235524710622e-01
-6.687474846839904785e-01,7.780540168205813956e-01
-6.681072711944580078e-01,7.737047660258711268e-01
-6.674669981002807617e-01,7.690703334073814013e-01
-6.668267250061035156e-01,7.641606980350399425e-01
-6.661865115165710449e-01,7.589867487597232731e-01
-6.655462384223937988e-01,7.535587853089915633e-01
-6.649059653282165527e-01,7.478892521890321277e-01
-6.642656922340393066e-01,7.419908642354493544e-01
-6.636254787445068359e-01,7.358776030602944829e-01
-6.629852056503295898e-01,7.295623953897525382e-01
-6.623449325561523438e-01,7.230603049536119542e-01
-6.617047190666198730e-01,7.163871134053332312e-01
-6.610644459724426270e-01,7.095570905450601096e-01
-6.604241728782653809e-01,7.025867930765028468e-01
-6.597838997840881348e-01,6.954924800820556641e-01
-6.591436862945556641e-01,6.882913635406682218e-01
-6.585034132003784180e-01,6.809988780354769844e-01
-6.578631401062011719e-01,6.736325428342428978e-01
-6.572229266166687012e-01,6.662100412482319101e-01
-6.565826535224914551e-01,6.587470554079422058e-01
-6.559423804283142090e-01,6.512612415294913859e-01
-6.553021073341369629e-01,6.437695324961616450e-01
-6.546618938446044922e-01,6.362894396937219810e-01
-6.540216207504272461e-01,6.288362117941450613e-01
-6.533813476562500000e-01,6.214269478803542412e-01
-6.527411341667175293e-01,6.140785005506765870e-01
-6.521008610725402832e-01,6.068053376113038411e-01
-6.514605879783630371e-01,5.996236785463731067e-01
-6.508203148841857910e-01,5.925486675612803289e-01
-6.501801013946533203e-01,5.855956845414662659e-01
-6.495398283004760742e-01,5.787776897946552701e-01
-6.488995552062988281e-01,5.721092216350345261e-01
-6.482593417167663574e-01,5.656042095104343304e-01
-6.476190686225891113e-01,5.592742830442114510e-01
-6.469787955284118652e-01,5.531323424188823168e-01
-6.463385224342346191e-01,5.471901813656017133e-01
-6.456983089447021484e-01,5.414595033079789843e-01
-6.450580358505249023e-01,5.359498540605573957e-01
-6.444177627563476562e-01,5.306718468129352217e-01
-6.437775492668151855e-01,5.256353359745640219e-01
-6.431372761726379395e-01,5.208482353766292761e-01
-6.424970030784606934e-01,5.163192291964051606e-01
-6.418567299842834473e-01,5.120559290393469354e-01
-6.412165164947509766e-01,5.080656533118883544e-01
-6.405762434005737305e-01,5.043540205915610919e-01
-6.399359703063964844e-01,5.009271187057908747e-01
-6.392957568168640137e-01,4.977903332697968253e-01
-6.386554837226867676e-01,4.949475266073530833e-01
-6.380152106285095215e-01,4.924028337753671991e-01
-6.373749375343322754e-01,4.901594501485746491e-01
-6.367347240447998047e-01,4.882201234343517271e-01
-6.360944509506225586e-01,4.865864180378567383e-01
-6.354541778564453125e-01,4.852598971298163200e-01
-6.348139643669128418e-01,4.842413318897733632e-01
-6.341736912727355957e-01,4.835306345623759938e-01
-6.335334181785583496e-01,4.831274206631119839e-01
-6.328931450843811035e-01,4.830305852265945887e-01
-6.322529315948486328e-01,4.832383949059591011e-01
-6.316126585006713867e-01,4.837486371716175348e-01
-6.309723854064941406e-01,4.845584636092823416e-01
-6.303321719169616699e-01,4.856643068119024242e-01
-6.296918988227844238e-01,4.870624702031141062e-01
-6.290516257286071777e-01,4.887483252728741512e-01
-6.284113526344299316e-01,4.907168512172179753e-01
-6.277711391448974609e-01,4.929623358714501080e-01
-6.271308660507202148e-01,4.954791169938106421e-01
-6.264905929565429688e-01,4.982605196129727965e-01
-6.258503794670104980e-01,5.012992933030395726e-01
-6.252101063728332520e-01,5.045885911976704108e-01
-6.245698332786560059e-01,5.081203361073631797e-01
-6.239295601844787598e-01,5.118863292082309613e-01
-6.232893466949462891e-01,5.158776327771192882e-01
-6.226490736007690430e-01,5.200860848799155889e-01
-6.220088005065917969e-01,5.245021247379768603e-01
-6.213685870170593262e-01,5.291158042878079115e-01
-6.207283139228820801e-01,5.339182970464362299e-01
-6.200880408287048340e-01,5.388992609669887024e-01
-6.194477677345275879e-01,5.440485724872496931e-01
-6.188075542449951172e-01,5.493555187827192654e-01
-6.181672811508178711e-01,5.548107764297265376e-01
-6.175270080566406250e-01,5.604034742128476410e-01
-6.168867945671081543e-01,5.661227144316915982e-01
-6.162465214729309082e-01,5.719592333265932638e-01
-6.156062483787536621e-01,5.779022627213290519e-01
-6.149659752845764160e-01,5.839416360424354302e-01
-6.143257617950439453e-01,5.900668807656188619e-01
-6.136854887008666992e-01,5.962693928410347510e-01
-6.130452156066894531e-01,6.025391613135555602e-01
-6.124050021171569824e-01,6.088664158525474157e-01
-6.117647290229797363e-01,6.152435423384745583e-01
-6.111244559288024902e-01,6.216615926867472552e-01
-6.104841828346252441e-01,6.281125962824636311e-01
-6.098439693450927734e-01,6.345884812883220150e-01
-6.092036962509155273e-01,6.410835036191979697e-01
-6.085634231567382812e-01,6.475906641520055018e-01
-6.079232096672058105e-01,6.541035280184939182e-01
-6.072829365730285645e-01,6.606181007959701645e-01
-6.066426634788513184e-01,6.671292283969343373e-01
-6.060023903846740723e-01,6.736330194976036800e-01
-6.053621768951416016e-01,6.801255762239311053e-01
-6.047219038009643555e-01,6.866055855874360070e-01
-6.040816307067871094e-01,6.930705876208258509e-01
-6.034414172172546387e-01,6.995188337764548514e-01
-6.028011441230773926e-01,7.059510258450245601e-01
-6.021608710289001465e-01,7.123668156585889477e-01
-6.015205979347229004e-01,7.187670680523172706e-01
-6.008803844451904297e-01,7.251527143700799982e-01
-6.002401113510131836e-01,7.315271957656319657e-01
-5.995998382568359375e-01,7.378926409454078517e-01
-5.989596247673034668e-01,7.442518986511243995e-01
-5.983193516731262207e-01,7.506100407865936575e-01
-5.976790785789489746e-01,7.569709508582009860e-01
-5.970388054847717285e-01,7.633395372226119413e-01
-5.963985919952392578e-01,7.697204982059773215e-01
-5.957583189010620117e-01,7.761208164582642510e-01
-5.951180458068847656e-01,7.825459110371855154e-01
-5.944778323173522949e-01,7.890015734761730570e-01
-5.938375592231750488e-01,7.954955372191818697e-01
-5.931972861289978027e-01,8.020339721280693723e-01
-5.925570130348205566e-01,8.086237613997537821e-01
-5.919167995452880859e-01,8.152712444259311297e-01
-5.912765264511108398e-01,8.219846243866770763e-01
-5.906362533569335938e-01,8.287702340003164636e-01
-5.899960398674011230e-01,8.356342475628992794e-01
-5.893557667732238770e-01,8.425846504226814915e-01
-5.887154936790466309e-01,8.496273568429417722e-01
-5.880752205848693848e-01,8.567685799116802059e-01
-5.874350070953369141e-01,8.640136075171609420e-01
-5.867947340011596680e-01,8.713694333070716169e-01
-5.861544609069824219e-01,8.788406011656331174e-01
-5.855142474174499512e-01,8.864311826146105133e-01
-5.848739743232727051e-01,8.941469259284176019e-01
-5.842337012290954590e-01,9.019909157839478553e-01
-5.835934281349182129e-01,9.099664237042164316e-01
-5.829532146453857422e-01,9.180753067317679594e-01
-5.823129415512084961e-01,9.263211332846985613e-01
-5.816726684570312500e-01,9.347045273179990232e-01
-5.810324549674987793e-01,9.432253329671542730e-01
-5.803921818733215332e-01,9.518851911790440212e-01
-5.797519087791442871e-01,9.606824763618009300e-01
-5.791116356849670410e-01,9.696157269828775682e-01
-5.784714221954345703e-01,9.786817816456849783e-01
-5.778311491012573242e-01,9.878792572552246298e-01
-5.771908760070800781e-01,9.972034297966922978e-01
-5.765506625175476074e-01,1.006648689963411947e+00
-5.759103894233703613e-01,1.016211300517141147e+00
-5.752701163291931152e-01,1.025884054665431755e+00
-5.746298432350158691e-01,1.035659736903278727e+00
-5.739896297454833984e-01,1.045529449761176899e+00
-5.733493566513061523e-01,1.055486212507870114e+00
-5.727090835571289062e-01,1.065519490049788409e+00
-5.720688700675964355e-01,1.075617892428365252e+00
-5.714285969734191895e-01,1.085772102411016071e+00
-5.707883238792419434e-01,1.095969250927405270e+00
-5.701480507850646973e-01,1.106196616929369547e+00
-5.695078372955322266e-01,1.116439861504875175e+00
-5.688675642013549805e-01,1.126686803630597922e+00
-5.682272911071777344e-01,1.136921793539641179e+00
-5.675870776176452637e-01,1.147128639315309506e+00
-5.669468045234680176e-01,1.157293356920121141e+00
-5.663065314292907715e-01,1.167398719532204865e+00
-5.656662583351135254e-01,1.177427949666522977e+00
-5.650260448455810547e-01,1.187363032328842216e+00
-5.643857717514038086e-01,1.197188383554014912e+00
-5.637454986572265625e-01,1.206885420779316043e+00
-5.631052851676940918e-01,1.216435452278676443e+00
-5.624650120735168457e-01,1.225822343375997825e+00
-5.618247389793395996e-01,1.235027313889964340e+00
-5.611844658851623535e-01,1.244032505458714688e+00
-5.605442523956298828e-01,1.252819485747398431e+00
-5.599039793014526367e-01,1.261372447285479481e+00
-5.592637062072753906e-01,1.269673577230026495e+00
-5.586234927177429199e-01,1.277705445645258564e+00
-5.579832196235656738e-01,1.285453436312607778e+00
-5.573429465293884277e-01,1.292901311189082136e+00
-5.567026734352111816e-01,1.300034219939036895e+00
-5.560624599456787109e-01,1.306837506634784596e+00
-5.554221868515014648e-01,1.313299195211079073e+00
-5.547819137573242188e-01,1.319406386218748395e+00
-5.541416406631469727e-01,1.325147722208512846e+00
-5.535014271736145020e-01,1.330512491427060517e+00
-5.528611540794372559e-01,1.335492558095368487e+00
-5.522208809852600098e-01,1.340079315580646302e+00
-5.515806674957275391e-01,1.344265622099234392e+00
-5.509403944015502930e-01,1.348046614640308505e+00
-5.503001213073730469e-01,1.351417481285277944e+00
-5.496598482131958008e-01,1.354375104318921608e+00
-5.490196347236633301e-01,1.356917330319145520e+00
-5.483793616294860840e-01,1.359044003928515210e+00
-5.477390885353088379e-01,1.360755429331875099e+00
-5.470988750457763672e-01,1.362053302659780307e+00
-5.464586019515991211e-01,1.362940767679144294e+00
-5.458183288574218750e-01,1.363421797579979611e+00
-5.451780557632446289e-01,1.363501549528018053e+00
-5.445378422737121582e-01,1.363186235743437891e+00
-5.438975691795349121e-01,1.362483008321483169e+00
-5.432572960853576660e-01,1.361399911925825990e+00
-5.426170825958251953e-01,1.359946076210131416e+00
-5.419768095016479492e-01,1.358130918414916621e+00
-5.413365364074707031e-01,1.355964964216855861e+00
-5.406962633132934570e-01,1.353459327438353732e+00
-5.400560498237609863e-01,1.350625805259462631e+00
-5.394157767295837402e-01,1.347476023424428071e+00
-5.387755036354064941e-01,1.344022730708231528e+00
-5.381352901458740234e-01,1.340279133690430946e+00
-5.374950170516967773e-01,1.336257684566750648e+00
-5.368547439575195312e-01,1.331972027057325647e+00
-5.362144708633422852e-01,1.327435654471445403e+00
-5.355742573738098145e-01,1.322662605259838031e+00
-5.349339842796325684e-01,1.317665544420461465e+00
-5.342937111854553223e-01,1.312458488879840957e+00
-5.336534976959228516e-01,1.307055406213211590e+00
-5.330132246017456055e-01,1.301468683238890200e+00
-5.323729515075683594e-01,1.295711978288299981e+00
-5.317326784133911133e-01,1.289798322792196750e+00
-5.310924649238586426e-01,1.283741019159753805e+00
-5.304521918296813965e-01,1.277551448864049810e+00
-5.298119187355041504e-01,1.271242366705302551e+00
-5.291717052459716797e-01,1.264826261404039975e+00
-5.285314321517944336e-01,1.258313515793489934e+00
-5.278911590576171875e-01,1.251715934924407136e+00
-5.272508859634399414e-01,1.245044356601161972e+00
-5.266106724739074707e-01,1.238309864225121792e+00
-5.259703993797302246e-01,1.231521369734598359e+00
-5.253301262855529785e-01,1.224689186302858168e+00
-5.246899127960205078e-01,1.217823271367032056e+00
-5.240496397018432617e-01,1.210931294033365191e+00
-5.234093666076660156e-01,1.204022491810889939e+00
-5.227690935134887695e-01,1.197104993008877294e+00
-5.221288800239562988e-01,1.190187240410858216e+00
-5.214886069297790527e-01,1.183275365039713201e+00
-5.208483338356018066e-01,1.176377088282349881e+00
-5.202081203460693359e-01,1.169499694577295301e+00
-5.195678472518920898e-01,1.162648247034493210e+00
-5.189275741577148438e-01,1.155829354992294000e+00
-5.182873010635375977e-01,1.149048678277929447e+00
-5.176470875740051270e-01,1.142312120670456288e+00
-5.170068144798278809e-01,1.135623467853468682e+00
-5.163665413856506348e-01,1.128987974338301115e+00
-5.157263278961181641e-01,1.122410645076254987e+00
-5.150860548019409180e-01,1.115894351396762296e+00
-5.144457817077636719e-01,1.109443486153653957e+00
-5.138055086135864258e-01,1.103061603684635017e+00
-5.131652951240539551e-01,1.096752566228749615e+00
-5.125250220298767090e-01,1.090518180151811123e+00
-5.118847489356994629e-01,1.084361838322739580e+00
-5.112445354461669922e-01,1.078286629193735635e+00
-5.106042623519897461e-01,1.072293749056051126e+00
-5.099639892578125000e-01,1.066385865876545047e+00
-5.093237161636352539e-01,1.060564874211516795e+00
-5.086835026741027832e-01,1.054832993522622608e+00
-5.080432295799255371e-01,1.049190699621101786e+00
-5.074029564857482910e-01,1.043639823675926337e+00
-5.067627429962158203e-01,1.038182032075423145e+00
-5.061224699020385742e-01,1.032817303988096569e+00
-5.054821968078613281e-01,1.027546994754423793e+00
-5.048419237136840820e-01,1.022371776063395465e+00
-5.042017102241516113e-01,1.017292648735353744e+00
-5.035614371299743652e-01,1.012309062371451240e+00
-5.029211640357971191e-01,1.007421789649859178e+00
-5.022809505462646484e-01,1.002631387079362391e+00
-5.016406774520874023e-01,9.979369903153276766e-01
-5.010004043579101562e-01,9.933389833712418238e-01
-5.003601312637329102e-01,9.888371462787937105e-01
-4.997198879718780518e-01,9.844314111653202914e-01
-4.990796446800231934e-01,9.801211369580098420e-01
-4.984394013881683350e-01,9.759058387294912151e-01
-4.977991282939910889e-01,9.717847574120606069e-01
-4.971588850021362305e-01,9.677576304259174478e-01
-4.965186119079589844e-01,9.638232968668587475e-01
-4.958783686161041260e-01,9.599813322771852953e-01
-4.952380955219268799e-01,9.562304704194586336e-01
-4.945978522300720215e-01,9.525701324777271495e-01
-4.939576089382171631e-01,9.489990813747386511e-01
-4.933173358440399170e-01,9.455160768525976422e-01
-4.926770925521850586e-01,9.421203164477560676e-01
-4.920368194580078125e-01,9.388102618092206697e-01
-4.913965761661529541e-01,9.355849695216553741e-01
-4.907563030719757080e-01,9.324428478536059828e-01
-4.901160597801208496e-01,9.293828133008110726e-01
-4.894758164882659912e-01,9.264033636195723176e-01
-4.888355433940887451e-01,9.235028927968533807e-01
-4.881953001022338867e-01,9.206801967215074711e-01
-4.875550270080566406e-01,9.179335522911058476e-01
-4.869147837162017822e-01,9.152616048260062698e-01
-4.862745106220245361e-01,9.126625821900002933e-01
-4.856342673301696777e-01,9.101350949579671834e-01
-4.849940240383148193e-01,9.076774112151708707e-01
-4.843537509441375732e-01,9.052877526722422630e-01
-4.837135076522827148e-01,9.029646658785397406e-01
-4.830732345581054688e-01,9.007062479293121982e-01
-4.824329912662506104e-01,8.985110055177116806e-01
-4.817927181720733643e-01,8.963770053727619924e-01
-4.811524748802185059e-01,8.943026977507866349e-01
-4.805122315883636475e-01,8.922862800531099481e-01
-4.798719584941864014e-01,8.903258808488159204e-01
-4.792317152023315430e-01,8.884199319162702224e-01
-4.785914421081542969e-01,8.865665142067724602e-01
-4.779511988162994385e-01,8.847640278309656381e-01
-4.773109257221221924e-01,8.830105839745181484e-01
-4.766706824302673340e-01,8.813045806881927291e-01
-4.760304391384124756e-01,8.796442195602791614e-01
-4.753901660442352295e-01,8.780276760920484591e-01
-4.747499227523803711e-01,8.764534255221940739e-01
-4.741096496582031250e-01,8.749195897570003488e-01
-4.734694063663482666e-01,8.734246719815557114e-01
-4.728291332721710205e-01,8.719668679638949982e-01
-4.721888899803161621e-01,8.705446662535498703e-01
-4.715486466884613037e-01,8.691564179416615410e-01
-4.709083735942840576e-01,8.678004589237335864e-01
-4.702681303024291992e-01,8.664753761695154211e-01
-4.696278572082519531e-01,8.651795202275871510e-01
-4.689876139163970947e-01,8.639115238592158796e-01
-4.683473408222198486e-01,8.626698087963271533e-01
-4.677070975303649902e-01,8.614530935597191075e-01
-4.670668542385101318e-01,8.602598967417831588e-01
-4.664265811443328857e-01,8.590888626989130472e-01
-4.657863378524780273e-01,8.579387791467620872e-01
-4.651460647583007812e-01,8.568082699697696647e-01
-4.645058214664459229e-01,8.556962104099783417e-01
-4.638655483722686768e-01,8.546013341613285519e-01
-4.632253050804138184e-01,8.535225834914808019e-01
-4.625850617885589600e-01,8.524587977781941106e-01
-4.619447886943817139e-01,8.514088861877784353e-01
-4.613045454025268555e-01,8.503719281904453808e-01
-4.606642723083496094e-01,8.493468165670039483e-01
-4.600240290164947510e-01,8.483327641622899762e-01
-4.593837559223175049e-01,8.473287351364611197e-01
-4.587435126304626465e-01,8.463340102236420748e-01
-4.581032693386077881e-01,8.453476681576592711e-01
-4.574629962444305420e-01,8.443689304112611538e-01
-4.568227529525756836e-01,8.433971258850032626e-01
-4.561824798583984375e-01,8.424314607598741844e-01
-4.555422365665435791e-01,8.414713509100648636e-01
-4.549019634723663330e-01,8.405160674821878786e-01
-4.542617201805114746e-01,8.395650911410301731e-01
-4.536214768886566162e-01,8.386178056118192004e-01
-4.529812037944793701e-01,8.376735984001077995e-01
-4.523409605026245117e-01,8.367320790014893817e-01
-4.517006874084472656e-01,8.357926180733565857e-01
-4.510604441165924072e-01,8.348548396316468612e-01
-4.504201710224151611e-01,8.339182375584073270e-01
-4.497799277305603027e-01,8.329824415931685877e-01
-4.491396844387054443e-01,8.320470380288842449e-01
-4.484994113445281982e-01,8.311115503199162369e-01
-4.478591680526733398e-01,8.301757391833728406e-01
-4.472188949584960938e-01,8.292391489946702166e-01
-4.465786516666412354e-01,8.283015170140677341e-01
-4.459383785724639893e-01,8.273624717847418708e-01
-4.452981352806091309e-01,8.264217390611001690e-01
-4.446578919887542725e-01,8.254790027835521293e-01
-4.440176188945770264e-01,8.245339377043094942e-01
-4.433773756027221680e-01,8.235863709450668146e-01
-4.427371025085449219e-01,8.226358826979947025e-01
-4.420968592166900635e-01,8.216823640818580188e-01
-4.414565861225128174e-01,8.207254614369956514e-01
-4.408163428306579590e-01,8.197650057374827881e-01
-4.401760995388031006e-01,8.188007468672919842e-01
-4.395358264446258545e-01,8.178323706012986527e-01
-4.388955831527709961e-01,8.168597751107027349e-01
-4.382553100585937500e-01,8.158826209427205711e-01
-4.376150667667388916e-01,8.149008540688607027e-01
-4.369747936725616455e-01,8.139141063079611271e-01
-4.363345503807067871e-01,8.129222945901819486e-01
-4.356943070888519287e-01,8.119251532837088448e-01
-4.350540339946746826e-01,8.109224662900875735e-01
-4.344137907028198242e-01,8.099141210814764236e-01
-4.337735176086425781e-01,8.088998478978557394e-01
-4.331332743167877197e-01,8.078795194779218036e-01
-4.324930012226104736e-01,8.068528934168046618e-01
-4.318527579307556152e-01,8.058198750661880183e-01
-4.312124848365783691e-01,8.047801537597303323e-01
-4.305722415447235107e-01,8.037336731296562675e-01
-4.299319982528686523e-01,8.026801566140147060e-01
-4.292917251586914062e-01,8.016193986130111249e-01
-4.286514818668365479e-01,8.005513160585326915e-01
-4.280112087726593018e-01,7.994755734127121372e-01
-4.273709654808044434e-01,7.983920765881857839e-01
-4.267306923866271973e-01,7.973005390686900284e-01
-4.260904490947723389e-01,7.962008006672491867e-01
-4.254502058029174805e-01,7.950926241347193724e-01
-4.248099327087402344e-01,7.939756935440467345e-01
-4.241696894168853760e-01,7.928498709528657429e-01
-4.235294163227081299e-01,7.917147900119685389e-01
-4.228891730308532715e-01,7.905702770458034045e-01
-4.222488999366760254e-01,7.894159240843272585e-01
-4.216086566448211670e-01,7.882515333814783531e-01
-4.209684133529663086e-01,7.870766984860164683e-01
-4.203281402587890625e-01,7.858910523036315432e-01
-4.196878969669342041e-01,7.846942752038628122e-01
-4.190476238727569580e-01,7.834859257137516408e-01
-4.184073805809020996e-01,7.822656551815319048e-01
-4.177671074867248535e-01,7.810329182567601336e-01
-4.171268641948699951e-01,7.797873595996733798e-01
-4.164866209030151367e-01,7.785284273492196760e-01
-4.158463478088378906e-01,7.772555387612833933e-01
-4.152061045169830322e-01,7.759682944216805822e-01
-4.145658314228057861e-01,7.746659778687807751e-01
-4.139255881309509277e-01,7.733480985099512317e-01
-4.132853150367736816e-01,7.720139633841887061e-01
-4.126450717449188232e-01,7.706630048453342319e-01
-4.120048284530639648e-01,7.692944915292971864e-01
-4.113645553588867188e-01,7.679076727024547466e-01
-4.107243120670318604e-01,7.665019566132924567e-01
-4.100840389728546143e-01,7.650765002156516559e-01
-4.094437956809997559e-01,7.636306620721771132e-01
-4.088035225868225098e-01,7.621635508127360126e-01
-4.081632792949676514e-01,7.606745066963869206e-01
-4.075230360031127930e-01,7.591626616135216388e-01
-4.068827629089355469e-01,7.576271742535030107e-01
-4.062425196170806885e-01,7.560673596519138506e-01
-4.056022465229034424e-01,7.544822804959880891e-01
-4.049620032310485840e-01,7.528712704994644511e-01
-4.043217301368713379e-01,7.512333694815640506e-01
-4.036814868450164795e-01,7.495679444167402394e-01
-4.030412435531616211e-01,7.478741652115115102e-01
-4.024009704589843750e-01,7.461511500435897837e-01
-4.017607271671295166e-01,7.443983220068064455e-01
-4.011204540729522705e-01,7.426148198330011496e-01
-4.004802107810974121e-01,7.408001075299339711e-01
-3.998399376869201660e-01,7.389533730391404376e-01
-3.991996943950653076e-01,7.370741517898458106e-01
-3.985594511032104492e-01,7.351617799841374534e-01
-3.979191780090332031e-01,7.332156365883144566e-01
-3.972789347171783447e-01,7.312353858651619021e-01
-3.966386616230010986e-01,7.292204417902832247e-01
-3.959984183311462402e-01,7.271705626364957098e-01
-3.953581452369689941e-01,7.250852596266144090e-01
-3.947179019451141357e-01,7.229644394514007644e-01
-3.940776586532592773e-01,7.208077816627724843e-01
-3.934373855590820312e-01,7.186150579168435470e-01
-3.927971422672271729e-01,7.163863709531419488e-01
-3.921568691730499268e-01,7.141214975230907314e-01
-3.915166258811950684e-01,7.118207051859020140e-01
-3.908763527870178223e-01,7.094838812781292248e-01
-3.902361094951629639e-01,7.071114774932816260e-01
-3.895958662033081055e-01,7.047035604945732779e-01
-3.889555931091308594e-01,7.022604133109622282e-01
-3.883153498172760010e-01,6.997826287016559732e-01
-3.876750767230987549e-01,6.972704416606294586e-01
-3.870348334312438965e-01,6.947245793703453742e-01
-3.863945603370666504e-01,6.921454202146151147e-01
-3.857543170452117920e-01,6.895338129323214105e-01
-3.851140737533569336e-01,6.868903984315402056e-01
-3.844738006591796875e-01,6.842157809511482114e-01
-3.838335573673248291e-01,6.815110070581043011e-01
-3.831932842731475830e-01,6.787767253764873665e-01
-3.825530409812927246e-01,6.760140696521883541e-01
-3.819127678871154785e-01,6.732237279020125698e-01
-3.812725245952606201e-01,6.704069843264788275e-01
-3.806322813034057617e-01,6.675646909454791000e-01
-3.799920082092285156e-01,6.646977992316891459e-01
-3.793517649173736572e-01,6.618076135039991925e-01
-3.787114918231964111e-01,6.588949749121173483e-01
-3.780712485313415527e-01,6.559612598488557822e-01
-3.774309754371643066e-01,6.530073318434030938e-01
-3.767907321453094482e-01,6.500345746431532845e-01
-3.761504888534545898e-01,6.470440047225447522e-01
-3.755102157592773438e-01,6.440365683893469750e-01
-3.748699724674224854e-01,6.410136654176392668e-01
-3.742296993732452393e-01,6.379761570289961270e-01
-3.735894560813903809e-01,6.349253664402985109e-01
-3.729491829872131348e-01,6.318620998032082881e-01
-3.723089396953582764e-01,6.287876979164170876e-01
-3.716686964035034180e-01,6.257029843243220313e-01
-3.710284233093261719e-01,6.226088292804003999e-01
-3.703881800174713135e-01,6.195064475358793565e-01
-3.697479069232940674e-01,6.163964578743348355e-01
-3.691076636314392090e-01,6.132800108064278000e-01
-3.684673905372619629e-01,6.101576318498729279e-01
-3.678271472454071045e-01,6.070303784048141083e-01
-3.671869039535522461e-01,6.038988270107714662e-01
-3.665466308593750000e-01,6.007634980538680836e-01
-3.659063875675201416e-01,5.976252993341417685e-01
-3.652661144733428955e-01,5.944845061048109613e-01
-3.646258711814880371e-01,5.913419269537603107e-01
-3.639855980873107910e-01,5.881977006402228092e-01
-3.633453547954559326e-01,5.850525488476794322e-01
-3.627051115036010742e-01,5.819066437090363308e-01
-3.620648384094238281e-01,5.787601509564526125e-01
-3.614245951175689697e-01,5.756135897253993328e-01
-3.607843220233917236e-01,5.724668497136131684e-01
-3.601440787315368652e-01,5.693203794863590517e-01
-3.595038056373596191e-01,5.661739662767621972e-01
-3.588635623455047607e-01,5.630279440986774020e-01
-3.582233190536499023e-01,5.598821401757785310e-01
-3.575830459594726562e-01,5.567363799346458642e-01
-3.569428026676177979e-01,5.535909026736991478e-01
-3.563025295734405518e-01,5.504452547145062269e-01
-3.556622862815856934e-01,5.472996068827029603e-01
-3.550220131874084473e-01,5.441534579576075004e-01
-3.543817698955535889e-01,5.410069216388349034e-01
-3.537415266036987305e-01,5.378596105078496947e-01
-3.531012535095214844e-01,5.347111455849904438e-01
-3.524610102176666260e-01,5.315615620593368007e-01
-3.518207371234893799e-01,5.284102736641722586e-01
-3.511804938316345215e-01,5.252573259670052508e-01
-3.505402207374572754e-01,5.221021621472909935e-01
-3.498999774456024170e-01,5.189447651445093790e-01
-3.492597341537475586e-01,5.157847732898246385e-01
-3.486194610595703125e-01,5.126217466678593127e-01
-3.479792177677154541e-01,5.094557761149989261e-01
-3.473389446735382080e-01,5.062863417830234525e-01
-3.466987013816833496e-01,5.031135098706966957e-01
-3.460584282875061035e-01,4.999368377919264361e-01
-3.454181849956512451e-01,4.967565146477461724e-01
-3.447779119014739990e-01,4.935720972696984177e-01
-3.441376686096191406e-01,4.903838140588616668e-01
-3.434974253177642822e-01,4.871915109282012324e-01
-3.428571522235870361e-01,4.839950408314890318e-01
-3.422169089317321777e-01,4.807947466462785258e-01
-3.415766358375549316e-01,4.775904216754320863e-01
-3.409363925457000732e-01,4.743825491942805783e-01
-3.402961194515228271e-01,4.711709743665113415e-01
-3.396558761596679688e-01,4.679562768967509001e-01
-3.390156328678131104e-01,4.647385775095909111e-01
-3.383753597736358643e-01,4.615180622471650729e-01
-3.377351164817810059e-01,4.582954509571011137e-01
-3.370948433876037598e-01,4.550708657634223719e-01
-3.364546000957489014e-01,4.518451021842846416e-01
-3.358143270015716553e-01,4.486183753158607956e-01
-3.351740837097167969e-01,4.453915859743076133e-01
-3.345338404178619385e-01,4.421651743969752246e-01
-3.338935673236846924e-01,4.389397159655148428e-01
-3.332533240318298340e-01,4.357161591896190345e-01
-3.326130509376525879e-01,4.324949440481140606e-01
-3.319728076457977295e-01,4.292771707604483566e-01
-3.313325345516204834e-01,4.260632944855045068e-01
-3.306922912597656250e-01,4.228544821182511626e-01
-3.300520479679107666e-01,4.196514114263951711e-01
-3.294117748737335205e-01,4.164548132313035111e-01
-3.287715315818786621e-01,4.132658469004164559e-01
-3.281312584877014160e-01,4.100850986129200848e-01
-3.274910151958465576e-01,4.069137577398178607e-01
-3.268507421016693115e-01,4.037524419938023357e-01
-3.262104988098144531e-01,4.006023176150730336e-01
-3.255702555179595947e-01,3.974641185497231888e-01
-3.249299824237823486e-01,3.943385887875940909e-01
-3.242897391319274902e-01,3.912268429364873512e-01
-3.236494660377502441e-01,3.881294279765654665e-01
-3.230092227458953857e-01,3.850474600480531251e-01
-3.223689496517181396e-01,3.819814389994142800e-01
-3.217287063598632812e-01,3.789323656618628355e-01
-3.210884630680084229e-01,3.759008093502522740e-01
-3.204481899738311768e-01,3.728872939068872405e-01
-3.198079466819763184e-01,3.698927700388265905e-01
-3.191676735877990723e-01,3.669174893544182581e-01
-3.185274302959442139e-01,3.639622922362937274e-01
-3.178871572017669678e-01,3.610273610355916318e-01
-3.172469139099121094e-01,3.581134196430078021e-01
-3.166066706180572510e-01,3.552207011334269637e-01
-3.159663975238800049e-01,3.523493761508467159e-01
-3.153261542320251465e-01,3.494999776640757005e-01
-3.146858811378479004e-01,3.466724797003442049e-01
-3.140456378459930420e-01,3.438672284328152529e-01
-3.134053647518157959e-01,3.410841173562975115e-01
-3.127651214599609375e-01,3.383233825501292813e-01
-3.121248781681060791e-01,3.355849024592645335e-01
-3.114846050739288330e-01,3.328684474310694696e-01
-3.108443617820739746e-01,3.301741424241964040e-01
-3.102040886878967285e-01,3.275015464983601632e-01
-3.095638453960418701e-01,3.248506865651199504e-01
-3.089235723018646240e-01,3.222209730129570460e-01
-3.082833290100097656e-01,3.196123397237076169e-01
-3.076430857181549072e-01,3.170243014595981457e-01
-3.070028126239776611e-01,3.144562776641164348e-01
-3.063625693321228027e-01,3.119080717878395248e-01
-3.057222962379455566e-01,3.093789390243948390e-01
-3.050820529460906982e-01,3.068685946622151661e-01
-3.044417798519134521e-01,3.043762112621921645e-01
-3.038015365600585938e-01,3.019014682445337883e-01
-3.031612932682037354e-01,2.994436456919959966e-01
-3.025210201740264893e-01,2.970019864650774721e-01
-3.018807768821716309e-01,2.945761089278082778e-01
-3.012405037879943848e-01,2.921651225515367045e-01
-3.006002604961395264e-01,2.897686028487189702e-01
-2.999599874019622803e-01,2.873856633261180349e-01
-2.993197441101074219e-01,2.850158714757160539e-01
-2.986795008182525635e-01,2.826584839084205214e-01
-2.980392277240753174e-01,2.803127210960041360e-01
-2.973989844322204590e-01,2.779781797723019920e-01
-2.967587113380432129e-01,2.756540190185301498e-01
-2.961184680461883545e-01,2.733398715439498972e-01
-2.954781949520111084e-01,2.710349015455477684e-01
-2.948379516601562500e-01,2.687388046682550602e-01
-2.941977083683013916e-01,2.664508854919169778e-01
-2.935574352741241455e-01,2.641705752607270696e-01
-2.929171919822692871e-01,2.618975782780328387e-01
-2.922769188880920410e-01,2.596312393006727781e-01
-2.916366755962371826e-01,2.573713345092514260e-01
-2.909964025020599365e-01,2.551172560372343412e-01
-2.903561592102050781e-01,2.528688535995886610e-01
-2.897159159183502197e-01,2.506257345788687196e-01
-2.890756428241729736e-01,2.483874503919878407e-01
-2.884353995323181152e-01,2.461539748656065285e-01
-2.877951264381408691e-01,2.439249008089570125e-01
-2.871548831462860107e-01,2.417001945974277533e-01
-2.865146100521087646e-01,2.394795155054540992e-01
-2.858743667602539062e-01,2.372629365965703840e-01
-2.852341234683990479e-01,2.350502960313711753e-01
-2.845938503742218018e-01,2.328413462003195988e-01
-2.839536070823669434e-01,2.306363397266917303e-01
-2.833133339881896973e-01,2.284350079039008108e-01
-2.826730906963348389e-01,2.262375846634787635e-01
-2.820328176021575928e-01,2.240439195214634083e-01
-2.813925743103027344e-01,2.218542754210499623e-01
-2.807523310184478760e-01,2.196686191172023683e-01
-2.801120579242706299e-01,2.174869712070282013e-01
-2.794718146324157715e-01,2.153096785194619223e-01
-2.788315415382385254e-01,2.131366198870363604e-01
-2.781912982463836670e-01,2.109681801235367971e-01
-2.775510251522064209e-01,2.088043199718701004e-01
-2.769107818603515625e-01,2.066454179565964111e-01
-2.762705385684967041e-01,2.044915317055662207e-01
-2.756302654743194580e-01,2.023427741675498659e-01
-2.749900221824645996e-01,2.001995261884799149e-01
-2.743497490882873535e-01,1.980617770482320239e-01
-2.737095057964324951e-01,1.959299303275958692e-01
-2.730692327022552490e-01,1.938040010011743419e-01
-2.724289894104003906e-01,1.916843825695329073e-01
-2.717887461185455322e-01,1.895711562436868114e-01
-2.711484730243682861e-01,1.874643915526803539e-01
-2.705082297325134277e-01,1.853645330266191493e-01
-2.698679566383361816e-01,1.832715457003297743e-01
-2.692277133464813232e-01,1.811858242290158572e-01
-2.685874402523040771e-01,1.791073101640598964e-01
-2.679471969604492188e-01,1.770363949712643326e-01
-2.673069238662719727e-01,1.749730417953037076e-01
-2.666666805744171143e-01,1.729176240451502089e-01
-2.660264372825622559e-01,1.708701612430587602e-01
-2.653861641883850098e-01,1.688307114496132577e-01
-2.647459208965301514e-01,1.667996126255015810e-01
-2.641056478023529053e-01,1.647768067126174074e-01
-2.634654045104980469e-01,1.627625967256358663e-01
-2.628251314163208008e-01,1.607569335508722830e-01
-2.621848881244659424e-01,1.587601138610112983e-01
-2.615446448326110840e-01,1.567721560800858782e-01
-2.609043717384338379e-01,1.547930727749529112e-01
-2.602641284465789795e-01,1.528231598882694442e-01
-2.596238553524017334e-01,1.508623413420564496e-01
-2.589836120605468750e-01,1.489108908075511550e-01
-2.583433389663696289e-01,1.469687288684200510e-01
-2.577030956745147705e-01,1.450361368741046597e-01
-2.570628523826599121e-01,1.431131395368492321e-01
-2.564225792884826660e-01,1.411997299717020482e-01
-2.557823359966278076e-01,1.392961822121465687e-01
-2.551420629024505615e-01,1.374024451736985952e-01
-2.545018196105957031e-01,1.355187950248231132e-01
-2.538615465164184570e-01,1.336451578927597694e-01
-2.532213032245635986e-01,1.317818268167734175e-01
-2.525810599327087402e-01,1.299288029250615928e-01
-2.519407868385314941e-01,1.280861633132328592e-01
-2.513005435466766357e-01,1.262541704579343005e-01
-2.506602704524993896e-01,1.244327986535123109e-01
-2.500200271606445312e-01,1.226223438106899266e-01
-2.493797689676284790e-01,1.208228137884388431e-01
-2.487395107746124268e-01,1.190343793679309314e-01
-2.480992525815963745e-01,1.172572072783957253e-01
-2.474589943885803223e-01,1.154914405695386392e-01
-2.468187510967254639e-01,1.137372318591891585e-01
-2.461784929037094116e-01,1.119946975248140575e-01
-2.455382347106933594e-01,1.102640195990787220e-01
-2.448979765176773071e-01,1.085453548906647470e-01
-2.442577183246612549e-01,1.068388710383230134e-01
-2.436174601316452026e-01,1.051446934569706393e-01
-2.429772019386291504e-01,1.034630432455148075e-01
-2.423369437456130981e-01,1.017940244318928933e-01
-2.416967004537582397e-01,1.001378855620327357e-01
-2.410564422607421875e-01,9.849465671263590849e-02
-2.404161840677261353e-01,9.686456153858813423e-02
-2.397759258747100830e-01,9.524771930697628619e-02
-2.391356676816940308e-01,9.364434038029934015e-02
-2.384954094886779785e-01,9.205449538629029149e-02
-2.378551512956619263e-01,9.047838981959355209e-02
-2.372149080038070679e-01,8.891613105433826547e-02
-2.365746498107910156e-01,8.736780515482234222e-02
-2.359343916177749634e-01,8.583355479114818110e-02
-2.352941334247589111e-01,8.431348085799594827e-02
-2.346538752317428589e-01,8.280768969129326251e-02
-2.340136170387268066e-01,8.131628802953994040e-02
-2.333733588457107544e-01,7.983932839204932463e-02
-2.327331155538558960e-01,7.837690144727682551e-02
-2.320928573608398438e-01,7.692905606480149316e-02
-2.314525991678237915e-01,7.549581347831679778e-02
-2.308123409748077393e-01,7.407724807190163574e-02
-2.301720827817916870e-01,7.267337549998309498e-02
-2.295318245887756348e-01,7.128420894354636772e-02
-2.288915663957595825e-01,6.990974007995198747e-02
-2.282513231039047241e-01,6.855001983965314238e-02
-2.276110649108886719e-01,6.720494632153517500e-02
-2.269708067178726196e-01,6.587451245135556022e-02
-2.263305485248565674e-01,6.455870167607757892e-02
-2.256902903318405151e-01,6.325741679112351079e-02
-2.250500321388244629e-01,6.197065989337868785e-02
-2.244097739458084106e-01,6.069830973413292696e-02
-2.237695306539535522e-01,5.944035157262828051e-02
-2.231292724609375000e-01,5.819660260502779181e-02
-2.224890142679214478e-01,5.696701897371969636e-02
-2.218487560749053955e-01,5.575149131948720083e-02
-2.212084978818893433e-01,5.454989741933591318e-02
-2.205682396888732910e-01,5.336215356891127470e-02
-2.199279814958572388e-01,5.218811647870769121e-02
-2.192877382040023804e-01,5.102769831526465794e-02
-2.186474800109863281e-01,4.988071862369558573e-02
-2.180072218179702759e-01,4.874706353958657701e-02
-2.173669636249542236e-01,4.762663850654469400e-02
-2.167267054319381714e-01,4.651929793263587243e-02
-2.160864472389221191e-01,4.542488717698756062e-02
-2.154461890459060669e-01,4.434330044297851714e-02
-2.148059457540512085e-01,4.327444658432266777e-02
-2.141656875610351562e-01,4.221815926505723127e-02
-2.135254293680191040e-01,4.117431502320378911e-02
-2.128851711750030518e-01,4.014283915752470122e-02
-2.122449129819869995e-01,3.912359654961061750e-02
-2.116046547889709473e-01,3.811651361557899520e-02
-2.109643965959548950e-01,3.712149371917572438e-02
-2.103241533041000366e-01,3.613846702423995083e-02
-2.096838951110839844e-01,3.516731221359092885e-02
-2.090436369180679321e-01,3.420798246566425505e-02
-2.084033787250518799e-01,3.326044815548279132e-02
-2.077631205320358276e-01,3.232463831123766340e-02
-2.071228623390197754e-01,3.140051786573838655e-02
-2.064826041460037231e-01,3.048807595914926338e-02
-2.058423459529876709e-01,2.958726450962601007e-02
-2.052021026611328125e-01,2.869813995963088615e-02
-2.045618444681167603e-01,2.782064460483102408e-02
-2.039215862751007080e-01,2.695481706650015852e-02
-2.032813280820846558e-01,2.610069586821683885e-02
-2.026410698890686035e-01,2.525831941992295882e-02
-2.020008116960525513e-01,2.442771427822787444e-02
-2.013605535030364990e-01,2.360899988955855733e-02
-2.007203102111816406e-01,2.280219796971127977e-02
-2.000800520181655884e-01,2.200737971033195350e-02
-1.994397938251495361e-01,2.122465903095527295e-02
-1.987995356321334839e-01,2.045411496420523889e-02
-1.981592774391174316e-01,1.969586717540749987e-02
-1.975190192461013794e-01,1.895001674862228924e-02
-1.968787610530853271e-01,1.821669981691975693e-02
-1.962385177612304688e-01,1.749604200846555102e-02
-1.955982595682144165e-01,1.678815288606738676e-02
-1.949580013751983643e-01,1.609318125610492700e-02
-1.943177431821823120e-01,1.541126820526272923e-02
-1.936774849891662598e-01,1.474255280594150008e-02
-1.930372267961502075e-01,1.408716407011656457e-02
-1.923969686031341553e-01,1.344529594520915694e-02
-1.917567253112792969e-01,1.281706310087571410e-02
-1.911164671182632446e-01,1.220260171263909399e-02
-1.904762089252471924e-01,1.160207147035130504e-02
-1.898359507322311401e-01,1.101562336458528080e-02
-1.891956925392150879e-01,1.044339230019808440e-02
-1.885554343461990356e-01,9.885528750141148180e-03
-1.879151761531829834e-01,9.342142414942244955e-03
-1.872749328613281250e-01,8.813419280159884295e-03
-1.866346746683120728e-01,8.299421871796219818e-03
-1.859944164752960205e-01,7.800302752521304228e-03
-1.853541582822799683e-01,7.316174763522198532e-03
-1.847139000892639160e-01,6.847145634209184095e-03
-1.840736418962478638e-01,6.393298358861265740e-03
-1.834333837032318115e-01,5.954754376895188273e-03
-1.827931404113769531e-01,5.531597597270287991e-03
-1.821528822183609009e-01,5.123893644589649909e-03
-1.815126240253448486e-01,4.731687582306243200e-03
-1.808723658323287964e-01,4.355054542534375628e-03
-1.802321076393127441e-01,3.994073710805512434e-03
-1.795918494462966919e-01,3.648752209669758884e-03
-1.789515912532806396e-01,3.319145783406973749e-03
-1.783113479614257812e-01,3.005272611521725423e-03
-1.776710897684097290e-01,2.707138714355128428e-03
-1.770308315753936768e-01,2.424741490769655172e-03
-1.763905733823776245e-01,2.158104346972056220e-03
-1.757503151893615723e-01,1.907233027099497491e-03
-1.751100569963455200e-01,1.672032826165903430e-03
-1.744697988033294678e-01,1.452549898088406621e-03
-1.738295555114746094e-01,1.248736946132922299e-03
-1.731892973184585571e-01,1.060549080690087465e-03
-1.725490391254425049e-01,8.879204994070022394e-04
-1.719087809324264526e-01,7.308468074302965078e-04
-1.712685227394104004e-01,5.892251619288302322e-04
-1.706282645463943481e-01,4.630395202980253089e-04
-1.699880063533782959e-01,3.521904190932900747e-04
-1.693477630615234375e-01,2.566015485214734326e-04
-1.687075048685073853e-01,1.762292365903306290e-04
-1.680672466754913330e-01,1.110194024289690162e-04
-1.674269884824752808e-01,6.085305932712614663e-05
-1.667867302894592285e-01,2.566923485414207562e-05
-1.661464720964431763e-01,5.433232596274706339e-06
-1.655062139034271240e-01,0.000000000000000000e+00
-1.648659706115722656e-01,9.353336289485980615e-06
-1.642257124185562134e-01,3.338498964788882972e-05
-1.635854542255401611e-01,7.207391683472508248e-05
-1.629451960325241089e-01,1.253149281428278528e-04
-1.623049378395080566e-01,1.930573141626368283e-04
-1.616646796464920044e-01,2.752560827010697153e-04
-1.610244214534759521e-01,3.718462240196451773e-04
-1.603841632604598999e-01,4.827844494905697559e-04
-1.597439199686050415e-01,6.080234752046109747e-04
-1.591036617755889893e-01,7.475596486026248044e-04
-1.584634035825729370e-01,9.013087302314204408e-04
-1.578231453895568848e-01,1.069305843269141576e-03
-1.571828871965408325e-01,1.251488738327033445e-03
-1.565426290035247803e-01,1.447880128867762295e-03
-1.559023708105087280e-01,1.658492682023116060e-03
-1.552621275186538696e-01,1.883290629113076875e-03
-1.546218693256378174e-01,2.122320260929733138e-03
-1.539816111326217651e-01,2.375591440602065063e-03
-1.533413529396057129e-01,2.643147217634478352e-03
-1.527010947465896606e-01,2.925013290490774409e-03
-1.520608365535736084e-01,3.221266496114427724e-03
-1.514205783605575562e-01,3.531921490737666147e-03
-1.507803350687026978e-01,3.857052114252468300e-03
-1.501400768756866455e-01,4.196734714596139781e-03
-1.494998186826705933e-01,4.551016994733814158e-03
-1.488595604896545410e-01,4.920001159839149096e-03
-1.482193022966384888e-01,5.303783262269323728e-03
-1.475790441036224365e-01,5.702431789085693481e-03
-1.469387859106063843e-01,6.116051095860441933e-03
-1.462985426187515259e-01,6.544733032168181808e-03
-1.456582844257354736e-01,6.988602219834216811e-03
-1.450180262327194214e-01,7.447744428963787300e-03
-1.443777680397033691e-01,7.922277580298064947e-03
-1.437375098466873169e-01,8.412323536618693254e-03
-1.430972516536712646e-01,8.917979192606395600e-03
-1.424569934606552124e-01,9.439393645046756376e-03
-1.418167501688003540e-01,9.976620202183816843e-03
-1.411764919757843018e-01,1.052984760920683271e-02
-1.405362337827682495e-01,1.109913412178276104e-02
-1.398959755897521973e-01,1.168464256852264072e-02
-1.392557173967361450e-01,1.228644141257317912e-02
-1.386154592037200928e-01,1.290465938975104976e-02
-1.379752010107040405e-01,1.353942384011563860e-02
-1.373349577188491821e-01,1.419082311526276285e-02
-1.366946995258331299e-01,1.485894987259195332e-02
-1.360544413328170776e-01,1.554391667872412341e-02
-1.354141831398010254e-01,1.624581272048875036e-02
-1.347739249467849731e-01,1.696473132025344555e-02
-1.341336667537689209e-01,1.770075363879719532e-02
-1.334934085607528687e-01,1.845397582469310294e-02
-1.328531652688980103e-01,1.922440996463414820e-02
-1.322129070758819580e-01,2.001219693712297243e-02
-1.315726488828659058e-01,2.081739184069597570e-02
-1.309323906898498535e-01,2.164001669470483336e-02
-1.302921324968338013e-01,2.248017347875252980e-02
-1.296518743038177490e-01,2.333785149761613553e-02
-1.290116161108016968e-01,2.421314251922179750e-02
-1.283713728189468384e-01,2.510603792250520883e-02
-1.277311146259307861e-01,2.601661056625248492e-02
-1.270908564329147339e-01,2.694486519495065124e-02
-1.264505982398986816e-01,2.789084321795520793e-02
-1.258103400468826294e-01,2.885452336584126698e-02
-1.251700818538665771e-01,2.983595614770129245e-02
-1.245298311114311218e-01,3.083511057190557736e-02
-1.238895729184150696e-01,3.185204792536611151e-02
-1.232493147253990173e-01,3.288672441527085155e-02
-1.226090639829635620e-01,3.393914520097141008e-02
-1.219688057899475098e-01,3.500933030183261963e-02
-1.213285475969314575e-01,3.609721986099323487e-02
-1.206882894039154053e-01,3.720286767975000686e-02
-1.200480386614799500e-01,3.832621577339345720e-02
-1.194077804684638977e-01,3.946728056542347929e-02
-1.187675222754478455e-01,4.062602034038143017e-02
-1.181272715330123901e-01,4.180244147721623449e-02
-1.174870133399963379e-01,4.299653881934739630e-02
-1.168467551469802856e-01,4.420828654396569135e-02
-1.162064969539642334e-01,4.543768028945915916e-02
-1.155662462115287781e-01,4.668466476271904142e-02
-1.149259880185127258e-01,4.794927835455986553e-02
-1.142857298254966736e-01,4.923149729269926667e-02
-1.136454790830612183e-01,5.053129335282013912e-02
-1.130052208900451660e-01,5.184868034174616724e-02
-1.123649626970291138e-01,5.318363965441230690e-02
-1.117247045040130615e-01,5.453616304971253825e-02
-1.110844537615776062e-01,5.590624025104329320e-02
-1.104441955685615540e-01,5.729388705009963445e-02
-1.098039373755455017e-01,5.869911550863626815e-02
-1.091636791825294495e-01,6.012191232337382729e-02
-1.085234284400939941e-01,6.156225053386732426e-02
-1.078831702470779419e-01,6.302020437905131445e-02
-1.072429120540618896e-01,6.449574334294094768e-02
-1.066026613116264343e-01,6.598887538279996079e-02
-1.059624031186103821e-01,6.749962462460779022e-02
-1.053221449255943298e-01,6.902802804964291994e-02
-1.046818867325782776e-01,7.057406561229395692e-02
-1.040416359901428223e-01,7.213775825750978754e-02
-1.034013777971267700e-01,7.371917745849376757e-02
-1.027611196041107178e-01,7.531829496507524979e-02
-1.021208688616752625e-01,7.693513657715644882e-02
-1.014806106686592102e-01,7.856975073279937050e-02
-1.008403524756431580e-01,8.022216725429132111e-02
-1.002000942826271057e-01,8.189239523823044209e-02
-9.955984354019165039e-02,8.358046014027298298e-02
-9.891958534717559814e-02,8.528637176387254826e-02
-9.827932715415954590e-02,8.701021135274489282e-02
-9.763907641172409058e-02,8.875194654947460293e-02
-9.699881821870803833e-02,9.051165744475042629e-02
-9.635856002569198608e-02,9.228935584579556206e-02
-9.571830183267593384e-02,9.408503812189961124e-02
-9.507805109024047852e-02,9.589874119478558612e-02
-9.443779289722442627e-02,9.773052542802140863e-02
-9.379753470420837402e-02,9.958038179030115344e-02
-9.315727651119232178e-02,1.014483193844877285e-01
-9.251702576875686646e-02,1.033343786598410752e-01
-9.187676757574081421e-02,1.052385670622779656e-01
-9.123650938272476196e-02,1.071609188690363368e-01
-9.059625864028930664e-02,1.091014039181681383e-01
-8.995600044727325439e-02,1.110600695749068834e-01
-8.931574225425720215e-02,1.130369286335279888e-01
-8.867548406124114990e-02,1.150319343914549819e-01
-8.803523331880569458e-02,1.170451032854007423e-01
-8.739497512578964233e-02,1.190764548602176731e-01
-8.675471693277359009e-02,1.211259713224732693e-01
-8.611446619033813477e-02,1.231935994224344633e-01
-8.547420799732208252e-02,1.252793653252908257e-01
-8.483394980430603027e-02,1.273832387834543667e-01
-8.419369161128997803e-02,1.295051689239881121e-01
-8.355344086885452271e-02,1.316451153990372269e-01
-8.291318267583847046e-02,1.338030469163427050e-01
-8.227292448282241821e-02,1.359789508443363104e-01
-8.163267374038696289e-02,1.381726920564725347e-01
-8.099241554737091064e-02,1.403842587643477913e-01
-8.035215735435485840e-02,1.426135882362329355e-01
-7.971189916133880615e-02,1.448605465161669770e-01
-7.907164841890335083e-02,1.471250768299467993e-01
-7.843139022588729858e-02,1.494070921337562474e-01
-7.779113203287124634e-02,1.517064945135331300e-01
-7.715088129043579102e-02,1.540230997373410737e-01
-7.651062309741973877e-02,1.563568419171934565e-01
-7.587036490440368652e-02,1.587075831906581413e-01
-7.523010671138763428e-02,1.610751351101522566e-01
-7.458985596895217896e-02,1.634593411861100520e-01
-7.394959777593612671e-02,1.658600600301216588e-01
-7.330933958292007446e-02,1.682770791162209179e-01
-7.266908884048461914e-02,1.707101730721225508e-01
-7.202883064746856689e-02,1.731591822912852408e-01
-7.138857245445251465e-02,1.756238466838473400e-01
-7.074831426143646240e-02,1.781039323875468483e-01
-7.010806351900100708e-02,1.805991274545268865e-01
-6.946780532598495483e-02,1.831092407655363630e-01
-6.882754713296890259e-02,1.856339453041009335e-01
-6.818728893995285034e-02,1.881729208676317100e-01
-6.754703819751739502e-02,1.907258481388800497e-01
-6.690678000450134277e-02,1.932924054004767633e-01
-6.626652181148529053e-02,1.958722114688979943e-01
-6.562627106904983521e-02,1.984648872426193478e-01
-6.498601287603378296e-02,2.010700698507816853e-01
-6.434575468301773071e-02,2.036873359190969346e-01
-6.370549649000167847e-02,2.063162545670280679e-01
-6.306524574756622314e-02,2.089563219122307913e-01
-6.242498755455017090e-02,2.116071387930071879e-01
-6.178473308682441711e-02,2.142681722147559142e-01
-6.114447489380836487e-02,2.169389841789408635e-01
-6.050422042608261108e-02,2.196189791529263857e-01
-5.986396223306655884e-02,2.223076275445459160e-01
-5.922370776534080505e-02,2.250043757104158715e-01
-5.858344957232475281e-02,2.277086196187827483e-01
-5.794319510459899902e-02,2.304198057385731246e-01
-5.730293691158294678e-02,2.331372640191333723e-01
-5.666268244385719299e-02,2.358603474477662942e-01
-5.602242797613143921e-02,2.385884472948629487e-01
-5.538216978311538696e-02,2.413208579826466860e-01
-5.474191531538963318e-02,2.440568953925907891e-01
-5.410165712237358093e-02,2.467958782911554572e-01
-5.346140265464782715e-02,2.495370150028923817e-01
-5.282114446163177490e-02,2.522796409821168595e-01
-5.218088999390602112e-02,2.550229631679972186e-01
-5.154063552618026733e-02,2.577661943355087359e-01
-5.090037733316421509e-02,2.605086003708714237e-01
-5.026012286543846130e-02,2.632493278817875648e-01
-4.961986467242240906e-02,2.659876266224809882e-01
-4.897961020469665527e-02,2.687226503310009562e-01
-4.833935201168060303e-02,2.714535681644725251e-01
-4.769909754395484924e-02,2.741795187578284221e-01
-4.705884307622909546e-02,2.768996782485988462e-01
-4.641858488321304321e-02,2.796131975829272420e-01
-4.577833041548728943e-02,2.823191810091607579e-01
-4.513807222247123718e-02,2.850167955268902986e-01
-4.449781775474548340e-02,2.877051008396858123e-01
-4.385755956172943115e-02,2.903832946738917897e-01
-4.321730509400367737e-02,2.930504191549045956e-01
-4.257704690098762512e-02,2.957056402406066375e-01
-4.193679243326187134e-02,2.983479978849183922e-01
-4.129653796553611755e-02,3.009766298008313967e-01
-4.065627977252006531e-02,3.035906627837254845e-01
-4.001602530479431152e-02,3.061891615822691648e-01
-3.937576711177825928e-02,3.087712545400238540e-01
-3.873551264405250549e-02,3.113360248638148420e-01
-3.809525445103645325e-02,3.138825795911204253e-01
-3.745499998331069946e-02,3.164100084203531615e-01
-3.681474179029464722e-02,3.189174555927141164e-01
-3.617448732256889343e-02,3.214039846000895650e-01
-3.553423285484313965e-02,3.238687242032218805e-01
-3.489397466182708740e-02,3.263107915340386356e-01
-3.425372019410133362e-02,3.287292802574759421e-01
-3.361346200108528137e-02,3.311233340411359194e-01
-3.297320753335952759e-02,3.334920555273277465e-01
-3.233294934034347534e-02,3.358345943445950610e-01
-3.169269487261772156e-02,3.381500377106929633e-01
-3.105243854224681854e-02,3.404375499918619319e-01
-3.041218221187591553e-02,3.426962410129190673e-01
-2.977192588150501251e-02,3.449252775117850334e-01
-2.913166955113410950e-02,3.471237657327796988e-01
-2.849141508340835571e-02,3.492908802959862058e-01
-2.785115875303745270e-02,3.514257664503213086e-01
-2.721090242266654968e-02,3.535275516260076856e-01
-2.657064609229564667e-02,3.555954035003292546e-01
-2.593038976192474365e-02,3.576285042569251615e-01
-2.529013343155384064e-02,3.596259787719593426e-01
-2.464987710118293762e-02,3.615869945231175997e-01
-2.400962263345718384e-02,3.635107543053948120e-01
-2.336936630308628082e-02,3.653964308459305421e-01
-2.272910997271537781e-02,3.672431662341928416e-01
-2.208885364234447479e-02,3.690501630209199746e-01
-2.144859731197357178e-02,3.708166228041323009e-01
-2.080834098160266876e-02,3.725417128517340970e-01
-2.016808465123176575e-02,3.742246837386895564e-01
-1.952782832086086273e-02,3.758647077150989446e-01
-1.888757199048995972e-02,3.774609563105686405e-01
-1.824731752276420593e-02,3.790127338852631311e-01
-1.760706119239330292e-02,3.805192208065042436e-01
-1.696680486202239990e-02,3.819796762336418183e-01
-1.632654853165149689e-02,3.833933611998814328e-01
-1.568629220128059387e-02,3.847595190620620720e-01
-1.504603587090969086e-02,3.860774595697651357e-01
-1.440578047186136246e-02,3.873464358044822475e-01
-1.376552414149045944e-02,3.885657790984256010e-01
-1.312526781111955643e-02,3.897347996147830784e-01
-1.248501241207122803e-02,3.908528771172994354e-01
-1.184475608170032501e-02,3.919193007685919383e-01
-1.120449975132942200e-02,3.929335268670541836e-01
-1.056424342095851898e-02,3.938949142487411237e-01
-9.923987090587615967e-03,3.948029155782375454e-01
-9.283731691539287567e-03,3.956569507281799680e-01
-8.643475361168384552e-03,3.964565541415603356e-01
-8.003219030797481537e-03,3.972011756702458207e-01
-7.362963166087865829e-03,3.978903966886839783e-01
-6.722707301378250122e-03,3.985237505997987206e-01
-6.082450971007347107e-03,3.991008332964587346e-01
-5.442194640636444092e-03,3.996213025172146160e-01
-4.801938775926828384e-03,4.000847986893552033e-01
-4.161682911217212677e-03,4.004910395856544625e-01
-3.521426580846309662e-03,4.008397445293825356e-01
-2.881170483306050301e-03,4.011306851551497132e-01
-2.240914385765790939e-03,4.013636624250880303e-01
-1.600658288225531578e-03,4.015385376477986767e-01
-9.604021906852722168e-04,4.016551778693839836e-01
-3.201460931450128555e-04,4.017135056954574956e-01
3.201460931450128555e-04,4.017135009694858816e-01
9.604021906852722168e-04,4.016551636961640526e-01
1.600658288225531578e-03,4.015385140488594296e-01
2.240914385765790939e-03,4.013636296862612696e-01
2.881170483306050301e-03,4.011306432669190514e-01
3.521426580846309662e-03,4.008396930458713037e-01
4.161682911217212677e-03,4.004909796129636490e-01
4.801938775926828384e-03,4.000847299582357408e-01
5.442194640636444092e-03,3.996212247969093134e-01
6.082450971007347107e-03,3.991007482067421286e-01
6.722707301378250122e-03,3.985236566085217369e-01
7.362963166087865829e-03,3.978902958870285111e-01
8.003219030797481537e-03,3.972010674858141854e-01
8.643475361168384552e-03,3.964564389172684500e-01
9.283731691539287567e-03,3.956568305183849610e-01
9.923987090587615967e-03,3.948027857094733584e-01
1.056424342095851898e-02,3.938947801362995271e-01
1.120449975132942200e-02,3.929333888554600307e-01
1.184475608170032501e-02,3.919191592092463594e-01
1.248501241207122803e-02,3.908527292869923286e-01
1.312526781111955643e-02,3.897346490213591252e-01
1.376552414149045944e-02,3.885656231634744273e-01
1.440578047186136246e-02,3.873462750343659167e-01
1.504603587090969086e-02,3.860772972716723928e-01
1.568629220128059387e-02,3.847593555975432622e-01
1.632654853165149689e-02,3.833931916263479955e-01
1.696680486202239990e-02,3.819795114996464847e-01
1.760706119239330292e-02,3.805190509598492810e-01
1.824731752276420593e-02,3.790125595659983304e-01
1.888757199048995972e-02,3.774607828384244357e-01
1.952782832086086273e-02,3.758645399369138218e-01
2.016808465123176575e-02,3.742245172655822572e-01
2.080834098160266876e-02,3.725415437420434017e-01
2.144859731197357178e-02,3.708164597851455468e-01
2.208885364234447479e-02,3.690499981974015853e-01
2.272910997271537781e-02,3.672430001468125482e-01
2.336936630308628082e-02,3.653962640142385254e-01
2.400962263345718384e-02,3.635105872264325910e-01
2.464987710118293762e-02,3.615868476925343522e-01
2.529013343155384064e-02,3.596258189851599951e-01
2.593038976192474365e-02,3.576283514045979217e-01
2.657064609229564667e-02,3.555952457568283265e-01
2.721090242266654968e-02,3.535274066348215172e-01
2.785115875303745270e-02,3.514256175717971331e-01
2.849141508340835571e-02,3.492907385001728926e-01
2.913166955113410950e-02,3.471236308300249540e-01
2.977192588150501251e-02,3.449251401494377589e-01
3.041218221187591553e-02,3.426961193061219824e-01
3.105243854224681854e-02,3.404374263357645702e-01
3.169269487261772156e-02,3.381499127684852724e-01
3.233294934034347534e-02,3.358344761215907859e-01
3.297320753335952759e-02,3.334919437836800782e-01
3.361346200108528137e-02,3.311232351303310395e-01
3.425372019410133362e-02,3.287291745319547154e-01
3.489397466182708740e-02,3.263106919275173823e-01
3.553423285484313965e-02,3.238686304631417379e-01
3.617448732256889343e-02,3.214038964763181738e-01
3.681474179029464722e-02,3.189173728382597162e-01
3.745499998331069946e-02,3.164099307919956416e-01
3.809525445103645325e-02,3.138825025709532923e-01
3.873551264405250549e-02,3.113359527702668217e-01
3.937576711177825928e-02,3.087711796406686915e-01
4.001602530479431152e-02,3.061890846289725410e-01
4.065627977252006531e-02,3.035905975121564460e-01
4.129653796553611755e-02,3.009765689668131294e-01
4.193679243326187134e-02,2.983479412475738002e-01
4.257704690098762512e-02,2.957055875669878375e-01
4.321730509400367737e-02,2.930503653266338659e-01
4.385755956172943115e-02,2.903832447199281575e-01
4.449781775474548340e-02,2.877050587406952964e-01
4.513807222247123718e-02,2.850167526429521203e-01
4.577833041548728943e-02,2.823191449456530222e-01
4.641858488321304321e-02,2.796131609253995620e-01
4.705884307622909546e-02,2.768996444107996169e-01
4.769909754395484924e-02,2.741794847196006302e-01
4.833935201168060303e-02,2.714535394241126554e-01
4.897961020469665527e-02,2.687226214819147252e-01
4.961986467242240906e-02,2.659876001056398209e-01
5.026012286543846130e-02,2.632493035345411236e-01
5.090037733316421509e-02,2.605085761784593501e-01
5.154063552618026733e-02,2.577661755797477916e-01
5.218088999390602112e-02,2.550229444409461976e-01
5.282114446163177490e-02,2.522796224332517490e-01
5.346140265464782715e-02,2.495369980617225814e-01
5.410165712237358093e-02,2.467958616457304188e-01
5.474191531538963318e-02,2.440568813056134267e-01
5.538216978311538696e-02,2.413208461439269037e-01
5.602242797613143921e-02,2.385884347333560029e-01
5.666268244385719299e-02,2.358603360354405432e-01
5.730293691158294678e-02,2.331372536617783986e-01
5.794319510459899902e-02,2.304197963485767886e-01
5.858344957232475281e-02,2.277086098998846175e-01
5.922370776534080505e-02,2.250043680168545279e-01
5.986396223306655884e-02,2.223076205915281989e-01
6.050422042608261108e-02,2.196189728757778070e-01
6.114447489380836487e-02,2.169389777091925708e-01
6.178473308682441711e-02,2.142681663861578656e-01
6.242498755455017090e-02,2.116071335475249171e-01
6.306524574756622314e-02,2.089563160175438306e-01
6.370549649000167847e-02,2.063162519201062750e-01
6.434575468301773071e-02,2.036873335444657762e-01
6.498601287603378296e-02,2.010700677226617827e-01
6.562627106904983521e-02,1.984648849563761530e-01
6.626652181148529053e-02,1.958722077204217982e-01
6.690678000450134277e-02,1.932924020516653130e-01
6.754703819751739502e-02,1.907258454219409316e-01
6.818728893995285034e-02,1.881729196565378182e-01
6.882754713296890259e-02,1.856339440098069282e-01
6.946780532598495483e-02,1.831092398059785964e-01
7.010806351900100708e-02,1.805991266017459296e-01
7.074831426143646240e-02,1.781039307219369761e-01
7.138857245445251465e-02,1.756238450723817124e-01
7.202883064746856689e-02,1.731591809825916428e-01
7.266908884048461914e-02,1.707101718086114772e-01
7.330933958292007446e-02,1.682770786507767902e-01
7.394959777593612671e-02,1.658600595368393549e-01
7.458985596895217896e-02,1.634593407509097318e-01
7.523010671138763428e-02,1.610751343430383287e-01
7.587036490440368652e-02,1.587075825715604793e-01
7.651062309741973877e-02,1.563568413231983811e-01
7.715088129043579102e-02,1.540230992154683065e-01
7.779113203287124634e-02,1.517064942845176567e-01
7.843139022588729858e-02,1.494070919329661962e-01
7.907164841890335083e-02,1.471250766540865840e-01
7.971189916133880615e-02,1.448605461571483843e-01
8.035215735435485840e-02,1.426135879672720819e-01
8.099241554737091064e-02,1.403842585295160816e-01
8.163267374038696289e-02,1.381726918516523739e-01
8.227292448282241821e-02,1.359789507551072418e-01
8.291318267583847046e-02,1.338030468386790517e-01
8.355344086885452271e-02,1.316451153315103539e-01
8.419369161128997803e-02,1.295051687871335844e-01
8.483394980430603027e-02,1.273832386647102410e-01
8.547420799732208252e-02,1.252793652223673782e-01
8.611446619033813477e-02,1.231935993333168611e-01
8.675471693277359009e-02,1.211259712784249487e-01
8.739497512578964233e-02,1.190764548221574515e-01
8.803523331880569458e-02,1.170451032525487989e-01
8.867548406124114990e-02,1.150319343489636381e-01
8.931574225425720215e-02,1.130369285969279325e-01
8.995600044727325439e-02,1.110600695329160281e-01
9.059625864028930664e-02,1.091014038910973483e-01
9.123650938272476196e-02,1.071609188612878683e-01
9.187676757574081421e-02,1.052385670523077188e-01
9.251702576875686646e-02,1.033343786484506310e-01
9.315727651119232178e-02,1.014483193649864390e-01
9.379753470420837402e-02,9.958038177571015837e-02
9.443779289722442627e-02,9.773052541555671269e-02
9.507805109024047852e-02,9.589874118262953218e-02
9.571830183267593384e-02,9.408503811671842243e-02
9.635856002569198608e-02,9.228935584138397985e-02
9.699881821870803833e-02,9.051165744099787247e-02
9.763907641172409058e-02,8.875194654628559832e-02
9.827932715415954590e-02,8.701021134665332113e-02
9.891958534717559814e-02,8.528637175985487318e-02
9.955984354019165039e-02,8.358046013638320559e-02
1.002000942826271057e-01,8.189239523658464748e-02
1.008403524756431580e-01,8.022216725289954553e-02
1.014806106686592102e-01,7.856975073162475454e-02
1.021208688616752625e-01,7.693513657616524171e-02
1.027611196041107178e-01,7.531829496361330811e-02
1.034013777971267700e-01,7.371917745708689296e-02
1.040416359901428223e-01,7.213775825617929627e-02
1.046818867325782776e-01,7.057406561192181016e-02
1.053221449255943298e-01,6.902802804912155921e-02
1.059624031186103821e-01,6.749962462434577759e-02
1.066026613116264343e-01,6.598887538243358719e-02
1.072429120540618896e-01,6.449574334245067320e-02
1.078831702470779419e-01,6.302020437859034985e-02
1.085234284400939941e-01,6.156225053348274301e-02
1.091636791825294495e-01,6.012191232326724588e-02
1.098039373755455017e-01,5.869911550848794235e-02
1.104441955685615540e-01,5.729388704997573356e-02
1.110844537615776062e-01,5.590624025094070859e-02
1.117247045040130615e-01,5.453616304957620287e-02
1.123649626970291138e-01,5.318363965429906415e-02
1.130052208900451660e-01,5.184868034165246442e-02
1.136454790830612183e-01,5.053129335274242351e-02
1.142857298254966736e-01,4.923149729265041685e-02
1.149259880185127258e-01,4.794927835453322018e-02
1.155662462115287781e-01,4.668466476269683696e-02
1.162064969539642334e-01,4.543768028941386206e-02
1.168467551469802856e-01,4.420828654392883195e-02
1.174870133399963379e-01,4.299653881932297139e-02
1.181272715330123901e-01,4.180244147719580639e-02
1.187675222754478455e-01,4.062602034037299248e-02
1.194077804684638977e-01,3.946728056541726204e-02
1.200480386614799500e-01,3.832621577338812813e-02
1.206882894039154053e-01,3.720286767973890463e-02
1.213285475969314575e-01,3.609721986098612945e-02
1.219688057899475098e-01,3.500933030182462602e-02
1.226090639829635620e-01,3.393914520096519283e-02
1.232493147253990173e-01,3.288672441526818702e-02
1.238895729184150696e-01,3.185204792536389107e-02
1.245298311114311218e-01,3.083511057190424509e-02
1.251700818538665771e-01,2.983595614769818383e-02
1.258103400468826294e-01,2.885452336583949062e-02
1.264505982398986816e-01,2.789084321795343158e-02
1.270908564329147339e-01,2.694486519494931898e-02
1.277311146259307861e-01,2.601661056625115265e-02
1.283713728189468384e-01,2.510603792250432065e-02
1.290116161108016968e-01,2.421314251922090932e-02
1.296518743038177490e-01,2.333785149761524735e-02
1.302921324968338013e-01,2.248017347875208571e-02
1.309323906898498535e-01,2.164001669470394518e-02
1.315726488828659058e-01,2.081739184069597570e-02
1.322129070758819580e-01,2.001219693712252834e-02
1.328531652688980103e-01,1.922440996463370411e-02
1.334934085607528687e-01,1.845397582469310294e-02
1.341336667537689209e-01,1.770075363879719532e-02
1.347739249467849731e-01,1.696473132025344555e-02
1.354141831398010254e-01,1.624581272048786218e-02
1.360544413328170776e-01,1.554391667872412341e-02
1.366946995258331299e-01,1.485894987259195332e-02
1.373349577188491821e-01,1.419082311526276285e-02
1.379752010107040405e-01,1.353942384011563860e-02
1.386154592037200928e-01,1.290465938975104976e-02
1.392557173967361450e-01,1.228644141257273503e-02
1.398959755897521973e-01,1.168464256852264072e-02
1.405362337827682495e-01,1.109913412178276104e-02
1.411764919757843018e-01,1.052984760920683271e-02
1.418167501688003540e-01,9.976620202183816843e-03
1.424569934606552124e-01,9.439393645046756376e-03
1.430972516536712646e-01,8.917979192606395600e-03
1.437375098466873169e-01,8.412323536618693254e-03
1.443777680397033691e-01,7.922277580298064947e-03
1.450180262327194214e-01,7.447744428963787300e-03
1.456582844257354736e-01,6.988602219834660900e-03
1.462985426187515259e-01,6.544733032168181808e-03
1.469387859106063843e-01,6.116051095860441933e-03
1.475790441036224365e-01,5.702431789086137570e-03
1.482193022966384888e-01,5.303783262268879639e-03
1.488595604896545410e-01,4.920001159839149096e-03
1.494998186826705933e-01,4.551016994733814158e-03
1.501400768756866455e-01,4.196734714596139781e-03
1.507803350687026978e-01,3.857052114252468300e-03
1.514205783605575562e-01,3.531921490737666147e-03
1.520608365535736084e-01,3.221266496114871813e-03
1.527010947465896606e-01,2.925013290490774409e-03
1.533413529396057129e-01,2.643147217634478352e-03
1.539816111326217651e-01,2.375591440602065063e-03
1.546218693256378174e-01,2.122320260929733138e-03
1.552621275186538696e-01,1.883290629113076875e-03
1.559023708105087280e-01,1.658492682023116060e-03
1.565426290035247803e-01,1.447880128867318206e-03
1.571828871965408325e-01,1.251488738327033445e-03
1.578231453895568848e-01,1.069305843269141576e-03
1.584634035825729370e-01,9.013087302314204408e-04
1.591036617755889893e-01,7.475596486026248044e-04
1.597439199686050415e-01,6.080234752046109747e-04
1.603841632604598999e-01,4.827844494901256667e-04
1.610244214534759521e-01,3.718462240196451773e-04
1.616646796464920044e-01,2.752560827010697153e-04
1.623049378395080566e-01,1.930573141626368283e-04
1.629451960325241089e-01,1.253149281428278528e-04
1.635854542255401611e-01,7.207391683472508248e-05
1.642257124185562134e-01,3.338498964788882972e-05
1.648659706115722656e-01,9.353336289485980615e-06
1.655062139034271240e-01,0.000000000000000000e+00
1.661464720964431763e-01,5.433232596274706339e-06
1.667867302894592285e-01,2.566923485414207562e-05
1.674269884824752808e-01,6.085305932668205742e-05
1.680672466754913330e-01,1.110194024289690162e-04
1.687075048685073853e-01,1.762292365903306290e-04
1.693477630615234375e-01,2.566015485214734326e-04
1.699880063533782959e-01,3.521904190932900747e-04
1.706282645463943481e-01,4.630395202980253089e-04
1.712685227394104004e-01,5.892251619288302322e-04
1.719087809324264526e-01,7.308468074307405971e-04
1.725490391254425049e-01,8.879204994070022394e-04
1.731892973184585571e-01,1.060549080690087465e-03
1.738295555114746094e-01,1.248736946132922299e-03
1.744697988033294678e-01,1.452549898088406621e-03
1.751100569963455200e-01,1.672032826165459340e-03
1.757503151893615723e-01,1.907233027099053402e-03
1.763905733823776245e-01,2.158104346972500309e-03
1.770308315753936768e-01,2.424741490769655172e-03
1.776710897684097290e-01,2.707138714355572517e-03
1.783113479614257812e-01,3.005272611522169512e-03
1.789515912532806396e-01,3.319145783406973749e-03
1.795918494462966919e-01,3.648752209669758884e-03
1.802321076393127441e-01,3.994073710805512434e-03
1.808723658323287964e-01,4.355054542534375628e-03
1.815126240253448486e-01,4.731687582306243200e-03
1.821528822183609009e-01,5.123893644589649909e-03
1.827931404113769531e-01,5.531597597270287991e-03
1.834333837032318115e-01,5.954754376895188273e-03
1.840736418962478638e-01,6.393298358861265740e-03
1.847139000892639160e-01,6.847145634209184095e-03
1.853541582822799683e-01,7.316174763522198532e-03
1.859944164752960205e-01,7.800302752521304228e-03
1.866346746683120728e-01,8.299421871796219818e-03
1.872749328613281250e-01,8.813419280159884295e-03
1.879151761531829834e-01,9.342142414942689044e-03
1.885554343461990356e-01,9.885528750141148180e-03
1.891956925392150879e-01,1.044339230019808440e-02
1.898359507322311401e-01,1.101562336458528080e-02
1.904762089252471924e-01,1.160207147035130504e-02
1.911164671182632446e-01,1.220260171263909399e-02
1.917567253112792969e-01,1.281706310087571410e-02
1.923969686031341553e-01,1.344529594520915694e-02
1.930372267961502075e-01,1.408716407011700866e-02
1.936774849891662598e-01,1.474255280594150008e-02
1.943177431821823120e-01,1.541126820526272923e-02
1.949580013751983643e-01,1.609318125610492700e-02
1.955982595682144165e-01,1.678815288606783085e-02
1.962385177612304688e-01,1.749604200846555102e-02
1.968787610530853271e-01,1.821669981691975693e-02
1.975190192461013794e-01,1.895001674862228924e-02
1.981592774391174316e-01,1.969586717540749987e-02
1.987995356321334839e-01,2.045411496420523889e-02
1.994397938251495361e-01,2.122465903095527295e-02
2.000800520181655884e-01,2.200737971033195350e-02
2.007203102111816406e-01,2.280219796971127977e-02
2.013605535030364990e-01,2.360899988955855733e-02
2.020008116960525513e-01,2.442771427822787444e-02
2.026410698890686035e-01,2.525831941992295882e-02
2.032813280820846558e-01,2.610069586821683885e-02
2.039215862751007080e-01,2.695481706650015852e-02
2.045618444681167603e-01,2.782064460483102408e-02
2.052021026611328125e-01,2.869813995963088615e-02
2.058423459529876709e-01,2.958726450962556598e-02
2.064826041460037231e-01,3.048807595914926338e-02
2.071228623390197754e-01,3.140051786573838655e-02
2.077631205320358276e-01,3.232463831123810749e-02
2.084033787250518799e-01,3.326044815548279132e-02
2.090436369180679321e-01,3.420798246566425505e-02
2.096838951110839844e-01,3.516731221359092885e-02
2.103241533041000366e-01,3.613846702423995083e-02
2.109643965959548950e-01,3.712149371917572438e-02
2.116046547889709473e-01,3.811651361557855111e-02
2.122449129819869995e-01,3.912359654961061750e-02
2.128851711750030518e-01,4.014283915752425713e-02
2.135254293680191040e-01,4.117431502320378911e-02
2.141656875610351562e-01,4.221815926505723127e-02
2.148059457540512085e-01,4.327444658432266777e-02
2.154461890459060669e-01,4.434330044297851714e-02
2.160864472389221191e-01,4.542488717698800471e-02
2.167267054319381714e-01,4.651929793263587243e-02
2.173669636249542236e-01,4.762663850654469400e-02
2.180072218179702759e-01,4.874706353958657701e-02
2.186474800109863281e-01,4.988071862369558573e-02
2.192877382040023804e-01,5.102769831526421385e-02
2.199279814958572388e-01,5.218811647870769121e-02
2.205682396888732910e-01,5.336215356891127470e-02
2.212084978818893433e-01,5.454989741933591318e-02
2.218487560749053955e-01,5.575149131948720083e-02
2.224890142679214478e-01,5.696701897371969636e-02
2.231292724609375000e-01,5.819660260502779181e-02
2.237695306539535522e-01,5.944035157262828051e-02
2.244097739458084106e-01,6.069830973413292696e-02
2.250500321388244629e-01,6.197065989337868785e-02
2.256902903318405151e-01,6.325741679112351079e-02
2.263305485248565674e-01,6.455870167607757892e-02
2.269708067178726196e-01,6.587451245135556022e-02
2.276110649108886719e-01,6.720494632153473091e-02
2.282513231039047241e-01,6.855001983965358647e-02
2.288915663957595825e-01,6.990974007995198747e-02
2.295318245887756348e-01,7.128420894354636772e-02
2.301720827817916870e-01,7.267337549998309498e-02
2.308123409748077393e-01,7.407724807190163574e-02
2.314525991678237915e-01,7.549581347831679778e-02
2.320928573608398438e-01,7.692905606480149316e-02
2.327331155538558960e-01,7.837690144727682551e-02
2.333733588457107544e-01,7.983932839204932463e-02
2.340136170387268066e-01,8.131628802953949631e-02
2.346538752317428589e-01,8.280768969129326251e-02
2.352941334247589111e-01,8.431348085799594827e-02
2.359343916177749634e-01,8.583355479114818110e-02
2.365746498107910156e-01,8.736780515482234222e-02
2.372149080038070679e-01,8.891613105433826547e-02
2.378551512956619263e-01,9.047838981959355209e-02
2.384954094886779785e-01,9.205449538629029149e-02
2.391356676816940308e-01,9.364434038029934015e-02
2.397759258747100830e-01,9.524771930697628619e-02
2.404161840677261353e-01,9.686456153858813423e-02
2.410564422607421875e-01,9.849465671263590849e-02
2.416967004537582397e-01,1.001378855620322916e-01
2.423369437456130981e-01,1.017940244318928933e-01
2.429772019386291504e-01,1.034630432455152516e-01
2.436174601316452026e-01,1.051446934569710834e-01
2.442577183246612549e-01,1.068388710383230134e-01
2.448979765176773071e-01,1.085453548906647470e-01
2.455382347106933594e-01,1.102640195990791661e-01
2.461784929037094116e-01,1.119946975248145016e-01
2.468187510967254639e-01,1.137372318591891585e-01
2.474589943885803223e-01,1.154914405695386392e-01
2.480992525815963745e-01,1.172572072783966135e-01
2.487395107746124268e-01,1.190343793679309314e-01
2.493797689676284790e-01,1.208228137884388431e-01
2.500200271606445312e-01,1.226223438106899266e-01
2.506602704524993896e-01,1.244327986535127550e-01
2.513005435466766357e-01,1.262541704579343005e-01
2.519407868385314941e-01,1.280861633132328592e-01
2.525810599327087402e-01,1.299288029250615928e-01
2.532213032245635986e-01,1.317818268167734175e-01
2.538615465164184570e-01,1.336451578927597694e-01
2.545018196105957031e-01,1.355187950248235573e-01
2.551420629024505615e-01,1.374024451736985952e-01
2.557823359966278076e-01,1.392961822121465687e-01
2.564225792884826660e-01,1.411997299717020482e-01
2.570628523826599121e-01,1.431131395368487880e-01
2.577030956745147705e-01,1.450361368741051038e-01
2.583433389663696289e-01,1.469687288684200510e-01
2.589836120605468750e-01,1.489108908075511550e-01
2.596238553524017334e-01,1.508623413420564496e-01
2.602641284465789795e-01,1.528231598882694442e-01
2.609043717384338379e-01,1.547930727749529112e-01
2.615446448326110840e-01,1.567721560800858782e-01
2.621848881244659424e-01,1.587601138610112983e-01
2.628251314163208008e-01,1.607569335508718389e-01
2.634654045104980469e-01,1.627625967256358663e-01
2.641056478023529053e-01,1.647768067126178515e-01
2.647459208965301514e-01,1.667996126255015810e-01
2.653861641883850098e-01,1.688307114496137018e-01
2.660264372825622559e-01,1.708701612430587602e-01
2.666666805744171143e-01,1.729176240451502089e-01
2.673069238662719727e-01,1.749730417953037076e-01
2.679471969604492188e-01,1.770363949712638885e-01
2.685874402523040771e-01,1.791073101640603404e-01
2.692277133464813232e-01,1.811858242290158572e-01
2.698679566383361816e-01,1.832715457003297743e-01
2.705082297325134277e-01,1.853645330266191493e-01
2.711484730243682861e-01,1.874643915526803539e-01
2.717887461185455322e-01,1.895711562436872555e-01
2.724289894104003906e-01,1.916843825695329073e-01
2.730692327022552490e-01,1.938040010011743419e-01
2.737095057964324951e-01,1.959299303275958692e-01
2.743497490882873535e-01,1.980617770482320239e-01
2.749900221824645996e-01,2.001995261884799149e-01
2.756302654743194580e-01,2.023427741675498659e-01
2.762705385684967041e-01,2.044915317055657766e-01
2.769107818603515625e-01,2.066454179565964111e-01
2.775510251522064209e-01,2.088043199718705445e-01
2.781912982463836670e-01,2.109681801235367971e-01
2.788315415382385254e-01,2.131366198870363604e-01
2.794718146324157715e-01,2.153096785194623664e-01
2.801120579242706299e-01,2.174869712070286454e-01
2.807523310184478760e-01,2.196686191172023683e-01
2.813925743103027344e-01,2.218542754210495183e-01
2.820328176021575928e-01,2.240439195214634083e-01
2.826730906963348389e-01,2.262375846634787635e-01
2.833133339881896973e-01,2.284350079039012549e-01
2.839536070823669434e-01,2.306363397266912862e-01
2.845938503742218018e-01,2.328413462003187107e-01
2.852341234683990479e-01,2.350502960313711753e-01
2.858743667602539062e-01,2.372629365965703840e-01
2.865146100521087646e-01,2.394795155054545432e-01
2.871548831462860107e-01,2.417001945974277533e-01
2.877951264381408691e-01,2.439249008089570125e-01
2.884353995323181152e-01,2.461539748656069726e-01
2.890756428241729736e-01,2.483874503919878407e-01
2.897159159183502197e-01,2.506257345788687196e-01
2.903561592102050781e-01,2.528688535995882170e-01
2.909964025020599365e-01,2.551172560372347853e-01
2.916366755962371826e-01,2.573713345092514260e-01
2.922769188880920410e-01,2.596312393006727781e-01
2.929171919822692871e-01,2.618975782780328387e-01
2.935574352741241455e-01,2.641705752607270696e-01
2.941977083683013916e-01,2.664508854919169778e-01
2.948379516601562500e-01,2.687388046682555043e-01
2.954781949520111084e-01,2.710349015455477684e-01
2.961184680461883545e-01,2.733398715439498972e-01
2.967587113380432129e-01,2.756540190185301498e-01
2.973989844322204590e-01,2.779781797723024361e-01
2.980392277240753174e-01,2.803127210960041360e-01
2.986795008182525635e-01,2.826584839084205214e-01
2.993197441101074219e-01,2.850158714757164979e-01
2.999599874019622803e-01,2.873856633261180349e-01
3.006002604961395264e-01,2.897686028487189702e-01
3.012405037879943848e-01,2.921651225515371486e-01
3.018807768821716309e-01,2.945761089278082778e-01
3.025210201740264893e-01,2.970019864650774721e-01
3.031612932682037354e-01,2.994436456919959966e-01
3.038015365600585938e-01,3.019014682445337883e-01
3.044417798519134521e-01,3.043762112621917204e-01
3.050820529460906982e-01,3.068685946622151661e-01
3.057222962379455566e-01,3.093789390243948390e-01
3.063625693321228027e-01,3.119080717878395248e-01
3.070028126239776611e-01,3.144562776641159907e-01
3.076430857181549072e-01,3.170243014595981457e-01
3.082833290100097656e-01,3.196123397237080610e-01
3.089235723018646240e-01,3.222209730129570460e-01
3.095638453960418701e-01,3.248506865651199504e-01
3.102040886878967285e-01,3.275015464983601632e-01
3.108443617820739746e-01,3.301741424241964040e-01
3.114846050739288330e-01,3.328684474310694696e-01
3.121248781681060791e-01,3.355849024592645335e-01
3.127651214599609375e-01,3.383233825501288372e-01
3.134053647518157959e-01,3.410841173562979556e-01
3.140456378459930420e-01,3.438672284328152529e-01
3.146858811378479004e-01,3.466724797003442049e-01
3.153261542320251465e-01,3.494999776640757005e-01
3.159663975238800049e-01,3.523493761508467159e-01
3.166066706180572510e-01,3.552207011334269637e-01
3.172469139099121094e-01,3.581134196430078021e-01
3.178871572017669678e-01,3.610273610355916318e-01
3.185274302959442139e-01,3.639622922362937274e-01
3.191676735877990723e-01,3.669174893544182581e-01
3.198079466819763184e-01,3.698927700388265905e-01
3.204481899738311768e-01,3.728872939068872405e-01
3.210884630680084229e-01,3.759008093502522740e-01
3.217287063598632812e-01,3.789323656618623914e-01
3.223689496517181396e-01,3.819814389994142800e-01
3.230092227458953857e-01,3.850474600480531251e-01
3.236494660377502441e-01,3.881294279765654665e-01
3.242897391319274902e-01,3.912268429364877953e-01
3.249299824237823486e-01,3.943385887875945350e-01
3.255702555179595947e-01,3.974641185497236329e-01
3.262104988098144531e-01,4.006023176150730336e-01
3.268507421016693115e-01,4.037524419938027798e-01
3.274910151958465576e-01,4.069137577398178607e-01
3.281312584877014160e-01,4.100850986129200848e-01
3.287715315818786621e-01,4.132658469004164559e-01
3.294117748737335205e-01,4.164548132313035111e-01
3.300520479679107666e-01,4.196514114263951711e-01
3.306922912597656250e-01,4.228544821182511626e-01
3.313325345516204834e-01,4.260632944855045068e-01
3.319728076457977295e-01,4.292771707604483566e-01
3.326130509376525879e-01,4.324949440481145047e-01
3.332533240318298340e-01,4.357161591896190345e-01
3.338935673236846924e-01,4.389397159655148428e-01
3.345338404178619385e-01,4.421651743969752246e-01
3.351740837097167969e-01,4.453915859743076133e-01
3.358143270015716553e-01,4.486183753158607956e-01
3.364546000957489014e-01,4.518451021842841975e-01
3.370948433876037598e-01,4.550708657634223719e-01
3.377351164817810059e-01,4.582954509571015578e-01
3.383753597736358643e-01,4.615180622471655170e-01
3.390156328678131104e-01,4.647385775095917992e-01
3.396558761596679688e-01,4.679562768967509001e-01
3.402961194515228271e-01,4.711709743665113415e-01
3.409363925457000732e-01,4.743825491942805783e-01
3.415766358375549316e-01,4.775904216754320863e-01
3.422169089317321777e-01,4.807947466462785258e-01
3.428571522235870361e-01,4.839950408314894759e-01
3.434974253177642822e-01,4.871915109282012324e-01
3.441376686096191406e-01,4.903838140588616668e-01
3.447779119014739990e-01,4.935720972696984177e-01
3.454181849956512451e-01,4.967565146477466165e-01
3.460584282875061035e-01,4.999368377919264361e-01
3.466987013816833496e-01,5.031135098706966957e-01
3.473389446735382080e-01,5.062863417830230084e-01
3.479792177677154541e-01,5.094557761149989261e-01
3.486194610595703125e-01,5.126217466678593127e-01
3.492597341537475586e-01,5.157847732898241944e-01
3.498999774456024170e-01,5.189447651445093790e-01
3.505402207374572754e-01,5.221021621472914376e-01
3.511804938316345215e-01,5.252573259670052508e-01
3.518207371234893799e-01,5.284102736641718145e-01
3.524610102176666260e-01,5.315615620593368007e-01
3.531012535095214844e-01,5.347111455849904438e-01
3.537415266036987305e-01,5.378596105078496947e-01
3.543817698955535889e-01,5.410069216388349034e-01
3.550220131874084473e-01,5.441534579576075004e-01
3.556622862815856934e-01,5.472996068827029603e-01
3.563025295734405518e-01,5.504452547145062269e-01
3.569428026676177979e-01,5.535909026736995919e-01
3.575830459594726562e-01,5.567363799346454201e-01
3.582233190536499023e-01,5.598821401757785310e-01
3.588635623455047607e-01,5.630279440986774020e-01
3.595038056373596191e-01,5.661739662767621972e-01
3.601440787315368652e-01,5.693203794863590517e-01
3.607843220233917236e-01,5.724668497136136125e-01
3.614245951175689697e-01,5.756135897253993328e-01
3.620648384094238281e-01,5.787601509564526125e-01
3.627051115036010742e-01,5.819066437090358868e-01
3.633453547954559326e-01,5.850525488476794322e-01
3.639855980873107910e-01,5.881977006402228092e-01
3.646258711814880371e-01,5.913419269537603107e-01
3.652661144733428955e-01,5.944845061048109613e-01
3.659063875675201416e-01,5.976252993341417685e-01
3.665466308593750000e-01,6.007634980538680836e-01
3.671869039535522461e-01,6.038988270107714662e-01
3.678271472454071045e-01,6.070303784048136642e-01
3.684673905372619629e-01,6.101576318498729279e-01
3.691076636314392090e-01,6.132800108064273559e-01
3.697479069232940674e-01,6.163964578743348355e-01
3.703881800174713135e-01,6.195064475358793565e-01
3.710284233093261719e-01,6.226088292804003999e-01
3.716686964035034180e-01,6.257029843243220313e-01
3.723089396953582764e-01,6.287876979164161995e-01
3.729491829872131348e-01,6.318620998032082881e-01
3.735894560813903809e-01,6.349253664402985109e-01
3.742296993732452393e-01,6.379761570289961270e-01
3.748699724674224854e-01,6.410136654176392668e-01
3.755102157592773438e-01,6.440365683893469750e-01
3.761504888534545898e-01,6.470440047225443081e-01
3.767907321453094482e-01,6.500345746431532845e-01
3.774309754371643066e-01,6.530073318434030938e-01
3.780712485313415527e-01,6.559612598488557822e-01
3.787114918231964111e-01,6.588949749121173483e-01
3.793517649173736572e-01,6.618076135039991925e-01
3.799920082092285156e-01,6.646977992316891459e-01
3.806322813034057617e-01,6.675646909454791000e-01
3.812725245952606201e-01,6.704069843264788275e-01
3.819127678871154785e-01,6.732237279020125698e-01
3.825530409812927246e-01,6.760140696521883541e-01
3.831932842731475830e-01,6.787767253764873665e-01
3.838335573673248291e-01,6.815110070581043011e-01
3.844738006591796875e-01,6.842157809511482114e-01
3.851140737533569336e-01,6.868903984315406497e-01
3.857543170452117920e-01,6.895338129323214105e-01
3.863945603370666504e-01,6.921454202146151147e-01
3.870348334312438965e-01,6.947245793703453742e-01
3.876750767230987549e-01,6.972704416606294586e-01
3.883153498172760010e-01,6.997826287016559732e-01
3.889555931091308594e-01,7.022604133109622282e-01
3.895958662033081055e-01,7.047035604945732779e-01
3.902361094951629639e-01,7.071114774932816260e-01
3.908763527870178223e-01,7.094838812781283366e-01
3.915166258811950684e-01,7.118207051859020140e-01
3.921568691730499268e-01,7.141214975230902873e-01
3.927971422672271729e-01,7.163863709531423929e-01
3.934373855590820312e-01,7.186150579168431030e-01
3.940776586532592773e-01,7.208077816627724843e-01
3.947179019451141357e-01,7.229644394514007644e-01
3.953581452369689941e-01,7.250852596266144090e-01
3.959984183311462402e-01,7.271705626364957098e-01
3.966386616230010986e-01,7.292204417902832247e-01
3.972789347171783447e-01,7.312353858651619021e-01
3.979191780090332031e-01,7.332156365883144566e-01
3.985594511032104492e-01,7.351617799841374534e-01
3.991996943950653076e-01,7.370741517898462547e-01
3.998399376869201660e-01,7.389533730391404376e-01
4.004802107810974121e-01,7.408001075299339711e-01
4.011204540729522705e-01,7.426148198330011496e-01
4.017607271671295166e-01,7.443983220068064455e-01
4.024009704589843750e-01,7.461511500435897837e-01
4.030412435531616211e-01,7.478741652115115102e-01
4.036814868450164795e-01,7.495679444167402394e-01
4.043217301368713379e-01,7.512333694815640506e-01
4.049620032310485840e-01,7.528712704994644511e-01
4.056022465229034424e-01,7.544822804959880891e-01
4.062425196170806885e-01,7.560673596519138506e-01
4.068827629089355469e-01,7.576271742535030107e-01
4.075230360031127930e-01,7.591626616135220829e-01
4.081632792949676514e-01,7.606745066963869206e-01
4.088035225868225098e-01,7.621635508127360126e-01
4.094437956809997559e-01,7.636306620721771132e-01
4.100840389728546143e-01,7.650765002156516559e-01
4.107243120670318604e-01,7.665019566132924567e-01
4.113645553588867188e-01,7.679076727024547466e-01
4.120048284530639648e-01,7.692944915292971864e-01
4.126450717449188232e-01,7.706630048453337878e-01
4.132853150367736816e-01,7.720139633841887061e-01
4.139255881309509277e-01,7.733480985099512317e-01
4.145658314228057861e-01,7.746659778687807751e-01
4.152061045169830322e-01,7.759682944216805822e-01
4.158463478088378906e-01,7.772555387612833933e-01
4.164866209030151367e-01,7.785284273492196760e-01
4.171268641948699951e-01,7.797873595996733798e-01
4.177671074867248535e-01,7.810329182567601336e-01
4.184073805809020996e-01,7.822656551815319048e-01
4.190476238727569580e-01,7.834859257137516408e-01
4.196878969669342041e-01,7.846942752038628122e-01
4.203281402587890625e-01,7.858910523036315432e-01
4.209684133529663086e-01,7.870766984860164683e-01
4.216086566448211670e-01,7.882515333814783531e-01
4.222488999366760254e-01,7.894159240843277026e-01
4.228891730308532715e-01,7.905702770458034045e-01
4.235294163227081299e-01,7.917147900119685389e-01
4.241696894168853760e-01,7.928498709528652988e-01
4.248099327087402344e-01,7.939756935440467345e-01
4.254502058029174805e-01,7.950926241347193724e-01
4.260904490947723389e-01,7.962008006672491867e-01
4.267306923866271973e-01,7.973005390686900284e-01
4.273709654808044434e-01,7.983920765881862280e-01
4.280112087726593018e-01,7.994755734127121372e-01
4.286514818668365479e-01,8.005513160585322474e-01
4.292917251586914062e-01,8.016193986130111249e-01
4.299319982528686523e-01,8.026801566140147060e-01
4.305722415447235107e-01,8.037336731296562675e-01
4.312124848365783691e-01,8.047801537597303323e-01
4.318527579307556152e-01,8.058198750661880183e-01
4.324930012226104736e-01,8.068528934168046618e-01
4.331332743167877197e-01,8.078795194779218036e-01
4.337735176086425781e-01,8.088998478978552953e-01
4.344137907028198242e-01,8.099141210814764236e-01
4.350540339946746826e-01,8.109224662900875735e-01
4.356943070888519287e-01,8.119251532837088448e-01
4.363345503807067871e-01,8.129222945901815045e-01
4.369747936725616455e-01,8.139141063079611271e-01
4.376150667667388916e-01,8.149008540688607027e-01
4.382553100585937500e-01,8.158826209427205711e-01
4.388955831527709961e-01,8.168597751107027349e-01
4.395358264446258545e-01,8.178323706012986527e-01
4.401760995388031006e-01,8.188007468672919842e-01
4.408163428306579590e-01,8.197650057374827881e-01
4.414565861225128174e-01,8.207254614369956514e-01
4.420968592166900635e-01,8.216823640818580188e-01
4.427371025085449219e-01,8.226358826979947025e-01
4.433773756027221680e-01,8.235863709450672587e-01
4.440176188945770264e-01,8.245339377043099383e-01
4.446578919887542725e-01,8.254790027835521293e-01
4.452981352806091309e-01,8.264217390611001690e-01
4.459383785724639893e-01,8.273624717847418708e-01
4.465786516666412354e-01,8.283015170140677341e-01
4.472188949584960938e-01,8.292391489946702166e-01
4.478591680526733398e-01,8.301757391833728406e-01
4.484994113445281982e-01,8.311115503199166810e-01
4.491396844387054443e-01,8.320470380288842449e-01
4.497799277305603027e-01,8.329824415931685877e-01
4.504201710224151611e-01,8.339182375584073270e-01
4.510604441165924072e-01,8.348548396316464171e-01
4.517006874084472656e-01,8.357926180733565857e-01
4.523409605026245117e-01,8.367320790014893817e-01
4.529812037944793701e-01,8.376735984001077995e-01
4.536214768886566162e-01,8.386178056118192004e-01
4.542617201805114746e-01,8.395650911410306172e-01
4.549019634723663330e-01,8.405160674821878786e-01
4.555422365665435791e-01,8.414713509100648636e-01
4.561824798583984375e-01,8.424314607598737403e-01
4.568227529525756836e-01,8.433971258850032626e-01
4.574629962444305420e-01,8.443689304112611538e-01
4.581032693386077881e-01,8.453476681576592711e-01
4.587435126304626465e-01,8.463340102236420748e-01
4.593837559223175049e-01,8.473287351364611197e-01
4.600240290164947510e-01,8.483327641622899762e-01
4.606642723083496094e-01,8.493468165670039483e-01
4.613045454025268555e-01,8.503719281904453808e-01
4.619447886943817139e-01,8.514088861877784353e-01
4.625850617885589600e-01,8.524587977781941106e-01
4.632253050804138184e-01,8.535225834914808019e-01
4.638655483722686768e-01,8.546013341613285519e-01
4.645058214664459229e-01,8.556962104099783417e-01
4.651460647583007812e-01,8.568082699697692206e-01
4.657863378524780273e-01,8.579387791467620872e-01
4.664265811443328857e-01,8.590888626989130472e-01
4.670668542385101318e-01,8.602598967417831588e-01
4.677070975303649902e-01,8.614530935597191075e-01
4.683473408222198486e-01,8.626698087963271533e-01
4.689876139163970947e-01,8.639115238592158796e-01
4.696278572082519531e-01,8.651795202275871510e-01
4.702681303024291992e-01,8.664753761695154211e-01
4.709083735942840576e-01,8.678004589237335864e-01
4.715486466884613037e-01,8.691564179416615410e-01
4.721888899803161621e-01,8.705446662535498703e-01
4.728291332721710205e-01,8.719668679638949982e-01
4.734694063663482666e-01,8.734246719815561555e-01
4.741096496582031250e-01,8.749195897570003488e-01
4.747499227523803711e-01,8.764534255221940739e-01
4.753901660442352295e-01,8.780276760920484591e-01
4.760304391384124756e-01,8.796442195602791614e-01
4.766706824302673340e-01,8.813045806881927291e-01
4.773109257221221924e-01,8.830105839745181484e-01
4.779511988162994385e-01,8.847640278309656381e-01
4.785914421081542969e-01,8.865665142067733484e-01
4.792317152023315430e-01,8.884199319162702224e-01
4.798719584941864014e-01,8.903258808488159204e-01
4.805122315883636475e-01,8.922862800531099481e-01
4.811524748802185059e-01,8.943026977507866349e-01
4.817927181720733643e-01,8.963770053727619924e-01
4.824329912662506104e-01,8.985110055177116806e-01
4.830732345581054688e-01,9.007062479293121982e-01
4.837135076522827148e-01,9.029646658785406288e-01
4.843537509441375732e-01,9.052877526722422630e-01
4.849940240383148193e-01,9.076774112151708707e-01
4.856342673301696777e-01,9.101350949579662952e-01
4.862745106220245361e-01,9.126625821900002933e-01
4.869147837162017822e-01,9.152616048260062698e-01
4.875550270080566406e-01,9.179335522911058476e-01
4.881953001022338867e-01,9.206801967215074711e-01
4.888355433940887451e-01,9.235028927968533807e-01
4.894758164882659912e-01,9.264033636195723176e-01
4.901160597801208496e-01,9.293828133008101844e-01
4.907563030719757080e-01,9.324428478536059828e-01
4.913965761661529541e-01,9.355849695216553741e-01
4.920368194580078125e-01,9.388102618092206697e-01
4.926770925521850586e-01,9.421203164477551795e-01
4.933173358440399170e-01,9.455160768525976422e-01
4.939576089382171631e-01,9.489990813747386511e-01
4.945978522300720215e-01,9.525701324777271495e-01
4.952380955219268799e-01,9.562304704194577454e-01
4.958783686161041260e-01,9.599813322771852953e-01
4.965186119079589844e-01,9.638232968668596357e-01
4.971588850021362305e-01,9.677576304259174478e-01
4.977991282939910889e-01,9.717847574120606069e-01
4.984394013881683350e-01,9.759058387294921033e-01
4.990796446800231934e-01,9.801211369580107302e-01
4.997198879718780518e-01,9.844314111653202914e-01
5.003601312637329102e-01,9.888371462787928223e-01
5.010004043579101562e-01,9.933389833712418238e-01
5.016406774520874023e-01,9.979369903153276766e-01
5.022809505462646484e-01,1.002631387079362391e+00
5.029211640357971191e-01,1.007421789649859178e+00
5.035614371299743652e-01,1.012309062371451240e+00
5.042017102241516113e-01,1.017292648735354632e+00
5.048419237136840820e-01,1.022371776063395465e+00
5.054821968078613281e-01,1.027546994754423793e+00
5.061224699020385742e-01,1.032817303988096569e+00
5.067627429962158203e-01,1.038182032075423145e+00
5.074029564857482910e-01,1.043639823675926337e+00
5.080432295799255371e-01,1.049190699621101786e+00
5.086835026741027832e-01,1.054832993522622608e+00
5.093237161636352539e-01,1.060564874211515907e+00
5.099639892578125000e-01,1.066385865876545935e+00
5.106042623519897461e-01,1.072293749056050238e+00
5.112445354461669922e-01,1.078286629193735635e+00
5.118847489356994629e-01,1.084361838322740468e+00
5.125250220298767090e-01,1.090518180151811123e+00
5.131652951240539551e-01,1.096752566228748726e+00
5.138055086135864258e-01,1.103061603684635017e+00
5.144457817077636719e-01,1.109443486153653957e+00
5.150860548019409180e-01,1.115894351396762296e+00
5.157263278961181641e-01,1.122410645076254987e+00
5.163665413856506348e-01,1.128987974338301115e+00
5.170068144798278809e-01,1.135623467853469570e+00
5.176470875740051270e-01,1.142312120670456288e+00
5.182873010635375977e-01,1.149048678277929447e+00
5.189275741577148438e-01,1.155829354992294000e+00
5.195678472518920898e-01,1.162648247034494098e+00
5.202081203460693359e-01,1.169499694577295301e+00
5.208483338356018066e-01,1.176377088282349881e+00
5.214886069297790527e-01,1.183275365039713201e+00
5.221288800239562988e-01,1.190187240410858216e+00
5.227690935134887695e-01,1.197104993008877294e+00
5.234093666076660156e-01,1.204022491810889939e+00
5.240496397018432617e-01,1.210931294033365191e+00
5.246899127960205078e-01,1.217823271367032056e+00
5.253301262855529785e-01,1.224689186302858168e+00
5.259703993797302246e-01,1.231521369734598359e+00
5.266106724739074707e-01,1.238309864225121792e+00
5.272508859634399414e-01,1.245044356601161972e+00
5.278911590576171875e-01,1.251715934924407136e+00
5.285314321517944336e-01,1.258313515793489934e+00
5.291717052459716797e-01,1.264826261404039975e+00
5.298119187355041504e-01,1.271242366705302551e+00
5.304521918296813965e-01,1.277551448864050698e+00
5.310924649238586426e-01,1.283741019159753805e+00
5.317326784133911133e-01,1.289798322792196750e+00
5.323729515075683594e-01,1.295711978288299981e+00
5.330132246017456055e-01,1.301468683238890200e+00
5.336534976959228516e-01,1.307055406213211590e+00
5.342937111854553223e-01,1.312458488879841845e+00
5.349339842796325684e-01,1.317665544420461465e+00
5.355742573738098145e-01,1.322662605259838031e+00
5.362144708633422852e-01,1.327435654471445403e+00
5.368547439575195312e-01,1.331972027057324759e+00
5.374950170516967773e-01,1.336257684566750648e+00
5.381352901458740234e-01,1.340279133690430946e+00
5.387755036354064941e-01,1.344022730708231528e+00
5.394157767295837402e-01,1.347476023424428071e+00
5.400560498237609863e-01,1.350625805259462631e+00
5.406962633132934570e-01,1.353459327438353732e+00
5.413365364074707031e-01,1.355964964216854973e+00
5.419768095016479492e-01,1.358130918414917510e+00
5.426170825958251953e-01,1.359946076210131416e+00
5.432572960853576660e-01,1.361399911925825990e+00
5.438975691795349121e-01,1.362483008321483169e+00
5.445378422737121582e-01,1.363186235743438779e+00
5.451780557632446289e-01,1.363501549528018053e+00
5.458183288574218750e-01,1.363421797579978723e+00
5.464586019515991211e-01,1.362940767679144294e+00
5.470988750457763672e-01,1.362053302659780307e+00
5.477390885353088379e-01,1.360755429331875099e+00
5.483793616294860840e-01,1.359044003928516098e+00
5.490196347236633301e-01,1.356917330319146409e+00
5.496598482131958008e-01,1.354375104318921608e+00
5.503001213073730469e-01,1.351417481285277056e+00
5.509403944015502930e-01,1.348046614640308505e+00
5.515806674957275391e-01,1.344265622099233504e+00
5.522208809852600098e-01,1.340079315580646302e+00
5.528611540794372559e-01,1.335492558095368487e+00
5.535014271736145020e-01,1.330512491427060517e+00
5.541416406631469727e-01,1.325147722208512846e+00
5.547819137573242188e-01,1.319406386218748395e+00
5.554221868515014648e-01,1.313299195211079073e+00
5.560624599456787109e-01,1.306837506634784596e+00
5.567026734352111816e-01,1.300034219939036895e+00
5.573429465293884277e-01,1.292901311189083025e+00
5.579832196235656738e-01,1.285453436312608666e+00
5.586234927177429199e-01,1.277705445645258564e+00
5.592637062072753906e-01,1.269673577230027384e+00
5.599039793014526367e-01,1.261372447285479481e+00
5.605442523956298828e-01,1.252819485747398431e+00
5.611844658851623535e-01,1.244032505458714688e+00
5.618247389793395996e-01,1.235027313889964340e+00
5.624650120735168457e-01,1.225822343375997825e+00
5.631052851676940918e-01,1.216435452278675555e+00
5.637454986572265625e-01,1.206885420779316043e+00
5.643857717514038086e-01,1.197188383554015800e+00
5.650260448455810547e-01,1.187363032328842216e+00
5.656662583351135254e-01,1.177427949666522977e+00
5.663065314292907715e-01,1.167398719532204865e+00
5.669468045234680176e-01,1.157293356920121141e+00
5.675870776176452637e-01,1.147128639315309506e+00
5.682272911071777344e-01,1.136921793539641179e+00
5.688675642013549805e-01,1.126686803630597034e+00
5.695078372955322266e-01,1.116439861504875175e+00
5.701480507850646973e-01,1.106196616929369547e+00
5.707883238792419434e-01,1.095969250927405270e+00
5.714285969734191895e-01,1.085772102411016071e+00
5.720688700675964355e-01,1.075617892428365252e+00
5.727090835571289062e-01,1.065519490049789297e+00
5.733493566513061523e-01,1.055486212507870114e+00
5.739896297454833984e-01,1.045529449761176899e+00
5.746298432350158691e-01,1.035659736903278727e+00
5.752701163291931152e-01,1.025884054665431755e+00
5.759103894233703613e-01,1.016211300517141147e+00
5.765506625175476074e-01,1.006648689963411947e+00
5.771908760070800781e-01,9.972034297966922978e-01
5.778311491012573242e-01,9.878792572552246298e-01
5.784714221954345703e-01,9.786817816456849783e-01
5.791116356849670410e-01,9.696157269828775682e-01
5.797519087791442871e-01,9.606824763618009300e-01
5.803921818733215332e-01,9.518851911790440212e-01
5.810324549674987793e-01,9.432253329671533848e-01
5.816726684570312500e-01,9.347045273179990232e-01
5.823129415512084961e-01,9.263211332846976731e-01
5.829532146453857422e-01,9.180753067317679594e-01
5.835934281349182129e-01,9.099664237042164316e-01
5.842337012290954590e-01,9.019909157839478553e-01
5.848739743232727051e-01,8.941469259284184901e-01
5.855142474174499512e-01,8.864311826146105133e-01
5.861544609069824219e-01,8.788406011656335615e-01
5.867947340011596680e-01,8.713694333070716169e-01
5.874350070953369141e-01,8.640136075171609420e-01
5.880752205848693848e-01,8.567685799116797618e-01
5.887154936790466309e-01,8.496273568429417722e-01
5.893557667732238770e-01,8.425846504226814915e-01
5.899960398674011230e-01,8.356342475628992794e-01
5.906362533569335938e-01,8.287702340003155754e-01
5.912765264511108398e-01,8.219846243866770763e-01
5.919167995452880859e-01,8.152712444259311297e-01
5.925570130348205566e-01,8.086237613997537821e-01
5.931972861289978027e-01,8.020339721280693723e-01
5.938375592231750488e-01,7.954955372191818697e-01
5.944778323173522949e-01,7.890015734761735011e-01
5.951180458068847656e-01,7.825459110371850713e-01
5.957583189010620117e-01,7.761208164582642510e-01
5.963985919952392578e-01,7.697204982059773215e-01
5.970388054847717285e-01,7.633395372226119413e-01
5.976790785789489746e-01,7.569709508582009860e-01
5.983193516731262207e-01,7.506100407865936575e-01
5.989596247673034668e-01,7.442518986511243995e-01
5.995998382568359375e-01,7.378926409454078517e-01
6.002401113510131836e-01,7.315271957656319657e-01
6.008803844451904297e-01,7.251527143700799982e-01
6.015205979347229004e-01,7.187670680523172706e-01
6.021608710289001465e-01,7.123668156585889477e-01
6.028011441230773926e-01,7.059510258450245601e-01
6.034414172172546387e-01,6.995188337764548514e-01
6.040816307067871094e-01,6.930705876208254068e-01
6.047219038009643555e-01,6.866055855874360070e-01
6.053621768951416016e-01,6.801255762239311053e-01
6.060023903846740723e-01,6.736330194976041241e-01
6.066426634788513184e-01,6.671292283969343373e-01
6.072829365730285645e-01,6.606181007959701645e-01
6.079232096672058105e-01,6.541035280184939182e-01
6.085634231567382812e-01,6.475906641520055018e-01
6.092036962509155273e-01,6.410835036191979697e-01
6.098439693450927734e-01,6.345884812883215709e-01
6.104841828346252441e-01,6.281125962824636311e-01
6.111244559288024902e-01,6.216615926867476993e-01
6.117647290229797363e-01,6.152435423384741142e-01
6.124050021171569824e-01,6.088664158525474157e-01
6.130452156066894531e-01,6.025391613135555602e-01
6.136854887008666992e-01,5.962693928410347510e-01
6.143257617950439453e-01,5.900668807656188619e-01
6.149659752845764160e-01,5.839416360424349861e-01
6.156062483787536621e-01,5.779022627213290519e-01
6.162465214729309082e-01,5.719592333265932638e-01
6.168867945671081543e-01,5.661227144316915982e-01
6.175270080566406250e-01,5.604034742128480850e-01
6.181672811508178711e-01,5.548107764297265376e-01
6.188075542449951172e-01,5.493555187827197095e-01
6.194477677345275879e-01,5.440485724872496931e-01
6.200880408287048340e-01,5.388992609669882583e-01
6.207283139228820801e-01,5.339182970464362299e-01
6.213685870170593262e-01,5.291158042878079115e-01
6.220088005065917969e-01,5.245021247379768603e-01
6.226490736007690430e-01,5.200860848799160330e-01
6.232893466949462891e-01,5.158776327771192882e-01
6.239295601844787598e-01,5.118863292082309613e-01
6.245698332786560059e-01,5.081203361073627356e-01
6.252101063728332520e-01,5.045885911976704108e-01
6.258503794670104980e-01,5.012992933030395726e-01
6.264905929565429688e-01,4.982605196129727965e-01
6.271308660507202148e-01,4.954791169938101980e-01
6.277711391448974609e-01,4.929623358714501080e-01
6.284113526344299316e-01,4.907168512172179753e-01
6.290516257286071777e-01,4.887483252728741512e-01
6.296918988227844238e-01,4.870624702031141062e-01
6.303321719169616699e-01,4.856643068119019802e-01
6.309723854064941406e-01,4.845584636092823416e-01
6.316126585006713867e-01,4.837486371716175348e-01
6.322529315948486328e-01,4.832383949059591011e-01
6.328931450843811035e-01,4.830305852265945887e-01
6.335334181785583496e-01,4.831274206631119839e-01
6.341736912727355957e-01,4.835306345623759938e-01
6.348139643669128418e-01,4.842413318897733632e-01
6.354541778564453125e-01,4.852598971298163200e-01
6.360944509506225586e-01,4.865864180378567383e-01
6.367347240447998047e-01,4.882201234343517271e-01
6.373749375343322754e-01,4.901594501485746491e-01
6.380152106285095215e-01,4.924028337753671991e-01
6.386554837226867676e-01,4.949475266073530833e-01
6.392957568168640137e-01,4.977903332697968253e-01
6.399359703063964844e-01,5.009271187057908747e-01
6.405762434005737305e-01,5.043540205915606478e-01
6.412165164947509766e-01,5.080656533118883544e-01
6.418567299842834473e-01,5.120559290393469354e-01
6.424970030784606934e-01,5.163192291964051606e-01
6.431372761726379395e-01,5.208482353766292761e-01
6.437775492668151855e-01,5.256353359745640219e-01
6.444177627563476562e-01,5.306718468129352217e-01
6.450580358505249023e-01,5.359498540605573957e-01
6.456983089447021484e-01,5.414595033079789843e-01
6.463385224342346191e-01,5.471901813656017133e-01
6.469787955284118652e-01,5.531323424188823168e-01
6.476190686225891113e-01,5.592742830442114510e-01
6.482593417167663574e-01,5.656042095104343304e-01
6.488995552062988281e-01,5.721092216350340820e-01
6.495398283004760742e-01,5.787776897946552701e-01
6.501801013946533203e-01,5.855956845414662659e-01
6.508203148841857910e-01,5.925486675612803289e-01
6.514605879783630371e-01,5.996236785463731067e-01
6.521008610725402832e-01,6.068053376113038411e-01
6.527411341667175293e-01,6.140785005506765870e-01
6.533813476562500000e-01,6.214269478803537972e-01
6.540216207504272461e-01,6.288362117941450613e-01
6.546618938446044922e-01,6.362894396937224251e-01
6.553021073341369629e-01,6.437695324961616450e-01
6.559423804283142090e-01,6.512612415294909418e-01
6.565826535224914551e-01,6.587470554079422058e-01
6.572229266166687012e-01,6.662100412482319101e-01
6.578631401062011719e-01,6.736325428342428978e-01
6.585034132003784180e-01,6.809988780354774285e-01
6.591436862945556641e-01,6.882913635406682218e-01
6.597838997840881348e-01,6.954924800820556641e-01
6.604241728782653809e-01,7.025867930765028468e-01
6.610644459724426270e-01,7.095570905450596655e-01
6.617047190666198730e-01,7.163871134053332312e-01
6.623449325561523438e-01,7.230603049536119542e-01
6.629852056503295898e-01,7.295623953897525382e-01
6.636254787445068359e-01,7.358776030602944829e-01
6.642656922340393066e-01,7.419908642354493544e-01
6.649059653282165527e-01,7.478892521890321277e-01
6.655462384223937988e-01,7.535587853089911192e-01
6.661865115165710449e-01,7.589867487597228290e-01
6.668267250061035156e-01,7.641606980350399425e-01
6.674669981002807617e-01,7.690703334073814013e-01
6.681072711944580078e-01,7.737047660258711268e-01
6.687474846839904785e-01,7.780540168205813956e-01
6.693877577781677246e-01,7.821102235524710622e-01
6.700280308723449707e-01,7.858651661397297872e-01
6.706683039665222168e-01,7.893119822575385136e-01
6.713085174560546875e-01,7.924445317984600834e-01
6.719487905502319336e-01,7.952583661600503007e-01
6.725890636444091797e-01,7.977492856689085698e-01
6.732292771339416504e-01,7.999139460447137751e-01
6.738695502281188965e-01,8.017507438107003281e-01
6.745098233222961426e-01,8.032583122718670587e-01
6.751500964164733887e-01,8.044363871012647493e-01
6.757903099060058594e-01,8.052855861690009220e-01
6.764305830001831055e-01,8.058075924461123307e-01
6.770708560943603516e-01,8.060047119429798457e-01
6.777110695838928223e-01,8.058800852628151823e-01
6.783513426780700684e-01,8.054376546087165245e-01
6.789916157722473145e-01,8.046820205128306647e-01
6.796318888664245605e-01,8.036185067030663376e-01
6.802721023559570312e-01,8.022531593829378416e-01
6.809123754501342773e-01,8.005922254274664418e-01
6.815526485443115234e-01,7.986427974380880812e-01
6.821928620338439941e-01,7.964126249939766922e-01
6.828331351280212402e-01,7.939091528112913743e-01
6.834734082221984863e-01,7.911407900982987407e-01
6.841136813163757324e-01,7.881161500859779068e-01
6.847538948059082031e-01,7.848443689189239514e-01
6.853941679000854492e-01,7.813338935784308603e-01
6.860344409942626953e-01,7.775942036996870144e-01
6.866746544837951660e-01,7.736350254318038466e-01
6.873149275779724121e-01,7.694650651770684746e-01
6.879552006721496582e-01,7.650941436063463108e-01
6.885954737663269043e-01,7.605317050208388885e-01
6.892356872558593750e-01,7.557876912447620832e-01
6.898759603500366211e-01,7.508706060234180413e-01
6.905162334442138672e-01,7.457901663792121383e-01
6.911564469337463379e-01,7.405560748288566586e-01
6.917967200279235840e-01,7.351764032308105712e-01
6.924369931221008301e-01,7.296605443453207940e-01
6.930772662162780762e-01,7.240171937185988504e-01
6.937174797058105469e-01,7.182554451022484798e-01
6.943577527999877930e-01,7.123825719562750791e-01
6.949980258941650391e-01,7.064071740372606101e-01
6.956382393836975098e-01,7.003377135317734314e-01
6.962785124778747559e-01,6.941807463108009557e-01
6.969187855720520020e-01,6.879442305524618995e-01
6.975590586662292480e-01,6.816353649185460384e-01
6.981992721557617188e-01,6.752616523979528829e-01
6.988395452499389648e-01,6.688286168540713561e-01
6.994798183441162109e-01,6.623432947896557010e-01
7.001200318336486816e-01,6.558125150197215980e-01
7.007603049278259277e-01,6.492410065349165649e-01
7.014005780220031738e-01,6.426351256740256979e-01
7.020408511161804199e-01,6.360004287658620470e-01
7.026810646057128906e-01,6.293427859458491369e-01
7.033213376998901367e-01,6.226660606644687235e-01
7.039616107940673828e-01,6.159756642559117701e-01
7.046018242835998535e-01,6.092769492188718772e-01
7.052420973777770996e-01,6.025730846850292366e-01
7.058823704719543457e-01,5.958689723657810688e-01
7.065226435661315918e-01,5.891686871760395405e-01
7.071628570556640625e-01,5.824767921635274348e-01
7.078031301498413086e-01,5.757957382580030092e-01
7.084434032440185547e-01,5.691297881232255662e-01
7.090836167335510254e-01,5.624829263032151694e-01
7.097238898277282715e-01,5.558572365285985306e-01
7.103641629219055176e-01,5.492564806871409466e-01
7.110044360160827637e-01,5.426836767303129250e-01
7.116446495056152344e-01,5.361423261815820851e-01
7.122849225997924805e-01,5.296339755281302963e-01
7.129251956939697266e-01,5.231619306382540024e-01
7.135654091835021973e-01,5.167293107507777705e-01
7.142056822776794434e-01,5.103374221538374833e-01
7.148459553718566895e-01,5.039892329162940499e-01
7.154862284660339355e-01,4.976870171195666437e-01
7.161264419555664062e-01,4.914336267843637529e-01
7.167667150497436523e-01,4.852299864068947421e-01
7.174069881439208984e-01,4.790787488663106330e-01
7.180472612380981445e-01,4.729819486914106363e-01
7.186874747276306152e-01,4.669420894736062699e-01
7.193277478218078613e-01,4.609599240513357898e-01
7.199680209159851074e-01,4.550379028360498346e-01
7.206082344055175781e-01,4.491783435265963575e-01
7.212485074996948242e-01,4.433819083915064851e-01
7.218887805938720703e-01,4.376508862284484991e-01
7.225290536880493164e-01,4.319869180624307248e-01
7.231692671775817871e-01,4.263922498840955200e-01
7.238095402717590332e-01,4.208673985833133457e-01
7.244498133659362793e-01,4.154144755067674666e-01
7.250900268554687500e-01,4.100356019728867984e-01
7.257302999496459961e-01,4.047312936771119141e-01
7.263705730438232422e-01,3.995035951999850177e-01
7.270108461380004883e-01,3.943540051778375854e-01
7.276510596275329590e-01,3.892845054063767130e-01
7.282913327217102051e-01,3.842956279927269847e-01
7.289316058158874512e-01,3.793893250423758801e-01
7.295718193054199219e-01,3.745674826965563753e-01
7.302120923995971680e-01,3.698306722616755415e-01
7.308523654937744141e-01,3.651807528665220737e-01
7.314926385879516602e-01,3.606191672146548122e-01
7.321328520774841309e-01,3.561477545887523632e-01
7.327731251716613770e-01,3.517670738373368522e-01
7.334133982658386230e-01,3.474789533901954108e-01
7.340536117553710938e-01,3.432851792060400697e-01
7.346938848495483398e-01,3.391863731059610032e-01
7.353341579437255859e-01,3.351843046415687866e-01
7.359744310379028320e-01,3.312803156892139000e-01
7.366146445274353027e-01,3.274761838667386016e-01
7.372549176216125488e-01,3.237725114715033214e-01
7.378951907157897949e-01,3.201710419421583964e-01
7.385354042053222656e-01,3.166734463783793530e-01
7.391756772994995117e-01,3.132804008806155949e-01
7.398159503936767578e-01,3.099935905051092178e-01
7.404562234878540039e-01,3.068143314173212843e-01
7.410964369773864746e-01,3.037442334362876473e-01
7.417367100715637207e-01,3.007840693470509308e-01
7.423769831657409668e-01,2.979354005405623340e-01
7.430171966552734375e-01,2.951998099822947808e-01
7.436574697494506836e-01,2.925780827423931640e-01
7.442977428436279297e-01,2.900717995383956804e-01
7.449380159378051758e-01,2.876822229113731311e-01
7.455782294273376465e-01,2.854108694493486809e-01
7.462185025215148926e-01,2.832585985443998311e-01
7.468587756156921387e-01,2.812269651601937426e-01
7.474989891052246094e-01,2.793173845974337155e-01
7.481392621994018555e-01,2.775308228408972511e-01
7.487795352935791016e-01,2.758687742576677593e-01
7.494198083877563477e-01,2.743325564818639428e-01
7.500600218772888184e-01,2.729236160800958544e-01
7.507002949714660645e-01,2.716430351603813520e-01
7.513405680656433105e-01,2.704922995361842553e-01
7.519807815551757812e-01,2.694728759984537092e-01
7.526210546493530273e-01,2.685859920028548231e-01
7.532613277435302734e-01,2.678331854199442752e-01
7.539016008377075195e-01,2.672159240900975341e-01
7.545418143272399902e-01,2.667357220581800803e-01
7.551820874214172363e-01,2.663940894206291432e-01
7.558223605155944824e-01,2.661926364625371022e-01
7.564625740051269531e-01,2.661330115535696095e-01
7.571028470993041992e-01,2.662169347810756648e-01
7.577431201934814453e-01,2.664461746673056908e-01
7.583833932876586914e-01,2.668225955418588313e-01
7.590236067771911621e-01,2.673480436845343533e-01
7.596638798713684082e-01,2.680246565162409667e-01
7.603041529655456543e-01,2.688544771977934289e-01
7.609443664550781250e-01,2.698395996302105360e-01
7.615846395492553711e-01,2.709825460517567564e-01
7.622249126434326172e-01,2.722856190787092956e-01
7.628651857376098633e-01,2.737513808762437328e-01
7.635053992271423340e-01,2.753823067696408167e-01
7.641456723213195801e-01,2.771815173957463685e-01
7.647859454154968262e-01,2.791518162608515041e-01
7.654261589050292969e-01,2.812960625040528129e-01
7.660664319992065430e-01,2.836179036171948553e-01
7.667067050933837891e-01,2.861205388116188075e-01
7.673469781875610352e-01,2.888075396940212869e-01
7.679871916770935059e-01,2.916823645638944029e-01
7.686274647712707520e-01,2.947494736815956529e-01
7.692677378654479980e-01,2.980126725771379270e-01
7.699079513549804688e-01,3.014759512480296166e-01
7.705482244491577148e-01,3.051443763602073034e-01
7.711884975433349609e-01,3.090223613293785476e-01
7.718287706375122070e-01,3.131147346457225922e-01
7.724689841270446777e-01,3.174261569368059810e-01
7.731092572212219238e-01,3.219626991765562884e-01
7.737495303153991699e-01,3.267294520232582045e-01
7.743897438049316406e-01,3.317316210758298745e-01
7.750300168991088867e-01,3.369759980251743059e-01
7.756702899932861328e-01,3.424682483875658434e-01
7.763105630874633789e-01,3.482146459547621475e-01
7.769507765769958496e-01,3.542211035132574182e-01
7.775910496711730957e-01,3.604954436364113946e-01
7.782313227653503418e-01,3.670440369161216410e-01
7.788715362548828125e-01,3.738733244382088650e-01
7.795118093490600586e-01,3.809918020995031185e-01
7.801520824432373047e-01,3.884063651084890267e-01
7.807923555374145508e-01,3.961246466896808371e-01
7.814325690269470215e-01,4.041536951502182617e-01
7.820728421211242676e-01,4.125029913079094612e-01
7.827131152153015137e-01,4.211799673029785751e-01
7.833533287048339844e-01,4.301920599435127279e-01
7.839936017990112305e-01,4.395494199745884067e-01
7.846338748931884766e-01,4.492597705541179209e-01
7.852741479873657227e-01,4.593318961257439881e-01
7.859143614768981934e-01,4.697735954792969792e-01
7.865546345710754395e-01,4.805958163882682044e-01
7.871949076652526855e-01,4.918066367138091977e-01
7.878351211547851562e-01,5.034141355398213946e-01
7.884753942489624023e-01,5.154297197672690345e-01
7.891156673431396484e-01,5.278616122197004046e-01
7.897559404373168945e-01,5.407192600042858288e-01
7.903961539268493652e-01,5.540108257353102417e-01
7.910364270210266113e-01,5.677482773922175596e-01
7.916767001152038574e-01,5.819399239846125838e-01
7.923169136047363281e-01,5.965939709016438997e-01
7.929571866989135742e-01,6.117227003003891106e-01
7.935974597930908203e-01,6.273344004528826900e-01
7.942377328872680664e-01,6.434386586612399483e-01
7.948779463768005371e-01,6.600434749275967405e-01
7.955182194709777832e-01,6.771615515867890345e-01
7.961584925651550293e-01,6.948008832509566801e-01
7.967987060546875000e-01,7.129693315603775616e-01
7.974389791488647461e-01,7.316797352512169894e-01
7.980792522430419922e-01,7.509398720871001132e-01
7.987195253372192383e-01,7.707591033074212561e-01
7.993597388267517090e-01,7.911448918490666671e-01
8.000000119209289551e-01,8.121102521796386142e-01


==> code/potentials/score-matching/potentials_23.csv <==
x,f
-8.000000119209289551e-01,1.099291311590618214e+00
-7.993597388267517090e-01,1.079932102363492241e+00
-7.987195253372192383e-01,1.061163936946570630e+00
-7.980792522430419922e-01,1.042972857795765762e+00
-7.974389791488647461e-01,1.025349938144027639e+00
-7.967987060546875000e-01,1.008284404183232397e+00
-7.961584925651550293e-01,9.917668305513247518e-01
-7.955182194709777832e-01,9.757830988929976357e-01
-7.948779463768005371e-01,9.603235288540830084e-01
-7.942377328872680664e-01,9.453782106104369198e-01
-7.935974597930908203e-01,9.309329042961742573e-01
-7.929571866989135742e-01,9.169775175409200507e-01
-7.923169136047363281e-01,9.035004473263548164e-01
-7.916767001152038574e-01,8.904911457603152947e-01
-7.910364270210266113e-01,8.779354524683529171e-01
-7.903961539268493652e-01,8.658227437878505128e-01
-7.897559404373168945e-01,8.541422173337620549e-01
-7.891156673431396484e-01,8.428797935477820857e-01
-7.884753942489624023e-01,8.320246764895267155e-01
-7.878351211547851562e-01,8.215648759243094901e-01
-7.871949076652526855e-01,8.114894203705915743e-01
-7.865546345710754395e-01,8.017845422036624647e-01
-7.859143614768981934e-01,7.924393154313476018e-01
-7.852741479873657227e-01,7.834427955404175137e-01
-7.846338748931884766e-01,7.747815367861741187e-01
-7.839936017990112305e-01,7.664448189388988197e-01
-7.833533287048339844e-01,7.584210609834043382e-01
-7.827131152153015137e-01,7.506996158208432135e-01
-7.820728421211242676e-01,7.432677803962581820e-01
-7.814325690269470215e-01,7.361152151154248813e-01
-7.807923555374145508e-01,7.292316308112507528e-01
-7.801520824432373047e-01,7.226050511856971781e-01
-7.795118093490600586e-01,7.162256511194957653e-01
-7.788715362548828125e-01,7.100831929753343985e-01
-7.782313227653503418e-01,7.041681645145758672e-01
-7.775910496711730957e-01,6.984697910798702836e-01
-7.769507765769958496e-01,6.929791882048856877e-01
-7.763105630874633789e-01,6.876876659548964987e-01
-7.756702899932861328e-01,6.825853991393486808e-01
-7.750300168991088867e-01,6.776643919757083800e-01
-7.743897438049316406e-01,6.729164976010286736e-01
-7.737495303153991699e-01,6.683342816934993991e-01
-7.731092572212219238e-01,6.639094572105301850e-01
-7.724689841270446777e-01,6.596353625198005943e-01
-7.718287706375122070e-01,6.555056493740565315e-01
-7.711884975433349609e-01,6.515132167521282547e-01
-7.705482244491577148e-01,6.476524989391565512e-01
-7.699079513549804688e-01,6.439179791300597699e-01
-7.692677378654479980e-01,6.403047543009785514e-01
-7.686274647712707520e-01,6.368074310233415858e-01
-7.679871916770935059e-01,6.334219194240775508e-01
-7.673469781875610352e-01,6.301445499060509547e-01
-7.667067050933837891e-01,6.269710824289296269e-01
-7.660664319992065430e-01,6.238985816626771985e-01
-7.654261589050292969e-01,6.209241659486774978e-01
-7.647859454154968262e-01,6.180455913270517243e-01
-7.641456723213195801e-01,6.152601456676269898e-01
-7.635053992271423340e-01,6.125662946487491212e-01
-7.628651857376098633e-01,6.099627651015877561e-01
-7.622249126434326172e-01,6.074478628185953077e-01
-7.615846395492553711e-01,6.050209764038458893e-01
-7.609443664550781250e-01,6.026814721733595448e-01
-7.603041529655456543e-01,6.004292472576810979e-01
-7.596638798713684082e-01,5.982637557423098329e-01
-7.590236067771911621e-01,5.961853574018491919e-01
-7.583833932876586914e-01,5.941946030333999929e-01
-7.577431201934814453e-01,5.922916406124807409e-01
-7.571028470993041992e-01,5.904774039286904141e-01
-7.564625740051269531e-01,5.887527558763991919e-01
-7.558223605155944824e-01,5.871188828679709815e-01
-7.551820874214172363e-01,5.855765909198780150e-01
-7.545418143272399902e-01,5.841272737797362780e-01
-7.539016008377075195e-01,5.827724059232806120e-01
-7.532613277435302734e-01,5.815130558712211517e-01
-7.526210546493530273e-01,5.803508043925775794e-01
-7.519807815551757812e-01,5.792870941971326459e-01
-7.513405680656433105e-01,5.783234562759225206e-01
-7.507002949714660645e-01,5.774611395993836105e-01
-7.500600218772888184e-01,5.767016516856888764e-01
-7.494198083877563477e-01,5.760464301028100920e-01
-7.487795352935791016e-01,5.754966611289988876e-01
-7.481392621994018555e-01,5.750536544005893091e-01
-7.474989891052246094e-01,5.747185610696581293e-01
-7.468587756156921387e-01,5.744924400311659518e-01
-7.462185025215148926e-01,5.743761676984289188e-01
-7.455782294273376465e-01,5.743706362051903547e-01
-7.449380159378051758e-01,5.744764591488844552e-01
-7.442977428436279297e-01,5.746941985790758878e-01
-7.436574697494506836e-01,5.750241989495492589e-01
-7.430171966552734375e-01,5.754667021998463028e-01
-7.423769831657409668e-01,5.760216600574792345e-01
-7.417367100715637207e-01,5.766890315706989512e-01
-7.410964369773864746e-01,5.774684068883448873e-01
-7.404562234878540039e-01,5.783591982213289739e-01
-7.398159503936767578e-01,5.793608159361705034e-01
-7.391756772994995117e-01,5.804722316610098076e-01
-7.385354042053222656e-01,5.816923094088117807e-01
-7.378951907157897949e-01,5.830195370803332722e-01
-7.372549176216125488e-01,5.844525965619822294e-01
-7.366146445274353027e-01,5.859895670545003377e-01
-7.359744310379028320e-01,5.876282483801791301e-01
-7.353341579437255859e-01,5.893667489314751151e-01
-7.346938848495483398e-01,5.912024026964637358e-01
-7.340536117553710938e-01,5.931325558263509379e-01
-7.334133982658386230e-01,5.951541164613205481e-01
-7.327731251716613770e-01,5.972643208233114898e-01
-7.321328520774841309e-01,5.994596327948809034e-01
-7.314926385879516602e-01,6.017362752657127167e-01
-7.308523654937744141e-01,6.040909103448717232e-01
-7.302120923995971680e-01,6.065193374896091782e-01
-7.295718193054199219e-01,6.090173487224195270e-01
-7.289316058158874512e-01,6.115803414016283135e-01
-7.282913327217102051e-01,6.142041735120189472e-01
-7.276510596275329590e-01,6.168838496507551561e-01
-7.270108461380004883e-01,6.196141371152670274e-01
-7.263705730438232422e-01,6.223904042583967566e-01
-7.257302999496459961e-01,6.252070663045867782e-01
-7.250900268554687500e-01,6.280586588826646555e-01
-7.244498133659362793e-01,6.309392713340056247e-01
-7.238095402717590332e-01,6.338436932778717114e-01
-7.231692671775817871e-01,6.367656933589511681e-01
-7.225290536880493164e-01,6.396989655941118791e-01
-7.218887805938720703e-01,6.426379729924800444e-01
-7.212485074996948242e-01,6.455761063724776427e-01
-7.206082344055175781e-01,6.485070667418568746e-01
-7.199680209159851074e-01,6.514241450669264744e-01
-7.193277478218078613e-01,6.543214070988936371e-01
-7.186874747276306152e-01,6.571920639081758608e-01
-7.180472612380981445e-01,6.600292650268926309e-01
-7.174069881439208984e-01,6.628269622374580727e-01
-7.167667150497436523e-01,6.655783209363859143e-01
-7.161264419555664062e-01,6.682767415118560095e-01
-7.154862284660339355e-01,6.709154511465920123e-01
-7.148459553718566895e-01,6.734885098809662018e-01
-7.142056822776794434e-01,6.759891855433011187e-01
-7.135654091835021973e-01,6.784111715686220734e-01
-7.129251956939697266e-01,6.807480411265132147e-01
-7.122849225997924805e-01,6.829940965312424339e-01
-7.116446495056152344e-01,6.851431947608817019e-01
-7.110044360160827637e-01,6.871893315827106719e-01
-7.103641629219055176e-01,6.891272903837504238e-01
-7.097238898277282715e-01,6.909514688022104778e-01
-7.090836167335510254e-01,6.926566693751672332e-01
-7.084434032440185547e-01,6.942378083892970508e-01
-7.078031301498413086e-01,6.956904452180294740e-01
-7.071628570556640625e-01,6.970100723078891392e-01
-7.065226435661315918e-01,6.981923883098497541e-01
-7.058823704719543457e-01,6.992338341588091311e-01
-7.052420973777770996e-01,7.001307716797602332e-01
-7.046018242835998535e-01,7.008800188135015929e-01
-7.039616107940673828e-01,7.014787091598808644e-01
-7.033213376998901367e-01,7.019245147290180675e-01
-7.026810646057128906e-01,7.022152194150947935e-01
-7.020408511161804199e-01,7.023491333734392938e-01
-7.014005780220031738e-01,7.023249355132370475e-01
-7.007603049278259277e-01,7.021416937953248727e-01
-7.001200318336486816e-01,7.017987845941031644e-01
-6.994798183441162109e-01,7.012960979437017350e-01
-6.988395452499389648e-01,7.006337969650702213e-01
-6.981992721557617188e-01,6.998125144464673042e-01
-6.975590586662292480e-01,6.988333799522399303e-01
-6.969187855720520020e-01,6.976975499064765884e-01
-6.962785124778747559e-01,6.964069118444795592e-01
-6.956382393836975098e-01,6.949635648972654067e-01
-6.949980258941650391e-01,6.933701651006778377e-01
-6.943577527999877930e-01,6.916291939218028872e-01
-6.937174797058105469e-01,6.897439299607452945e-01
-6.930772662162780762e-01,6.877180670368923110e-01
-6.924369931221008301e-01,6.855549678584598183e-01
-6.917967200279235840e-01,6.832588104604884194e-01
-6.911564469337463379e-01,6.808339108539760431e-01
-6.905162334442138672e-01,6.782850203770802722e-01
-6.898759603500366211e-01,6.756164041641090634e-01
-6.892356872558593750e-01,6.728332149619600244e-01
-6.885954737663269043e-01,6.699408438621925477e-01
-6.879552006721496582e-01,6.669440104126103108e-01
-6.873149275779724121e-01,6.638483205181495705e-01
-6.866746544837951660e-01,6.606592863326592457e-01
-6.860344409942626953e-01,6.573827785801764634e-01
-6.853941679000854492e-01,6.540237913802551262e-01
-6.847538948059082031e-01,6.505882699920531032e-01
-6.841136813163757324e-01,6.470822269841347563e-01
-6.834734082221984863e-01,6.435106632885716493e-01
-6.828331351280212402e-01,6.398795128743337557e-01
-6.821928620338439941e-01,6.361943256022231097e-01
-6.815526485443115234e-01,6.324609628401258732e-01
-6.809123754501342773e-01,6.286841623572385629e-01
-6.802721023559570312e-01,6.248695282070677592e-01
-6.796318888664245605e-01,6.210226071971804984e-01
-6.789916157722473145e-01,6.171477074927791406e-01
-6.783513426780700684e-01,6.132500844754913416e-01
-6.777110695838928223e-01,6.093344129007540744e-01
-6.770708560943603516e-01,6.054056232772815349e-01
-6.764305830001831055e-01,6.014672802705716137e-01
-6.757903099060058594e-01,5.975239277723245479e-01
-6.751500964164733887e-01,5.935798305088599847e-01
-6.745098233222961426e-01,5.896379709746266684e-01
-6.738695502281188965e-01,5.857021940167230767e-01
-6.732292771339416504e-01,5.817757838819161975e-01
-6.725890636444091797e-01,5.778621385617075390e-01
-6.719487905502319336e-01,5.739632681903987788e-01
-6.713085174560546875e-01,5.700821865380918396e-01
-6.706683039665222168e-01,5.662215148917524310e-01
-6.700280308723449707e-01,5.623826925445118974e-01
-6.693877577781677246e-01,5.585679076833005574e-01
-6.687474846839904785e-01,5.547788153648394172e-01
-6.681072711944580078e-01,5.510171940806172231e-01
-6.674669981002807617e-01,5.472835335114902833e-01
-6.668267250061035156e-01,5.435791844963651087e-01
-6.661865115165710449e-01,5.399052566121977925e-01
-6.655462384223937988e-01,5.362616714536576623e-01
-6.649059653282165527e-01,5.326491511340822882e-01
-6.642656922340393066e-01,5.290678970029940587e-01
-6.636254787445068359e-01,5.255182824533424224e-01
-6.629852056503295898e-01,5.219995524962461886e-01
-6.623449325561523438e-01,5.185116890605816486e-01
-6.617047190666198730e-01,5.150546267192983585e-01
-6.610644459724426270e-01,5.116271294242418222e-01
-6.604241728782653809e-01,5.082288339031841851e-01
-6.597838997840881348e-01,5.048589206270550633e-01
-6.591436862945556641e-01,5.015167773055528855e-01
-6.585034132003784180e-01,4.982008054893993787e-01
-6.578631401062011719e-01,4.949101654820733387e-01
-6.572229266166687012e-01,4.916439942320232070e-01
-6.565826535224914551e-01,4.884004745300600803e-01
-6.559423804283142090e-01,4.851785736132283589e-01
-6.553021073341369629e-01,4.819769438528322958e-01
-6.546618938446044922e-01,4.787945025668900456e-01
-6.540216207504272461e-01,4.756292395554706509e-01
-6.533813476562500000e-01,4.724799886118935532e-01
-6.527411341667175293e-01,4.693455970514186504e-01
-6.521008610725402832e-01,4.662239987420333520e-01
-6.514605879783630371e-01,4.631140323298108541e-01
-6.508203148841857910e-01,4.600142219449931957e-01
-6.501801013946533203e-01,4.569234127047963057e-01
-6.495398283004760742e-01,4.538395336141776149e-01
-6.488995552062988281e-01,4.507615137446578935e-01
-6.482593417167663574e-01,4.476882112210467390e-01
-6.476190686225891113e-01,4.446176939294352870e-01
-6.469787955284118652e-01,4.415488869290498108e-01
-6.463385224342346191e-01,4.384805094642825196e-01
-6.456983089447021484e-01,4.354115598553462974e-01
-6.450580358505249023e-01,4.323402328334360334e-01
-6.444177627563476562e-01,4.292656541640536005e-01
-6.437775492668151855e-01,4.261869223475374113e-01
-6.431372761726379395e-01,4.231023706021042052e-01
-6.424970030784606934e-01,4.200112095228236697e-01
-6.418567299842834473e-01,4.169124321991684035e-01
-6.412165164947509766e-01,4.138053383863340429e-01
-6.405762434005737305e-01,4.106884305734248564e-01
-6.399359703063964844e-01,4.075610932918918294e-01
-6.392957568168640137e-01,4.044228005405492432e-01
-6.386554837226867676e-01,4.012721518773059159e-01
-6.380152106285095215e-01,3.981086843919374729e-01
-6.373749375343322754e-01,3.949316955491477543e-01
-6.367347240447998047e-01,3.917408136822144726e-01
-6.360944509506225586e-01,3.885348015105440922e-01
-6.354541778564453125e-01,3.853134318301023598e-01
-6.348139643669128418e-01,3.820764544898831439e-01
-6.341736912727355957e-01,3.788227693451409195e-01
-6.335334181785583496e-01,3.755522610460326760e-01
-6.328931450843811035e-01,3.722645298503310940e-01
-6.322529315948486328e-01,3.689595241728378383e-01
-6.316126585006713867e-01,3.656363697517299727e-01
-6.309723854064941406e-01,3.622951339981699270e-01
-6.303321719169616699e-01,3.589358835048663821e-01
-6.296918988227844238e-01,3.555579277228400059e-01
-6.290516257286071777e-01,3.521614456077797328e-01
-6.284113526344299316e-01,3.487464063601262154e-01
-6.277711391448974609e-01,3.453132294042182693e-01
-6.271308660507202148e-01,3.418612763292325774e-01
-6.264905929565429688e-01,3.383910759261437029e-01
-6.258503794670104980e-01,3.349031522495913293e-01
-6.252101063728332520e-01,3.313971202743761779e-01
-6.245698332786560059e-01,3.278736656114613623e-01
-6.239295601844787598e-01,3.243331880734929840e-01
-6.232893466949462891e-01,3.207765267665001474e-01
-6.226490736007690430e-01,3.172035431525501714e-01
-6.220088005065917969e-01,3.136152160353304907e-01
-6.213685870170593262e-01,3.100125367725894421e-01
-6.207283139228820801e-01,3.063956522397530691e-01
-6.200880408287048340e-01,3.027657312154747871e-01
-6.194477677345275879e-01,2.991236774890992933e-01
-6.188075542449951172e-01,2.954708225010822531e-01
-6.181672811508178711e-01,2.918075635075094709e-01
-6.175270080566406250e-01,2.881353615424635528e-01
-6.168867945671081543e-01,2.844557729222092490e-01
-6.162465214729309082e-01,2.807693992953277373e-01
-6.156062483787536621e-01,2.770779249356105645e-01
-6.149659752845764160e-01,2.733827375576818319e-01
-6.143257617950439453e-01,2.696856912563281305e-01
-6.136854887008666992e-01,2.659876091541244492e-01
-6.130452156066894531e-01,2.622904560351457803e-01
-6.124050021171569824e-01,2.585961925739050926e-01
-6.117647290229797363e-01,2.549058196780613628e-01
-6.111244559288024902e-01,2.512214610446052987e-01
-6.104841828346252441e-01,2.475448667003519176e-01
-6.098439693450927734e-01,2.438782157850405419e-01
-6.092036962509155273e-01,2.402226854876818862e-01
-6.085634231567382812e-01,2.365804876530051004e-01
-6.079232096672058105e-01,2.329538582437722383e-01
-6.072829365730285645e-01,2.293440455290580715e-01
-6.066426634788513184e-01,2.257533314339985608e-01
-6.060023903846740723e-01,2.221836640098313609e-01
-6.053621768951416016e-01,2.186372787410713059e-01
-6.047219038009643555e-01,2.151154547404487971e-01
-6.040816307067871094e-01,2.116204706374587019e-01
-6.034414172172546387e-01,2.081545558302706489e-01
-6.028011441230773926e-01,2.047189423248765294e-01
-6.021608710289001465e-01,2.013158350702655142e-01
-6.015205979347229004e-01,1.979470448152178541e-01
-6.008803844451904297e-01,1.946146729521558427e-01
-6.002401113510131836e-01,1.913199016107354211e-01
-5.995998382568359375e-01,1.880646826180658593e-01
-5.989596247673034668e-01,1.848510258329074674e-01
-5.983193516731262207e-01,1.816799133758975060e-01
-5.976790785789489746e-01,1.785532134420364514e-01
-5.970388054847717285e-01,1.754724087746226679e-01
-5.963985919952392578e-01,1.724391695683511472e-01
-5.957583189010620117e-01,1.694543249852924482e-01
-5.951180458068847656e-01,1.665194222589407858e-01
-5.944778323173522949e-01,1.636359467716159699e-01
-5.938375592231750488e-01,1.608044801463073270e-01
-5.931972861289978027e-01,1.580263468646823100e-01
-5.925570130348205566e-01,1.553025149050508702e-01
-5.919167995452880859e-01,1.526341366108341369e-01
-5.912765264511108398e-01,1.500215022424447042e-01
-5.906362533569335938e-01,1.474656069303366124e-01
-5.899960398674011230e-01,1.449672842068818746e-01
-5.893557667732238770e-01,1.425266328426726403e-01
-5.887154936790466309e-01,1.401443859675204351e-01
-5.880752205848693848e-01,1.378208694376121812e-01
-5.874350070953369141e-01,1.355566068895801557e-01
-5.867947340011596680e-01,1.333513857553985105e-01
-5.861544609069824219e-01,1.312055240738292383e-01
-5.855142474174499512e-01,1.291192470152564553e-01
-5.848739743232727051e-01,1.270921212819136059e-01
-5.842337012290954590e-01,1.251241887399801023e-01
-5.835934281349182129e-01,1.232152555305958685e-01
-5.829532146453857422e-01,1.213651457130664468e-01
-5.823129415512084961e-01,1.195731762656921937e-01
-5.816726684570312500e-01,1.178390555374986270e-01
-5.810324549674987793e-01,1.161623360639536529e-01
-5.803921818733215332e-01,1.145421676750322248e-01
-5.797519087791442871e-01,1.129779390782106319e-01
-5.791116356849670410e-01,1.114689322133655125e-01
-5.784714221954345703e-01,1.100144056812650817e-01
-5.778311491012573242e-01,1.086131806748222850e-01
-5.771908760070800781e-01,1.072644233996173924e-01
-5.765506625175476074e-01,1.059671728165452187e-01
-5.759103894233703613e-01,1.047200818946008027e-01
-5.752701163291931152e-01,1.035221092092442063e-01
-5.746298432350158691e-01,1.023719590451568351e-01
-5.739896297454833984e-01,1.012684411541746599e-01
-5.733493566513061523e-01,1.002099867138079858e-01
-5.727090835571289062e-01,9.919526681737833584e-02
-5.720688700675964355e-01,9.822286686145220713e-02
-5.714285969734191895e-01,9.729105527955361765e-02
-5.707883238792419434e-01,9.639836582115401953e-02
-5.701480507850646973e-01,9.554310706896895766e-02
-5.695078372955322266e-01,9.472368171253675584e-02
-5.688675642013549805e-01,9.393815085651135988e-02
-5.682272911071777344e-01,9.318481636358333375e-02
-5.675870776176452637e-01,9.246193170658845162e-02
-5.669468045234680176e-01,9.176743396222608595e-02
-5.663065314292907715e-01,9.109948637429710061e-02
-5.656662583351135254e-01,9.045612113673007215e-02
-5.650260448455810547e-01,8.983541042201270699e-02
-5.643857717514038086e-01,8.923519869632468016e-02
-5.637454986572265625e-01,8.865348044829657326e-02
-5.631052851676940918e-01,8.808822969839180672e-02
-5.624650120735168457e-01,8.753721576231932033e-02
-5.618247389793395996e-01,8.699836663600013509e-02
-5.611844658851623535e-01,8.646950642218786953e-02
-5.605442523956298828e-01,8.594855573854998099e-02
-5.599039793014526367e-01,8.543318910992692139e-02
-5.592637062072753906e-01,8.492133815038105382e-02
-5.586234927177429199e-01,8.441082180535097734e-02
-5.579832196235656738e-01,8.389936325555913399e-02
-5.573429465293884277e-01,8.338486542494605303e-02
-5.567026734352111816e-01,8.286513994237409975e-02
-5.560624599456787109e-01,8.233811511586042187e-02
-5.554221868515014648e-01,8.180155257493737508e-02
-5.547819137573242188e-01,8.125344139629619988e-02
-5.541416406631469727e-01,8.069168301502482876e-02
-5.535014271736145020e-01,8.011435442166092713e-02
-5.528611540794372559e-01,7.951940620289121853e-02
-5.522208809852600098e-01,7.890491803115073921e-02
-5.515806674957275391e-01,7.826916262655547740e-02
-5.509403944015502930e-01,7.761022425392472002e-02
-5.503001213073730469e-01,7.692644831367889680e-02
-5.496598482131958008e-01,7.621623110829389702e-02
-5.490196347236633301e-01,7.547808635783193054e-02
-5.483793616294860840e-01,7.471045894147287925e-02
-5.477390885353088379e-01,7.391206995185184425e-02
-5.470988750457763672e-01,7.308179952020443793e-02
-5.464586019515991211e-01,7.221834352062028728e-02
-5.458183288574218750e-01,7.132083814404577282e-02
-5.451780557632446289e-01,7.038840221998832192e-02
-5.445378422737121582e-01,6.942040298909013529e-02
-5.438975691795349121e-01,6.841610092706318369e-02
-5.432572960853576660e-01,6.737510807486746245e-02
-5.426170825958251953e-01,6.629728297203607568e-02
-5.419768095016479492e-01,6.518226840126573052e-02
-5.413365364074707031e-01,6.403018731566678667e-02
-5.406962633132934570e-01,6.284128523375454023e-02
-5.400560498237609863e-01,6.161594937407866013e-02
-5.394157767295837402e-01,6.035452334990409895e-02
-5.387755036354064941e-01,5.905779730567495278e-02
-5.381352901458740234e-01,5.772674680929146263e-02
-5.374950170516967773e-01,5.636217504938301204e-02
-5.368547439575195312e-01,5.496536950911234953e-02
-5.362144708633422852e-01,5.353770834449544935e-02
-5.355742573738098145e-01,5.208087321387377955e-02
-5.349339842796325684e-01,5.059625728882455320e-02
-5.342937111854553223e-01,4.908587448901169381e-02
-5.336534976959228516e-01,4.755183553296493670e-02
-5.330132246017456055e-01,4.599605180809618332e-02
-5.323729515075683594e-01,4.442092546659237584e-02
-5.317326784133911133e-01,4.282894113803692449e-02
-5.310924649238586426e-01,4.122278072121154935e-02
-5.304521918296813965e-01,3.960485389204748685e-02
-5.298119187355041504e-01,3.797812412232515200e-02
-5.291717052459716797e-01,3.634564368927417632e-02
-5.285314321517944336e-01,3.471014425403140535e-02
-5.278911590576171875e-01,3.307488037905770284e-02
-5.272508859634399414e-01,3.144302567456813691e-02
-5.266106724739074707e-01,2.981795327210079449e-02
-5.259703993797302246e-01,2.820272657537792327e-02
-5.253301262855529785e-01,2.660082059048374248e-02
-5.246899127960205078e-01,2.501576596589938362e-02
-5.240496397018432617e-01,2.345067087947105833e-02
-5.234093666076660156e-01,2.190915752627109470e-02
-5.227690935134887695e-01,2.039460207573817740e-02
-5.221288800239562988e-01,1.891056711344951680e-02
-5.214886069297790527e-01,1.746017557531009956e-02
-5.208483338356018066e-01,1.604694565857700539e-02
-5.202081203460693359e-01,1.467429136434539316e-02
-5.195678472518920898e-01,1.334522944860516702e-02
-5.189275741577148438e-01,1.206307445186638461e-02
-5.182873010635375977e-01,1.083095378996867808e-02
-5.176470875740051270e-01,9.651989833860508128e-03
-5.170068144798278809e-01,8.528931950885443314e-03
-5.163665413856506348e-01,7.464661640702807688e-03
-5.157263278961181641e-01,6.462014662706128121e-03
-5.150860548019409180e-01,5.523388962378028566e-03
-5.144457817077636719e-01,4.651306499363183633e-03
-5.138055086135864258e-01,3.848114876616293145e-03
-5.131652951240539551e-01,3.116040573199363450e-03
-5.125250220298767090e-01,2.456923474202010738e-03
-5.118847489356994629e-01,1.872714580362533354e-03
-5.112445354461669922e-01,1.365134046416471847e-03
-5.106042623519897461e-01,9.356053664699715000e-04
-5.099639892578125000e-01,5.855195298130055903e-04
-5.093237161636352539e-01,3.160257510907982237e-04
-5.086835026741027832e-01,1.281168828963785700e-04
-5.080432295799255371e-01,2.257914214531808739e-05
-5.074029564857482910e-01,4.440892098500626162e-16
-5.067627429962158203e-01,6.080363367022556531e-05
-5.061224699020385742e-01,2.052318423797494518e-04
-5.054821968078613281e-01,4.333170118258067305e-04
-5.048419237136840820e-01,7.449199006828166603e-04
-5.042017102241516113e-01,1.139634299483383018e-03
-5.035614371299743652e-01,1.617017855728875020e-03
-5.029211640357971191e-01,2.176341325522912484e-03
-5.022809505462646484e-01,2.816618263709713688e-03
-5.016406774520874023e-01,3.536900805546139281e-03
-5.010004043579101562e-01,4.335892740864988326e-03
-5.003601312637329102e-01,5.212160274746580058e-03
-4.997198879718780518e-01,6.164077653068922302e-03
-4.990796446800231934e-01,7.189908792303967289e-03
-4.984394013881683350e-01,8.287740864233672511e-03
-4.977991282939910889e-01,9.455581298976500904e-03
-4.971588850021362305e-01,1.069111745860995555e-02
-4.965186119079589844e-01,1.199208585233968449e-02
-4.958783686161041260e-01,1.335590978938583362e-02
-4.952380955219268799e-01,1.478009476730246519e-02
-4.945978522300720215e-01,1.626181903952694796e-02
-4.939576089382171631e-01,1.779829107621555551e-02
-4.933173358440399170e-01,1.938665429518993122e-02
-4.926770925521850586e-01,2.102376849108011925e-02
-4.920368194580078125e-01,2.270665852108688654e-02
-4.913965761661529541e-01,2.443199582733601716e-02
-4.907563030719757080e-01,2.619670159366149775e-02
-4.901160597801208496e-01,2.799730142987577608e-02
-4.894758164882659912e-01,2.983056031668995800e-02
-4.888355433940887451e-01,3.169315337621814166e-02
-4.881953001022338867e-01,3.358150175087226685e-02
-4.875550270080566406e-01,3.549239796443881545e-02
-4.869147837162017822e-01,3.742216829094591191e-02
-4.862745106220245361e-01,3.936760754301538157e-02
-4.856342673301696777e-01,4.132508371593290875e-02
-4.849940240383148193e-01,4.329129934806452695e-02
-4.843537509441375732e-01,4.526295530015023161e-02
-4.837135076522827148e-01,4.723652822665336259e-02
-4.830732345581054688e-01,4.920890726419546723e-02
-4.824329912662506104e-01,5.117668182703649649e-02
-4.817927181720733643e-01,5.313684309775101866e-02
-4.811524748802185059e-01,5.508608003408310694e-02
-4.805122315883636475e-01,5.702150147608531228e-02
-4.798719584941864014e-01,5.894020620895812357e-02
-4.792317152023315430e-01,6.083916702191549675e-02
-4.785914421081542969e-01,6.271579337895882844e-02
-4.779511988162994385e-01,6.456724902163557545e-02
-4.773109257221221924e-01,6.639116993120719457e-02
-4.766706824302673340e-01,6.818492743698723046e-02
-4.760304391384124756e-01,6.994630639254317828e-02
-4.753901660442352295e-01,7.167315952541963853e-02
-4.747499227523803711e-01,7.336327657694496907e-02
-4.741096496582031250e-01,7.501483768148187181e-02
-4.734694063663482666e-01,7.662590694299797889e-02
-4.728291332721710205e-01,7.819494198797372064e-02
-4.721888899803161621e-01,7.972023642865977422e-02
-4.715486466884613037e-01,8.120048230055765259e-02
-4.709083735942840576e-01,8.263445120650247944e-02
-4.702681303024291992e-01,8.402089044099447790e-02
-4.696278572082519531e-01,8.535892712582349162e-02
-4.689876139163970947e-01,8.664758646535553055e-02
-4.683473408222198486e-01,8.788626216500095012e-02
-4.677070975303649902e-01,8.907428346567947131e-02
-4.670668542385101318e-01,9.021121959702105286e-02
-4.664265811443328857e-01,9.129686367036882189e-02
-4.657863378524780273e-01,9.233091419679828604e-02
-4.651460647583007812e-01,9.331342416413379581e-02
-4.645058214664459229e-01,9.424437231963622708e-02
-4.638655483722686768e-01,9.512408785288517521e-02
-4.632253050804138184e-01,9.595279337288342703e-02
-4.625850617885589600e-01,9.673097854365186876e-02
-4.619447886943817139e-01,9.745926034939333960e-02
-4.613045454025268555e-01,9.813825647671858832e-02
-4.606642723083496094e-01,9.876878490222606999e-02
-4.600240290164947510e-01,9.935174147637670927e-02
-4.593837559223175049e-01,9.988813354469261441e-02
-4.587435126304626465e-01,1.003790569357914109e-01
-4.581032693386077881e-01,1.008256715628901290e-01
-4.574629962444305420e-01,1.012293326501509938e-01
-4.568227529525756836e-01,1.015913507543451111e-01
-4.561824798583984375e-01,1.019132218000358137e-01
-4.555422365665435791e-01,1.021964463766922293e-01
-4.549019634723663330e-01,1.024426590182065944e-01
-4.542617201805114746e-01,1.026535148362857086e-01
-4.536214768886566162e-01,1.028307728079833616e-01
-4.529812037944793701e-01,1.029762215190093144e-01
-4.523409605026245117e-01,1.030917523278507275e-01
-4.517006874084472656e-01,1.031792393506174577e-01
-4.510604441165924072e-01,1.032406418780187352e-01
-4.504201710224151611e-01,1.032779961882726028e-01
-4.497799277305603027e-01,1.032933062608947239e-01
-4.491396844387054443e-01,1.032886859734416518e-01
-4.484994113445281982e-01,1.032661876937437384e-01
-4.478591680526733398e-01,1.032279838958292117e-01
-4.472188949584960938e-01,1.031761994574882380e-01
-4.465786516666412354e-01,1.031129897911626792e-01
-4.459383785724639893e-01,1.030405541360903676e-01
-4.452981352806091309e-01,1.029610253115125218e-01
-4.446578919887542725e-01,1.028765983177883925e-01
-4.440176188945770264e-01,1.027894448961563789e-01
-4.433773756027221680e-01,1.027017483993830638e-01
-4.427371025085449219e-01,1.026155771967598440e-01
-4.420968592166900635e-01,1.025331272920406711e-01
-4.414565861225128174e-01,1.024564740648452599e-01
-4.408163428306579590e-01,1.023876773590961520e-01
-4.401760995388031006e-01,1.023287955610108213e-01
-4.395358264446258545e-01,1.022817810453027221e-01
-4.388955831527709961e-01,1.022486166382443606e-01
-4.382553100585937500e-01,1.022311673506122176e-01
-4.376150667667388916e-01,1.022313430773094112e-01
-4.369747936725616455e-01,1.022508595220106287e-01
-4.363345503807067871e-01,1.022914645047485749e-01
-4.356943070888519287e-01,1.023547891304725788e-01
-4.350540339946746826e-01,1.024424420312386452e-01
-4.344137907028198242e-01,1.025559026130564710e-01
-4.337735176086425781e-01,1.026966151263266624e-01
-4.331332743167877197e-01,1.028658691854049678e-01
-4.324930012226104736e-01,1.030649624057868863e-01
-4.318527579307556152e-01,1.032950249548569843e-01
-4.312124848365783691e-01,1.035571088958184838e-01
-4.305722415447235107e-01,1.038521767718787459e-01
-4.299319982528686523e-01,1.041810568730507924e-01
-4.292917251586914062e-01,1.045445515768221867e-01
-4.286514818668365479e-01,1.049432786905590831e-01
-4.280112087726593018e-01,1.053777785135547873e-01
-4.273709654808044434e-01,1.058484380638446964e-01
-4.267306923866271973e-01,1.063556403723922017e-01
-4.260904490947723389e-01,1.068994921573822587e-01
-4.254502058029174805e-01,1.074801405635517071e-01
-4.248099327087402344e-01,1.080975618192785426e-01
-4.241696894168853760e-01,1.087515597550892110e-01
-4.235294163227081299e-01,1.094419389888949823e-01
-4.228891730308532715e-01,1.101682623294300001e-01
-4.222488999366760254e-01,1.109301055906537492e-01
-4.216086566448211670e-01,1.117268108595537157e-01
-4.209684133529663086e-01,1.125576838815760539e-01
-4.203281402587890625e-01,1.134219951225814427e-01
-4.196878969669342041e-01,1.143186932309010473e-01
-4.190476238727569580e-01,1.152469071208228613e-01
-4.184073805809020996e-01,1.162053962144851127e-01
-4.177671074867248535e-01,1.171930527899700536e-01
-4.171268641948699951e-01,1.182084868892578911e-01
-4.164866209030151367e-01,1.192503596403273747e-01
-4.158463478088378906e-01,1.203172587611445188e-01
-4.152061045169830322e-01,1.214075710262587648e-01
-4.145658314228057861e-01,1.225197703791565118e-01
-4.139255881309509277e-01,1.236520731431296483e-01
-4.132853150367736816e-01,1.248029053351356055e-01
-4.126450717449188232e-01,1.259703426076121957e-01
-4.120048284530639648e-01,1.271526185345805970e-01
-4.113645553588867188e-01,1.283479411530565883e-01
-4.107243120670318604e-01,1.295543033519450660e-01
-4.100840389728546143e-01,1.307699247541975751e-01
-4.094437956809997559e-01,1.319927474735909101e-01
-4.088035225868225098e-01,1.332209602999538944e-01
-4.081632792949676514e-01,1.344524909406934476e-01
-4.075230360031127930e-01,1.356854559390976434e-01
-4.068827629089355469e-01,1.369180240336791421e-01
-4.062425196170806885e-01,1.381481558366925988e-01
-4.056022465229034424e-01,1.393741027487140904e-01
-4.049620032310485840e-01,1.405939039135315483e-01
-4.043217301368713379e-01,1.418058595268170130e-01
-4.036814868450164795e-01,1.430081108951570812e-01
-4.030412435531616211e-01,1.441990341082437510e-01
-4.024009704589843750e-01,1.453770036960437828e-01
-4.017607271671295166e-01,1.465403327086773899e-01
-4.011204540729522705e-01,1.476876411185159554e-01
-4.004802107810974121e-01,1.488173746841074951e-01
-3.998399376869201660e-01,1.499282988222079283e-01
-3.991996943950653076e-01,1.510190139067892900e-01
-3.985594511032104492e-01,1.520883894484974519e-01
-3.979191780090332031e-01,1.531353863507041169e-01
-3.972789347171783447e-01,1.541588699433069642e-01
-3.966386616230010986e-01,1.551580658244882116e-01
-3.959984183311462402e-01,1.561320207839971275e-01
-3.953581452369689941e-01,1.570801315497964978e-01
-3.947179019451141357e-01,1.580016771385142071e-01
-3.940776586532592773e-01,1.588961593570616948e-01
-3.934373855590820312e-01,1.597632134129138848e-01
-3.927971422672271729e-01,1.606023998789849472e-01
-3.921568691730499268e-01,1.614135631131858872e-01
-3.915166258811950684e-01,1.621964851056816315e-01
-3.908763527870178223e-01,1.629511656695674660e-01
-3.902361094951629639e-01,1.636776081472257616e-01
-3.895958662033081055e-01,1.643758899691127873e-01
-3.889555931091308594e-01,1.650463102278751926e-01
-3.883153498172760010e-01,1.656890581430641163e-01
-3.876750767230987549e-01,1.663045513721401747e-01
-3.870348334312438965e-01,1.668931315124324577e-01
-3.863945603370666504e-01,1.674553706417034604e-01
-3.857543170452117920e-01,1.679917324133555212e-01
-3.851140737533569336e-01,1.685029004597575764e-01
-3.844738006591796875e-01,1.689895349155747795e-01
-3.838335573673248291e-01,1.694522917723055855e-01
-3.831932842731475830e-01,1.698920037362703361e-01
-3.825530409812927246e-01,1.703094006523881987e-01
-3.819127678871154785e-01,1.707053519811059239e-01
-3.812725245952606201e-01,1.710807189218108704e-01
-3.806322813034057617e-01,1.714363765398818629e-01
-3.799920082092285156e-01,1.717732880292430764e-01
-3.793517649173736572e-01,1.720923238933238508e-01
-3.787114918231964111e-01,1.723944780567512325e-01
-3.780712485313415527e-01,1.726806835948213603e-01
-3.774309754371643066e-01,1.729519533240964080e-01
-3.767907321453094482e-01,1.732092302879593149e-01
-3.761504888534545898e-01,1.734535309913480816e-01
-3.755102157592773438e-01,1.736858179740154995e-01
-3.748699724674224854e-01,1.739070546608774137e-01
-3.742296993732452393e-01,1.741182874266233860e-01
-3.735894560813903809e-01,1.743204288434725413e-01
-3.729491829872131348e-01,1.745144946604568759e-01
-3.723089396953582764e-01,1.747014510006215104e-01
-3.716686964035034180e-01,1.748822206537239410e-01
-3.710284233093261719e-01,1.750578030280363073e-01
-3.703881800174713135e-01,1.752291084000443533e-01
-3.697479069232940674e-01,1.753970941610516476e-01
-3.691076636314392090e-01,1.755626714346520956e-01
-3.684673905372619629e-01,1.757267828709077051e-01
-3.678271472454071045e-01,1.758903185785478662e-01
-3.671869039535522461e-01,1.760541982798864424e-01
-3.665466308593750000e-01,1.762193199507411379e-01
-3.659063875675201416e-01,1.763865635938204335e-01
-3.652661144733428955e-01,1.765568377284125745e-01
-3.646258711814880371e-01,1.767310109172131050e-01
-3.639855980873107910e-01,1.769099566433327553e-01
-3.633453547954559326e-01,1.770945552270148937e-01
-3.627051115036010742e-01,1.772856616759876935e-01
-3.620648384094238281e-01,1.774841732920346971e-01
-3.614245951175689697e-01,1.776909152017869253e-01
-3.607843220233917236e-01,1.779067684920851988e-01
-3.601440787315368652e-01,1.781325831622742051e-01
-3.595038056373596191e-01,1.783692323878529606e-01
-3.588635623455047607e-01,1.786175412752752933e-01
-3.582233190536499023e-01,1.788783409061003304e-01
-3.575830459594726562e-01,1.791525053483580265e-01
-3.569428026676177979e-01,1.794408711727890626e-01
-3.563025295734405518e-01,1.797442571711007631e-01
-3.556622862815856934e-01,1.800634836160326380e-01
-3.550220131874084473e-01,1.803993661094365208e-01
-3.543817698955535889e-01,1.807527002699482743e-01
-3.537415266036987305e-01,1.811242775417762907e-01
-3.531012535095214844e-01,1.815149038315588825e-01
-3.524610102176666260e-01,1.819253033157410826e-01
-3.518207371234893799e-01,1.823562276821499850e-01
-3.511804938316345215e-01,1.828083849534603011e-01
-3.505402207374572754e-01,1.832825198258158927e-01
-3.498999774456024170e-01,1.837792238809239365e-01
-3.492597341537475586e-01,1.842992046993972011e-01
-3.486194610595703125e-01,1.848430677874661754e-01
-3.479792177677154541e-01,1.854113678763731343e-01
-3.473389446735382080e-01,1.860046934398487117e-01
-3.466987013816833496e-01,1.866234667012616200e-01
-3.460584282875061035e-01,1.872682203339492979e-01
-3.454181849956512451e-01,1.879393493298358031e-01
-3.447779119014739990e-01,1.886372452210247630e-01
-3.441376686096191406e-01,1.893621711177209122e-01
-3.434974253177642822e-01,1.901144467139839200e-01
-3.428571522235870361e-01,1.908943291303879519e-01
-3.422169089317321777e-01,1.917018891486215182e-01
-3.415766358375549316e-01,1.925373152289706624e-01
-3.409363925457000732e-01,1.934006044253742118e-01
-3.402961194515228271e-01,1.942917823452336989e-01
-3.396558761596679688e-01,1.952107260649462717e-01
-3.390156328678131104e-01,1.961573244739573951e-01
-3.383753597736358643e-01,1.971314213373966950e-01
-3.377351164817810059e-01,1.981326924636004350e-01
-3.370948433876037598e-01,1.991608872192069946e-01
-3.364546000957489014e-01,2.002155364381152935e-01
-3.358143270015716553e-01,2.012962655190779770e-01
-3.351740837097167969e-01,2.024024906603374419e-01
-3.345338404178619385e-01,2.035336548350779040e-01
-3.338935673236846924e-01,2.046892387192991158e-01
-3.332533240318298340e-01,2.058684041016647370e-01
-3.326130509376525879e-01,2.070705118944697887e-01
-3.319728076457977295e-01,2.082946798496374541e-01
-3.313325345516204834e-01,2.095401327704959904e-01
-3.306922912597656250e-01,2.108058923395232931e-01
-3.300520479679107666e-01,2.120910564926008490e-01
-3.294117748737335205e-01,2.133947088470691256e-01
-3.287715315818786621e-01,2.147156847216011855e-01
-3.281312584877014160e-01,2.160530337449055871e-01
-3.274910151958465576e-01,2.174055377284505042e-01
-3.268507421016693115e-01,2.187722090030659317e-01
-3.262104988098144531e-01,2.201517565135580057e-01
-3.255702555179595947e-01,2.215430587045235100e-01
-3.249299824237823486e-01,2.229450123873437661e-01
-3.242897391319274902e-01,2.243562503730820445e-01
-3.236494660377502441e-01,2.257757007751584055e-01
-3.230092227458953857e-01,2.272020232544820217e-01
-3.223689496517181396e-01,2.286341457881038153e-01
-3.217287063598632812e-01,2.300706890999499876e-01
-3.210884630680084229e-01,2.315105135551389637e-01
-3.204481899738311768e-01,2.329524861008862580e-01
-3.198079466819763184e-01,2.343953327097061390e-01
-3.191676735877990723e-01,2.358379904653329362e-01
-3.185274302959442139e-01,2.372792047236504942e-01
-3.178871572017669678e-01,2.387179915350952086e-01
-3.172469139099121094e-01,2.401531569326769144e-01
-3.166066706180572510e-01,2.415837270689227267e-01
-3.159663975238800049e-01,2.430087472830160245e-01
-3.153261542320251465e-01,2.444271285957988482e-01
-3.146858811378479004e-01,2.458381217006113673e-01
-3.140456378459930420e-01,2.472406579293737749e-01
-3.134053647518157959e-01,2.486341157741782659e-01
-3.127651214599609375e-01,2.500175370650463691e-01
-3.121248781681060791e-01,2.513903043173177920e-01
-3.114846050739288330e-01,2.527517916524710806e-01
-3.108443617820739746e-01,2.541012802862914199e-01
-3.102040886878967285e-01,2.554383354335802991e-01
-3.095638453960418701e-01,2.567623635758007339e-01
-3.089235723018646240e-01,2.580729974233730850e-01
-3.082833290100097656e-01,2.593697595760877661e-01
-3.076430857181549072e-01,2.606524128135658813e-01
-3.070028126239776611e-01,2.619207117598643109e-01
-3.063625693321228027e-01,2.631743630816707480e-01
-3.057222962379455566e-01,2.644133182561563267e-01
-3.050820529460906982e-01,2.656373731432211116e-01
-3.044417798519134521e-01,2.668465695986261821e-01
-3.038015365600585938e-01,2.680408316146198899e-01
-3.031612932682037354e-01,2.692202811997956857e-01
-3.025210201740264893e-01,2.703850589497776014e-01
-3.018807768821716309e-01,2.715352397154733310e-01
-3.012405037879943848e-01,2.726711085211821484e-01
-3.006002604961395264e-01,2.737928110289309380e-01
-2.999599874019622803e-01,2.749007302097501437e-01
-2.993197441101074219e-01,2.759950739366332506e-01
-2.986795008182525635e-01,2.770762770591286284e-01
-2.980392277240753174e-01,2.781447440490163459e-01
-2.973989844322204590e-01,2.792008007022981353e-01
-2.967587113380432129e-01,2.802449881300876910e-01
-2.961184680461883545e-01,2.812776923335897905e-01
-2.954781949520111084e-01,2.822994608037205921e-01
-2.948379516601562500e-01,2.833107489714397076e-01
-2.941977083683013916e-01,2.843120678475958840e-01
-2.935574352741241455e-01,2.853040560530715197e-01
-2.929171919822692871e-01,2.862871347651698706e-01
-2.922769188880920410e-01,2.872619665281752610e-01
-2.916366755962371826e-01,2.882290007540451171e-01
-2.909964025020599365e-01,2.891888913040099318e-01
-2.903561592102050781e-01,2.901421072348622232e-01
-2.897159159183502197e-01,2.910892951652259697e-01
-2.890756428241729736e-01,2.920310074664596023e-01
-2.884353995323181152e-01,2.929677321614096996e-01
-2.877951264381408691e-01,2.939001353232679747e-01
-2.871548831462860107e-01,2.948286204858501236e-01
-2.865146100521087646e-01,2.957538294308523774e-01
-2.858743667602539062e-01,2.966761919571396788e-01
-2.852341234683990479e-01,2.975962979870923064e-01
-2.845938503742218018e-01,2.985146094066291056e-01
-2.839536070823669434e-01,2.994316058893353727e-01
-2.833133339881896973e-01,3.003477912555005958e-01
-2.826730906963348389e-01,3.012635415611457645e-01
-2.820328176021575928e-01,3.021793977798559183e-01
-2.813925743103027344e-01,3.030956899852670361e-01
-2.807523310184478760e-01,3.040128522780460862e-01
-2.801120579242706299e-01,3.049313330289176172e-01
-2.794718146324157715e-01,3.058514411138495426e-01
-2.788315415382385254e-01,3.067735637905153467e-01
-2.781912982463836670e-01,3.076979848055740874e-01
-2.775510251522064209e-01,3.086251050886117397e-01
-2.769107818603515625e-01,3.095551532351334956e-01
-2.762705385684967041e-01,3.104884294859755478e-01
-2.756302654743194580e-01,3.114252720593695400e-01
-2.749900221824645996e-01,3.123658316203004048e-01
-2.743497490882873535e-01,3.133104182641988089e-01
-2.737095057964324951e-01,3.142591663600606822e-01
-2.730692327022552490e-01,3.152123755115820991e-01
-2.724289894104003906e-01,3.161701321786716257e-01
-2.717887461185455322e-01,3.171326248792731839e-01
-2.711484730243682861e-01,3.181000111885907700e-01
-2.705082297325134277e-01,3.190723871037084436e-01
-2.698679566383361816e-01,3.200499159818899209e-01
-2.692277133464813232e-01,3.210326173657138682e-01
-2.685874402523040771e-01,3.220206036517074821e-01
-2.679471969604492188e-01,3.230138616214697223e-01
-2.673069238662719727e-01,3.240124990699149166e-01
-2.666666805744171143e-01,3.250164505264017123e-01
-2.660264372825622559e-01,3.260257187905981624e-01
-2.653861641883850098e-01,3.270403150225984490e-01
-2.647459208965301514e-01,3.280600974301832728e-01
-2.641056478023529053e-01,3.290850762576464916e-01
-2.634654045104980469e-01,3.301150427894126160e-01
-2.628251314163208008e-01,3.311499800606223509e-01
-2.621848881244659424e-01,3.321896281687082286e-01
-2.615446448326110840e-01,3.332338626858986075e-01
-2.609043717384338379e-01,3.342825242767775151e-01
-2.602641284465789795e-01,3.353352997705485450e-01
-2.596238553524017334e-01,3.363920334122068034e-01
-2.589836120605468750e-01,3.374523431982998645e-01
-2.583433389663696289e-01,3.385160299160725472e-01
-2.577030956745147705e-01,3.395826651404894037e-01
-2.570628523826599121e-01,3.406519646664047940e-01
-2.564225792884826660e-01,3.417235843244270654e-01
-2.557823359966278076e-01,3.427970107701288072e-01
-2.551420629024505615e-01,3.438719529664737706e-01
-2.545018196105957031e-01,3.449478505467267198e-01
-2.538615465164184570e-01,3.460243280346935180e-01
-2.532213032245635986e-01,3.471008060204630041e-01
-2.525810599327087402e-01,3.481767981272154699e-01
-2.519407868385314941e-01,3.492518694905464294e-01
-2.513005435466766357e-01,3.503253419526561885e-01
-2.506602704524993896e-01,3.513967758809619646e-01
-2.500200271606445312e-01,3.524654947843623987e-01
-2.493797689676284790e-01,3.535309891132643045e-01
-2.487395107746124268e-01,3.545926321926327063e-01
-2.480992525815963745e-01,3.556498464310227092e-01
-2.474589943885803223e-01,3.567020268593985577e-01
-2.468187510967254639e-01,3.577485073567583385e-01
-2.461784929037094116e-01,3.587887744634459253e-01
-2.455382347106933594e-01,3.598221935578465036e-01
-2.448979765176773071e-01,3.608481694762164516e-01
-2.442577183246612549e-01,3.618661246384471397e-01
-2.436174601316452026e-01,3.628754559373965627e-01
-2.429772019386291504e-01,3.638756655092159065e-01
-2.423369437456130981e-01,3.648661638896713022e-01
-2.416967004537582397e-01,3.658464599244117821e-01
-2.410564422607421875e-01,3.668160594065041913e-01
-2.404161840677261353e-01,3.677745033566690580e-01
-2.397759258747100830e-01,3.687213246174523285e-01
-2.391356676816940308e-01,3.696561826495501357e-01
-2.384954094886779785e-01,3.705786380309694650e-01
-2.378551512956619263e-01,3.714884295486404753e-01
-2.372149080038070679e-01,3.723851830224162995e-01
-2.365746498107910156e-01,3.732687297238919122e-01
-2.359343916177749634e-01,3.741388283280775440e-01
-2.352941334247589111e-01,3.749953148000386705e-01
-2.346538752317428589e-01,3.758380800640619412e-01
-2.340136170387268066e-01,3.766670762505270886e-01
-2.333733588457107544e-01,3.774822558330050981e-01
-2.327331155538558960e-01,3.782836217547385083e-01
-2.320928573608398438e-01,3.790713508865968251e-01
-2.314525991678237915e-01,3.798454937450745916e-01
-2.308123409748077393e-01,3.806062717016058805e-01
-2.301720827817916870e-01,3.813539092775886097e-01
-2.295318245887756348e-01,3.820886770188209880e-01
-2.288915663957595825e-01,3.828108990296925640e-01
-2.282513231039047241e-01,3.835209630135829606e-01
-2.276110649108886719e-01,3.842192966691531097e-01
-2.269708067178726196e-01,3.849063474048923794e-01
-2.263305485248565674e-01,3.855826409978808655e-01
-2.256902903318405151e-01,3.862486769158510747e-01
-2.250500321388244629e-01,3.869051022269145435e-01
-2.244097739458084106e-01,3.875524833162811156e-01
-2.237695306539535522e-01,3.881914865971469730e-01
-2.231292724609375000e-01,3.888227853911625509e-01
-2.224890142679214478e-01,3.894470830146095075e-01
-2.218487560749053955e-01,3.900651005586270870e-01
-2.212084978818893433e-01,3.906775612537356501e-01
-2.205682396888732910e-01,3.912852563219955115e-01
-2.199279814958572388e-01,3.918889286379498849e-01
-2.192877382040023804e-01,3.924893447728283746e-01
-2.186474800109863281e-01,3.930873125441163296e-01
-2.180072218179702759e-01,3.936835838674532795e-01
-2.173669636249542236e-01,3.942789670212043518e-01
-2.167267054319381714e-01,3.948742178346140719e-01
-2.160864472389221191e-01,3.954700664966903645e-01
-2.154461890459060669e-01,3.960672789280108574e-01
-2.148059457540512085e-01,3.966665753681293261e-01
-2.141656875610351562e-01,3.972686944330945380e-01
-2.135254293680191040e-01,3.978742760049436278e-01
-2.128851711750030518e-01,3.984840096998829573e-01
-2.122449129819869995e-01,3.990984951864544605e-01
-2.116046547889709473e-01,3.997183524609946303e-01
-2.109643965959548950e-01,4.003441386388804091e-01
-2.103241533041000366e-01,4.009763528984242598e-01
-2.096838951110839844e-01,4.016155125800420223e-01
-2.090436369180679321e-01,4.022620422066989221e-01
-2.084033787250518799e-01,4.029163762947214344e-01
-2.077631205320358276e-01,4.035788523854244580e-01
-2.071228623390197754e-01,4.042497885625211396e-01
-2.064826041460037231e-01,4.049294730052102054e-01
-2.058423459529876709e-01,4.056181012740260883e-01
-2.052021026611328125e-01,4.063158799782735642e-01
-2.045618444681167603e-01,4.070229547608419374e-01
-2.039215862751007080e-01,4.077394035725583343e-01
-2.032813280820846558e-01,4.084652825094590156e-01
-2.026410698890686035e-01,4.092005957049518194e-01
-2.020008116960525513e-01,4.099452772451379623e-01
-2.013605535030364990e-01,4.106993068187119178e-01
-2.007203102111816406e-01,4.114624759548801691e-01
-2.000800520181655884e-01,4.122346890842254474e-01
-1.994397938251495361e-01,4.130157339565094787e-01
-1.987995356321334839e-01,4.138053562704051558e-01
-1.981592774391174316e-01,4.146033032287022024e-01
-1.975190192461013794e-01,4.154092619924014684e-01
-1.968787610530853271e-01,4.162229164974062812e-01
-1.962385177612304688e-01,4.170438780813752189e-01
-1.955982595682144165e-01,4.178718111849670791e-01
-1.949580013751983643e-01,4.187062898347395645e-01
-1.943177431821823120e-01,4.195468928146532939e-01
-1.936774849891662598e-01,4.203931753124794390e-01
-1.930372267961502075e-01,4.212446649682588529e-01
-1.923969686031341553e-01,4.221009421856614097e-01
-1.917567253112792969e-01,4.229614659574378877e-01
-1.911164671182632446e-01,4.238258096637412820e-01
-1.904762089252471924e-01,4.246934650245255405e-01
-1.898359507322311401e-01,4.255639524975451948e-01
-1.891956925392150879e-01,4.264367754428741719e-01
-1.885554343461990356e-01,4.273114639693398331e-01
-1.879151761531829834e-01,4.281875130352528203e-01
-1.872749328613281250e-01,4.290644755008119482e-01
-1.866346746683120728e-01,4.299418945750161924e-01
-1.859944164752960205e-01,4.308193211817954449e-01
-1.853541582822799683e-01,4.316963242078353247e-01
-1.847139000892639160e-01,4.325724825827856890e-01
-1.840736418962478638e-01,4.334473809365171348e-01
-1.834333837032318115e-01,4.343206662620104908e-01
-1.827931404113769531e-01,4.351919454139103749e-01
-1.821528822183609009e-01,4.360609284044780765e-01
-1.815126240253448486e-01,4.369272437429687628e-01
-1.808723658323287964e-01,4.377906138990690366e-01
-1.802321076393127441e-01,4.386507927395220108e-01
-1.795918494462966919e-01,4.395075009398015098e-01
-1.789515912532806396e-01,4.403605372241115035e-01
-1.783113479614257812e-01,4.412096696947349628e-01
-1.776710897684097290e-01,4.420547738930880044e-01
-1.770308315753936768e-01,4.428956591883883576e-01
-1.763905733823776245e-01,4.437322298465007364e-01
-1.757503151893615723e-01,4.445644001353583619e-01
-1.751100569963455200e-01,4.453920137227616038e-01
-1.744697988033294678e-01,4.462150896262429001e-01
-1.738295555114746094e-01,4.470335548781974033e-01
-1.731892973184585571e-01,4.478474410955048945e-01
-1.725490391254425049e-01,4.486567137924302173e-01
-1.719087809324264526e-01,4.494614439387873972e-01
-1.712685227394104004e-01,4.502616320532144556e-01
-1.706282645463943481e-01,4.510573851342143392e-01
-1.699880063533782959e-01,4.518487461195155319e-01
-1.693477630615234375e-01,4.526357783030521276e-01
-1.687075048685073853e-01,4.534186547336487294e-01
-1.680672466754913330e-01,4.541974909117674208e-01
-1.674269884824752808e-01,4.549723669943608328e-01
-1.667867302894592285e-01,4.557434321058204674e-01
-1.661464720964431763e-01,4.565108692491239850e-01
-1.655062139034271240e-01,4.572747558770480225e-01
-1.648659706115722656e-01,4.580352839797114939e-01
-1.642257124185562134e-01,4.587926071281209772e-01
-1.635854542255401611e-01,4.595469123512190279e-01
-1.629451960325241089e-01,4.602983186506000024e-01
-1.623049378395080566e-01,4.610469931321516945e-01
-1.616646796464920044e-01,4.617931050414534333e-01
-1.610244214534759521e-01,4.625367926096193294e-01
-1.603841632604598999e-01,4.632782081951871689e-01
-1.597439199686050415e-01,4.640174735065318856e-01
-1.591036617755889893e-01,4.647547866675001416e-01
-1.584634035825729370e-01,4.654902063145067714e-01
-1.578231453895568848e-01,4.662239116120225901e-01
-1.571828871965408325e-01,4.669559679782384620e-01
-1.565426290035247803e-01,4.676865092836570703e-01
-1.559023708105087280e-01,4.684156426180563493e-01
-1.552621275186538696e-01,4.691433965223219538e-01
-1.546218693256378174e-01,4.698698995248102861e-01
-1.539816111326217651e-01,4.705951874542160240e-01
-1.533413529396057129e-01,4.713193252661280752e-01
-1.527010947465896606e-01,4.720423391050068140e-01
-1.520608365535736084e-01,4.727642896328445588e-01
-1.514205783605575562e-01,4.734851554141084051e-01
-1.507803350687026978e-01,4.742049477351981679e-01
-1.501400768756866455e-01,4.749236891179240416e-01
-1.494998186826705933e-01,4.756413279517222037e-01
-1.488595604896545410e-01,4.763578613643089099e-01
-1.482193022966384888e-01,4.770732639592187851e-01
-1.475790441036224365e-01,4.777874665755019734e-01
-1.469387859106063843e-01,4.785004224902440484e-01
-1.462985426187515259e-01,4.792120536772372930e-01
-1.456582844257354736e-01,4.799223208209295599e-01
-1.450180262327194214e-01,4.806311151136344328e-01
-1.443777680397033691e-01,4.813383576832022115e-01
-1.437375098466873169e-01,4.820439633030852988e-01
-1.430972516536712646e-01,4.827478159405735880e-01
-1.424569934606552124e-01,4.834498443048880212e-01
-1.418167501688003540e-01,4.841498727644317768e-01
-1.411764919757843018e-01,4.848478689267765596e-01
-1.405362337827682495e-01,4.855436550358547265e-01
-1.398959755897521973e-01,4.862371613859117758e-01
-1.392557173967361450e-01,4.869282231374780778e-01
-1.386154592037200928e-01,4.876167363796959364e-01
-1.379752010107040405e-01,4.883025992939566962e-01
-1.373349577188491821e-01,4.889856718822125359e-01
-1.366946995258331299e-01,4.896658254451931036e-01
-1.360544413328170776e-01,4.903429537085539636e-01
-1.354141831398010254e-01,4.910169344809687253e-01
-1.347739249467849731e-01,4.916876558028073774e-01
-1.341336667537689209e-01,4.923550012166924006e-01
-1.334934085607528687e-01,4.930188785556044451e-01
-1.328531652688980103e-01,4.936791212295941200e-01
-1.322129070758819580e-01,4.943356945340351416e-01
-1.315726488828659058e-01,4.949884953287977396e-01
-1.309323906898498535e-01,4.956373933419913058e-01
-1.302921324968338013e-01,4.962823510781406711e-01
-1.296518743038177490e-01,4.969232267505554468e-01
-1.290116161108016968e-01,4.975599940015551503e-01
-1.283713728189468384e-01,4.981925412797179042e-01
-1.277311146259307861e-01,4.988208316193984970e-01
-1.270908564329147339e-01,4.994447886767785505e-01
-1.264505982398986816e-01,5.000643773449358065e-01
-1.258103400468826294e-01,5.006795096575951121e-01
-1.251700818538665771e-01,5.012901802123348460e-01
-1.245298311114311218e-01,5.018963155141458188e-01
-1.238895729184150696e-01,5.024979312635755591e-01
-1.232493147253990173e-01,5.030949580139401078e-01
-1.226090639829635620e-01,5.036873883266945739e-01
-1.219688057899475098e-01,5.042752175718492325e-01
-1.213285475969314575e-01,5.048583866522893260e-01
-1.206882894039154053e-01,5.054369526600952511e-01
-1.200480386614799500e-01,5.060108725850289701e-01
-1.194077804684638977e-01,5.065801632189055326e-01
-1.187675222754478455e-01,5.071448087943810634e-01
-1.181272715330123901e-01,5.077048494321241279e-01
-1.174870133399963379e-01,5.082602928115158569e-01
-1.168467551469802856e-01,5.088111536676800384e-01
-1.162064969539642334e-01,5.093574638923605846e-01
-1.155662462115287781e-01,5.098992153765395940e-01
-1.149259880185127258e-01,5.104364699631718238e-01
-1.142857298254966736e-01,5.109692562619905232e-01
-1.136454790830612183e-01,5.114976001991768939e-01
-1.130052208900451660e-01,5.120215439773629917e-01
-1.123649626970291138e-01,5.125411238352333143e-01
-1.117247045040130615e-01,5.130563810719861451e-01
-1.110844537615776062e-01,5.135673635035726825e-01
-1.104441955685615540e-01,5.140741150886407596e-01
-1.098039373755455017e-01,5.145767074986586920e-01
-1.091636791825294495e-01,5.150751757995859492e-01
-1.085234284400939941e-01,5.155695521351075783e-01
-1.078831702470779419e-01,5.160599396856078158e-01
-1.072429120540618896e-01,5.165463651345261198e-01
-1.066026613116264343e-01,5.170288973580099423e-01
-1.059624031186103821e-01,5.175075849311179255e-01
-1.053221449255943298e-01,5.179825250206588905e-01
-1.046818867325782776e-01,5.184537453925757156e-01
-1.040416359901428223e-01,5.189213251255990755e-01
-1.034013777971267700e-01,5.193853621376387508e-01
-1.027611196041107178e-01,5.198458838922102032e-01
-1.021208688616752625e-01,5.203029808137888956e-01
-1.014806106686592102e-01,5.207567231029877064e-01
-1.008403524756431580e-01,5.212071996703926402e-01
-1.002000942826271057e-01,5.216544713275355072e-01
-9.955984354019165039e-02,5.220986267318448171e-01
-9.891958534717559814e-02,5.225396943987812293e-01
-9.827932715415954590e-02,5.229778254932728743e-01
-9.763907641172409058e-02,5.234130480449086242e-01
-9.699881821870803833e-02,5.238454667489262917e-01
-9.635856002569198608e-02,5.242751594481944721e-01
-9.571830183267593384e-02,5.247021755313192592e-01
-9.507805109024047852e-02,5.251266204158540063e-01
-9.443779289722442627e-02,5.255485762872367239e-01
-9.379753470420837402e-02,5.259681002134541927e-01
-9.315727651119232178e-02,5.263852573757707987e-01
-9.251702576875686646e-02,5.268001572305456293e-01
-9.187676757574081421e-02,5.272128240193936222e-01
-9.123650938272476196e-02,5.276233618426084959e-01
-9.059625864028930664e-02,5.280318096547125251e-01
-8.995600044727325439e-02,5.284382267770815211e-01
-8.931574225425720215e-02,5.288426936017858182e-01
-8.867548406124114990e-02,5.292452056889249690e-01
-8.803523331880569458e-02,5.296458445761160760e-01
-8.739497512578964233e-02,5.300446305315742457e-01
-8.675471693277359009e-02,5.304416039357571222e-01
-8.611446619033813477e-02,5.308367648729541699e-01
-8.547420799732208252e-02,5.312301300014947714e-01
-8.483394980430603027e-02,5.316217143728234618e-01
-8.419369161128997803e-02,5.320114907700750351e-01
-8.355344086885452271e-02,5.323994495292634355e-01
-8.291318267583847046e-02,5.327855336767557404e-01
-8.227292448282241821e-02,5.331697547352156619e-01
-8.163267374038696289e-02,5.335519955478913445e-01
-8.099241554737091064e-02,5.339321912467269726e-01
-8.035215735435485840e-02,5.343102899711249520e-01
-7.971189916133880615e-02,5.346861269888414370e-01
-7.907164841890335083e-02,5.350596422314852774e-01
-7.843139022588729858e-02,5.354306615569708327e-01
-7.779113203287124634e-02,5.357990626736652828e-01
-7.715088129043579102e-02,5.361646244699622699e-01
-7.651062309741973877e-02,5.365271735998629055e-01
-7.587036490440368652e-02,5.368865175425754366e-01
-7.523010671138763428e-02,5.372423859524753098e-01
-7.458985596895217896e-02,5.375945504154042709e-01
-7.394959777593612671e-02,5.379427219711994113e-01
-7.330933958292007446e-02,5.382865981500026820e-01
-7.266908884048461914e-02,5.386258588632006905e-01
-7.202883064746856689e-02,5.389601654195601554e-01
-7.138857245445251465e-02,5.392891417535499166e-01
-7.074831426143646240e-02,5.396124079068775892e-01
-7.010806351900100708e-02,5.399295214394639331e-01
-6.946780532598495483e-02,5.402400771520943223e-01
-6.882754713296890259e-02,5.405436034926465183e-01
-6.818728893995285034e-02,5.408396010123803777e-01
-6.754703819751739502e-02,5.411275964945168049e-01
-6.690678000450134277e-02,5.414070251352605112e-01
-6.626652181148529053e-02,5.416773408802679768e-01
-6.562627106904983521e-02,5.419379925940628340e-01
-6.498601287603378296e-02,5.421883663818238830e-01
-6.434575468301773071e-02,5.424278673335134471e-01
-6.370549649000167847e-02,5.426558623894974787e-01
-6.306524574756622314e-02,5.428716781058309238e-01
-6.242498755455017090e-02,5.430746608872460968e-01
-6.178473308682441711e-02,5.432641315604627152e-01
-6.114447489380836487e-02,5.434394349623810072e-01
-6.050422042608261108e-02,5.435998281405498567e-01
-5.986396223306655884e-02,5.437445806351171029e-01
-5.922370776534080505e-02,5.438730110838614351e-01
-5.858344957232475281e-02,5.439843437138547344e-01
-5.794319510459899902e-02,5.440779217230731213e-01
-5.730293691158294678e-02,5.441529357731456074e-01
-5.666268244385719299e-02,5.442086783023043495e-01
-5.602242797613143921e-02,5.442444529388459351e-01
-5.538216978311538696e-02,5.442594911096154675e-01
-5.474191531538963318e-02,5.442531249172022356e-01
-5.410165712237358093e-02,5.442246534076096154e-01
-5.346140265464782715e-02,5.441733570632285577e-01
-5.282114446163177490e-02,5.440986171552228967e-01
-5.218088999390602112e-02,5.439997844405555227e-01
-5.154063552618026733e-02,5.438762119807867279e-01
-5.090037733316421509e-02,5.437273455363782482e-01
-5.026012286543846130e-02,5.435526020925376400e-01
-4.961986467242240906e-02,5.433514857179480018e-01
-4.897961020469665527e-02,5.431235231943736252e-01
-4.833935201168060303e-02,5.428682341585764348e-01
-4.769909754395484924e-02,5.425852390052696705e-01
-4.705884307622909546e-02,5.422741908622028539e-01
-4.641858488321304321e-02,5.419347882612366440e-01
-4.577833041548728943e-02,5.415667843432441231e-01
-4.513807222247123718e-02,5.411699924720876353e-01
-4.449781775474548340e-02,5.407442554150199143e-01
-4.385755956172943115e-02,5.402895435841221783e-01
-4.321730509400367737e-02,5.398058140502306479e-01
-4.257704690098762512e-02,5.392931448249926873e-01
-4.193679243326187134e-02,5.387516286526019549e-01
-4.129653796553611755e-02,5.381814704766543223e-01
-4.065627977252006531e-02,5.375829316688154336e-01
-4.001602530479431152e-02,5.369563507180976636e-01
-3.937576711177825928e-02,5.363021121006181779e-01
-3.873551264405250549e-02,5.356207097895753222e-01
-3.809525445103645325e-02,5.349126574791518429e-01
-3.745499998331069946e-02,5.341785907423783897e-01
-3.681474179029464722e-02,5.334192056386393155e-01
-3.617448732256889343e-02,5.326352463550243499e-01
-3.553423285484313965e-02,5.318275443564868254e-01
-3.489397466182708740e-02,5.309969860924583784e-01
-3.425372019410133362e-02,5.301445461785663227e-01
-3.361346200108528137e-02,5.292712421646061927e-01
-3.297320753335952759e-02,5.283781870419792526e-01
-3.233294934034347534e-02,5.274665180908613138e-01
-3.169269487261772156e-02,5.265374450085351654e-01
-3.105243854224681854e-02,5.255922395104875022e-01
-3.041218221187591553e-02,5.246321990699098770e-01
-2.977192588150501251e-02,5.236587227941171818e-01
-2.913166955113410950e-02,5.226731947580383064e-01
-2.849141508340835571e-02,5.216771046729493655e-01
-2.785115875303745270e-02,5.206719217315667336e-01
-2.721090242266654968e-02,5.196591702787243250e-01
-2.657064609229564667e-02,5.186404172371767984e-01
-2.593038976192474365e-02,5.176172642406111635e-01
-2.529013343155384064e-02,5.165912950183288999e-01
-2.464987710118293762e-02,5.155641388101219746e-01
-2.400962263345718384e-02,5.145374778933842208e-01
-2.336936630308628082e-02,5.135129408491385661e-01
-2.272910997271537781e-02,5.124921718004591398e-01
-2.208885364234447479e-02,5.114768486820611137e-01
-2.144859731197357178e-02,5.104686353943899135e-01
-2.080834098160266876e-02,5.094691728393749841e-01
-2.016808465123176575e-02,5.084801506561742457e-01
-1.952782832086086273e-02,5.075031691230016406e-01
-1.888757199048995972e-02,5.065397985135713377e-01
-1.824731752276420593e-02,5.055917208320299672e-01
-1.760706119239330292e-02,5.046604444924165378e-01
-1.696680486202239990e-02,5.037475347792197411e-01
-1.632654853165149689e-02,5.028545120370186972e-01
-1.568629220128059387e-02,5.019828356558377891e-01
-1.504603587090969086e-02,5.011339797757319303e-01
-1.440578047186136246e-02,5.003093110737957261e-01
-1.376552414149045944e-02,4.995102142971203918e-01
-1.312526781111955643e-02,4.987379857884262080e-01
-1.248501241207122803e-02,4.979939429571595966e-01
-1.184475608170032501e-02,4.972792333775508666e-01
-1.120449975132942200e-02,4.965950943732444500e-01
-1.056424342095851898e-02,4.959426107930173799e-01
-9.923987090587615967e-03,4.953228658424251307e-01
-9.283731691539287567e-03,4.947368398300127090e-01
-8.643475361168384552e-03,4.941855314642946695e-01
-8.003219030797481537e-03,4.936697903791484876e-01
-7.362963166087865829e-03,4.931904836584695140e-01
-6.722707301378250122e-03,4.927483625092836661e-01
-6.082450971007347107e-03,4.923441332009854676e-01
-5.442194640636444092e-03,4.919784739654771144e-01
-4.801938775926828384e-03,4.916519490499853262e-01
-4.161682911217212677e-03,4.913650968276521702e-01
-3.521426580846309662e-03,4.911183695926597537e-01
-2.881170483306050301e-03,4.909121558328939372e-01
-2.240914385765790939e-03,4.907467814499799630e-01
-1.600658288225531578e-03,4.906225244576969402e-01
-9.604021906852722168e-04,4.905395678485708899e-01
-3.201460931450128555e-04,4.904980439801933656e-01
3.201460931450128555e-04,4.904980389618223136e-01
9.604021906852722168e-04,4.905395527969407254e-01
1.600658288225531578e-03,4.906224993911694199e-01
2.240914385765790939e-03,4.907467466647625898e-01
2.881170483306050301e-03,4.909121113086429844e-01
3.521426580846309662e-03,4.911183148420859013e-01
4.161682911217212677e-03,4.913650330112018239e-01
4.801938775926828384e-03,4.916518758630550323e-01
5.442194640636444092e-03,4.919783911411874655e-01
6.082450971007347107e-03,4.923440424429390561e-01
6.722707301378250122e-03,4.927482621582637279e-01
7.362963166087865829e-03,4.931903759204523396e-01
8.003219030797481537e-03,4.936696746151385540e-01
8.643475361168384552e-03,4.941854080117020764e-01
9.283731691539287567e-03,4.947367108617899412e-01
9.923987090587615967e-03,4.953227263106958489e-01
1.056424342095851898e-02,4.959424664815541561e-01
1.120449975132942200e-02,4.965949456262404027e-01
1.184475608170032501e-02,4.972790805474880393e-01
1.248501241207122803e-02,4.979937830723288883e-01
1.312526781111955643e-02,4.987378226115941615e-01
1.376552414149045944e-02,4.995100450041078943e-01
1.440578047186136246e-02,5.003091361787577185e-01
1.504603587090969086e-02,5.011338028484368934e-01
1.568629220128059387e-02,5.019826570704388757e-01
1.632654853165149689e-02,5.028543263624616344e-01
1.696680486202239990e-02,5.037473539871619721e-01
1.760706119239330292e-02,5.046602576463956602e-01
1.824731752276420593e-02,5.055915285976992912e-01
1.888757199048995972e-02,5.065396067346012998e-01
1.952782832086086273e-02,5.075029831635076150e-01
2.016808465123176575e-02,5.084799656596792339e-01
2.080834098160266876e-02,5.094689844101147891e-01
2.144859731197357178e-02,5.104684532560828103e-01
2.208885364234447479e-02,5.114766640159040811e-01
2.272910997271537781e-02,5.124919851923621650e-01
2.336936630308628082e-02,5.135127528664984453e-01
2.400962263345718384e-02,5.145372890834476465e-01
2.464987710118293762e-02,5.155639723918699069e-01
2.529013343155384064e-02,5.165911133734848448e-01
2.593038976192474365e-02,5.176170899526861824e-01
2.657064609229564667e-02,5.186402368216000980e-01
2.721090242266654968e-02,5.196590039356765445e-01
2.785115875303745270e-02,5.206717503959183979e-01
2.849141508340835571e-02,5.216769409751655928e-01
2.913166955113410950e-02,5.226730385246058930e-01
2.977192588150501251e-02,5.236585632048575967e-01
3.041218221187591553e-02,5.246320572158973405e-01
3.105243854224681854e-02,5.255920949198400471e-01
3.169269487261772156e-02,5.265372984409975032e-01
3.233294934034347534e-02,5.274663789548066362e-01
3.297320753335952759e-02,5.283780551027867922e-01
3.361346200108528137e-02,5.292711249959936026e-01
3.425372019410133362e-02,5.301444205274412624e-01
3.489397466182708740e-02,5.309968673257108307e-01
3.553423285484313965e-02,5.318274322182574565e-01
3.617448732256889343e-02,5.326351405898579472e-01
3.681474179029464722e-02,5.334191059923076850e-01
3.745499998331069946e-02,5.341784969626224289e-01
3.809525445103645325e-02,5.349125641301655243e-01
3.873551264405250549e-02,5.356206221268422496e-01
3.937576711177825928e-02,5.363020207300173148e-01
4.001602530479431152e-02,5.369562565375622931e-01
4.065627977252006531e-02,5.375828515271043884e-01
4.129653796553611755e-02,5.381813955431109520e-01
4.193679243326187134e-02,5.387515586648792265e-01
4.257704690098762512e-02,5.392930795277450784e-01
4.321730509400367737e-02,5.398057471098862692e-01
4.385755956172943115e-02,5.402894812657836887e-01
4.449781775474548340e-02,5.407442027310853661e-01
4.513807222247123718e-02,5.411699386384682953e-01
4.577833041548728943e-02,5.415667389312286417e-01
4.641858488321304321e-02,5.419347419591038495e-01
4.705884307622909546e-02,5.422741479909864992e-01
4.769909754395484924e-02,5.425851957491980571e-01
4.833935201168060303e-02,5.428681975250184699e-01
4.897961020469665527e-02,5.431234863122553769e-01
4.961986467242240906e-02,5.433514517168926972e-01
5.026012286543846130e-02,5.435525707815314078e-01
5.090037733316421509e-02,5.437273143336533998e-01
5.154063552618026733e-02,5.438761877200652961e-01
5.218088999390602112e-02,5.439997601474271249e-01
5.282114446163177490e-02,5.440985930247554947e-01
5.346140265464782715e-02,5.441733349620543336e-01
5.410165712237358093e-02,5.442246316315357824e-01
5.474191531538963318e-02,5.442531064370994542e-01
5.538216978311538696e-02,5.442594755362559766e-01
5.602242797613143921e-02,5.442444363697251930e-01
5.666268244385719299e-02,5.442086632084150999e-01
5.730293691158294678e-02,5.441529220379686116e-01
5.794319510459899902e-02,5.440779092377892034e-01
5.858344957232475281e-02,5.439843307573806186e-01
5.922370776534080505e-02,5.438730008007794936e-01
5.986396223306655884e-02,5.437445713179340778e-01
6.050422042608261108e-02,5.435998197076186145e-01
6.114447489380836487e-02,5.434394262487782790e-01
6.178473308682441711e-02,5.432641236907604920e-01
6.242498755455017090e-02,5.430746537873343271e-01
6.306524574756622314e-02,5.428716701076465867e-01
6.370549649000167847e-02,5.426558587893142160e-01
6.434575468301773071e-02,5.424278640959201425e-01
6.498601287603378296e-02,5.421883634734192547e-01
6.562627106904983521e-02,5.419379894621916272e-01
6.626652181148529053e-02,5.416773357333286576e-01
6.690678000450134277e-02,5.414070205264591706e-01
6.754703819751739502e-02,5.411275927467684710e-01
6.818728893995285034e-02,5.408395993380077371e-01
6.882754713296890259e-02,5.405436016992299919e-01
6.946780532598495483e-02,5.402400758195415875e-01
7.010806351900100708e-02,5.399295202525875581e-01
7.074831426143646240e-02,5.396124055836732936e-01
7.138857245445251465e-02,5.392891395010135369e-01
7.202883064746856689e-02,5.389601635863323636e-01
7.266908884048461914e-02,5.386258570895177122e-01
7.330933958292007446e-02,5.382865974952548704e-01
7.394959777593612671e-02,5.379427212758516319e-01
7.458985596895217896e-02,5.375945498006711176e-01
7.523010671138763428e-02,5.372423848666985080e-01
7.587036490440368652e-02,5.368865166645377940e-01
7.651062309741973877e-02,5.365271727557483494e-01
7.715088129043579102e-02,5.361646237268749005e-01
7.779113203287124634e-02,5.357990623469364166e-01
7.843139022588729858e-02,5.354306612699568646e-01
7.907164841890335083e-02,5.350596419796254111e-01
7.971189916133880615e-02,5.346861264736970654e-01
8.035215735435485840e-02,5.343102895844777933e-01
8.099241554737091064e-02,5.339321909085166240e-01
8.163267374038696289e-02,5.335519952523650744e-01
8.227292448282241821e-02,5.331697546062370563e-01
8.291318267583847046e-02,5.327855335642941448e-01
8.355344086885452271e-02,5.323994494313066816e-01
8.419369161128997803e-02,5.320114905712007847e-01
8.483394980430603027e-02,5.316217141999675100e-01
8.547420799732208252e-02,5.312301298514121584e-01
8.611446619033813477e-02,5.308367647427831848e-01
8.675471693277359009e-02,5.304416038713104520e-01
8.739497512578964233e-02,5.300446304757961968e-01
8.803523331880569458e-02,5.296458445278919847e-01
8.867548406124114990e-02,5.292452056264513871e-01
8.931574225425720215e-02,5.288426935478867108e-01
8.995600044727325439e-02,5.284382267151466195e-01
9.059625864028930664e-02,5.280318096147222917e-01
9.123650938272476196e-02,5.276233618311443330e-01
9.187676757574081421e-02,5.272128240046214387e-01
9.251702576875686646e-02,5.268001572136418176e-01
9.315727651119232178e-02,5.263852573467895368e-01
9.379753470420837402e-02,5.259681001917382304e-01
9.443779289722442627e-02,5.255485762686591400e-01
9.507805109024047852e-02,5.251266203977111857e-01
9.571830183267593384e-02,5.247021755235756757e-01
9.635856002569198608e-02,5.242751594415908656e-01
9.699881821870803833e-02,5.238454667433014578e-01
9.763907641172409058e-02,5.234130480401226748e-01
9.827932715415954590e-02,5.229778254841193075e-01
9.891958534717559814e-02,5.225396943927353988e-01
9.955984354019165039e-02,5.220986267259846159e-01
1.002000942826271057e-01,5.216544713250526044e-01
1.008403524756431580e-01,5.212071996682912101e-01
1.014806106686592102e-01,5.207567231012113496e-01
1.021208688616752625e-01,5.203029808122883182e-01
1.027611196041107178e-01,5.198458838899946421e-01
1.034013777971267700e-01,5.193853621355044581e-01
1.040416359901428223e-01,5.189213251235775815e-01
1.046818867325782776e-01,5.184537453920090577e-01
1.053221449255943298e-01,5.179825250198648590e-01
1.059624031186103821e-01,5.175075849307182452e-01
1.066026613116264343e-01,5.170288973574512781e-01
1.072429120540618896e-01,5.165463651337782736e-01
1.078831702470779419e-01,5.160599396849039344e-01
1.085234284400939941e-01,5.155695521345196042e-01
1.091636791825294495e-01,5.150751757994225244e-01
1.098039373755455017e-01,5.145767074984313183e-01
1.104441955685615540e-01,5.140741150884511335e-01
1.110844537615776062e-01,5.135673635034150308e-01
1.117247045040130615e-01,5.130563810717760909e-01
1.123649626970291138e-01,5.125411238350592313e-01
1.130052208900451660e-01,5.120215439772186627e-01
1.136454790830612183e-01,5.114976001990569898e-01
1.142857298254966736e-01,5.109692562619168044e-01
1.149259880185127258e-01,5.104364699631309676e-01
1.155662462115287781e-01,5.098992153765058433e-01
1.162064969539642334e-01,5.093574638922904185e-01
1.168467551469802856e-01,5.088111536676223068e-01
1.174870133399963379e-01,5.082602928114781093e-01
1.181272715330123901e-01,5.077048494320925975e-01
1.187675222754478455e-01,5.071448087943686289e-01
1.194077804684638977e-01,5.065801632188953185e-01
1.200480386614799500e-01,5.060108725850205325e-01
1.206882894039154053e-01,5.054369526600779317e-01
1.213285475969314575e-01,5.048583866522777797e-01
1.219688057899475098e-01,5.042752175718376861e-01
1.226090639829635620e-01,5.036873883266848040e-01
1.232493147253990173e-01,5.030949580139352229e-01
1.238895729184150696e-01,5.024979312635733386e-01
1.245298311114311218e-01,5.018963155141435983e-01
1.251700818538665771e-01,5.012901802123312933e-01
1.258103400468826294e-01,5.006795096575915593e-01
1.264505982398986816e-01,5.000643773449331420e-01
1.270908564329147339e-01,4.994447886767767741e-01
1.277311146259307861e-01,4.988208316193958325e-01
1.283713728189468384e-01,4.981925412797165720e-01
1.290116161108016968e-01,4.975599940015538181e-01
1.296518743038177490e-01,4.969232267505541145e-01
1.302921324968338013e-01,4.962823510781402270e-01
1.309323906898498535e-01,4.956373933419904176e-01
1.315726488828659058e-01,4.949884953287968514e-01
1.322129070758819580e-01,4.943356945340346975e-01
1.328531652688980103e-01,4.936791212295936759e-01
1.334934085607528687e-01,4.930188785556044451e-01
1.341336667537689209e-01,4.923550012166924006e-01
1.347739249467849731e-01,4.916876558028073774e-01
1.354141831398010254e-01,4.910169344809682812e-01
1.360544413328170776e-01,4.903429537085539636e-01
1.366946995258331299e-01,4.896658254451931036e-01
1.373349577188491821e-01,4.889856718822120918e-01
1.379752010107040405e-01,4.883025992939566962e-01
1.386154592037200928e-01,4.876167363796959364e-01
1.392557173967361450e-01,4.869282231374780778e-01
1.398959755897521973e-01,4.862371613859117758e-01
1.405362337827682495e-01,4.855436550358547265e-01
1.411764919757843018e-01,4.848478689267765596e-01
1.418167501688003540e-01,4.841498727644317768e-01
1.424569934606552124e-01,4.834498443048884653e-01
1.430972516536712646e-01,4.827478159405735880e-01
1.437375098466873169e-01,4.820439633030852988e-01
1.443777680397033691e-01,4.813383576832022115e-01
1.450180262327194214e-01,4.806311151136339888e-01
1.456582844257354736e-01,4.799223208209291158e-01
1.462985426187515259e-01,4.792120536772372930e-01
1.469387859106063843e-01,4.785004224902440484e-01
1.475790441036224365e-01,4.777874665755015293e-01
1.482193022966384888e-01,4.770732639592183411e-01
1.488595604896545410e-01,4.763578613643089099e-01
1.494998186826705933e-01,4.756413279517213155e-01
1.501400768756866455e-01,4.749236891179235975e-01
1.507803350687026978e-01,4.742049477351981679e-01
1.514205783605575562e-01,4.734851554141079610e-01
1.520608365535736084e-01,4.727642896328445588e-01
1.527010947465896606e-01,4.720423391050068140e-01
1.533413529396057129e-01,4.713193252661280752e-01
1.539816111326217651e-01,4.705951874542160240e-01
1.546218693256378174e-01,4.698698995248102861e-01
1.552621275186538696e-01,4.691433965223219538e-01
1.559023708105087280e-01,4.684156426180563493e-01
1.565426290035247803e-01,4.676865092836575144e-01
1.571828871965408325e-01,4.669559679782384620e-01
1.578231453895568848e-01,4.662239116120230342e-01
1.584634035825729370e-01,4.654902063145067714e-01
1.591036617755889893e-01,4.647547866675001416e-01
1.597439199686050415e-01,4.640174735065318856e-01
1.603841632604598999e-01,4.632782081951871689e-01
1.610244214534759521e-01,4.625367926096193294e-01
1.616646796464920044e-01,4.617931050414529892e-01
1.623049378395080566e-01,4.610469931321512504e-01
1.629451960325241089e-01,4.602983186506000024e-01
1.635854542255401611e-01,4.595469123512190279e-01
1.642257124185562134e-01,4.587926071281209772e-01
1.648659706115722656e-01,4.580352839797114939e-01
1.655062139034271240e-01,4.572747558770480225e-01
1.661464720964431763e-01,4.565108692491239850e-01
1.667867302894592285e-01,4.557434321058204674e-01
1.674269884824752808e-01,4.549723669943608328e-01
1.680672466754913330e-01,4.541974909117669768e-01
1.687075048685073853e-01,4.534186547336487294e-01
1.693477630615234375e-01,4.526357783030521276e-01
1.699880063533782959e-01,4.518487461195150878e-01
1.706282645463943481e-01,4.510573851342147833e-01
1.712685227394104004e-01,4.502616320532144556e-01
1.719087809324264526e-01,4.494614439387873972e-01
1.725490391254425049e-01,4.486567137924302173e-01
1.731892973184585571e-01,4.478474410955048945e-01
1.738295555114746094e-01,4.470335548781978474e-01
1.744697988033294678e-01,4.462150896262429001e-01
1.751100569963455200e-01,4.453920137227620479e-01
1.757503151893615723e-01,4.445644001353583619e-01
1.763905733823776245e-01,4.437322298465011805e-01
1.770308315753936768e-01,4.428956591883883576e-01
1.776710897684097290e-01,4.420547738930880044e-01
1.783113479614257812e-01,4.412096696947349628e-01
1.789515912532806396e-01,4.403605372241115035e-01
1.795918494462966919e-01,4.395075009398015098e-01
1.802321076393127441e-01,4.386507927395220108e-01
1.808723658323287964e-01,4.377906138990690366e-01
1.815126240253448486e-01,4.369272437429687628e-01
1.821528822183609009e-01,4.360609284044780765e-01
1.827931404113769531e-01,4.351919454139103749e-01
1.834333837032318115e-01,4.343206662620104908e-01
1.840736418962478638e-01,4.334473809365171348e-01
1.847139000892639160e-01,4.325724825827856890e-01
1.853541582822799683e-01,4.316963242078353247e-01
1.859944164752960205e-01,4.308193211817954449e-01
1.866346746683120728e-01,4.299418945750161924e-01
1.872749328613281250e-01,4.290644755008119482e-01
1.879151761531829834e-01,4.281875130352528203e-01
1.885554343461990356e-01,4.273114639693398331e-01
1.891956925392150879e-01,4.264367754428741719e-01
1.898359507322311401e-01,4.255639524975451948e-01
1.904762089252471924e-01,4.246934650245250964e-01
1.911164671182632446e-01,4.238258096637412820e-01
1.917567253112792969e-01,4.229614659574374436e-01
1.923969686031341553e-01,4.221009421856614097e-01
1.930372267961502075e-01,4.212446649682588529e-01
1.936774849891662598e-01,4.203931753124798831e-01
1.943177431821823120e-01,4.195468928146532939e-01
1.949580013751983643e-01,4.187062898347395645e-01
1.955982595682144165e-01,4.178718111849670791e-01
1.962385177612304688e-01,4.170438780813752189e-01
1.968787610530853271e-01,4.162229164974067253e-01
1.975190192461013794e-01,4.154092619924010243e-01
1.981592774391174316e-01,4.146033032287022024e-01
1.987995356321334839e-01,4.138053562704051558e-01
1.994397938251495361e-01,4.130157339565099228e-01
2.000800520181655884e-01,4.122346890842254474e-01
2.007203102111816406e-01,4.114624759548801691e-01
2.013605535030364990e-01,4.106993068187119178e-01
2.020008116960525513e-01,4.099452772451379623e-01
2.026410698890686035e-01,4.092005957049518194e-01
2.032813280820846558e-01,4.084652825094594597e-01
2.039215862751007080e-01,4.077394035725587784e-01
2.045618444681167603e-01,4.070229547608419374e-01
2.052021026611328125e-01,4.063158799782735642e-01
2.058423459529876709e-01,4.056181012740260883e-01
2.064826041460037231e-01,4.049294730052102054e-01
2.071228623390197754e-01,4.042497885625211396e-01
2.077631205320358276e-01,4.035788523854244580e-01
2.084033787250518799e-01,4.029163762947214344e-01
2.090436369180679321e-01,4.022620422066989221e-01
2.096838951110839844e-01,4.016155125800420223e-01
2.103241533041000366e-01,4.009763528984242598e-01
2.109643965959548950e-01,4.003441386388804091e-01
2.116046547889709473e-01,3.997183524609941863e-01
2.122449129819869995e-01,3.990984951864544605e-01
2.128851711750030518e-01,3.984840096998829573e-01
2.135254293680191040e-01,3.978742760049436278e-01
2.141656875610351562e-01,3.972686944330945380e-01
2.148059457540512085e-01,3.966665753681293261e-01
2.154461890459060669e-01,3.960672789280108574e-01
2.160864472389221191e-01,3.954700664966903645e-01
2.167267054319381714e-01,3.948742178346140719e-01
2.173669636249542236e-01,3.942789670212043518e-01
2.180072218179702759e-01,3.936835838674532795e-01
2.186474800109863281e-01,3.930873125441163296e-01
2.192877382040023804e-01,3.924893447728283746e-01
2.199279814958572388e-01,3.918889286379494408e-01
2.205682396888732910e-01,3.912852563219955115e-01
2.212084978818893433e-01,3.906775612537356501e-01
2.218487560749053955e-01,3.900651005586270870e-01
2.224890142679214478e-01,3.894470830146090634e-01
2.231292724609375000e-01,3.888227853911621068e-01
2.237695306539535522e-01,3.881914865971469730e-01
2.244097739458084106e-01,3.875524833162811156e-01
2.250500321388244629e-01,3.869051022269145435e-01
2.256902903318405151e-01,3.862486769158510747e-01
2.263305485248565674e-01,3.855826409978808655e-01
2.269708067178726196e-01,3.849063474048923794e-01
2.276110649108886719e-01,3.842192966691531097e-01
2.282513231039047241e-01,3.835209630135829606e-01
2.288915663957595825e-01,3.828108990296925640e-01
2.295318245887756348e-01,3.820886770188205439e-01
2.301720827817916870e-01,3.813539092775890538e-01
2.308123409748077393e-01,3.806062717016058805e-01
2.314525991678237915e-01,3.798454937450745916e-01
2.320928573608398438e-01,3.790713508865968251e-01
2.327331155538558960e-01,3.782836217547385083e-01
2.333733588457107544e-01,3.774822558330050981e-01
2.340136170387268066e-01,3.766670762505270886e-01
2.346538752317428589e-01,3.758380800640623853e-01
2.352941334247589111e-01,3.749953148000386705e-01
2.359343916177749634e-01,3.741388283280775440e-01
2.365746498107910156e-01,3.732687297238919122e-01
2.372149080038070679e-01,3.723851830224162995e-01
2.378551512956619263e-01,3.714884295486404753e-01
2.384954094886779785e-01,3.705786380309694650e-01
2.391356676816940308e-01,3.696561826495501357e-01
2.397759258747100830e-01,3.687213246174527725e-01
2.404161840677261353e-01,3.677745033566690580e-01
2.410564422607421875e-01,3.668160594065037472e-01
2.416967004537582397e-01,3.658464599244117821e-01
2.423369437456130981e-01,3.648661638896713022e-01
2.429772019386291504e-01,3.638756655092154624e-01
2.436174601316452026e-01,3.628754559373965627e-01
2.442577183246612549e-01,3.618661246384471397e-01
2.448979765176773071e-01,3.608481694762164516e-01
2.455382347106933594e-01,3.598221935578460595e-01
2.461784929037094116e-01,3.587887744634459253e-01
2.468187510967254639e-01,3.577485073567583385e-01
2.474589943885803223e-01,3.567020268593985577e-01
2.480992525815963745e-01,3.556498464310227092e-01
2.487395107746124268e-01,3.545926321926327063e-01
2.493797689676284790e-01,3.535309891132643045e-01
2.500200271606445312e-01,3.524654947843623987e-01
2.506602704524993896e-01,3.513967758809615205e-01
2.513005435466766357e-01,3.503253419526561885e-01
2.519407868385314941e-01,3.492518694905464294e-01
2.525810599327087402e-01,3.481767981272154699e-01
2.532213032245635986e-01,3.471008060204630041e-01
2.538615465164184570e-01,3.460243280346930739e-01
2.545018196105957031e-01,3.449478505467267198e-01
2.551420629024505615e-01,3.438719529664737706e-01
2.557823359966278076e-01,3.427970107701288072e-01
2.564225792884826660e-01,3.417235843244270654e-01
2.570628523826599121e-01,3.406519646664047940e-01
2.577030956745147705e-01,3.395826651404894037e-01
2.583433389663696289e-01,3.385160299160725472e-01
2.589836120605468750e-01,3.374523431982998645e-01
2.596238553524017334e-01,3.363920334122072475e-01
2.602641284465789795e-01,3.353352997705485450e-01
2.609043717384338379e-01,3.342825242767775151e-01
2.615446448326110840e-01,3.332338626858986075e-01
2.621848881244659424e-01,3.321896281687086727e-01
2.628251314163208008e-01,3.311499800606223509e-01
2.634654045104980469e-01,3.301150427894126160e-01
2.641056478023529053e-01,3.290850762576464916e-01
2.647459208965301514e-01,3.280600974301837169e-01
2.653861641883850098e-01,3.270403150225984490e-01
2.660264372825622559e-01,3.260257187905981624e-01
2.666666805744171143e-01,3.250164505264021564e-01
2.673069238662719727e-01,3.240124990699149166e-01
2.679471969604492188e-01,3.230138616214697223e-01
2.685874402523040771e-01,3.220206036517074821e-01
2.692277133464813232e-01,3.210326173657138682e-01
2.698679566383361816e-01,3.200499159818899209e-01
2.705082297325134277e-01,3.190723871037079995e-01
2.711484730243682861e-01,3.181000111885907700e-01
2.717887461185455322e-01,3.171326248792736280e-01
2.724289894104003906e-01,3.161701321786711816e-01
2.730692327022552490e-01,3.152123755115816550e-01
2.737095057964324951e-01,3.142591663600606822e-01
2.743497490882873535e-01,3.133104182641992530e-01
2.749900221824645996e-01,3.123658316203004048e-01
2.756302654743194580e-01,3.114252720593690960e-01
2.762705385684967041e-01,3.104884294859755478e-01
2.769107818603515625e-01,3.095551532351334956e-01
2.775510251522064209e-01,3.086251050886117397e-01
2.781912982463836670e-01,3.076979848055740874e-01
2.788315415382385254e-01,3.067735637905153467e-01
2.794718146324157715e-01,3.058514411138490985e-01
2.801120579242706299e-01,3.049313330289176172e-01
2.807523310184478760e-01,3.040128522780460862e-01
2.813925743103027344e-01,3.030956899852670361e-01
2.820328176021575928e-01,3.021793977798559183e-01
2.826730906963348389e-01,3.012635415611448764e-01
2.833133339881896973e-01,3.003477912555005958e-01
2.839536070823669434e-01,2.994316058893353727e-01
2.845938503742218018e-01,2.985146094066291056e-01
2.852341234683990479e-01,2.975962979870923064e-01
2.858743667602539062e-01,2.966761919571396788e-01
2.865146100521087646e-01,2.957538294308523774e-01
2.871548831462860107e-01,2.948286204858501236e-01
2.877951264381408691e-01,2.939001353232679747e-01
2.884353995323181152e-01,2.929677321614096996e-01
2.890756428241729736e-01,2.920310074664591582e-01
2.897159159183502197e-01,2.910892951652259697e-01
2.903561592102050781e-01,2.901421072348617791e-01
2.909964025020599365e-01,2.891888913040094877e-01
2.916366755962371826e-01,2.882290007540451171e-01
2.922769188880920410e-01,2.872619665281748169e-01
2.929171919822692871e-01,2.862871347651703147e-01
2.935574352741241455e-01,2.853040560530715197e-01
2.941977083683013916e-01,2.843120678475958840e-01
2.948379516601562500e-01,2.833107489714397076e-01
2.954781949520111084e-01,2.822994608037205921e-01
2.961184680461883545e-01,2.812776923335897905e-01
2.967587113380432129e-01,2.802449881300876910e-01
2.973989844322204590e-01,2.792008007022985794e-01
2.980392277240753174e-01,2.781447440490167899e-01
2.986795008182525635e-01,2.770762770591286284e-01
2.993197441101074219e-01,2.759950739366328065e-01
2.999599874019622803e-01,2.749007302097510319e-01
3.006002604961395264e-01,2.737928110289309380e-01
3.012405037879943848e-01,2.726711085211825925e-01
3.018807768821716309e-01,2.715352397154733310e-01
3.025210201740264893e-01,2.703850589497776014e-01
3.031612932682037354e-01,2.692202811997956857e-01
3.038015365600585938e-01,2.680408316146198899e-01
3.044417798519134521e-01,2.668465695986261821e-01
3.050820529460906982e-01,2.656373731432211116e-01
3.057222962379455566e-01,2.644133182561567708e-01
3.063625693321228027e-01,2.631743630816707480e-01
3.070028126239776611e-01,2.619207117598647550e-01
3.076430857181549072e-01,2.606524128135649931e-01
3.082833290100097656e-01,2.593697595760877661e-01
3.089235723018646240e-01,2.580729974233726409e-01
3.095638453960418701e-01,2.567623635758002898e-01
3.102040886878967285e-01,2.554383354335802991e-01
3.108443617820739746e-01,2.541012802862914199e-01
3.114846050739288330e-01,2.527517916524710806e-01
3.121248781681060791e-01,2.513903043173177920e-01
3.127651214599609375e-01,2.500175370650463691e-01
3.134053647518157959e-01,2.486341157741778218e-01
3.140456378459930420e-01,2.472406579293737749e-01
3.146858811378479004e-01,2.458381217006113673e-01
3.153261542320251465e-01,2.444271285957988482e-01
3.159663975238800049e-01,2.430087472830155804e-01
3.166066706180572510e-01,2.415837270689227267e-01
3.172469139099121094e-01,2.401531569326778026e-01
3.178871572017669678e-01,2.387179915350952086e-01
3.185274302959442139e-01,2.372792047236504942e-01
3.191676735877990723e-01,2.358379904653324921e-01
3.198079466819763184e-01,2.343953327097061390e-01
3.204481899738311768e-01,2.329524861008862580e-01
3.210884630680084229e-01,2.315105135551394078e-01
3.217287063598632812e-01,2.300706890999499876e-01
3.223689496517181396e-01,2.286341457881038153e-01
3.230092227458953857e-01,2.272020232544820217e-01
3.236494660377502441e-01,2.257757007751584055e-01
3.242897391319274902e-01,2.243562503730820445e-01
3.249299824237823486e-01,2.229450123873433220e-01
3.255702555179595947e-01,2.215430587045235100e-01
3.262104988098144531e-01,2.201517565135580057e-01
3.268507421016693115e-01,2.187722090030659317e-01
3.274910151958465576e-01,2.174055377284496160e-01
3.281312584877014160e-01,2.160530337449060312e-01
3.287715315818786621e-01,2.147156847216011855e-01
3.294117748737335205e-01,2.133947088470691256e-01
3.300520479679107666e-01,2.120910564926008490e-01
3.306922912597656250e-01,2.108058923395232931e-01
3.313325345516204834e-01,2.095401327704959904e-01
3.319728076457977295e-01,2.082946798496374541e-01
3.326130509376525879e-01,2.070705118944697887e-01
3.332533240318298340e-01,2.058684041016647370e-01
3.338935673236846924e-01,2.046892387192991158e-01
3.345338404178619385e-01,2.035336548350779040e-01
3.351740837097167969e-01,2.024024906603374419e-01
3.358143270015716553e-01,2.012962655190779770e-01
3.364546000957489014e-01,2.002155364381152935e-01
3.370948433876037598e-01,1.991608872192069946e-01
3.377351164817810059e-01,1.981326924636008791e-01
3.383753597736358643e-01,1.971314213373971391e-01
3.390156328678131104e-01,1.961573244739573951e-01
3.396558761596679688e-01,1.952107260649462717e-01
3.402961194515228271e-01,1.942917823452328108e-01
3.409363925457000732e-01,1.934006044253742118e-01
3.415766358375549316e-01,1.925373152289706624e-01
3.422169089317321777e-01,1.917018891486215182e-01
3.428571522235870361e-01,1.908943291303879519e-01
3.434974253177642822e-01,1.901144467139839200e-01
3.441376686096191406e-01,1.893621711177209122e-01
3.447779119014739990e-01,1.886372452210247630e-01
3.454181849956512451e-01,1.879393493298353590e-01
3.460584282875061035e-01,1.872682203339492979e-01
3.466987013816833496e-01,1.866234667012616200e-01
3.473389446735382080e-01,1.860046934398487117e-01
3.479792177677154541e-01,1.854113678763731343e-01
3.486194610595703125e-01,1.848430677874661754e-01
3.492597341537475586e-01,1.842992046993967570e-01
3.498999774456024170e-01,1.837792238809239365e-01
3.505402207374572754e-01,1.832825198258154487e-01
3.511804938316345215e-01,1.828083849534607452e-01
3.518207371234893799e-01,1.823562276821499850e-01
3.524610102176666260e-01,1.819253033157410826e-01
3.531012535095214844e-01,1.815149038315588825e-01
3.537415266036987305e-01,1.811242775417762907e-01
3.543817698955535889e-01,1.807527002699487184e-01
3.550220131874084473e-01,1.803993661094365208e-01
3.556622862815856934e-01,1.800634836160330821e-01
3.563025295734405518e-01,1.797442571711007631e-01
3.569428026676177979e-01,1.794408711727895067e-01
3.575830459594726562e-01,1.791525053483580265e-01
3.582233190536499023e-01,1.788783409060998864e-01
3.588635623455047607e-01,1.786175412752752933e-01
3.595038056373596191e-01,1.783692323878529606e-01
3.601440787315368652e-01,1.781325831622742051e-01
3.607843220233917236e-01,1.779067684920847547e-01
3.614245951175689697e-01,1.776909152017869253e-01
3.620648384094238281e-01,1.774841732920346971e-01
3.627051115036010742e-01,1.772856616759876935e-01
3.633453547954559326e-01,1.770945552270148937e-01
3.639855980873107910e-01,1.769099566433327553e-01
3.646258711814880371e-01,1.767310109172131050e-01
3.652661144733428955e-01,1.765568377284125745e-01
3.659063875675201416e-01,1.763865635938208776e-01
3.665466308593750000e-01,1.762193199507411379e-01
3.671869039535522461e-01,1.760541982798859983e-01
3.678271472454071045e-01,1.758903185785478662e-01
3.684673905372619629e-01,1.757267828709081492e-01
3.691076636314392090e-01,1.755626714346525397e-01
3.697479069232940674e-01,1.753970941610516476e-01
3.703881800174713135e-01,1.752291084000443533e-01
3.710284233093261719e-01,1.750578030280363073e-01
3.716686964035034180e-01,1.748822206537239410e-01
3.723089396953582764e-01,1.747014510006215104e-01
3.729491829872131348e-01,1.745144946604568759e-01
3.735894560813903809e-01,1.743204288434729854e-01
3.742296993732452393e-01,1.741182874266229419e-01
3.748699724674224854e-01,1.739070546608769696e-01
3.755102157592773438e-01,1.736858179740159436e-01
3.761504888534545898e-01,1.734535309913480816e-01
3.767907321453094482e-01,1.732092302879593149e-01
3.774309754371643066e-01,1.729519533240964080e-01
3.780712485313415527e-01,1.726806835948218044e-01
3.787114918231964111e-01,1.723944780567512325e-01
3.793517649173736572e-01,1.720923238933238508e-01
3.799920082092285156e-01,1.717732880292430764e-01
3.806322813034057617e-01,1.714363765398818629e-01
3.812725245952606201e-01,1.710807189218108704e-01
3.819127678871154785e-01,1.707053519811063680e-01
3.825530409812927246e-01,1.703094006523881987e-01
3.831932842731475830e-01,1.698920037362703361e-01
3.838335573673248291e-01,1.694522917723055855e-01
3.844738006591796875e-01,1.689895349155747795e-01
3.851140737533569336e-01,1.685029004597575764e-01
3.857543170452117920e-01,1.679917324133555212e-01
3.863945603370666504e-01,1.674553706417034604e-01
3.870348334312438965e-01,1.668931315124324577e-01
3.876750767230987549e-01,1.663045513721401747e-01
3.883153498172760010e-01,1.656890581430636722e-01
3.889555931091308594e-01,1.650463102278751926e-01
3.895958662033081055e-01,1.643758899691127873e-01
3.902361094951629639e-01,1.636776081472257616e-01
3.908763527870178223e-01,1.629511656695674660e-01
3.915166258811950684e-01,1.621964851056816315e-01
3.921568691730499268e-01,1.614135631131863313e-01
3.927971422672271729e-01,1.606023998789849472e-01
3.934373855590820312e-01,1.597632134129143289e-01
3.940776586532592773e-01,1.588961593570621389e-01
3.947179019451141357e-01,1.580016771385142071e-01
3.953581452369689941e-01,1.570801315497964978e-01
3.959984183311462402e-01,1.561320207839975716e-01
3.966386616230010986e-01,1.551580658244882116e-01
3.972789347171783447e-01,1.541588699433074083e-01
3.979191780090332031e-01,1.531353863507041169e-01
3.985594511032104492e-01,1.520883894484974519e-01
3.991996943950653076e-01,1.510190139067892900e-01
3.998399376869201660e-01,1.499282988222079283e-01
4.004802107810974121e-01,1.488173746841074951e-01
4.011204540729522705e-01,1.476876411185159554e-01
4.017607271671295166e-01,1.465403327086773899e-01
4.024009704589843750e-01,1.453770036960437828e-01
4.030412435531616211e-01,1.441990341082437510e-01
4.036814868450164795e-01,1.430081108951570812e-01
4.043217301368713379e-01,1.418058595268170130e-01
4.049620032310485840e-01,1.405939039135319923e-01
4.056022465229034424e-01,1.393741027487136463e-01
4.062425196170806885e-01,1.381481558366925988e-01
4.068827629089355469e-01,1.369180240336791421e-01
4.075230360031127930e-01,1.356854559390976434e-01
4.081632792949676514e-01,1.344524909406934476e-01
4.088035225868225098e-01,1.332209602999538944e-01
4.094437956809997559e-01,1.319927474735909101e-01
4.100840389728546143e-01,1.307699247541975751e-01
4.107243120670318604e-01,1.295543033519450660e-01
4.113645553588867188e-01,1.283479411530565883e-01
4.120048284530639648e-01,1.271526185345805970e-01
4.126450717449188232e-01,1.259703426076121957e-01
4.132853150367736816e-01,1.248029053351356055e-01
4.139255881309509277e-01,1.236520731431296483e-01
4.145658314228057861e-01,1.225197703791565118e-01
4.152061045169830322e-01,1.214075710262583208e-01
4.158463478088378906e-01,1.203172587611449629e-01
4.164866209030151367e-01,1.192503596403278188e-01
4.171268641948699951e-01,1.182084868892578911e-01
4.177671074867248535e-01,1.171930527899700536e-01
4.184073805809020996e-01,1.162053962144851127e-01
4.190476238727569580e-01,1.152469071208228613e-01
4.196878969669342041e-01,1.143186932309010473e-01
4.203281402587890625e-01,1.134219951225814427e-01
4.209684133529663086e-01,1.125576838815760539e-01
4.216086566448211670e-01,1.117268108595537157e-01
4.222488999366760254e-01,1.109301055906541933e-01
4.228891730308532715e-01,1.101682623294300001e-01
4.235294163227081299e-01,1.094419389888949823e-01
4.241696894168853760e-01,1.087515597550892110e-01
4.248099327087402344e-01,1.080975618192789867e-01
4.254502058029174805e-01,1.074801405635517071e-01
4.260904490947723389e-01,1.068994921573822587e-01
4.267306923866271973e-01,1.063556403723922017e-01
4.273709654808044434e-01,1.058484380638446964e-01
4.280112087726593018e-01,1.053777785135547873e-01
4.286514818668365479e-01,1.049432786905590831e-01
4.292917251586914062e-01,1.045445515768221867e-01
4.299319982528686523e-01,1.041810568730507924e-01
4.305722415447235107e-01,1.038521767718787459e-01
4.312124848365783691e-01,1.035571088958184838e-01
4.318527579307556152e-01,1.032950249548569843e-01
4.324930012226104736e-01,1.030649624057868863e-01
4.331332743167877197e-01,1.028658691854049678e-01
4.337735176086425781e-01,1.026966151263271065e-01
4.344137907028198242e-01,1.025559026130564710e-01
4.350540339946746826e-01,1.024424420312386452e-01
4.356943070888519287e-01,1.023547891304725788e-01
4.363345503807067871e-01,1.022914645047485749e-01
4.369747936725616455e-01,1.022508595220110728e-01
4.376150667667388916e-01,1.022313430773094112e-01
4.382553100585937500e-01,1.022311673506122176e-01
4.388955831527709961e-01,1.022486166382439166e-01
4.395358264446258545e-01,1.022817810453027221e-01
4.401760995388031006e-01,1.023287955610108213e-01
4.408163428306579590e-01,1.023876773590965961e-01
4.414565861225128174e-01,1.024564740648452599e-01
4.420968592166900635e-01,1.025331272920406711e-01
4.427371025085449219e-01,1.026155771967598440e-01
4.433773756027221680e-01,1.027017483993830638e-01
4.440176188945770264e-01,1.027894448961563789e-01
4.446578919887542725e-01,1.028765983177883925e-01
4.452981352806091309e-01,1.029610253115125218e-01
4.459383785724639893e-01,1.030405541360899235e-01
4.465786516666412354e-01,1.031129897911626792e-01
4.472188949584960938e-01,1.031761994574882380e-01
4.478591680526733398e-01,1.032279838958292117e-01
4.484994113445281982e-01,1.032661876937441825e-01
4.491396844387054443e-01,1.032886859734416518e-01
4.497799277305603027e-01,1.032933062608947239e-01
4.504201710224151611e-01,1.032779961882726028e-01
4.510604441165924072e-01,1.032406418780187352e-01
4.517006874084472656e-01,1.031792393506174577e-01
4.523409605026245117e-01,1.030917523278511716e-01
4.529812037944793701e-01,1.029762215190093144e-01
4.536214768886566162e-01,1.028307728079829175e-01
4.542617201805114746e-01,1.026535148362857086e-01
4.549019634723663330e-01,1.024426590182065944e-01
4.555422365665435791e-01,1.021964463766922293e-01
4.561824798583984375e-01,1.019132218000358137e-01
4.568227529525756836e-01,1.015913507543451111e-01
4.574629962444305420e-01,1.012293326501509938e-01
4.581032693386077881e-01,1.008256715628901290e-01
4.587435126304626465e-01,1.003790569357914109e-01
4.593837559223175049e-01,9.988813354469261441e-02
4.600240290164947510e-01,9.935174147637626518e-02
4.606642723083496094e-01,9.876878490222562590e-02
4.613045454025268555e-01,9.813825647671858832e-02
4.619447886943817139e-01,9.745926034939378368e-02
4.625850617885589600e-01,9.673097854365231285e-02
4.632253050804138184e-01,9.595279337288342703e-02
4.638655483722686768e-01,9.512408785288517521e-02
4.645058214664459229e-01,9.424437231963622708e-02
4.651460647583007812e-01,9.331342416413423990e-02
4.657863378524780273e-01,9.233091419679784195e-02
4.664265811443328857e-01,9.129686367036926598e-02
4.670668542385101318e-01,9.021121959702060877e-02
4.677070975303649902e-01,8.907428346567947131e-02
4.683473408222198486e-01,8.788626216500095012e-02
4.689876139163970947e-01,8.664758646535553055e-02
4.696278572082519531e-01,8.535892712582349162e-02
4.702681303024291992e-01,8.402089044099447790e-02
4.709083735942840576e-01,8.263445120650247944e-02
4.715486466884613037e-01,8.120048230055809668e-02
4.721888899803161621e-01,7.972023642865977422e-02
4.728291332721710205e-01,7.819494198797327655e-02
4.734694063663482666e-01,7.662590694299797889e-02
4.741096496582031250e-01,7.501483768148187181e-02
4.747499227523803711e-01,7.336327657694496907e-02
4.753901660442352295e-01,7.167315952541963853e-02
4.760304391384124756e-01,6.994630639254317828e-02
4.766706824302673340e-01,6.818492743698723046e-02
4.773109257221221924e-01,6.639116993120719457e-02
4.779511988162994385e-01,6.456724902163557545e-02
4.785914421081542969e-01,6.271579337895882844e-02
4.792317152023315430e-01,6.083916702191505266e-02
4.798719584941864014e-01,5.894020620895812357e-02
4.805122315883636475e-01,5.702150147608531228e-02
4.811524748802185059e-01,5.508608003408266285e-02
4.817927181720733643e-01,5.313684309775101866e-02
4.824329912662506104e-01,5.117668182703605240e-02
4.830732345581054688e-01,4.920890726419502315e-02
4.837135076522827148e-01,4.723652822665291851e-02
4.843537509441375732e-01,4.526295530014934343e-02
4.849940240383148193e-01,4.329129934806363877e-02
4.856342673301696777e-01,4.132508371593335283e-02
4.862745106220245361e-01,3.936760754301538157e-02
4.869147837162017822e-01,3.742216829094591191e-02
4.875550270080566406e-01,3.549239796443881545e-02
4.881953001022338867e-01,3.358150175087226685e-02
4.888355433940887451e-01,3.169315337621814166e-02
4.894758164882659912e-01,2.983056031668995800e-02
4.901160597801208496e-01,2.799730142987622017e-02
4.907563030719757080e-01,2.619670159366149775e-02
4.913965761661529541e-01,2.443199582733601716e-02
4.920368194580078125e-01,2.270665852108688654e-02
4.926770925521850586e-01,2.102376849108011925e-02
4.933173358440399170e-01,1.938665429518993122e-02
4.939576089382171631e-01,1.779829107621555551e-02
4.945978522300720215e-01,1.626181903952694796e-02
4.952380955219268799e-01,1.478009476730202110e-02
4.958783686161041260e-01,1.335590978938538953e-02
4.965186119079589844e-01,1.199208585233968449e-02
4.971588850021362305e-01,1.069111745860951146e-02
4.977991282939910889e-01,9.455581298976056814e-03
4.984394013881683350e-01,8.287740864233228422e-03
4.990796446800231934e-01,7.189908792303967289e-03
4.997198879718780518e-01,6.164077653068922302e-03
5.003601312637329102e-01,5.212160274746580058e-03
5.010004043579101562e-01,4.335892740864988326e-03
5.016406774520874023e-01,3.536900805546139281e-03
5.022809505462646484e-01,2.816618263709713688e-03
5.029211640357971191e-01,2.176341325522912484e-03
5.035614371299743652e-01,1.617017855728875020e-03
5.042017102241516113e-01,1.139634299483383018e-03
5.048419237136840820e-01,7.449199006828166603e-04
5.054821968078613281e-01,4.333170118258067305e-04
5.061224699020385742e-01,2.052318423801935410e-04
5.067627429962158203e-01,6.080363367022556531e-05
5.074029564857482910e-01,0.000000000000000000e+00
5.080432295799255371e-01,2.257914214487399818e-05
5.086835026741027832e-01,1.281168828963785700e-04
5.093237161636352539e-01,3.160257510907982237e-04
5.099639892578125000e-01,5.855195298130055903e-04
5.106042623519897461e-01,9.356053664699715000e-04
5.112445354461669922e-01,1.365134046416471847e-03
5.118847489356994629e-01,1.872714580362089265e-03
5.125250220298767090e-01,2.456923474202010738e-03
5.131652951240539551e-01,3.116040573199363450e-03
5.138055086135864258e-01,3.848114876615849056e-03
5.144457817077636719e-01,4.651306499362739544e-03
5.150860548019409180e-01,5.523388962378028566e-03
5.157263278961181641e-01,6.462014662705684032e-03
5.163665413856506348e-01,7.464661640702807688e-03
5.170068144798278809e-01,8.528931950885443314e-03
5.176470875740051270e-01,9.651989833860064039e-03
5.182873010635375977e-01,1.083095378996912217e-02
5.189275741577148438e-01,1.206307445186638461e-02
5.195678472518920898e-01,1.334522944860561111e-02
5.202081203460693359e-01,1.467429136434539316e-02
5.208483338356018066e-01,1.604694565857700539e-02
5.214886069297790527e-01,1.746017557530965547e-02
5.221288800239562988e-01,1.891056711344951680e-02
5.227690935134887695e-01,2.039460207573862149e-02
5.234093666076660156e-01,2.190915752627109470e-02
5.240496397018432617e-01,2.345067087947061424e-02
5.246899127960205078e-01,2.501576596589938362e-02
5.253301262855529785e-01,2.660082059048374248e-02
5.259703993797302246e-01,2.820272657537792327e-02
5.266106724739074707e-01,2.981795327210079449e-02
5.272508859634399414e-01,3.144302567456858100e-02
5.278911590576171875e-01,3.307488037905770284e-02
5.285314321517944336e-01,3.471014425403184944e-02
5.291717052459716797e-01,3.634564368927417632e-02
5.298119187355041504e-01,3.797812412232470791e-02
5.304521918296813965e-01,3.960485389204748685e-02
5.310924649238586426e-01,4.122278072121154935e-02
5.317326784133911133e-01,4.282894113803692449e-02
5.323729515075683594e-01,4.442092546659237584e-02
5.330132246017456055e-01,4.599605180809618332e-02
5.336534976959228516e-01,4.755183553296493670e-02
5.342937111854553223e-01,4.908587448901169381e-02
5.349339842796325684e-01,5.059625728882544138e-02
5.355742573738098145e-01,5.208087321387377955e-02
5.362144708633422852e-01,5.353770834449544935e-02
5.368547439575195312e-01,5.496536950911323771e-02
5.374950170516967773e-01,5.636217504938256795e-02
5.381352901458740234e-01,5.772674680929190671e-02
5.387755036354064941e-01,5.905779730567406460e-02
5.394157767295837402e-01,6.035452334990454304e-02
5.400560498237609863e-01,6.161594937407866013e-02
5.406962633132934570e-01,6.284128523375454023e-02
5.413365364074707031e-01,6.403018731566678667e-02
5.419768095016479492e-01,6.518226840126573052e-02
5.426170825958251953e-01,6.629728297203651977e-02
5.432572960853576660e-01,6.737510807486790654e-02
5.438975691795349121e-01,6.841610092706318369e-02
5.445378422737121582e-01,6.942040298909013529e-02
5.451780557632446289e-01,7.038840221998787783e-02
5.458183288574218750e-01,7.132083814404577282e-02
5.464586019515991211e-01,7.221834352062028728e-02
5.470988750457763672e-01,7.308179952020443793e-02
5.477390885353088379e-01,7.391206995185228834e-02
5.483793616294860840e-01,7.471045894147287925e-02
5.490196347236633301e-01,7.547808635783148645e-02
5.496598482131958008e-01,7.621623110829345293e-02
5.503001213073730469e-01,7.692644831367889680e-02
5.509403944015502930e-01,7.761022425392472002e-02
5.515806674957275391e-01,7.826916262655547740e-02
5.522208809852600098e-01,7.890491803115118330e-02
5.528611540794372559e-01,7.951940620289121853e-02
5.535014271736145020e-01,8.011435442166092713e-02
5.541416406631469727e-01,8.069168301502482876e-02
5.547819137573242188e-01,8.125344139629575579e-02
5.554221868515014648e-01,8.180155257493737508e-02
5.560624599456787109e-01,8.233811511586042187e-02
5.567026734352111816e-01,8.286513994237409975e-02
5.573429465293884277e-01,8.338486542494605303e-02
5.579832196235656738e-01,8.389936325555913399e-02
5.586234927177429199e-01,8.441082180535097734e-02
5.592637062072753906e-01,8.492133815038149791e-02
5.599039793014526367e-01,8.543318910992692139e-02
5.605442523956298828e-01,8.594855573854998099e-02
5.611844658851623535e-01,8.646950642218831362e-02
5.618247389793395996e-01,8.699836663599924691e-02
5.624650120735168457e-01,8.753721576231932033e-02
5.631052851676940918e-01,8.808822969839225081e-02
5.637454986572265625e-01,8.865348044829612917e-02
5.643857717514038086e-01,8.923519869632423607e-02
5.650260448455810547e-01,8.983541042201270699e-02
5.656662583351135254e-01,9.045612113673051624e-02
5.663065314292907715e-01,9.109948637429710061e-02
5.669468045234680176e-01,9.176743396222608595e-02
5.675870776176452637e-01,9.246193170658845162e-02
5.682272911071777344e-01,9.318481636358333375e-02
5.688675642013549805e-01,9.393815085651135988e-02
5.695078372955322266e-01,9.472368171253719993e-02
5.701480507850646973e-01,9.554310706896895766e-02
5.707883238792419434e-01,9.639836582115401953e-02
5.714285969734191895e-01,9.729105527955361765e-02
5.720688700675964355e-01,9.822286686145176304e-02
5.727090835571289062e-01,9.919526681737877993e-02
5.733493566513061523e-01,1.002099867138084299e-01
5.739896297454833984e-01,1.012684411541746599e-01
5.746298432350158691e-01,1.023719590451568351e-01
5.752701163291931152e-01,1.035221092092442063e-01
5.759103894233703613e-01,1.047200818946008027e-01
5.765506625175476074e-01,1.059671728165452187e-01
5.771908760070800781e-01,1.072644233996165042e-01
5.778311491012573242e-01,1.086131806748227291e-01
5.784714221954345703e-01,1.100144056812650817e-01
5.791116356849670410e-01,1.114689322133659566e-01
5.797519087791442871e-01,1.129779390782106319e-01
5.803921818733215332e-01,1.145421676750322248e-01
5.810324549674987793e-01,1.161623360639536529e-01
5.816726684570312500e-01,1.178390555374981830e-01
5.823129415512084961e-01,1.195731762656921937e-01
5.829532146453857422e-01,1.213651457130664468e-01
5.835934281349182129e-01,1.232152555305958685e-01
5.842337012290954590e-01,1.251241887399805464e-01
5.848739743232727051e-01,1.270921212819140500e-01
5.855142474174499512e-01,1.291192470152564553e-01
5.861544609069824219e-01,1.312055240738292383e-01
5.867947340011596680e-01,1.333513857553980664e-01
5.874350070953369141e-01,1.355566068895797116e-01
5.880752205848693848e-01,1.378208694376121812e-01
5.887154936790466309e-01,1.401443859675204351e-01
5.893557667732238770e-01,1.425266328426721962e-01
5.899960398674011230e-01,1.449672842068818746e-01
5.906362533569335938e-01,1.474656069303361683e-01
5.912765264511108398e-01,1.500215022424447042e-01
5.919167995452880859e-01,1.526341366108345809e-01
5.925570130348205566e-01,1.553025149050508702e-01
5.931972861289978027e-01,1.580263468646823100e-01
5.938375592231750488e-01,1.608044801463068829e-01
5.944778323173522949e-01,1.636359467716159699e-01
5.951180458068847656e-01,1.665194222589407858e-01
5.957583189010620117e-01,1.694543249852924482e-01
5.963985919952392578e-01,1.724391695683511472e-01
5.970388054847717285e-01,1.754724087746226679e-01
5.976790785789489746e-01,1.785532134420364514e-01
5.983193516731262207e-01,1.816799133758975060e-01
5.989596247673034668e-01,1.848510258329079115e-01
5.995998382568359375e-01,1.880646826180658593e-01
6.002401113510131836e-01,1.913199016107354211e-01
6.008803844451904297e-01,1.946146729521558427e-01
6.015205979347229004e-01,1.979470448152174100e-01
6.021608710289001465e-01,2.013158350702655142e-01
6.028011441230773926e-01,2.047189423248765294e-01
6.034414172172546387e-01,2.081545558302706489e-01
6.040816307067871094e-01,2.116204706374587019e-01
6.047219038009643555e-01,2.151154547404487971e-01
6.053621768951416016e-01,2.186372787410713059e-01
6.060023903846740723e-01,2.221836640098318050e-01
6.066426634788513184e-01,2.257533314339985608e-01
6.072829365730285645e-01,2.293440455290580715e-01
6.079232096672058105e-01,2.329538582437722383e-01
6.085634231567382812e-01,2.365804876530051004e-01
6.092036962509155273e-01,2.402226854876818862e-01
6.098439693450927734e-01,2.438782157850405419e-01
6.104841828346252441e-01,2.475448667003519176e-01
6.111244559288024902e-01,2.512214610446052987e-01
6.117647290229797363e-01,2.549058196780613628e-01
6.124050021171569824e-01,2.585961925739050926e-01
6.130452156066894531e-01,2.622904560351457803e-01
6.136854887008666992e-01,2.659876091541244492e-01
6.143257617950439453e-01,2.696856912563276865e-01
6.149659752845764160e-01,2.733827375576818319e-01
6.156062483787536621e-01,2.770779249356101204e-01
6.162465214729309082e-01,2.807693992953277373e-01
6.168867945671081543e-01,2.844557729222092490e-01
6.175270080566406250e-01,2.881353615424635528e-01
6.181672811508178711e-01,2.918075635075094709e-01
6.188075542449951172e-01,2.954708225010822531e-01
6.194477677345275879e-01,2.991236774890992933e-01
6.200880408287048340e-01,3.027657312154747871e-01
6.207283139228820801e-01,3.063956522397535132e-01
6.213685870170593262e-01,3.100125367725894421e-01
6.220088005065917969e-01,3.136152160353304907e-01
6.226490736007690430e-01,3.172035431525497273e-01
6.232893466949462891e-01,3.207765267665001474e-01
6.239295601844787598e-01,3.243331880734929840e-01
6.245698332786560059e-01,3.278736656114613623e-01
6.252101063728332520e-01,3.313971202743761779e-01
6.258503794670104980e-01,3.349031522495913293e-01
6.264905929565429688e-01,3.383910759261432588e-01
6.271308660507202148e-01,3.418612763292325774e-01
6.277711391448974609e-01,3.453132294042187134e-01
6.284113526344299316e-01,3.487464063601262154e-01
6.290516257286071777e-01,3.521614456077797328e-01
6.296918988227844238e-01,3.555579277228400059e-01
6.303321719169616699e-01,3.589358835048663821e-01
6.309723854064941406e-01,3.622951339981699270e-01
6.316126585006713867e-01,3.656363697517299727e-01
6.322529315948486328e-01,3.689595241728378383e-01
6.328931450843811035e-01,3.722645298503310940e-01
6.335334181785583496e-01,3.755522610460326760e-01
6.341736912727355957e-01,3.788227693451409195e-01
6.348139643669128418e-01,3.820764544898831439e-01
6.354541778564453125e-01,3.853134318301023598e-01
6.360944509506225586e-01,3.885348015105440922e-01
6.367347240447998047e-01,3.917408136822144726e-01
6.373749375343322754e-01,3.949316955491477543e-01
6.380152106285095215e-01,3.981086843919374729e-01
6.386554837226867676e-01,4.012721518773059159e-01
6.392957568168640137e-01,4.044228005405487991e-01
6.399359703063964844e-01,4.075610932918918294e-01
6.405762434005737305e-01,4.106884305734248564e-01
6.412165164947509766e-01,4.138053383863340429e-01
6.418567299842834473e-01,4.169124321991684035e-01
6.424970030784606934e-01,4.200112095228236697e-01
6.431372761726379395e-01,4.231023706021042052e-01
6.437775492668151855e-01,4.261869223475374113e-01
6.444177627563476562e-01,4.292656541640536005e-01
6.450580358505249023e-01,4.323402328334360334e-01
6.456983089447021484e-01,4.354115598553462974e-01
6.463385224342346191e-01,4.384805094642825196e-01
6.469787955284118652e-01,4.415488869290498108e-01
6.476190686225891113e-01,4.446176939294352870e-01
6.482593417167663574e-01,4.476882112210467390e-01
6.488995552062988281e-01,4.507615137446583375e-01
6.495398283004760742e-01,4.538395336141771708e-01
6.501801013946533203e-01,4.569234127047963057e-01
6.508203148841857910e-01,4.600142219449931957e-01
6.514605879783630371e-01,4.631140323298108541e-01
6.521008610725402832e-01,4.662239987420333520e-01
6.527411341667175293e-01,4.693455970514186504e-01
6.533813476562500000e-01,4.724799886118935532e-01
6.540216207504272461e-01,4.756292395554706509e-01
6.546618938446044922e-01,4.787945025668900456e-01
6.553021073341369629e-01,4.819769438528327399e-01
6.559423804283142090e-01,4.851785736132283589e-01
6.565826535224914551e-01,4.884004745300600803e-01
6.572229266166687012e-01,4.916439942320236511e-01
6.578631401062011719e-01,4.949101654820733387e-01
6.585034132003784180e-01,4.982008054893993787e-01
6.591436862945556641e-01,5.015167773055528855e-01
6.597838997840881348e-01,5.048589206270550633e-01
6.604241728782653809e-01,5.082288339031841851e-01
6.610644459724426270e-01,5.116271294242418222e-01
6.617047190666198730e-01,5.150546267192983585e-01
6.623449325561523438e-01,5.185116890605820927e-01
6.629852056503295898e-01,5.219995524962461886e-01
6.636254787445068359e-01,5.255182824533424224e-01
6.642656922340393066e-01,5.290678970029940587e-01
6.649059653282165527e-01,5.326491511340822882e-01
6.655462384223937988e-01,5.362616714536576623e-01
6.661865115165710449e-01,5.399052566121973484e-01
6.668267250061035156e-01,5.435791844963651087e-01
6.674669981002807617e-01,5.472835335114902833e-01
6.681072711944580078e-01,5.510171940806172231e-01
6.687474846839904785e-01,5.547788153648394172e-01
6.693877577781677246e-01,5.585679076833005574e-01
6.700280308723449707e-01,5.623826925445118974e-01
6.706683039665222168e-01,5.662215148917528751e-01
6.713085174560546875e-01,5.700821865380922837e-01
6.719487905502319336e-01,5.739632681903987788e-01
6.725890636444091797e-01,5.778621385617075390e-01
6.732292771339416504e-01,5.817757838819161975e-01
6.738695502281188965e-01,5.857021940167230767e-01
6.745098233222961426e-01,5.896379709746266684e-01
6.751500964164733887e-01,5.935798305088595406e-01
6.757903099060058594e-01,5.975239277723245479e-01
6.764305830001831055e-01,6.014672802705720578e-01
6.770708560943603516e-01,6.054056232772815349e-01
6.777110695838928223e-01,6.093344129007540744e-01
6.783513426780700684e-01,6.132500844754913416e-01
6.789916157722473145e-01,6.171477074927791406e-01
6.796318888664245605e-01,6.210226071971804984e-01
6.802721023559570312e-01,6.248695282070682033e-01
6.809123754501342773e-01,6.286841623572385629e-01
6.815526485443115234e-01,6.324609628401258732e-01
6.821928620338439941e-01,6.361943256022231097e-01
6.828331351280212402e-01,6.398795128743337557e-01
6.834734082221984863e-01,6.435106632885716493e-01
6.841136813163757324e-01,6.470822269841347563e-01
6.847538948059082031e-01,6.505882699920535472e-01
6.853941679000854492e-01,6.540237913802551262e-01
6.860344409942626953e-01,6.573827785801764634e-01
6.866746544837951660e-01,6.606592863326596898e-01
6.873149275779724121e-01,6.638483205181495705e-01
6.879552006721496582e-01,6.669440104126103108e-01
6.885954737663269043e-01,6.699408438621929918e-01
6.892356872558593750e-01,6.728332149619600244e-01
6.898759603500366211e-01,6.756164041641090634e-01
6.905162334442138672e-01,6.782850203770802722e-01
6.911564469337463379e-01,6.808339108539760431e-01
6.917967200279235840e-01,6.832588104604884194e-01
6.924369931221008301e-01,6.855549678584598183e-01
6.930772662162780762e-01,6.877180670368918669e-01
6.937174797058105469e-01,6.897439299607452945e-01
6.943577527999877930e-01,6.916291939218024432e-01
6.949980258941650391e-01,6.933701651006778377e-01
6.956382393836975098e-01,6.949635648972658508e-01
6.962785124778747559e-01,6.964069118444795592e-01
6.969187855720520020e-01,6.976975499064765884e-01
6.975590586662292480e-01,6.988333799522399303e-01
6.981992721557617188e-01,6.998125144464677483e-01
6.988395452499389648e-01,7.006337969650702213e-01
6.994798183441162109e-01,7.012960979437012909e-01
7.001200318336486816e-01,7.017987845941031644e-01
7.007603049278259277e-01,7.021416937953248727e-01
7.014005780220031738e-01,7.023249355132370475e-01
7.020408511161804199e-01,7.023491333734392938e-01
7.026810646057128906e-01,7.022152194150947935e-01
7.033213376998901367e-01,7.019245147290185116e-01
7.039616107940673828e-01,7.014787091598808644e-01
7.046018242835998535e-01,7.008800188135015929e-01
7.052420973777770996e-01,7.001307716797597891e-01
7.058823704719543457e-01,6.992338341588091311e-01
7.065226435661315918e-01,6.981923883098497541e-01
7.071628570556640625e-01,6.970100723078891392e-01
7.078031301498413086e-01,6.956904452180294740e-01
7.084434032440185547e-01,6.942378083892970508e-01
7.090836167335510254e-01,6.926566693751672332e-01
7.097238898277282715e-01,6.909514688022109219e-01
7.103641629219055176e-01,6.891272903837504238e-01
7.110044360160827637e-01,6.871893315827102278e-01
7.116446495056152344e-01,6.851431947608812578e-01
7.122849225997924805e-01,6.829940965312424339e-01
7.129251956939697266e-01,6.807480411265132147e-01
7.135654091835021973e-01,6.784111715686220734e-01
7.142056822776794434e-01,6.759891855433011187e-01
7.148459553718566895e-01,6.734885098809657578e-01
7.154862284660339355e-01,6.709154511465924564e-01
7.161264419555664062e-01,6.682767415118560095e-01
7.167667150497436523e-01,6.655783209363859143e-01
7.174069881439208984e-01,6.628269622374580727e-01
7.180472612380981445e-01,6.600292650268926309e-01
7.186874747276306152e-01,6.571920639081758608e-01
7.193277478218078613e-01,6.543214070988931930e-01
7.199680209159851074e-01,6.514241450669264744e-01
7.206082344055175781e-01,6.485070667418568746e-01
7.212485074996948242e-01,6.455761063724776427e-01
7.218887805938720703e-01,6.426379729924800444e-01
7.225290536880493164e-01,6.396989655941118791e-01
7.231692671775817871e-01,6.367656933589511681e-01
7.238095402717590332e-01,6.338436932778721555e-01
7.244498133659362793e-01,6.309392713340056247e-01
7.250900268554687500e-01,6.280586588826642114e-01
7.257302999496459961e-01,6.252070663045867782e-01
7.263705730438232422e-01,6.223904042583967566e-01
7.270108461380004883e-01,6.196141371152670274e-01
7.276510596275329590e-01,6.168838496507551561e-01
7.282913327217102051e-01,6.142041735120189472e-01
7.289316058158874512e-01,6.115803414016278694e-01
7.295718193054199219e-01,6.090173487224195270e-01
7.302120923995971680e-01,6.065193374896091782e-01
7.308523654937744141e-01,6.040909103448717232e-01
7.314926385879516602e-01,6.017362752657122726e-01
7.321328520774841309e-01,5.994596327948809034e-01
7.327731251716613770e-01,5.972643208233110457e-01
7.334133982658386230e-01,5.951541164613209922e-01
7.340536117553710938e-01,5.931325558263509379e-01
7.346938848495483398e-01,5.912024026964637358e-01
7.353341579437255859e-01,5.893667489314751151e-01
7.359744310379028320e-01,5.876282483801791301e-01
7.366146445274353027e-01,5.859895670545007818e-01
7.372549176216125488e-01,5.844525965619817853e-01
7.378951907157897949e-01,5.830195370803332722e-01
7.385354042053222656e-01,5.816923094088117807e-01
7.391756772994995117e-01,5.804722316610098076e-01
7.398159503936767578e-01,5.793608159361705034e-01
7.404562234878540039e-01,5.783591982213289739e-01
7.410964369773864746e-01,5.774684068883453314e-01
7.417367100715637207e-01,5.766890315706989512e-01
7.423769831657409668e-01,5.760216600574787904e-01
7.430171966552734375e-01,5.754667021998463028e-01
7.436574697494506836e-01,5.750241989495488149e-01
7.442977428436279297e-01,5.746941985790758878e-01
7.449380159378051758e-01,5.744764591488844552e-01
7.455782294273376465e-01,5.743706362051903547e-01
7.462185025215148926e-01,5.743761676984293629e-01
7.468587756156921387e-01,5.744924400311659518e-01
7.474989891052246094e-01,5.747185610696576852e-01
7.481392621994018555e-01,5.750536544005893091e-01
7.487795352935791016e-01,5.754966611289988876e-01
7.494198083877563477e-01,5.760464301028100920e-01
7.500600218772888184e-01,5.767016516856888764e-01
7.507002949714660645e-01,5.774611395993836105e-01
7.513405680656433105e-01,5.783234562759229647e-01
7.519807815551757812e-01,5.792870941971322019e-01
7.526210546493530273e-01,5.803508043925780235e-01
7.532613277435302734e-01,5.815130558712211517e-01
7.539016008377075195e-01,5.827724059232806120e-01
7.545418143272399902e-01,5.841272737797362780e-01
7.551820874214172363e-01,5.855765909198780150e-01
7.558223605155944824e-01,5.871188828679709815e-01
7.564625740051269531e-01,5.887527558763987479e-01
7.571028470993041992e-01,5.904774039286904141e-01
7.577431201934814453e-01,5.922916406124807409e-01
7.583833932876586914e-01,5.941946030333999929e-01
7.590236067771911621e-01,5.961853574018487478e-01
7.596638798713684082e-01,5.982637557423098329e-01
7.603041529655456543e-01,6.004292472576810979e-01
7.609443664550781250e-01,6.026814721733595448e-01
7.615846395492553711e-01,6.050209764038454452e-01
7.622249126434326172e-01,6.074478628185948637e-01
7.628651857376098633e-01,6.099627651015877561e-01
7.635053992271423340e-01,6.125662946487491212e-01
7.641456723213195801e-01,6.152601456676269898e-01
7.647859454154968262e-01,6.180455913270517243e-01
7.654261589050292969e-01,6.209241659486774978e-01
7.660664319992065430e-01,6.238985816626776426e-01
7.667067050933837891e-01,6.269710824289296269e-01
7.673469781875610352e-01,6.301445499060509547e-01
7.679871916770935059e-01,6.334219194240775508e-01
7.686274647712707520e-01,6.368074310233415858e-01
7.692677378654479980e-01,6.403047543009785514e-01
7.699079513549804688e-01,6.439179791300602140e-01
7.705482244491577148e-01,6.476524989391565512e-01
7.711884975433349609e-01,6.515132167521282547e-01
7.718287706375122070e-01,6.555056493740565315e-01
7.724689841270446777e-01,6.596353625198005943e-01
7.731092572212219238e-01,6.639094572105301850e-01
7.737495303153991699e-01,6.683342816934993991e-01
7.743897438049316406e-01,6.729164976010286736e-01
7.750300168991088867e-01,6.776643919757088241e-01
7.756702899932861328e-01,6.825853991393486808e-01
7.763105630874633789e-01,6.876876659548964987e-01
7.769507765769958496e-01,6.929791882048856877e-01
7.775910496711730957e-01,6.984697910798698395e-01
7.782313227653503418e-01,7.041681645145758672e-01
7.788715362548828125e-01,7.100831929753343985e-01
7.795118093490600586e-01,7.162256511194957653e-01
7.801520824432373047e-01,7.226050511856971781e-01
7.807923555374145508e-01,7.292316308112507528e-01
7.814325690269470215e-01,7.361152151154248813e-01
7.820728421211242676e-01,7.432677803962581820e-01
7.827131152153015137e-01,7.506996158208432135e-01
7.833533287048339844e-01,7.584210609834047823e-01
7.839936017990112305e-01,7.664448189388983756e-01
7.846338748931884766e-01,7.747815367861741187e-01
7.852741479873657227e-01,7.834427955404170696e-01
7.859143614768981934e-01,7.924393154313480458e-01
7.865546345710754395e-01,8.017845422036624647e-01
7.871949076652526855e-01,8.114894203705915743e-01
7.878351211547851562e-01,8.215648759243094901e-01
7.884753942489624023e-01,8.320246764895262714e-01
7.891156673431396484e-01,8.428797935477820857e-01
7.897559404373168945e-01,8.541422173337620549e-01
7.903961539268493652e-01,8.658227437878500687e-01
7.910364270210266113e-01,8.779354524683524730e-01
7.916767001152038574e-01,8.904911457603152947e-01
7.923169136047363281e-01,9.035004473263548164e-01
7.929571866989135742e-01,9.169775175409196066e-01
7.935974597930908203e-01,9.309329042961742573e-01
7.942377328872680664e-01,9.453782106104373639e-01
7.948779463768005371e-01,9.603235288540830084e-01
7.955182194709777832e-01,9.757830988929976357e-01
7.961584925651550293e-01,9.917668305513247518e-01
7.967987060546875000e-01,1.008284404183232397e+00
7.974389791488647461e-01,1.025349938144027639e+00
7.980792522430419922e-01,1.042972857795765318e+00
7.987195253372192383e-01,1.061163936946570630e+00
7.993597388267517090e-01,1.079932102363492241e+00
8.000000119209289551e-01,1.099291311590618214e+00


==> code/potentials/score-matching/potentials_3.csv <==
x,f
-8.000000119209289551e-01,5.464185953979918686e-01
-7.993597388267517090e-01,5.269831093100036945e-01
-7.987195253372192383e-01,5.081518848028943047e-01
-7.980792522430419922e-01,4.899119394922921700e-01
-7.974389791488647461e-01,4.722553656575487757e-01
-7.967987060546875000e-01,4.551724378050265862e-01
-7.961584925651550293e-01,4.386548022354972431e-01
-7.955182194709777832e-01,4.226894424869591660e-01
-7.948779463768005371e-01,4.072678044388133856e-01
-7.942377328872680664e-01,3.923811177143972095e-01
-7.935974597930908203e-01,3.780163233736373307e-01
-7.929571866989135742e-01,3.641645099213630665e-01
-7.923169136047363281e-01,3.508152651076588135e-01
-7.916767001152038574e-01,3.379592363865402405e-01
-7.910364270210266113e-01,3.255834971511175624e-01
-7.903961539268493652e-01,3.136786256744925616e-01
-7.897559404373168945e-01,3.022350013730963347e-01
-7.891156673431396484e-01,2.912397825417958330e-01
-7.884753942489624023e-01,2.806833328083255807e-01
-7.878351211547851562e-01,2.705548249705445052e-01
-7.871949076652526855e-01,2.608443836630027768e-01
-7.865546345710754395e-01,2.515394012088156828e-01
-7.859143614768981934e-01,2.426299810932390777e-01
-7.852741479873657227e-01,2.341061402405046898e-01
-7.846338748931884766e-01,2.259554742501848068e-01
-7.839936017990112305e-01,2.181681068911900390e-01
-7.833533287048339844e-01,2.107332811683266804e-01
-7.827131152153015137e-01,2.036410264193975195e-01
-7.820728421211242676e-01,1.968794114894136804e-01
-7.814325690269470215e-01,1.904385985930341363e-01
-7.807923555374145508e-01,1.843086857326232675e-01
-7.801520824432373047e-01,1.784781804795123605e-01
-7.795118093490600586e-01,1.729374194225714589e-01
-7.788715362548828125e-01,1.676762667415001573e-01
-7.782313227653503418e-01,1.626850961211299129e-01
-7.775910496711730957e-01,1.579531326064786967e-01
-7.769507765769958496e-01,1.534710930671461249e-01
-7.763105630874633789e-01,1.492297195290723799e-01
-7.756702899932861328e-01,1.452187595220864047e-01
-7.750300168991088867e-01,1.414293344347412607e-01
-7.743897438049316406e-01,1.378523387346164419e-01
-7.737495303153991699e-01,1.344791016886093260e-01
-7.731092572212219238e-01,1.313002625002250845e-01
-7.724689841270446777e-01,1.283075755701217346e-01
-7.718287706375122070e-01,1.254929170902108204e-01
-7.711884975433349609e-01,1.228476014371948644e-01
-7.705482244491577148e-01,1.203639405135992213e-01
-7.699079513549804688e-01,1.180342374995038135e-01
-7.692677378654479980e-01,1.158511010176459521e-01
-7.686274647712707520e-01,1.138068817493160800e-01
-7.679871916770935059e-01,1.118946713904684920e-01
-7.673469781875610352e-01,1.101078115602134311e-01
-7.667067050933837891e-01,1.084393356171244882e-01
-7.660664319992065430e-01,1.068830244634755289e-01
-7.654261589050292969e-01,1.054327022169352368e-01
-7.647859454154968262e-01,1.040825637398361536e-01
-7.641456723213195801e-01,1.028266364466463578e-01
-7.635053992271423340e-01,1.016595883079398632e-01
-7.628651857376098633e-01,1.005762518421451368e-01
-7.622249126434326172e-01,9.957136680341793777e-02
-7.615846395492553711e-01,9.864025500147510783e-02
-7.609443664550781250e-01,9.777828950086098203e-02
-7.603041529655456543e-01,9.698119204295929663e-02
-7.596638798713684082e-01,9.624460049909489001e-02
-7.590236067771911621e-01,9.556462622467254420e-02
-7.583833932876586914e-01,9.493756905815642355e-02
-7.577431201934814453e-01,9.435970267054827332e-02
-7.571028470993041992e-01,9.382772110376524921e-02
-7.564625740051269531e-01,9.333839988453496161e-02
-7.558223605155944824e-01,9.288877183332511223e-02
-7.551820874214172363e-01,9.247586851106559536e-02
-7.545418143272399902e-01,9.209704970481835673e-02
-7.539016008377075195e-01,9.174985250963407779e-02
-7.532613277435302734e-01,9.143177614615360937e-02
-7.526210546493530273e-01,9.114065930485670819e-02
-7.519807815551757812e-01,9.087441202386914441e-02
-7.513405680656433105e-01,9.063109595258067586e-02
-7.507002949714660645e-01,9.040883036203029022e-02
-7.500600218772888184e-01,9.020593377107122279e-02
-7.494198083877563477e-01,9.002084938974208583e-02
-7.487795352935791016e-01,8.985206526316735776e-02
-7.481392621994018555e-01,8.969823165646584329e-02
-7.474989891052246094e-01,8.955807791167691434e-02
-7.468587756156921387e-01,8.943042998528749621e-02
-7.462185025215148926e-01,8.931415365638750714e-02
-7.455782294273376465e-01,8.920831612419588552e-02
-7.449380159378051758e-01,8.911194365904862025e-02
-7.442977428436279297e-01,8.902418238501930148e-02
-7.436574697494506836e-01,8.894422892424236338e-02
-7.430171966552734375e-01,8.887140411899929759e-02
-7.423769831657409668e-01,8.880502646780508158e-02
-7.417367100715637207e-01,8.874448504073928490e-02
-7.410964369773864746e-01,8.868920775239308441e-02
-7.404562234878540039e-01,8.863872966941821474e-02
-7.398159503936767578e-01,8.859256269812965101e-02
-7.391756772994995117e-01,8.855027863321884851e-02
-7.385354042053222656e-01,8.851151572221338526e-02
-7.378951907157897949e-01,8.847591032843604708e-02
-7.372549176216125488e-01,8.844315998989182859e-02
-7.366146445274353027e-01,8.841298183307655378e-02
-7.359744310379028320e-01,8.838510171550950645e-02
-7.353341579437255859e-01,8.835933118646766005e-02
-7.346938848495483398e-01,8.833540983632515164e-02
-7.340536117553710938e-01,8.831318817757782824e-02
-7.334133982658386230e-01,8.829251365004653351e-02
-7.327731251716613770e-01,8.827322298163009506e-02
-7.321328520774841309e-01,8.825518066677195961e-02
-7.314926385879516602e-01,8.823827962233599109e-02
-7.308523654937744141e-01,8.822243237070370725e-02
-7.302120923995971680e-01,8.820755280504366524e-02
-7.295718193054199219e-01,8.819354454790451214e-02
-7.289316058158874512e-01,8.818038989449972220e-02
-7.282913327217102051e-01,8.816799935446750780e-02
-7.276510596275329590e-01,8.815636304579710369e-02
-7.270108461380004883e-01,8.814543775134930925e-02
-7.263705730438232422e-01,8.813520433424004707e-02
-7.257302999496459961e-01,8.812563242469240166e-02
-7.250900268554687500e-01,8.811673465458236265e-02
-7.244498133659362793e-01,8.810850392982638724e-02
-7.238095402717590332e-01,8.810097824491203156e-02
-7.231692671775817871e-01,8.809412600378419000e-02
-7.225290536880493164e-01,8.808797699924353353e-02
-7.218887805938720703e-01,8.808262492249463449e-02
-7.212485074996948242e-01,8.807803045914930351e-02
-7.206082344055175781e-01,8.807427753018437500e-02
-7.199680209159851074e-01,8.807140392690060438e-02
-7.193277478218078613e-01,8.806946654475433789e-02
-7.186874747276306152e-01,8.806854704181077409e-02
-7.180472612380981445e-01,8.806869035820996672e-02
-7.174069881439208984e-01,8.806998197271198592e-02
-7.167667150497436523e-01,8.807252100928275595e-02
-7.161264419555664062e-01,8.807636739675706039e-02
-7.154862284660339355e-01,8.808163158074222565e-02
-7.148459553718566895e-01,8.808846664013803007e-02
-7.142056822776794434e-01,8.809692682465941616e-02
-7.135654091835021973e-01,8.810716108695215709e-02
-7.129251956939697266e-01,8.811930656870092804e-02
-7.122849225997924805e-01,8.813347904499169161e-02
-7.116446495056152344e-01,8.814985685028586815e-02
-7.110044360160827637e-01,8.816857580319359400e-02
-7.103641629219055176e-01,8.818981229105071762e-02
-7.097238898277282715e-01,8.821375163102063155e-02
-7.090836167335510254e-01,8.824057267263807347e-02
-7.084434032440185547e-01,8.827047498352991184e-02
-7.078031301498413086e-01,8.830364017192016135e-02
-7.071628570556640625e-01,8.834033978854138880e-02
-7.065226435661315918e-01,8.838074357536784831e-02
-7.058823704719543457e-01,8.842513611182933886e-02
-7.052420973777770996e-01,8.847375095824849822e-02
-7.046018242835998535e-01,8.852684188910853180e-02
-7.039616107940673828e-01,8.858468199621194472e-02
-7.033213376998901367e-01,8.864758788701587733e-02
-7.026810646057128906e-01,8.871580258692413068e-02
-7.020408511161804199e-01,8.878965899092916558e-02
-7.014005780220031738e-01,8.886948384003945378e-02
-7.007603049278259277e-01,8.895563413364859784e-02
-7.001200318336486816e-01,8.904839779365003594e-02
-6.994798183441162109e-01,8.914811828195556842e-02
-6.988395452499389648e-01,8.925520568891975870e-02
-6.981992721557617188e-01,8.937000718546528333e-02
-6.975590586662292480e-01,8.949291430053385454e-02
-6.969187855720520020e-01,8.962431348230603945e-02
-6.962785124778747559e-01,8.976463389042788066e-02
-6.956382393836975098e-01,8.991427057342304963e-02
-6.949980258941650391e-01,9.007365365980390948e-02
-6.943577527999877930e-01,9.024321041552907374e-02
-6.937174797058105469e-01,9.042336093991698576e-02
-6.930772662162780762e-01,9.061457470209788312e-02
-6.924369931221008301e-01,9.081733061962848907e-02
-6.917967200279235840e-01,9.103204863220781817e-02
-6.911564469337463379e-01,9.125922232807770484e-02
-6.905162334442138672e-01,9.149929075758134189e-02
-6.898759603500366211e-01,9.175277886637234204e-02
-6.892356872558593750e-01,9.202013495330296777e-02
-6.885954737663269043e-01,9.230183158933424892e-02
-6.879552006721496582e-01,9.259840952131570546e-02
-6.873149275779724121e-01,9.291029852060139760e-02
-6.866746544837951660e-01,9.323801605397674663e-02
-6.860344409942626953e-01,9.358201392418274978e-02
-6.853941679000854492e-01,9.394283538781822429e-02
-6.847538948059082031e-01,9.432092501259292661e-02
-6.841136813163757324e-01,9.471674563380405587e-02
-6.834734082221984863e-01,9.513084850095276934e-02
-6.828331351280212402e-01,9.556366283691675179e-02
-6.821928620338439941e-01,9.601563718480088383e-02
-6.815526485443115234e-01,9.648720680512168357e-02
-6.809123754501342773e-01,9.697893385539346767e-02
-6.802721023559570312e-01,9.749118459330352593e-02
-6.796318888664245605e-01,9.802436213577747637e-02
-6.789916157722473145e-01,9.857898309652091129e-02
-6.783513426780700684e-01,9.915543635320345217e-02
-6.777110695838928223e-01,9.975410026317232948e-02
-6.770708560943603516e-01,1.003753365004551590e-01
-6.764305830001831055e-01,1.010196083267662637e-01
-6.757903099060058594e-01,1.016872701549238478e-01
-6.751500964164733887e-01,1.023785749384606980e-01
-6.745098233222961426e-01,1.030940072845618616e-01
-6.738695502281188965e-01,1.038338114421333280e-01
-6.732292771339416504e-01,1.045983149109495081e-01
-6.725890636444091797e-01,1.053877432531606928e-01
-6.719487905502319336e-01,1.062024527119933559e-01
-6.713085174560546875e-01,1.070427176170745120e-01
-6.706683039665222168e-01,1.079086230259895807e-01
-6.700280308723449707e-01,1.088005985843412127e-01
-6.693877577781677246e-01,1.097187318071148887e-01
-6.687474846839904785e-01,1.106632169881556216e-01
-6.681072711944580078e-01,1.116341285116919657e-01
-6.674669981002807617e-01,1.126317736270130432e-01
-6.668267250061035156e-01,1.136561854753401768e-01
-6.661865115165710449e-01,1.147073576627435365e-01
-6.655462384223937988e-01,1.157855691612064142e-01
-6.649059653282165527e-01,1.168907622841635074e-01
-6.642656922340393066e-01,1.180229549360682917e-01
-6.636254787445068359e-01,1.191820410622987936e-01
-6.629852056503295898e-01,1.203682512883079703e-01
-6.623449325561523438e-01,1.215813582112912350e-01
-6.617047190666198730e-01,1.228212129223531512e-01
-6.610644459724426270e-01,1.240879139010848675e-01
-6.604241728782653809e-01,1.253812155059033095e-01
-6.597838997840881348e-01,1.267009524177518109e-01
-6.591436862945556641e-01,1.280467712038304562e-01
-6.585034132003784180e-01,1.294187389612688754e-01
-6.578631401062011719e-01,1.308164067813701870e-01
-6.572229266166687012e-01,1.322393469169269586e-01
-6.565826535224914551e-01,1.336875191799173912e-01
-6.559423804283142090e-01,1.351603594576151757e-01
-6.553021073341369629e-01,1.366574572597030190e-01
-6.546618938446044922e-01,1.381782059530078932e-01
-6.540216207504272461e-01,1.397223765254627104e-01
-6.533813476562500000e-01,1.412892553497164805e-01
-6.527411341667175293e-01,1.428781035063177995e-01
-6.521008610725402832e-01,1.444885396227522101e-01
-6.514605879783630371e-01,1.461197191890870606e-01
-6.508203148841857910e-01,1.477708687482466310e-01
-6.501801013946533203e-01,1.494410228242366578e-01
-6.495398283004760742e-01,1.511295529665912518e-01
-6.488995552062988281e-01,1.528354269073246563e-01
-6.482593417167663574e-01,1.545574395464339723e-01
-6.476190686225891113e-01,1.562948575738687396e-01
-6.469787955284118652e-01,1.580463549009882840e-01
-6.463385224342346191e-01,1.598107533499693034e-01
-6.456983089447021484e-01,1.615865850290520989e-01
-6.450580358505249023e-01,1.633728267112481980e-01
-6.444177627563476562e-01,1.651679196224771218e-01
-6.437775492668151855e-01,1.669701604498938785e-01
-6.431372761726379395e-01,1.687783167302461251e-01
-6.424970030784606934e-01,1.705905545911705623e-01
-6.418567299842834473e-01,1.724051559699160130e-01
-6.412165164947509766e-01,1.742201301428893956e-01
-6.405762434005737305e-01,1.760339284446632568e-01
-6.399359703063964844e-01,1.778444046607168261e-01
-6.392957568168640137e-01,1.796493615401559829e-01
-6.386554837226867676e-01,1.814469916278054207e-01
-6.380152106285095215e-01,1.832349336038920917e-01
-6.373749375343322754e-01,1.850109077239556754e-01
-6.367347240447998047e-01,1.867723948098478637e-01
-6.360944509506225586e-01,1.885172855277348347e-01
-6.354541778564453125e-01,1.902429721967635601e-01
-6.348139643669128418e-01,1.919467221930730716e-01
-6.341736912727355957e-01,1.936262239347730230e-01
-6.335334181785583496e-01,1.952786758810409751e-01
-6.328931450843811035e-01,1.969013297357853354e-01
-6.322529315948486328e-01,1.984912643905394347e-01
-6.316126585006713867e-01,2.000459904648002052e-01
-6.309723854064941406e-01,2.015625150158935064e-01
-6.303321719169616699e-01,2.030377731424986010e-01
-6.296918988227844238e-01,2.044692153627676312e-01
-6.290516257286071777e-01,2.058537353818761240e-01
-6.284113526344299316e-01,2.071884195583915123e-01
-6.277711391448974609e-01,2.084702986984066087e-01
-6.271308660507202148e-01,2.096966233880830366e-01
-6.264905929565429688e-01,2.108644361285363367e-01
-6.258503794670104980e-01,2.119707712896490293e-01
-6.252101063728332520e-01,2.130130083124801565e-01
-6.245698332786560059e-01,2.139882814618729867e-01
-6.239295601844787598e-01,2.148938792788519514e-01
-6.232893466949462891e-01,2.157271065750507866e-01
-6.226490736007690430e-01,2.164855373483542955e-01
-6.220088005065917969e-01,2.171666411445225542e-01
-6.213685870170593262e-01,2.177679627295932008e-01
-6.207283139228820801e-01,2.182874068196327677e-01
-6.200880408287048340e-01,2.187227714089918784e-01
-6.194477677345275879e-01,2.190720425450520814e-01
-6.188075542449951172e-01,2.193333453044750136e-01
-6.181672811508178711e-01,2.195050331929055965e-01
-6.175270080566406250e-01,2.195855155370529666e-01
-6.168867945671081543e-01,2.195734294034497047e-01
-6.162465214729309082e-01,2.194675848105096527e-01
-6.156062483787536621e-01,2.192669636589803517e-01
-6.149659752845764160e-01,2.189707209788664954e-01
-6.143257617950439453e-01,2.185783161076528813e-01
-6.136854887008666992e-01,2.180892350548235825e-01
-6.130452156066894531e-01,2.175033288153702671e-01
-6.124050021171569824e-01,2.168206412871875877e-01
-6.117647290229797363e-01,2.160412623846235114e-01
-6.111244559288024902e-01,2.151657268550870583e-01
-6.104841828346252441e-01,2.141946660911235867e-01
-6.098439693450927734e-01,2.131290781808448109e-01
-6.092036962509155273e-01,2.119698654597037546e-01
-6.085634231567382812e-01,2.107184360389089406e-01
-6.079232096672058105e-01,2.093764408087697149e-01
-6.072829365730285645e-01,2.079453778458577595e-01
-6.066426634788513184e-01,2.064273287901392528e-01
-6.060023903846740723e-01,2.048244596646529025e-01
-6.053621768951416016e-01,2.031392360448123213e-01
-6.047219038009643555e-01,2.013738904705237864e-01
-6.040816307067871094e-01,1.995313126069082621e-01
-6.034414172172546387e-01,1.976145722307895980e-01
-6.028011441230773926e-01,1.956263501062682764e-01
-6.021608710289001465e-01,1.935700453879540817e-01
-6.015205979347229004e-01,1.914489815428557229e-01
-6.008803844451904297e-01,1.892668353928015357e-01
-6.002401113510131836e-01,1.870268513399815369e-01
-5.995998382568359375e-01,1.847328626949709118e-01
-5.989596247673034668e-01,1.823889471755499869e-01
-5.983193516731262207e-01,1.799985308856157928e-01
-5.976790785789489746e-01,1.775658074051875701e-01
-5.970388054847717285e-01,1.750947936539359873e-01
-5.963985919952392578e-01,1.725897568486582934e-01
-5.957583189010620117e-01,1.700543778210614754e-01
-5.951180458068847656e-01,1.674929941284988288e-01
-5.944778323173522949e-01,1.649099975482450908e-01
-5.938375592231750488e-01,1.623090299460905328e-01
-5.931972861289978027e-01,1.596944574469598699e-01
-5.925570130348205566e-01,1.570703813963683082e-01
-5.919167995452880859e-01,1.544411343302498629e-01
-5.912765264511108398e-01,1.518102373905354519e-01
-5.906362533569335938e-01,1.491819353711547613e-01
-5.899960398674011230e-01,1.465603573279019578e-01
-5.893557667732238770e-01,1.439488767399490499e-01
-5.887154936790466309e-01,1.413515507590124010e-01
-5.880752205848693848e-01,1.387720155573863856e-01
-5.874350070953369141e-01,1.362141402077723384e-01
-5.867947340011596680e-01,1.336809614449188111e-01
-5.861544609069824219e-01,1.311761157455513249e-01
-5.855142474174499512e-01,1.287031443379098583e-01
-5.848739743232727051e-01,1.262647949774642342e-01
-5.842337012290954590e-01,1.238643768031857384e-01
-5.835934281349182129e-01,1.215049008565531885e-01
-5.829532146453857422e-01,1.191894062774960794e-01
-5.823129415512084961e-01,1.169202677581222538e-01
-5.816726684570312500e-01,1.147003468612726174e-01
-5.810324549674987793e-01,1.125323187666098512e-01
-5.803921818733215332e-01,1.104182822021004817e-01
-5.797519087791442871e-01,1.083606819611606653e-01
-5.791116356849670410e-01,1.063617755676804499e-01
-5.784714221954345703e-01,1.044238082517980892e-01
-5.778311491012573242e-01,1.025484245337797695e-01
-5.771908760070800781e-01,1.007377190037472836e-01
-5.765506625175476074e-01,9.899362982237080999e-02
-5.759103894233703613e-01,9.731755518708773423e-02
-5.752701163291931152e-01,9.571130480830669640e-02
-5.746298432350158691e-01,9.417637259578048869e-02
-5.739896297454833984e-01,9.271437159107387416e-02
-5.733493566513061523e-01,9.132642154327230699e-02
-5.727090835571289062e-01,9.001397289687007586e-02
-5.720688700675964355e-01,8.877836754299961441e-02
-5.714285969734191895e-01,8.762055458203299452e-02
-5.707883238792419434e-01,8.654181664849458500e-02
-5.701480507850646973e-01,8.554318464918031495e-02
-5.695078372955322266e-01,8.462578507402795935e-02
-5.688675642013549805e-01,8.379038801402449721e-02
-5.682272911071777344e-01,8.303802768068413442e-02
-5.675870776176452637e-01,8.236967753115020940e-02
-5.669468045234680176e-01,8.178601704953836204e-02
-5.663065314292907715e-01,8.128793992418925640e-02
-5.656662583351135254e-01,8.087622094772362047e-02
-5.650260448455810547e-01,8.055163719161750890e-02
-5.643857717514038086e-01,8.031482749199891913e-02
-5.637454986572265625e-01,8.016649820539489824e-02
-5.631052851676940918e-01,8.010730673723687190e-02
-5.624650120735168457e-01,8.013783778046246198e-02
-5.618247389793395996e-01,8.025868120595314181e-02
-5.611844658851623535e-01,8.047035496070042981e-02
-5.605442523956298828e-01,8.077336218506436794e-02
-5.599039793014526367e-01,8.116816220807221427e-02
-5.592637062072753906e-01,8.165521098834860325e-02
-5.586234927177429199e-01,8.223477329741468722e-02
-5.579832196235656738e-01,8.290726323300212641e-02
-5.573429465293884277e-01,8.367292217183086578e-02
-5.567026734352111816e-01,8.453191840477414232e-02
-5.560624599456787109e-01,8.548430679108465213e-02
-5.554221868515014648e-01,8.653030724910637517e-02
-5.547819137573242188e-01,8.766984203368410888e-02
-5.541416406631469727e-01,8.890277731270224137e-02
-5.535014271736145020e-01,9.022882135317589203e-02
-5.528611540794372559e-01,9.164796194347291092e-02
-5.522208809852600098e-01,9.315964327668213585e-02
-5.515806674957275391e-01,9.476327578929977236e-02
-5.509403944015502930e-01,9.645854095676620332e-02
-5.503001213073730469e-01,9.824456724110364192e-02
-5.496598482131958008e-01,1.001205324145164610e-01
-5.490196347236633301e-01,1.020852526656530479e-01
-5.483793616294860840e-01,1.041380061574721516e-01
-5.477390885353088379e-01,1.062773603443969428e-01
-5.470988750457763672e-01,1.085017353289070563e-01
-5.464586019515991211e-01,1.108099686991770305e-01
-5.458183288574218750e-01,1.132002060092562878e-01
-5.451780557632446289e-01,1.156705826445949548e-01
-5.445378422737121582e-01,1.182188477659038561e-01
-5.438975691795349121e-01,1.208433285520533751e-01
-5.432572960853576660e-01,1.235414348430339260e-01
-5.426170825958251953e-01,1.263104483724233340e-01
-5.419768095016479492e-01,1.291482161010835128e-01
-5.413365364074707031e-01,1.320516649493823635e-01
-5.406962633132934570e-01,1.350178763294818118e-01
-5.400560498237609863e-01,1.380433605435480438e-01
-5.394157767295837402e-01,1.411254472412681871e-01
-5.387755036354064941e-01,1.442604127994457919e-01
-5.381352901458740234e-01,1.474443768590143478e-01
-5.374950170516967773e-01,1.506742374065228596e-01
-5.368547439575195312e-01,1.539458272400691108e-01
-5.362144708633422852e-01,1.572551847529854996e-01
-5.355742573738098145e-01,1.605979298535529232e-01
-5.349339842796325684e-01,1.639704637895302852e-01
-5.342937111854553223e-01,1.673682207294961977e-01
-5.336534976959228516e-01,1.707864643337830834e-01
-5.330132246017456055e-01,1.742214290477321903e-01
-5.323729515075683594e-01,1.776682366385142764e-01
-5.317326784133911133e-01,1.811223862984445709e-01
-5.310924649238586426e-01,1.845789170350378150e-01
-5.304521918296813965e-01,1.880338666227108213e-01
-5.298119187355041504e-01,1.914823029422612066e-01
-5.291717052459716797e-01,1.949192638793344479e-01
-5.285314321517944336e-01,1.983408173718204104e-01
-5.278911590576171875e-01,2.017420744668121380e-01
-5.272508859634399414e-01,2.051185249664935206e-01
-5.266106724739074707e-01,2.084653832720007038e-01
-5.259703993797302246e-01,2.117789632840936243e-01
-5.253301262855529785e-01,2.150546524677938720e-01
-5.246899127960205078e-01,2.182879858421755692e-01
-5.240496397018432617e-01,2.214755115165982780e-01
-5.234093666076660156e-01,2.246130699919102192e-01
-5.227690935134887695e-01,2.276968471600540056e-01
-5.221288800239562988e-01,2.307229729852551259e-01
-5.214886069297790527e-01,2.336885843916669536e-01
-5.208483338356018066e-01,2.365901531926590806e-01
-5.202081203460693359e-01,2.394243217328884121e-01
-5.195678472518920898e-01,2.421887590348892338e-01
-5.189275741577148438e-01,2.448805092627348579e-01
-5.182873010635375977e-01,2.474971121065014934e-01
-5.176470875740051270e-01,2.500360702750428210e-01
-5.170068144798278809e-01,2.524958482558630202e-01
-5.163665413856506348e-01,2.548743037018801338e-01
-5.157263278961181641e-01,2.571696662466194105e-01
-5.150860548019409180e-01,2.593809552673507213e-01
-5.144457817077636719e-01,2.615067372442898552e-01
-5.138055086135864258e-01,2.635460811354408683e-01
-5.131652951240539551e-01,2.654980290539419308e-01
-5.125250220298767090e-01,2.673623384857735097e-01
-5.118847489356994629e-01,2.691384855849805469e-01
-5.112445354461669922e-01,2.708261214168166120e-01
-5.106042623519897461e-01,2.724255597382954086e-01
-5.099639892578125000e-01,2.739368108335242802e-01
-5.093237161636352539e-01,2.753601846219435600e-01
-5.086835026741027832e-01,2.766960507337241637e-01
-5.080432295799255371e-01,2.779453123634598732e-01
-5.074029564857482910e-01,2.791085467621368110e-01
-5.067627429962158203e-01,2.801865611387004407e-01
-5.061224699020385742e-01,2.811805398218312213e-01
-5.054821968078613281e-01,2.820914530218927574e-01
-5.048419237136840820e-01,2.829204909827680581e-01
-5.042017102241516113e-01,2.836688006291030462e-01
-5.035614371299743652e-01,2.843378428335534558e-01
-5.029211640357971191e-01,2.849289309960796324e-01
-5.022809505462646484e-01,2.854434002902799250e-01
-5.016406774520874023e-01,2.858827853201231228e-01
-5.010004043579101562e-01,2.862485272278143533e-01
-5.003601312637329102e-01,2.865420905261046869e-01
-4.997198879718780518e-01,2.867649707167641004e-01
-4.990796446800231934e-01,2.869186507253087548e-01
-4.984394013881683350e-01,2.870046111402544398e-01
-4.977991282939910889e-01,2.870243388956832398e-01
-4.971588850021362305e-01,2.869792894708429465e-01
-4.965186119079589844e-01,2.868708531600172584e-01
-4.958783686161041260e-01,2.867004702053228549e-01
-4.952380955219268799e-01,2.864694762534516492e-01
-4.945978522300720215e-01,2.861792669445555326e-01
-4.939576089382171631e-01,2.858311125311407963e-01
-4.933173358440399170e-01,2.854262651940269180e-01
-4.926770925521850586e-01,2.849660263672260108e-01
-4.920368194580078125e-01,2.844515353635044264e-01
-4.913965761661529541e-01,2.838840183992359378e-01
-4.907563030719757080e-01,2.832645669895152984e-01
-4.901160597801208496e-01,2.825943391230905100e-01
-4.894758164882659912e-01,2.818744265266177607e-01
-4.888355433940887451e-01,2.811058212489081498e-01
-4.881953001022338867e-01,2.802896399815186790e-01
-4.875550270080566406e-01,2.794268889433895176e-01
-4.869147837162017822e-01,2.785185980922562088e-01
-4.862745106220245361e-01,2.775657507051074724e-01
-4.856342673301696777e-01,2.765694143305794661e-01
-4.849940240383148193e-01,2.755305758909147862e-01
-4.843537509441375732e-01,2.744501893404254211e-01
-4.837135076522827148e-01,2.733293806560541661e-01
-4.830732345581054688e-01,2.721690963393110785e-01
-4.824329912662506104e-01,2.709705146947616328e-01
-4.817927181720733643e-01,2.697346072637158976e-01
-4.811524748802185059e-01,2.684625846217900680e-01
-4.805122315883636475e-01,2.671555847636333247e-01
-4.798719584941864014e-01,2.658146889372194899e-01
-4.792317152023315430e-01,2.644412410760028642e-01
-4.785914421081542969e-01,2.630363846779419923e-01
-4.779511988162994385e-01,2.616015312090405054e-01
-4.773109257221221924e-01,2.601379198275486360e-01
-4.766706824302673340e-01,2.586470509254694683e-01
-4.760304391384124756e-01,2.571303107501949903e-01
-4.753901660442352295e-01,2.555890785582737301e-01
-4.747499227523803711e-01,2.540250573992381966e-01
-4.741096496582031250e-01,2.524396340115009352e-01
-4.734694063663482666e-01,2.508346085697463757e-01
-4.728291332721710205e-01,2.492114788615240606e-01
-4.721888899803161621e-01,2.475720775768843751e-01
-4.715486466884613037e-01,2.459180938912002290e-01
-4.709083735942840576e-01,2.442511978428112407e-01
-4.702681303024291992e-01,2.425733625982062769e-01
-4.696278572082519531e-01,2.408862562189360013e-01
-4.689876139163970947e-01,2.391918942421558114e-01
-4.683473408222198486e-01,2.374919893659774850e-01
-4.677070975303649902e-01,2.357886146810699302e-01
-4.670668542385101318e-01,2.340835489144130754e-01
-4.664265811443328857e-01,2.323786673730015018e-01
-4.657863378524780273e-01,2.306760178692948138e-01
-4.651460647583007812e-01,2.289773441965237133e-01
-4.645058214664459229e-01,2.272846873220371045e-01
-4.638655483722686768e-01,2.255997903501674173e-01
-4.632253050804138184e-01,2.239246423958349830e-01
-4.625850617885589600e-01,2.222609815907463648e-01
-4.619447886943817139e-01,2.206105379158604940e-01
-4.613045454025268555e-01,2.189752132736937362e-01
-4.606642723083496094e-01,2.173565276436799643e-01
-4.600240290164947510e-01,2.157563325109554953e-01
-4.593837559223175049e-01,2.141760300841313303e-01
-4.587435126304626465e-01,2.126173416246293080e-01
-4.581032693386077881e-01,2.110815989048875352e-01
-4.574629962444305420e-01,2.095701702317147586e-01
-4.568227529525756836e-01,2.080844872730307493e-01
-4.561824798583984375e-01,2.066256476532930542e-01
-4.555422365665435791e-01,2.051949282793574802e-01
-4.549019634723663330e-01,2.037932478784694190e-01
-4.542617201805114746e-01,2.024216953882240766e-01
-4.536214768886566162e-01,2.010810716326001391e-01
-4.529812037944793701e-01,1.997720538771807774e-01
-4.523409605026245117e-01,1.984954626766302077e-01
-4.517006874084472656e-01,1.972516863087574457e-01
-4.510604441165924072e-01,1.960412908225737105e-01
-4.504201710224151611e-01,1.948645249068281515e-01
-4.497799277305603027e-01,1.937216952984157636e-01
-4.491396844387054443e-01,1.926128970079497016e-01
-4.484994113445281982e-01,1.915380431559436936e-01
-4.478591680526733398e-01,1.904971719573262945e-01
-4.472188949584960938e-01,1.894899625870158921e-01
-4.465786516666412354e-01,1.885161795537428908e-01
-4.459383785724639893e-01,1.875753508543458459e-01
-4.452981352806091309e-01,1.866669911639111668e-01
-4.446578919887542725e-01,1.857904609671785501e-01
-4.440176188945770264e-01,1.849450106635299740e-01
-4.433773756027221680e-01,1.841299281873287619e-01
-4.427371025085449219e-01,1.833441822814179112e-01
-4.420968592166900635e-01,1.825869291208017664e-01
-4.414565861225128174e-01,1.818570348966872530e-01
-4.408163428306579590e-01,1.811534287357301487e-01
-4.401760995388031006e-01,1.804749215676388907e-01
-4.395358264446258545e-01,1.798202036403968584e-01
-4.388955831527709961e-01,1.791880708664845834e-01
-4.382553100585937500e-01,1.785770993439865784e-01
-4.376150667667388916e-01,1.779860423699348715e-01
-4.369747936725616455e-01,1.774133797702814874e-01
-4.363345503807067871e-01,1.768577752029849570e-01
-4.356943070888519287e-01,1.763177532264275094e-01
-4.350540339946746826e-01,1.757918873666430848e-01
-4.344137907028198242e-01,1.752787931046824177e-01
-4.337735176086425781e-01,1.747770266541706086e-01
-4.331332743167877197e-01,1.742852187483054927e-01
-4.324930012226104736e-01,1.738020129806767677e-01
-4.318527579307556152e-01,1.733261368389236168e-01
-4.312124848365783691e-01,1.728562569838421048e-01
-4.305722415447235107e-01,1.723912478331741660e-01
-4.299319982528686523e-01,1.719299046629232386e-01
-4.292917251586914062e-01,1.714711722571071739e-01
-4.286514818668365479e-01,1.710141183728297598e-01
-4.280112087726593018e-01,1.705577588139570722e-01
-4.273709654808044434e-01,1.701013299787619282e-01
-4.267306923866271973e-01,1.696441003080284560e-01
-4.260904490947723389e-01,1.691854523409346278e-01
-4.254502058029174805e-01,1.687248937844967323e-01
-4.248099327087402344e-01,1.682619796979056837e-01
-4.241696894168853760e-01,1.677964665850102399e-01
-4.235294163227081299e-01,1.673281366509544732e-01
-4.228891730308532715e-01,1.668569667369825815e-01
-4.222488999366760254e-01,1.663829527144016218e-01
-4.216086566448211670e-01,1.659063118427623884e-01
-4.209684133529663086e-01,1.654272670913776722e-01
-4.203281402587890625e-01,1.649462232523615235e-01
-4.196878969669342041e-01,1.644636528757290606e-01
-4.190476238727569580e-01,1.639801677578045513e-01
-4.184073805809020996e-01,1.634964610700970766e-01
-4.177671074867248535e-01,1.630132782149886772e-01
-4.171268641948699951e-01,1.625315315528390592e-01
-4.164866209030151367e-01,1.620521460021930871e-01
-4.158463478088378906e-01,1.615761168799951797e-01
-4.152061045169830322e-01,1.611046006673659825e-01
-4.145658314228057861e-01,1.606386732814106821e-01
-4.139255881309509277e-01,1.601795602187086054e-01
-4.132853150367736816e-01,1.597284952522843859e-01
-4.126450717449188232e-01,1.592867445065899723e-01
-4.120048284530639648e-01,1.588555721678002186e-01
-4.113645553588867188e-01,1.584362634729785668e-01
-4.107243120670318604e-01,1.580301499145293498e-01
-4.100840389728546143e-01,1.576385062518954605e-01
-4.094437956809997559e-01,1.572626246726129828e-01
-4.088035225868225098e-01,1.569037325230850932e-01
-4.081632792949676514e-01,1.565630614742139493e-01
-4.075230360031127930e-01,1.562417620116431927e-01
-4.068827629089355469e-01,1.559409702211072002e-01
-4.062425196170806885e-01,1.556617541331299925e-01
-4.056022465229034424e-01,1.554050967959468288e-01
-4.049620032310485840e-01,1.551719414940824215e-01
-4.043217301368713379e-01,1.549631001958728937e-01
-4.036814868450164795e-01,1.547793624451814232e-01
-4.030412435531616211e-01,1.546214117464641546e-01
-4.024009704589843750e-01,1.544897889718530593e-01
-4.017607271671295166e-01,1.543849943203645658e-01
-4.011204540729522705e-01,1.543074290110291180e-01
-4.004802107810974121e-01,1.542573752282692112e-01
-3.998399376869201660e-01,1.542350361427042849e-01
-3.991996943950653076e-01,1.542404851373886387e-01
-3.985594511032104492e-01,1.542737193547156771e-01
-3.979191780090332031e-01,1.543346435191206290e-01
-3.972789347171783447e-01,1.544230305750615706e-01
-3.966386616230010986e-01,1.545386374183244094e-01
-3.959984183311462402e-01,1.546810360765662473e-01
-3.953581452369689941e-01,1.548498092502392787e-01
-3.947179019451141357e-01,1.550443926428584085e-01
-3.940776586532592773e-01,1.552641724615129171e-01
-3.934373855590820312e-01,1.555085097451747167e-01
-3.927971422672271729e-01,1.557766261579538458e-01
-3.921568691730499268e-01,1.560677668501120330e-01
-3.915166258811950684e-01,1.563810779259133810e-01
-3.908763527870178223e-01,1.567157085190244992e-01
-3.902361094951629639e-01,1.570707711460053169e-01
-3.895958662033081055e-01,1.574452934671861648e-01
-3.889555931091308594e-01,1.578384288399505841e-01
-3.883153498172760010e-01,1.582491805741592650e-01
-3.876750767230987549e-01,1.586766607579819244e-01
-3.870348334312438965e-01,1.591198808013736254e-01
-3.863945603370666504e-01,1.595780016695473869e-01
-3.857543170452117920e-01,1.600500643715663251e-01
-3.851140737533569336e-01,1.605352888027700153e-01
-3.844738006591796875e-01,1.610328514432679547e-01
-3.838335573673248291e-01,1.615419256358205935e-01
-3.831932842731475830e-01,1.620618659675749917e-01
-3.825530409812927246e-01,1.625919236847157556e-01
-3.819127678871154785e-01,1.631315290256196704e-01
-3.812725245952606201e-01,1.636801048762941413e-01
-3.806322813034057617e-01,1.642371451566977392e-01
-3.799920082092285156e-01,1.648022701292672920e-01
-3.793517649173736572e-01,1.653750267460627477e-01
-3.787114918231964111e-01,1.659551715242080228e-01
-3.780712485313415527e-01,1.665424059236433330e-01
-3.774309754371643066e-01,1.671366116192651852e-01
-3.767907321453094482e-01,1.677376002824897405e-01
-3.761504888534545898e-01,1.683453540442791940e-01
-3.755102157592773438e-01,1.689598551526865222e-01
-3.748699724674224854e-01,1.695810829718826795e-01
-3.742296993732452393e-01,1.702092206972802835e-01
-3.735894560813903809e-01,1.708442835136585458e-01
-3.729491829872131348e-01,1.714865088853141373e-01
-3.723089396953582764e-01,1.721360340519870746e-01
-3.716686964035034180e-01,1.727930467332501330e-01
-3.710284233093261719e-01,1.734578348413475801e-01
-3.703881800174713135e-01,1.741305380951159165e-01
-3.697479069232940674e-01,1.748114497404880119e-01
-3.691076636314392090e-01,1.755007172731701814e-01
-3.684673905372619629e-01,1.761986174139797967e-01
-3.678271472454071045e-01,1.769052498238465887e-01
-3.671869039535522461e-01,1.776208018597515981e-01
-3.665466308593750000e-01,1.783454082413169495e-01
-3.659063875675201416e-01,1.790790683199134925e-01
-3.652661144733428955e-01,1.798218716070301149e-01
-3.646258711814880371e-01,1.805737043268735853e-01
-3.639855980873107910e-01,1.813345106614190350e-01
-3.633453547954559326e-01,1.821040627419039382e-01
-3.627051115036010742e-01,1.828821235776287857e-01
-3.620648384094238281e-01,1.836684156226811027e-01
-3.614245951175689697e-01,1.844624332268942624e-01
-3.607843220233917236e-01,1.852637473381011368e-01
-3.601440787315368652e-01,1.860716996156148717e-01
-3.595038056373596191e-01,1.868856798313083267e-01
-3.588635623455047607e-01,1.877048271433801041e-01
-3.582233190536499023e-01,1.885282773234777665e-01
-3.575830459594726562e-01,1.893551181861874433e-01
-3.569428026676177979e-01,1.901842314600084016e-01
-3.563025295734405518e-01,1.910144934872168854e-01
-3.556622862815856934e-01,1.918446028067557485e-01
-3.550220131874084473e-01,1.926732681851350826e-01
-3.543817698955535889e-01,1.934990055720908764e-01
-3.537415266036987305e-01,1.943203303544858151e-01
-3.531012535095214844e-01,1.951357012331809138e-01
-3.524610102176666260e-01,1.959433784900785902e-01
-3.518207371234893799e-01,1.967416797599472744e-01
-3.511804938316345215e-01,1.975287644460439473e-01
-3.505402207374572754e-01,1.983028634420791469e-01
-3.498999774456024170e-01,1.990619693442279292e-01
-3.492597341537475586e-01,1.998042256610377265e-01
-3.486194610595703125e-01,2.005276603943033642e-01
-3.479792177677154541e-01,2.012302360845388272e-01
-3.473389446735382080e-01,2.019099977091491915e-01
-3.466987013816833496e-01,2.025648331230400778e-01
-3.460584282875061035e-01,2.031927922035805523e-01
-3.454181849956512451e-01,2.037918453420535236e-01
-3.447779119014739990e-01,2.043600067304125467e-01
-3.441376686096191406e-01,2.048952632694249765e-01
-3.434974253177642822e-01,2.053957293125416861e-01
-3.428571522235870361e-01,2.058595374601379646e-01
-3.422169089317321777e-01,2.062847942189209860e-01
-3.415766358375549316e-01,2.066697740126879346e-01
-3.409363925457000732e-01,2.070127705684301489e-01
-3.402961194515228271e-01,2.073121472374181984e-01
-3.396558761596679688e-01,2.075663768863527103e-01
-3.390156328678131104e-01,2.077740151307820859e-01
-3.383753597736358643e-01,2.079337223907171683e-01
-3.377351164817810059e-01,2.080442783896505610e-01
-3.370948433876037598e-01,2.081045540014518913e-01
-3.364546000957489014e-01,2.081135561545885970e-01
-3.358143270015716553e-01,2.080703828991237181e-01
-3.351740837097167969e-01,2.079743215586704608e-01
-3.345338404178619385e-01,2.078247197755644926e-01
-3.338935673236846924e-01,2.076211526894300441e-01
-3.332533240318298340e-01,2.073632524207043026e-01
-3.326130509376525879e-01,2.070507975983786331e-01
-3.319728076457977295e-01,2.066837984695779618e-01
-3.313325345516204834e-01,2.062622693149820385e-01
-3.306922912597656250e-01,2.057865306891479840e-01
-3.300520479679107666e-01,2.052569323901756171e-01
-3.294117748737335205e-01,2.046739875906928852e-01
-3.287715315818786621e-01,2.040384079333823486e-01
-3.281312584877014160e-01,2.033509406739324454e-01
-3.274910151958465576e-01,2.026126068361362442e-01
-3.268507421016693115e-01,2.018244439139307289e-01
-3.262104988098144531e-01,2.009877336011105520e-01
-3.255702555179595947e-01,2.001037833945304989e-01
-3.249299824237823486e-01,1.991740479133086161e-01
-3.242897391319274902e-01,1.982001723749804434e-01
-3.236494660377502441e-01,1.971837833019347563e-01
-3.230092227458953857e-01,1.961268061321317369e-01
-3.223689496517181396e-01,1.950310729981690194e-01
-3.217287063598632812e-01,1.938986633032642182e-01
-3.210884630680084229e-01,1.927316293472185471e-01
-3.204481899738311768e-01,1.915320886088944796e-01
-3.198079466819763184e-01,1.903024498158796263e-01
-3.191676735877990723e-01,1.890448719682882306e-01
-3.185274302959442139e-01,1.877618719383189472e-01
-3.178871572017669678e-01,1.864557375352515756e-01
-3.172469139099121094e-01,1.851290777076881611e-01
-3.166066706180572510e-01,1.837843304941850775e-01
-3.159663975238800049e-01,1.824239408418923958e-01
-3.153261542320251465e-01,1.810505798749670880e-01
-3.146858811378479004e-01,1.796667070970485725e-01
-3.140456378459930420e-01,1.782749354863404356e-01
-3.134053647518157959e-01,1.768777438677169300e-01
-3.127651214599609375e-01,1.754777290009390533e-01
-3.121248781681060791e-01,1.740773616268236346e-01
-3.114846050739288330e-01,1.726790193897653758e-01
-3.108443617820739746e-01,1.712852682170065144e-01
-3.102040886878967285e-01,1.698983535649447596e-01
-3.095638453960418701e-01,1.685207462259792344e-01
-3.089235723018646240e-01,1.671545251294266343e-01
-3.082833290100097656e-01,1.658020334093524006e-01
-3.076430857181549072e-01,1.644653398708837422e-01
-3.070028126239776611e-01,1.631463767070817639e-01
-3.063625693321228027e-01,1.618472390907901293e-01
-3.057222962379455566e-01,1.605696456974476938e-01
-3.050820529460906982e-01,1.593154747813101402e-01
-3.044417798519134521e-01,1.580862281347372722e-01
-3.038015365600585938e-01,1.568835914921620223e-01
-3.031612932682037354e-01,1.557089408374161543e-01
-3.025210201740264893e-01,1.545635210952256422e-01
-3.018807768821716309e-01,1.534486660885998610e-01
-3.012405037879943848e-01,1.523653350473805901e-01
-3.006002604961395264e-01,1.513145959831962983e-01
-2.999599874019622803e-01,1.502971847374117154e-01
-2.993197441101074219e-01,1.493139079112388856e-01
-2.986795008182525635e-01,1.483653317316249165e-01
-2.980392277240753174e-01,1.474518549732000139e-01
-2.973989844322204590e-01,1.465739173991305044e-01
-2.967587113380432129e-01,1.457316579230614195e-01
-2.961184680461883545e-01,1.449252746581337625e-01
-2.954781949520111084e-01,1.441546405593059355e-01
-2.948379516601562500e-01,1.434197366129486007e-01
-2.941977083683013916e-01,1.427202282130459743e-01
-2.935574352741241455e-01,1.420557791759224919e-01
-2.929171919822692871e-01,1.414259619741105034e-01
-2.922769188880920410e-01,1.408301662750659489e-01
-2.916366755962371826e-01,1.402677706129931146e-01
-2.909964025020599365e-01,1.397379639767000192e-01
-2.903561592102050781e-01,1.392399492393683325e-01
-2.897159159183502197e-01,1.387728125812590640e-01
-2.890756428241729736e-01,1.383354816643334040e-01
-2.884353995323181152e-01,1.379269471742685660e-01
-2.877951264381408691e-01,1.375460604694960232e-01
-2.871548831462860107e-01,1.371916156495820438e-01
-2.865146100521087646e-01,1.368623570263882705e-01
-2.858743667602539062e-01,1.365570215322131631e-01
-2.852341234683990479e-01,1.362743044456444785e-01
-2.845938503742218018e-01,1.360127609467789433e-01
-2.839536070823669434e-01,1.357711185213443805e-01
-2.833133339881896973e-01,1.355479089488409450e-01
-2.826730906963348389e-01,1.353417594599859441e-01
-2.820328176021575928e-01,1.351512613906065141e-01
-2.813925743103027344e-01,1.349750243447345177e-01
-2.807523310184478760e-01,1.348116386888005280e-01
-2.801120579242706299e-01,1.346597424239734941e-01
-2.794718146324157715e-01,1.345180269848635923e-01
-2.788315415382385254e-01,1.343851088503469349e-01
-2.781912982463836670e-01,1.342597541371657321e-01
-2.775510251522064209e-01,1.341407111591430557e-01
-2.769107818603515625e-01,1.340268093903631552e-01
-2.762705385684967041e-01,1.339168796080598689e-01
-2.756302654743194580e-01,1.338098628207577967e-01
-2.749900221824645996e-01,1.337047351490578961e-01
-2.743497490882873535e-01,1.336005207230628322e-01
-2.737095057964324951e-01,1.334963483349587143e-01
-2.730692327022552490e-01,1.333914036921397539e-01
-2.724289894104003906e-01,1.332849470375432333e-01
-2.717887461185455322e-01,1.331762856243341453e-01
-2.711484730243682861e-01,1.330647899768169218e-01
-2.705082297325134277e-01,1.329500151273856901e-01
-2.698679566383361816e-01,1.328314793828910823e-01
-2.692277133464813232e-01,1.327088558405455920e-01
-2.685874402523040771e-01,1.325818059666707960e-01
-2.679471969604492188e-01,1.324501658543177918e-01
-2.673069238662719727e-01,1.323137852890741151e-01
-2.666666805744171143e-01,1.321726437460566395e-01
-2.660264372825622559e-01,1.320267228999507658e-01
-2.653861641883850098e-01,1.318761097181369024e-01
-2.647459208965301514e-01,1.317209877488365599e-01
-2.641056478023529053e-01,1.315615639768110690e-01
-2.634654045104980469e-01,1.313981318968595602e-01
-2.628251314163208008e-01,1.312310391776487783e-01
-2.621848881244659424e-01,1.310606956388400413e-01
-2.615446448326110840e-01,1.308875516349394807e-01
-2.609043717384338379e-01,1.307120983358802668e-01
-2.602641284465789795e-01,1.305349099799895107e-01
-2.596238553524017334e-01,1.303565613690800262e-01
-2.589836120605468750e-01,1.301776876330973387e-01
-2.583433389663696289e-01,1.299989345549552588e-01
-2.577030956745147705e-01,1.298210051394419473e-01
-2.570628523826599121e-01,1.296446199923537712e-01
-2.564225792884826660e-01,1.294704825200772014e-01
-2.557823359966278076e-01,1.292993447861445766e-01
-2.551420629024505615e-01,1.291319774858235014e-01
-2.545018196105957031e-01,1.289691495179523528e-01
-2.538615465164184570e-01,1.288116048866245755e-01
-2.532213032245635986e-01,1.286601324137657265e-01
-2.525810599327087402e-01,1.285154592549524466e-01
-2.519407868385314941e-01,1.283783733179677533e-01
-2.513005435466766357e-01,1.282495938406817970e-01
-2.506602704524993896e-01,1.281298523650273857e-01
-2.500200271606445312e-01,1.280198605682190127e-01
-2.493797689676284790e-01,1.279202933373682072e-01
-2.487395107746124268e-01,1.278318028585534449e-01
-2.480992525815963745e-01,1.277550419372155410e-01
-2.474589943885803223e-01,1.276906103698016715e-01
-2.468187510967254639e-01,1.276390415336172701e-01
-2.461784929037094116e-01,1.276009102575348386e-01
-2.455382347106933594e-01,1.275767059441568207e-01
-2.448979765176773071e-01,1.275668881948530675e-01
-2.442577183246612549e-01,1.275718843855826456e-01
-2.436174601316452026e-01,1.275920452486265511e-01
-2.429772019386291504e-01,1.276277654077300205e-01
-2.423369437456130981e-01,1.276792898921459418e-01
-2.416967004537582397e-01,1.277469157527764132e-01
-2.410564422607421875e-01,1.278308067945452819e-01
-2.404161840677261353e-01,1.279311525970183716e-01
-2.397759258747100830e-01,1.280480390852267725e-01
-2.391356676816940308e-01,1.281815986002290408e-01
-2.384954094886779785e-01,1.283317874778422407e-01
-2.378551512956619263e-01,1.284986532637115708e-01
-2.372149080038070679e-01,1.286820666858088380e-01
-2.365746498107910156e-01,1.288819636388098822e-01
-2.359343916177749634e-01,1.290981731285381073e-01
-2.352941334247589111e-01,1.293304932262198115e-01
-2.346538752317428589e-01,1.295786885821184065e-01
-2.340136170387268066e-01,1.298424945608207537e-01
-2.333733588457107544e-01,1.301215593257878389e-01
-2.327331155538558960e-01,1.304155006231000336e-01
-2.320928573608398438e-01,1.307239869968710444e-01
-2.314525991678237915e-01,1.310465112399885612e-01
-2.308123409748077393e-01,1.313826359077050476e-01
-2.301720827817916870e-01,1.317318434208014644e-01
-2.295318245887756348e-01,1.320935836760104287e-01
-2.288915663957595825e-01,1.324672761531000553e-01
-2.282513231039047241e-01,1.328523367429697011e-01
-2.276110649108886719e-01,1.332481286164224343e-01
-2.269708067178726196e-01,1.336539840931378897e-01
-2.263305485248565674e-01,1.340692426162992668e-01
-2.256902903318405151e-01,1.344931571680625382e-01
-2.250500321388244629e-01,1.349250693757473307e-01
-2.244097739458084106e-01,1.353641898855637571e-01
-2.237695306539535522e-01,1.358097863135716565e-01
-2.231292724609375000e-01,1.362610766978371579e-01
-2.224890142679214478e-01,1.367172894123251936e-01
-2.218487560749053955e-01,1.371776310405330435e-01
-2.212084978818893433e-01,1.376412887840903210e-01
-2.205682396888732910e-01,1.381074947504568051e-01
-2.199279814958572388e-01,1.385754205253246774e-01
-2.192877382040023804e-01,1.390442570148624490e-01
-2.186474800109863281e-01,1.395132239142045094e-01
-2.180072218179702759e-01,1.399814987338134920e-01
-2.173669636249542236e-01,1.404483214825003046e-01
-2.167267054319381714e-01,1.409128936661168119e-01
-2.160864472389221191e-01,1.413744127878824308e-01
-2.154461890459060669e-01,1.418321383702170202e-01
-2.148059457540512085e-01,1.422853188165524863e-01
-2.141656875610351562e-01,1.427332472984397249e-01
-2.135254293680191040e-01,1.431751680209898403e-01
-2.128851711750030518e-01,1.436104202943204733e-01
-2.122449129819869995e-01,1.440383005138401451e-01
-2.116046547889709473e-01,1.444581821446075942e-01
-2.109643965959548950e-01,1.448694325143011774e-01
-2.103241533041000366e-01,1.452714280897802190e-01
-2.096838951110839844e-01,1.456636118229170940e-01
-2.090436369180679321e-01,1.460454179892223259e-01
-2.084033787250518799e-01,1.464163538300744527e-01
-2.077631205320358276e-01,1.467759018445824459e-01
-2.071228623390197754e-01,1.471235994126756097e-01
-2.064826041460037231e-01,1.474590279414429439e-01
-2.058423459529876709e-01,1.477817518265491792e-01
-2.052021026611328125e-01,1.480914330787217459e-01
-2.045618444681167603e-01,1.483877210652790879e-01
-2.039215862751007080e-01,1.486703009068754966e-01
-2.032813280820846558e-01,1.489389033255732464e-01
-2.026410698890686035e-01,1.491932820042949359e-01
-2.020008116960525513e-01,1.494331939615398674e-01
-2.013605535030364990e-01,1.496585166077690765e-01
-2.007203102111816406e-01,1.498690197444818573e-01
-2.000800520181655884e-01,1.500646182297353803e-01
-1.994397938251495361e-01,1.502452150137707498e-01
-1.987995356321334839e-01,1.504107218852244188e-01
-1.981592774391174316e-01,1.505611133783499866e-01
-1.975190192461013794e-01,1.506963618736660848e-01
-1.968787610530853271e-01,1.508164938818263856e-01
-1.962385177612304688e-01,1.509215284524141332e-01
-1.955982595682144165e-01,1.510115397167526297e-01
-1.949580013751983643e-01,1.510866045809526881e-01
-1.943177431821823120e-01,1.511468292493893806e-01
-1.936774849891662598e-01,1.511923347157728692e-01
-1.930372267961502075e-01,1.512232491925140643e-01
-1.923969686031341553e-01,1.512397831592955377e-01
-1.917567253112792969e-01,1.512420724094698521e-01
-1.911164671182632446e-01,1.512303309372824422e-01
-1.904762089252471924e-01,1.512047707994921275e-01
-1.898359507322311401e-01,1.511656269299064270e-01
-1.891956925392150879e-01,1.511131314501050760e-01
-1.885554343461990356e-01,1.510475507710915544e-01
-1.879151761531829834e-01,1.509691226955633958e-01
-1.872749328613281250e-01,1.508781704016626257e-01
-1.866346746683120728e-01,1.507749349063662869e-01
-1.859944164752960205e-01,1.506597337243955614e-01
-1.853541582822799683e-01,1.505328690566014593e-01
-1.847139000892639160e-01,1.503946504710511611e-01
-1.840736418962478638e-01,1.502453783059194414e-01
-1.834333837032318115e-01,1.500854052527169635e-01
-1.827931404113769531e-01,1.499150518046388214e-01
-1.821528822183609009e-01,1.497346526037248715e-01
-1.815126240253448486e-01,1.495445151736638500e-01
-1.808723658323287964e-01,1.493449959827173323e-01
-1.802321076393127441e-01,1.491364663726280071e-01
-1.795918494462966919e-01,1.489192376432821874e-01
-1.789515912532806396e-01,1.486936802482570208e-01
-1.783113479614257812e-01,1.484601344095475284e-01
-1.776710897684097290e-01,1.482189453409659130e-01
-1.770308315753936768e-01,1.479704500971776859e-01
-1.763905733823776245e-01,1.477150241878111281e-01
-1.757503151893615723e-01,1.474530324005929316e-01
-1.751100569963455200e-01,1.471847446138947468e-01
-1.744697988033294678e-01,1.469105794164078382e-01
-1.738295555114746094e-01,1.466308680247254692e-01
-1.731892973184585571e-01,1.463459431388804965e-01
-1.725490391254425049e-01,1.460561236616366720e-01
-1.719087809324264526e-01,1.457617925612302301e-01
-1.712685227394104004e-01,1.454632339359460680e-01
-1.706282645463943481e-01,1.451608201119198860e-01
-1.699880063533782959e-01,1.448548386376926622e-01
-1.693477630615234375e-01,1.445456030719394214e-01
-1.687075048685073853e-01,1.442334418732076351e-01
-1.680672466754913330e-01,1.439186838758361731e-01
-1.674269884824752808e-01,1.436015816191500427e-01
-1.667867302894592285e-01,1.432824406588943944e-01
-1.661464720964431763e-01,1.429615844566405336e-01
-1.655062139034271240e-01,1.426392162995830937e-01
-1.648659706115722656e-01,1.423156684928899018e-01
-1.642257124185562134e-01,1.419911445133110739e-01
-1.635854542255401611e-01,1.416659477759814045e-01
-1.629451960325241089e-01,1.413402757696027301e-01
-1.623049378395080566e-01,1.410143665923375700e-01
-1.616646796464920044e-01,1.406884484857746642e-01
-1.610244214534759521e-01,1.403627150219137754e-01
-1.603841632604598999e-01,1.400373629956441768e-01
-1.597439199686050415e-01,1.397125793127789173e-01
-1.591036617755889893e-01,1.393885447366662866e-01
-1.584634035825729370e-01,1.390653710291087641e-01
-1.578231453895568848e-01,1.387432608008576373e-01
-1.571828871965408325e-01,1.384222981724514412e-01
-1.565426290035247803e-01,1.381026336381734332e-01
-1.559023708105087280e-01,1.377843858485423567e-01
-1.552621275186538696e-01,1.374676188617001138e-01
-1.546218693256378174e-01,1.371524185816874741e-01
-1.539816111326217651e-01,1.368388542467982028e-01
-1.533413529396057129e-01,1.365269922478367093e-01
-1.527010947465896606e-01,1.362168648702044571e-01
-1.520608365535736084e-01,1.359085352727844587e-01
-1.514205783605575562e-01,1.356019832460728658e-01
-1.507803350687026978e-01,1.352972467861448536e-01
-1.501400768756866455e-01,1.349943033804490433e-01
-1.494998186826705933e-01,1.346931300274225585e-01
-1.488595604896545410e-01,1.343937238792429767e-01
-1.482193022966384888e-01,1.340960663961987542e-01
-1.475790441036224365e-01,1.338000910363645879e-01
-1.469387859106063843e-01,1.335057603667002546e-01
-1.462985426187515259e-01,1.332130258908015286e-01
-1.456582844257354736e-01,1.329218085871959332e-01
-1.450180262327194214e-01,1.326320366734043965e-01
-1.443777680397033691e-01,1.323436422949444413e-01
-1.437375098466873169e-01,1.320565551955978911e-01
-1.430972516536712646e-01,1.317706742886155524e-01
-1.424569934606552124e-01,1.314859467768960677e-01
-1.418167501688003540e-01,1.312022409421551572e-01
-1.411764919757843018e-01,1.309195014171540272e-01
-1.405362337827682495e-01,1.306375980117535640e-01
-1.398959755897521973e-01,1.303564877210603434e-01
-1.392557173967361450e-01,1.300760366740978391e-01
-1.386154592037200928e-01,1.297961720046481027e-01
-1.379752010107040405e-01,1.295168269196413924e-01
-1.373349577188491821e-01,1.292379224355952871e-01
-1.366946995258331299e-01,1.289593237079897925e-01
-1.360544413328170776e-01,1.286809894216700556e-01
-1.354141831398010254e-01,1.284028407170496600e-01
-1.347739249467849731e-01,1.281248132396126671e-01
-1.341336667537689209e-01,1.278468409817037355e-01
-1.334934085607528687e-01,1.275688825606797749e-01
-1.328531652688980103e-01,1.272908450721450535e-01
-1.322129070758819580e-01,1.270127071671329766e-01
-1.315726488828659058e-01,1.267344439105597687e-01
-1.309323906898498535e-01,1.264559826620472727e-01
-1.302921324968338013e-01,1.261773462830637627e-01
-1.296518743038177490e-01,1.258984528943951631e-01
-1.290116161108016968e-01,1.256193393416484838e-01
-1.283713728189468384e-01,1.253399738081011350e-01
-1.277311146259307861e-01,1.250603424815603937e-01
-1.270908564329147339e-01,1.247804494832345235e-01
-1.264505982398986816e-01,1.245003215858297985e-01
-1.258103400468826294e-01,1.242199318177958922e-01
-1.251700818538665771e-01,1.239393325388813416e-01
-1.245298311114311218e-01,1.236585185249183816e-01
-1.238895729184150696e-01,1.233775390301627972e-01
-1.232493147253990173e-01,1.230963878345372464e-01
-1.226090639829635620e-01,1.228151175602207879e-01
-1.219688057899475098e-01,1.225337476574543949e-01
-1.213285475969314575e-01,1.222522731890793857e-01
-1.206882894039154053e-01,1.219707885515499690e-01
-1.200480386614799500e-01,1.216892943663512305e-01
-1.194077804684638977e-01,1.214078133677314320e-01
-1.187675222754478455e-01,1.211263640637363359e-01
-1.181272715330123901e-01,1.208450125412121601e-01
-1.174870133399963379e-01,1.205637564229182779e-01
-1.168467551469802856e-01,1.202826244836159297e-01
-1.162064969539642334e-01,1.200016458991548518e-01
-1.155662462115287781e-01,1.197208116560473101e-01
-1.149259880185127258e-01,1.194401455771090248e-01
-1.142857298254966736e-01,1.191596602145463812e-01
-1.136454790830612183e-01,1.188793585058149915e-01
-1.130052208900451660e-01,1.185992225431937719e-01
-1.123649626970291138e-01,1.183192473071712492e-01
-1.117247045040130615e-01,1.180394185907709392e-01
-1.110844537615776062e-01,1.177597272467578726e-01
-1.104441955685615540e-01,1.174801251663182278e-01
-1.098039373755455017e-01,1.172006129542286779e-01
-1.091636791825294495e-01,1.169211360791444498e-01
-1.085234284400939941e-01,1.166416389656195207e-01
-1.078831702470779419e-01,1.163621050645908817e-01
-1.072429120540618896e-01,1.160824580696062647e-01
-1.066026613116264343e-01,1.158026595076999676e-01
-1.059624031186103821e-01,1.155226173368242293e-01
-1.053221449255943298e-01,1.152423088413123686e-01
-1.046818867325782776e-01,1.149616287372472456e-01
-1.040416359901428223e-01,1.146805248202258376e-01
-1.034013777971267700e-01,1.143989373084299821e-01
-1.027611196041107178e-01,1.141167540057974605e-01
-1.021208688616752625e-01,1.138339273026360843e-01
-1.014806106686592102e-01,1.135503598109273149e-01
-1.008403524756431580e-01,1.132659944190543833e-01
-1.002000942826271057e-01,1.129807409948599961e-01
-9.955984354019165039e-02,1.126945427341845551e-01
-9.891958534717559814e-02,1.124072583458688435e-01
-9.827932715415954590e-02,1.121188982140908230e-01
-9.763907641172409058e-02,1.118293470136735301e-01
-9.699881821870803833e-02,1.115385481170263482e-01
-9.635856002569198608e-02,1.112464443041494278e-01
-9.571830183267593384e-02,1.109529470313646016e-01
-9.507805109024047852e-02,1.106580358041049372e-01
-9.443779289722442627e-02,1.103616481567875063e-01
-9.379753470420837402e-02,1.100637261478705220e-01
-9.315727651119232178e-02,1.097642206606210813e-01
-9.251702576875686646e-02,1.094631407562003389e-01
-9.187676757574081421e-02,1.091603927975142163e-01
-9.123650938272476196e-02,1.088559973907776701e-01
-9.059625864028930664e-02,1.085499185452003523e-01
-8.995600044727325439e-02,1.082421236370589845e-01
-8.931574225425720215e-02,1.079326367618596016e-01
-8.867548406124114990e-02,1.076213972221493620e-01
-8.803523331880569458e-02,1.073084498667191689e-01
-8.739497512578964233e-02,1.069937627372561373e-01
-8.675471693277359009e-02,1.066773599241375159e-01
-8.611446619033813477e-02,1.063592359314156077e-01
-8.547420799732208252e-02,1.060393858558748015e-01
-8.483394980430603027e-02,1.057178403799645672e-01
-8.419369161128997803e-02,1.053945908083915306e-01
-8.355344086885452271e-02,1.050696609783488000e-01
-8.291318267583847046e-02,1.047430177854895561e-01
-8.227292448282241821e-02,1.044147296424093874e-01
-8.163267374038696289e-02,1.040847451095823217e-01
-8.099241554737091064e-02,1.037530510348738666e-01
-8.035215735435485840e-02,1.034196835844074513e-01
-7.971189916133880615e-02,1.030845628631738009e-01
-7.907164841890335083e-02,1.027477350342578255e-01
-7.843139022588729858e-02,1.024091128179223098e-01
-7.779113203287124634e-02,1.020686953184193335e-01
-7.715088129043579102e-02,1.017263883368002553e-01
-7.651062309741973877e-02,1.013821309018214656e-01
-7.587036490440368652e-02,1.010358713032215583e-01
-7.523010671138763428e-02,1.006874794712309118e-01
-7.458985596895217896e-02,1.003368793130570147e-01
-7.394959777593612671e-02,9.998391648701376866e-02
-7.330933958292007446e-02,9.962844965286565824e-02
-7.266908884048461914e-02,9.927032528030688141e-02
-7.202883064746856689e-02,9.890934827242858773e-02
-7.138857245445251465e-02,9.854531314815551113e-02
-7.074831426143646240e-02,9.817800372349871907e-02
-7.010806351900100708e-02,9.780715013642682365e-02
-6.946780532598495483e-02,9.743249554327304551e-02
-6.882754713296890259e-02,9.705374074305561649e-02
-6.818728893995285034e-02,9.667054746136249932e-02
-6.754703819751739502e-02,9.628261073825994387e-02
-6.690678000450134277e-02,9.588950674527341178e-02
-6.626652181148529053e-02,9.549085061053030898e-02
-6.562627106904983521e-02,9.508624627927497741e-02
-6.498601287603378296e-02,9.467520835325649031e-02
-6.434575468301773071e-02,9.425728671995381447e-02
-6.370549649000167847e-02,9.383197815536492570e-02
-6.306524574756622314e-02,9.339874036330320095e-02
-6.242498755455017090e-02,9.295701887129359520e-02
-6.178473308682441711e-02,9.250625262311906738e-02
-6.114447489380836487e-02,9.204587548858400581e-02
-6.050422042608261108e-02,9.157523968393554981e-02
-5.986396223306655884e-02,9.109368429411679458e-02
-5.922370776534080505e-02,9.060060105845746392e-02
-5.858344957232475281e-02,9.009526322462813042e-02
-5.794319510459899902e-02,8.957706366648032770e-02
-5.730293691158294678e-02,8.904521917629182326e-02
-5.666268244385719299e-02,8.849904989335222183e-02
-5.602242797613143921e-02,8.793786332835606956e-02
-5.538216978311538696e-02,8.736088417494114466e-02
-5.474191531538963318e-02,8.676743648111706619e-02
-5.410165712237358093e-02,8.615678552793371026e-02
-5.346140265464782715e-02,8.552817952657898459e-02
-5.282114446163177490e-02,8.488094315123895228e-02
-5.218088999390602112e-02,8.421437246265561782e-02
-5.154063552618026733e-02,8.352774660724149314e-02
-5.090037733316421509e-02,8.282042742174056116e-02
-5.026012286543846130e-02,8.209174736900104463e-02
-4.961986467242240906e-02,8.134110528267513018e-02
-4.897961020469665527e-02,8.056792858378036826e-02
-4.833935201168060303e-02,7.977161669710630676e-02
-4.769909754395484924e-02,7.895167807417102779e-02
-4.705884307622909546e-02,7.810763773954443323e-02
-4.641858488321304321e-02,7.723906501134125691e-02
-4.577833041548728943e-02,7.634558799222057601e-02
-4.513807222247123718e-02,7.542688216769244391e-02
-4.449781775474548340e-02,7.448266491848576365e-02
-4.385755956172943115e-02,7.351276917205540329e-02
-4.321730509400367737e-02,7.251702910197144192e-02
-4.257704690098762512e-02,7.149539208671207291e-02
-4.193679243326187134e-02,7.044783602262771893e-02
-4.129653796553611755e-02,6.937444855387386866e-02
-4.065627977252006531e-02,6.827537983568943147e-02
-4.001602530479431152e-02,6.715087706687139502e-02
-3.937576711177825928e-02,6.600122887724468868e-02
-3.873551264405250549e-02,6.482685709637836524e-02
-3.809525445103645325e-02,6.362820362237497918e-02
-3.745499998331069946e-02,6.240585577207680146e-02
-3.681474179029464722e-02,6.116046547633180452e-02
-3.617448732256889343e-02,5.989275653484549267e-02
-3.553423285484313965e-02,5.860354912814580430e-02
-3.489397466182708740e-02,5.729373439037077631e-02
-3.425372019410133362e-02,5.596431596395090580e-02
-3.361346200108528137e-02,5.461634731795461661e-02
-3.297320753335952759e-02,5.325100632416868152e-02
-3.233294934034347534e-02,5.186950177690041741e-02
-3.169269487261772156e-02,5.047314481812525955e-02
-3.105243854224681854e-02,4.906331724331325361e-02
-3.041218221187591553e-02,4.764144898185485033e-02
-2.977192588150501251e-02,4.620909034377573832e-02
-2.913166955113410950e-02,4.476779552191878508e-02
-2.849141508340835571e-02,4.331924036072232198e-02
-2.785115875303745270e-02,4.186509468849441973e-02
-2.721090242266654968e-02,4.040710613374542959e-02
-2.657064609229564667e-02,3.894707694187049540e-02
-2.593038976192474365e-02,3.748685910150273415e-02
-2.529013343155384064e-02,3.602830475789398079e-02
-2.464987710118293762e-02,3.457332298941873105e-02
-2.400962263345718384e-02,3.312389009712513044e-02
-2.336936630308628082e-02,3.168193573139177488e-02
-2.272910997271537781e-02,3.024942268719188476e-02
-2.208885364234447479e-02,2.882835367619440703e-02
-2.144859731197357178e-02,2.742072454065747067e-02
-2.080834098160266876e-02,2.602851924090865410e-02
-2.016808465123176575e-02,2.465377469022644874e-02
-1.952782832086086273e-02,2.329844310477513503e-02
-1.888757199048995972e-02,2.196445020268278370e-02
-1.824731752276420593e-02,2.065383838544398998e-02
-1.760706119239330292e-02,1.936847402416130848e-02
-1.696680486202239990e-02,1.811028267927961011e-02
-1.632654853165149689e-02,1.688114379280358790e-02
-1.568629220128059387e-02,1.568287383147159986e-02
-1.504603587090969086e-02,1.451729940627499715e-02
-1.440578047186136246e-02,1.338613570523561336e-02
-1.376552414149045944e-02,1.229111013195405278e-02
-1.312526781111955643e-02,1.123385360307738168e-02
-1.248501241207122803e-02,1.021601279649209104e-02
-1.184475608170032501e-02,9.239053253274676081e-03
-1.120449975132942200e-02,8.304520885058064295e-03
-1.056424342095851898e-02,7.413799586256875074e-03
-9.923987090587615967e-03,6.568257968628810062e-03
-9.283731691539287567e-03,5.769151135605277148e-03
-8.643475361168384552e-03,5.017736876216094544e-03
-8.003219030797481537e-03,4.315113027248074218e-03
-7.362963166087865829e-03,3.662376577449055759e-03
-6.722707301378250122e-03,3.060496342076390874e-03
-6.082450971007347107e-03,2.510378547885494527e-03
-5.442194640636444092e-03,2.012885000613362507e-03
-4.801938775926828384e-03,1.568747078879439982e-03
-4.161682911217212677e-03,1.178651972698396833e-03
-3.521426580846309662e-03,8.431844867922144715e-04
-2.881170483306050301e-03,5.628456249882063389e-04
-2.240914385765790939e-03,3.380565097983456724e-04
-1.600658288225531578e-03,1.691713194604815840e-04
-9.604021906852722168e-04,5.643071288075063308e-05
-3.201460931450128555e-04,5.054986207397860198e-09
3.201460931450128555e-04,0.000000000000000000e+00
9.604021906852722168e-04,5.641555120350361108e-05
1.600658288225531578e-03,1.691460689126067507e-04
2.240914385765790939e-03,3.380214676496073878e-04
2.881170483306050301e-03,5.628007692055625455e-04
3.521426580846309662e-03,8.431293244508530904e-04
4.161682911217212677e-03,1.178587670593422843e-03
4.801938775926828384e-03,1.568673327368763637e-03
5.442194640636444092e-03,2.012801527582208649e-03
6.082450971007347107e-03,2.510287066895156016e-03
6.722707301378250122e-03,3.060395176941010931e-03
7.362963166087865829e-03,3.662267948034703124e-03
8.003219030797481537e-03,4.314996285190719760e-03
8.643475361168384552e-03,5.017612357350653696e-03
9.283731691539287567e-03,5.769021027437037930e-03
9.923987090587615967e-03,6.568117173586518476e-03
1.056424342095851898e-02,7.413653935321118382e-03
1.120449975132942200e-02,8.304370721641252118e-03
1.184475608170032501e-02,9.238898929282424177e-03
1.248501241207122803e-02,1.021585130642543859e-02
1.312526781111955643e-02,1.123368874282482111e-02
1.376552414149045944e-02,1.229093904366651557e-02
1.440578047186136246e-02,1.338595890320215531e-02
1.504603587090969086e-02,1.451712049499898072e-02
1.568629220128059387e-02,1.568269318629367248e-02
1.632654853165149689e-02,1.688095591535221374e-02
1.696680486202239990e-02,1.811009968075616428e-02
1.760706119239330292e-02,1.936828483247632349e-02
1.824731752276420593e-02,2.065364366887090242e-02
1.888757199048995972e-02,2.196425587691264170e-02
1.952782832086086273e-02,2.329825460591372632e-02
2.016808465123176575e-02,2.465358709655207647e-02
2.080834098160266876e-02,2.602832809255994917e-02
2.144859731197357178e-02,2.742053970146285380e-02
2.208885364234447479e-02,2.882816619679706704e-02
2.272910997271537781e-02,3.024923315938687907e-02
2.336936630308628082e-02,3.168174472890905591e-02
2.400962263345718384e-02,3.312369817396021432e-02
2.464987710118293762e-02,3.457315375561575976e-02
2.529013343155384064e-02,3.602811996084342994e-02
2.593038976192474365e-02,3.748668171232205637e-02
2.657064609229564667e-02,3.894689323572908535e-02
2.721090242266654968e-02,4.040693668204076161e-02
2.785115875303745270e-02,4.186492007315800734e-02
2.849141508340835571e-02,4.331907345453567260e-02
2.913166955113410950e-02,4.476763615428991372e-02
2.977192588150501251e-02,4.620892747878668771e-02
3.041218221187591553e-02,4.764130414970102478e-02
3.105243854224681854e-02,4.906316954887701698e-02
3.169269487261772156e-02,5.047299503478575033e-02
3.233294934034347534e-02,5.186935952163773678e-02
3.297320753335952759e-02,5.325087136371653429e-02
3.361346200108528137e-02,5.461622740969440670e-02
3.425372019410133362e-02,5.596418731378927092e-02
3.489397466182708740e-02,5.729361273088739992e-02
3.553423285484313965e-02,5.860343420356217692e-02
3.617448732256889343e-02,5.989264808947458718e-02
3.681474179029464722e-02,6.116036325541651664e-02
3.745499998331069946e-02,6.240575952254667769e-02
3.809525445103645325e-02,6.362810776816685276e-02
3.873551264405250549e-02,6.482676703685408270e-02
3.937576711177825928e-02,6.600113496218940057e-02
4.001602530479431152e-02,6.715078021566256439e-02
4.065627977252006531e-02,6.827529738035709173e-02
4.129653796553611755e-02,6.937437141846558575e-02
4.193679243326187134e-02,7.044776394210483517e-02
4.257704690098762512e-02,7.149532480288156577e-02
4.321730509400367737e-02,7.251696008993935294e-02
4.385755956172943115e-02,7.351270489216821247e-02
4.449781775474548340e-02,7.448261054825433547e-02
4.513807222247123718e-02,7.542682658216426361e-02
4.577833041548728943e-02,7.634554107788238397e-02
4.641858488321304321e-02,7.723901715229652964e-02
4.705884307622909546e-02,7.810759340332573686e-02
4.769909754395484924e-02,7.895163331609644786e-02
4.833935201168060303e-02,7.977157877114393614e-02
4.897961020469665527e-02,8.056789037982481361e-02
4.961986467242240906e-02,8.134107004383084316e-02
5.026012286543846130e-02,8.209171490029865126e-02
5.090037733316421509e-02,8.282039504739424629e-02
5.154063552618026733e-02,8.352772142150177714e-02
5.218088999390602112e-02,8.421434722906928627e-02
5.282114446163177490e-02,8.488091807237596598e-02
5.346140265464782715e-02,8.552815654361234365e-02
5.410165712237358093e-02,8.615676286996132305e-02
5.474191531538963318e-02,8.676741724139924727e-02
5.538216978311538696e-02,8.736086795192532506e-02
5.602242797613143921e-02,8.793784605781906905e-02
5.666268244385719299e-02,8.849903415110205174e-02
5.730293691158294678e-02,8.904520484249323076e-02
5.794319510459899902e-02,8.957705062913934313e-02
5.858344957232475281e-02,9.009524968698290337e-02
5.922370776534080505e-02,9.060059030749334497e-02
5.986396223306655884e-02,9.109367454694394795e-02
6.050422042608261108e-02,9.157523085629604154e-02
6.114447489380836487e-02,9.204586636137834788e-02
6.178473308682441711e-02,9.250624437462873217e-02
6.242498755455017090e-02,9.295701142487988733e-02
6.306524574756622314e-02,9.339873196936832045e-02
6.370549649000167847e-02,9.383197437459056545e-02
6.434575468301773071e-02,9.425728331773575164e-02
6.498601287603378296e-02,9.467520529495621062e-02
6.562627106904983521e-02,9.508624298381240791e-02
6.626652181148529053e-02,9.549084519113826275e-02
6.690678000450134277e-02,9.588950188925871032e-02
6.754703819751739502e-02,9.628260678682787344e-02
6.818728893995285034e-02,9.667054569479693882e-02
6.882754713296890259e-02,9.705373884960577513e-02
6.946780532598495483e-02,9.743249413543297877e-02
7.010806351900100708e-02,9.780714888163322129e-02
7.074831426143646240e-02,9.817800126566345043e-02
7.138857245445251465e-02,9.854531076343775453e-02
7.202883064746856689e-02,9.890934633027947953e-02
7.266908884048461914e-02,9.927032339993324683e-02
7.330933958292007446e-02,9.962844895824973790e-02
7.394959777593612671e-02,9.998391574880871602e-02
7.458985596895217896e-02,1.003368786599776463e-01
7.523010671138763428e-02,1.006874783169151577e-01
7.587036490440368652e-02,1.010358703690994453e-01
7.651062309741973877e-02,1.013821300031554351e-01
7.715088129043579102e-02,1.017263875451313027e-01
7.779113203287124634e-02,1.020686949700828627e-01
7.843139022588729858e-02,1.024091125117103651e-01
7.907164841890335083e-02,1.027477347653609208e-01
7.971189916133880615e-02,1.030845623127909505e-01
8.035215735435485840e-02,1.034196831710185727e-01
8.099241554737091064e-02,1.037530506730148794e-01
8.163267374038696289e-02,1.040847447931656511e-01
8.227292448282241821e-02,1.044147295042159307e-01
8.291318267583847046e-02,1.047430176649060130e-01
8.355344086885452271e-02,1.050696608732430981e-01
8.419369161128997803e-02,1.053945905948521222e-01
8.483394980430603027e-02,1.057178401942291401e-01
8.547420799732208252e-02,1.060393856944954472e-01
8.611446619033813477e-02,1.063592357913463182e-01
8.675471693277359009e-02,1.066773598547405832e-01
8.739497512578964233e-02,1.069937626771504391e-01
8.803523331880569458e-02,1.073084498147167665e-01
8.867548406124114990e-02,1.076213971547326231e-01
8.931574225425720215e-02,1.079326367036546053e-01
8.995600044727325439e-02,1.082421235701276352e-01
9.059625864028930664e-02,1.085499185019531687e-01
9.123650938272476196e-02,1.088559973783720380e-01
9.187676757574081421e-02,1.091603927815154584e-01
9.251702576875686646e-02,1.094631407378812149e-01
9.315727651119232178e-02,1.097642206291893352e-01
9.379753470420837402e-02,1.100637261243018195e-01
9.443779289722442627e-02,1.103616481366112012e-01
9.507805109024047852e-02,1.106580357843864881e-01
9.571830183267593384e-02,1.109529470229424497e-01
9.635856002569198608e-02,1.112464442969627321e-01
9.699881821870803833e-02,1.115385481108996935e-01
9.763907641172409058e-02,1.118293470084563701e-01
9.827932715415954590e-02,1.121188982041063653e-01
9.891958534717559814e-02,1.124072583392701219e-01
9.955984354019165039e-02,1.126945427277825651e-01
1.002000942826271057e-01,1.129807409921461669e-01
1.008403524756431580e-01,1.132659944167548893e-01
1.014806106686592102e-01,1.135503598089822042e-01
1.021208688616752625e-01,1.138339273009916219e-01
1.027611196041107178e-01,1.141167540033682926e-01
1.034013777971267700e-01,1.143989373060878556e-01
1.040416359901428223e-01,1.146805248180062797e-01
1.046818867325782776e-01,1.149616287366246326e-01
1.053221449255943298e-01,1.152423088404392892e-01
1.059624031186103821e-01,1.155226173363845810e-01
1.066026613116264343e-01,1.158026595070849041e-01
1.072429120540618896e-01,1.160824580687815910e-01
1.078831702470779419e-01,1.163621050638141696e-01
1.085234284400939941e-01,1.166416389649698182e-01
1.091636791825294495e-01,1.169211360789641496e-01
1.098039373755455017e-01,1.172006129539773234e-01
1.104441955685615540e-01,1.174801251661086177e-01
1.110844537615776062e-01,1.177597272465833456e-01
1.117247045040130615e-01,1.180394185905382365e-01
1.123649626970291138e-01,1.183192473069785144e-01
1.130052208900451660e-01,1.185992225430330116e-01
1.136454790830612183e-01,1.188793585056822089e-01
1.142857298254966736e-01,1.191596602144633366e-01
1.149259880185127258e-01,1.194401455770637277e-01
1.155662462115287781e-01,1.197208116560095625e-01
1.162064969539642334e-01,1.200016458990771362e-01
1.168467551469802856e-01,1.202826244835519809e-01
1.174870133399963379e-01,1.205637564228760894e-01
1.181272715330123901e-01,1.208450125411770770e-01
1.187675222754478455e-01,1.211263640637216810e-01
1.194077804684638977e-01,1.214078133677198856e-01
1.200480386614799500e-01,1.216892943663419047e-01
1.206882894039154053e-01,1.219707885515304291e-01
1.213285475969314575e-01,1.222522731890665071e-01
1.219688057899475098e-01,1.225337476574410722e-01
1.226090639829635620e-01,1.228151175602096856e-01
1.232493147253990173e-01,1.230963878345323614e-01
1.238895729184150696e-01,1.233775390301601327e-01
1.245298311114311218e-01,1.236585185249161611e-01
1.251700818538665771e-01,1.239393325388764566e-01
1.258103400468826294e-01,1.242199318177918954e-01
1.264505982398986816e-01,1.245003215858271339e-01
1.270908564329147339e-01,1.247804494832318589e-01
1.277311146259307861e-01,1.250603424815577291e-01
1.283713728189468384e-01,1.253399738080993586e-01
1.290116161108016968e-01,1.256193393416471515e-01
1.296518743038177490e-01,1.258984528943938308e-01
1.302921324968338013e-01,1.261773462830624304e-01
1.309323906898498535e-01,1.264559826620463845e-01
1.315726488828659058e-01,1.267344439105593246e-01
1.322129070758819580e-01,1.270127071671320884e-01
1.328531652688980103e-01,1.272908450721446094e-01
1.334934085607528687e-01,1.275688825606793309e-01
1.341336667537689209e-01,1.278468409817032914e-01
1.347739249467849731e-01,1.281248132396126671e-01
1.354141831398010254e-01,1.284028407170496600e-01
1.360544413328170776e-01,1.286809894216700556e-01
1.366946995258331299e-01,1.289593237079897925e-01
1.373349577188491821e-01,1.292379224355952871e-01
1.379752010107040405e-01,1.295168269196413924e-01
1.386154592037200928e-01,1.297961720046481027e-01
1.392557173967361450e-01,1.300760366740978391e-01
1.398959755897521973e-01,1.303564877210603434e-01
1.405362337827682495e-01,1.306375980117535640e-01
1.411764919757843018e-01,1.309195014171540272e-01
1.418167501688003540e-01,1.312022409421547131e-01
1.424569934606552124e-01,1.314859467768960677e-01
1.430972516536712646e-01,1.317706742886159965e-01
1.437375098466873169e-01,1.320565551955978911e-01
1.443777680397033691e-01,1.323436422949444413e-01
1.450180262327194214e-01,1.326320366734043965e-01
1.456582844257354736e-01,1.329218085871959332e-01
1.462985426187515259e-01,1.332130258908019727e-01
1.469387859106063843e-01,1.335057603667002546e-01
1.475790441036224365e-01,1.338000910363650320e-01
1.482193022966384888e-01,1.340960663961987542e-01
1.488595604896545410e-01,1.343937238792425326e-01
1.494998186826705933e-01,1.346931300274221144e-01
1.501400768756866455e-01,1.349943033804490433e-01
1.507803350687026978e-01,1.352972467861448536e-01
1.514205783605575562e-01,1.356019832460728658e-01
1.520608365535736084e-01,1.359085352727844587e-01
1.527010947465896606e-01,1.362168648702044571e-01
1.533413529396057129e-01,1.365269922478362652e-01
1.539816111326217651e-01,1.368388542467982028e-01
1.546218693256378174e-01,1.371524185816874741e-01
1.552621275186538696e-01,1.374676188616992256e-01
1.559023708105087280e-01,1.377843858485419126e-01
1.565426290035247803e-01,1.381026336381734332e-01
1.571828871965408325e-01,1.384222981724509971e-01
1.578231453895568848e-01,1.387432608008576373e-01
1.584634035825729370e-01,1.390653710291087641e-01
1.591036617755889893e-01,1.393885447366662866e-01
1.597439199686050415e-01,1.397125793127789173e-01
1.603841632604598999e-01,1.400373629956441768e-01
1.610244214534759521e-01,1.403627150219137754e-01
1.616646796464920044e-01,1.406884484857751083e-01
1.623049378395080566e-01,1.410143665923371259e-01
1.629451960325241089e-01,1.413402757696022860e-01
1.635854542255401611e-01,1.416659477759814045e-01
1.642257124185562134e-01,1.419911445133115180e-01
1.648659706115722656e-01,1.423156684928899018e-01
1.655062139034271240e-01,1.426392162995830937e-01
1.661464720964431763e-01,1.429615844566405336e-01
1.667867302894592285e-01,1.432824406588943944e-01
1.674269884824752808e-01,1.436015816191500427e-01
1.680672466754913330e-01,1.439186838758361731e-01
1.687075048685073853e-01,1.442334418732076351e-01
1.693477630615234375e-01,1.445456030719394214e-01
1.699880063533782959e-01,1.448548386376926622e-01
1.706282645463943481e-01,1.451608201119203301e-01
1.712685227394104004e-01,1.454632339359460680e-01
1.719087809324264526e-01,1.457617925612302301e-01
1.725490391254425049e-01,1.460561236616366720e-01
1.731892973184585571e-01,1.463459431388804965e-01
1.738295555114746094e-01,1.466308680247259133e-01
1.744697988033294678e-01,1.469105794164078382e-01
1.751100569963455200e-01,1.471847446138943027e-01
1.757503151893615723e-01,1.474530324005929316e-01
1.763905733823776245e-01,1.477150241878111281e-01
1.770308315753936768e-01,1.479704500971776859e-01
1.776710897684097290e-01,1.482189453409659130e-01
1.783113479614257812e-01,1.484601344095475284e-01
1.789515912532806396e-01,1.486936802482570208e-01
1.795918494462966919e-01,1.489192376432821874e-01
1.802321076393127441e-01,1.491364663726280071e-01
1.808723658323287964e-01,1.493449959827173323e-01
1.815126240253448486e-01,1.495445151736642941e-01
1.821528822183609009e-01,1.497346526037248715e-01
1.827931404113769531e-01,1.499150518046388214e-01
1.834333837032318115e-01,1.500854052527169635e-01
1.840736418962478638e-01,1.502453783059194414e-01
1.847139000892639160e-01,1.503946504710511611e-01
1.853541582822799683e-01,1.505328690566014593e-01
1.859944164752960205e-01,1.506597337243955614e-01
1.866346746683120728e-01,1.507749349063658428e-01
1.872749328613281250e-01,1.508781704016621816e-01
1.879151761531829834e-01,1.509691226955633958e-01
1.885554343461990356e-01,1.510475507710915544e-01
1.891956925392150879e-01,1.511131314501050760e-01
1.898359507322311401e-01,1.511656269299064270e-01
1.904762089252471924e-01,1.512047707994921275e-01
1.911164671182632446e-01,1.512303309372824422e-01
1.917567253112792969e-01,1.512420724094698521e-01
1.923969686031341553e-01,1.512397831592955377e-01
1.930372267961502075e-01,1.512232491925140643e-01
1.936774849891662598e-01,1.511923347157728692e-01
1.943177431821823120e-01,1.511468292493893806e-01
1.949580013751983643e-01,1.510866045809522440e-01
1.955982595682144165e-01,1.510115397167526297e-01
1.962385177612304688e-01,1.509215284524141332e-01
1.968787610530853271e-01,1.508164938818263856e-01
1.975190192461013794e-01,1.506963618736660848e-01
1.981592774391174316e-01,1.505611133783499866e-01
1.987995356321334839e-01,1.504107218852244188e-01
1.994397938251495361e-01,1.502452150137707498e-01
2.000800520181655884e-01,1.500646182297353803e-01
2.007203102111816406e-01,1.498690197444818573e-01
2.013605535030364990e-01,1.496585166077690765e-01
2.020008116960525513e-01,1.494331939615398674e-01
2.026410698890686035e-01,1.491932820042944918e-01
2.032813280820846558e-01,1.489389033255732464e-01
2.039215862751007080e-01,1.486703009068759407e-01
2.045618444681167603e-01,1.483877210652786438e-01
2.052021026611328125e-01,1.480914330787217459e-01
2.058423459529876709e-01,1.477817518265491792e-01
2.064826041460037231e-01,1.474590279414429439e-01
2.071228623390197754e-01,1.471235994126751656e-01
2.077631205320358276e-01,1.467759018445824459e-01
2.084033787250518799e-01,1.464163538300744527e-01
2.090436369180679321e-01,1.460454179892223259e-01
2.096838951110839844e-01,1.456636118229170940e-01
2.103241533041000366e-01,1.452714280897802190e-01
2.109643965959548950e-01,1.448694325143011774e-01
2.116046547889709473e-01,1.444581821446075942e-01
2.122449129819869995e-01,1.440383005138401451e-01
2.128851711750030518e-01,1.436104202943209174e-01
2.135254293680191040e-01,1.431751680209898403e-01
2.141656875610351562e-01,1.427332472984397249e-01
2.148059457540512085e-01,1.422853188165524863e-01
2.154461890459060669e-01,1.418321383702170202e-01
2.160864472389221191e-01,1.413744127878819867e-01
2.167267054319381714e-01,1.409128936661168119e-01
2.173669636249542236e-01,1.404483214825003046e-01
2.180072218179702759e-01,1.399814987338134920e-01
2.186474800109863281e-01,1.395132239142049535e-01
2.192877382040023804e-01,1.390442570148624490e-01
2.199279814958572388e-01,1.385754205253246774e-01
2.205682396888732910e-01,1.381074947504563610e-01
2.212084978818893433e-01,1.376412887840903210e-01
2.218487560749053955e-01,1.371776310405330435e-01
2.224890142679214478e-01,1.367172894123251936e-01
2.231292724609375000e-01,1.362610766978371579e-01
2.237695306539535522e-01,1.358097863135712124e-01
2.244097739458084106e-01,1.353641898855637571e-01
2.250500321388244629e-01,1.349250693757473307e-01
2.256902903318405151e-01,1.344931571680625382e-01
2.263305485248565674e-01,1.340692426162992668e-01
2.269708067178726196e-01,1.336539840931378897e-01
2.276110649108886719e-01,1.332481286164224343e-01
2.282513231039047241e-01,1.328523367429697011e-01
2.288915663957595825e-01,1.324672761531004994e-01
2.295318245887756348e-01,1.320935836760104287e-01
2.301720827817916870e-01,1.317318434208014644e-01
2.308123409748077393e-01,1.313826359077050476e-01
2.314525991678237915e-01,1.310465112399885612e-01
2.320928573608398438e-01,1.307239869968710444e-01
2.327331155538558960e-01,1.304155006231000336e-01
2.333733588457107544e-01,1.301215593257878389e-01
2.340136170387268066e-01,1.298424945608203096e-01
2.346538752317428589e-01,1.295786885821184065e-01
2.352941334247589111e-01,1.293304932262198115e-01
2.359343916177749634e-01,1.290981731285381073e-01
2.365746498107910156e-01,1.288819636388098822e-01
2.372149080038070679e-01,1.286820666858092821e-01
2.378551512956619263e-01,1.284986532637115708e-01
2.384954094886779785e-01,1.283317874778422407e-01
2.391356676816940308e-01,1.281815986002290408e-01
2.397759258747100830e-01,1.280480390852267725e-01
2.404161840677261353e-01,1.279311525970183716e-01
2.410564422607421875e-01,1.278308067945457260e-01
2.416967004537582397e-01,1.277469157527759691e-01
2.423369437456130981e-01,1.276792898921459418e-01
2.429772019386291504e-01,1.276277654077300205e-01
2.436174601316452026e-01,1.275920452486265511e-01
2.442577183246612549e-01,1.275718843855826456e-01
2.448979765176773071e-01,1.275668881948526234e-01
2.455382347106933594e-01,1.275767059441563767e-01
2.461784929037094116e-01,1.276009102575348386e-01
2.468187510967254639e-01,1.276390415336172701e-01
2.474589943885803223e-01,1.276906103698016715e-01
2.480992525815963745e-01,1.277550419372155410e-01
2.487395107746124268e-01,1.278318028585538890e-01
2.493797689676284790e-01,1.279202933373682072e-01
2.500200271606445312e-01,1.280198605682185686e-01
2.506602704524993896e-01,1.281298523650269416e-01
2.513005435466766357e-01,1.282495938406817970e-01
2.519407868385314941e-01,1.283783733179677533e-01
2.525810599327087402e-01,1.285154592549524466e-01
2.532213032245635986e-01,1.286601324137661706e-01
2.538615465164184570e-01,1.288116048866241314e-01
2.545018196105957031e-01,1.289691495179527969e-01
2.551420629024505615e-01,1.291319774858235014e-01
2.557823359966278076e-01,1.292993447861445766e-01
2.564225792884826660e-01,1.294704825200772014e-01
2.570628523826599121e-01,1.296446199923542153e-01
2.577030956745147705e-01,1.298210051394419473e-01
2.583433389663696289e-01,1.299989345549548148e-01
2.589836120605468750e-01,1.301776876330977828e-01
2.596238553524017334e-01,1.303565613690804703e-01
2.602641284465789795e-01,1.305349099799903989e-01
2.609043717384338379e-01,1.307120983358802668e-01
2.615446448326110840e-01,1.308875516349394807e-01
2.621848881244659424e-01,1.310606956388400413e-01
2.628251314163208008e-01,1.312310391776487783e-01
2.634654045104980469e-01,1.313981318968591161e-01
2.641056478023529053e-01,1.315615639768110690e-01
2.647459208965301514e-01,1.317209877488365599e-01
2.653861641883850098e-01,1.318761097181373465e-01
2.660264372825622559e-01,1.320267228999507658e-01
2.666666805744171143e-01,1.321726437460566395e-01
2.673069238662719727e-01,1.323137852890741151e-01
2.679471969604492188e-01,1.324501658543177918e-01
2.685874402523040771e-01,1.325818059666707960e-01
2.692277133464813232e-01,1.327088558405455920e-01
2.698679566383361816e-01,1.328314793828915263e-01
2.705082297325134277e-01,1.329500151273861341e-01
2.711484730243682861e-01,1.330647899768169218e-01
2.717887461185455322e-01,1.331762856243341453e-01
2.724289894104003906e-01,1.332849470375432333e-01
2.730692327022552490e-01,1.333914036921397539e-01
2.737095057964324951e-01,1.334963483349587143e-01
2.743497490882873535e-01,1.336005207230628322e-01
2.749900221824645996e-01,1.337047351490574520e-01
2.756302654743194580e-01,1.338098628207577967e-01
2.762705385684967041e-01,1.339168796080598689e-01
2.769107818603515625e-01,1.340268093903635993e-01
2.775510251522064209e-01,1.341407111591430557e-01
2.781912982463836670e-01,1.342597541371657321e-01
2.788315415382385254e-01,1.343851088503469349e-01
2.794718146324157715e-01,1.345180269848635923e-01
2.801120579242706299e-01,1.346597424239734941e-01
2.807523310184478760e-01,1.348116386888005280e-01
2.813925743103027344e-01,1.349750243447345177e-01
2.820328176021575928e-01,1.351512613906069582e-01
2.826730906963348389e-01,1.353417594599863882e-01
2.833133339881896973e-01,1.355479089488409450e-01
2.839536070823669434e-01,1.357711185213443805e-01
2.845938503742218018e-01,1.360127609467789433e-01
2.852341234683990479e-01,1.362743044456444785e-01
2.858743667602539062e-01,1.365570215322127190e-01
2.865146100521087646e-01,1.368623570263882705e-01
2.871548831462860107e-01,1.371916156495824879e-01
2.877951264381408691e-01,1.375460604694960232e-01
2.884353995323181152e-01,1.379269471742685660e-01
2.890756428241729736e-01,1.383354816643342922e-01
2.897159159183502197e-01,1.387728125812590640e-01
2.903561592102050781e-01,1.392399492393683325e-01
2.909964025020599365e-01,1.397379639767000192e-01
2.916366755962371826e-01,1.402677706129931146e-01
2.922769188880920410e-01,1.408301662750659489e-01
2.929171919822692871e-01,1.414259619741109475e-01
2.935574352741241455e-01,1.420557791759224919e-01
2.941977083683013916e-01,1.427202282130468625e-01
2.948379516601562500e-01,1.434197366129486007e-01
2.954781949520111084e-01,1.441546405593059355e-01
2.961184680461883545e-01,1.449252746581337625e-01
2.967587113380432129e-01,1.457316579230609754e-01
2.973989844322204590e-01,1.465739173991305044e-01
2.980392277240753174e-01,1.474518549732000139e-01
2.986795008182525635e-01,1.483653317316249165e-01
2.993197441101074219e-01,1.493139079112388856e-01
2.999599874019622803e-01,1.502971847374121594e-01
3.006002604961395264e-01,1.513145959831962983e-01
3.012405037879943848e-01,1.523653350473805901e-01
3.018807768821716309e-01,1.534486660885998610e-01
3.025210201740264893e-01,1.545635210952256422e-01
3.031612932682037354e-01,1.557089408374157102e-01
3.038015365600585938e-01,1.568835914921620223e-01
3.044417798519134521e-01,1.580862281347372722e-01
3.050820529460906982e-01,1.593154747813101402e-01
3.057222962379455566e-01,1.605696456974485820e-01
3.063625693321228027e-01,1.618472390907901293e-01
3.070028126239776611e-01,1.631463767070822080e-01
3.076430857181549072e-01,1.644653398708837422e-01
3.082833290100097656e-01,1.658020334093524006e-01
3.089235723018646240e-01,1.671545251294270784e-01
3.095638453960418701e-01,1.685207462259792344e-01
3.102040886878967285e-01,1.698983535649447596e-01
3.108443617820739746e-01,1.712852682170065144e-01
3.114846050739288330e-01,1.726790193897653758e-01
3.121248781681060791e-01,1.740773616268236346e-01
3.127651214599609375e-01,1.754777290009390533e-01
3.134053647518157959e-01,1.768777438677169300e-01
3.140456378459930420e-01,1.782749354863404356e-01
3.146858811378479004e-01,1.796667070970485725e-01
3.153261542320251465e-01,1.810505798749670880e-01
3.159663975238800049e-01,1.824239408418919517e-01
3.166066706180572510e-01,1.837843304941855216e-01
3.172469139099121094e-01,1.851290777076881611e-01
3.178871572017669678e-01,1.864557375352520197e-01
3.185274302959442139e-01,1.877618719383185031e-01
3.191676735877990723e-01,1.890448719682882306e-01
3.198079466819763184e-01,1.903024498158796263e-01
3.204481899738311768e-01,1.915320886088944796e-01
3.210884630680084229e-01,1.927316293472185471e-01
3.217287063598632812e-01,1.938986633032646623e-01
3.223689496517181396e-01,1.950310729981690194e-01
3.230092227458953857e-01,1.961268061321317369e-01
3.236494660377502441e-01,1.971837833019347563e-01
3.242897391319274902e-01,1.982001723749804434e-01
3.249299824237823486e-01,1.991740479133086161e-01
3.255702555179595947e-01,2.001037833945304989e-01
3.262104988098144531e-01,2.009877336011105520e-01
3.268507421016693115e-01,2.018244439139302848e-01
3.274910151958465576e-01,2.026126068361362442e-01
3.281312584877014160e-01,2.033509406739324454e-01
3.287715315818786621e-01,2.040384079333823486e-01
3.294117748737335205e-01,2.046739875906928852e-01
3.300520479679107666e-01,2.052569323901756171e-01
3.306922912597656250e-01,2.057865306891479840e-01
3.313325345516204834e-01,2.062622693149820385e-01
3.319728076457977295e-01,2.066837984695779618e-01
3.326130509376525879e-01,2.070507975983790772e-01
3.332533240318298340e-01,2.073632524207043026e-01
3.338935673236846924e-01,2.076211526894291559e-01
3.345338404178619385e-01,2.078247197755644926e-01
3.351740837097167969e-01,2.079743215586700167e-01
3.358143270015716553e-01,2.080703828991237181e-01
3.364546000957489014e-01,2.081135561545885970e-01
3.370948433876037598e-01,2.081045540014518913e-01
3.377351164817810059e-01,2.080442783896510051e-01
3.383753597736358643e-01,2.079337223907171683e-01
3.390156328678131104e-01,2.077740151307820859e-01
3.396558761596679688e-01,2.075663768863527103e-01
3.402961194515228271e-01,2.073121472374181984e-01
3.409363925457000732e-01,2.070127705684297048e-01
3.415766358375549316e-01,2.066697740126879346e-01
3.422169089317321777e-01,2.062847942189205419e-01
3.428571522235870361e-01,2.058595374601384087e-01
3.434974253177642822e-01,2.053957293125416861e-01
3.441376686096191406e-01,2.048952632694249765e-01
3.447779119014739990e-01,2.043600067304129908e-01
3.454181849956512451e-01,2.037918453420535236e-01
3.460584282875061035e-01,2.031927922035801082e-01
3.466987013816833496e-01,2.025648331230400778e-01
3.473389446735382080e-01,2.019099977091491915e-01
3.479792177677154541e-01,2.012302360845388272e-01
3.486194610595703125e-01,2.005276603943033642e-01
3.492597341537475586e-01,1.998042256610377265e-01
3.498999774456024170e-01,1.990619693442274851e-01
3.505402207374572754e-01,1.983028634420791469e-01
3.511804938316345215e-01,1.975287644460443914e-01
3.518207371234893799e-01,1.967416797599472744e-01
3.524610102176666260e-01,1.959433784900785902e-01
3.531012535095214844e-01,1.951357012331809138e-01
3.537415266036987305e-01,1.943203303544858151e-01
3.543817698955535889e-01,1.934990055720908764e-01
3.550220131874084473e-01,1.926732681851350826e-01
3.556622862815856934e-01,1.918446028067557485e-01
3.563025295734405518e-01,1.910144934872168854e-01
3.569428026676177979e-01,1.901842314600084016e-01
3.575830459594726562e-01,1.893551181861869992e-01
3.582233190536499023e-01,1.885282773234782105e-01
3.588635623455047607e-01,1.877048271433801041e-01
3.595038056373596191e-01,1.868856798313083267e-01
3.601440787315368652e-01,1.860716996156148717e-01
3.607843220233917236e-01,1.852637473381011368e-01
3.614245951175689697e-01,1.844624332268942624e-01
3.620648384094238281e-01,1.836684156226815468e-01
3.627051115036010742e-01,1.828821235776287857e-01
3.633453547954559326e-01,1.821040627419034941e-01
3.639855980873107910e-01,1.813345106614190350e-01
3.646258711814880371e-01,1.805737043268735853e-01
3.652661144733428955e-01,1.798218716070301149e-01
3.659063875675201416e-01,1.790790683199134925e-01
3.665466308593750000e-01,1.783454082413160613e-01
3.671869039535522461e-01,1.776208018597515981e-01
3.678271472454071045e-01,1.769052498238465887e-01
3.684673905372619629e-01,1.761986174139797967e-01
3.691076636314392090e-01,1.755007172731706255e-01
3.697479069232940674e-01,1.748114497404880119e-01
3.703881800174713135e-01,1.741305380951154724e-01
3.710284233093261719e-01,1.734578348413475801e-01
3.716686964035034180e-01,1.727930467332501330e-01
3.723089396953582764e-01,1.721360340519866305e-01
3.729491829872131348e-01,1.714865088853145814e-01
3.735894560813903809e-01,1.708442835136585458e-01
3.742296993732452393e-01,1.702092206972798394e-01
3.748699724674224854e-01,1.695810829718822355e-01
3.755102157592773438e-01,1.689598551526869663e-01
3.761504888534545898e-01,1.683453540442791940e-01
3.767907321453094482e-01,1.677376002824897405e-01
3.774309754371643066e-01,1.671366116192642970e-01
3.780712485313415527e-01,1.665424059236433330e-01
3.787114918231964111e-01,1.659551715242080228e-01
3.793517649173736572e-01,1.653750267460623036e-01
3.799920082092285156e-01,1.648022701292672920e-01
3.806322813034057617e-01,1.642371451566977392e-01
3.812725245952606201e-01,1.636801048762945854e-01
3.819127678871154785e-01,1.631315290256196704e-01
3.825530409812927246e-01,1.625919236847153115e-01
3.831932842731475830e-01,1.620618659675749917e-01
3.838335573673248291e-01,1.615419256358205935e-01
3.844738006591796875e-01,1.610328514432679547e-01
3.851140737533569336e-01,1.605352888027700153e-01
3.857543170452117920e-01,1.600500643715667692e-01
3.863945603370666504e-01,1.595780016695473869e-01
3.870348334312438965e-01,1.591198808013736254e-01
3.876750767230987549e-01,1.586766607579819244e-01
3.883153498172760010e-01,1.582491805741592650e-01
3.889555931091308594e-01,1.578384288399505841e-01
3.895958662033081055e-01,1.574452934671861648e-01
3.902361094951629639e-01,1.570707711460053169e-01
3.908763527870178223e-01,1.567157085190244992e-01
3.915166258811950684e-01,1.563810779259133810e-01
3.921568691730499268e-01,1.560677668501120330e-01
3.927971422672271729e-01,1.557766261579538458e-01
3.934373855590820312e-01,1.555085097451747167e-01
3.940776586532592773e-01,1.552641724615129171e-01
3.947179019451141357e-01,1.550443926428584085e-01
3.953581452369689941e-01,1.548498092502392787e-01
3.959984183311462402e-01,1.546810360765662473e-01
3.966386616230010986e-01,1.545386374183244094e-01
3.972789347171783447e-01,1.544230305750615706e-01
3.979191780090332031e-01,1.543346435191206290e-01
3.985594511032104492e-01,1.542737193547156771e-01
3.991996943950653076e-01,1.542404851373886387e-01
3.998399376869201660e-01,1.542350361427042849e-01
4.004802107810974121e-01,1.542573752282687671e-01
4.011204540729522705e-01,1.543074290110286739e-01
4.017607271671295166e-01,1.543849943203645658e-01
4.024009704589843750e-01,1.544897889718530593e-01
4.030412435531616211e-01,1.546214117464637106e-01
4.036814868450164795e-01,1.547793624451818673e-01
4.043217301368713379e-01,1.549631001958733378e-01
4.049620032310485840e-01,1.551719414940824215e-01
4.056022465229034424e-01,1.554050967959468288e-01
4.062425196170806885e-01,1.556617541331299925e-01
4.068827629089355469e-01,1.559409702211067561e-01
4.075230360031127930e-01,1.562417620116431927e-01
4.081632792949676514e-01,1.565630614742135052e-01
4.088035225868225098e-01,1.569037325230850932e-01
4.094437956809997559e-01,1.572626246726129828e-01
4.100840389728546143e-01,1.576385062518954605e-01
4.107243120670318604e-01,1.580301499145293498e-01
4.113645553588867188e-01,1.584362634729781227e-01
4.120048284530639648e-01,1.588555721678002186e-01
4.126450717449188232e-01,1.592867445065899723e-01
4.132853150367736816e-01,1.597284952522843859e-01
4.139255881309509277e-01,1.601795602187086054e-01
4.145658314228057861e-01,1.606386732814106821e-01
4.152061045169830322e-01,1.611046006673659825e-01
4.158463478088378906e-01,1.615761168799951797e-01
4.164866209030151367e-01,1.620521460021930871e-01
4.171268641948699951e-01,1.625315315528390592e-01
4.177671074867248535e-01,1.630132782149882331e-01
4.184073805809020996e-01,1.634964610700970766e-01
4.190476238727569580e-01,1.639801677578045513e-01
4.196878969669342041e-01,1.644636528757290606e-01
4.203281402587890625e-01,1.649462232523615235e-01
4.209684133529663086e-01,1.654272670913776722e-01
4.216086566448211670e-01,1.659063118427632766e-01
4.222488999366760254e-01,1.663829527144016218e-01
4.228891730308532715e-01,1.668569667369825815e-01
4.235294163227081299e-01,1.673281366509544732e-01
4.241696894168853760e-01,1.677964665850102399e-01
4.248099327087402344e-01,1.682619796979056837e-01
4.254502058029174805e-01,1.687248937844967323e-01
4.260904490947723389e-01,1.691854523409341837e-01
4.267306923866271973e-01,1.696441003080280119e-01
4.273709654808044434e-01,1.701013299787619282e-01
4.280112087726593018e-01,1.705577588139570722e-01
4.286514818668365479e-01,1.710141183728297598e-01
4.292917251586914062e-01,1.714711722571071739e-01
4.299319982528686523e-01,1.719299046629232386e-01
4.305722415447235107e-01,1.723912478331741660e-01
4.312124848365783691e-01,1.728562569838421048e-01
4.318527579307556152e-01,1.733261368389240609e-01
4.324930012226104736e-01,1.738020129806767677e-01
4.331332743167877197e-01,1.742852187483054927e-01
4.337735176086425781e-01,1.747770266541706086e-01
4.344137907028198242e-01,1.752787931046824177e-01
4.350540339946746826e-01,1.757918873666430848e-01
4.356943070888519287e-01,1.763177532264275094e-01
4.363345503807067871e-01,1.768577752029849570e-01
4.369747936725616455e-01,1.774133797702814874e-01
4.376150667667388916e-01,1.779860423699353156e-01
4.382553100585937500e-01,1.785770993439865784e-01
4.388955831527709961e-01,1.791880708664850275e-01
4.395358264446258545e-01,1.798202036403968584e-01
4.401760995388031006e-01,1.804749215676388907e-01
4.408163428306579590e-01,1.811534287357301487e-01
4.414565861225128174e-01,1.818570348966876971e-01
4.420968592166900635e-01,1.825869291208017664e-01
4.427371025085449219e-01,1.833441822814179112e-01
4.433773756027221680e-01,1.841299281873292060e-01
4.440176188945770264e-01,1.849450106635299740e-01
4.446578919887542725e-01,1.857904609671785501e-01
4.452981352806091309e-01,1.866669911639111668e-01
4.459383785724639893e-01,1.875753508543462900e-01
4.465786516666412354e-01,1.885161795537428908e-01
4.472188949584960938e-01,1.894899625870158921e-01
4.478591680526733398e-01,1.904971719573262945e-01
4.484994113445281982e-01,1.915380431559436936e-01
4.491396844387054443e-01,1.926128970079497016e-01
4.497799277305603027e-01,1.937216952984157636e-01
4.504201710224151611e-01,1.948645249068285956e-01
4.510604441165924072e-01,1.960412908225732664e-01
4.517006874084472656e-01,1.972516863087574457e-01
4.523409605026245117e-01,1.984954626766306518e-01
4.529812037944793701e-01,1.997720538771807774e-01
4.536214768886566162e-01,2.010810716326001391e-01
4.542617201805114746e-01,2.024216953882240766e-01
4.549019634723663330e-01,2.037932478784694190e-01
4.555422365665435791e-01,2.051949282793574802e-01
4.561824798583984375e-01,2.066256476532930542e-01
4.568227529525756836e-01,2.080844872730303052e-01
4.574629962444305420e-01,2.095701702317147586e-01
4.581032693386077881e-01,2.110815989048875352e-01
4.587435126304626465e-01,2.126173416246293080e-01
4.593837559223175049e-01,2.141760300841313303e-01
4.600240290164947510e-01,2.157563325109559393e-01
4.606642723083496094e-01,2.173565276436799643e-01
4.613045454025268555e-01,2.189752132736937362e-01
4.619447886943817139e-01,2.206105379158604940e-01
4.625850617885589600e-01,2.222609815907459208e-01
4.632253050804138184e-01,2.239246423958345389e-01
4.638655483722686768e-01,2.255997903501674173e-01
4.645058214664459229e-01,2.272846873220371045e-01
4.651460647583007812e-01,2.289773441965237133e-01
4.657863378524780273e-01,2.306760178692948138e-01
4.664265811443328857e-01,2.323786673730015018e-01
4.670668542385101318e-01,2.340835489144130754e-01
4.677070975303649902e-01,2.357886146810703742e-01
4.683473408222198486e-01,2.374919893659774850e-01
4.689876139163970947e-01,2.391918942421558114e-01
4.696278572082519531e-01,2.408862562189360013e-01
4.702681303024291992e-01,2.425733625982062769e-01
4.709083735942840576e-01,2.442511978428112407e-01
4.715486466884613037e-01,2.459180938911997849e-01
4.721888899803161621e-01,2.475720775768843751e-01
4.728291332721710205e-01,2.492114788615240606e-01
4.734694063663482666e-01,2.508346085697463757e-01
4.741096496582031250e-01,2.524396340115013793e-01
4.747499227523803711e-01,2.540250573992381966e-01
4.753901660442352295e-01,2.555890785582737301e-01
4.760304391384124756e-01,2.571303107501945462e-01
4.766706824302673340e-01,2.586470509254699124e-01
4.773109257221221924e-01,2.601379198275481919e-01
4.779511988162994385e-01,2.616015312090405054e-01
4.785914421081542969e-01,2.630363846779419923e-01
4.792317152023315430e-01,2.644412410760028642e-01
4.798719584941864014e-01,2.658146889372194899e-01
4.805122315883636475e-01,2.671555847636333247e-01
4.811524748802185059e-01,2.684625846217900680e-01
4.817927181720733643e-01,2.697346072637158976e-01
4.824329912662506104e-01,2.709705146947616328e-01
4.830732345581054688e-01,2.721690963393110785e-01
4.837135076522827148e-01,2.733293806560537220e-01
4.843537509441375732e-01,2.744501893404254211e-01
4.849940240383148193e-01,2.755305758909147862e-01
4.856342673301696777e-01,2.765694143305794661e-01
4.862745106220245361e-01,2.775657507051074724e-01
4.869147837162017822e-01,2.785185980922562088e-01
4.875550270080566406e-01,2.794268889433895176e-01
4.881953001022338867e-01,2.802896399815186790e-01
4.888355433940887451e-01,2.811058212489081498e-01
4.894758164882659912e-01,2.818744265266173166e-01
4.901160597801208496e-01,2.825943391230905100e-01
4.907563030719757080e-01,2.832645669895152984e-01
4.913965761661529541e-01,2.838840183992359378e-01
4.920368194580078125e-01,2.844515353635048704e-01
4.926770925521850586e-01,2.849660263672255667e-01
4.933173358440399170e-01,2.854262651940273621e-01
4.939576089382171631e-01,2.858311125311407963e-01
4.945978522300720215e-01,2.861792669445555326e-01
4.952380955219268799e-01,2.864694762534516492e-01
4.958783686161041260e-01,2.867004702053228549e-01
4.965186119079589844e-01,2.868708531600177025e-01
4.971588850021362305e-01,2.869792894708429465e-01
4.977991282939910889e-01,2.870243388956832398e-01
4.984394013881683350e-01,2.870046111402548838e-01
4.990796446800231934e-01,2.869186507253087548e-01
4.997198879718780518e-01,2.867649707167645445e-01
5.003601312637329102e-01,2.865420905261051310e-01
5.010004043579101562e-01,2.862485272278143533e-01
5.016406774520874023e-01,2.858827853201231228e-01
5.022809505462646484e-01,2.854434002902799250e-01
5.029211640357971191e-01,2.849289309960796324e-01
5.035614371299743652e-01,2.843378428335534558e-01
5.042017102241516113e-01,2.836688006291026021e-01
5.048419237136840820e-01,2.829204909827680581e-01
5.054821968078613281e-01,2.820914530218927574e-01
5.061224699020385742e-01,2.811805398218307772e-01
5.067627429962158203e-01,2.801865611387004407e-01
5.074029564857482910e-01,2.791085467621372551e-01
5.080432295799255371e-01,2.779453123634598732e-01
5.086835026741027832e-01,2.766960507337241637e-01
5.093237161636352539e-01,2.753601846219435600e-01
5.099639892578125000e-01,2.739368108335242802e-01
5.106042623519897461e-01,2.724255597382958527e-01
5.112445354461669922e-01,2.708261214168170561e-01
5.118847489356994629e-01,2.691384855849805469e-01
5.125250220298767090e-01,2.673623384857730656e-01
5.131652951240539551e-01,2.654980290539419308e-01
5.138055086135864258e-01,2.635460811354413124e-01
5.144457817077636719e-01,2.615067372442898552e-01
5.150860548019409180e-01,2.593809552673502772e-01
5.157263278961181641e-01,2.571696662466194105e-01
5.163665413856506348e-01,2.548743037018801338e-01
5.170068144798278809e-01,2.524958482558625761e-01
5.176470875740051270e-01,2.500360702750423769e-01
5.182873010635375977e-01,2.474971121065014934e-01
5.189275741577148438e-01,2.448805092627348579e-01
5.195678472518920898e-01,2.421887590348887898e-01
5.202081203460693359e-01,2.394243217328884121e-01
5.208483338356018066e-01,2.365901531926590806e-01
5.214886069297790527e-01,2.336885843916669536e-01
5.221288800239562988e-01,2.307229729852551259e-01
5.227690935134887695e-01,2.276968471600540056e-01
5.234093666076660156e-01,2.246130699919102192e-01
5.240496397018432617e-01,2.214755115165982780e-01
5.246899127960205078e-01,2.182879858421755692e-01
5.253301262855529785e-01,2.150546524677934279e-01
5.259703993797302246e-01,2.117789632840936243e-01
5.266106724739074707e-01,2.084653832720007038e-01
5.272508859634399414e-01,2.051185249664935206e-01
5.278911590576171875e-01,2.017420744668121380e-01
5.285314321517944336e-01,1.983408173718204104e-01
5.291717052459716797e-01,1.949192638793344479e-01
5.298119187355041504e-01,1.914823029422612066e-01
5.304521918296813965e-01,1.880338666227108213e-01
5.310924649238586426e-01,1.845789170350378150e-01
5.317326784133911133e-01,1.811223862984445709e-01
5.323729515075683594e-01,1.776682366385142764e-01
5.330132246017456055e-01,1.742214290477321903e-01
5.336534976959228516e-01,1.707864643337830834e-01
5.342937111854553223e-01,1.673682207294957536e-01
5.349339842796325684e-01,1.639704637895302852e-01
5.355742573738098145e-01,1.605979298535529232e-01
5.362144708633422852e-01,1.572551847529854996e-01
5.368547439575195312e-01,1.539458272400691108e-01
5.374950170516967773e-01,1.506742374065224155e-01
5.381352901458740234e-01,1.474443768590147918e-01
5.387755036354064941e-01,1.442604127994457919e-01
5.394157767295837402e-01,1.411254472412686312e-01
5.400560498237609863e-01,1.380433605435480438e-01
5.406962633132934570e-01,1.350178763294818118e-01
5.413365364074707031e-01,1.320516649493819195e-01
5.419768095016479492e-01,1.291482161010835128e-01
5.426170825958251953e-01,1.263104483724233340e-01
5.432572960853576660e-01,1.235414348430339260e-01
5.438975691795349121e-01,1.208433285520533751e-01
5.445378422737121582e-01,1.182188477659038561e-01
5.451780557632446289e-01,1.156705826445949548e-01
5.458183288574218750e-01,1.132002060092567319e-01
5.464586019515991211e-01,1.108099686991770305e-01
5.470988750457763672e-01,1.085017353289061681e-01
5.477390885353088379e-01,1.062773603443969428e-01
5.483793616294860840e-01,1.041380061574721516e-01
5.490196347236633301e-01,1.020852526656530479e-01
5.496598482131958008e-01,1.001205324145164610e-01
5.503001213073730469e-01,9.824456724110364192e-02
5.509403944015502930e-01,9.645854095676620332e-02
5.515806674957275391e-01,9.476327578929977236e-02
5.522208809852600098e-01,9.315964327668213585e-02
5.528611540794372559e-01,9.164796194347291092e-02
5.535014271736145020e-01,9.022882135317633612e-02
5.541416406631469727e-01,8.890277731270268546e-02
5.547819137573242188e-01,8.766984203368410888e-02
5.554221868515014648e-01,8.653030724910637517e-02
5.560624599456787109e-01,8.548430679108465213e-02
5.567026734352111816e-01,8.453191840477414232e-02
5.573429465293884277e-01,8.367292217183175396e-02
5.579832196235656738e-01,8.290726323300212641e-02
5.586234927177429199e-01,8.223477329741468722e-02
5.592637062072753906e-01,8.165521098834860325e-02
5.599039793014526367e-01,8.116816220807221427e-02
5.605442523956298828e-01,8.077336218506481202e-02
5.611844658851623535e-01,8.047035496070042981e-02
5.618247389793395996e-01,8.025868120595358590e-02
5.624650120735168457e-01,8.013783778046201789e-02
5.631052851676940918e-01,8.010730673723687190e-02
5.637454986572265625e-01,8.016649820539489824e-02
5.643857717514038086e-01,8.031482749199936322e-02
5.650260448455810547e-01,8.055163719161795299e-02
5.656662583351135254e-01,8.087622094772362047e-02
5.663065314292907715e-01,8.128793992418925640e-02
5.669468045234680176e-01,8.178601704953836204e-02
5.675870776176452637e-01,8.236967753114976531e-02
5.682272911071777344e-01,8.303802768068413442e-02
5.688675642013549805e-01,8.379038801402449721e-02
5.695078372955322266e-01,8.462578507402751526e-02
5.701480507850646973e-01,8.554318464918031495e-02
5.707883238792419434e-01,8.654181664849458500e-02
5.714285969734191895e-01,8.762055458203343861e-02
5.720688700675964355e-01,8.877836754299961441e-02
5.727090835571289062e-01,9.001397289687007586e-02
5.733493566513061523e-01,9.132642154327230699e-02
5.739896297454833984e-01,9.271437159107387416e-02
5.746298432350158691e-01,9.417637259578048869e-02
5.752701163291931152e-01,9.571130480830669640e-02
5.759103894233703613e-01,9.731755518708817831e-02
5.765506625175476074e-01,9.899362982237125408e-02
5.771908760070800781e-01,1.007377190037472836e-01
5.778311491012573242e-01,1.025484245337797695e-01
5.784714221954345703e-01,1.044238082517980892e-01
5.791116356849670410e-01,1.063617755676795618e-01
5.797519087791442871e-01,1.083606819611606653e-01
5.803921818733215332e-01,1.104182822021004817e-01
5.810324549674987793e-01,1.125323187666098512e-01
5.816726684570312500e-01,1.147003468612726174e-01
5.823129415512084961e-01,1.169202677581222538e-01
5.829532146453857422e-01,1.191894062774960794e-01
5.835934281349182129e-01,1.215049008565531885e-01
5.842337012290954590e-01,1.238643768031857384e-01
5.848739743232727051e-01,1.262647949774637901e-01
5.855142474174499512e-01,1.287031443379103024e-01
5.861544609069824219e-01,1.311761157455517690e-01
5.867947340011596680e-01,1.336809614449188111e-01
5.874350070953369141e-01,1.362141402077723384e-01
5.880752205848693848e-01,1.387720155573863856e-01
5.887154936790466309e-01,1.413515507590124010e-01
5.893557667732238770e-01,1.439488767399490499e-01
5.899960398674011230e-01,1.465603573279019578e-01
5.906362533569335938e-01,1.491819353711552054e-01
5.912765264511108398e-01,1.518102373905354519e-01
5.919167995452880859e-01,1.544411343302494188e-01
5.925570130348205566e-01,1.570703813963683082e-01
5.931972861289978027e-01,1.596944574469598699e-01
5.938375592231750488e-01,1.623090299460905328e-01
5.944778323173522949e-01,1.649099975482455349e-01
5.951180458068847656e-01,1.674929941284988288e-01
5.957583189010620117e-01,1.700543778210614754e-01
5.963985919952392578e-01,1.725897568486582934e-01
5.970388054847717285e-01,1.750947936539364314e-01
5.976790785789489746e-01,1.775658074051875701e-01
5.983193516731262207e-01,1.799985308856157928e-01
5.989596247673034668e-01,1.823889471755499869e-01
5.995998382568359375e-01,1.847328626949709118e-01
6.002401113510131836e-01,1.870268513399819810e-01
6.008803844451904297e-01,1.892668353928010916e-01
6.015205979347229004e-01,1.914489815428557229e-01
6.021608710289001465e-01,1.935700453879545258e-01
6.028011441230773926e-01,1.956263501062678323e-01
6.034414172172546387e-01,1.976145722307895980e-01
6.040816307067871094e-01,1.995313126069082621e-01
6.047219038009643555e-01,2.013738904705237864e-01
6.053621768951416016e-01,2.031392360448123213e-01
6.060023903846740723e-01,2.048244596646533466e-01
6.066426634788513184e-01,2.064273287901392528e-01
6.072829365730285645e-01,2.079453778458577595e-01
6.079232096672058105e-01,2.093764408087697149e-01
6.085634231567382812e-01,2.107184360389089406e-01
6.092036962509155273e-01,2.119698654597041987e-01
6.098439693450927734e-01,2.131290781808448109e-01
6.104841828346252441e-01,2.141946660911235867e-01
6.111244559288024902e-01,2.151657268550870583e-01
6.117647290229797363e-01,2.160412623846235114e-01
6.124050021171569824e-01,2.168206412871875877e-01
6.130452156066894531e-01,2.175033288153702671e-01
6.136854887008666992e-01,2.180892350548235825e-01
6.143257617950439453e-01,2.185783161076528813e-01
6.149659752845764160e-01,2.189707209788664954e-01
6.156062483787536621e-01,2.192669636589807958e-01
6.162465214729309082e-01,2.194675848105100968e-01
6.168867945671081543e-01,2.195734294034492606e-01
6.175270080566406250e-01,2.195855155370529666e-01
6.181672811508178711e-01,2.195050331929060405e-01
6.188075542449951172e-01,2.193333453044750136e-01
6.194477677345275879e-01,2.190720425450520814e-01
6.200880408287048340e-01,2.187227714089918784e-01
6.207283139228820801e-01,2.182874068196327677e-01
6.213685870170593262e-01,2.177679627295932008e-01
6.220088005065917969e-01,2.171666411445225542e-01
6.226490736007690430e-01,2.164855373483542955e-01
6.232893466949462891e-01,2.157271065750507866e-01
6.239295601844787598e-01,2.148938792788519514e-01
6.245698332786560059e-01,2.139882814618729867e-01
6.252101063728332520e-01,2.130130083124801565e-01
6.258503794670104980e-01,2.119707712896490293e-01
6.264905929565429688e-01,2.108644361285363367e-01
6.271308660507202148e-01,2.096966233880830366e-01
6.277711391448974609e-01,2.084702986984066087e-01
6.284113526344299316e-01,2.071884195583915123e-01
6.290516257286071777e-01,2.058537353818761240e-01
6.296918988227844238e-01,2.044692153627676312e-01
6.303321719169616699e-01,2.030377731424986010e-01
6.309723854064941406e-01,2.015625150158935064e-01
6.316126585006713867e-01,2.000459904648002052e-01
6.322529315948486328e-01,1.984912643905394347e-01
6.328931450843811035e-01,1.969013297357853354e-01
6.335334181785583496e-01,1.952786758810409751e-01
6.341736912727355957e-01,1.936262239347730230e-01
6.348139643669128418e-01,1.919467221930730716e-01
6.354541778564453125e-01,1.902429721967635601e-01
6.360944509506225586e-01,1.885172855277348347e-01
6.367347240447998047e-01,1.867723948098483078e-01
6.373749375343322754e-01,1.850109077239552313e-01
6.380152106285095215e-01,1.832349336038920917e-01
6.386554837226867676e-01,1.814469916278054207e-01
6.392957568168640137e-01,1.796493615401559829e-01
6.399359703063964844e-01,1.778444046607168261e-01
6.405762434005737305e-01,1.760339284446632568e-01
6.412165164947509766e-01,1.742201301428893956e-01
6.418567299842834473e-01,1.724051559699160130e-01
6.424970030784606934e-01,1.705905545911705623e-01
6.431372761726379395e-01,1.687783167302461251e-01
6.437775492668151855e-01,1.669701604498938785e-01
6.444177627563476562e-01,1.651679196224771218e-01
6.450580358505249023e-01,1.633728267112477539e-01
6.456983089447021484e-01,1.615865850290520989e-01
6.463385224342346191e-01,1.598107533499688593e-01
6.469787955284118652e-01,1.580463549009882840e-01
6.476190686225891113e-01,1.562948575738687396e-01
6.482593417167663574e-01,1.545574395464339723e-01
6.488995552062988281e-01,1.528354269073246563e-01
6.495398283004760742e-01,1.511295529665912518e-01
6.501801013946533203e-01,1.494410228242366578e-01
6.508203148841857910e-01,1.477708687482466310e-01
6.514605879783630371e-01,1.461197191890870606e-01
6.521008610725402832e-01,1.444885396227522101e-01
6.527411341667175293e-01,1.428781035063177995e-01
6.533813476562500000e-01,1.412892553497164805e-01
6.540216207504272461e-01,1.397223765254627104e-01
6.546618938446044922e-01,1.381782059530078932e-01
6.553021073341369629e-01,1.366574572597030190e-01
6.559423804283142090e-01,1.351603594576151757e-01
6.565826535224914551e-01,1.336875191799173912e-01
6.572229266166687012e-01,1.322393469169269586e-01
6.578631401062011719e-01,1.308164067813701870e-01
6.585034132003784180e-01,1.294187389612684314e-01
6.591436862945556641e-01,1.280467712038304562e-01
6.597838997840881348e-01,1.267009524177518109e-01
6.604241728782653809e-01,1.253812155059033095e-01
6.610644459724426270e-01,1.240879139010848675e-01
6.617047190666198730e-01,1.228212129223531512e-01
6.623449325561523438e-01,1.215813582112912350e-01
6.629852056503295898e-01,1.203682512883075262e-01
6.636254787445068359e-01,1.191820410622983495e-01
6.642656922340393066e-01,1.180229549360682917e-01
6.649059653282165527e-01,1.168907622841635074e-01
6.655462384223937988e-01,1.157855691612064142e-01
6.661865115165710449e-01,1.147073576627435365e-01
6.668267250061035156e-01,1.136561854753401768e-01
6.674669981002807617e-01,1.126317736270130432e-01
6.681072711944580078e-01,1.116341285116919657e-01
6.687474846839904785e-01,1.106632169881556216e-01
6.693877577781677246e-01,1.097187318071148887e-01
6.700280308723449707e-01,1.088005985843407686e-01
6.706683039665222168e-01,1.079086230259895807e-01
6.713085174560546875e-01,1.070427176170745120e-01
6.719487905502319336e-01,1.062024527119933559e-01
6.725890636444091797e-01,1.053877432531606928e-01
6.732292771339416504e-01,1.045983149109495081e-01
6.738695502281188965e-01,1.038338114421333280e-01
6.745098233222961426e-01,1.030940072845618616e-01
6.751500964164733887e-01,1.023785749384602539e-01
6.757903099060058594e-01,1.016872701549234037e-01
6.764305830001831055e-01,1.010196083267662637e-01
6.770708560943603516e-01,1.003753365004551590e-01
6.777110695838928223e-01,9.975410026317232948e-02
6.783513426780700684e-01,9.915543635320345217e-02
6.789916157722473145e-01,9.857898309652135538e-02
6.796318888664245605e-01,9.802436213577747637e-02
6.802721023559570312e-01,9.749118459330352593e-02
6.809123754501342773e-01,9.697893385539346767e-02
6.815526485443115234e-01,9.648720680512168357e-02
6.821928620338439941e-01,9.601563718480088383e-02
6.828331351280212402e-01,9.556366283691675179e-02
6.834734082221984863e-01,9.513084850095276934e-02
6.841136813163757324e-01,9.471674563380405587e-02
6.847538948059082031e-01,9.432092501259292661e-02
6.853941679000854492e-01,9.394283538781822429e-02
6.860344409942626953e-01,9.358201392418274978e-02
6.866746544837951660e-01,9.323801605397674663e-02
6.873149275779724121e-01,9.291029852060139760e-02
6.879552006721496582e-01,9.259840952131570546e-02
6.885954737663269043e-01,9.230183158933424892e-02
6.892356872558593750e-01,9.202013495330296777e-02
6.898759603500366211e-01,9.175277886637234204e-02
6.905162334442138672e-01,9.149929075758134189e-02
6.911564469337463379e-01,9.125922232807770484e-02
6.917967200279235840e-01,9.103204863220781817e-02
6.924369931221008301e-01,9.081733061962804499e-02
6.930772662162780762e-01,9.061457470209788312e-02
6.937174797058105469e-01,9.042336093991698576e-02
6.943577527999877930e-01,9.024321041552907374e-02
6.949980258941650391e-01,9.007365365980390948e-02
6.956382393836975098e-01,8.991427057342304963e-02
6.962785124778747559e-01,8.976463389042788066e-02
6.969187855720520020e-01,8.962431348230603945e-02
6.975590586662292480e-01,8.949291430053429863e-02
6.981992721557617188e-01,8.937000718546528333e-02
6.988395452499389648e-01,8.925520568891975870e-02
6.994798183441162109e-01,8.914811828195601251e-02
7.001200318336486816e-01,8.904839779365003594e-02
7.007603049278259277e-01,8.895563413364859784e-02
7.014005780220031738e-01,8.886948384003945378e-02
7.020408511161804199e-01,8.878965899092916558e-02
7.026810646057128906e-01,8.871580258692413068e-02
7.033213376998901367e-01,8.864758788701587733e-02
7.039616107940673828e-01,8.858468199621194472e-02
7.046018242835998535e-01,8.852684188910808771e-02
7.052420973777770996e-01,8.847375095824849822e-02
7.058823704719543457e-01,8.842513611182889477e-02
7.065226435661315918e-01,8.838074357536784831e-02
7.071628570556640625e-01,8.834033978854138880e-02
7.078031301498413086e-01,8.830364017192016135e-02
7.084434032440185547e-01,8.827047498352991184e-02
7.090836167335510254e-01,8.824057267263851756e-02
7.097238898277282715e-01,8.821375163102107564e-02
7.103641629219055176e-01,8.818981229105071762e-02
7.110044360160827637e-01,8.816857580319359400e-02
7.116446495056152344e-01,8.814985685028586815e-02
7.122849225997924805e-01,8.813347904499169161e-02
7.129251956939697266e-01,8.811930656870092804e-02
7.135654091835021973e-01,8.810716108695215709e-02
7.142056822776794434e-01,8.809692682465941616e-02
7.148459553718566895e-01,8.808846664013847416e-02
7.154862284660339355e-01,8.808163158074222565e-02
7.161264419555664062e-01,8.807636739675706039e-02
7.167667150497436523e-01,8.807252100928231187e-02
7.174069881439208984e-01,8.806998197271198592e-02
7.180472612380981445e-01,8.806869035820996672e-02
7.186874747276306152e-01,8.806854704181077409e-02
7.193277478218078613e-01,8.806946654475478198e-02
7.199680209159851074e-01,8.807140392690060438e-02
7.206082344055175781e-01,8.807427753018393091e-02
7.212485074996948242e-01,8.807803045914885942e-02
7.218887805938720703e-01,8.808262492249463449e-02
7.225290536880493164e-01,8.808797699924397762e-02
7.231692671775817871e-01,8.809412600378419000e-02
7.238095402717590332e-01,8.810097824491247565e-02
7.244498133659362793e-01,8.810850392982638724e-02
7.250900268554687500e-01,8.811673465458236265e-02
7.257302999496459961e-01,8.812563242469240166e-02
7.263705730438232422e-01,8.813520433424004707e-02
7.270108461380004883e-01,8.814543775134930925e-02
7.276510596275329590e-01,8.815636304579710369e-02
7.282913327217102051e-01,8.816799935446661962e-02
7.289316058158874512e-01,8.818038989449927811e-02
7.295718193054199219e-01,8.819354454790451214e-02
7.302120923995971680e-01,8.820755280504410933e-02
7.308523654937744141e-01,8.822243237070415134e-02
7.314926385879516602e-01,8.823827962233599109e-02
7.321328520774841309e-01,8.825518066677195961e-02
7.327731251716613770e-01,8.827322298163053915e-02
7.334133982658386230e-01,8.829251365004653351e-02
7.340536117553710938e-01,8.831318817757782824e-02
7.346938848495483398e-01,8.833540983632515164e-02
7.353341579437255859e-01,8.835933118646766005e-02
7.359744310379028320e-01,8.838510171550950645e-02
7.366146445274353027e-01,8.841298183307655378e-02
7.372549176216125488e-01,8.844315998989182859e-02
7.378951907157897949e-01,8.847591032843604708e-02
7.385354042053222656e-01,8.851151572221294117e-02
7.391756772994995117e-01,8.855027863321884851e-02
7.398159503936767578e-01,8.859256269812965101e-02
7.404562234878540039e-01,8.863872966941821474e-02
7.410964369773864746e-01,8.868920775239308441e-02
7.417367100715637207e-01,8.874448504073928490e-02
7.423769831657409668e-01,8.880502646780552567e-02
7.430171966552734375e-01,8.887140411899929759e-02
7.436574697494506836e-01,8.894422892424236338e-02
7.442977428436279297e-01,8.902418238501930148e-02
7.449380159378051758e-01,8.911194365904862025e-02
7.455782294273376465e-01,8.920831612419588552e-02
7.462185025215148926e-01,8.931415365638706305e-02
7.468587756156921387e-01,8.943042998528705212e-02
7.474989891052246094e-01,8.955807791167691434e-02
7.481392621994018555e-01,8.969823165646628738e-02
7.487795352935791016e-01,8.985206526316735776e-02
7.494198083877563477e-01,9.002084938974252992e-02
7.500600218772888184e-01,9.020593377107166688e-02
7.507002949714660645e-01,9.040883036203029022e-02
7.513405680656433105e-01,9.063109595258067586e-02
7.519807815551757812e-01,9.087441202386914441e-02
7.526210546493530273e-01,9.114065930485626410e-02
7.532613277435302734e-01,9.143177614615316529e-02
7.539016008377075195e-01,9.174985250963407779e-02
7.545418143272399902e-01,9.209704970481835673e-02
7.551820874214172363e-01,9.247586851106559536e-02
7.558223605155944824e-01,9.288877183332511223e-02
7.564625740051269531e-01,9.333839988453540570e-02
7.571028470993041992e-01,9.382772110376569330e-02
7.577431201934814453e-01,9.435970267054782923e-02
7.583833932876586914e-01,9.493756905815642355e-02
7.590236067771911621e-01,9.556462622467254420e-02
7.596638798713684082e-01,9.624460049909489001e-02
7.603041529655456543e-01,9.698119204295929663e-02
7.609443664550781250e-01,9.777828950086098203e-02
7.615846395492553711e-01,9.864025500147510783e-02
7.622249126434326172e-01,9.957136680341749368e-02
7.628651857376098633e-01,1.005762518421455809e-01
7.635053992271423340e-01,1.016595883079394191e-01
7.641456723213195801e-01,1.028266364466463578e-01
7.647859454154968262e-01,1.040825637398357095e-01
7.654261589050292969e-01,1.054327022169352368e-01
7.660664319992065430e-01,1.068830244634759730e-01
7.667067050933837891e-01,1.084393356171249323e-01
7.673469781875610352e-01,1.101078115602134311e-01
7.679871916770935059e-01,1.118946713904684920e-01
7.686274647712707520e-01,1.138068817493160800e-01
7.692677378654479980e-01,1.158511010176459521e-01
7.699079513549804688e-01,1.180342374995038135e-01
7.705482244491577148e-01,1.203639405135992213e-01
7.711884975433349609e-01,1.228476014371948644e-01
7.718287706375122070e-01,1.254929170902108204e-01
7.724689841270446777e-01,1.283075755701221787e-01
7.731092572212219238e-01,1.313002625002250845e-01
7.737495303153991699e-01,1.344791016886093260e-01
7.743897438049316406e-01,1.378523387346164419e-01
7.750300168991088867e-01,1.414293344347412607e-01
7.756702899932861328e-01,1.452187595220864047e-01
7.763105630874633789e-01,1.492297195290723799e-01
7.769507765769958496e-01,1.534710930671461249e-01
7.775910496711730957e-01,1.579531326064791408e-01
7.782313227653503418e-01,1.626850961211299129e-01
7.788715362548828125e-01,1.676762667415001573e-01
7.795118093490600586e-01,1.729374194225714589e-01
7.801520824432373047e-01,1.784781804795119164e-01
7.807923555374145508e-01,1.843086857326232675e-01
7.814325690269470215e-01,1.904385985930341363e-01
7.820728421211242676e-01,1.968794114894136804e-01
7.827131152153015137e-01,2.036410264193975195e-01
7.833533287048339844e-01,2.107332811683266804e-01
7.839936017990112305e-01,2.181681068911900390e-01
7.846338748931884766e-01,2.259554742501848068e-01
7.852741479873657227e-01,2.341061402405042458e-01
7.859143614768981934e-01,2.426299810932390777e-01
7.865546345710754395e-01,2.515394012088152387e-01
7.871949076652526855e-01,2.608443836630032209e-01
7.878351211547851562e-01,2.705548249705445052e-01
7.884753942489624023e-01,2.806833328083255807e-01
7.891156673431396484e-01,2.912397825417962771e-01
7.897559404373168945e-01,3.022350013730963347e-01
7.903961539268493652e-01,3.136786256744925616e-01
7.910364270210266113e-01,3.255834971511180065e-01
7.916767001152038574e-01,3.379592363865406845e-01
7.923169136047363281e-01,3.508152651076588135e-01
7.929571866989135742e-01,3.641645099213630665e-01
7.935974597930908203e-01,3.780163233736377748e-01
7.942377328872680664e-01,3.923811177143972095e-01
7.948779463768005371e-01,4.072678044388138296e-01
7.955182194709777832e-01,4.226894424869591660e-01
7.961584925651550293e-01,4.386548022354976872e-01
7.967987060546875000e-01,4.551724378050265862e-01
7.974389791488647461e-01,4.722553656575487757e-01
7.980792522430419922e-01,4.899119394922917259e-01
7.987195253372192383e-01,5.081518848028943047e-01
7.993597388267517090e-01,5.269831093100036945e-01
8.000000119209289551e-01,5.464185953979918686e-01


==> code/potentials/score-matching/potentials_4.csv <==
x,f
-8.000000119209289551e-01,5.937089973710292234e-01
-7.993597388267517090e-01,5.742735112829668864e-01
-7.987195253372192383e-01,5.554422867757669025e-01
-7.980792522430419922e-01,5.372023414650550777e-01
-7.974389791488647461e-01,5.195457676301789007e-01
-7.967987060546875000e-01,5.024628397774950628e-01
-7.961584925651550293e-01,4.859452042077703204e-01
-7.955182194709777832e-01,4.699798444589946556e-01
-7.948779463768005371e-01,4.545582064105611053e-01
-7.942377328872680664e-01,4.396715196857958752e-01
-7.935974597930908203e-01,4.253067253446154439e-01
-7.929571866989135742e-01,4.114549118918304771e-01
-7.923169136047363281e-01,3.981056670775089401e-01
-7.916767001152038574e-01,3.852496383556447412e-01
-7.910364270210266113e-01,3.728738991193210062e-01
-7.903961539268493652e-01,3.609690276416075427e-01
-7.897559404373168945e-01,3.495254033388990322e-01
-7.891156673431396484e-01,3.385301845060140202e-01
-7.884753942489624023e-01,3.279737347706341843e-01
-7.878351211547851562e-01,3.178452269305518385e-01
-7.871949076652526855e-01,3.081347856202398816e-01
-7.865546345710754395e-01,2.988298031627172335e-01
-7.859143614768981934e-01,2.899203830431305029e-01
-7.852741479873657227e-01,2.813965421855737503e-01
-7.846338748931884766e-01,2.732458761894616117e-01
-7.839936017990112305e-01,2.654585088235115187e-01
-7.833533287048339844e-01,2.580236830923041680e-01
-7.827131152153015137e-01,2.509314283333701212e-01
-7.820728421211242676e-01,2.441698133913972057e-01
-7.814325690269470215e-01,2.377290004806607016e-01
-7.807923555374145508e-01,2.315990876030711298e-01
-7.801520824432373047e-01,2.257685823294153238e-01
-7.795118093490600586e-01,2.202278212479229502e-01
-7.788715362548828125e-01,2.149666685375337671e-01
-7.782313227653503418e-01,2.099754978821817275e-01
-7.775910496711730957e-01,2.052435343258136591e-01
-7.769507765769958496e-01,2.007614947367719616e-01
-7.763105630874633789e-01,1.965201211395175562e-01
-7.756702899932861328e-01,1.925091610621141314e-01
-7.750300168991088867e-01,1.887197358910510658e-01
-7.743897438049316406e-01,1.851427400914742449e-01
-7.737495303153991699e-01,1.817695029274268848e-01
-7.731092572212219238e-01,1.785906635990244240e-01
-7.724689841270446777e-01,1.755979765029778150e-01
-7.718287706375122070e-01,1.727833178265774094e-01
-7.711884975433349609e-01,1.701380019410478894e-01
-7.705482244491577148e-01,1.676543407425579169e-01
-7.699079513549804688e-01,1.653246374037289357e-01
-7.692677378654479980e-01,1.631415005386216421e-01
-7.686274647712707520e-01,1.610972808182777882e-01
-7.679871916770935059e-01,1.591850699268033686e-01
-7.673469781875610352e-01,1.573982094695267619e-01
-7.667067050933837891e-01,1.557297327887905425e-01
-7.660664319992065430e-01,1.541734207681688673e-01
-7.654261589050292969e-01,1.527230975035327454e-01
-7.647859454154968262e-01,1.513729578320361924e-01
-7.641456723213195801e-01,1.501170291385793831e-01
-7.635053992271423340e-01,1.489499793598287880e-01
-7.628651857376098633e-01,1.478666409750486466e-01
-7.622249126434326172e-01,1.468617536925256317e-01
-7.615846395492553711e-01,1.459306392695340904e-01
-7.609443664550781250e-01,1.450686707099624329e-01
-7.603041529655456543e-01,1.442715696855549901e-01
-7.596638798713684082e-01,1.435349739863935881e-01
-7.590236067771911621e-01,1.428549948754969101e-01
-7.583833932876586914e-01,1.422279320852415374e-01
-7.577431201934814453e-01,1.416500591632829931e-01
-7.571028470993041992e-01,1.411180700116418940e-01
-7.564625740051269531e-01,1.406287399961199114e-01
-7.558223605155944824e-01,1.401791017541254014e-01
-7.551820874214172363e-01,1.397661866340493830e-01
-7.545418143272399902e-01,1.393873541834089735e-01
-7.539016008377075195e-01,1.390401412241013546e-01
-7.532613277435302734e-01,1.387220466609386804e-01
-7.526210546493530273e-01,1.384309088294219947e-01
-7.519807815551757812e-01,1.381646373619345169e-01
-7.513405680656433105e-01,1.379212934498221799e-01
-7.507002949714660645e-01,1.376989958358807442e-01
-7.500600218772888184e-01,1.374960624477457038e-01
-7.494198083877563477e-01,1.373109358272435188e-01
-7.487795352935791016e-01,1.371421032507709192e-01
-7.481392621994018555e-01,1.369882141270273301e-01
-7.474989891052246094e-01,1.368479968262530377e-01
-7.468587756156921387e-01,1.367202762154153817e-01
-7.462185025215148926e-01,1.366039168251589331e-01
-7.455782294273376465e-01,1.364979844694476085e-01
-7.449380159378051758e-01,1.364015038655965739e-01
-7.442977428436279297e-01,1.363136193597025425e-01
-7.436574697494506836e-01,1.362335256107272130e-01
-7.430171966552734375e-01,1.361605412496826872e-01
-7.423769831657409668e-01,1.360939823162601314e-01
-7.417367100715637207e-01,1.360332350767370357e-01
-7.410964369773864746e-01,1.359777243666115965e-01
-7.404562234878540039e-01,1.359269818211119585e-01
-7.398159503936767578e-01,1.358805154439801655e-01
-7.391756772994995117e-01,1.358378927631820332e-01
-7.385354042053222656e-01,1.357987472479100788e-01
-7.378951907157897949e-01,1.357627099927900538e-01
-7.372549176216125488e-01,1.357294725683053649e-01
-7.366146445274353027e-01,1.356987455978142521e-01
-7.359744310379028320e-01,1.356702477595970180e-01
-7.353341579437255859e-01,1.356437824744918252e-01
-7.346938848495483398e-01,1.356190805270953703e-01
-7.340536117553710938e-01,1.355959826497854515e-01
-7.334133982658386230e-01,1.355743255943004932e-01
-7.327731251716613770e-01,1.355539340155371697e-01
-7.321328520774841309e-01,1.355346594205810717e-01
-7.314926385879516602e-01,1.355163804802521632e-01
-7.308523654937744141e-01,1.354989936744606105e-01
-7.302120923995971680e-01,1.354823956922803774e-01
-7.295718193054199219e-01,1.354664712066337984e-01
-7.289316058158874512e-01,1.354511819426171826e-01
-7.282913327217102051e-01,1.354364153263944992e-01
-7.276510596275329590e-01,1.354221368911474599e-01
-7.270108461380004883e-01,1.354082766929689541e-01
-7.263705730438232422e-01,1.353947856107948766e-01
-7.257302999496459961e-01,1.353816015170261622e-01
-7.250900268554687500e-01,1.353687022250404937e-01
-7.244498133659362793e-01,1.353560433160074794e-01
-7.238095402717590332e-01,1.353436209926988099e-01
-7.231692671775817871e-01,1.353313596648519912e-01
-7.225290536880493164e-01,1.353192417455613139e-01
-7.218887805938720703e-01,1.353073079843571946e-01
-7.212485074996948242e-01,1.352954636250247589e-01
-7.206082344055175781e-01,1.352837322990025903e-01
-7.199680209159851074e-01,1.352720877470088290e-01
-7.193277478218078613e-01,1.352605153673005489e-01
-7.186874747276306152e-01,1.352490226376126259e-01
-7.180472612380981445e-01,1.352375753357275556e-01
-7.174069881439208984e-01,1.352261704870958425e-01
-7.167667150497436523e-01,1.352148160876458505e-01
-7.161264419555664062e-01,1.352034735964293688e-01
-7.154862284660339355e-01,1.351921498842338920e-01
-7.148459553718566895e-01,1.351808828767069315e-01
-7.142056822776794434e-01,1.351696088322640321e-01
-7.135654091835021973e-01,1.351583498432082919e-01
-7.129251956939697266e-01,1.351471105123218663e-01
-7.122849225997924805e-01,1.351358593893459137e-01
-7.116446495056152344e-01,1.351246252328577313e-01
-7.110044360160827637e-01,1.351133864810378782e-01
-7.103641629219055176e-01,1.351021447995401914e-01
-7.097238898277282715e-01,1.350909092343002271e-01
-7.090836167335510254e-01,1.350796705971486489e-01
-7.084434032440185547e-01,1.350684340734047417e-01
-7.078031301498413086e-01,1.350571651716458987e-01
-7.071628570556640625e-01,1.350459205416489894e-01
-7.065226435661315918e-01,1.350346455088500264e-01
-7.058823704719543457e-01,1.350233749821905249e-01
-7.052420973777770996e-01,1.350120963278400588e-01
-7.046018242835998535e-01,1.350008011779566530e-01
-7.039616107940673828e-01,1.349894958755175622e-01
-7.033213376998901367e-01,1.349781999042871661e-01
-7.026810646057128906e-01,1.349668663110641376e-01
-7.020408511161804199e-01,1.349555288897041905e-01
-7.014005780220031738e-01,1.349441805207343137e-01
-7.007603049278259277e-01,1.349328557448612464e-01
-7.001200318336486816e-01,1.349215005481108065e-01
-6.994798183441162109e-01,1.349101181124128246e-01
-6.988395452499389648e-01,1.348987336101994394e-01
-6.981992721557617188e-01,1.348873306864497579e-01
-6.975590586662292480e-01,1.348759294140764453e-01
-6.969187855720520020e-01,1.348644960859815001e-01
-6.962785124778747559e-01,1.348530680228647860e-01
-6.956382393836975098e-01,1.348416253884590077e-01
-6.949980258941650391e-01,1.348301918002947630e-01
-6.943577527999877930e-01,1.348187307642154664e-01
-6.937174797058105469e-01,1.348072372541282427e-01
-6.930772662162780762e-01,1.347957524831340237e-01
-6.924369931221008301e-01,1.347842631596196661e-01
-6.917967200279235840e-01,1.347727450644735647e-01
-6.911564469337463379e-01,1.347612251622560819e-01
-6.905162334442138672e-01,1.347496942211408033e-01
-6.898759603500366211e-01,1.347381533851783608e-01
-6.892356872558593750e-01,1.347265921575582226e-01
-6.885954737663269043e-01,1.347150285588094576e-01
-6.879552006721496582e-01,1.347034627749561508e-01
-6.873149275779724121e-01,1.346918636949627768e-01
-6.866746544837951660e-01,1.346802612898625462e-01
-6.860344409942626953e-01,1.346686536466705775e-01
-6.853941679000854492e-01,1.346570319317597075e-01
-6.847538948059082031e-01,1.346453883912648308e-01
-6.841136813163757324e-01,1.346337442259986084e-01
-6.834734082221984863e-01,1.346220967794358181e-01
-6.828331351280212402e-01,1.346104402722749782e-01
-6.821928620338439941e-01,1.345987546569702431e-01
-6.815526485443115234e-01,1.345870603429344392e-01
-6.809123754501342773e-01,1.345753767474366924e-01
-6.802721023559570312e-01,1.345636677799162406e-01
-6.796318888664245605e-01,1.345519515117552523e-01
-6.789916157722473145e-01,1.345402161772089045e-01
-6.783513426780700684e-01,1.345284835513407273e-01
-6.777110695838928223e-01,1.345167255539094775e-01
-6.770708560943603516e-01,1.345049721811575338e-01
-6.764305830001831055e-01,1.344931863421008345e-01
-6.757903099060058594e-01,1.344814131140870117e-01
-6.751500964164733887e-01,1.344696191881431524e-01
-6.745098233222961426e-01,1.344578179253925754e-01
-6.738695502281188965e-01,1.344459950378387170e-01
-6.732292771339416504e-01,1.344341716264940700e-01
-6.725890636444091797e-01,1.344223564682929251e-01
-6.719487905502319336e-01,1.344104826200167579e-01
-6.713085174560546875e-01,1.343986415857996164e-01
-6.706683039665222168e-01,1.343867620615020186e-01
-6.700280308723449707e-01,1.343748935312141235e-01
-6.693877577781677246e-01,1.343630015000609745e-01
-6.687474846839904785e-01,1.343510989996730132e-01
-6.681072711944580078e-01,1.343391949470875701e-01
-6.674669981002807617e-01,1.343272740189989101e-01
-6.668267250061035156e-01,1.343153425522682909e-01
-6.661865115165710449e-01,1.343033974220113613e-01
-6.655462384223937988e-01,1.342914488875539547e-01
-6.649059653282165527e-01,1.342794876203452503e-01
-6.642656922340393066e-01,1.342675053161679344e-01
-6.636254787445068359e-01,1.342555084572727431e-01
-6.629852056503295898e-01,1.342435359629536862e-01
-6.623449325561523438e-01,1.342315189879785819e-01
-6.617047190666198730e-01,1.342195090617215314e-01
-6.610644459724426270e-01,1.342074799822343678e-01
-6.604241728782653809e-01,1.341954407882095524e-01
-6.597838997840881348e-01,1.341833932413267760e-01
-6.591436862945556641e-01,1.341713185960102805e-01
-6.585034132003784180e-01,1.341592643629132553e-01
-6.578631401062011719e-01,1.341471767742232757e-01
-6.572229266166687012e-01,1.341350700855428180e-01
-6.565826535224914551e-01,1.341229804886796551e-01
-6.559423804283142090e-01,1.341108644506601166e-01
-6.553021073341369629e-01,1.340987319688400348e-01
-6.546618938446044922e-01,1.340865923805791837e-01
-6.540216207504272461e-01,1.340744445390402717e-01
-6.533813476562500000e-01,1.340622755745726202e-01
-6.527411341667175293e-01,1.340501043851127783e-01
-6.521008610725402832e-01,1.340379117116952123e-01
-6.514605879783630371e-01,1.340257154398347694e-01
-6.508203148841857910e-01,1.340135087827398763e-01
-6.501801013946533203e-01,1.340013069964798298e-01
-6.495398283004760742e-01,1.339890530937051238e-01
-6.488995552062988281e-01,1.339768134667584931e-01
-6.482593417167663574e-01,1.339645563095106517e-01
-6.476190686225891113e-01,1.339522959442343009e-01
-6.469787955284118652e-01,1.339400079108781227e-01
-6.463385224342346191e-01,1.339277220938273061e-01
-6.456983089447021484e-01,1.339154196138094832e-01
-6.450580358505249023e-01,1.339030953070565744e-01
-6.444177627563476562e-01,1.338907837266267720e-01
-6.437775492668151855e-01,1.338784510013333318e-01
-6.431372761726379395e-01,1.338661062211721209e-01
-6.424970030784606934e-01,1.338537397144694552e-01
-6.418567299842834473e-01,1.338413675110965428e-01
-6.412165164947509766e-01,1.338289796209783944e-01
-6.405762434005737305e-01,1.338165810263598487e-01
-6.399359703063964844e-01,1.338041630652302416e-01
-6.392957568168640137e-01,1.337917481176003065e-01
-6.386554837226867676e-01,1.337793147782981862e-01
-6.380152106285095215e-01,1.337668707817609715e-01
-6.373749375343322754e-01,1.337544165185931000e-01
-6.367347240447998047e-01,1.337419486609379149e-01
-6.360944509506225586e-01,1.337294454791857490e-01
-6.354541778564453125e-01,1.337169538228470955e-01
-6.348139643669128418e-01,1.337044542736771646e-01
-6.341736912727355957e-01,1.336919280340276295e-01
-6.335334181785583496e-01,1.336794036273776243e-01
-6.328931450843811035e-01,1.336668623419354773e-01
-6.322529315948486328e-01,1.336542939652565209e-01
-6.316126585006713867e-01,1.336417260928337569e-01
-6.309723854064941406e-01,1.336291603180743692e-01
-6.303321719169616699e-01,1.336165477015081038e-01
-6.296918988227844238e-01,1.336039534798727502e-01
-6.290516257286071777e-01,1.335913286183552096e-01
-6.284113526344299316e-01,1.335786757270462921e-01
-6.277711391448974609e-01,1.335660566962828533e-01
-6.271308660507202148e-01,1.335533888491835519e-01
-6.264905929565429688e-01,1.335407220884423651e-01
-6.258503794670104980e-01,1.335280474522200223e-01
-6.252101063728332520e-01,1.335153512482563087e-01
-6.245698332786560059e-01,1.335026451775869205e-01
-6.239295601844787598e-01,1.334899214162375003e-01
-6.232893466949462891e-01,1.334772027986481646e-01
-6.226490736007690430e-01,1.334644608126218657e-01
-6.220088005065917969e-01,1.334517151797718348e-01
-6.213685870170593262e-01,1.334389338727612895e-01
-6.207283139228820801e-01,1.334261549641042599e-01
-6.200880408287048340e-01,1.334133735958840106e-01
-6.194477677345275879e-01,1.334005758578395984e-01
-6.188075542449951172e-01,1.333877667059830685e-01
-6.181672811508178711e-01,1.333749523834075745e-01
-6.175270080566406250e-01,1.333621187740394731e-01
-6.168867945671081543e-01,1.333492746837703358e-01
-6.162465214729309082e-01,1.333364258041394024e-01
-6.156062483787536621e-01,1.333235729616815135e-01
-6.149659752845764160e-01,1.333106910352466201e-01
-6.143257617950439453e-01,1.332978192174310017e-01
-6.136854887008666992e-01,1.332849327614766821e-01
-6.130452156066894531e-01,1.332720555412123531e-01
-6.124050021171569824e-01,1.332591636534701252e-01
-6.117647290229797363e-01,1.332462499903890318e-01
-6.111244559288024902e-01,1.332333474466871337e-01
-6.104841828346252441e-01,1.332204338137419342e-01
-6.098439693450927734e-01,1.332075222808519754e-01
-6.092036962509155273e-01,1.331946121619207446e-01
-6.085634231567382812e-01,1.331817055961401763e-01
-6.079232096672058105e-01,1.331687938230063928e-01
-6.072829365730285645e-01,1.331558805295562919e-01
-6.066426634788513184e-01,1.331429781376405330e-01
-6.060023903846740723e-01,1.331301032478462432e-01
-6.053621768951416016e-01,1.331172173749410881e-01
-6.047219038009643555e-01,1.331043324379335147e-01
-6.040816307067871094e-01,1.330914696533898045e-01
-6.034414172172546387e-01,1.330786325193438202e-01
-6.028011441230773926e-01,1.330658089747700501e-01
-6.021608710289001465e-01,1.330530232938968993e-01
-6.015205979347229004e-01,1.330402582948559953e-01
-6.008803844451904297e-01,1.330275078853455639e-01
-6.002401113510131836e-01,1.330148279449843152e-01
-5.995998382568359375e-01,1.330021534997700705e-01
-5.989596247673034668e-01,1.329895409997448041e-01
-5.983193516731262207e-01,1.329769715815984910e-01
-5.976790785789489746e-01,1.329644669477225705e-01
-5.970388054847717285e-01,1.329520316758436849e-01
-5.963985919952392578e-01,1.329396390002735018e-01
-5.957583189010620117e-01,1.329273399685737544e-01
-5.951180458068847656e-01,1.329151206380299044e-01
-5.944778323173522949e-01,1.329030082103184185e-01
-5.938375592231750488e-01,1.328909910637907643e-01
-5.931972861289978027e-01,1.328790819700760295e-01
-5.925570130348205566e-01,1.328672893109503761e-01
-5.919167995452880859e-01,1.328556398443740960e-01
-5.912765264511108398e-01,1.328441249465139862e-01
-5.906362533569335938e-01,1.328327804790565558e-01
-5.899960398674011230e-01,1.328215854060683654e-01
-5.893557667732238770e-01,1.328105658722398275e-01
-5.887154936790466309e-01,1.327997747684186436e-01
-5.880752205848693848e-01,1.327891736767536912e-01
-5.874350070953369141e-01,1.327788038637862655e-01
-5.867947340011596680e-01,1.327686886519492404e-01
-5.861544609069824219e-01,1.327588320543862110e-01
-5.855142474174499512e-01,1.327492556197400475e-01
-5.848739743232727051e-01,1.327399857369568892e-01
-5.842337012290954590e-01,1.327310249988267188e-01
-5.835934281349182129e-01,1.327224257964076948e-01
-5.829532146453857422e-01,1.327141653175285541e-01
-5.823129415512084961e-01,1.327063113001001327e-01
-5.816726684570312500e-01,1.326988885861113410e-01
-5.810324549674987793e-01,1.326918624778432587e-01
-5.803921818733215332e-01,1.326853446881597343e-01
-5.797519087791442871e-01,1.326792828848359918e-01
-5.791116356849670410e-01,1.326737622838400910e-01
-5.784714221954345703e-01,1.326687813515627923e-01
-5.778311491012573242e-01,1.326643762147794448e-01
-5.771908760070800781e-01,1.326605915700711513e-01
-5.765506625175476074e-01,1.326574311705046583e-01
-5.759103894233703613e-01,1.326549460268418024e-01
-5.752701163291931152e-01,1.326531882494217385e-01
-5.746298432350158691e-01,1.326521462058667389e-01
-5.739896297454833984e-01,1.326518762439281574e-01
-5.733493566513061523e-01,1.326524215745941149e-01
-5.727090835571289062e-01,1.326538153646570350e-01
-5.720688700675964355e-01,1.326560768701305904e-01
-5.714285969734191895e-01,1.326592383616400639e-01
-5.707883238792419434e-01,1.326633751155403829e-01
-5.701480507850646973e-01,1.326684836014244695e-01
-5.695078372955322266e-01,1.326746247541246149e-01
-5.688675642013549805e-01,1.326818026885230317e-01
-5.682272911071777344e-01,1.326900700690512025e-01
-5.675870776176452637e-01,1.326994929205835838e-01
-5.669468045234680176e-01,1.327100610674865067e-01
-5.663065314292907715e-01,1.327218292875258498e-01
-5.656662583351135254e-01,1.327348234147058825e-01
-5.650260448455810547e-01,1.327490895912575297e-01
-5.643857717514038086e-01,1.327646520517653528e-01
-5.637454986572265625e-01,1.327815386192710001e-01
-5.631052851676940918e-01,1.327997887077119188e-01
-5.624650120735168457e-01,1.328194217568494651e-01
-5.618247389793395996e-01,1.328404722949754202e-01
-5.611844658851623535e-01,1.328629411331250232e-01
-5.605442523956298828e-01,1.328868900402619957e-01
-5.599039793014526367e-01,1.329122904035342501e-01
-5.592637062072753906e-01,1.329392275393779244e-01
-5.586234927177429199e-01,1.329676697140533825e-01
-5.579832196235656738e-01,1.329976367480698585e-01
-5.573429465293884277e-01,1.330291673237029570e-01
-5.567026734352111816e-01,1.330622450938729884e-01
-5.560624599456787109e-01,1.330968906332845592e-01
-5.554221868515014648e-01,1.331330979268190440e-01
-5.547819137573242188e-01,1.331708894176877322e-01
-5.541416406631469727e-01,1.332102222712387984e-01
-5.535014271736145020e-01,1.332511181729056915e-01
-5.528611540794372559e-01,1.332935977760607571e-01
-5.522208809852600098e-01,1.333375850612474878e-01
-5.515806674957275391e-01,1.333831173269244275e-01
-5.509403944015502930e-01,1.334301658448975303e-01
-5.503001213073730469e-01,1.334786966688081833e-01
-5.496598482131958008e-01,1.335287035258234667e-01
-5.490196347236633301e-01,1.335801279064781077e-01
-5.483793616294860840e-01,1.336329672336553642e-01
-5.477390885353088379e-01,1.336871703396940170e-01
-5.470988750457763672e-01,1.337427176765961789e-01
-5.464586019515991211e-01,1.337995377326963720e-01
-5.458183288574218750e-01,1.338576233800585769e-01
-5.451780557632446289e-01,1.339169046016950304e-01
-5.445378422737121582e-01,1.339773215181367938e-01
-5.438975691795349121e-01,1.340388506649023981e-01
-5.432572960853576660e-01,1.341013931066035170e-01
-5.426170825958251953e-01,1.341649222955227927e-01
-5.419768095016479492e-01,1.342293628195245780e-01
-5.413365364074707031e-01,1.342946412844718829e-01
-5.406962633132934570e-01,1.343607443810554969e-01
-5.400560498237609863e-01,1.344275161304615551e-01
-5.394157767295837402e-01,1.344949490148552584e-01
-5.387755036354064941e-01,1.345629500364502462e-01
-5.381352901458740234e-01,1.346314338971050795e-01
-5.374950170516967773e-01,1.347003565579782958e-01
-5.368547439575195312e-01,1.347696083992806493e-01
-5.362144708633422852e-01,1.348391227444731832e-01
-5.355742573738098145e-01,1.349088314845161563e-01
-5.349339842796325684e-01,1.349786416855804916e-01
-5.342937111854553223e-01,1.350484975397305831e-01
-5.336534976959228516e-01,1.351182737839069503e-01
-5.330132246017456055e-01,1.351879461378135971e-01
-5.323729515075683594e-01,1.352573862319266240e-01
-5.317326784133911133e-01,1.353265664181018124e-01
-5.310924649238586426e-01,1.353953629755135779e-01
-5.304521918296813965e-01,1.354637255136319496e-01
-5.298119187355041504e-01,1.355315806609209694e-01
-5.291717052459716797e-01,1.355988304264519329e-01
-5.285314321517944336e-01,1.356654359193498749e-01
-5.278911590576171875e-01,1.357313191526783314e-01
-5.272508859634399414e-01,1.357964060347542912e-01
-5.266106724739074707e-01,1.358605973013213841e-01
-5.259703993797302246e-01,1.359238977615162547e-01
-5.253301262855529785e-01,1.359862112720238159e-01
-5.246899127960205078e-01,1.360474687457609022e-01
-5.240496397018432617e-01,1.361076159475231862e-01
-5.234093666076660156e-01,1.361666424200000947e-01
-5.227690935134887695e-01,1.362244471623226261e-01
-5.221288800239562988e-01,1.362809877462956010e-01
-5.214886069297790527e-01,1.363362363843587666e-01
-5.208483338356018066e-01,1.363901623870242830e-01
-5.202081203460693359e-01,1.364426944766687910e-01
-5.195678472518920898e-01,1.364938204668320054e-01
-5.189275741577148438e-01,1.365434911486933522e-01
-5.182873010635375977e-01,1.365916860130091948e-01
-5.176470875740051270e-01,1.366383596395257527e-01
-5.170068144798278809e-01,1.366835349528949806e-01
-5.163665413856506348e-01,1.367271203625355369e-01
-5.157263278961181641e-01,1.367691326492410653e-01
-5.150860548019409180e-01,1.368095583682134020e-01
-5.144457817077636719e-01,1.368483492952119462e-01
-5.138055086135864258e-01,1.368855267230904005e-01
-5.131652951240539551e-01,1.369210708764994067e-01
-5.125250220298767090e-01,1.369549401598932903e-01
-5.118847489356994629e-01,1.369871525593344685e-01
-5.112445354461669922e-01,1.370176863292025260e-01
-5.106042623519897461e-01,1.370465445310458108e-01
-5.099639892578125000e-01,1.370737192726165787e-01
-5.093237161636352539e-01,1.370991920724740076e-01
-5.086835026741027832e-01,1.371229576489856328e-01
-5.080432295799255371e-01,1.371450471112130032e-01
-5.074029564857482910e-01,1.371654099387340509e-01
-5.067627429962158203e-01,1.371840589262087740e-01
-5.061224699020385742e-01,1.372009958465598700e-01
-5.054821968078613281e-01,1.372162102700906772e-01
-5.048419237136840820e-01,1.372297101488935134e-01
-5.042017102241516113e-01,1.372414636771903673e-01
-5.035614371299743652e-01,1.372514778177826855e-01
-5.029211640357971191e-01,1.372597644294506480e-01
-5.022809505462646484e-01,1.372662876417041211e-01
-5.016406774520874023e-01,1.372710464464987901e-01
-5.010004043579101562e-01,1.372740491022605980e-01
-5.003601312637329102e-01,1.372752733453621588e-01
-4.997198879718780518e-01,1.372747243781962112e-01
-4.990796446800231934e-01,1.372723688330319547e-01
-4.984394013881683350e-01,1.372681957376844508e-01
-4.977991282939910889e-01,1.372622082921504116e-01
-4.971588850021362305e-01,1.372544009064800008e-01
-4.965186119079589844e-01,1.372447256973678975e-01
-4.958783686161041260e-01,1.372331970082152353e-01
-4.952380955219268799e-01,1.372197790586344723e-01
-4.945978522300720215e-01,1.372044924858131232e-01
-4.939576089382171631e-01,1.371872927144721643e-01
-4.933173358440399170e-01,1.371681629811352110e-01
-4.926770925521850586e-01,1.371471185820123395e-01
-4.920368194580078125e-01,1.371241196788917094e-01
-4.913965761661529541e-01,1.370991621113168968e-01
-4.907563030719757080e-01,1.370722345963955036e-01
-4.901160597801208496e-01,1.370433151328009913e-01
-4.894758164882659912e-01,1.370124253621183286e-01
-4.888355433940887451e-01,1.369795229113623947e-01
-4.881953001022338867e-01,1.369446074853133410e-01
-4.875550270080566406e-01,1.369077196289483211e-01
-4.869147837162017822e-01,1.368687993495827371e-01
-4.862745106220245361e-01,1.368278972677301475e-01
-4.856342673301696777e-01,1.367849957481137579e-01
-4.849940240383148193e-01,1.367401198246978034e-01
-4.843537509441375732e-01,1.366932681552217588e-01
-4.837135076522827148e-01,1.366444611802783982e-01
-4.830732345581054688e-01,1.365937187641153017e-01
-4.824329912662506104e-01,1.365410825877737544e-01
-4.817927181720733643e-01,1.364865702231288225e-01
-4.811524748802185059e-01,1.364302043043061907e-01
-4.805122315883636475e-01,1.363720718986405345e-01
-4.798719584941864014e-01,1.363121787099612625e-01
-4.792317152023315430e-01,1.362505877793727116e-01
-4.785914421081542969e-01,1.361873561555118073e-01
-4.779511988162994385e-01,1.361225411569031429e-01
-4.773109257221221924e-01,1.360562296981928654e-01
-4.766706824302673340e-01,1.359884795235846155e-01
-4.760304391384124756e-01,1.359193886937273277e-01
-4.753901660442352295e-01,1.358490124963980250e-01
-4.747499227523803711e-01,1.357774794369905891e-01
-4.741096496582031250e-01,1.357048452507312319e-01
-4.734694063663482666e-01,1.356312547601001839e-01
-4.728291332721710205e-01,1.355567985856409585e-01
-4.721888899803161621e-01,1.354815833499651845e-01
-4.715486466884613037e-01,1.354057500624334942e-01
-4.709083735942840576e-01,1.353293966599800058e-01
-4.702681303024291992e-01,1.352526713050892226e-01
-4.696278572082519531e-01,1.351756918474165126e-01
-4.689876139163970947e-01,1.350986052056648568e-01
-4.683473408222198486e-01,1.350215370111933488e-01
-4.677070975303649902e-01,1.349446597175147922e-01
-4.670668542385101318e-01,1.348680737524654560e-01
-4.664265811443328857e-01,1.347919714768464061e-01
-4.657863378524780273e-01,1.347164914853795636e-01
-4.651460647583007812e-01,1.346417787265257182e-01
-4.645058214664459229e-01,1.345679864311919438e-01
-4.638655483722686768e-01,1.344952896899824779e-01
-4.632253050804138184e-01,1.344238291217640935e-01
-4.625850617885589600e-01,1.343537511689771868e-01
-4.619447886943817139e-01,1.342852239186838048e-01
-4.613045454025268555e-01,1.342184088230462535e-01
-4.606642723083496094e-01,1.341534174738985286e-01
-4.600240290164947510e-01,1.340904608103299367e-01
-4.593837559223175049e-01,1.340296342536095864e-01
-4.587435126304626465e-01,1.339711325501724559e-01
-4.581032693386077881e-01,1.339150376494888661e-01
-4.574629962444305420e-01,1.338615322642446870e-01
-4.568227529525756836e-01,1.338107344659267284e-01
-4.561824798583984375e-01,1.337627741959210859e-01
-4.555422365665435791e-01,1.337177772324200653e-01
-4.549019634723663330e-01,1.336758591773676841e-01
-4.542617201805114746e-01,1.336371376830376434e-01
-4.536214768886566162e-01,1.336017216723135448e-01
-4.529812037944793701e-01,1.335696905066203755e-01
-4.523409605026245117e-01,1.335411845785570151e-01
-4.517006874084472656e-01,1.335162407810521756e-01
-4.510604441165924072e-01,1.334949501297266750e-01
-4.504201710224151611e-01,1.334774112368783960e-01
-4.497799277305603027e-01,1.334636595171656559e-01
-4.491396844387054443e-01,1.334537884119555429e-01
-4.484994113445281982e-01,1.334478015718341126e-01
-4.478591680526733398e-01,1.334457858438664601e-01
-4.472188949584960938e-01,1.334477596440306613e-01
-4.465786516666412354e-01,1.334537410584832884e-01
-4.459383785724639893e-01,1.334637888644603088e-01
-4.452981352806091309e-01,1.334778651295440710e-01
-4.446578919887542725e-01,1.334960036993289023e-01
-4.440176188945770264e-01,1.335182114639610340e-01
-4.433773756027221680e-01,1.335444972046824219e-01
-4.427371025085449219e-01,1.335747846205985745e-01
-4.420968592166900635e-01,1.336091151858944670e-01
-4.414565861225128174e-01,1.336474555652182872e-01
-4.408163428306579590e-01,1.336897559878558184e-01
-4.401760995388031006e-01,1.337360151715496492e-01
-4.395358264446258545e-01,1.337861597623426491e-01
-4.388955831527709961e-01,1.338401746818149718e-01
-4.382553100585937500e-01,1.338979902261936417e-01
-4.376150667667388916e-01,1.339596215605380891e-01
-4.369747936725616455e-01,1.340249575022665063e-01
-4.363345503807067871e-01,1.340939724699312663e-01
-4.356943070888519287e-01,1.341665995848746462e-01
-4.350540339946746826e-01,1.342428198683460749e-01
-4.344137907028198242e-01,1.343225660787901177e-01
-4.337735176086425781e-01,1.344058138428092519e-01
-4.331332743167877197e-01,1.344924798515934050e-01
-4.324930012226104736e-01,1.345825730360861172e-01
-4.318527579307556152e-01,1.346760458687592532e-01
-4.312124848365783691e-01,1.347728515227899493e-01
-4.305722415447235107e-01,1.348729915515973765e-01
-4.299319982528686523e-01,1.349764147977761120e-01
-4.292917251586914062e-01,1.350831555365199499e-01
-4.286514818668365479e-01,1.351932168466172257e-01
-4.280112087726593018e-01,1.353065888030213770e-01
-4.273709654808044434e-01,1.354232903237981844e-01
-4.267306923866271973e-01,1.355433969670745142e-01
-4.260904490947723389e-01,1.356669027812125172e-01
-4.254502058029174805e-01,1.357939170658530870e-01
-4.248099327087402344e-01,1.359245023337489755e-01
-4.241696894168853760e-01,1.360587462001201509e-01
-4.235294163227081299e-01,1.361967746115517741e-01
-4.228891730308532715e-01,1.363387015625119325e-01
-4.222488999366760254e-01,1.364846790727982651e-01
-4.216086566448211670e-01,1.366348661850711466e-01
-4.209684133529663086e-01,1.367894275588352748e-01
-4.203281402587890625e-01,1.369486154204588857e-01
-4.196878969669342041e-01,1.371125794235368289e-01
-4.190476238727569580e-01,1.372816428663150568e-01
-4.184073805809020996e-01,1.374560121881875929e-01
-4.177671074867248535e-01,1.376359997447584860e-01
-4.171268641948699951e-01,1.378218936965405206e-01
-4.164866209030151367e-01,1.380140277778214575e-01
-4.158463478088378906e-01,1.382127587481631892e-01
-4.152061045169830322e-01,1.384184631646663277e-01
-4.145658314228057861e-01,1.386315279725773841e-01
-4.139255881309509277e-01,1.388523348470869223e-01
-4.132853150367736816e-01,1.390813836083291122e-01
-4.126450717449188232e-01,1.393190643879727020e-01
-4.120048284530639648e-01,1.395658611944265992e-01
-4.113645553588867188e-01,1.398222865072540344e-01
-4.107243120670318604e-01,1.400888163447193691e-01
-4.100840389728546143e-01,1.403660219139224452e-01
-4.094437956809997559e-01,1.406543979002305989e-01
-4.088035225868225098e-01,1.409545391088213862e-01
-4.081632792949676514e-01,1.412669661948586786e-01
-4.075230360031127930e-01,1.415922652561913964e-01
-4.068827629089355469e-01,1.419310724862636874e-01
-4.062425196170806885e-01,1.422839307171406276e-01
-4.056022465229034424e-01,1.426514880993625667e-01
-4.049620032310485840e-01,1.430343149562505189e-01
-4.043217301368713379e-01,1.434330462171953258e-01
-4.036814868450164795e-01,1.438482659495154969e-01
-4.030412435531616211e-01,1.442806264958989004e-01
-4.024009704589843750e-01,1.447307229292209563e-01
-4.017607271671295166e-01,1.451991206637410770e-01
-4.011204540729522705e-01,1.456864825546766440e-01
-4.004802107810974121e-01,1.461933425320491864e-01
-3.998399376869201660e-01,1.467203434382877703e-01
-3.991996943950653076e-01,1.472679830562273473e-01
-3.985594511032104492e-01,1.478368435252344071e-01
-3.979191780090332031e-01,1.484275010233524483e-01
-3.972789347171783447e-01,1.490403912413089671e-01
-3.966386616230010986e-01,1.496761119988612165e-01
-3.959984183311462402e-01,1.503350429701986180e-01
-3.953581452369689941e-01,1.510177275371669126e-01
-3.947179019451141357e-01,1.517245259547794767e-01
-3.940776586532592773e-01,1.524558610988053786e-01
-3.934373855590820312e-01,1.532121742541714404e-01
-3.927971422672271729e-01,1.539937257007331084e-01
-3.921568691730499268e-01,1.548009202654196947e-01
-3.915166258811950684e-01,1.556339842633054360e-01
-3.908763527870178223e-01,1.564932491157433603e-01
-3.902361094951629639e-01,1.573789155152671704e-01
-3.895958662033081055e-01,1.582911651087548499e-01
-3.889555931091308594e-01,1.592302917038983523e-01
-3.883153498172760010e-01,1.601963418037763986e-01
-3.876750767230987549e-01,1.611895429737835173e-01
-3.870348334312438965e-01,1.622098862566425659e-01
-3.863945603370666504e-01,1.632575770726725217e-01
-3.857543170452117920e-01,1.643325452346138249e-01
-3.851140737533569336e-01,1.654349284490801431e-01
-3.844738006591796875e-01,1.665647796254132729e-01
-3.838335573673248291e-01,1.677219954007540537e-01
-3.831932842731475830e-01,1.689067152681955619e-01
-3.825530409812927246e-01,1.701187948137321548e-01
-3.819127678871154785e-01,1.713583326715286681e-01
-3.812725245952606201e-01,1.726252316018928035e-01
-3.806322813034057617e-01,1.739195032292748522e-01
-3.799920082092285156e-01,1.752412371906930666e-01
-3.793517649173736572e-01,1.765902869685289645e-01
-3.787114918231964111e-01,1.779668124767730397e-01
-3.780712485313415527e-01,1.793707287916541659e-01
-3.774309754371643066e-01,1.808022461288008031e-01
-3.767907321453094482e-01,1.822613204402179221e-01
-3.761504888534545898e-01,1.837481701391570077e-01
-3.755102157592773438e-01,1.852630097232506046e-01
-3.748699724674224854e-01,1.868059165319335690e-01
-3.742296993732452393e-01,1.883773483141237826e-01
-3.735894560813903809e-01,1.899774380957683917e-01
-3.729491829872131348e-01,1.916067446318336920e-01
-3.723089396953582764e-01,1.932655848271886967e-01
-3.716686964035034180e-01,1.949545112421748883e-01
-3.710284233093261719e-01,1.966742413559452451e-01
-3.703881800174713135e-01,1.984252731629645439e-01
-3.697479069232940674e-01,2.002085370833928124e-01
-3.691076636314392090e-01,2.020247146923210835e-01
-3.684673905372619629e-01,2.038749302629510041e-01
-3.678271472454071045e-01,2.057600388043256956e-01
-3.671869039535522461e-01,2.076812733555364332e-01
-3.665466308593750000e-01,2.096399557980070938e-01
-3.659063875675201416e-01,2.116372545816669337e-01
-3.652661144733428955e-01,2.136748157554548833e-01
-3.646258711814880371e-01,2.157540127662289642e-01
-3.639855980873107910e-01,2.178766961171092476e-01
-3.633453547954559326e-01,2.200444721082441824e-01
-3.627051115036010742e-01,2.222593174120297554e-01
-3.620648384094238281e-01,2.245233703215485654e-01
-3.614245951175689697e-01,2.268385181088836688e-01
-3.607843220233917236e-01,2.292072152021344955e-01
-3.601440787315368652e-01,2.316315910919879428e-01
-3.595038056373596191e-01,2.341143260172167118e-01
-3.588635623455047607e-01,2.366577384360852854e-01
-3.582233190536499023e-01,2.392645738470977612e-01
-3.575830459594726562e-01,2.419377385052863261e-01
-3.569428026676177979e-01,2.446798610206220026e-01
-3.563025295734405518e-01,2.474941083677473230e-01
-3.556622862815856934e-01,2.503832792799163265e-01
-3.550220131874084473e-01,2.533507314503160579e-01
-3.543817698955535889e-01,2.563994076596944893e-01
-3.537415266036987305e-01,2.595326965713375955e-01
-3.531012535095214844e-01,2.627540922105056076e-01
-3.524610102176666260e-01,2.660666896974017703e-01
-3.518207371234893799e-01,2.694742120942317243e-01
-3.511804938316345215e-01,2.729798610641331891e-01
-3.505402207374572754e-01,2.765874945275301755e-01
-3.498999774456024170e-01,2.803003028812693920e-01
-3.492597341537475586e-01,2.841220730711566667e-01
-3.486194610595703125e-01,2.880565628628435348e-01
-3.479792177677154541e-01,2.921070314089786457e-01
-3.473389446735382080e-01,2.962774561692933517e-01
-3.466987013816833496e-01,3.005710257890950032e-01
-3.460584282875061035e-01,3.049917234761059248e-01
-3.454181849956512451e-01,3.095427311694098904e-01
-3.447779119014739990e-01,3.142279491437447447e-01
-3.441376686096191406e-01,3.190504265798130845e-01
-3.434974253177642822e-01,3.240138082827130894e-01
-3.428571522235870361e-01,3.291217144841076525e-01
-3.422169089317321777e-01,3.343769331760300112e-01
-3.415766358375549316e-01,3.397831964727586751e-01
-3.409363925457000732e-01,3.453431480225974681e-01
-3.402961194515228271e-01,3.510603147168831484e-01
-3.396558761596679688e-01,3.569371295894239182e-01
-3.390156328678131104e-01,3.629766723805394335e-01
-3.383753597736358643e-01,3.691819456308089720e-01
-3.377351164817810059e-01,3.755549814371246242e-01
-3.370948433876037598e-01,3.820988023151077329e-01
-3.364546000957489014e-01,3.888151295210064973e-01
-3.358143270015716553e-01,3.957067237509952484e-01
-3.351740837097167969e-01,4.027749852331101721e-01
-3.345338404178619385e-01,4.100220376100880415e-01
-3.338935673236846924e-01,4.174499533114497396e-01
-3.332533240318298340e-01,4.250595193785571269e-01
-3.326130509376525879e-01,4.328527471123271297e-01
-3.319728076457977295e-01,4.408300605479142931e-01
-3.313325345516204834e-01,4.489931092360022191e-01
-3.306922912597656250e-01,4.573418910811990479e-01
-3.300520479679107666e-01,4.658772994321127570e-01
-3.294117748737335205e-01,4.746000644559442705e-01
-3.287715315818786621e-01,4.835094574106211240e-01
-3.281312584877014160e-01,4.926061704954669551e-01
-3.274910151958465576e-01,5.018890134196336561e-01
-3.268507421016693115e-01,5.113582710286657118e-01
-3.262104988098144531e-01,5.210122451369465502e-01
-3.255702555179595947e-01,5.308502826032710509e-01
-3.249299824237823486e-01,5.408715812023268121e-01
-3.242897391319274902e-01,5.510736240627265303e-01
-3.236494660377502441e-01,5.614555852830975802e-01
-3.230092227458953857e-01,5.720144364147072835e-01
-3.223689496517181396e-01,5.827488796575197583e-01
-3.217287063598632812e-01,5.936553257290508867e-01
-3.210884630680084229e-01,6.047314491258894975e-01
-3.204481899738311768e-01,6.159746929878311406e-01
-3.198079466819763184e-01,6.273806995878605797e-01
-3.191676735877990723e-01,6.389469262579963171e-01
-3.185274302959442139e-01,6.506684112074045956e-01
-3.178871572017669678e-01,6.625421512559332982e-01
-3.172469139099121094e-01,6.745626652600709150e-01
-3.166066706180572510e-01,6.867258813718857269e-01
-3.159663975238800049e-01,6.990274677634182865e-01
-3.153261542320251465e-01,7.114611515514290829e-01
-3.146858811378479004e-01,7.240227448403953048e-01
-3.140456378459930420e-01,7.367053819624134192e-01
-3.134053647518157959e-01,7.495044562245718467e-01
-3.127651214599609375e-01,7.624126175135312877e-01
-3.121248781681060791e-01,7.754241675011321888e-01
-3.114846050739288330e-01,7.885331394933476901e-01
-3.108443617820739746e-01,8.017315912578411030e-01
-3.102040886878967285e-01,8.150137482555130930e-01
-3.095638453960418701e-01,8.283712521438637566e-01
-3.089235723018646240e-01,8.417979354955988924e-01
-3.082833290100097656e-01,8.552850283289430422e-01
-3.076430857181549072e-01,8.688254874339715883e-01
-3.070028126239776611e-01,8.824120362230765124e-01
-3.063625693321228027e-01,8.960354574535696059e-01
-3.057222962379455566e-01,9.096888479601137334e-01
-3.050820529460906982e-01,9.233626917091015684e-01
-3.044417798519134521e-01,9.370498729889513712e-01
-3.038015365600585938e-01,9.507406876143358332e-01
-3.031612932682037354e-01,9.644272567471361413e-01
-3.025210201740264893e-01,9.781015959653993619e-01
-3.018807768821716309e-01,9.917538260717098098e-01
-3.012405037879943848e-01,1.005376517821356508e+00
-3.006002604961395264e-01,1.018959740179802509e+00
-2.999599874019622803e-01,1.032496090147747125e+00
-2.993197441101074219e-01,1.045975612170338742e+00
-2.986795008182525635e-01,1.059390380089854311e+00
-2.980392277240753174e-01,1.072732396955230705e+00
-2.973989844322204590e-01,1.085991931930180954e+00
-2.967587113380432129e-01,1.099161831169825909e+00
-2.961184680461883545e-01,1.112232577754484808e+00
-2.954781949520111084e-01,1.125197165929830767e+00
-2.948379516601562500e-01,1.138046401288603349e+00
-2.941977083683013916e-01,1.150772902028393219e+00
-2.935574352741241455e-01,1.163369618789629634e+00
-2.929171919822692871e-01,1.175827766044102773e+00
-2.922769188880920410e-01,1.188141186771844104e+00
-2.916366755962371826e-01,1.200301531714496051e+00
-2.909964025020599365e-01,1.212303015570954656e+00
-2.903561592102050781e-01,1.224137785933388400e+00
-2.897159159183502197e-01,1.235799967709452218e+00
-2.890756428241729736e-01,1.247283785463579875e+00
-2.884353995323181152e-01,1.258582189020541087e+00
-2.877951264381408691e-01,1.269690526246479045e+00
-2.871548831462860107e-01,1.280602198814254855e+00
-2.865146100521087646e-01,1.291313005068396969e+00
-2.858743667602539062e-01,1.301816963944342653e+00
-2.852341234683990479e-01,1.312109886198346231e+00
-2.845938503742218018e-01,1.322187668054268350e+00
-2.839536070823669434e-01,1.332045233579719046e+00
-2.833133339881896973e-01,1.341679452232278358e+00
-2.826730906963348389e-01,1.351085667087128073e+00
-2.820328176021575928e-01,1.360261251537520089e+00
-2.813925743103027344e-01,1.369202037460923727e+00
-2.807523310184478760e-01,1.377905314517664515e+00
-2.801120579242706299e-01,1.386368588965616766e+00
-2.794718146324157715e-01,1.394588361636815321e+00
-2.788315415382385254e-01,1.402562779663419690e+00
-2.781912982463836670e-01,1.410288726904074252e+00
-2.775510251522064209e-01,1.417764625480351981e+00
-2.769107818603515625e-01,1.424987673251568943e+00
-2.762705385684967041e-01,1.431956148227189196e+00
-2.756302654743194580e-01,1.438668442291849203e+00
-2.749900221824645996e-01,1.445122056402132316e+00
-2.743497490882873535e-01,1.451315777785729288e+00
-2.737095057964324951e-01,1.457247299324526679e+00
-2.730692327022552490e-01,1.462915486651584551e+00
-2.724289894104003906e-01,1.468318118211245249e+00
-2.717887461185455322e-01,1.473453788217134353e+00
-2.711484730243682861e-01,1.478321027292795797e+00
-2.705082297325134277e-01,1.482917791412938335e+00
-2.698679566383361816e-01,1.487242808236472591e+00
-2.692277133464813232e-01,1.491294040190352277e+00
-2.685874402523040771e-01,1.495070100864242413e+00
-2.679471969604492188e-01,1.498568986793120672e+00
-2.673069238662719727e-01,1.501789302490737832e+00
-2.666666805744171143e-01,1.504729046067689424e+00
-2.660264372825622559e-01,1.507386634961487282e+00
-2.653861641883850098e-01,1.509760460290853423e+00
-2.647459208965301514e-01,1.511848640405984767e+00
-2.641056478023529053e-01,1.513649723145774395e+00
-2.634654045104980469e-01,1.515161939358505627e+00
-2.628251314163208008e-01,1.516383923542319323e+00
-2.621848881244659424e-01,1.517314135385904095e+00
-2.615446448326110840e-01,1.517951343504538642e+00
-2.609043717384338379e-01,1.518294376864354867e+00
-2.602641284465789795e-01,1.518342246952578911e+00
-2.596238553524017334e-01,1.518094142078901143e+00
-2.589836120605468750e-01,1.517549526802921989e+00
-2.583433389663696289e-01,1.516708031580638050e+00
-2.577030956745147705e-01,1.515569731313291868e+00
-2.570628523826599121e-01,1.514134883176127211e+00
-2.564225792884826660e-01,1.512404027521216499e+00
-2.557823359966278076e-01,1.510378348779381597e+00
-2.551420629024505615e-01,1.508059072440133264e+00
-2.545018196105957031e-01,1.505448286077786690e+00
-2.538615465164184570e-01,1.502548020137138174e+00
-2.532213032245635986e-01,1.499361334846973648e+00
-2.525810599327087402e-01,1.495891337651130470e+00
-2.519407868385314941e-01,1.492141705453785328e+00
-2.513005435466766357e-01,1.488117043690793118e+00
-2.506602704524993896e-01,1.483821859748642780e+00
-2.500200271606445312e-01,1.479261949107105067e+00
-2.493797689676284790e-01,1.474442930948903552e+00
-2.487395107746124268e-01,1.469371387565402642e+00
-2.480992525815963745e-01,1.464054376510429911e+00
-2.474589943885803223e-01,1.458499456983995302e+00
-2.468187510967254639e-01,1.452714793584414465e+00
-2.461784929037094116e-01,1.446708756163681997e+00
-2.455382347106933594e-01,1.440490516678710975e+00
-2.448979765176773071e-01,1.434069594987462892e+00
-2.442577183246612549e-01,1.427455942880733630e+00
-2.436174601316452026e-01,1.420659862523015349e+00
-2.429772019386291504e-01,1.413692137816778605e+00
-2.423369437456130981e-01,1.406563718104392180e+00
-2.416967004537582397e-01,1.399286162830894575e+00
-2.410564422607421875e-01,1.391870630984207935e+00
-2.404161840677261353e-01,1.384329098077337505e+00
-2.397759258747100830e-01,1.376673440012481819e+00
-2.391356676816940308e-01,1.368915776361135705e+00
-2.384954094886779785e-01,1.361068121936307662e+00
-2.378551512956619263e-01,1.353142684382561356e+00
-2.372149080038070679e-01,1.345151691239054870e+00
-2.365746498107910156e-01,1.337106836089261286e+00
-2.359343916177749634e-01,1.329020222417659269e+00
-2.352941334247589111e-01,1.320903603095755940e+00
-2.346538752317428589e-01,1.312768560717931798e+00
-2.340136170387268066e-01,1.304626442176274992e+00
-2.333733588457107544e-01,1.296488278027573493e+00
-2.327331155538558960e-01,1.288364975776783439e+00
-2.320928573608398438e-01,1.280266622320775483e+00
-2.314525991678237915e-01,1.272203352537757404e+00
-2.308123409748077393e-01,1.264184812134983460e+00
-2.301720827817916870e-01,1.256220159543335768e+00
-2.295318245887756348e-01,1.248318115274054563e+00
-2.288915663957595825e-01,1.240486886647429898e+00
-2.282513231039047241e-01,1.232734400210246051e+00
-2.276110649108886719e-01,1.225067498393300980e+00
-2.269708067178726196e-01,1.217493018464486099e+00
-2.263305485248565674e-01,1.210017118853831342e+00
-2.256902903318405151e-01,1.202645340264510310e+00
-2.250500321388244629e-01,1.195382756571002680e+00
-2.244097739458084106e-01,1.188233781947593215e+00
-2.237695306539535522e-01,1.181202511377631659e+00
-2.231292724609375000e-01,1.174291913949197408e+00
-2.224890142679214478e-01,1.167504963884285374e+00
-2.218487560749053955e-01,1.160843874358040928e+00
-2.212084978818893433e-01,1.154310326381641438e+00
-2.205682396888732910e-01,1.147905487082148568e+00
-2.199279814958572388e-01,1.141629976931810120e+00
-2.192877382040023804e-01,1.135484072503326836e+00
-2.186474800109863281e-01,1.129467130544179021e+00
-2.180072218179702759e-01,1.123578453128549093e+00
-2.173669636249542236e-01,1.117816795553138398e+00
-2.167267054319381714e-01,1.112180437297547897e+00
-2.160864472389221191e-01,1.106667247733978066e+00
-2.154461890459060669e-01,1.101274758769875461e+00
-2.148059457540512085e-01,1.096000263655096063e+00
-2.141656875610351562e-01,1.090840355363554615e+00
-2.135254293680191040e-01,1.085791659466067927e+00
-2.128851711750030518e-01,1.080850487226728163e+00
-2.122449129819869995e-01,1.076012844081377651e+00
-2.116046547889709473e-01,1.071274572937426228e+00
-2.109643965959548950e-01,1.066631312706388002e+00
-2.103241533041000366e-01,1.062078669015290799e+00
-2.096838951110839844e-01,1.057611809195131869e+00
-2.090436369180679321e-01,1.053226147023678116e+00
-2.084033787250518799e-01,1.048916955068126100e+00
-2.077631205320358276e-01,1.044679433233556054e+00
-2.071228623390197754e-01,1.040508819773113380e+00
-2.064826041460037231e-01,1.036400410985047316e+00
-2.058423459529876709e-01,1.032349506770774639e+00
-2.052021026611328125e-01,1.028351667378995415e+00
-2.045618444681167603e-01,1.024402236619602391e+00
-2.039215862751007080e-01,1.020496990851111008e+00
-2.032813280820846558e-01,1.016631793574331866e+00
-2.026410698890686035e-01,1.012802677696352127e+00
-2.020008116960525513e-01,1.009005873647771168e+00
-2.013605535030364990e-01,1.005237887069871050e+00
-2.007203102111816406e-01,1.001495448164222424e+00
-2.000800520181655884e-01,9.977753429088993542e-01
-1.994397938251495361e-01,9.940748755895860711e-01
-1.987995356321334839e-01,9.903914954582013763e-01
-1.981592774391174316e-01,9.867229632616547619e-01
-1.975190192461013794e-01,9.830672760301020219e-01
-1.968787610530853271e-01,9.794227561785113778e-01
-1.962385177612304688e-01,9.757880326892891532e-01
-1.955982595682144165e-01,9.721617983333628032e-01
-1.949580013751983643e-01,9.685432459901122115e-01
-1.943177431821823120e-01,9.649317487008195471e-01
-1.936774849891662598e-01,9.613269318072275027e-01
-1.930372267961502075e-01,9.577286400685487422e-01
-1.923969686031341553e-01,9.541370302108758139e-01
-1.917567253112792969e-01,9.505524416604016480e-01
-1.911164671182632446e-01,9.469752444389847312e-01
-1.904762089252471924e-01,9.434062172836146232e-01
-1.898359507322311401e-01,9.398462377679166480e-01
-1.891956925392150879e-01,9.362963139631679255e-01
-1.885554343461990356e-01,9.327576092256180118e-01
-1.879151761531829834e-01,9.292313621164307591e-01
-1.872749328613281250e-01,9.257190618722930253e-01
-1.866346746683120728e-01,9.222219411325056626e-01
-1.859944164752960205e-01,9.187416064728815002e-01
-1.853541582822799683e-01,9.152795872095786933e-01
-1.847139000892639160e-01,9.118374524077150767e-01
-1.840736418962478638e-01,9.084167490198922223e-01
-1.834333837032318115e-01,9.050190670848738961e-01
-1.827931404113769531e-01,9.016460070217435785e-01
-1.821528822183609009e-01,8.982989109613779277e-01
-1.815126240253448486e-01,8.949792635941573593e-01
-1.808723658323287964e-01,8.916884536955009821e-01
-1.802321076393127441e-01,8.884278043571605110e-01
-1.795918494462966919e-01,8.851984925545206551e-01
-1.789515912532806396e-01,8.820016493868987340e-01
-1.783113479614257812e-01,8.788383421292769171e-01
-1.776710897684097290e-01,8.757093221246776693e-01
-1.770308315753936768e-01,8.726154310980334117e-01
-1.763905733823776245e-01,8.695573513865166859e-01
-1.757503151893615723e-01,8.665356330301312582e-01
-1.751100569963455200e-01,8.635506163999258078e-01
-1.744697988033294678e-01,8.606026562051694029e-01
-1.738295555114746094e-01,8.576919644272242849e-01
-1.731892973184585571e-01,8.548184465426738043e-01
-1.725490391254425049e-01,8.519820523539562984e-01
-1.719087809324264526e-01,8.491826375267992333e-01
-1.712685227394104004e-01,8.464198316928133181e-01
-1.706282645463943481e-01,8.436932513662824817e-01
-1.699880063533782959e-01,8.410023313578625093e-01
-1.693477630615234375e-01,8.383464887661942200e-01
-1.687075048685073853e-01,8.357249015982333162e-01
-1.680672466754913330e-01,8.331368301918660180e-01
-1.674269884824752808e-01,8.305813373747037431e-01
-1.667867302894592285e-01,8.280574642300901900e-01
-1.661464720964431763e-01,8.255642114783761087e-01
-1.655062139034271240e-01,8.231004025853874140e-01
-1.648659706115722656e-01,8.206650029062272367e-01
-1.642257124185562134e-01,8.182566501219108446e-01
-1.635854542255401611e-01,8.158742096969699986e-01
-1.629451960325241089e-01,8.135163563242491236e-01
-1.623049378395080566e-01,8.111817908681606681e-01
-1.616646796464920044e-01,8.088691857791774353e-01
-1.610244214534759521e-01,8.065771805516952497e-01
-1.603841632604598999e-01,8.043044056808410502e-01
-1.597439199686050415e-01,8.020495344084963563e-01
-1.591036617755889893e-01,7.998111035737167640e-01
-1.584634035825729370e-01,7.975877216758346933e-01
-1.578231453895568848e-01,7.953780633381670739e-01
-1.571828871965408325e-01,7.931806938666321471e-01
-1.565426290035247803e-01,7.909942698056884325e-01
-1.559023708105087280e-01,7.888174284253350876e-01
-1.552621275186538696e-01,7.866488258031649750e-01
-1.546218693256378174e-01,7.844870237786718548e-01
-1.539816111326217651e-01,7.823307296523553944e-01
-1.533413529396057129e-01,7.801786205252305706e-01
-1.527010947465896606e-01,7.780293696217439603e-01
-1.520608365535736084e-01,7.758817004971430009e-01
-1.514205783605575562e-01,7.737342761046388517e-01
-1.507803350687026978e-01,7.715858850501131627e-01
-1.501400768756866455e-01,7.694351469186999637e-01
-1.494998186826705933e-01,7.672808342414265681e-01
-1.488595604896545410e-01,7.651217099459959314e-01
-1.482193022966384888e-01,7.629565447259185618e-01
-1.475790441036224365e-01,7.607840774325760336e-01
-1.469387859106063843e-01,7.586030962994199101e-01
-1.462985426187515259e-01,7.564124359822574917e-01
-1.456582844257354736e-01,7.542107810300393567e-01
-1.450180262327194214e-01,7.519969804996424756e-01
-1.443777680397033691e-01,7.497698511451194037e-01
-1.437375098466873169e-01,7.475282228064674683e-01
-1.430972516536712646e-01,7.452709133668484753e-01
-1.424569934606552124e-01,7.429968008191165652e-01
-1.418167501688003540e-01,7.407047521086038699e-01
-1.411764919757843018e-01,7.383935872984892512e-01
-1.405362337827682495e-01,7.360622085591481678e-01
-1.398959755897521973e-01,7.337095774352153654e-01
-1.392557173967361450e-01,7.313345967350253218e-01
-1.386154592037200928e-01,7.289362414454592098e-01
-1.379752010107040405e-01,7.265135313030306463e-01
-1.373349577188491821e-01,7.240655496622503406e-01
-1.366946995258331299e-01,7.215912026857544959e-01
-1.360544413328170776e-01,7.190896782401621223e-01
-1.354141831398010254e-01,7.165601121236635507e-01
-1.347739249467849731e-01,7.140016979316872181e-01
-1.341336667537689209e-01,7.114136748607808869e-01
-1.334934085607528687e-01,7.087953504104032021e-01
-1.328531652688980103e-01,7.061460805410177954e-01
-1.322129070758819580e-01,7.034651936037201736e-01
-1.315726488828659058e-01,7.007522274613720015e-01
-1.309323906898498535e-01,6.980066751746427656e-01
-1.302921324968338013e-01,6.952281943433389344e-01
-1.296518743038177490e-01,6.924163940719703092e-01
-1.290116161108016968e-01,6.895710826070873267e-01
-1.283713728189468384e-01,6.866921074713072670e-01
-1.277311146259307861e-01,6.837792464646623714e-01
-1.270908564329147339e-01,6.808325315540875167e-01
-1.264505982398986816e-01,6.778520380432153658e-01
-1.258103400468826294e-01,6.748378594294477395e-01
-1.251700818538665771e-01,6.717902425137953770e-01
-1.245298311114311218e-01,6.687094834930764620e-01
-1.238895729184150696e-01,6.655959084395988157e-01
-1.232493147253990173e-01,6.624499570592572439e-01
-1.226090639829635620e-01,6.592722074700478885e-01
-1.219688057899475098e-01,6.560631626018285090e-01
-1.213285475969314575e-01,6.528234799811230005e-01
-1.206882894039154053e-01,6.495539479982488373e-01
-1.200480386614799500e-01,6.462553576241045761e-01
-1.194077804684638977e-01,6.429284694757129159e-01
-1.187675222754478455e-01,6.395742139525717462e-01
-1.181272715330123901e-01,6.361936220180144375e-01
-1.174870133399963379e-01,6.327875909077240735e-01
-1.168467551469802856e-01,6.293572100974396122e-01
-1.162064969539642334e-01,6.259035743437602051e-01
-1.155662462115287781e-01,6.224278124075635077e-01
-1.149259880185127258e-01,6.189310040173605643e-01
-1.142857298254966736e-01,6.154143607947872852e-01
-1.136454790830612183e-01,6.118791126045093343e-01
-1.130052208900451660e-01,6.083263686693243244e-01
-1.123649626970291138e-01,6.047573742544685160e-01
-1.117247045040130615e-01,6.011733480108674144e-01
-1.110844537615776062e-01,5.975755467513668151e-01
-1.104441955685615540e-01,5.939650743502911112e-01
-1.098039373755455017e-01,5.903431969884254116e-01
-1.091636791825294495e-01,5.867110726683835153e-01
-1.085234284400939941e-01,5.830698838995962419e-01
-1.078831702470779419e-01,5.794207250512508622e-01
-1.072429120540618896e-01,5.757647126339962007e-01
-1.066026613116264343e-01,5.721029835051929524e-01
-1.059624031186103821e-01,5.684364705931868045e-01
-1.053221449255943298e-01,5.647662623165823348e-01
-1.046818867325782776e-01,5.610932884440842372e-01
-1.040416359901428223e-01,5.574185231243857785e-01
-1.034013777971267700e-01,5.537427910642147566e-01
-1.027611196041107178e-01,5.500669145521692727e-01
-1.021208688616752625e-01,5.463917540250013971e-01
-1.014806106686592102e-01,5.427179468598737344e-01
-1.008403524756431580e-01,5.390462258977062326e-01
-1.002000942826271057e-01,5.353772189388941172e-01
-9.955984354019165039e-02,5.317115609888505290e-01
-9.891958534717559814e-02,5.280496305731814388e-01
-9.827932715415954590e-02,5.243920323154185326e-01
-9.763907641172409058e-02,5.207391696711338724e-01
-9.699881821870803833e-02,5.170913513803903072e-01
-9.635856002569198608e-02,5.134489362542975499e-01
-9.571830183267593384e-02,5.098121641305430884e-01
-9.507805109024047852e-02,5.061813217761321759e-01
-9.443779289722442627e-02,5.025564884857391945e-01
-9.379753470420837402e-02,4.989378034960338937e-01
-9.315727651119232178e-02,4.953253366188121731e-01
-9.251702576875686646e-02,4.917191944507228740e-01
-9.187676757574081421e-02,4.881192181333080526e-01
-9.123650938272476196e-02,4.845254348746808049e-01
-9.059625864028930664e-02,4.809377695049681378e-01
-8.995600044727325439e-02,4.773559881026958607e-01
-8.931574225425720215e-02,4.737799924526400197e-01
-8.867548406124114990e-02,4.702095165732256277e-01
-8.803523331880569458e-02,4.666444077007438906e-01
-8.739497512578964233e-02,4.630842841239140029e-01
-8.675471693277359009e-02,4.595289074368453797e-01
-8.611446619033813477e-02,4.559779806176189609e-01
-8.547420799732208252e-02,4.524310635548487447e-01
-8.483394980430603027e-02,4.488878474077280245e-01
-8.419369161128997803e-02,4.453479306851386710e-01
-8.355344086885452271e-02,4.418109488041719324e-01
-8.291318267583847046e-02,4.382763755630447733e-01
-8.227292448282241821e-02,4.347438778765368994e-01
-8.163267374038696289e-02,4.312129924547063453e-01
-8.099241554737091064e-02,4.276831795349469445e-01
-8.035215735435485840e-02,4.241540712613263153e-01
-7.971189916133880615e-02,4.206251254320267918e-01
-7.907164841890335083e-02,4.170959906959001984e-01
-7.843139022588729858e-02,4.135660617437464381e-01
-7.779113203287124634e-02,4.100349507436362728e-01
-7.715088129043579102e-02,4.065021790777336719e-01
-7.651062309741973877e-02,4.029672180130630110e-01
-7.587036490440368652e-02,3.994296665695973303e-01
-7.523010671138763428e-02,3.958890342128942308e-01
-7.458985596895217896e-02,3.923449370184126650e-01
-7.394959777593612671e-02,3.887968323253083724e-01
-7.330933958292007446e-02,3.852443203989834863e-01
-7.266908884048461914e-02,3.816870221720227718e-01
-7.202883064746856689e-02,3.781244302542363656e-01
-7.138857245445251465e-02,3.745561655550178060e-01
-7.074831426143646240e-02,3.709818356604568379e-01
-7.010806351900100708e-02,3.674010597693451174e-01
-6.946780532598495483e-02,3.638133903297715577e-01
-6.882754713296890259e-02,3.602184833608195191e-01
-6.818728893995285034e-02,3.566159439820077992e-01
-6.754703819751739502e-02,3.530054876274917319e-01
-6.690678000450134277e-02,3.493866241234440118e-01
-6.626652181148529053e-02,3.457590492501019241e-01
-6.562627106904983521e-02,3.421224719374489354e-01
-6.498601287603378296e-02,3.384764355186797857e-01
-6.434575468301773071e-02,3.348206584857154056e-01
-6.370549649000167847e-02,3.311547906264689090e-01
-6.306524574756622314e-02,3.274785130927724275e-01
-6.242498755455017090e-02,3.237913994618697444e-01
-6.178473308682441711e-02,3.200931816052392520e-01
-6.114447489380836487e-02,3.163835057602666367e-01
-6.050422042608261108e-02,3.126620370804085169e-01
-5.986396223306655884e-02,3.089283685075328023e-01
-5.922370776534080505e-02,3.051822392958944974e-01
-5.858344957232475281e-02,3.014232150782945041e-01
-5.794319510459899902e-02,2.976510618045766776e-01
-5.730293691158294678e-02,2.938653178754426776e-01
-5.666268244385719299e-02,2.900657083309461370e-01
-5.602242797613143921e-02,2.862518961913362858e-01
-5.538216978311538696e-02,2.824234728816010787e-01
-5.474191531538963318e-02,2.785802006595128333e-01
-5.410165712237358093e-02,2.747217128106096418e-01
-5.346140265464782715e-02,2.708477053789937194e-01
-5.282114446163177490e-02,2.669578849519309571e-01
-5.218088999390602112e-02,2.630520101879394446e-01
-5.154063552618026733e-02,2.591297772068363869e-01
-5.090037733316421509e-02,2.551909714695499432e-01
-5.026012286543846130e-02,2.512354076322562690e-01
-4.961986467242240906e-02,2.472629016752847519e-01
-4.897961020469665527e-02,2.432733864921581279e-01
-4.833935201168060303e-02,2.392666931850584433e-01
-4.769909754395484924e-02,2.352428554069492250e-01
-4.705884307622909546e-02,2.312018699657163445e-01
-4.641858488321304321e-02,2.271438034127148953e-01
-4.577833041548728943e-02,2.230688378758798329e-01
-4.513807222247123718e-02,2.189771503191995095e-01
-4.449781775474548340e-02,2.148690523412426501e-01
-4.385755956172943115e-02,2.107449131421512689e-01
-4.321730509400367737e-02,2.066051970311182373e-01
-4.257704690098762512e-02,2.024504368137844956e-01
-4.193679243326187134e-02,1.982812855553546250e-01
-4.129653796553611755e-02,1.940984811675567911e-01
-4.065627977252006531e-02,1.899028446587318619e-01
-4.001602530479431152e-02,1.856953908612766213e-01
-3.937576711177825928e-02,1.814771204822571704e-01
-3.873551264405250549e-02,1.772492777325989088e-01
-3.809525445103645325e-02,1.730130874342310499e-01
-3.745499998331069946e-02,1.687700205780053864e-01
-3.681474179029464722e-02,1.645215859383082346e-01
-3.617448732256889343e-02,1.602694536650202117e-01
-3.553423285484313965e-02,1.560153873200871288e-01
-3.489397466182708740e-02,1.517612537784565063e-01
-3.425372019410133362e-02,1.475091140462119199e-01
-3.361346200108528137e-02,1.432610503995630502e-01
-3.297320753335952759e-02,1.390193707853315530e-01
-3.233294934034347534e-02,1.347863797079305037e-01
-3.169269487261772156e-02,1.305645839123070751e-01
-3.105243854224681854e-02,1.263565367001637796e-01
-3.041218221187591553e-02,1.221648914683335363e-01
-2.977192588150501251e-02,1.179924539485757151e-01
-2.913166955113410950e-02,1.138420627356664383e-01
-2.849141508340835571e-02,1.097166956336028676e-01
-2.785115875303745270e-02,1.056193278784753886e-01
-2.721090242266654968e-02,1.015530672173441396e-01
-2.657064609229564667e-02,9.752106773258528705e-02
-2.593038976192474365e-02,9.352654703069784858e-02
-2.529013343155384064e-02,8.957275086490401605e-02
-2.464987710118293762e-02,8.566298026522289888e-02
-2.400962263345718384e-02,8.180061159567575402e-02
-2.336936630308628082e-02,7.798895522907844935e-02
-2.272910997271537781e-02,7.423138827344821777e-02
-2.208885364234447479e-02,7.053130385514450040e-02
-2.144859731197357178e-02,6.689207430180932334e-02
-2.080834098160266876e-02,6.331707139308395682e-02
-2.016808465123176575e-02,5.980969270896663303e-02
-1.952782832086086273e-02,5.637323674654748373e-02
-1.888757199048995972e-02,5.301095464670257940e-02
-1.824731752276420593e-02,4.972620400662020046e-02
-1.760706119239330292e-02,4.652212345609729738e-02
-1.696680486202239990e-02,4.340189732242860643e-02
-1.632654853165149689e-02,4.036863325829909144e-02
-1.568629220128059387e-02,3.742534544855935508e-02
-1.504603587090969086e-02,3.457502147287661032e-02
-1.440578047186136246e-02,3.182050552710613545e-02
-1.376552414149045944e-02,2.916461500022116127e-02
-1.312526781111955643e-02,2.661002653485633473e-02
-1.248501241207122803e-02,2.415940611367783930e-02
-1.184475608170032501e-02,2.181518615652855431e-02
-1.120449975132942200e-02,1.957983406502528112e-02
-1.056424342095851898e-02,1.745562386694743395e-02
-9.923987090587615967e-03,1.544475603815875786e-02
-9.283731691539287567e-03,1.354928171064306852e-02
-8.643475361168384552e-03,1.177119597705367227e-02
-8.003219030797481537e-03,1.011230397019424743e-02
-7.362963166087865829e-03,8.574341688747821877e-03
-6.722707301378250122e-03,7.158884160965328647e-03
-6.082450971007347107e-03,5.867389797697519782e-03
-5.442194640636444092e-03,4.701219821587443448e-03
-4.801938775926828384e-03,3.661560631820215406e-03
-4.161682911217212677e-03,2.749499533640786808e-03
-3.521426580846309662e-03,1.965978465209961001e-03
-2.881170483306050301e-03,1.311797467220543467e-03
-2.240914385765790939e-03,7.876304778622333913e-04
-1.600658288225531578e-03,3.940341685932935434e-04
-9.604021906852722168e-04,1.314026829555281495e-04
-3.201460931450128555e-04,5.090730947898691738e-09
3.201460931450128555e-04,0.000000000000000000e+00
9.604021906852722168e-04,1.313874129222902809e-04
1.600658288225531578e-03,3.940087337745978857e-04
2.240914385765790939e-03,7.875951720532903266e-04
2.881170483306050301e-03,1.311752260408027837e-03
3.521426580846309662e-03,1.965922850395429577e-03
4.161682911217212677e-03,2.749434675038298082e-03
4.801938775926828384e-03,3.661486203194286304e-03
5.442194640636444092e-03,4.701135532006794904e-03
6.082450971007347107e-03,5.867297360031109577e-03
6.722707301378250122e-03,7.158781862066199153e-03
7.362963166087865829e-03,8.574231752512595506e-03
8.003219030797481537e-03,1.011218571908756303e-02
8.643475361168384552e-03,1.177106972794206285e-02
9.283731691539287567e-03,1.354914965905962276e-02
9.923987090587615967e-03,1.544461298331789578e-02
1.056424342095851898e-02,1.745547570571881479e-02
1.120449975132942200e-02,1.957968112500996227e-02
1.184475608170032501e-02,2.181502877441321431e-02
1.248501241207122803e-02,2.415924119815482385e-02
1.312526781111955643e-02,2.660985793626968743e-02
1.376552414149045944e-02,2.916443977019245182e-02
1.440578047186136246e-02,3.182032416214664039e-02
1.504603587090969086e-02,3.457483764606550380e-02
1.568629220128059387e-02,3.742515952724057016e-02
1.632654853165149689e-02,4.036843955575353249e-02
1.696680486202239990e-02,4.340170830938472335e-02
1.760706119239330292e-02,4.652192768214558072e-02
1.824731752276420593e-02,4.972600212858502289e-02
1.888757199048995972e-02,5.301075277571598576e-02
1.952782832086086273e-02,5.637304053113645352e-02
2.016808465123176575e-02,5.980949702898730180e-02
2.080834098160266876e-02,6.331687157952980982e-02
2.144859731197357178e-02,6.689188066120088649e-02
2.208885364234447479e-02,7.053110700982578862e-02
2.272910997271537781e-02,7.423118882335622004e-02
2.336936630308628082e-02,7.798875375922165176e-02
2.400962263345718384e-02,8.180040867438798102e-02
2.464987710118293762e-02,8.566280090123479241e-02
2.529013343155384064e-02,8.957255452468348977e-02
2.593038976192474365e-02,9.352635809020837243e-02
2.657064609229564667e-02,9.752087156727107242e-02
2.721090242266654968e-02,1.015528858072380913e-01
2.785115875303745270e-02,1.056191404521120702e-01
2.849141508340835571e-02,1.097165160078246160e-01
2.913166955113410950e-02,1.138418907632217092e-01
2.977192588150501251e-02,1.179922777253956667e-01
3.041218221187591553e-02,1.221647343270522157e-01
3.105243854224681854e-02,1.263563760088746157e-01
3.169269487261772156e-02,1.305644204916474038e-01
3.233294934034347534e-02,1.347862240616075624e-01
3.297320753335952759e-02,1.390192226988435920e-01
3.361346200108528137e-02,1.432609184502338096e-01
3.425372019410133362e-02,1.475089720659674697e-01
3.489397466182708740e-02,1.517611191202354881e-01
3.553423285484313965e-02,1.560152597412782782e-01
3.617448732256889343e-02,1.602693329213860096e-01
3.681474179029464722e-02,1.645214717848402231e-01
3.745499998331069946e-02,1.687699127697119827e-01
3.809525445103645325e-02,1.730129797439241557e-01
3.873551264405250549e-02,1.772491762446986030e-01
3.937576711177825928e-02,1.814770143259156754e-01
4.001602530479431152e-02,1.856952810496168560e-01
4.065627977252006531e-02,1.899027508807105136e-01
4.129653796553611755e-02,1.940983931679114427e-01
4.193679243326187134e-02,1.982812030664624636e-01
4.257704690098762512e-02,2.024503595734863381e-01
4.321730509400367737e-02,2.066051175582757082e-01
4.385755956172943115e-02,2.107448388856560939e-01
4.449781775474548340e-02,2.148689893340112178e-01
4.513807222247123718e-02,2.189770856994885939e-01
4.577833041548728943e-02,2.230687831633408891e-01
4.641858488321304321e-02,2.271437474205830753e-01
4.705884307622909546e-02,2.312018179293682252e-01
4.769909754395484924e-02,2.352428027072703820e-01
4.833935201168060303e-02,2.392666483864394067e-01
4.897961020469665527e-02,2.432733412200631662e-01
4.961986467242240906e-02,2.472628597823529617e-01
5.026012286543846130e-02,2.512353689079831476e-01
5.090037733316421509e-02,2.551909327330159627e-01
5.154063552618026733e-02,2.591297469740698745e-01
5.218088999390602112e-02,2.630519797995720666e-01
5.282114446163177490e-02,2.669578546519026929e-01
5.346140265464782715e-02,2.708476775210204579e-01
5.410165712237358093e-02,2.747216852572895718e-01
5.474191531538963318e-02,2.785801771868641197e-01
5.538216978311538696e-02,2.824234530249323250e-01
5.602242797613143921e-02,2.862518749836784338e-01
5.666268244385719299e-02,2.900656889369956914e-01
5.730293691158294678e-02,2.938653001591147174e-01
5.794319510459899902e-02,2.976510456381289416e-01
5.858344957232475281e-02,3.014231982367512330e-01
5.922370776534080505e-02,3.051822258775418462e-01
5.986396223306655884e-02,3.089283563023794699e-01
6.050422042608261108e-02,3.126620259906642829e-01
6.114447489380836487e-02,3.163834942568559683e-01
6.178473308682441711e-02,3.200931711754781972e-01
6.242498755455017090e-02,3.237913900156632607e-01
6.306524574756622314e-02,3.274785024099671205e-01
6.370549649000167847e-02,3.311547857991179455e-01
6.434575468301773071e-02,3.348206541276104176e-01
6.498601287603378296e-02,3.384764315884143393e-01
6.562627106904983521e-02,3.421224676886800431e-01
6.626652181148529053e-02,3.457590422403788999e-01
6.690678000450134277e-02,3.493866178221090024e-01
6.754703819751739502e-02,3.530054824834083504e-01
6.818728893995285034e-02,3.566159416748209132e-01
6.882754713296890259e-02,3.602184808799444582e-01
6.946780532598495483e-02,3.638133884792202899e-01
7.010806351900100708e-02,3.674010581146598398e-01
7.074831426143646240e-02,3.709818324089089181e-01
7.138857245445251465e-02,3.745561623900655057e-01
7.202883064746856689e-02,3.781244276683803918e-01
7.266908884048461914e-02,3.816870196603892040e-01
7.330933958292007446e-02,3.852443194682044769e-01
7.394959777593612671e-02,3.887968313329537295e-01
7.458985596895217896e-02,3.923449361376816213e-01
7.523010671138763428e-02,3.958890326512238822e-01
7.587036490440368652e-02,3.994296653017865850e-01
7.651062309741973877e-02,4.029672167894755574e-01
7.715088129043579102e-02,4.065021779963839954e-01
7.779113203287124634e-02,4.100349502663189760e-01
7.843139022588729858e-02,4.135660613228107074e-01
7.907164841890335083e-02,4.170959903250781586e-01
7.971189916133880615e-02,4.206251246705958735e-01
8.035215735435485840e-02,4.241540706875897015e-01
8.099241554737091064e-02,4.276831790311206305e-01
8.163267374038696289e-02,4.312129920127394378e-01
8.227292448282241821e-02,4.347438776828904672e-01
8.291318267583847046e-02,4.382763753935332574e-01
8.355344086885452271e-02,4.418109486559442800e-01
8.419369161128997803e-02,4.453479303830198965e-01
8.483394980430603027e-02,4.488878471440997941e-01
8.547420799732208252e-02,4.524310633250512304e-01
8.611446619033813477e-02,4.559779804175212448e-01
8.675471693277359009e-02,4.595289073373867161e-01
8.739497512578964233e-02,4.630842840374929104e-01
8.803523331880569458e-02,4.666444076257296736e-01
8.867548406124114990e-02,4.702095164756596724e-01
8.931574225425720215e-02,4.737799923681311753e-01
8.995600044727325439e-02,4.773559880051987392e-01
9.059625864028930664e-02,4.809377694417653615e-01
9.123650938272476196e-02,4.845254348564900226e-01
9.187676757574081421e-02,4.881192181097726568e-01
9.251702576875686646e-02,4.917191944236845025e-01
9.315727651119232178e-02,4.953253365722671830e-01
9.379753470420837402e-02,4.989378034610165713e-01
9.443779289722442627e-02,5.025564884556628087e-01
9.507805109024047852e-02,5.061813217466397674e-01
9.571830183267593384e-02,5.098121641179043095e-01
9.635856002569198608e-02,5.134489362434759840e-01
9.699881821870803833e-02,5.170913513711350440e-01
9.763907641172409058e-02,5.207391696632259759e-01
9.827932715415954590e-02,5.243920323002324579e-01
9.891958534717559814e-02,5.280496305631112719e-01
9.955984354019165039e-02,5.317115609790485919e-01
1.002000942826271057e-01,5.353772189347241195e-01
1.008403524756431580e-01,5.390462258941624007e-01
1.014806106686592102e-01,5.427179468568650300e-01
1.021208688616752625e-01,5.463917540224496605e-01
1.027611196041107178e-01,5.500669145483865208e-01
1.034013777971267700e-01,5.537427910605554615e-01
1.040416359901428223e-01,5.574185231209058955e-01
1.046818867325782776e-01,5.610932884431045764e-01
1.053221449255943298e-01,5.647662623152047701e-01
1.059624031186103821e-01,5.684364705924900285e-01
1.066026613116264343e-01,5.721029835042155121e-01
1.072429120540618896e-01,5.757647126326812526e-01
1.078831702470779419e-01,5.794207250500083006e-01
1.085234284400939941e-01,5.830698838985535204e-01
1.091636791825294495e-01,5.867110726680921928e-01
1.098039373755455017e-01,5.903431969880186259e-01
1.104441955685615540e-01,5.939650743499509389e-01
1.110844537615776062e-01,5.975755467510825980e-01
1.117247045040130615e-01,6.011733480104872740e-01
1.123649626970291138e-01,6.047573742541523245e-01
1.130052208900451660e-01,6.083263686690605354e-01
1.136454790830612183e-01,6.118791126042903983e-01
1.142857298254966736e-01,6.154143607946505057e-01
1.149259880185127258e-01,6.189310040172850691e-01
1.155662462115287781e-01,6.224278124075008911e-01
1.162064969539642334e-01,6.259035743436305310e-01
1.168467551469802856e-01,6.293572100973321426e-01
1.174870133399963379e-01,6.327875909076534633e-01
1.181272715330123901e-01,6.361936220179558177e-01
1.187675222754478455e-01,6.395742139525477654e-01
1.194077804684638977e-01,6.429284694756933760e-01
1.200480386614799500e-01,6.462553576240877007e-01
1.206882894039154053e-01,6.495539479982150866e-01
1.213285475969314575e-01,6.528234799811007960e-01
1.219688057899475098e-01,6.560631626018063045e-01
1.226090639829635620e-01,6.592722074700292367e-01
1.232493147253990173e-01,6.624499570592483622e-01
1.238895729184150696e-01,6.655959084395934866e-01
1.245298311114311218e-01,6.687094834930729093e-01
1.251700818538665771e-01,6.717902425137873834e-01
1.258103400468826294e-01,6.748378594294415223e-01
1.264505982398986816e-01,6.778520380432100367e-01
1.270908564329147339e-01,6.808325315540830758e-01
1.277311146259307861e-01,6.837792464646570423e-01
1.283713728189468384e-01,6.866921074713046025e-01
1.290116161108016968e-01,6.895710826070846622e-01
1.296518743038177490e-01,6.924163940719676447e-01
1.302921324968338013e-01,6.952281943433371580e-01
1.309323906898498535e-01,6.980066751746409892e-01
1.315726488828659058e-01,7.007522274613702251e-01
1.322129070758819580e-01,7.034651936037192854e-01
1.328531652688980103e-01,7.061460805410169073e-01
1.334934085607528687e-01,7.087953504104032021e-01
1.341336667537689209e-01,7.114136748607799987e-01
1.347739249467849731e-01,7.140016979316872181e-01
1.354141831398010254e-01,7.165601121236626625e-01
1.360544413328170776e-01,7.190896782401621223e-01
1.366946995258331299e-01,7.215912026857544959e-01
1.373349577188491821e-01,7.240655496622503406e-01
1.379752010107040405e-01,7.265135313030306463e-01
1.386154592037200928e-01,7.289362414454592098e-01
1.392557173967361450e-01,7.313345967350244337e-01
1.398959755897521973e-01,7.337095774352153654e-01
1.405362337827682495e-01,7.360622085591481678e-01
1.411764919757843018e-01,7.383935872984892512e-01
1.418167501688003540e-01,7.407047521086038699e-01
1.424569934606552124e-01,7.429968008191174533e-01
1.430972516536712646e-01,7.452709133668493635e-01
1.437375098466873169e-01,7.475282228064674683e-01
1.443777680397033691e-01,7.497698511451194037e-01
1.450180262327194214e-01,7.519969804996424756e-01
1.456582844257354736e-01,7.542107810300393567e-01
1.462985426187515259e-01,7.564124359822574917e-01
1.469387859106063843e-01,7.586030962994199101e-01
1.475790441036224365e-01,7.607840774325760336e-01
1.482193022966384888e-01,7.629565447259185618e-01
1.488595604896545410e-01,7.651217099459959314e-01
1.494998186826705933e-01,7.672808342414265681e-01
1.501400768756866455e-01,7.694351469186999637e-01
1.507803350687026978e-01,7.715858850501131627e-01
1.514205783605575562e-01,7.737342761046388517e-01
1.520608365535736084e-01,7.758817004971430009e-01
1.527010947465896606e-01,7.780293696217439603e-01
1.533413529396057129e-01,7.801786205252305706e-01
1.539816111326217651e-01,7.823307296523553944e-01
1.546218693256378174e-01,7.844870237786718548e-01
1.552621275186538696e-01,7.866488258031658631e-01
1.559023708105087280e-01,7.888174284253350876e-01
1.565426290035247803e-01,7.909942698056893207e-01
1.571828871965408325e-01,7.931806938666321471e-01
1.578231453895568848e-01,7.953780633381670739e-01
1.584634035825729370e-01,7.975877216758346933e-01
1.591036617755889893e-01,7.998111035737167640e-01
1.597439199686050415e-01,8.020495344084963563e-01
1.603841632604598999e-01,8.043044056808410502e-01
1.610244214534759521e-01,8.065771805516952497e-01
1.616646796464920044e-01,8.088691857791774353e-01
1.623049378395080566e-01,8.111817908681597800e-01
1.629451960325241089e-01,8.135163563242491236e-01
1.635854542255401611e-01,8.158742096969699986e-01
1.642257124185562134e-01,8.182566501219117328e-01
1.648659706115722656e-01,8.206650029062272367e-01
1.655062139034271240e-01,8.231004025853874140e-01
1.661464720964431763e-01,8.255642114783761087e-01
1.667867302894592285e-01,8.280574642300901900e-01
1.674269884824752808e-01,8.305813373747037431e-01
1.680672466754913330e-01,8.331368301918660180e-01
1.687075048685073853e-01,8.357249015982333162e-01
1.693477630615234375e-01,8.383464887661942200e-01
1.699880063533782959e-01,8.410023313578625093e-01
1.706282645463943481e-01,8.436932513662824817e-01
1.712685227394104004e-01,8.464198316928133181e-01
1.719087809324264526e-01,8.491826375267992333e-01
1.725490391254425049e-01,8.519820523539562984e-01
1.731892973184585571e-01,8.548184465426738043e-01
1.738295555114746094e-01,8.576919644272251730e-01
1.744697988033294678e-01,8.606026562051694029e-01
1.751100569963455200e-01,8.635506163999266960e-01
1.757503151893615723e-01,8.665356330301312582e-01
1.763905733823776245e-01,8.695573513865166859e-01
1.770308315753936768e-01,8.726154310980334117e-01
1.776710897684097290e-01,8.757093221246776693e-01
1.783113479614257812e-01,8.788383421292760289e-01
1.789515912532806396e-01,8.820016493868987340e-01
1.795918494462966919e-01,8.851984925545206551e-01
1.802321076393127441e-01,8.884278043571605110e-01
1.808723658323287964e-01,8.916884536955009821e-01
1.815126240253448486e-01,8.949792635941573593e-01
1.821528822183609009e-01,8.982989109613779277e-01
1.827931404113769531e-01,9.016460070217435785e-01
1.834333837032318115e-01,9.050190670848738961e-01
1.840736418962478638e-01,9.084167490198922223e-01
1.847139000892639160e-01,9.118374524077141885e-01
1.853541582822799683e-01,9.152795872095795815e-01
1.859944164752960205e-01,9.187416064728815002e-01
1.866346746683120728e-01,9.222219411325056626e-01
1.872749328613281250e-01,9.257190618722930253e-01
1.879151761531829834e-01,9.292313621164307591e-01
1.885554343461990356e-01,9.327576092256171236e-01
1.891956925392150879e-01,9.362963139631679255e-01
1.898359507322311401e-01,9.398462377679166480e-01
1.904762089252471924e-01,9.434062172836146232e-01
1.911164671182632446e-01,9.469752444389847312e-01
1.917567253112792969e-01,9.505524416604007598e-01
1.923969686031341553e-01,9.541370302108758139e-01
1.930372267961502075e-01,9.577286400685487422e-01
1.936774849891662598e-01,9.613269318072275027e-01
1.943177431821823120e-01,9.649317487008195471e-01
1.949580013751983643e-01,9.685432459901122115e-01
1.955982595682144165e-01,9.721617983333636914e-01
1.962385177612304688e-01,9.757880326892891532e-01
1.968787610530853271e-01,9.794227561785113778e-01
1.975190192461013794e-01,9.830672760301020219e-01
1.981592774391174316e-01,9.867229632616547619e-01
1.987995356321334839e-01,9.903914954582013763e-01
1.994397938251495361e-01,9.940748755895860711e-01
2.000800520181655884e-01,9.977753429088993542e-01
2.007203102111816406e-01,1.001495448164222424e+00
2.013605535030364990e-01,1.005237887069871050e+00
2.020008116960525513e-01,1.009005873647771168e+00
2.026410698890686035e-01,1.012802677696352127e+00
2.032813280820846558e-01,1.016631793574331866e+00
2.039215862751007080e-01,1.020496990851111008e+00
2.045618444681167603e-01,1.024402236619602391e+00
2.052021026611328125e-01,1.028351667378995415e+00
2.058423459529876709e-01,1.032349506770774639e+00
2.064826041460037231e-01,1.036400410985047316e+00
2.071228623390197754e-01,1.040508819773113380e+00
2.077631205320358276e-01,1.044679433233556054e+00
2.084033787250518799e-01,1.048916955068126100e+00
2.090436369180679321e-01,1.053226147023678116e+00
2.096838951110839844e-01,1.057611809195131869e+00
2.103241533041000366e-01,1.062078669015290799e+00
2.109643965959548950e-01,1.066631312706388002e+00
2.116046547889709473e-01,1.071274572937426228e+00
2.122449129819869995e-01,1.076012844081377651e+00
2.128851711750030518e-01,1.080850487226728163e+00
2.135254293680191040e-01,1.085791659466067927e+00
2.141656875610351562e-01,1.090840355363554615e+00
2.148059457540512085e-01,1.096000263655096063e+00
2.154461890459060669e-01,1.101274758769875461e+00
2.160864472389221191e-01,1.106667247733978066e+00
2.167267054319381714e-01,1.112180437297547897e+00
2.173669636249542236e-01,1.117816795553138398e+00
2.180072218179702759e-01,1.123578453128549093e+00
2.186474800109863281e-01,1.129467130544179021e+00
2.192877382040023804e-01,1.135484072503326836e+00
2.199279814958572388e-01,1.141629976931810120e+00
2.205682396888732910e-01,1.147905487082148568e+00
2.212084978818893433e-01,1.154310326381641438e+00
2.218487560749053955e-01,1.160843874358041816e+00
2.224890142679214478e-01,1.167504963884285374e+00
2.231292724609375000e-01,1.174291913949197408e+00
2.237695306539535522e-01,1.181202511377631659e+00
2.244097739458084106e-01,1.188233781947593215e+00
2.250500321388244629e-01,1.195382756571002680e+00
2.256902903318405151e-01,1.202645340264510310e+00
2.263305485248565674e-01,1.210017118853831342e+00
2.269708067178726196e-01,1.217493018464486099e+00
2.276110649108886719e-01,1.225067498393300980e+00
2.282513231039047241e-01,1.232734400210246051e+00
2.288915663957595825e-01,1.240486886647430786e+00
2.295318245887756348e-01,1.248318115274054563e+00
2.301720827817916870e-01,1.256220159543335768e+00
2.308123409748077393e-01,1.264184812134983460e+00
2.314525991678237915e-01,1.272203352537757404e+00
2.320928573608398438e-01,1.280266622320775483e+00
2.327331155538558960e-01,1.288364975776783439e+00
2.333733588457107544e-01,1.296488278027572605e+00
2.340136170387268066e-01,1.304626442176274992e+00
2.346538752317428589e-01,1.312768560717931798e+00
2.352941334247589111e-01,1.320903603095755940e+00
2.359343916177749634e-01,1.329020222417659269e+00
2.365746498107910156e-01,1.337106836089261286e+00
2.372149080038070679e-01,1.345151691239054870e+00
2.378551512956619263e-01,1.353142684382561356e+00
2.384954094886779785e-01,1.361068121936307662e+00
2.391356676816940308e-01,1.368915776361135705e+00
2.397759258747100830e-01,1.376673440012481819e+00
2.404161840677261353e-01,1.384329098077337505e+00
2.410564422607421875e-01,1.391870630984207935e+00
2.416967004537582397e-01,1.399286162830894575e+00
2.423369437456130981e-01,1.406563718104392180e+00
2.429772019386291504e-01,1.413692137816778605e+00
2.436174601316452026e-01,1.420659862523015349e+00
2.442577183246612549e-01,1.427455942880733630e+00
2.448979765176773071e-01,1.434069594987462892e+00
2.455382347106933594e-01,1.440490516678710975e+00
2.461784929037094116e-01,1.446708756163682885e+00
2.468187510967254639e-01,1.452714793584414465e+00
2.474589943885803223e-01,1.458499456983995302e+00
2.480992525815963745e-01,1.464054376510429911e+00
2.487395107746124268e-01,1.469371387565402642e+00
2.493797689676284790e-01,1.474442930948903552e+00
2.500200271606445312e-01,1.479261949107105067e+00
2.506602704524993896e-01,1.483821859748642780e+00
2.513005435466766357e-01,1.488117043690793118e+00
2.519407868385314941e-01,1.492141705453785328e+00
2.525810599327087402e-01,1.495891337651130470e+00
2.532213032245635986e-01,1.499361334846972760e+00
2.538615465164184570e-01,1.502548020137138174e+00
2.545018196105957031e-01,1.505448286077786690e+00
2.551420629024505615e-01,1.508059072440133264e+00
2.557823359966278076e-01,1.510378348779381597e+00
2.564225792884826660e-01,1.512404027521217387e+00
2.570628523826599121e-01,1.514134883176127211e+00
2.577030956745147705e-01,1.515569731313291868e+00
2.583433389663696289e-01,1.516708031580638050e+00
2.589836120605468750e-01,1.517549526802921989e+00
2.596238553524017334e-01,1.518094142078901143e+00
2.602641284465789795e-01,1.518342246952578911e+00
2.609043717384338379e-01,1.518294376864355755e+00
2.615446448326110840e-01,1.517951343504538642e+00
2.621848881244659424e-01,1.517314135385904095e+00
2.628251314163208008e-01,1.516383923542319323e+00
2.634654045104980469e-01,1.515161939358505627e+00
2.641056478023529053e-01,1.513649723145773507e+00
2.647459208965301514e-01,1.511848640405984767e+00
2.653861641883850098e-01,1.509760460290853423e+00
2.660264372825622559e-01,1.507386634961487282e+00
2.666666805744171143e-01,1.504729046067689424e+00
2.673069238662719727e-01,1.501789302490737832e+00
2.679471969604492188e-01,1.498568986793120672e+00
2.685874402523040771e-01,1.495070100864242413e+00
2.692277133464813232e-01,1.491294040190353165e+00
2.698679566383361816e-01,1.487242808236472591e+00
2.705082297325134277e-01,1.482917791412938335e+00
2.711484730243682861e-01,1.478321027292794909e+00
2.717887461185455322e-01,1.473453788217134353e+00
2.724289894104003906e-01,1.468318118211245249e+00
2.730692327022552490e-01,1.462915486651585439e+00
2.737095057964324951e-01,1.457247299324525791e+00
2.743497490882873535e-01,1.451315777785729288e+00
2.749900221824645996e-01,1.445122056402131427e+00
2.756302654743194580e-01,1.438668442291849203e+00
2.762705385684967041e-01,1.431956148227188308e+00
2.769107818603515625e-01,1.424987673251568943e+00
2.775510251522064209e-01,1.417764625480351981e+00
2.781912982463836670e-01,1.410288726904074252e+00
2.788315415382385254e-01,1.402562779663418802e+00
2.794718146324157715e-01,1.394588361636814433e+00
2.801120579242706299e-01,1.386368588965616766e+00
2.807523310184478760e-01,1.377905314517664515e+00
2.813925743103027344e-01,1.369202037460924615e+00
2.820328176021575928e-01,1.360261251537520977e+00
2.826730906963348389e-01,1.351085667087128961e+00
2.833133339881896973e-01,1.341679452232278358e+00
2.839536070823669434e-01,1.332045233579719046e+00
2.845938503742218018e-01,1.322187668054269238e+00
2.852341234683990479e-01,1.312109886198346231e+00
2.858743667602539062e-01,1.301816963944342653e+00
2.865146100521087646e-01,1.291313005068396969e+00
2.871548831462860107e-01,1.280602198814254855e+00
2.877951264381408691e-01,1.269690526246479045e+00
2.884353995323181152e-01,1.258582189020541087e+00
2.890756428241729736e-01,1.247283785463579875e+00
2.897159159183502197e-01,1.235799967709452218e+00
2.903561592102050781e-01,1.224137785933388400e+00
2.909964025020599365e-01,1.212303015570954656e+00
2.916366755962371826e-01,1.200301531714496051e+00
2.922769188880920410e-01,1.188141186771844104e+00
2.929171919822692871e-01,1.175827766044103662e+00
2.935574352741241455e-01,1.163369618789629634e+00
2.941977083683013916e-01,1.150772902028393219e+00
2.948379516601562500e-01,1.138046401288603349e+00
2.954781949520111084e-01,1.125197165929830767e+00
2.961184680461883545e-01,1.112232577754484808e+00
2.967587113380432129e-01,1.099161831169825909e+00
2.973989844322204590e-01,1.085991931930180954e+00
2.980392277240753174e-01,1.072732396955231593e+00
2.986795008182525635e-01,1.059390380089854311e+00
2.993197441101074219e-01,1.045975612170338742e+00
2.999599874019622803e-01,1.032496090147747125e+00
3.006002604961395264e-01,1.018959740179801621e+00
3.012405037879943848e-01,1.005376517821356508e+00
3.018807768821716309e-01,9.917538260717098098e-01
3.025210201740264893e-01,9.781015959653993619e-01
3.031612932682037354e-01,9.644272567471361413e-01
3.038015365600585938e-01,9.507406876143358332e-01
3.044417798519134521e-01,9.370498729889513712e-01
3.050820529460906982e-01,9.233626917091015684e-01
3.057222962379455566e-01,9.096888479601137334e-01
3.063625693321228027e-01,8.960354574535704941e-01
3.070028126239776611e-01,8.824120362230765124e-01
3.076430857181549072e-01,8.688254874339715883e-01
3.082833290100097656e-01,8.552850283289430422e-01
3.089235723018646240e-01,8.417979354955988924e-01
3.095638453960418701e-01,8.283712521438637566e-01
3.102040886878967285e-01,8.150137482555130930e-01
3.108443617820739746e-01,8.017315912578411030e-01
3.114846050739288330e-01,7.885331394933476901e-01
3.121248781681060791e-01,7.754241675011321888e-01
3.127651214599609375e-01,7.624126175135312877e-01
3.134053647518157959e-01,7.495044562245718467e-01
3.140456378459930420e-01,7.367053819624125310e-01
3.146858811378479004e-01,7.240227448403953048e-01
3.153261542320251465e-01,7.114611515514290829e-01
3.159663975238800049e-01,6.990274677634182865e-01
3.166066706180572510e-01,6.867258813718848387e-01
3.172469139099121094e-01,6.745626652600709150e-01
3.178871572017669678e-01,6.625421512559332982e-01
3.185274302959442139e-01,6.506684112074045956e-01
3.191676735877990723e-01,6.389469262579963171e-01
3.198079466819763184e-01,6.273806995878605797e-01
3.204481899738311768e-01,6.159746929878311406e-01
3.210884630680084229e-01,6.047314491258886093e-01
3.217287063598632812e-01,5.936553257290508867e-01
3.223689496517181396e-01,5.827488796575197583e-01
3.230092227458953857e-01,5.720144364147072835e-01
3.236494660377502441e-01,5.614555852830975802e-01
3.242897391319274902e-01,5.510736240627265303e-01
3.249299824237823486e-01,5.408715812023268121e-01
3.255702555179595947e-01,5.308502826032706068e-01
3.262104988098144531e-01,5.210122451369469943e-01
3.268507421016693115e-01,5.113582710286657118e-01
3.274910151958465576e-01,5.018890134196336561e-01
3.281312584877014160e-01,4.926061704954669551e-01
3.287715315818786621e-01,4.835094574106211240e-01
3.294117748737335205e-01,4.746000644559442705e-01
3.300520479679107666e-01,4.658772994321127570e-01
3.306922912597656250e-01,4.573418910811994920e-01
3.313325345516204834e-01,4.489931092360017750e-01
3.319728076457977295e-01,4.408300605479142931e-01
3.326130509376525879e-01,4.328527471123271297e-01
3.332533240318298340e-01,4.250595193785571269e-01
3.338935673236846924e-01,4.174499533114497396e-01
3.345338404178619385e-01,4.100220376100884856e-01
3.351740837097167969e-01,4.027749852331101721e-01
3.358143270015716553e-01,3.957067237509956925e-01
3.364546000957489014e-01,3.888151295210064973e-01
3.370948433876037598e-01,3.820988023151077329e-01
3.377351164817810059e-01,3.755549814371246242e-01
3.383753597736358643e-01,3.691819456308089720e-01
3.390156328678131104e-01,3.629766723805394335e-01
3.396558761596679688e-01,3.569371295894239182e-01
3.402961194515228271e-01,3.510603147168827043e-01
3.409363925457000732e-01,3.453431480225974681e-01
3.415766358375549316e-01,3.397831964727586751e-01
3.422169089317321777e-01,3.343769331760300112e-01
3.428571522235870361e-01,3.291217144841072084e-01
3.434974253177642822e-01,3.240138082827135335e-01
3.441376686096191406e-01,3.190504265798130845e-01
3.447779119014739990e-01,3.142279491437456329e-01
3.454181849956512451e-01,3.095427311694098904e-01
3.460584282875061035e-01,3.049917234761059248e-01
3.466987013816833496e-01,3.005710257890950032e-01
3.473389446735382080e-01,2.962774561692933517e-01
3.479792177677154541e-01,2.921070314089782016e-01
3.486194610595703125e-01,2.880565628628435348e-01
3.492597341537475586e-01,2.841220730711571107e-01
3.498999774456024170e-01,2.803003028812693920e-01
3.505402207374572754e-01,2.765874945275292873e-01
3.511804938316345215e-01,2.729798610641331891e-01
3.518207371234893799e-01,2.694742120942317243e-01
3.524610102176666260e-01,2.660666896974017703e-01
3.531012535095214844e-01,2.627540922105056076e-01
3.537415266036987305e-01,2.595326965713375955e-01
3.543817698955535889e-01,2.563994076596944893e-01
3.550220131874084473e-01,2.533507314503156138e-01
3.556622862815856934e-01,2.503832792799163265e-01
3.563025295734405518e-01,2.474941083677468789e-01
3.569428026676177979e-01,2.446798610206220026e-01
3.575830459594726562e-01,2.419377385052863261e-01
3.582233190536499023e-01,2.392645738470977612e-01
3.588635623455047607e-01,2.366577384360857295e-01
3.595038056373596191e-01,2.341143260172167118e-01
3.601440787315368652e-01,2.316315910919879428e-01
3.607843220233917236e-01,2.292072152021344955e-01
3.614245951175689697e-01,2.268385181088836688e-01
3.620648384094238281e-01,2.245233703215481214e-01
3.627051115036010742e-01,2.222593174120297554e-01
3.633453547954559326e-01,2.200444721082441824e-01
3.639855980873107910e-01,2.178766961171092476e-01
3.646258711814880371e-01,2.157540127662285201e-01
3.652661144733428955e-01,2.136748157554548833e-01
3.659063875675201416e-01,2.116372545816669337e-01
3.665466308593750000e-01,2.096399557980070938e-01
3.671869039535522461e-01,2.076812733555364332e-01
3.678271472454071045e-01,2.057600388043256956e-01
3.684673905372619629e-01,2.038749302629510041e-01
3.691076636314392090e-01,2.020247146923210835e-01
3.697479069232940674e-01,2.002085370833932565e-01
3.703881800174713135e-01,1.984252731629645439e-01
3.710284233093261719e-01,1.966742413559452451e-01
3.716686964035034180e-01,1.949545112421748883e-01
3.723089396953582764e-01,1.932655848271886967e-01
3.729491829872131348e-01,1.916067446318336920e-01
3.735894560813903809e-01,1.899774380957683917e-01
3.742296993732452393e-01,1.883773483141233385e-01
3.748699724674224854e-01,1.868059165319335690e-01
3.755102157592773438e-01,1.852630097232506046e-01
3.761504888534545898e-01,1.837481701391574518e-01
3.767907321453094482e-01,1.822613204402179221e-01
3.774309754371643066e-01,1.808022461288008031e-01
3.780712485313415527e-01,1.793707287916541659e-01
3.787114918231964111e-01,1.779668124767734838e-01
3.793517649173736572e-01,1.765902869685289645e-01
3.799920082092285156e-01,1.752412371906930666e-01
3.806322813034057617e-01,1.739195032292748522e-01
3.812725245952606201e-01,1.726252316018923594e-01
3.819127678871154785e-01,1.713583326715286681e-01
3.825530409812927246e-01,1.701187948137317107e-01
3.831932842731475830e-01,1.689067152681955619e-01
3.838335573673248291e-01,1.677219954007540537e-01
3.844738006591796875e-01,1.665647796254132729e-01
3.851140737533569336e-01,1.654349284490801431e-01
3.857543170452117920e-01,1.643325452346133808e-01
3.863945603370666504e-01,1.632575770726725217e-01
3.870348334312438965e-01,1.622098862566425659e-01
3.876750767230987549e-01,1.611895429737835173e-01
3.883153498172760010e-01,1.601963418037763986e-01
3.889555931091308594e-01,1.592302917038983523e-01
3.895958662033081055e-01,1.582911651087548499e-01
3.902361094951629639e-01,1.573789155152671704e-01
3.908763527870178223e-01,1.564932491157438044e-01
3.915166258811950684e-01,1.556339842633054360e-01
3.921568691730499268e-01,1.548009202654192507e-01
3.927971422672271729e-01,1.539937257007331084e-01
3.934373855590820312e-01,1.532121742541714404e-01
3.940776586532592773e-01,1.524558610988053786e-01
3.947179019451141357e-01,1.517245259547794767e-01
3.953581452369689941e-01,1.510177275371669126e-01
3.959984183311462402e-01,1.503350429701986180e-01
3.966386616230010986e-01,1.496761119988612165e-01
3.972789347171783447e-01,1.490403912413085230e-01
3.979191780090332031e-01,1.484275010233524483e-01
3.985594511032104492e-01,1.478368435252339630e-01
3.991996943950653076e-01,1.472679830562273473e-01
3.998399376869201660e-01,1.467203434382877703e-01
4.004802107810974121e-01,1.461933425320491864e-01
4.011204540729522705e-01,1.456864825546766440e-01
4.017607271671295166e-01,1.451991206637410770e-01
4.024009704589843750e-01,1.447307229292209563e-01
4.030412435531616211e-01,1.442806264958989004e-01
4.036814868450164795e-01,1.438482659495159410e-01
4.043217301368713379e-01,1.434330462171953258e-01
4.049620032310485840e-01,1.430343149562505189e-01
4.056022465229034424e-01,1.426514880993625667e-01
4.062425196170806885e-01,1.422839307171406276e-01
4.068827629089355469e-01,1.419310724862636874e-01
4.075230360031127930e-01,1.415922652561913964e-01
4.081632792949676514e-01,1.412669661948586786e-01
4.088035225868225098e-01,1.409545391088213862e-01
4.094437956809997559e-01,1.406543979002301548e-01
4.100840389728546143e-01,1.403660219139224452e-01
4.107243120670318604e-01,1.400888163447193691e-01
4.113645553588867188e-01,1.398222865072540344e-01
4.120048284530639648e-01,1.395658611944265992e-01
4.126450717449188232e-01,1.393190643879727020e-01
4.132853150367736816e-01,1.390813836083291122e-01
4.139255881309509277e-01,1.388523348470869223e-01
4.145658314228057861e-01,1.386315279725773841e-01
4.152061045169830322e-01,1.384184631646663277e-01
4.158463478088378906e-01,1.382127587481627451e-01
4.164866209030151367e-01,1.380140277778210134e-01
4.171268641948699951e-01,1.378218936965400765e-01
4.177671074867248535e-01,1.376359997447584860e-01
4.184073805809020996e-01,1.374560121881875929e-01
4.190476238727569580e-01,1.372816428663150568e-01
4.196878969669342041e-01,1.371125794235368289e-01
4.203281402587890625e-01,1.369486154204588857e-01
4.209684133529663086e-01,1.367894275588352748e-01
4.216086566448211670e-01,1.366348661850711466e-01
4.222488999366760254e-01,1.364846790727982651e-01
4.228891730308532715e-01,1.363387015625119325e-01
4.235294163227081299e-01,1.361967746115517741e-01
4.241696894168853760e-01,1.360587462001201509e-01
4.248099327087402344e-01,1.359245023337489755e-01
4.254502058029174805e-01,1.357939170658530870e-01
4.260904490947723389e-01,1.356669027812125172e-01
4.267306923866271973e-01,1.355433969670745142e-01
4.273709654808044434e-01,1.354232903237981844e-01
4.280112087726593018e-01,1.353065888030213770e-01
4.286514818668365479e-01,1.351932168466172257e-01
4.292917251586914062e-01,1.350831555365199499e-01
4.299319982528686523e-01,1.349764147977765560e-01
4.305722415447235107e-01,1.348729915515973765e-01
4.312124848365783691e-01,1.347728515227903934e-01
4.318527579307556152e-01,1.346760458687592532e-01
4.324930012226104736e-01,1.345825730360861172e-01
4.331332743167877197e-01,1.344924798515929609e-01
4.337735176086425781e-01,1.344058138428092519e-01
4.344137907028198242e-01,1.343225660787901177e-01
4.350540339946746826e-01,1.342428198683460749e-01
4.356943070888519287e-01,1.341665995848746462e-01
4.363345503807067871e-01,1.340939724699312663e-01
4.369747936725616455e-01,1.340249575022665063e-01
4.376150667667388916e-01,1.339596215605380891e-01
4.382553100585937500e-01,1.338979902261936417e-01
4.388955831527709961e-01,1.338401746818149718e-01
4.395358264446258545e-01,1.337861597623426491e-01
4.401760995388031006e-01,1.337360151715496492e-01
4.408163428306579590e-01,1.336897559878558184e-01
4.414565861225128174e-01,1.336474555652182872e-01
4.420968592166900635e-01,1.336091151858944670e-01
4.427371025085449219e-01,1.335747846205985745e-01
4.433773756027221680e-01,1.335444972046824219e-01
4.440176188945770264e-01,1.335182114639610340e-01
4.446578919887542725e-01,1.334960036993289023e-01
4.452981352806091309e-01,1.334778651295440710e-01
4.459383785724639893e-01,1.334637888644598647e-01
4.465786516666412354e-01,1.334537410584832884e-01
4.472188949584960938e-01,1.334477596440306613e-01
4.478591680526733398e-01,1.334457858438664601e-01
4.484994113445281982e-01,1.334478015718341126e-01
4.491396844387054443e-01,1.334537884119555429e-01
4.497799277305603027e-01,1.334636595171652118e-01
4.504201710224151611e-01,1.334774112368783960e-01
4.510604441165924072e-01,1.334949501297266750e-01
4.517006874084472656e-01,1.335162407810517315e-01
4.523409605026245117e-01,1.335411845785570151e-01
4.529812037944793701e-01,1.335696905066203755e-01
4.536214768886566162e-01,1.336017216723135448e-01
4.542617201805114746e-01,1.336371376830376434e-01
4.549019634723663330e-01,1.336758591773681282e-01
4.555422365665435791e-01,1.337177772324200653e-01
4.561824798583984375e-01,1.337627741959210859e-01
4.568227529525756836e-01,1.338107344659267284e-01
4.574629962444305420e-01,1.338615322642446870e-01
4.581032693386077881e-01,1.339150376494888661e-01
4.587435126304626465e-01,1.339711325501724559e-01
4.593837559223175049e-01,1.340296342536095864e-01
4.600240290164947510e-01,1.340904608103299367e-01
4.606642723083496094e-01,1.341534174738985286e-01
4.613045454025268555e-01,1.342184088230462535e-01
4.619447886943817139e-01,1.342852239186838048e-01
4.625850617885589600e-01,1.343537511689771868e-01
4.632253050804138184e-01,1.344238291217640935e-01
4.638655483722686768e-01,1.344952896899824779e-01
4.645058214664459229e-01,1.345679864311919438e-01
4.651460647583007812e-01,1.346417787265257182e-01
4.657863378524780273e-01,1.347164914853795636e-01
4.664265811443328857e-01,1.347919714768459620e-01
4.670668542385101318e-01,1.348680737524650119e-01
4.677070975303649902e-01,1.349446597175147922e-01
4.683473408222198486e-01,1.350215370111937929e-01
4.689876139163970947e-01,1.350986052056653008e-01
4.696278572082519531e-01,1.351756918474169566e-01
4.702681303024291992e-01,1.352526713050892226e-01
4.709083735942840576e-01,1.353293966599800058e-01
4.715486466884613037e-01,1.354057500624330501e-01
4.721888899803161621e-01,1.354815833499651845e-01
4.728291332721710205e-01,1.355567985856409585e-01
4.734694063663482666e-01,1.356312547601001839e-01
4.741096496582031250e-01,1.357048452507307879e-01
4.747499227523803711e-01,1.357774794369905891e-01
4.753901660442352295e-01,1.358490124963980250e-01
4.760304391384124756e-01,1.359193886937268836e-01
4.766706824302673340e-01,1.359884795235846155e-01
4.773109257221221924e-01,1.360562296981924213e-01
4.779511988162994385e-01,1.361225411569031429e-01
4.785914421081542969e-01,1.361873561555118073e-01
4.792317152023315430e-01,1.362505877793722675e-01
4.798719584941864014e-01,1.363121787099612625e-01
4.805122315883636475e-01,1.363720718986405345e-01
4.811524748802185059e-01,1.364302043043066348e-01
4.817927181720733643e-01,1.364865702231288225e-01
4.824329912662506104e-01,1.365410825877741985e-01
4.830732345581054688e-01,1.365937187641153017e-01
4.837135076522827148e-01,1.366444611802788422e-01
4.843537509441375732e-01,1.366932681552217588e-01
4.849940240383148193e-01,1.367401198246978034e-01
4.856342673301696777e-01,1.367849957481137579e-01
4.862745106220245361e-01,1.368278972677305916e-01
4.869147837162017822e-01,1.368687993495827371e-01
4.875550270080566406e-01,1.369077196289487652e-01
4.881953001022338867e-01,1.369446074853133410e-01
4.888355433940887451e-01,1.369795229113623947e-01
4.894758164882659912e-01,1.370124253621183286e-01
4.901160597801208496e-01,1.370433151328009913e-01
4.907563030719757080e-01,1.370722345963959476e-01
4.913965761661529541e-01,1.370991621113168968e-01
4.920368194580078125e-01,1.371241196788917094e-01
4.926770925521850586e-01,1.371471185820123395e-01
4.933173358440399170e-01,1.371681629811347669e-01
4.939576089382171631e-01,1.371872927144726084e-01
4.945978522300720215e-01,1.372044924858126791e-01
4.952380955219268799e-01,1.372197790586344723e-01
4.958783686161041260e-01,1.372331970082152353e-01
4.965186119079589844e-01,1.372447256973678975e-01
4.971588850021362305e-01,1.372544009064795567e-01
4.977991282939910889e-01,1.372622082921504116e-01
4.984394013881683350e-01,1.372681957376844508e-01
4.990796446800231934e-01,1.372723688330319547e-01
4.997198879718780518e-01,1.372747243781957671e-01
5.003601312637329102e-01,1.372752733453621588e-01
5.010004043579101562e-01,1.372740491022605980e-01
5.016406774520874023e-01,1.372710464464987901e-01
5.022809505462646484e-01,1.372662876417041211e-01
5.029211640357971191e-01,1.372597644294506480e-01
5.035614371299743652e-01,1.372514778177826855e-01
5.042017102241516113e-01,1.372414636771903673e-01
5.048419237136840820e-01,1.372297101488935134e-01
5.054821968078613281e-01,1.372162102700906772e-01
5.061224699020385742e-01,1.372009958465598700e-01
5.067627429962158203e-01,1.371840589262087740e-01
5.074029564857482910e-01,1.371654099387340509e-01
5.080432295799255371e-01,1.371450471112130032e-01
5.086835026741027832e-01,1.371229576489856328e-01
5.093237161636352539e-01,1.370991920724740076e-01
5.099639892578125000e-01,1.370737192726165787e-01
5.106042623519897461e-01,1.370465445310458108e-01
5.112445354461669922e-01,1.370176863292020819e-01
5.118847489356994629e-01,1.369871525593335804e-01
5.125250220298767090e-01,1.369549401598932903e-01
5.131652951240539551e-01,1.369210708764994067e-01
5.138055086135864258e-01,1.368855267230904005e-01
5.144457817077636719e-01,1.368483492952115022e-01
5.150860548019409180e-01,1.368095583682134020e-01
5.157263278961181641e-01,1.367691326492410653e-01
5.163665413856506348e-01,1.367271203625355369e-01
5.170068144798278809e-01,1.366835349528949806e-01
5.176470875740051270e-01,1.366383596395261968e-01
5.182873010635375977e-01,1.365916860130091948e-01
5.189275741577148438e-01,1.365434911486933522e-01
5.195678472518920898e-01,1.364938204668320054e-01
5.202081203460693359e-01,1.364426944766687910e-01
5.208483338356018066e-01,1.363901623870242830e-01
5.214886069297790527e-01,1.363362363843583225e-01
5.221288800239562988e-01,1.362809877462956010e-01
5.227690935134887695e-01,1.362244471623230702e-01
5.234093666076660156e-01,1.361666424200000947e-01
5.240496397018432617e-01,1.361076159475222980e-01
5.246899127960205078e-01,1.360474687457609022e-01
5.253301262855529785e-01,1.359862112720238159e-01
5.259703993797302246e-01,1.359238977615162547e-01
5.266106724739074707e-01,1.358605973013213841e-01
5.272508859634399414e-01,1.357964060347542912e-01
5.278911590576171875e-01,1.357313191526783314e-01
5.285314321517944336e-01,1.356654359193498749e-01
5.291717052459716797e-01,1.355988304264519329e-01
5.298119187355041504e-01,1.355315806609209694e-01
5.304521918296813965e-01,1.354637255136319496e-01
5.310924649238586426e-01,1.353953629755135779e-01
5.317326784133911133e-01,1.353265664181018124e-01
5.323729515075683594e-01,1.352573862319266240e-01
5.330132246017456055e-01,1.351879461378135971e-01
5.336534976959228516e-01,1.351182737839069503e-01
5.342937111854553223e-01,1.350484975397305831e-01
5.349339842796325684e-01,1.349786416855809357e-01
5.355742573738098145e-01,1.349088314845161563e-01
5.362144708633422852e-01,1.348391227444731832e-01
5.368547439575195312e-01,1.347696083992810934e-01
5.374950170516967773e-01,1.347003565579782958e-01
5.381352901458740234e-01,1.346314338971055236e-01
5.387755036354064941e-01,1.345629500364502462e-01
5.394157767295837402e-01,1.344949490148557025e-01
5.400560498237609863e-01,1.344275161304615551e-01
5.406962633132934570e-01,1.343607443810554969e-01
5.413365364074707031e-01,1.342946412844714388e-01
5.419768095016479492e-01,1.342293628195245780e-01
5.426170825958251953e-01,1.341649222955223486e-01
5.432572960853576660e-01,1.341013931066035170e-01
5.438975691795349121e-01,1.340388506649023981e-01
5.445378422737121582e-01,1.339773215181372379e-01
5.451780557632446289e-01,1.339169046016950304e-01
5.458183288574218750e-01,1.338576233800585769e-01
5.464586019515991211e-01,1.337995377326963720e-01
5.470988750457763672e-01,1.337427176765961789e-01
5.477390885353088379e-01,1.336871703396935729e-01
5.483793616294860840e-01,1.336329672336553642e-01
5.490196347236633301e-01,1.335801279064781077e-01
5.496598482131958008e-01,1.335287035258234667e-01
5.503001213073730469e-01,1.334786966688077392e-01
5.509403944015502930e-01,1.334301658448979744e-01
5.515806674957275391e-01,1.333831173269244275e-01
5.522208809852600098e-01,1.333375850612474878e-01
5.528611540794372559e-01,1.332935977760607571e-01
5.535014271736145020e-01,1.332511181729061356e-01
5.541416406631469727e-01,1.332102222712387984e-01
5.547819137573242188e-01,1.331708894176877322e-01
5.554221868515014648e-01,1.331330979268185999e-01
5.560624599456787109e-01,1.330968906332845592e-01
5.567026734352111816e-01,1.330622450938734325e-01
5.573429465293884277e-01,1.330291673237029570e-01
5.579832196235656738e-01,1.329976367480689703e-01
5.586234927177429199e-01,1.329676697140538266e-01
5.592637062072753906e-01,1.329392275393779244e-01
5.599039793014526367e-01,1.329122904035342501e-01
5.605442523956298828e-01,1.328868900402615516e-01
5.611844658851623535e-01,1.328629411331245791e-01
5.618247389793395996e-01,1.328404722949754202e-01
5.624650120735168457e-01,1.328194217568494651e-01
5.631052851676940918e-01,1.327997887077119188e-01
5.637454986572265625e-01,1.327815386192710001e-01
5.643857717514038086e-01,1.327646520517653528e-01
5.650260448455810547e-01,1.327490895912575297e-01
5.656662583351135254e-01,1.327348234147058825e-01
5.663065314292907715e-01,1.327218292875258498e-01
5.669468045234680176e-01,1.327100610674873948e-01
5.675870776176452637e-01,1.326994929205835838e-01
5.682272911071777344e-01,1.326900700690512025e-01
5.688675642013549805e-01,1.326818026885230317e-01
5.695078372955322266e-01,1.326746247541246149e-01
5.701480507850646973e-01,1.326684836014244695e-01
5.707883238792419434e-01,1.326633751155399388e-01
5.714285969734191895e-01,1.326592383616400639e-01
5.720688700675964355e-01,1.326560768701305904e-01
5.727090835571289062e-01,1.326538153646570350e-01
5.733493566513061523e-01,1.326524215745941149e-01
5.739896297454833984e-01,1.326518762439281574e-01
5.746298432350158691e-01,1.326521462058671830e-01
5.752701163291931152e-01,1.326531882494217385e-01
5.759103894233703613e-01,1.326549460268418024e-01
5.765506625175476074e-01,1.326574311705042142e-01
5.771908760070800781e-01,1.326605915700715954e-01
5.778311491012573242e-01,1.326643762147794448e-01
5.784714221954345703e-01,1.326687813515632364e-01
5.791116356849670410e-01,1.326737622838400910e-01
5.797519087791442871e-01,1.326792828848359918e-01
5.803921818733215332e-01,1.326853446881592902e-01
5.810324549674987793e-01,1.326918624778432587e-01
5.816726684570312500e-01,1.326988885861117851e-01
5.823129415512084961e-01,1.327063113001001327e-01
5.829532146453857422e-01,1.327141653175285541e-01
5.835934281349182129e-01,1.327224257964081389e-01
5.842337012290954590e-01,1.327310249988267188e-01
5.848739743232727051e-01,1.327399857369568892e-01
5.855142474174499512e-01,1.327492556197400475e-01
5.861544609069824219e-01,1.327588320543862110e-01
5.867947340011596680e-01,1.327686886519492404e-01
5.874350070953369141e-01,1.327788038637862655e-01
5.880752205848693848e-01,1.327891736767536912e-01
5.887154936790466309e-01,1.327997747684186436e-01
5.893557667732238770e-01,1.328105658722398275e-01
5.899960398674011230e-01,1.328215854060683654e-01
5.906362533569335938e-01,1.328327804790565558e-01
5.912765264511108398e-01,1.328441249465139862e-01
5.919167995452880859e-01,1.328556398443740960e-01
5.925570130348205566e-01,1.328672893109503761e-01
5.931972861289978027e-01,1.328790819700755854e-01
5.938375592231750488e-01,1.328909910637907643e-01
5.944778323173522949e-01,1.329030082103184185e-01
5.951180458068847656e-01,1.329151206380299044e-01
5.957583189010620117e-01,1.329273399685733104e-01
5.963985919952392578e-01,1.329396390002735018e-01
5.970388054847717285e-01,1.329520316758436849e-01
5.976790785789489746e-01,1.329644669477225705e-01
5.983193516731262207e-01,1.329769715815984910e-01
5.989596247673034668e-01,1.329895409997448041e-01
5.995998382568359375e-01,1.330021534997700705e-01
6.002401113510131836e-01,1.330148279449847593e-01
6.008803844451904297e-01,1.330275078853455639e-01
6.015205979347229004e-01,1.330402582948559953e-01
6.021608710289001465e-01,1.330530232938968993e-01
6.028011441230773926e-01,1.330658089747700501e-01
6.034414172172546387e-01,1.330786325193438202e-01
6.040816307067871094e-01,1.330914696533893604e-01
6.047219038009643555e-01,1.331043324379335147e-01
6.053621768951416016e-01,1.331172173749415322e-01
6.060023903846740723e-01,1.331301032478462432e-01
6.066426634788513184e-01,1.331429781376405330e-01
6.072829365730285645e-01,1.331558805295562919e-01
6.079232096672058105e-01,1.331687938230063928e-01
6.085634231567382812e-01,1.331817055961401763e-01
6.092036962509155273e-01,1.331946121619207446e-01
6.098439693450927734e-01,1.332075222808519754e-01
6.104841828346252441e-01,1.332204338137419342e-01
6.111244559288024902e-01,1.332333474466871337e-01
6.117647290229797363e-01,1.332462499903890318e-01
6.124050021171569824e-01,1.332591636534701252e-01
6.130452156066894531e-01,1.332720555412123531e-01
6.136854887008666992e-01,1.332849327614766821e-01
6.143257617950439453e-01,1.332978192174310017e-01
6.149659752845764160e-01,1.333106910352466201e-01
6.156062483787536621e-01,1.333235729616815135e-01
6.162465214729309082e-01,1.333364258041394024e-01
6.168867945671081543e-01,1.333492746837707799e-01
6.175270080566406250e-01,1.333621187740394731e-01
6.181672811508178711e-01,1.333749523834075745e-01
6.188075542449951172e-01,1.333877667059830685e-01
6.194477677345275879e-01,1.334005758578395984e-01
6.200880408287048340e-01,1.334133735958840106e-01
6.207283139228820801e-01,1.334261549641042599e-01
6.213685870170593262e-01,1.334389338727612895e-01
6.220088005065917969e-01,1.334517151797718348e-01
6.226490736007690430e-01,1.334644608126218657e-01
6.232893466949462891e-01,1.334772027986481646e-01
6.239295601844787598e-01,1.334899214162375003e-01
6.245698332786560059e-01,1.335026451775869205e-01
6.252101063728332520e-01,1.335153512482563087e-01
6.258503794670104980e-01,1.335280474522195782e-01
6.264905929565429688e-01,1.335407220884423651e-01
6.271308660507202148e-01,1.335533888491831078e-01
6.277711391448974609e-01,1.335660566962828533e-01
6.284113526344299316e-01,1.335786757270462921e-01
6.290516257286071777e-01,1.335913286183547655e-01
6.296918988227844238e-01,1.336039534798727502e-01
6.303321719169616699e-01,1.336165477015081038e-01
6.309723854064941406e-01,1.336291603180743692e-01
6.316126585006713867e-01,1.336417260928337569e-01
6.322529315948486328e-01,1.336542939652565209e-01
6.328931450843811035e-01,1.336668623419354773e-01
6.335334181785583496e-01,1.336794036273776243e-01
6.341736912727355957e-01,1.336919280340276295e-01
6.348139643669128418e-01,1.337044542736771646e-01
6.354541778564453125e-01,1.337169538228470955e-01
6.360944509506225586e-01,1.337294454791857490e-01
6.367347240447998047e-01,1.337419486609379149e-01
6.373749375343322754e-01,1.337544165185935441e-01
6.380152106285095215e-01,1.337668707817609715e-01
6.386554837226867676e-01,1.337793147782981862e-01
6.392957568168640137e-01,1.337917481176003065e-01
6.399359703063964844e-01,1.338041630652302416e-01
6.405762434005737305e-01,1.338165810263598487e-01
6.412165164947509766e-01,1.338289796209783944e-01
6.418567299842834473e-01,1.338413675110969869e-01
6.424970030784606934e-01,1.338537397144694552e-01
6.431372761726379395e-01,1.338661062211721209e-01
6.437775492668151855e-01,1.338784510013333318e-01
6.444177627563476562e-01,1.338907837266267720e-01
6.450580358505249023e-01,1.339030953070565744e-01
6.456983089447021484e-01,1.339154196138094832e-01
6.463385224342346191e-01,1.339277220938273061e-01
6.469787955284118652e-01,1.339400079108781227e-01
6.476190686225891113e-01,1.339522959442347450e-01
6.482593417167663574e-01,1.339645563095106517e-01
6.488995552062988281e-01,1.339768134667584931e-01
6.495398283004760742e-01,1.339890530937046798e-01
6.501801013946533203e-01,1.340013069964793857e-01
6.508203148841857910e-01,1.340135087827398763e-01
6.514605879783630371e-01,1.340257154398347694e-01
6.521008610725402832e-01,1.340379117116952123e-01
6.527411341667175293e-01,1.340501043851127783e-01
6.533813476562500000e-01,1.340622755745726202e-01
6.540216207504272461e-01,1.340744445390402717e-01
6.546618938446044922e-01,1.340865923805787396e-01
6.553021073341369629e-01,1.340987319688404789e-01
6.559423804283142090e-01,1.341108644506601166e-01
6.565826535224914551e-01,1.341229804886792110e-01
6.572229266166687012e-01,1.341350700855428180e-01
6.578631401062011719e-01,1.341471767742232757e-01
6.585034132003784180e-01,1.341592643629132553e-01
6.591436862945556641e-01,1.341713185960102805e-01
6.597838997840881348e-01,1.341833932413272201e-01
6.604241728782653809e-01,1.341954407882095524e-01
6.610644459724426270e-01,1.342074799822348119e-01
6.617047190666198730e-01,1.342195090617210873e-01
6.623449325561523438e-01,1.342315189879790260e-01
6.629852056503295898e-01,1.342435359629536862e-01
6.636254787445068359e-01,1.342555084572727431e-01
6.642656922340393066e-01,1.342675053161679344e-01
6.649059653282165527e-01,1.342794876203452503e-01
6.655462384223937988e-01,1.342914488875539547e-01
6.661865115165710449e-01,1.343033974220118054e-01
6.668267250061035156e-01,1.343153425522682909e-01
6.674669981002807617e-01,1.343272740189993542e-01
6.681072711944580078e-01,1.343391949470875701e-01
6.687474846839904785e-01,1.343510989996730132e-01
6.693877577781677246e-01,1.343630015000609745e-01
6.700280308723449707e-01,1.343748935312145676e-01
6.706683039665222168e-01,1.343867620615020186e-01
6.713085174560546875e-01,1.343986415857996164e-01
6.719487905502319336e-01,1.344104826200167579e-01
6.725890636444091797e-01,1.344223564682929251e-01
6.732292771339416504e-01,1.344341716264940700e-01
6.738695502281188965e-01,1.344459950378391611e-01
6.745098233222961426e-01,1.344578179253925754e-01
6.751500964164733887e-01,1.344696191881431524e-01
6.757903099060058594e-01,1.344814131140870117e-01
6.764305830001831055e-01,1.344931863421008345e-01
6.770708560943603516e-01,1.345049721811575338e-01
6.777110695838928223e-01,1.345167255539094775e-01
6.783513426780700684e-01,1.345284835513407273e-01
6.789916157722473145e-01,1.345402161772089045e-01
6.796318888664245605e-01,1.345519515117552523e-01
6.802721023559570312e-01,1.345636677799162406e-01
6.809123754501342773e-01,1.345753767474366924e-01
6.815526485443115234e-01,1.345870603429344392e-01
6.821928620338439941e-01,1.345987546569702431e-01
6.828331351280212402e-01,1.346104402722749782e-01
6.834734082221984863e-01,1.346220967794358181e-01
6.841136813163757324e-01,1.346337442259981643e-01
6.847538948059082031e-01,1.346453883912648308e-01
6.853941679000854492e-01,1.346570319317597075e-01
6.860344409942626953e-01,1.346686536466705775e-01
6.866746544837951660e-01,1.346802612898625462e-01
6.873149275779724121e-01,1.346918636949632209e-01
6.879552006721496582e-01,1.347034627749561508e-01
6.885954737663269043e-01,1.347150285588094576e-01
6.892356872558593750e-01,1.347265921575582226e-01
6.898759603500366211e-01,1.347381533851783608e-01
6.905162334442138672e-01,1.347496942211412474e-01
6.911564469337463379e-01,1.347612251622560819e-01
6.917967200279235840e-01,1.347727450644735647e-01
6.924369931221008301e-01,1.347842631596196661e-01
6.930772662162780762e-01,1.347957524831340237e-01
6.937174797058105469e-01,1.348072372541286867e-01
6.943577527999877930e-01,1.348187307642159105e-01
6.949980258941650391e-01,1.348301918002947630e-01
6.956382393836975098e-01,1.348416253884590077e-01
6.962785124778747559e-01,1.348530680228647860e-01
6.969187855720520020e-01,1.348644960859815001e-01
6.975590586662292480e-01,1.348759294140764453e-01
6.981992721557617188e-01,1.348873306864497579e-01
6.988395452499389648e-01,1.348987336101989953e-01
6.994798183441162109e-01,1.349101181124128246e-01
7.001200318336486816e-01,1.349215005481108065e-01
7.007603049278259277e-01,1.349328557448616905e-01
7.014005780220031738e-01,1.349441805207343137e-01
7.020408511161804199e-01,1.349555288897041905e-01
7.026810646057128906e-01,1.349668663110641376e-01
7.033213376998901367e-01,1.349781999042871661e-01
7.039616107940673828e-01,1.349894958755175622e-01
7.046018242835998535e-01,1.350008011779557648e-01
7.052420973777770996e-01,1.350120963278396147e-01
7.058823704719543457e-01,1.350233749821905249e-01
7.065226435661315918e-01,1.350346455088500264e-01
7.071628570556640625e-01,1.350459205416489894e-01
7.078031301498413086e-01,1.350571651716458987e-01
7.084434032440185547e-01,1.350684340734047417e-01
7.090836167335510254e-01,1.350796705971482048e-01
7.097238898277282715e-01,1.350909092343002271e-01
7.103641629219055176e-01,1.351021447995401914e-01
7.110044360160827637e-01,1.351133864810378782e-01
7.116446495056152344e-01,1.351246252328577313e-01
7.122849225997924805e-01,1.351358593893463578e-01
7.129251956939697266e-01,1.351471105123223104e-01
7.135654091835021973e-01,1.351583498432082919e-01
7.142056822776794434e-01,1.351696088322640321e-01
7.148459553718566895e-01,1.351808828767060433e-01
7.154862284660339355e-01,1.351921498842334479e-01
7.161264419555664062e-01,1.352034735964293688e-01
7.167667150497436523e-01,1.352148160876458505e-01
7.174069881439208984e-01,1.352261704870958425e-01
7.180472612380981445e-01,1.352375753357275556e-01
7.186874747276306152e-01,1.352490226376126259e-01
7.193277478218078613e-01,1.352605153673005489e-01
7.199680209159851074e-01,1.352720877470088290e-01
7.206082344055175781e-01,1.352837322990030344e-01
7.212485074996948242e-01,1.352954636250247589e-01
7.218887805938720703e-01,1.353073079843567506e-01
7.225290536880493164e-01,1.353192417455613139e-01
7.231692671775817871e-01,1.353313596648519912e-01
7.238095402717590332e-01,1.353436209926988099e-01
7.244498133659362793e-01,1.353560433160074794e-01
7.250900268554687500e-01,1.353687022250409377e-01
7.257302999496459961e-01,1.353816015170261622e-01
7.263705730438232422e-01,1.353947856107948766e-01
7.270108461380004883e-01,1.354082766929689541e-01
7.276510596275329590e-01,1.354221368911474599e-01
7.282913327217102051e-01,1.354364153263940551e-01
7.289316058158874512e-01,1.354511819426171826e-01
7.295718193054199219e-01,1.354664712066337984e-01
7.302120923995971680e-01,1.354823956922803774e-01
7.308523654937744141e-01,1.354989936744606105e-01
7.314926385879516602e-01,1.355163804802521632e-01
7.321328520774841309e-01,1.355346594205810717e-01
7.327731251716613770e-01,1.355539340155376138e-01
7.334133982658386230e-01,1.355743255943000491e-01
7.340536117553710938e-01,1.355959826497858955e-01
7.346938848495483398e-01,1.356190805270953703e-01
7.353341579437255859e-01,1.356437824744918252e-01
7.359744310379028320e-01,1.356702477595970180e-01
7.366146445274353027e-01,1.356987455978142521e-01
7.372549176216125488e-01,1.357294725683049208e-01
7.378951907157897949e-01,1.357627099927896097e-01
7.385354042053222656e-01,1.357987472479100788e-01
7.391756772994995117e-01,1.358378927631824773e-01
7.398159503936767578e-01,1.358805154439801655e-01
7.404562234878540039e-01,1.359269818211115144e-01
7.410964369773864746e-01,1.359777243666115965e-01
7.417367100715637207e-01,1.360332350767370357e-01
7.423769831657409668e-01,1.360939823162601314e-01
7.430171966552734375e-01,1.361605412496831313e-01
7.436574697494506836e-01,1.362335256107272130e-01
7.442977428436279297e-01,1.363136193597029866e-01
7.449380159378051758e-01,1.364015038655965739e-01
7.455782294273376465e-01,1.364979844694480526e-01
7.462185025215148926e-01,1.366039168251589331e-01
7.468587756156921387e-01,1.367202762154153817e-01
7.474989891052246094e-01,1.368479968262530377e-01
7.481392621994018555e-01,1.369882141270277742e-01
7.487795352935791016e-01,1.371421032507713633e-01
7.494198083877563477e-01,1.373109358272435188e-01
7.500600218772888184e-01,1.374960624477452598e-01
7.507002949714660645e-01,1.376989958358807442e-01
7.513405680656433105e-01,1.379212934498221799e-01
7.519807815551757812e-01,1.381646373619349610e-01
7.526210546493530273e-01,1.384309088294219947e-01
7.532613277435302734e-01,1.387220466609386804e-01
7.539016008377075195e-01,1.390401412241013546e-01
7.545418143272399902e-01,1.393873541834089735e-01
7.551820874214172363e-01,1.397661866340493830e-01
7.558223605155944824e-01,1.401791017541249573e-01
7.564625740051269531e-01,1.406287399961199114e-01
7.571028470993041992e-01,1.411180700116418940e-01
7.577431201934814453e-01,1.416500591632825490e-01
7.583833932876586914e-01,1.422279320852410933e-01
7.590236067771911621e-01,1.428549948754969101e-01
7.596638798713684082e-01,1.435349739863935881e-01
7.603041529655456543e-01,1.442715696855545460e-01
7.609443664550781250e-01,1.450686707099619888e-01
7.615846395492553711e-01,1.459306392695340904e-01
7.622249126434326172e-01,1.468617536925256317e-01
7.628651857376098633e-01,1.478666409750486466e-01
7.635053992271423340e-01,1.489499793598287880e-01
7.641456723213195801e-01,1.501170291385793831e-01
7.647859454154968262e-01,1.513729578320361924e-01
7.654261589050292969e-01,1.527230975035331895e-01
7.660664319992065430e-01,1.541734207681688673e-01
7.667067050933837891e-01,1.557297327887909866e-01
7.673469781875610352e-01,1.573982094695267619e-01
7.679871916770935059e-01,1.591850699268029246e-01
7.686274647712707520e-01,1.610972808182777882e-01
7.692677378654479980e-01,1.631415005386216421e-01
7.699079513549804688e-01,1.653246374037293798e-01
7.705482244491577148e-01,1.676543407425579169e-01
7.711884975433349609e-01,1.701380019410483335e-01
7.718287706375122070e-01,1.727833178265769654e-01
7.724689841270446777e-01,1.755979765029778150e-01
7.731092572212219238e-01,1.785906635990244240e-01
7.737495303153991699e-01,1.817695029274268848e-01
7.743897438049316406e-01,1.851427400914742449e-01
7.750300168991088867e-01,1.887197358910510658e-01
7.756702899932861328e-01,1.925091610621141314e-01
7.763105630874633789e-01,1.965201211395175562e-01
7.769507765769958496e-01,2.007614947367719616e-01
7.775910496711730957e-01,2.052435343258132150e-01
7.782313227653503418e-01,2.099754978821821716e-01
7.788715362548828125e-01,2.149666685375337671e-01
7.795118093490600586e-01,2.202278212479233943e-01
7.801520824432373047e-01,2.257685823294153238e-01
7.807923555374145508e-01,2.315990876030706858e-01
7.814325690269470215e-01,2.377290004806607016e-01
7.820728421211242676e-01,2.441698133913972057e-01
7.827131152153015137e-01,2.509314283333701212e-01
7.833533287048339844e-01,2.580236830923041680e-01
7.839936017990112305e-01,2.654585088235119628e-01
7.846338748931884766e-01,2.732458761894616117e-01
7.852741479873657227e-01,2.813965421855737503e-01
7.859143614768981934e-01,2.899203830431300588e-01
7.865546345710754395e-01,2.988298031627172335e-01
7.871949076652526855e-01,3.081347856202398816e-01
7.878351211547851562e-01,3.178452269305518385e-01
7.884753942489624023e-01,3.279737347706341843e-01
7.891156673431396484e-01,3.385301845060144643e-01
7.897559404373168945e-01,3.495254033388981441e-01
7.903961539268493652e-01,3.609690276416075427e-01
7.910364270210266113e-01,3.728738991193214503e-01
7.916767001152038574e-01,3.852496383556447412e-01
7.923169136047363281e-01,3.981056670775089401e-01
7.929571866989135742e-01,4.114549118918304771e-01
7.935974597930908203e-01,4.253067253446154439e-01
7.942377328872680664e-01,4.396715196857963193e-01
7.948779463768005371e-01,4.545582064105611053e-01
7.955182194709777832e-01,4.699798444589942115e-01
7.961584925651550293e-01,4.859452042077698763e-01
7.967987060546875000e-01,5.024628397774946187e-01
7.974389791488647461e-01,5.195457676301784566e-01
7.980792522430419922e-01,5.372023414650550777e-01
7.987195253372192383e-01,5.554422867757669025e-01
7.993597388267517090e-01,5.742735112829668864e-01
8.000000119209289551e-01,5.937089973710292234e-01


==> code/potentials/score-matching/potentials_5.csv <==
x,f
-8.000000119209289551e-01,1.084029973044659645e+00
-7.993597388267517090e-01,1.064594486956597308e+00
-7.987195253372192383e-01,1.045763262449397324e+00
-7.980792522430419922e-01,1.027523317138685499e+00
-7.974389791488647461e-01,1.009866743303809322e+00
-7.967987060546875000e-01,9.927838154511254842e-01
-7.961584925651550293e-01,9.762661798814007419e-01
-7.955182194709777832e-01,9.603008201326250770e-01
-7.948779463768005371e-01,9.448791820841915268e-01
-7.942377328872680664e-01,9.299924953594262966e-01
-7.935974597930908203e-01,9.156277010182458653e-01
-7.929571866989135742e-01,9.017758875654608985e-01
-7.923169136047363281e-01,8.884266427511393616e-01
-7.916767001152038574e-01,8.755706140292751627e-01
-7.910364270210266113e-01,8.631948747929514276e-01
-7.903961539268493652e-01,8.512900033152379642e-01
-7.897559404373168945e-01,8.398463790125294537e-01
-7.891156673431396484e-01,8.288511601796444417e-01
-7.884753942489624023e-01,8.182947104442646058e-01
-7.878351211547851562e-01,8.081662026041822600e-01
-7.871949076652526855e-01,7.984557612938703031e-01
-7.865546345710754395e-01,7.891507788363476550e-01
-7.859143614768981934e-01,7.802413587167609244e-01
-7.852741479873657227e-01,7.717175178592041718e-01
-7.846338748931884766e-01,7.635668518630920332e-01
-7.839936017990112305e-01,7.557794844971419401e-01
-7.833533287048339844e-01,7.483446587659345894e-01
-7.827131152153015137e-01,7.412524040070005427e-01
-7.820728421211242676e-01,7.344907890650276272e-01
-7.814325690269470215e-01,7.280499761542911230e-01
-7.807923555374145508e-01,7.219200632767015513e-01
-7.801520824432373047e-01,7.160895580030457452e-01
-7.795118093490600586e-01,7.105487969215533717e-01
-7.788715362548828125e-01,7.052876442111641886e-01
-7.782313227653503418e-01,7.002964735558121490e-01
-7.775910496711730957e-01,6.955645099994440805e-01
-7.769507765769958496e-01,6.910824704104023830e-01
-7.763105630874633789e-01,6.868410968131479777e-01
-7.756702899932861328e-01,6.828301367357445528e-01
-7.750300168991088867e-01,6.790407115646814873e-01
-7.743897438049316406e-01,6.754637157651046664e-01
-7.737495303153991699e-01,6.720904786010573062e-01
-7.731092572212219238e-01,6.689116392726548455e-01
-7.724689841270446777e-01,6.659189521766082365e-01
-7.718287706375122070e-01,6.631042935002078309e-01
-7.711884975433349609e-01,6.604589776146783109e-01
-7.705482244491577148e-01,6.579753164161883383e-01
-7.699079513549804688e-01,6.556456130773593571e-01
-7.692677378654479980e-01,6.534624762122520636e-01
-7.686274647712707520e-01,6.514182564919082097e-01
-7.679871916770935059e-01,6.495060456004337901e-01
-7.673469781875610352e-01,6.477191851431571834e-01
-7.667067050933837891e-01,6.460507084624209639e-01
-7.660664319992065430e-01,6.444943964417992888e-01
-7.654261589050292969e-01,6.430440731771631668e-01
-7.647859454154968262e-01,6.416939335056666138e-01
-7.641456723213195801e-01,6.404380048122098046e-01
-7.635053992271423340e-01,6.392709550334592095e-01
-7.628651857376098633e-01,6.381876166486790680e-01
-7.622249126434326172e-01,6.371827293661560532e-01
-7.615846395492553711e-01,6.362516149431645118e-01
-7.609443664550781250e-01,6.353896463835928543e-01
-7.603041529655456543e-01,6.345925453591854115e-01
-7.596638798713684082e-01,6.338559496600240095e-01
-7.590236067771911621e-01,6.331759705491273316e-01
-7.583833932876586914e-01,6.325489077588719589e-01
-7.577431201934814453e-01,6.319710348369134145e-01
-7.571028470993041992e-01,6.314390456852723155e-01
-7.564625740051269531e-01,6.309497156697503328e-01
-7.558223605155944824e-01,6.305000774277558229e-01
-7.551820874214172363e-01,6.300871623076798045e-01
-7.545418143272399902e-01,6.297083298570393950e-01
-7.539016008377075195e-01,6.293611168977317760e-01
-7.532613277435302734e-01,6.290430223345691019e-01
-7.526210546493530273e-01,6.287518845030524162e-01
-7.519807815551757812e-01,6.284856130355649384e-01
-7.513405680656433105e-01,6.282422691234526013e-01
-7.507002949714660645e-01,6.280199715095111657e-01
-7.500600218772888184e-01,6.278170381213761253e-01
-7.494198083877563477e-01,6.276319115008739402e-01
-7.487795352935791016e-01,6.274630789244013407e-01
-7.481392621994018555e-01,6.273091898006577516e-01
-7.474989891052246094e-01,6.271689724998834592e-01
-7.468587756156921387e-01,6.270412518890458031e-01
-7.462185025215148926e-01,6.269248924987893545e-01
-7.455782294273376465e-01,6.268189601430780300e-01
-7.449380159378051758e-01,6.267224795392269954e-01
-7.442977428436279297e-01,6.266345950333329640e-01
-7.436574697494506836e-01,6.265545012843576345e-01
-7.430171966552734375e-01,6.264815169233131087e-01
-7.423769831657409668e-01,6.264149579898905529e-01
-7.417367100715637207e-01,6.263542107503674572e-01
-7.410964369773864746e-01,6.262987000402420179e-01
-7.404562234878540039e-01,6.262479574947423799e-01
-7.398159503936767578e-01,6.262014911176105869e-01
-7.391756772994995117e-01,6.261588684368124547e-01
-7.385354042053222656e-01,6.261197229215405002e-01
-7.378951907157897949e-01,6.260836856664204753e-01
-7.372549176216125488e-01,6.260504482419357863e-01
-7.366146445274353027e-01,6.260197212714446735e-01
-7.359744310379028320e-01,6.259912234332274394e-01
-7.353341579437255859e-01,6.259647581481222467e-01
-7.346938848495483398e-01,6.259400562007257918e-01
-7.340536117553710938e-01,6.259169583234158729e-01
-7.334133982658386230e-01,6.258953012679309147e-01
-7.327731251716613770e-01,6.258749096891675912e-01
-7.321328520774841309e-01,6.258556350942114932e-01
-7.314926385879516602e-01,6.258373561538825847e-01
-7.308523654937744141e-01,6.258199693480910319e-01
-7.302120923995971680e-01,6.258033713659107988e-01
-7.295718193054199219e-01,6.257874468802642198e-01
-7.289316058158874512e-01,6.257721576162476040e-01
-7.282913327217102051e-01,6.257573910000249207e-01
-7.276510596275329590e-01,6.257431125647778813e-01
-7.270108461380004883e-01,6.257292523665993755e-01
-7.263705730438232422e-01,6.257157612844252981e-01
-7.257302999496459961e-01,6.257025771906565836e-01
-7.250900268554687500e-01,6.256896778986709151e-01
-7.244498133659362793e-01,6.256770189896379009e-01
-7.238095402717590332e-01,6.256645966663292313e-01
-7.231692671775817871e-01,6.256523353384824127e-01
-7.225290536880493164e-01,6.256402174191917354e-01
-7.218887805938720703e-01,6.256282836579876161e-01
-7.212485074996948242e-01,6.256164392986551803e-01
-7.206082344055175781e-01,6.256047079726330118e-01
-7.199680209159851074e-01,6.255930634206392504e-01
-7.193277478218078613e-01,6.255814910409309704e-01
-7.186874747276306152e-01,6.255699983112430473e-01
-7.180472612380981445e-01,6.255585510093579771e-01
-7.174069881439208984e-01,6.255471461607262640e-01
-7.167667150497436523e-01,6.255357917612762719e-01
-7.161264419555664062e-01,6.255244492700597903e-01
-7.154862284660339355e-01,6.255131255578643135e-01
-7.148459553718566895e-01,6.255018585503373529e-01
-7.142056822776794434e-01,6.254905845058944536e-01
-7.135654091835021973e-01,6.254793255168387134e-01
-7.129251956939697266e-01,6.254680861859522878e-01
-7.122849225997924805e-01,6.254568350629763351e-01
-7.116446495056152344e-01,6.254456009064881528e-01
-7.110044360160827637e-01,6.254343621546682996e-01
-7.103641629219055176e-01,6.254231204731706129e-01
-7.097238898277282715e-01,6.254118849079306486e-01
-7.090836167335510254e-01,6.254006462707790703e-01
-7.084434032440185547e-01,6.253894097470351632e-01
-7.078031301498413086e-01,6.253781408452763202e-01
-7.071628570556640625e-01,6.253668962152794109e-01
-7.065226435661315918e-01,6.253556211824804478e-01
-7.058823704719543457e-01,6.253443506558209464e-01
-7.052420973777770996e-01,6.253330720014704802e-01
-7.046018242835998535e-01,6.253217768515870745e-01
-7.039616107940673828e-01,6.253104715491479837e-01
-7.033213376998901367e-01,6.252991755779175875e-01
-7.026810646057128906e-01,6.252878419846945590e-01
-7.020408511161804199e-01,6.252765045633346119e-01
-7.014005780220031738e-01,6.252651561943647351e-01
-7.007603049278259277e-01,6.252538314184916679e-01
-7.001200318336486816e-01,6.252424762217412280e-01
-6.994798183441162109e-01,6.252310937860432460e-01
-6.988395452499389648e-01,6.252197092838298609e-01
-6.981992721557617188e-01,6.252083063600801793e-01
-6.975590586662292480e-01,6.251969050877068668e-01
-6.969187855720520020e-01,6.251854717596119215e-01
-6.962785124778747559e-01,6.251740436964952075e-01
-6.956382393836975098e-01,6.251626010620894291e-01
-6.949980258941650391e-01,6.251511674739251845e-01
-6.943577527999877930e-01,6.251397064378458879e-01
-6.937174797058105469e-01,6.251282129277582200e-01
-6.930772662162780762e-01,6.251167281567644451e-01
-6.924369931221008301e-01,6.251052388332500875e-01
-6.917967200279235840e-01,6.250937207381035421e-01
-6.911564469337463379e-01,6.250822008358865034e-01
-6.905162334442138672e-01,6.250706698947712248e-01
-6.898759603500366211e-01,6.250591290588087823e-01
-6.892356872558593750e-01,6.250475678311886440e-01
-6.885954737663269043e-01,6.250360042324398790e-01
-6.879552006721496582e-01,6.250244384485865723e-01
-6.873149275779724121e-01,6.250128393685931982e-01
-6.866746544837951660e-01,6.250012369634925236e-01
-6.860344409942626953e-01,6.249896293203005548e-01
-6.853941679000854492e-01,6.249780076053896849e-01
-6.847538948059082031e-01,6.249663640648948082e-01
-6.841136813163757324e-01,6.249547198996281416e-01
-6.834734082221984863e-01,6.249430724530649073e-01
-6.828331351280212402e-01,6.249314159459040674e-01
-6.821928620338439941e-01,6.249197303305988882e-01
-6.815526485443115234e-01,6.249080360165626402e-01
-6.809123754501342773e-01,6.248963524210644493e-01
-6.802721023559570312e-01,6.248846434535435534e-01
-6.796318888664245605e-01,6.248729271853816769e-01
-6.789916157722473145e-01,6.248611918508339969e-01
-6.783513426780700684e-01,6.248494592249644874e-01
-6.777110695838928223e-01,6.248377012275314613e-01
-6.770708560943603516e-01,6.248259478547781853e-01
-6.764305830001831055e-01,6.248141620157179332e-01
-6.757903099060058594e-01,6.248023887877014459e-01
-6.751500964164733887e-01,6.247905948617535898e-01
-6.745098233222961426e-01,6.247787935989981278e-01
-6.738695502281188965e-01,6.247669707114380522e-01
-6.732292771339416504e-01,6.247551473000854116e-01
-6.725890636444091797e-01,6.247433321418749408e-01
-6.719487905502319336e-01,6.247314582935867833e-01
-6.713085174560546875e-01,6.247196172593549868e-01
-6.706683039665222168e-01,6.247077377350391814e-01
-6.700280308723449707e-01,6.246958692047290818e-01
-6.693877577781677246e-01,6.246839771735483993e-01
-6.687474846839904785e-01,6.246720746731266871e-01
-6.681072711944580078e-01,6.246601706204990556e-01
-6.674669981002807617e-01,6.246482496923588812e-01
-6.668267250061035156e-01,6.246363182255656454e-01
-6.661865115165710449e-01,6.246243730952305562e-01
-6.655462384223937988e-01,6.246124245606772263e-01
-6.649059653282165527e-01,6.246004632933521705e-01
-6.642656922340393066e-01,6.245884809890318579e-01
-6.636254787445068359e-01,6.245764841299616954e-01
-6.629852056503295898e-01,6.245645116354290316e-01
-6.623449325561523438e-01,6.245524946601932470e-01
-6.617047190666198730e-01,6.245404847336173404e-01
-6.610644459724426270e-01,6.245284556537438192e-01
-6.604241728782653809e-01,6.245164164592469369e-01
-6.597838997840881348e-01,6.245043689117912855e-01
-6.591436862945556641e-01,6.244922942657784581e-01
-6.585034132003784180e-01,6.244802400318372193e-01
-6.578631401062011719e-01,6.244681524421231700e-01
-6.572229266166687012e-01,6.244560457522041474e-01
-6.565826535224914551e-01,6.244439561538412953e-01
-6.559423804283142090e-01,6.244318401140098729e-01
-6.553021073341369629e-01,6.244197076300030957e-01
-6.546618938446044922e-01,6.244075680391047989e-01
-6.540216207504272461e-01,6.243954201943884286e-01
-6.533813476562500000e-01,6.243832512260967249e-01
-6.527411341667175293e-01,6.243710800320396714e-01
-6.521008610725402832e-01,6.243588873530994121e-01
-6.514605879783630371e-01,6.243466910746127141e-01
-6.508203148841857910e-01,6.243344844095748414e-01
-6.501801013946533203e-01,6.243222826138046244e-01
-6.495398283004760742e-01,6.243100286996519088e-01
-6.488995552062988281e-01,6.242977890591085988e-01
-6.482593417167663574e-01,6.242855318856301849e-01
-6.476190686225891113e-01,6.242732715009955413e-01
-6.469787955284118652e-01,6.242609834445755901e-01
-6.463385224342346191e-01,6.242486976000747312e-01
-6.456983089447021484e-01,6.242363950874230127e-01
-6.450580358505249023e-01,6.242240707419042245e-01
-6.444177627563476562e-01,6.242117591154778822e-01
-6.437775492668151855e-01,6.241994263356671624e-01
-6.431372761726379395e-01,6.241870814909447063e-01
-6.424970030784606934e-01,6.241747149078706869e-01
-6.418567299842834473e-01,6.241623426142481890e-01
-6.412165164947509766e-01,6.241499546175992563e-01
-6.405762434005737305e-01,6.241375558973363269e-01
-6.399359703063964844e-01,6.241251377881855689e-01
-6.392957568168640137e-01,6.241127226663660821e-01
-6.386554837226867676e-01,6.241002891222517945e-01
-6.380152106285095215e-01,6.240878448851661098e-01
-6.373749375343322754e-01,6.240753903397626701e-01
-6.367347240447998047e-01,6.240629221513342983e-01
-6.360944509506225586e-01,6.240504185822466354e-01
-6.354541778564453125e-01,6.240379264728472819e-01
-6.348139643669128418e-01,6.240254263943318946e-01
-6.341736912727355957e-01,6.240128995367308917e-01
-6.335334181785583496e-01,6.240003744094790861e-01
-6.328931450843811035e-01,6.239878322846061920e-01
-6.322529315948486328e-01,6.239752629311690058e-01
-6.316126585006713867e-01,6.239626939231532887e-01
-6.309723854064941406e-01,6.239501268295937209e-01
-6.303321719169616699e-01,6.239375126832058527e-01
-6.296918988227844238e-01,6.239249166884346387e-01
-6.290516257286071777e-01,6.239122897740481122e-01
-6.284113526344299316e-01,6.238996345084704132e-01
-6.277711391448974609e-01,6.238870127347748706e-01
-6.271308660507202148e-01,6.238743417215086851e-01
-6.264905929565429688e-01,6.238616713101681199e-01
-6.258503794670104980e-01,6.238489924694912148e-01
-6.252101063728332520e-01,6.238362914272759241e-01
-6.245698332786560059e-01,6.238235797951316997e-01
-6.239295601844787598e-01,6.238108496476453269e-01
-6.232893466949462891e-01,6.237981237051406502e-01
-6.226490736007690430e-01,6.237853733245151133e-01
-6.220088005065917969e-01,6.237726180818512489e-01
-6.213685870170593262e-01,6.237598257862515538e-01
-6.207283139228820801e-01,6.237470343230340220e-01
-6.200880408287048340e-01,6.237342386268935890e-01
-6.194477677345275879e-01,6.237214245539584034e-01
-6.188075542449951172e-01,6.237085968000273262e-01
-6.181672811508178711e-01,6.236957613111040466e-01
-6.175270080566406250e-01,6.236829036445716845e-01
-6.168867945671081543e-01,6.236700322422077392e-01
-6.162465214729309082e-01,6.236571523810505724e-01
-6.156062483787536621e-01,6.236442644334081464e-01
-6.149659752845764160e-01,6.236313427703250589e-01
-6.143257617950439453e-01,6.236184260235271282e-01
-6.136854887008666992e-01,6.236054888101825178e-01
-6.130452156066894531e-01,6.235925543115206082e-01
-6.124050021171569824e-01,6.235795978591345268e-01
-6.117647290229797363e-01,6.235666114791680315e-01
-6.111244559288024902e-01,6.235536271275616826e-01
-6.104841828346252441e-01,6.235406215525705065e-01
-6.098439693450927734e-01,6.235276068035329189e-01
-6.092036962509155273e-01,6.235145809087558888e-01
-6.085634231567382812e-01,6.235015446224090319e-01
-6.079232096672058105e-01,6.234884876667052822e-01
-6.072829365730285645e-01,6.234754120210443951e-01
-6.066426634788513184e-01,6.234623282751052820e-01
-6.060023903846740723e-01,6.234492510139704180e-01
-6.053621768951416016e-01,6.234361395660794614e-01
-6.047219038009643555e-01,6.234230033983747532e-01
-6.040816307067871094e-01,6.234098611175027393e-01
-6.034414172172546387e-01,6.233967133871463062e-01
-6.028011441230773926e-01,6.233835449734197454e-01
-6.021608710289001465e-01,6.233703767848757238e-01
-6.015205979347229004e-01,6.233571879623713841e-01
-6.008803844451904297e-01,6.233439684746269194e-01
-6.002401113510131836e-01,6.233307697922461088e-01
-5.995998382568359375e-01,6.233175223118623265e-01
-5.989596247673034668e-01,6.233042775025792182e-01
-5.983193516731262207e-01,6.232910109459068870e-01
-5.976790785789489746e-01,6.232777385307119999e-01
-5.970388054847717285e-01,6.232644585370348267e-01
-5.963985919952392578e-01,6.232511375008824572e-01
-5.957583189010620117e-01,6.232378190324436851e-01
-5.951180458068847656e-01,6.232244814759297924e-01
-5.944778323173522949e-01,6.232111438058098862e-01
-5.938375592231750488e-01,6.231977852455665712e-01
-5.931972861289978027e-01,6.231844091724019208e-01
-5.925570130348205566e-01,6.231710137963730745e-01
-5.919167995452880859e-01,6.231576152516469236e-01
-5.912765264511108398e-01,6.231441930813144126e-01
-5.906362533569335938e-01,6.231307711236215852e-01
-5.899960398674011230e-01,6.231173155974758515e-01
-5.893557667732238770e-01,6.231038385461986628e-01
-5.887154936790466309e-01,6.230903785639458903e-01
-5.880752205848693848e-01,6.230768819378234014e-01
-5.874350070953369141e-01,6.230633741108024815e-01
-5.867947340011596680e-01,6.230498608425452112e-01
-5.861544609069824219e-01,6.230363285804827456e-01
-5.855142474174499512e-01,6.230227804920174250e-01
-5.848739743232727051e-01,6.230092226129482214e-01
-5.842337012290954590e-01,6.229956372994243097e-01
-5.835934281349182129e-01,6.229820554644214248e-01
-5.829532146453857422e-01,6.229684323948934122e-01
-5.823129415512084961e-01,6.229548114544876114e-01
-5.816726684570312500e-01,6.229411937077182770e-01
-5.810324549674987793e-01,6.229275198162795846e-01
-5.803921818733215332e-01,6.229138741204014451e-01
-5.797519087791442871e-01,6.229001778083951280e-01
-5.791116356849670410e-01,6.228864881314564172e-01
-5.784714221954345703e-01,6.228727755473295602e-01
-5.778311491012573242e-01,6.228590448222459663e-01
-5.771908760070800781e-01,6.228453109766967088e-01
-5.765506625175476074e-01,6.228315474005556851e-01
-5.759103894233703613e-01,6.228177711226816626e-01
-5.752701163291931152e-01,6.228040024477432546e-01
-5.746298432350158691e-01,6.227901963275717101e-01
-5.739896297454833984e-01,6.227763764548290837e-01
-5.733493566513061523e-01,6.227625490197801206e-01
-5.727090835571289062e-01,6.227487134855986817e-01
-5.720688700675964355e-01,6.227348553126863528e-01
-5.714285969734191895e-01,6.227209681841978650e-01
-5.707883238792419434e-01,6.227070930510354430e-01
-5.701480507850646973e-01,6.226931904739858581e-01
-5.695078372955322266e-01,6.226792874500208796e-01
-5.688675642013549805e-01,6.226653485148925249e-01
-5.682272911071777344e-01,6.226513926831409584e-01
-5.675870776176452637e-01,6.226374529650504641e-01
-5.669468045234680176e-01,6.226234801055277046e-01
-5.663065314292907715e-01,6.226094968190709622e-01
-5.656662583351135254e-01,6.225954955350037068e-01
-5.650260448455810547e-01,6.225814926043176101e-01
-5.643857717514038086e-01,6.225674754652326115e-01
-5.637454986572265625e-01,6.225534441206783676e-01
-5.631052851676940918e-01,6.225394120211520388e-01
-5.624650120735168457e-01,6.225253649521076404e-01
-5.618247389793395996e-01,6.225113144328431325e-01
-5.611844658851623535e-01,6.224972370204433503e-01
-5.605442523956298828e-01,6.224831758617908051e-01
-5.599039793014526367e-01,6.224690750243033754e-01
-5.592637062072753906e-01,6.224550053702699870e-01
-5.586234927177429199e-01,6.224409235394956497e-01
-5.579832196235656738e-01,6.224268284917728877e-01
-5.573429465293884277e-01,6.224127524247533572e-01
-5.567026734352111816e-01,6.223986715095031208e-01
-5.560624599456787109e-01,6.223846065374782910e-01
-5.554221868515014648e-01,6.223705410220894407e-01
-5.547819137573242188e-01,6.223565039298768475e-01
-5.541416406631469727e-01,6.223424576147107423e-01
-5.535014271736145020e-01,6.223284380830400586e-01
-5.528611540794372559e-01,6.223144683362917817e-01
-5.522208809852600098e-01,6.223004936316933744e-01
-5.515806674957275391e-01,6.222865773643579956e-01
-5.509403944015502930e-01,6.222727040032647317e-01
-5.503001213073730469e-01,6.222588735187741804e-01
-5.496598482131958008e-01,6.222451122762624465e-01
-5.490196347236633301e-01,6.222314048853405666e-01
-5.483793616294860840e-01,6.222177779849156209e-01
-5.477390885353088379e-01,6.222042321319736224e-01
-5.470988750457763672e-01,6.221908046449913243e-01
-5.464586019515991211e-01,6.221774660553567315e-01
-5.458183288574218750e-01,6.221642752175835511e-01
-5.451780557632446289e-01,6.221512262652817427e-01
-5.445378422737121582e-01,6.221383352920781817e-01
-5.438975691795349121e-01,6.221256390061311592e-01
-5.432572960853576660e-01,6.221131237607160358e-01
-5.426170825958251953e-01,6.221008537723555776e-01
-5.419768095016479492e-01,6.220888278205629618e-01
-5.413365364074707031e-01,6.220770729960505285e-01
-5.406962633132934570e-01,6.220656743377146469e-01
-5.400560498237609863e-01,6.220545865199005320e-01
-5.394157767295837402e-01,6.220438960006839935e-01
-5.387755036354064941e-01,6.220336306568152729e-01
-5.381352901458740234e-01,6.220238312064014785e-01
-5.374950170516967773e-01,6.220145631134679221e-01
-5.368547439575195312e-01,6.220058532888987912e-01
-5.362144708633422852e-01,6.219977698757732654e-01
-5.355742573738098145e-01,6.219903919528899650e-01
-5.349339842796325684e-01,6.219837580664906440e-01
-5.342937111854553223e-01,6.219779709114741095e-01
-5.336534976959228516e-01,6.219730694725589260e-01
-5.330132246017456055e-01,6.219691786090555397e-01
-5.323729515075683594e-01,6.219663464022353594e-01
-5.317326784133911133e-01,6.219647205368739051e-01
-5.310924649238586426e-01,6.219643658211424508e-01
-5.304521918296813965e-01,6.219654077263481184e-01
-5.298119187355041504e-01,6.219679748952855469e-01
-5.291717052459716797e-01,6.219721780697731184e-01
-5.285314321517944336e-01,6.219781767478962387e-01
-5.278911590576171875e-01,6.219861170569096487e-01
-5.272508859634399414e-01,6.219961508644042958e-01
-5.266106724739074707e-01,6.220084179582441308e-01
-5.259703993797302246e-01,6.220231568591723104e-01
-5.253301262855529785e-01,6.220405286340815465e-01
-5.246899127960205078e-01,6.220607297007032521e-01
-5.240496397018432617e-01,6.220839700068414579e-01
-5.234093666076660156e-01,6.221105252071046365e-01
-5.227690935134887695e-01,6.221405873913719020e-01
-5.221288800239562988e-01,6.221744201234553628e-01
-5.214886069297790527e-01,6.222123076239105544e-01
-5.208483338356018066e-01,6.222545497859668373e-01
-5.202081203460693359e-01,6.223014165698348421e-01
-5.195678472518920898e-01,6.223532491931016430e-01
-5.189275741577148438e-01,6.224103673909637813e-01
-5.182873010635375977e-01,6.224731332664061867e-01
-5.176470875740051270e-01,6.225418957289656774e-01
-5.170068144798278809e-01,6.226170948205442812e-01
-5.163665413856506348e-01,6.226990656799196167e-01
-5.157263278961181641e-01,6.227882652190546153e-01
-5.150860548019409180e-01,6.228851502688064201e-01
-5.144457817077636719e-01,6.229901474410595164e-01
-5.138055086135864258e-01,6.231037757758048912e-01
-5.131652951240539551e-01,6.232265209827740904e-01
-5.125250220298767090e-01,6.233588918696271186e-01
-5.118847489356994629e-01,6.235014513939240999e-01
-5.112445354461669922e-01,6.236547388550213178e-01
-5.106042623519897461e-01,6.238193716552062895e-01
-5.099639892578125000e-01,6.239959431169355142e-01
-5.093237161636352539e-01,6.241850676392903807e-01
-5.086835026741027832e-01,6.243873757219473575e-01
-5.080432295799255371e-01,6.246036056585344554e-01
-5.074029564857482910e-01,6.248343860404643735e-01
-5.067627429962158203e-01,6.250804227627844156e-01
-5.061224699020385742e-01,6.253424981896102963e-01
-5.054821968078613281e-01,6.256213379653754458e-01
-5.048419237136840820e-01,6.259177296721825101e-01
-5.042017102241516113e-01,6.262324120883837608e-01
-5.035614371299743652e-01,6.265662696639147100e-01
-5.029211640357971191e-01,6.269201262568495636e-01
-5.022809505462646484e-01,6.272947725403748009e-01
-5.016406774520874023e-01,6.276911577254127295e-01
-5.010004043579101562e-01,6.281101552648316044e-01
-5.003601312637329102e-01,6.285526626935906691e-01
-4.997198879718780518e-01,6.290195996383189936e-01
-4.990796446800231934e-01,6.295119071328318938e-01
-4.984394013881683350e-01,6.300305472594338596e-01
-4.977991282939910889e-01,6.305765364726942934e-01
-4.971588850021362305e-01,6.311508195834614199e-01
-4.965186119079589844e-01,6.317544232617535727e-01
-4.958783686161041260e-01,6.323883349406722587e-01
-4.952380955219268799e-01,6.330536218252920122e-01
-4.945978522300720215e-01,6.337512974977914659e-01
-4.939576089382171631e-01,6.344824123411498817e-01
-4.933173358440399170e-01,6.352480607692196912e-01
-4.926770925521850586e-01,6.360492677488065461e-01
-4.920368194580078125e-01,6.368871576722083816e-01
-4.913965761661529541e-01,6.377627394845823972e-01
-4.907563030719757080e-01,6.386771808644899906e-01
-4.901160597801208496e-01,6.396314706377834725e-01
-4.894758164882659912e-01,6.406267690900246947e-01
-4.888355433940887451e-01,6.416641830716662831e-01
-4.881953001022338867e-01,6.427447073012428902e-01
-4.875550270080566406e-01,6.438695674953676118e-01
-4.869147837162017822e-01,6.450396837462220034e-01
-4.862745106220245361e-01,6.462562849770661089e-01
-4.856342673301696777e-01,6.475202988146224747e-01
-4.849940240383148193e-01,6.488328543630421663e-01
-4.843537509441375732e-01,6.501950503437470275e-01
-4.837135076522827148e-01,6.516077899914334282e-01
-4.830732345581054688e-01,6.530722235080457239e-01
-4.824329912662506104e-01,6.545892269530222407e-01
-4.817927181720733643e-01,6.561599088313849748e-01
-4.811524748802185059e-01,6.577850644718434836e-01
-4.805122315883636475e-01,6.594657501715195380e-01
-4.798719584941864014e-01,6.612029143976654311e-01
-4.792317152023315430e-01,6.629972881961965214e-01
-4.785914421081542969e-01,6.648498803537297164e-01
-4.779511988162994385e-01,6.667613330873045641e-01
-4.773109257221221924e-01,6.687326206239587734e-01
-4.766706824302673340e-01,6.707642766486356933e-01
-4.760304391384124756e-01,6.728571138413528274e-01
-4.753901660442352295e-01,6.750118605217272361e-01
-4.747499227523803711e-01,6.772289508088680243e-01
-4.741096496582031250e-01,6.795091167812401522e-01
-4.734694063663482666e-01,6.818526831232558649e-01
-4.728291332721710205e-01,6.842603053117461975e-01
-4.721888899803161621e-01,6.867321402947625941e-01
-4.715486466884613037e-01,6.892686471111435509e-01
-4.709083735942840576e-01,6.918701913949818483e-01
-4.702681303024291992e-01,6.945367365532670867e-01
-4.696278572082519531e-01,6.972686453601335543e-01
-4.689876139163970947e-01,7.000657165185253383e-01
-4.683473408222198486e-01,7.029281700557952206e-01
-4.677070975303649902e-01,7.058556427516906595e-01
-4.670668542385101318e-01,7.088480307153819382e-01
-4.664265811443328857e-01,7.119052337374802697e-01
-4.657863378524780273e-01,7.150265616246862521e-01
-4.651460647583007812e-01,7.182118261999592690e-01
-4.645058214664459229e-01,7.214601426810620666e-01
-4.638655483722686768e-01,7.247711566471939371e-01
-4.632253050804138184e-01,7.281437385098228354e-01
-4.625850617885589600e-01,7.315771320025481472e-01
-4.619447886943817139e-01,7.350704890565920024e-01
-4.613045454025268555e-01,7.386223392827768741e-01
-4.606642723083496094e-01,7.422317047552908775e-01
-4.600240290164947510e-01,7.458969044691046157e-01
-4.593837559223175049e-01,7.496166856933488276e-01
-4.587435126304626465e-01,7.533890649102152892e-01
-4.581032693386077881e-01,7.572123358975364482e-01
-4.574629962444305420e-01,7.610847464392422879e-01
-4.568227529525756836e-01,7.650037838419914138e-01
-4.561824798583984375e-01,7.689675276927152581e-01
-4.555422365665435791e-01,7.729731397640664525e-01
-4.549019634723663330e-01,7.770183640322594343e-01
-4.542617201805114746e-01,7.811000245226837890e-01
-4.536214768886566162e-01,7.852153075031500506e-01
-4.529812037944793701e-01,7.893612085439438708e-01
-4.523409605026245117e-01,7.935340131768633398e-01
-4.517006874084472656e-01,7.977304764489923095e-01
-4.510604441165924072e-01,8.019464434801313324e-01
-4.504201710224151611e-01,8.061783286401222881e-01
-4.497799277305603027e-01,8.104214977234147632e-01
-4.491396844387054443e-01,8.146717442380753127e-01
-4.484994113445281982e-01,8.189245545659069592e-01
-4.478591680526733398e-01,8.231746745790067266e-01
-4.472188949584960938e-01,8.274173383517431368e-01
-4.465786516666412354e-01,8.316467686054718200e-01
-4.459383785724639893e-01,8.358577600768768434e-01
-4.452981352806091309e-01,8.400439829988162188e-01
-4.446578919887542725e-01,8.441995340338301901e-01
-4.440176188945770264e-01,8.483182144695469162e-01
-4.433773756027221680e-01,8.523930087665467781e-01
-4.427371025085449219e-01,8.564173212815791025e-01
-4.420968592166900635e-01,8.603836757139831093e-01
-4.414565861225128174e-01,8.642850215261730362e-01
-4.408163428306579590e-01,8.681132914588030047e-01
-4.401760995388031006e-01,8.718607848952659722e-01
-4.395358264446258545e-01,8.755194764927587414e-01
-4.388955831527709961e-01,8.790806630725240822e-01
-4.382553100585937500e-01,8.825360231424834723e-01
-4.376150667667388916e-01,8.858764810154644564e-01
-4.369747936725616455e-01,8.890932466640961707e-01
-4.363345503807067871e-01,8.921768482396341682e-01
-4.356943070888519287e-01,8.951180466839314676e-01
-4.350540339946746826e-01,8.979074868765115625e-01
-4.344137907028198242e-01,9.005352680259051112e-01
-4.337735176086425781e-01,9.029919216825517125e-01
-4.331332743167877197e-01,9.052673903301364788e-01
-4.324930012226104736e-01,9.073521235538235530e-01
-4.318527579307556152e-01,9.092360961326564350e-01
-4.312124848365783691e-01,9.109096677875676562e-01
-4.305722415447235107e-01,9.123630123968755612e-01
-4.299319982528686523e-01,9.135865657029134113e-01
-4.292917251586914062e-01,9.145709853156573921e-01
-4.286514818668365479e-01,9.153069512123392926e-01
-4.280112087726593018e-01,9.157855038625086763e-01
-4.273709654808044434e-01,9.159979202480443838e-01
-4.267306923866271973e-01,9.159359059901426292e-01
-4.260904490947723389e-01,9.155914644162006510e-01
-4.254502058029174805e-01,9.149571311082382863e-01
-4.248099327087402344e-01,9.140258095393880566e-01
-4.241696894168853760e-01,9.127911171672944413e-01
-4.235294163227081299e-01,9.112470407423201024e-01
-4.228891730308532715e-01,9.093884569458454692e-01
-4.222488999366760254e-01,9.072106094066900717e-01
-4.216086566448211670e-01,9.047098156852344530e-01
-4.209684133529663086e-01,9.018828482303784533e-01
-4.203281402587890625e-01,8.987272511352779603e-01
-4.196878969669342041e-01,8.952417334250251102e-01
-4.190476238727569580e-01,8.914253730579844159e-01
-4.184073805809020996e-01,8.872786475777787452e-01
-4.177671074867248535e-01,8.828022513824524964e-01
-4.171268641948699951e-01,8.779985434465062966e-01
-4.164866209030151367e-01,8.728701564800882551e-01
-4.158463478088378906e-01,8.674205572349475979e-01
-4.152061045169830322e-01,8.616549193778295646e-01
-4.145658314228057861e-01,8.555781515964024919e-01
-4.139255881309509277e-01,8.491971402177638240e-01
-4.132853150367736816e-01,8.425185597192674791e-01
-4.126450717449188232e-01,8.355509425330973627e-01
-4.120048284530639648e-01,8.283027425979816449e-01
-4.113645553588867188e-01,8.207830983929111923e-01
-4.107243120670318604e-01,8.130028746437023557e-01
-4.100840389728546143e-01,8.049722092110949134e-01
-4.094437956809997559e-01,7.967032227502821584e-01
-4.088035225868225098e-01,7.882071155322725176e-01
-4.081632792949676514e-01,7.794971108965973450e-01
-4.075230360031127930e-01,7.705856809025020127e-01
-4.068827629089355469e-01,7.614856804131315826e-01
-4.062425196170806885e-01,7.522114882263108981e-01
-4.056022465229034424e-01,7.427760771141160845e-01
-4.049620032310485840e-01,7.331943186482563490e-01
-4.043217301368713379e-01,7.234794576086356344e-01
-4.036814868450164795e-01,7.136466134312522414e-01
-4.030412435531616211e-01,7.037096226144821109e-01
-4.024009704589843750e-01,6.936821661213823376e-01
-4.017607271671295166e-01,6.835793043483127107e-01
-4.011204540729522705e-01,6.734141013758918604e-01
-4.004802107810974121e-01,6.632012743346233918e-01
-3.998399376869201660e-01,6.529534354979968924e-01
-3.991996943950653076e-01,6.426848150418780214e-01
-3.985594511032104492e-01,6.324078847425429473e-01
-3.979191780090332031e-01,6.221347727067390032e-01
-3.972789347171783447e-01,6.118786176705075519e-01
-3.966386616230010986e-01,6.016502755657331392e-01
-3.959984183311462402e-01,5.914619853465037380e-01
-3.953581452369689941e-01,5.813236880221168690e-01
-3.947179019451141357e-01,5.712466340398107967e-01
-3.940776586532592773e-01,5.612401613802440181e-01
-3.934373855590820312e-01,5.513130932102594528e-01
-3.927971422672271729e-01,5.414750553911416020e-01
-3.921568691730499268e-01,5.317332640790519704e-01
-3.915166258811950684e-01,5.220961964945085576e-01
-3.908763527870178223e-01,5.125698956099586923e-01
-3.902361094951629639e-01,5.031616766972906163e-01
-3.895958662033081055e-01,4.938767787265998521e-01
-3.889555931091308594e-01,4.847200255953598713e-01
-3.883153498172760010e-01,4.756968126260230356e-01
-3.876750767230987549e-01,4.668102850090618539e-01
-3.870348334312438965e-01,4.580646214068542221e-01
-3.863945603370666504e-01,4.494618255854234690e-01
-3.857543170452117920e-01,4.410048863244608874e-01
-3.851140737533569336e-01,4.326950921151651031e-01
-3.844738006591796875e-01,4.245331299380712409e-01
-3.838335573673248291e-01,4.165202785910104843e-01
-3.831932842731475830e-01,4.086558457675968370e-01
-3.825530409812927246e-01,4.009400257575621573e-01
-3.819127678871154785e-01,3.933710939535792761e-01
-3.812725245952606201e-01,3.859482980607507052e-01
-3.806322813034057617e-01,3.786693021942264537e-01
-3.799920082092285156e-01,3.715314250106032112e-01
-3.793517649173736572e-01,3.645324849620106278e-01
-3.787114918231964111e-01,3.576686496618473043e-01
-3.780712485313415527e-01,3.509369778622990488e-01
-3.774309754371643066e-01,3.443329501248992841e-01
-3.767907321453094482e-01,3.378529204265392494e-01
-3.761504888534545898e-01,3.314920927251261418e-01
-3.755102157592773438e-01,3.252453567255426670e-01
-3.748699724674224854e-01,3.191082946967664924e-01
-3.742296993732452393e-01,3.130751457334950416e-01
-3.735894560813903809e-01,3.071410471479243398e-01
-3.729491829872131348e-01,3.012999547540138323e-01
-3.723089396953582764e-01,2.955468099464768628e-01
-3.716686964035034180e-01,2.898755984903065297e-01
-3.710284233093261719e-01,2.842803634514554645e-01
-3.703881800174713135e-01,2.787558802127625412e-01
-3.697479069232940674e-01,2.732959367299985232e-01
-3.691076636314392090e-01,2.678954049090540579e-01
-3.684673905372619629e-01,2.625482205818530090e-01
-3.678271472454071045e-01,2.572494721143452345e-01
-3.671869039535522461e-01,2.519936470988755062e-01
-3.665466308593750000e-01,2.467754476956613985e-01
-3.659063875675201416e-01,2.415905131466331568e-01
-3.652661144733428955e-01,2.364337624754946354e-01
-3.646258711814880371e-01,2.313013761594211459e-01
-3.639855980873107910e-01,2.261888396082625263e-01
-3.633453547954559326e-01,2.210929737998590383e-01
-3.627051115036010742e-01,2.160101692887583802e-01
-3.620648384094238281e-01,2.109372465536285546e-01
-3.614245951175689697e-01,2.058720834888685403e-01
-3.607843220233917236e-01,2.008120214652260316e-01
-3.601440787315368652e-01,1.957557879309366200e-01
-3.595038056373596191e-01,1.907015583956610527e-01
-3.588635623455047607e-01,1.856488898326151826e-01
-3.582233190536499023e-01,1.805970458585437477e-01
-3.575830459594726562e-01,1.755457655870440448e-01
-3.569428026676177979e-01,1.704959528407998803e-01
-3.563025295734405518e-01,1.654479208254935330e-01
-3.556622862815856934e-01,1.604034308211979010e-01
-3.550220131874084473e-01,1.553636501216972832e-01
-3.543817698955535889e-01,1.503311648687803981e-01
-3.537415266036987305e-01,1.453081941445342196e-01
-3.531012535095214844e-01,1.402973660872461892e-01
-3.524610102176666260e-01,1.353023625351728043e-01
-3.518207371234893799e-01,1.303262309703434596e-01
-3.511804938316345215e-01,1.253733236222833725e-01
-3.505402207374572754e-01,1.204473458371193573e-01
-3.498999774456024170e-01,1.155531320698095499e-01
-3.492597341537475586e-01,1.106951705584817702e-01
-3.486194610595703125e-01,1.058780612740557459e-01
-3.479792177677154541e-01,1.011073520970966477e-01
-3.473389446735382080e-01,9.638780933076951385e-02
-3.466987013816833496e-01,9.172517556860260157e-02
-3.460584282875061035e-01,8.712448103804870669e-02
-3.454181849956512451e-01,8.259169105432606628e-02
-3.447779119014739990e-01,7.813188672544990609e-02
-3.441376686096191406e-01,7.375104549423117106e-02
-3.434974253177642822e-01,6.945450608451331220e-02
-3.428571522235870361e-01,6.524756161879174954e-02
-3.422169089317321777e-01,6.113600109969841156e-02
-3.415766358375549316e-01,5.712474887908536303e-02
-3.409363925457000732e-01,5.321939384866958278e-02
-3.402961194515228271e-01,4.942455893760389074e-02
-3.396558761596679688e-01,4.574548948657142233e-02
-3.390156328678131104e-01,4.218664635428570620e-02
-3.383753597736358643e-01,3.875230572565868670e-02
-3.377351164817810059e-01,3.544702141980726751e-02
-3.370948433876037598e-01,3.227441915788720195e-02
-3.364546000957489014e-01,2.923847861507589130e-02
-3.358143270015716553e-01,2.634229374245622424e-02
-3.351740837097167969e-01,2.358924603422618560e-02
-3.345338404178619385e-01,2.098194661494012792e-02
-3.338935673236846924e-01,1.852279202150164394e-02
-3.332533240318298340e-01,1.621409544613383602e-02
-3.326130509376525879e-01,1.405742504671136928e-02
-3.319728076457977295e-01,1.205444280485590269e-02
-3.313325345516204834e-01,1.020601152370836928e-02
-3.306922912597656250e-01,8.513071164773844401e-03
-3.300520479679107666e-01,6.975891338381501328e-03
-3.294117748737335205e-01,5.594436839422289864e-03
-3.287715315818786621e-01,4.368483444525228521e-03
-3.281312584877014160e-01,3.297212253089210066e-03
-3.274910151958465576e-01,2.379677885133268944e-03
-3.268507421016693115e-01,1.614409215610734805e-03
-3.262104988098144531e-01,9.997231777156834198e-04
-3.255702555179595947e-01,5.335014884471078744e-04
-3.249299824237823486e-01,2.133403457253990609e-04
-3.242897391319274902e-01,3.652336427339974989e-05
-3.236494660377502441e-01,0.000000000000000000e+00
-3.230092227458953857e-01,1.004567407227874298e-04
-3.223689496517181396e-01,3.342870113374196706e-04
-3.217287063598632812e-01,6.975505837392148578e-04
-3.210884630680084229e-01,1.186098469579732750e-03
-3.204481899738311768e-01,1.795560314532096413e-03
-3.198079466819763184e-01,2.521280373434908739e-03
-3.191676735877990723e-01,3.358436445310974960e-03
-3.185274302959442139e-01,4.301931126428293339e-03
-3.178871572017669678e-01,5.346607281811799339e-03
-3.172469139099121094e-01,6.486996704495595623e-03
-3.166066706180572510e-01,7.717612113341765223e-03
-3.159663975238800049e-01,9.032841181727313540e-03
-3.153261542320251465e-01,1.042680357929626211e-02
-3.146858811378479004e-01,1.189380657772076688e-02
-3.140456378459930420e-01,1.342773227288063254e-02
-3.134053647518157959e-01,1.502282140519151099e-02
-3.127651214599609375e-01,1.667287861957289508e-02
-3.121248781681060791e-01,1.837199888771312573e-02
-3.114846050739288330e-01,2.011424466581956949e-02
-3.108443617820739746e-01,2.189351035370012966e-02
-3.102040886878967285e-01,2.370402783868286178e-02
-3.095638453960418701e-01,2.553980613411654943e-02
-3.089235723018646240e-01,2.739519461483386209e-02
-3.082833290100097656e-01,2.926437419274297014e-02
-3.076430857181549072e-01,3.114190367097524614e-02
-3.070028126239776611e-01,3.302241699503394301e-02
-3.063625693321228027e-01,3.490049962940622308e-02
-3.057222962379455566e-01,3.677120015574253387e-02
-3.050820529460906982e-01,3.862942280475278878e-02
-3.044417798519134521e-01,4.047055800596455200e-02
-3.038015365600585938e-01,4.228990682179079030e-02
-3.031612932682037354e-01,4.408322024130928440e-02
-3.025210201740264893e-01,4.584642067441135893e-02
-3.018807768821716309e-01,4.757546146759228378e-02
-3.012405037879943848e-01,4.926679765546326806e-02
-3.006002604961395264e-01,5.091682874853820095e-02
-2.999599874019622803e-01,5.252248403512993491e-02
-2.993197441101074219e-01,5.408062862265072823e-02
-2.986795008182525635e-01,5.558862512390305710e-02
-2.980392277240753174e-01,5.704400102795315064e-02
-2.973989844322204590e-01,5.844436529197949426e-02
-2.967587113380432129e-01,5.978781791109533117e-02
-2.961184680461883545e-01,6.107244861714233863e-02
-2.954781949520111084e-01,6.229676547527240871e-02
-2.948379516601562500e-01,6.345934845438971905e-02
-2.941977083683013916e-01,6.455905862884403490e-02
-2.935574352741241455e-01,6.559507435306244361e-02
-2.929171919822692871e-01,6.656654245108128976e-02
-2.922769188880920410e-01,6.747304118263830475e-02
-2.916366755962371826e-01,6.831412096395172995e-02
-2.909964025020599365e-01,6.908969407401066576e-02
-2.903561592102050781e-01,6.979968717047446702e-02
-2.897159159183502197e-01,7.044434011875289059e-02
-2.890756428241729736e-01,7.102393520108174485e-02
-2.884353995323181152e-01,7.153889661358370233e-02
-2.877951264381408691e-01,7.198989140571931955e-02
-2.871548831462860107e-01,7.237753613690856014e-02
-2.865146100521087646e-01,7.270271522537719022e-02
-2.858743667602539062e-01,7.296633211466962976e-02
-2.852341234683990479e-01,7.316947239388049695e-02
-2.845938503742218018e-01,7.331318435612477202e-02
-2.839536070823669434e-01,7.339875169052945125e-02
-2.833133339881896973e-01,7.342741073658132223e-02
-2.826730906963348389e-01,7.340052922277884306e-02
-2.820328176021575928e-01,7.331953637829879966e-02
-2.813925743103027344e-01,7.318592038467519600e-02
-2.807523310184478760e-01,7.300119351370515375e-02
-2.801120579242706299e-01,7.276694750814538537e-02
-2.794718146324157715e-01,7.248485891999312258e-02
-2.788315415382385254e-01,7.215651763024855114e-02
-2.781912982463836670e-01,7.178369851646593247e-02
-2.775510251522064209e-01,7.136811059975745053e-02
-2.769107818603515625e-01,7.091158480554238253e-02
-2.762705385684967041e-01,7.041588851620428358e-02
-2.756302654743194580e-01,6.988286471232463271e-02
-2.749900221824645996e-01,6.931442127975540046e-02
-2.743497490882873535e-01,6.871239487680691482e-02
-2.737095057964324951e-01,6.807877094049086253e-02
-2.730692327022552490e-01,6.741545188178710291e-02
-2.724289894104003906e-01,6.672446970965184576e-02
-2.717887461185455322e-01,6.600777048219486076e-02
-2.711484730243682861e-01,6.526730370542033199e-02
-2.705082297325134277e-01,6.450523660601215070e-02
-2.698679566383361816e-01,6.372352352927279640e-02
-2.692277133464813232e-01,6.292433338284819655e-02
-2.685874402523040771e-01,6.210963910571010160e-02
-2.679471969604492188e-01,6.128165421013997971e-02
-2.673069238662719727e-01,6.044241045076415020e-02
-2.666666805744171143e-01,5.959414404886675953e-02
-2.660264372825622559e-01,5.873892581230144572e-02
-2.653861641883850098e-01,5.787886946015508016e-02
-2.647459208965301514e-01,5.701622294868169405e-02
-2.641056478023529053e-01,5.615306076536441537e-02
-2.634654045104980469e-01,5.529161029148754736e-02
-2.628251314163208008e-01,5.443396133984190755e-02
-2.621848881244659424e-01,5.358233138829504583e-02
-2.615446448326110840e-01,5.273881714657191466e-02
-2.609043717384338379e-01,5.190549593129167860e-02
-2.602641284465789795e-01,5.108455483933438401e-02
-2.596238553524017334e-01,5.027799815111588799e-02
-2.589836120605468750e-01,4.948794581555571170e-02
-2.583433389663696289e-01,4.871634793282186848e-02
-2.577030956745147705e-01,4.796526185685490162e-02
-2.570628523826599121e-01,4.723661414610536013e-02
-2.564225792884826660e-01,4.653225682148942610e-02
-2.557823359966278076e-01,4.585409829324538222e-02
-2.551420629024505615e-01,4.520390622241787781e-02
-2.545018196105957031e-01,4.458347473530910321e-02
-2.538615465164184570e-01,4.399442350493920628e-02
-2.532213032245635986e-01,4.343843604571429040e-02
-2.525810599327087402e-01,4.291700948082599609e-02
-2.519407868385314941e-01,4.243164542031596653e-02
-2.513005435466766357e-01,4.198376390026048455e-02
-2.506602704524993896e-01,4.157467244484625013e-02
-2.500200271606445312e-01,4.120565682423293907e-02
-2.493797689676284790e-01,4.087786034973017735e-02
-2.487395107746124268e-01,4.059237189749431707e-02
-2.480992525815963745e-01,4.035021733551324985e-02
-2.474589943885803223e-01,4.015231639117722295e-02
-2.468187510967254639e-01,3.999947140491411091e-02
-2.461784929037094116e-01,3.989246802044466023e-02
-2.455382347106933594e-01,3.983196710948977426e-02
-2.448979765176773071e-01,3.981854995344402681e-02
-2.442577183246612549e-01,3.985272519443228134e-02
-2.436174601316452026e-01,3.993488233471031990e-02
-2.429772019386291504e-01,4.006541901147553375e-02
-2.423369437456130981e-01,4.024455019281258927e-02
-2.416967004537582397e-01,4.047250855739648046e-02
-2.410564422607421875e-01,4.074938027151109310e-02
-2.404161840677261353e-01,4.107524288252850653e-02
-2.397759258747100830e-01,4.145005481980135187e-02
-2.391356676816940308e-01,4.187380717657518403e-02
-2.384954094886779785e-01,4.234630464897559676e-02
-2.378551512956619263e-01,4.286743777783774689e-02
-2.372149080038070679e-01,4.343690707418002006e-02
-2.365746498107910156e-01,4.405450984462078168e-02
-2.359343916177749634e-01,4.471991302620015318e-02
-2.352941334247589111e-01,4.543277452582561438e-02
-2.346538752317428589e-01,4.619273123375311485e-02
-2.340136170387268066e-01,4.699940743982278235e-02
-2.333733588457107544e-01,4.785236145814142361e-02
-2.327331155538558960e-01,4.875113404255415617e-02
-2.320928573608398438e-01,4.969538294946307388e-02
-2.314525991678237915e-01,5.068458193784275423e-02
-2.308123409748077393e-01,5.171831758915512722e-02
-2.301720827817916870e-01,5.279613592255083532e-02
-2.295318245887756348e-01,5.391758178385508415e-02
-2.288915663957595825e-01,5.508221299754811895e-02
-2.282513231039047241e-01,5.628960162565022074e-02
-2.276110649108886719e-01,5.753936347594024170e-02
-2.269708067178726196e-01,5.883107072648474656e-02
-2.263305485248565674e-01,6.016436022753257618e-02
-2.256902903318405151e-01,6.153882000657606710e-02
-2.250500321388244629e-01,6.295416900258210546e-02
-2.244097739458084106e-01,6.441003318482518836e-02
-2.237695306539535522e-01,6.590610204828006857e-02
-2.231292724609375000e-01,6.744212963531381888e-02
-2.224890142679214478e-01,6.901783142602457843e-02
-2.218487560749053955e-01,7.063296065237967269e-02
-2.212084978818893433e-01,7.228726995989909199e-02
-2.205682396888732910e-01,7.398058449003874770e-02
-2.199279814958572388e-01,7.571268146230458740e-02
-2.192877382040023804e-01,7.748334284298685759e-02
-2.186474800109863281e-01,7.929247834303199127e-02
-2.180072218179702759e-01,8.113987092352203945e-02
-2.173669636249542236e-01,8.302539272815501192e-02
-2.167267054319381714e-01,8.494887781062843146e-02
-2.160864472389221191e-01,8.691013948620485152e-02
-2.154461890459060669e-01,8.890904354706874457e-02
-2.148059457540512085e-01,9.094538033137400390e-02
-2.141656875610351562e-01,9.301907404953801972e-02
-2.135254293680191040e-01,9.512986265195877422e-02
-2.128851711750030518e-01,9.727757213271193137e-02
-2.122449129819869995e-01,9.946195166095872509e-02
-2.116046547889709473e-01,1.016827798112398540e-01
-2.109643965959548950e-01,1.039397800018924123e-01
-2.103241533041000366e-01,1.062325867322826412e-01
-2.096838951110839844e-01,1.085609772515416793e-01
-2.090436369180679321e-01,1.109245234606861530e-01
-2.084033787250518799e-01,1.133228546836013706e-01
-2.077631205320358276e-01,1.157555078223673206e-01
-2.071228623390197754e-01,1.182220008278638268e-01
-2.064826041460037231e-01,1.207218273184724744e-01
-2.058423459529876709e-01,1.232543898456452958e-01
-2.052021026611328125e-01,1.258190598416639716e-01
-2.045618444681167603e-01,1.284152794946376019e-01
-2.039215862751007080e-01,1.310422956857673071e-01
-2.032813280820846558e-01,1.336993734709688297e-01
-2.026410698890686035e-01,1.363857296425252663e-01
-2.020008116960525513e-01,1.391005045889475156e-01
-2.013605535030364990e-01,1.418428917226370878e-01
-2.007203102111816406e-01,1.446118435083114662e-01
-2.000800520181655884e-01,1.474065692402306560e-01
-1.994397938251495361e-01,1.502260186306156875e-01
-1.987995356321334839e-01,1.530691465359432790e-01
-1.981592774391174316e-01,1.559349137078802627e-01
-1.975190192461013794e-01,1.588222205994820335e-01
-1.968787610530853271e-01,1.617299636758597892e-01
-1.962385177612304688e-01,1.646569297547917365e-01
-1.955982595682144165e-01,1.676021000675218531e-01
-1.949580013751983643e-01,1.705642310308901344e-01
-1.943177431821823120e-01,1.735421361519224881e-01
-1.936774849891662598e-01,1.765346147599093918e-01
-1.930372267961502075e-01,1.795404428542370923e-01
-1.923969686031341553e-01,1.825584612517632266e-01
-1.917567253112792969e-01,1.855873552468523258e-01
-1.911164671182632446e-01,1.886260787066875722e-01
-1.904762089252471924e-01,1.916733699719532780e-01
-1.898359507322311401e-01,1.947280638667612251e-01
-1.891956925392150879e-01,1.977889860878425665e-01
-1.885554343461990356e-01,2.008550133109592295e-01
-1.879151761531829834e-01,2.039249977523205359e-01
-1.872749328613281250e-01,2.069978184510845587e-01
-1.866346746683120728e-01,2.100725182359273191e-01
-1.859944164752960205e-01,2.131480083620744814e-01
-1.853541582822799683e-01,2.162232988034675785e-01
-1.847139000892639160e-01,2.192974160190765964e-01
-1.840736418962478638e-01,2.223694211899140960e-01
-1.834333837032318115e-01,2.254384545967358378e-01
-1.827931404113769531e-01,2.285035834215438655e-01
-1.821528822183609009e-01,2.315641536031387560e-01
-1.815126240253448486e-01,2.346192945457996615e-01
-1.808723658323287964e-01,2.376683017849110513e-01
-1.802321076393127441e-01,2.407105108377480818e-01
-1.795918494462966919e-01,2.437452509271205159e-01
-1.789515912532806396e-01,2.467719401446855088e-01
-1.783113479614257812e-01,2.497899296731693752e-01
-1.776710897684097290e-01,2.527988533190832499e-01
-1.770308315753936768e-01,2.557981238155271342e-01
-1.763905733823776245e-01,2.587873248081704602e-01
-1.757503151893615723e-01,2.617660547599029996e-01
-1.751100569963455200e-01,2.647338488932859946e-01
-1.744697988033294678e-01,2.676904295722204452e-01
-1.738295555114746094e-01,2.706353804795806894e-01
-1.731892973184585571e-01,2.735685480290839244e-01
-1.725490391254425049e-01,2.764895700473877227e-01
-1.719087809324264526e-01,2.793982316076846217e-01
-1.712685227394104004e-01,2.822942603507749837e-01
-1.706282645463943481e-01,2.851774875440167278e-01
-1.699880063533782959e-01,2.880476823783419960e-01
-1.693477630615234375e-01,2.909045855404457370e-01
-1.687075048685073853e-01,2.937481918819289106e-01
-1.680672466754913330e-01,2.965782949981421446e-01
-1.674269884824752808e-01,2.993946966533820309e-01
-1.667867302894592285e-01,3.021972681133444638e-01
-1.661464720964431763e-01,3.049859160810663994e-01
-1.655062139034271240e-01,3.077604406848015728e-01
-1.648659706115722656e-01,3.105207072201103813e-01
-1.642257124185562134e-01,3.132666877382863646e-01
-1.635854542255401611e-01,3.159982449858880216e-01
-1.629451960325241089e-01,3.187152282266221270e-01
-1.623049378395080566e-01,3.214175343445271338e-01
-1.616646796464920044e-01,3.241050730171224359e-01
-1.610244214534759521e-01,3.267777229372526016e-01
-1.603841632604598999e-01,3.294353911589240624e-01
-1.597439199686050415e-01,3.320779142510277282e-01
-1.591036617755889893e-01,3.347053561901462970e-01
-1.584634035825729370e-01,3.373175164500628043e-01
-1.578231453895568848e-01,3.399143770314942969e-01
-1.571828871965408325e-01,3.424958225357004338e-01
-1.565426290035247803e-01,3.450618233545155178e-01
-1.559023708105087280e-01,3.476123471371019846e-01
-1.552621275186538696e-01,3.501472567654015933e-01
-1.546218693256378174e-01,3.526666717445570143e-01
-1.539816111326217651e-01,3.551705091406560655e-01
-1.533413529396057129e-01,3.576587926650702798e-01
-1.527010947465896606e-01,3.601315256625050587e-01
-1.520608365535736084e-01,3.625887785465220503e-01
-1.514205783605575562e-01,3.650305695492095381e-01
-1.507803350687026978e-01,3.674569362840589548e-01
-1.501400768756866455e-01,3.698680785548171812e-01
-1.494998186826705933e-01,3.722640264358485496e-01
-1.488595604896545410e-01,3.746449396023567857e-01
-1.482193022966384888e-01,3.770109718344478722e-01
-1.475790441036224365e-01,3.793622724664791335e-01
-1.469387859106063843e-01,3.816990295227791208e-01
-1.462985426187515259e-01,3.840213972755623928e-01
-1.456582844257354736e-01,3.863297062235098167e-01
-1.450180262327194214e-01,3.886241211935912432e-01
-1.443777680397033691e-01,3.909049006743563481e-01
-1.437375098466873169e-01,3.931723151926451720e-01
-1.430972516536712646e-01,3.954266242197546077e-01
-1.424569934606552124e-01,3.976681436954523363e-01
-1.418167501688003540e-01,3.998970629988569669e-01
-1.411764919757843018e-01,4.021138294449784212e-01
-1.405362337827682495e-01,4.043186482402818527e-01
-1.398959755897521973e-01,4.065118712894211228e-01
-1.392557173967361450e-01,4.086937543337079148e-01
-1.386154592037200928e-01,4.108646167833480689e-01
-1.379752010107040405e-01,4.130247723871964816e-01
-1.373349577188491821e-01,4.151744528595702199e-01
-1.366946995258331299e-01,4.173139984059393015e-01
-1.360544413328170776e-01,4.194436528649689855e-01
-1.354141831398010254e-01,4.215636663759463332e-01
-1.347739249467849731e-01,4.236742781418838533e-01
-1.341336667537689209e-01,4.257757012934595409e-01
-1.334934085607528687e-01,4.278681526194922924e-01
-1.328531652688980103e-01,4.299517188425636682e-01
-1.322129070758819580e-01,4.320266882286407650e-01
-1.315726488828659058e-01,4.340931539010703943e-01
-1.309323906898498535e-01,4.361511891781835182e-01
-1.302921324968338013e-01,4.382009256172674228e-01
-1.296518743038177490e-01,4.402423626552485203e-01
-1.290116161108016968e-01,4.422755796797477323e-01
-1.283713728189468384e-01,4.443005127953290057e-01
-1.277311146259307861e-01,4.463172297691042623e-01
-1.270908564329147339e-01,4.483256359163334537e-01
-1.264505982398986816e-01,4.503256787208878009e-01
-1.258103400468826294e-01,4.523172162687454367e-01
-1.251700818538665771e-01,4.543001662699315268e-01
-1.245298311114311218e-01,4.562743273714131576e-01
-1.238895729184150696e-01,4.582396123590406489e-01
-1.232493147253990173e-01,4.601957713086175517e-01
-1.226090639829635620e-01,4.621425912015943993e-01
-1.219688057899475098e-01,4.640798895200095586e-01
-1.213285475969314575e-01,4.660073564841429317e-01
-1.206882894039154053e-01,4.679247967960957766e-01
-1.200480386614799500e-01,4.698318798974421284e-01
-1.194077804684638977e-01,4.717283727923775594e-01
-1.187675222754478455e-01,4.736139410037565334e-01
-1.181272715330123901e-01,4.754882986674751066e-01
-1.174870133399963379e-01,4.773511663665876981e-01
-1.168467551469802856e-01,4.792022143008023427e-01
-1.162064969539642334e-01,4.810411428621570451e-01
-1.155662462115287781e-01,4.828675914786577650e-01
-1.149259880185127258e-01,4.846813181117202163e-01
-1.142857298254966736e-01,4.864820004946581733e-01
-1.136454790830612183e-01,4.882693124069370505e-01
-1.130052208900451660e-01,4.900429977496534306e-01
-1.123649626970291138e-01,4.918027545378214072e-01
-1.117247045040130615e-01,4.935483053894071936e-01
-1.110844537615776062e-01,4.952793767266161495e-01
-1.104441955685615540e-01,4.969957410598166980e-01
-1.098039373755455017e-01,4.986971689118089301e-01
-1.091636791825294495e-01,5.003834175924026795e-01
-1.085234284400939941e-01,5.020542437880664011e-01
-1.078831702470779419e-01,5.037095264955859797e-01
-1.072429120540618896e-01,5.053490447340966973e-01
-1.066026613116264343e-01,5.069726330517076995e-01
-1.059624031186103821e-01,5.085801606523849827e-01
-1.053221449255943298e-01,5.101715205643362339e-01
-1.046818867325782776e-01,5.117465666342937425e-01
-1.040416359901428223e-01,5.133052106795616965e-01
-1.034013777971267700e-01,5.148474312210211679e-01
-1.027611196041107178e-01,5.163731212660600534e-01
-1.021208688616752625e-01,5.178822480537839112e-01
-1.014806106686592102e-01,5.193748148197494530e-01
-1.008403524756431580e-01,5.208508249163186221e-01
-1.002000942826271057e-01,5.223102763043847574e-01
-9.955984354019165039e-02,5.237532054153404282e-01
-9.891958534717559814e-02,5.251796358291884737e-01
-9.827932715415954590e-02,5.265896937846434867e-01
-9.763907641172409058e-02,5.279834036773176642e-01
-9.699881821870803833e-02,5.293609092645148451e-01
-9.635856002569198608e-02,5.307223111469721033e-01
-9.571830183267593384e-02,5.320677075182764781e-01
-9.507805109024047852e-02,5.333972552422627800e-01
-9.443779289722442627e-02,5.347111355538496369e-01
-9.379753470420837402e-02,5.360094863932785003e-01
-9.315727651119232178e-02,5.372924762988944281e-01
-9.251702576875686646e-02,5.385603211602369988e-01
-9.187676757574081421e-02,5.398131971017368080e-01
-9.123650938272476196e-02,5.410513389408633245e-01
-9.059625864028930664e-02,5.422749307885879055e-01
-8.995600044727325439e-02,5.434842171850249315e-01
-8.931574225425720215e-02,5.446794459138430966e-01
-8.867548406124114990e-02,5.458608025045372791e-01
-8.803523331880569458e-02,5.470285578736127086e-01
-8.739497512578964233e-02,5.481829585623763101e-01
-8.675471693277359009e-02,5.493242547216348193e-01
-8.611446619033813477e-02,5.504526670467759786e-01
-8.547420799732208252e-02,5.515684669104885529e-01
-8.483394980430603027e-02,5.526719051362380952e-01
-8.419369161128997803e-02,5.537632082631667174e-01
-8.355344086885452271e-02,5.548426228623828393e-01
-8.291318267583847046e-02,5.559103752644372065e-01
-8.227292448282241821e-02,5.569667450254387475e-01
-8.163267374038696289e-02,5.580118905568740573e-01
-8.099241554737091064e-02,5.590460516094637455e-01
-8.035215735435485840e-02,5.600694606332456971e-01
-7.971189916133880615e-02,5.610822558222325895e-01
-7.907164841890335083e-02,5.620846708409215076e-01
-7.843139022588729858e-02,5.630768570760507075e-01
-7.779113203287124634e-02,5.640589984711708027e-01
-7.715088129043579102e-02,5.650311823171820791e-01
-7.651062309741973877e-02,5.659935672731029044e-01
-7.587036490440368652e-02,5.669462792318364919e-01
-7.523010671138763428e-02,5.678893693098987505e-01
-7.458985596895217896e-02,5.688229300330598370e-01
-7.394959777593612671e-02,5.697470117983463034e-01
-7.330933958292007446e-02,5.706616323135280666e-01
-7.266908884048461914e-02,5.715667934056454236e-01
-7.202883064746856689e-02,5.724624953459245269e-01
-7.138857245445251465e-02,5.733486798264491036e-01
-7.074831426143646240e-02,5.742252898706743380e-01
-7.010806351900100708e-02,5.750921952384171476e-01
-6.946780532598495483e-02,5.759493183338291189e-01
-6.882754713296890259e-02,5.767964918252426187e-01
-6.818728893995285034e-02,5.776335189904457934e-01
-6.754703819751739502e-02,5.784602146455721794e-01
-6.690678000450134277e-02,5.792763157845604027e-01
-6.626652181148529053e-02,5.800815445935700865e-01
-6.562627106904983521e-02,5.808756095768234928e-01
-6.498601287603378296e-02,5.816581596332950355e-01
-6.434575468301773071e-02,5.824288301394755507e-01
-6.370549649000167847e-02,5.831872050978534894e-01
-6.306524574756622314e-02,5.839328077459473576e-01
-6.242498755455017090e-02,5.846651735145536044e-01
-6.178473308682441711e-02,5.853837707076081642e-01
-6.114447489380836487e-02,5.860880817991169778e-01
-6.050422042608261108e-02,5.867774591202445933e-01
-5.986396223306655884e-02,5.874512560712590314e-01
-5.922370776534080505e-02,5.881088249289083691e-01
-5.858344957232475281e-02,5.887494035339404519e-01
-5.794319510459899902e-02,5.893723006954640908e-01
-5.730293691158294678e-02,5.899766485099764424e-01
-5.666268244385719299e-02,5.905616256165098221e-01
-5.602242797613143921e-02,5.911263897164786840e-01
-5.538216978311538696e-02,5.916699811992316427e-01
-5.474191531538963318e-02,5.921914866936242028e-01
-5.410165712237358093e-02,5.926899241367804549e-01
-5.346140265464782715e-02,5.931642328619224358e-01
-5.282114446163177490e-02,5.936134129498942258e-01
-5.218088999390602112e-02,5.940363767510081772e-01
-5.154063552618026733e-02,5.944319908395225838e-01
-5.090037733316421509e-02,5.947991688641325325e-01
-5.026012286543846130e-02,5.951367342332618549e-01
-4.961986467242240906e-02,5.954435559081501239e-01
-4.897961020469665527e-02,5.957184708245426563e-01
-4.833935201168060303e-02,5.959602698376280649e-01
-4.769909754395484924e-02,5.961677884695131269e-01
-4.705884307622909546e-02,5.963398608780599019e-01
-4.641858488321304321e-02,5.964753249439933569e-01
-4.577833041548728943e-02,5.965730301773026767e-01
-4.513807222247123718e-02,5.966318621679747025e-01
-4.449781775474548340e-02,5.966506964158950765e-01
-4.385755956172943115e-02,5.966285250743985635e-01
-4.321730509400367737e-02,5.965642925532890217e-01
-4.257704690098762512e-02,5.964570665431461194e-01
-4.193679243326187134e-02,5.963059032599922205e-01
-4.129653796553611755e-02,5.961099864836940654e-01
-4.065627977252006531e-02,5.958685508318115609e-01
-4.001602530479431152e-02,5.955809186017830825e-01
-3.937576711177825928e-02,5.952464817036275946e-01
-3.873551264405250549e-02,5.948647592098916803e-01
-3.809525445103645325e-02,5.944353257970753646e-01
-3.745499998331069946e-02,5.939579159217238669e-01
-3.681474179029464722e-02,5.934323715361733420e-01
-3.617448732256889343e-02,5.928586289384236707e-01
-3.553423285484313965e-02,5.922367803997885538e-01
-3.489397466182708740e-02,5.915670321995394332e-01
-3.425372019410133362e-02,5.908497528622613792e-01
-3.361346200108528137e-02,5.900854345581549865e-01
-3.297320753335952759e-02,5.892747438307237573e-01
-3.233294934034347534e-02,5.884184663067171250e-01
-3.169269487261772156e-02,5.875175473499485435e-01
-3.105243854224681854e-02,5.865730996213192050e-01
-3.041218221187591553e-02,5.855863541760033542e-01
-2.977192588150501251e-02,5.845587563255150165e-01
-2.913166955113410950e-02,5.834918407859248646e-01
-2.849141508340835571e-02,5.823873543733659730e-01
-2.785115875303745270e-02,5.812471340769969075e-01
-2.721090242266654968e-02,5.800731850913911636e-01
-2.657064609229564667e-02,5.788676600145334916e-01
-2.593038976192474365e-02,5.776328575096956186e-01
-2.529013343155384064e-02,5.763711650561260669e-01
-2.464987710118293762e-02,5.750851230546105697e-01
-2.400962263345718384e-02,5.737774228412675370e-01
-2.336936630308628082e-02,5.724508011901980886e-01
-2.272910997271537781e-02,5.711081055446269872e-01
-2.208885364234447479e-02,5.697523053053763498e-01
-2.144859731197357178e-02,5.683864359704595692e-01
-2.080834098160266876e-02,5.670135946539707206e-01
-2.016808465123176575e-02,5.656369980662496744e-01
-1.952782832086086273e-02,5.642598322396201738e-01
-1.888757199048995972e-02,5.628853116655223587e-01
-1.824731752276420593e-02,5.615168234806926506e-01
-1.760706119239330292e-02,5.601576109190453678e-01
-1.696680486202239990e-02,5.588110141316415813e-01
-1.632654853165149689e-02,5.574803589378611868e-01
-1.568629220128059387e-02,5.561689269237790612e-01
-1.504603587090969086e-02,5.548800222569241214e-01
-1.440578047186136246e-02,5.536168471508764455e-01
-1.376552414149045944e-02,5.523826140384047179e-01
-1.312526781111955643e-02,5.511804360029781691e-01
-1.248501241207122803e-02,5.500134255300839214e-01
-1.184475608170032501e-02,5.488844940717045873e-01
-1.120449975132942200e-02,5.477966069253858983e-01
-1.056424342095851898e-02,5.467525321634996160e-01
-9.923987090587615967e-03,5.457549820752900516e-01
-9.283731691539287567e-03,5.448065148098844013e-01
-8.643475361168384552e-03,5.439096339389619672e-01
-8.003219030797481537e-03,5.430666288101839712e-01
-7.362963166087865829e-03,5.422797244604109501e-01
-6.722707301378250122e-03,5.415509449421120891e-01
-6.082450971007347107e-03,5.408821950759685748e-01
-5.442194640636444092e-03,5.402752415558529364e-01
-4.801938775926828384e-03,5.397316528137769964e-01
-4.161682911217212677e-03,5.392528660640669713e-01
-3.521426580846309662e-03,5.388401237045186143e-01
-2.881170483306050301e-03,5.384945046070237495e-01
-2.240914385765790939e-03,5.382169057469323725e-01
-1.600658288225531578e-03,5.380080723534561571e-01
-9.604021906852722168e-04,5.378685390571327218e-01
-3.201460931450128555e-04,5.377986664884293333e-01
3.201460931450128555e-04,5.377986615650378610e-01
9.604021906852722168e-04,5.378685242899550190e-01
1.600658288225531578e-03,5.380080477592557031e-01
2.240914385765790939e-03,5.382168716142841092e-01
2.881170483306050301e-03,5.384944609131423476e-01
3.521426580846309662e-03,5.388400699675424121e-01
4.161682911217212677e-03,5.392528034186518937e-01
4.801938775926828384e-03,5.397315809560403466e-01
5.442194640636444092e-03,5.402751602181337098e-01
6.082450971007347107e-03,5.408821059253825503e-01
6.722707301378250122e-03,5.415508463423805985e-01
7.362963166087865829e-03,5.422796185722473794e-01
8.003219030797481537e-03,5.430665149988302964e-01
8.643475361168384552e-03,5.439095125289865607e-01
9.283731691539287567e-03,5.448063879317017744e-01
9.923987090587615967e-03,5.457548447550299997e-01
1.056424342095851898e-02,5.467523900855923991e-01
1.120449975132942200e-02,5.477964604232310464e-01
1.184475608170032501e-02,5.488843434873249549e-01
1.248501241207122803e-02,5.500132679293314730e-01
1.312526781111955643e-02,5.511802750892056402e-01
1.376552414149045944e-02,5.523824470214826476e-01
1.440578047186136246e-02,5.536166745321500215e-01
1.504603587090969086e-02,5.548798475558007759e-01
1.568629220128059387e-02,5.561687505077999027e-01
1.632654853165149689e-02,5.574801754381644159e-01
1.696680486202239990e-02,5.588108353790426364e-01
1.760706119239330292e-02,5.601574261006403432e-01
1.824731752276420593e-02,5.615166332510614922e-01
1.888757199048995972e-02,5.628851218067016937e-01
1.952782832086086273e-02,5.642596480663017999e-01
2.016808465123176575e-02,5.656368147733443763e-01
2.080834098160266876e-02,5.670134078875395112e-01
2.144859731197357178e-02,5.683862553720473443e-01
2.208885364234447479e-02,5.697521221349854947e-01
2.272910997271537781e-02,5.711079203849944719e-01
2.336936630308628082e-02,5.724506146066348222e-01
2.400962263345718384e-02,5.737772353799437397e-01
2.464987710118293762e-02,5.750849577785919209e-01
2.529013343155384064e-02,5.763709846113167501e-01
2.593038976192474365e-02,5.776326843323857929e-01
2.657064609229564667e-02,5.788674807106719555e-01
2.721090242266654968e-02,5.800730197424650569e-01
2.785115875303745270e-02,5.812469637378510079e-01
2.849141508340835571e-02,5.823871916056848619e-01
2.913166955113410950e-02,5.834916854233438421e-01
2.977192588150501251e-02,5.845585976128955252e-01
3.041218221187591553e-02,5.855862130935740595e-01
3.105243854224681854e-02,5.865729558133003785e-01
3.169269487261772156e-02,5.875174015758495294e-01
3.233294934034347534e-02,5.884183279277666045e-01
3.297320753335952759e-02,5.892746126167431875e-01
3.361346200108528137e-02,5.900853180431639977e-01
3.425372019410133362e-02,5.908496279256945094e-01
3.489397466182708740e-02,5.915669141241597373e-01
3.553423285484313965e-02,5.922366689322675626e-01
3.617448732256889343e-02,5.928585238253849532e-01
3.681474179029464722e-02,5.934322725250575914e-01
3.745499998331069946e-02,5.939578227615736061e-01
3.809525445103645325e-02,5.944352330886459868e-01
3.873551264405250549e-02,5.948646721729500264e-01
3.937576711177825928e-02,5.952463910124690116e-01
4.001602530479431152e-02,5.955808251514760343e-01
4.065627977252006531e-02,5.958684713384272413e-01
4.129653796553611755e-02,5.961099121828832281e-01
4.193679243326187134e-02,5.963058338892057719e-01
4.257704690098762512e-02,5.964570018467481027e-01
4.321730509400367737e-02,5.965642262557988573e-01
4.385755956172943115e-02,5.966284633804135318e-01
4.449781775474548340e-02,5.966506442823433787e-01
4.513807222247123718e-02,5.966318089204265540e-01
4.577833041548728943e-02,5.965729852801358035e-01
4.641858488321304321e-02,5.964752791881147154e-01
4.705884307622909546e-02,5.963398185327344336e-01
4.769909754395484924e-02,5.961677457646894496e-01
4.833935201168060303e-02,5.959602336886580254e-01
4.897961020469665527e-02,5.957184344483867910e-01
4.961986467242240906e-02,5.954435223903935537e-01
5.026012286543846130e-02,5.951367033829910724e-01
5.090037733316421509e-02,5.947991381362962571e-01
5.154063552618026733e-02,5.944319669603626011e-01
5.218088999390602112e-02,5.940363528523620040e-01
5.282114446163177490e-02,5.936133892236510334e-01
5.346140265464782715e-02,5.931642111423598429e-01
5.410165712237358093e-02,5.926899027479501925e-01
5.474191531538963318e-02,5.921914685517144505e-01
5.538216978311538696e-02,5.916699659189381677e-01
5.602242797613143921e-02,5.911263734677536519e-01
5.666268244385719299e-02,5.905616108223177285e-01
5.730293691158294678e-02,5.899766350546427063e-01
5.794319510459899902e-02,5.893722884710292931e-01
5.858344957232475281e-02,5.887493908548728783e-01
5.922370776534080505e-02,5.881088148713189412e-01
5.986396223306655884e-02,5.874512469632078293e-01
6.050422042608261108e-02,5.867774508809580070e-01
6.114447489380836487e-02,5.860880732901065926e-01
6.178473308682441711e-02,5.853837630267477721e-01
6.242498755455017090e-02,5.846651665886772875e-01
6.306524574756622314e-02,5.839327999479468900e-01
6.370549649000167847e-02,5.831872015896366612e-01
6.434575468301773071e-02,5.824288269862591960e-01
6.498601287603378296e-02,5.816581568021925719e-01
6.562627106904983521e-02,5.808756065298164017e-01
6.626652181148529053e-02,5.800815395887664039e-01
6.690678000450134277e-02,5.792763113054304469e-01
6.754703819751739502e-02,5.784602110052228241e-01
6.818728893995285034e-02,5.776335173649318477e-01
6.882754713296890259e-02,5.767964900850994781e-01
6.946780532598495483e-02,5.759493170415632690e-01
7.010806351900100708e-02,5.750921940880515670e-01
7.074831426143646240e-02,5.742252876201749956e-01
7.138857245445251465e-02,5.733486776456135914e-01
7.202883064746856689e-02,5.724624935720390440e-01
7.266908884048461914e-02,5.715667916903406365e-01
7.330933958292007446e-02,5.706616316806885081e-01
7.394959777593612671e-02,5.697470111266484949e-01
7.458985596895217896e-02,5.688229294395767965e-01
7.523010671138763428e-02,5.678893682622652150e-01
7.587036490440368652e-02,5.669462783851404453e-01
7.651062309741973877e-02,5.659935664596029703e-01
7.715088129043579102e-02,5.650311816014736976e-01
7.779113203287124634e-02,5.640589981566717093e-01
7.843139022588729858e-02,5.630768567999488994e-01
7.907164841890335083e-02,5.620846705987876391e-01
7.971189916133880615e-02,5.610822553272942770e-01
8.035215735435485840e-02,5.600694602620004403e-01
8.099241554737091064e-02,5.590460512849357855e-01
8.163267374038696289e-02,5.580118902734878539e-01
8.227292448282241821e-02,5.569667449018411709e-01
8.291318267583847046e-02,5.559103751567393559e-01
8.355344086885452271e-02,5.548426227686400480e-01
8.419369161128997803e-02,5.537632080729784079e-01
8.483394980430603027e-02,5.526719049710475673e-01
8.547420799732208252e-02,5.515684667671640895e-01
8.611446619033813477e-02,5.504526669225557889e-01
8.675471693277359009e-02,5.493242546601795340e-01
8.739497512578964233e-02,5.481829585092272694e-01
8.803523331880569458e-02,5.470285578276961047e-01
8.867548406124114990e-02,5.458608024450981588e-01
8.931574225425720215e-02,5.446794458626027513e-01
8.995600044727325439e-02,5.434842171261902166e-01
9.059625864028930664e-02,5.422749307506298244e-01
9.123650938272476196e-02,5.410513389299911324e-01
9.187676757574081421e-02,5.398131970877377839e-01
9.251702576875686646e-02,5.385603211442324678e-01
9.315727651119232178e-02,5.372924762714781366e-01
9.379753470420837402e-02,5.360094863727522529e-01
9.443779289722442627e-02,5.347111355363054486e-01
9.507805109024047852e-02,5.333972552251449173e-01
9.571830183267593384e-02,5.320677075109774279e-01
9.635856002569198608e-02,5.307223111407539662e-01
9.699881821870803833e-02,5.293609092592226339e-01
9.763907641172409058e-02,5.279834036728185964e-01
9.827932715415954590e-02,5.265896937760472518e-01
9.891958534717559814e-02,5.251796358235170104e-01
9.955984354019165039e-02,5.237532054098474887e-01
1.002000942826271057e-01,5.223102763020599504e-01
1.008403524756431580e-01,5.208508249143521951e-01
1.014806106686592102e-01,5.193748148180894475e-01
1.021208688616752625e-01,5.178822480523832539e-01
1.027611196041107178e-01,5.163731212639937063e-01
1.034013777971267700e-01,5.148474312190329805e-01
1.040416359901428223e-01,5.133052106776805346e-01
1.046818867325782776e-01,5.117465666337661645e-01
1.053221449255943298e-01,5.101715205635990458e-01
1.059624031186103821e-01,5.085801606520146123e-01
1.066026613116264343e-01,5.069726330511903356e-01
1.072429120540618896e-01,5.053490447334043623e-01
1.078831702470779419e-01,5.037095264949349449e-01
1.085234284400939941e-01,5.020542437875228359e-01
1.091636791825294495e-01,5.003834175922525773e-01
1.098039373755455017e-01,4.986971689115988760e-01
1.104441955685615540e-01,4.969957410596421710e-01
1.110844537615776062e-01,4.952793767264713765e-01
1.117247045040130615e-01,4.935483053892144589e-01
1.123649626970291138e-01,4.918027545376624232e-01
1.130052208900451660e-01,4.900429977495210920e-01
1.136454790830612183e-01,4.882693124068273605e-01
1.142857298254966736e-01,4.864820004945902276e-01
1.149259880185127258e-01,4.846813181116829128e-01
1.155662462115287781e-01,4.828675914786266787e-01
1.162064969539642334e-01,4.810411428620930963e-01
1.168467551469802856e-01,4.792022143007503843e-01
1.174870133399963379e-01,4.773511663665539473e-01
1.181272715330123901e-01,4.754882986674466849e-01
1.187675222754478455e-01,4.736139410037449871e-01
1.194077804684638977e-01,4.717283727923682335e-01
1.200480386614799500e-01,4.698318798974341348e-01
1.206882894039154053e-01,4.679247967960797894e-01
1.213285475969314575e-01,4.660073564841322735e-01
1.219688057899475098e-01,4.640798895199989005e-01
1.226090639829635620e-01,4.621425912015855175e-01
1.232493147253990173e-01,4.601957713086131108e-01
1.238895729184150696e-01,4.582396123590384285e-01
1.245298311114311218e-01,4.562743273714113812e-01
1.251700818538665771e-01,4.543001662699275300e-01
1.258103400468826294e-01,4.523172162687423281e-01
1.264505982398986816e-01,4.503256787208851364e-01
1.270908564329147339e-01,4.483256359163312332e-01
1.277311146259307861e-01,4.463172297691020418e-01
1.283713728189468384e-01,4.443005127953272293e-01
1.290116161108016968e-01,4.422755796797464001e-01
1.296518743038177490e-01,4.402423626552476321e-01
1.302921324968338013e-01,4.382009256172665346e-01
1.309323906898498535e-01,4.361511891781830741e-01
1.315726488828659058e-01,4.340931539010703943e-01
1.322129070758819580e-01,4.320266882286403209e-01
1.328531652688980103e-01,4.299517188425636682e-01
1.334934085607528687e-01,4.278681526194922924e-01
1.341336667537689209e-01,4.257757012934595409e-01
1.347739249467849731e-01,4.236742781418834092e-01
1.354141831398010254e-01,4.215636663759463332e-01
1.360544413328170776e-01,4.194436528649689855e-01
1.366946995258331299e-01,4.173139984059393015e-01
1.373349577188491821e-01,4.151744528595697759e-01
1.379752010107040405e-01,4.130247723871960375e-01
1.386154592037200928e-01,4.108646167833476248e-01
1.392557173967361450e-01,4.086937543337079148e-01
1.398959755897521973e-01,4.065118712894211228e-01
1.405362337827682495e-01,4.043186482402818527e-01
1.411764919757843018e-01,4.021138294449784212e-01
1.418167501688003540e-01,3.998970629988569669e-01
1.424569934606552124e-01,3.976681436954523363e-01
1.430972516536712646e-01,3.954266242197541636e-01
1.437375098466873169e-01,3.931723151926451720e-01
1.443777680397033691e-01,3.909049006743563481e-01
1.450180262327194214e-01,3.886241211935912432e-01
1.456582844257354736e-01,3.863297062235093726e-01
1.462985426187515259e-01,3.840213972755623928e-01
1.469387859106063843e-01,3.816990295227791208e-01
1.475790441036224365e-01,3.793622724664791335e-01
1.482193022966384888e-01,3.770109718344478722e-01
1.488595604896545410e-01,3.746449396023572298e-01
1.494998186826705933e-01,3.722640264358485496e-01
1.501400768756866455e-01,3.698680785548171812e-01
1.507803350687026978e-01,3.674569362840589548e-01
1.514205783605575562e-01,3.650305695492095381e-01
1.520608365535736084e-01,3.625887785465220503e-01
1.527010947465896606e-01,3.601315256625046146e-01
1.533413529396057129e-01,3.576587926650702798e-01
1.539816111326217651e-01,3.551705091406560655e-01
1.546218693256378174e-01,3.526666717445570143e-01
1.552621275186538696e-01,3.501472567654020374e-01
1.559023708105087280e-01,3.476123471371019846e-01
1.565426290035247803e-01,3.450618233545155178e-01
1.571828871965408325e-01,3.424958225357004338e-01
1.578231453895568848e-01,3.399143770314947410e-01
1.584634035825729370e-01,3.373175164500636924e-01
1.591036617755889893e-01,3.347053561901462970e-01
1.597439199686050415e-01,3.320779142510277282e-01
1.603841632604598999e-01,3.294353911589240624e-01
1.610244214534759521e-01,3.267777229372521575e-01
1.616646796464920044e-01,3.241050730171224359e-01
1.623049378395080566e-01,3.214175343445271338e-01
1.629451960325241089e-01,3.187152282266221270e-01
1.635854542255401611e-01,3.159982449858880216e-01
1.642257124185562134e-01,3.132666877382863646e-01
1.648659706115722656e-01,3.105207072201103813e-01
1.655062139034271240e-01,3.077604406848011287e-01
1.661464720964431763e-01,3.049859160810663994e-01
1.667867302894592285e-01,3.021972681133444638e-01
1.674269884824752808e-01,2.993946966533815868e-01
1.680672466754913330e-01,2.965782949981425887e-01
1.687075048685073853e-01,2.937481918819289106e-01
1.693477630615234375e-01,2.909045855404457370e-01
1.699880063533782959e-01,2.880476823783419960e-01
1.706282645463943481e-01,2.851774875440167278e-01
1.712685227394104004e-01,2.822942603507749837e-01
1.719087809324264526e-01,2.793982316076841776e-01
1.725490391254425049e-01,2.764895700473877227e-01
1.731892973184585571e-01,2.735685480290839244e-01
1.738295555114746094e-01,2.706353804795806894e-01
1.744697988033294678e-01,2.676904295722208893e-01
1.751100569963455200e-01,2.647338488932859946e-01
1.757503151893615723e-01,2.617660547599029996e-01
1.763905733823776245e-01,2.587873248081704602e-01
1.770308315753936768e-01,2.557981238155271342e-01
1.776710897684097290e-01,2.527988533190832499e-01
1.783113479614257812e-01,2.497899296731693752e-01
1.789515912532806396e-01,2.467719401446855088e-01
1.795918494462966919e-01,2.437452509271205159e-01
1.802321076393127441e-01,2.407105108377480818e-01
1.808723658323287964e-01,2.376683017849106072e-01
1.815126240253448486e-01,2.346192945457996615e-01
1.821528822183609009e-01,2.315641536031387560e-01
1.827931404113769531e-01,2.285035834215438655e-01
1.834333837032318115e-01,2.254384545967353937e-01
1.840736418962478638e-01,2.223694211899140960e-01
1.847139000892639160e-01,2.192974160190770405e-01
1.853541582822799683e-01,2.162232988034671344e-01
1.859944164752960205e-01,2.131480083620744814e-01
1.866346746683120728e-01,2.100725182359273191e-01
1.872749328613281250e-01,2.069978184510845587e-01
1.879151761531829834e-01,2.039249977523205359e-01
1.885554343461990356e-01,2.008550133109592295e-01
1.891956925392150879e-01,1.977889860878430106e-01
1.898359507322311401e-01,1.947280638667612251e-01
1.904762089252471924e-01,1.916733699719532780e-01
1.911164671182632446e-01,1.886260787066875722e-01
1.917567253112792969e-01,1.855873552468523258e-01
1.923969686031341553e-01,1.825584612517632266e-01
1.930372267961502075e-01,1.795404428542366482e-01
1.936774849891662598e-01,1.765346147599093918e-01
1.943177431821823120e-01,1.735421361519220440e-01
1.949580013751983643e-01,1.705642310308905785e-01
1.955982595682144165e-01,1.676021000675222972e-01
1.962385177612304688e-01,1.646569297547917365e-01
1.968787610530853271e-01,1.617299636758593451e-01
1.975190192461013794e-01,1.588222205994820335e-01
1.981592774391174316e-01,1.559349137078802627e-01
1.987995356321334839e-01,1.530691465359428349e-01
1.994397938251495361e-01,1.502260186306156875e-01
2.000800520181655884e-01,1.474065692402302119e-01
2.007203102111816406e-01,1.446118435083119103e-01
2.013605535030364990e-01,1.418428917226375319e-01
2.020008116960525513e-01,1.391005045889475156e-01
2.026410698890686035e-01,1.363857296425252663e-01
2.032813280820846558e-01,1.336993734709688297e-01
2.039215862751007080e-01,1.310422956857673071e-01
2.045618444681167603e-01,1.284152794946376019e-01
2.052021026611328125e-01,1.258190598416639716e-01
2.058423459529876709e-01,1.232543898456452958e-01
2.064826041460037231e-01,1.207218273184724744e-01
2.071228623390197754e-01,1.182220008278638268e-01
2.077631205320358276e-01,1.157555078223673206e-01
2.084033787250518799e-01,1.133228546836013706e-01
2.090436369180679321e-01,1.109245234606861530e-01
2.096838951110839844e-01,1.085609772515416793e-01
2.103241533041000366e-01,1.062325867322826412e-01
2.109643965959548950e-01,1.039397800018928564e-01
2.116046547889709473e-01,1.016827798112398540e-01
2.122449129819869995e-01,9.946195166095916917e-02
2.128851711750030518e-01,9.727757213271193137e-02
2.135254293680191040e-01,9.512986265195877422e-02
2.141656875610351562e-01,9.301907404953801972e-02
2.148059457540512085e-01,9.094538033137400390e-02
2.154461890459060669e-01,8.890904354706918866e-02
2.160864472389221191e-01,8.691013948620440743e-02
2.167267054319381714e-01,8.494887781062843146e-02
2.173669636249542236e-01,8.302539272815501192e-02
2.180072218179702759e-01,8.113987092352203945e-02
2.186474800109863281e-01,7.929247834303243536e-02
2.192877382040023804e-01,7.748334284298685759e-02
2.199279814958572388e-01,7.571268146230458740e-02
2.205682396888732910e-01,7.398058449003874770e-02
2.212084978818893433e-01,7.228726995989909199e-02
2.218487560749053955e-01,7.063296065237967269e-02
2.224890142679214478e-01,6.901783142602457843e-02
2.231292724609375000e-01,6.744212963531381888e-02
2.237695306539535522e-01,6.590610204828006857e-02
2.244097739458084106e-01,6.441003318482563245e-02
2.250500321388244629e-01,6.295416900258210546e-02
2.256902903318405151e-01,6.153882000657606710e-02
2.263305485248565674e-01,6.016436022753257618e-02
2.269708067178726196e-01,5.883107072648474656e-02
2.276110649108886719e-01,5.753936347594024170e-02
2.282513231039047241e-01,5.628960162565066483e-02
2.288915663957595825e-01,5.508221299754811895e-02
2.295318245887756348e-01,5.391758178385508415e-02
2.301720827817916870e-01,5.279613592255083532e-02
2.308123409748077393e-01,5.171831758915512722e-02
2.314525991678237915e-01,5.068458193784231014e-02
2.320928573608398438e-01,4.969538294946307388e-02
2.327331155538558960e-01,4.875113404255415617e-02
2.333733588457107544e-01,4.785236145814142361e-02
2.340136170387268066e-01,4.699940743982278235e-02
2.346538752317428589e-01,4.619273123375311485e-02
2.352941334247589111e-01,4.543277452582561438e-02
2.359343916177749634e-01,4.471991302620015318e-02
2.365746498107910156e-01,4.405450984462078168e-02
2.372149080038070679e-01,4.343690707418002006e-02
2.378551512956619263e-01,4.286743777783774689e-02
2.384954094886779785e-01,4.234630464897559676e-02
2.391356676816940308e-01,4.187380717657518403e-02
2.397759258747100830e-01,4.145005481980135187e-02
2.404161840677261353e-01,4.107524288252850653e-02
2.410564422607421875e-01,4.074938027151153719e-02
2.416967004537582397e-01,4.047250855739648046e-02
2.423369437456130981e-01,4.024455019281214518e-02
2.429772019386291504e-01,4.006541901147553375e-02
2.436174601316452026e-01,3.993488233471031990e-02
2.442577183246612549e-01,3.985272519443228134e-02
2.448979765176773071e-01,3.981854995344402681e-02
2.455382347106933594e-01,3.983196710949021835e-02
2.461784929037094116e-01,3.989246802044466023e-02
2.468187510967254639e-01,3.999947140491411091e-02
2.474589943885803223e-01,4.015231639117811113e-02
2.480992525815963745e-01,4.035021733551324985e-02
2.487395107746124268e-01,4.059237189749431707e-02
2.493797689676284790e-01,4.087786034973017735e-02
2.500200271606445312e-01,4.120565682423293907e-02
2.506602704524993896e-01,4.157467244484625013e-02
2.513005435466766357e-01,4.198376390026048455e-02
2.519407868385314941e-01,4.243164542031596653e-02
2.525810599327087402e-01,4.291700948082599609e-02
2.532213032245635986e-01,4.343843604571429040e-02
2.538615465164184570e-01,4.399442350493920628e-02
2.545018196105957031e-01,4.458347473530910321e-02
2.551420629024505615e-01,4.520390622241787781e-02
2.557823359966278076e-01,4.585409829324493813e-02
2.564225792884826660e-01,4.653225682148942610e-02
2.570628523826599121e-01,4.723661414610536013e-02
2.577030956745147705e-01,4.796526185685490162e-02
2.583433389663696289e-01,4.871634793282186848e-02
2.589836120605468750e-01,4.948794581555571170e-02
2.596238553524017334e-01,5.027799815111588799e-02
2.602641284465789795e-01,5.108455483933393992e-02
2.609043717384338379e-01,5.190549593129167860e-02
2.615446448326110840e-01,5.273881714657147057e-02
2.621848881244659424e-01,5.358233138829504583e-02
2.628251314163208008e-01,5.443396133984190755e-02
2.634654045104980469e-01,5.529161029148799145e-02
2.641056478023529053e-01,5.615306076536441537e-02
2.647459208965301514e-01,5.701622294868169405e-02
2.653861641883850098e-01,5.787886946015508016e-02
2.660264372825622559e-01,5.873892581230144572e-02
2.666666805744171143e-01,5.959414404886675953e-02
2.673069238662719727e-01,6.044241045076415020e-02
2.679471969604492188e-01,6.128165421013953562e-02
2.685874402523040771e-01,6.210963910571010160e-02
2.692277133464813232e-01,6.292433338284819655e-02
2.698679566383361816e-01,6.372352352927279640e-02
2.705082297325134277e-01,6.450523660601215070e-02
2.711484730243682861e-01,6.526730370542033199e-02
2.717887461185455322e-01,6.600777048219486076e-02
2.724289894104003906e-01,6.672446970965184576e-02
2.730692327022552490e-01,6.741545188178710291e-02
2.737095057964324951e-01,6.807877094049041844e-02
2.743497490882873535e-01,6.871239487680647073e-02
2.749900221824645996e-01,6.931442127975540046e-02
2.756302654743194580e-01,6.988286471232507679e-02
2.762705385684967041e-01,7.041588851620428358e-02
2.769107818603515625e-01,7.091158480554238253e-02
2.775510251522064209e-01,7.136811059975700644e-02
2.781912982463836670e-01,7.178369851646593247e-02
2.788315415382385254e-01,7.215651763024855114e-02
2.794718146324157715e-01,7.248485891999312258e-02
2.801120579242706299e-01,7.276694750814538537e-02
2.807523310184478760e-01,7.300119351370515375e-02
2.813925743103027344e-01,7.318592038467475192e-02
2.820328176021575928e-01,7.331953637829879966e-02
2.826730906963348389e-01,7.340052922277884306e-02
2.833133339881896973e-01,7.342741073658043405e-02
2.839536070823669434e-01,7.339875169052945125e-02
2.845938503742218018e-01,7.331318435612432793e-02
2.852341234683990479e-01,7.316947239388094104e-02
2.858743667602539062e-01,7.296633211466962976e-02
2.865146100521087646e-01,7.270271522537719022e-02
2.871548831462860107e-01,7.237753613690856014e-02
2.877951264381408691e-01,7.198989140571931955e-02
2.884353995323181152e-01,7.153889661358370233e-02
2.890756428241729736e-01,7.102393520108174485e-02
2.897159159183502197e-01,7.044434011875244650e-02
2.903561592102050781e-01,6.979968717047446702e-02
2.909964025020599365e-01,6.908969407401110985e-02
2.916366755962371826e-01,6.831412096395172995e-02
2.922769188880920410e-01,6.747304118263830475e-02
2.929171919822692871e-01,6.656654245108173384e-02
2.935574352741241455e-01,6.559507435306199952e-02
2.941977083683013916e-01,6.455905862884359081e-02
2.948379516601562500e-01,6.345934845438971905e-02
2.954781949520111084e-01,6.229676547527240871e-02
2.961184680461883545e-01,6.107244861714189454e-02
2.967587113380432129e-01,5.978781791109533117e-02
2.973989844322204590e-01,5.844436529197949426e-02
2.980392277240753174e-01,5.704400102795315064e-02
2.986795008182525635e-01,5.558862512390305710e-02
2.993197441101074219e-01,5.408062862265072823e-02
2.999599874019622803e-01,5.252248403512993491e-02
3.006002604961395264e-01,5.091682874853820095e-02
3.012405037879943848e-01,4.926679765546326806e-02
3.018807768821716309e-01,4.757546146759228378e-02
3.025210201740264893e-01,4.584642067441091484e-02
3.031612932682037354e-01,4.408322024130972849e-02
3.038015365600585938e-01,4.228990682179034621e-02
3.044417798519134521e-01,4.047055800596455200e-02
3.050820529460906982e-01,3.862942280475323287e-02
3.057222962379455566e-01,3.677120015574253387e-02
3.063625693321228027e-01,3.490049962940666717e-02
3.070028126239776611e-01,3.302241699503305483e-02
3.076430857181549072e-01,3.114190367097480205e-02
3.082833290100097656e-01,2.926437419274297014e-02
3.089235723018646240e-01,2.739519461483386209e-02
3.095638453960418701e-01,2.553980613411610534e-02
3.102040886878967285e-01,2.370402783868197361e-02
3.108443617820739746e-01,2.189351035370012966e-02
3.114846050739288330e-01,2.011424466582001358e-02
3.121248781681060791e-01,1.837199888771312573e-02
3.127651214599609375e-01,1.667287861957289508e-02
3.134053647518157959e-01,1.502282140519151099e-02
3.140456378459930420e-01,1.342773227288063254e-02
3.146858811378479004e-01,1.189380657772076688e-02
3.153261542320251465e-01,1.042680357929626211e-02
3.159663975238800049e-01,9.032841181727313540e-03
3.166066706180572510e-01,7.717612113341765223e-03
3.172469139099121094e-01,6.486996704495595623e-03
3.178871572017669678e-01,5.346607281811799339e-03
3.185274302959442139e-01,4.301931126428293339e-03
3.191676735877990723e-01,3.358436445311419050e-03
3.198079466819763184e-01,2.521280373434908739e-03
3.204481899738311768e-01,1.795560314532096413e-03
3.210884630680084229e-01,1.186098469579732750e-03
3.217287063598632812e-01,6.975505837392148578e-04
3.223689496517181396e-01,3.342870113378637598e-04
3.230092227458953857e-01,1.004567407227874298e-04
3.236494660377502441e-01,0.000000000000000000e+00
3.242897391319274902e-01,3.652336427339974989e-05
3.249299824237823486e-01,2.133403457258431501e-04
3.255702555179595947e-01,5.335014884471078744e-04
3.262104988098144531e-01,9.997231777161275090e-04
3.268507421016693115e-01,1.614409215610734805e-03
3.274910151958465576e-01,2.379677885133268944e-03
3.281312584877014160e-01,3.297212253089210066e-03
3.287715315818786621e-01,4.368483444524784431e-03
3.294117748737335205e-01,5.594436839422289864e-03
3.300520479679107666e-01,6.975891338381501328e-03
3.306922912597656250e-01,8.513071164774288491e-03
3.313325345516204834e-01,1.020601152370836928e-02
3.319728076457977295e-01,1.205444280485545860e-02
3.326130509376525879e-01,1.405742504671136928e-02
3.332533240318298340e-01,1.621409544613383602e-02
3.338935673236846924e-01,1.852279202150119986e-02
3.345338404178619385e-01,2.098194661493923974e-02
3.351740837097167969e-01,2.358924603422618560e-02
3.358143270015716553e-01,2.634229374245622424e-02
3.364546000957489014e-01,2.923847861507589130e-02
3.370948433876037598e-01,3.227441915788720195e-02
3.377351164817810059e-01,3.544702141980682342e-02
3.383753597736358643e-01,3.875230572565868670e-02
3.390156328678131104e-01,4.218664635428481802e-02
3.396558761596679688e-01,4.574548948657142233e-02
3.402961194515228271e-01,4.942455893760477892e-02
3.409363925457000732e-01,5.321939384867002687e-02
3.415766358375549316e-01,5.712474887908491894e-02
3.422169089317321777e-01,6.113600109969841156e-02
3.428571522235870361e-01,6.524756161879219363e-02
3.434974253177642822e-01,6.945450608451331220e-02
3.441376686096191406e-01,7.375104549423117106e-02
3.447779119014739990e-01,7.813188672544990609e-02
3.454181849956512451e-01,8.259169105432606628e-02
3.460584282875061035e-01,8.712448103804870669e-02
3.466987013816833496e-01,9.172517556860260157e-02
3.473389446735382080e-01,9.638780933076995794e-02
3.479792177677154541e-01,1.011073520970966477e-01
3.486194610595703125e-01,1.058780612740557459e-01
3.492597341537475586e-01,1.106951705584813261e-01
3.498999774456024170e-01,1.155531320698095499e-01
3.505402207374572754e-01,1.204473458371193573e-01
3.511804938316345215e-01,1.253733236222833725e-01
3.518207371234893799e-01,1.303262309703430155e-01
3.524610102176666260e-01,1.353023625351736925e-01
3.531012535095214844e-01,1.402973660872461892e-01
3.537415266036987305e-01,1.453081941445342196e-01
3.543817698955535889e-01,1.503311648687803981e-01
3.550220131874084473e-01,1.553636501216972832e-01
3.556622862815856934e-01,1.604034308211979010e-01
3.563025295734405518e-01,1.654479208254935330e-01
3.569428026676177979e-01,1.704959528407998803e-01
3.575830459594726562e-01,1.755457655870440448e-01
3.582233190536499023e-01,1.805970458585441918e-01
3.588635623455047607e-01,1.856488898326151826e-01
3.595038056373596191e-01,1.907015583956614968e-01
3.601440787315368652e-01,1.957557879309366200e-01
3.607843220233917236e-01,2.008120214652264757e-01
3.614245951175689697e-01,2.058720834888685403e-01
3.620648384094238281e-01,2.109372465536289987e-01
3.627051115036010742e-01,2.160101692887588243e-01
3.633453547954559326e-01,2.210929737998594824e-01
3.639855980873107910e-01,2.261888396082625263e-01
3.646258711814880371e-01,2.313013761594215900e-01
3.652661144733428955e-01,2.364337624754946354e-01
3.659063875675201416e-01,2.415905131466331568e-01
3.665466308593750000e-01,2.467754476956618426e-01
3.671869039535522461e-01,2.519936470988755062e-01
3.678271472454071045e-01,2.572494721143456786e-01
3.684673905372619629e-01,2.625482205818530090e-01
3.691076636314392090e-01,2.678954049090540579e-01
3.697479069232940674e-01,2.732959367299985232e-01
3.703881800174713135e-01,2.787558802127625412e-01
3.710284233093261719e-01,2.842803634514554645e-01
3.716686964035034180e-01,2.898755984903065297e-01
3.723089396953582764e-01,2.955468099464768628e-01
3.729491829872131348e-01,3.012999547540138323e-01
3.735894560813903809e-01,3.071410471479243398e-01
3.742296993732452393e-01,3.130751457334945975e-01
3.748699724674224854e-01,3.191082946967660483e-01
3.755102157592773438e-01,3.252453567255431111e-01
3.761504888534545898e-01,3.314920927251261418e-01
3.767907321453094482e-01,3.378529204265392494e-01
3.774309754371643066e-01,3.443329501248988400e-01
3.780712485313415527e-01,3.509369778622994929e-01
3.787114918231964111e-01,3.576686496618473043e-01
3.793517649173736572e-01,3.645324849620106278e-01
3.799920082092285156e-01,3.715314250106027671e-01
3.806322813034057617e-01,3.786693021942264537e-01
3.812725245952606201e-01,3.859482980607507052e-01
3.819127678871154785e-01,3.933710939535792761e-01
3.825530409812927246e-01,4.009400257575621573e-01
3.831932842731475830e-01,4.086558457675968370e-01
3.838335573673248291e-01,4.165202785910104843e-01
3.844738006591796875e-01,4.245331299380716850e-01
3.851140737533569336e-01,4.326950921151651031e-01
3.857543170452117920e-01,4.410048863244613315e-01
3.863945603370666504e-01,4.494618255854234690e-01
3.870348334312438965e-01,4.580646214068542221e-01
3.876750767230987549e-01,4.668102850090622979e-01
3.883153498172760010e-01,4.756968126260230356e-01
3.889555931091308594e-01,4.847200255953598713e-01
3.895958662033081055e-01,4.938767787266002962e-01
3.902361094951629639e-01,5.031616766972906163e-01
3.908763527870178223e-01,5.125698956099582482e-01
3.915166258811950684e-01,5.220961964945085576e-01
3.921568691730499268e-01,5.317332640790519704e-01
3.927971422672271729e-01,5.414750553911416020e-01
3.934373855590820312e-01,5.513130932102594528e-01
3.940776586532592773e-01,5.612401613802440181e-01
3.947179019451141357e-01,5.712466340398112408e-01
3.953581452369689941e-01,5.813236880221168690e-01
3.959984183311462402e-01,5.914619853465037380e-01
3.966386616230010986e-01,6.016502755657326951e-01
3.972789347171783447e-01,6.118786176705075519e-01
3.979191780090332031e-01,6.221347727067390032e-01
3.985594511032104492e-01,6.324078847425429473e-01
3.991996943950653076e-01,6.426848150418780214e-01
3.998399376869201660e-01,6.529534354979968924e-01
4.004802107810974121e-01,6.632012743346233918e-01
4.011204540729522705e-01,6.734141013758918604e-01
4.017607271671295166e-01,6.835793043483127107e-01
4.024009704589843750e-01,6.936821661213818935e-01
4.030412435531616211e-01,7.037096226144825550e-01
4.036814868450164795e-01,7.136466134312522414e-01
4.043217301368713379e-01,7.234794576086356344e-01
4.049620032310485840e-01,7.331943186482563490e-01
4.056022465229034424e-01,7.427760771141160845e-01
4.062425196170806885e-01,7.522114882263108981e-01
4.068827629089355469e-01,7.614856804131315826e-01
4.075230360031127930e-01,7.705856809025015686e-01
4.081632792949676514e-01,7.794971108965977891e-01
4.088035225868225098e-01,7.882071155322725176e-01
4.094437956809997559e-01,7.967032227502821584e-01
4.100840389728546143e-01,8.049722092110949134e-01
4.107243120670318604e-01,8.130028746437023557e-01
4.113645553588867188e-01,8.207830983929116364e-01
4.120048284530639648e-01,8.283027425979812008e-01
4.126450717449188232e-01,8.355509425330973627e-01
4.132853150367736816e-01,8.425185597192674791e-01
4.139255881309509277e-01,8.491971402177638240e-01
4.145658314228057861e-01,8.555781515964024919e-01
4.152061045169830322e-01,8.616549193778300086e-01
4.158463478088378906e-01,8.674205572349475979e-01
4.164866209030151367e-01,8.728701564800882551e-01
4.171268641948699951e-01,8.779985434465062966e-01
4.177671074867248535e-01,8.828022513824524964e-01
4.184073805809020996e-01,8.872786475777787452e-01
4.190476238727569580e-01,8.914253730579844159e-01
4.196878969669342041e-01,8.952417334250255543e-01
4.203281402587890625e-01,8.987272511352779603e-01
4.209684133529663086e-01,9.018828482303784533e-01
4.216086566448211670e-01,9.047098156852344530e-01
4.222488999366760254e-01,9.072106094066900717e-01
4.228891730308532715e-01,9.093884569458454692e-01
4.235294163227081299e-01,9.112470407423201024e-01
4.241696894168853760e-01,9.127911171672944413e-01
4.248099327087402344e-01,9.140258095393880566e-01
4.254502058029174805e-01,9.149571311082387304e-01
4.260904490947723389e-01,9.155914644162006510e-01
4.267306923866271973e-01,9.159359059901426292e-01
4.273709654808044434e-01,9.159979202480443838e-01
4.280112087726593018e-01,9.157855038625086763e-01
4.286514818668365479e-01,9.153069512123392926e-01
4.292917251586914062e-01,9.145709853156569480e-01
4.299319982528686523e-01,9.135865657029134113e-01
4.305722415447235107e-01,9.123630123968755612e-01
4.312124848365783691e-01,9.109096677875676562e-01
4.318527579307556152e-01,9.092360961326564350e-01
4.324930012226104736e-01,9.073521235538235530e-01
4.331332743167877197e-01,9.052673903301364788e-01
4.337735176086425781e-01,9.029919216825512684e-01
4.344137907028198242e-01,9.005352680259051112e-01
4.350540339946746826e-01,8.979074868765115625e-01
4.356943070888519287e-01,8.951180466839314676e-01
4.363345503807067871e-01,8.921768482396341682e-01
4.369747936725616455e-01,8.890932466640961707e-01
4.376150667667388916e-01,8.858764810154644564e-01
4.382553100585937500e-01,8.825360231424834723e-01
4.388955831527709961e-01,8.790806630725240822e-01
4.395358264446258545e-01,8.755194764927596296e-01
4.401760995388031006e-01,8.718607848952659722e-01
4.408163428306579590e-01,8.681132914588030047e-01
4.414565861225128174e-01,8.642850215261730362e-01
4.420968592166900635e-01,8.603836757139831093e-01
4.427371025085449219e-01,8.564173212815791025e-01
4.433773756027221680e-01,8.523930087665467781e-01
4.440176188945770264e-01,8.483182144695473603e-01
4.446578919887542725e-01,8.441995340338301901e-01
4.452981352806091309e-01,8.400439829988162188e-01
4.459383785724639893e-01,8.358577600768768434e-01
4.465786516666412354e-01,8.316467686054718200e-01
4.472188949584960938e-01,8.274173383517431368e-01
4.478591680526733398e-01,8.231746745790067266e-01
4.484994113445281982e-01,8.189245545659069592e-01
4.491396844387054443e-01,8.146717442380753127e-01
4.497799277305603027e-01,8.104214977234147632e-01
4.504201710224151611e-01,8.061783286401222881e-01
4.510604441165924072e-01,8.019464434801313324e-01
4.517006874084472656e-01,7.977304764489918654e-01
4.523409605026245117e-01,7.935340131768633398e-01
4.529812037944793701e-01,7.893612085439438708e-01
4.536214768886566162e-01,7.852153075031500506e-01
4.542617201805114746e-01,7.811000245226837890e-01
4.549019634723663330e-01,7.770183640322594343e-01
4.555422365665435791e-01,7.729731397640664525e-01
4.561824798583984375e-01,7.689675276927152581e-01
4.568227529525756836e-01,7.650037838419914138e-01
4.574629962444305420e-01,7.610847464392418438e-01
4.581032693386077881e-01,7.572123358975364482e-01
4.587435126304626465e-01,7.533890649102152892e-01
4.593837559223175049e-01,7.496166856933488276e-01
4.600240290164947510e-01,7.458969044691050598e-01
4.606642723083496094e-01,7.422317047552913216e-01
4.613045454025268555e-01,7.386223392827773182e-01
4.619447886943817139e-01,7.350704890565920024e-01
4.625850617885589600e-01,7.315771320025481472e-01
4.632253050804138184e-01,7.281437385098223913e-01
4.638655483722686768e-01,7.247711566471939371e-01
4.645058214664459229e-01,7.214601426810620666e-01
4.651460647583007812e-01,7.182118261999592690e-01
4.657863378524780273e-01,7.150265616246862521e-01
4.664265811443328857e-01,7.119052337374802697e-01
4.670668542385101318e-01,7.088480307153819382e-01
4.677070975303649902e-01,7.058556427516902154e-01
4.683473408222198486e-01,7.029281700557956647e-01
4.689876139163970947e-01,7.000657165185257824e-01
4.696278572082519531e-01,6.972686453601335543e-01
4.702681303024291992e-01,6.945367365532670867e-01
4.709083735942840576e-01,6.918701913949814042e-01
4.715486466884613037e-01,6.892686471111435509e-01
4.721888899803161621e-01,6.867321402947625941e-01
4.728291332721710205e-01,6.842603053117466416e-01
4.734694063663482666e-01,6.818526831232558649e-01
4.741096496582031250e-01,6.795091167812401522e-01
4.747499227523803711e-01,6.772289508088684684e-01
4.753901660442352295e-01,6.750118605217272361e-01
4.760304391384124756e-01,6.728571138413528274e-01
4.766706824302673340e-01,6.707642766486356933e-01
4.773109257221221924e-01,6.687326206239587734e-01
4.779511988162994385e-01,6.667613330873045641e-01
4.785914421081542969e-01,6.648498803537297164e-01
4.792317152023315430e-01,6.629972881961969655e-01
4.798719584941864014e-01,6.612029143976654311e-01
4.805122315883636475e-01,6.594657501715195380e-01
4.811524748802185059e-01,6.577850644718434836e-01
4.817927181720733643e-01,6.561599088313849748e-01
4.824329912662506104e-01,6.545892269530222407e-01
4.830732345581054688e-01,6.530722235080457239e-01
4.837135076522827148e-01,6.516077899914338722e-01
4.843537509441375732e-01,6.501950503437470275e-01
4.849940240383148193e-01,6.488328543630421663e-01
4.856342673301696777e-01,6.475202988146229188e-01
4.862745106220245361e-01,6.462562849770661089e-01
4.869147837162017822e-01,6.450396837462220034e-01
4.875550270080566406e-01,6.438695674953676118e-01
4.881953001022338867e-01,6.427447073012428902e-01
4.888355433940887451e-01,6.416641830716662831e-01
4.894758164882659912e-01,6.406267690900246947e-01
4.901160597801208496e-01,6.396314706377834725e-01
4.907563030719757080e-01,6.386771808644899906e-01
4.913965761661529541e-01,6.377627394845823972e-01
4.920368194580078125e-01,6.368871576722083816e-01
4.926770925521850586e-01,6.360492677488065461e-01
4.933173358440399170e-01,6.352480607692196912e-01
4.939576089382171631e-01,6.344824123411498817e-01
4.945978522300720215e-01,6.337512974977910218e-01
4.952380955219268799e-01,6.330536218252920122e-01
4.958783686161041260e-01,6.323883349406722587e-01
4.965186119079589844e-01,6.317544232617535727e-01
4.971588850021362305e-01,6.311508195834618640e-01
4.977991282939910889e-01,6.305765364726942934e-01
4.984394013881683350e-01,6.300305472594338596e-01
4.990796446800231934e-01,6.295119071328318938e-01
4.997198879718780518e-01,6.290195996383189936e-01
5.003601312637329102e-01,6.285526626935906691e-01
5.010004043579101562e-01,6.281101552648316044e-01
5.016406774520874023e-01,6.276911577254127295e-01
5.022809505462646484e-01,6.272947725403748009e-01
5.029211640357971191e-01,6.269201262568495636e-01
5.035614371299743652e-01,6.265662696639147100e-01
5.042017102241516113e-01,6.262324120883837608e-01
5.048419237136840820e-01,6.259177296721825101e-01
5.054821968078613281e-01,6.256213379653758899e-01
5.061224699020385742e-01,6.253424981896107404e-01
5.067627429962158203e-01,6.250804227627844156e-01
5.074029564857482910e-01,6.248343860404643735e-01
5.080432295799255371e-01,6.246036056585340113e-01
5.086835026741027832e-01,6.243873757219478016e-01
5.093237161636352539e-01,6.241850676392903807e-01
5.099639892578125000e-01,6.239959431169355142e-01
5.106042623519897461e-01,6.238193716552067336e-01
5.112445354461669922e-01,6.236547388550217619e-01
5.118847489356994629e-01,6.235014513939240999e-01
5.125250220298767090e-01,6.233588918696275627e-01
5.131652951240539551e-01,6.232265209827740904e-01
5.138055086135864258e-01,6.231037757758048912e-01
5.144457817077636719e-01,6.229901474410595164e-01
5.150860548019409180e-01,6.228851502688064201e-01
5.157263278961181641e-01,6.227882652190546153e-01
5.163665413856506348e-01,6.226990656799196167e-01
5.170068144798278809e-01,6.226170948205433930e-01
5.176470875740051270e-01,6.225418957289661215e-01
5.182873010635375977e-01,6.224731332664061867e-01
5.189275741577148438e-01,6.224103673909642254e-01
5.195678472518920898e-01,6.223532491931016430e-01
5.202081203460693359e-01,6.223014165698348421e-01
5.208483338356018066e-01,6.222545497859668373e-01
5.214886069297790527e-01,6.222123076239105544e-01
5.221288800239562988e-01,6.221744201234553628e-01
5.227690935134887695e-01,6.221405873913719020e-01
5.234093666076660156e-01,6.221105252071050806e-01
5.240496397018432617e-01,6.220839700068419020e-01
5.246899127960205078e-01,6.220607297007028080e-01
5.253301262855529785e-01,6.220405286340811024e-01
5.259703993797302246e-01,6.220231568591723104e-01
5.266106724739074707e-01,6.220084179582441308e-01
5.272508859634399414e-01,6.219961508644042958e-01
5.278911590576171875e-01,6.219861170569096487e-01
5.285314321517944336e-01,6.219781767478962387e-01
5.291717052459716797e-01,6.219721780697731184e-01
5.298119187355041504e-01,6.219679748952851028e-01
5.304521918296813965e-01,6.219654077263481184e-01
5.310924649238586426e-01,6.219643658211424508e-01
5.317326784133911133e-01,6.219647205368739051e-01
5.323729515075683594e-01,6.219663464022353594e-01
5.330132246017456055e-01,6.219691786090555397e-01
5.336534976959228516e-01,6.219730694725589260e-01
5.342937111854553223e-01,6.219779709114741095e-01
5.349339842796325684e-01,6.219837580664906440e-01
5.355742573738098145e-01,6.219903919528899650e-01
5.362144708633422852e-01,6.219977698757732654e-01
5.368547439575195312e-01,6.220058532888987912e-01
5.374950170516967773e-01,6.220145631134679221e-01
5.381352901458740234e-01,6.220238312064010344e-01
5.387755036354064941e-01,6.220336306568152729e-01
5.394157767295837402e-01,6.220438960006839935e-01
5.400560498237609863e-01,6.220545865199005320e-01
5.406962633132934570e-01,6.220656743377146469e-01
5.413365364074707031e-01,6.220770729960505285e-01
5.419768095016479492e-01,6.220888278205629618e-01
5.426170825958251953e-01,6.221008537723555776e-01
5.432572960853576660e-01,6.221131237607160358e-01
5.438975691795349121e-01,6.221256390061311592e-01
5.445378422737121582e-01,6.221383352920781817e-01
5.451780557632446289e-01,6.221512262652817427e-01
5.458183288574218750e-01,6.221642752175835511e-01
5.464586019515991211e-01,6.221774660553567315e-01
5.470988750457763672e-01,6.221908046449913243e-01
5.477390885353088379e-01,6.222042321319740665e-01
5.483793616294860840e-01,6.222177779849156209e-01
5.490196347236633301e-01,6.222314048853405666e-01
5.496598482131958008e-01,6.222451122762624465e-01
5.503001213073730469e-01,6.222588735187741804e-01
5.509403944015502930e-01,6.222727040032642876e-01
5.515806674957275391e-01,6.222865773643575515e-01
5.522208809852600098e-01,6.223004936316938185e-01
5.528611540794372559e-01,6.223144683362917817e-01
5.535014271736145020e-01,6.223284380830405027e-01
5.541416406631469727e-01,6.223424576147107423e-01
5.547819137573242188e-01,6.223565039298768475e-01
5.554221868515014648e-01,6.223705410220894407e-01
5.560624599456787109e-01,6.223846065374782910e-01
5.567026734352111816e-01,6.223986715095026767e-01
5.573429465293884277e-01,6.224127524247533572e-01
5.579832196235656738e-01,6.224268284917733318e-01
5.586234927177429199e-01,6.224409235394956497e-01
5.592637062072753906e-01,6.224550053702699870e-01
5.599039793014526367e-01,6.224690750243038195e-01
5.605442523956298828e-01,6.224831758617908051e-01
5.611844658851623535e-01,6.224972370204433503e-01
5.618247389793395996e-01,6.225113144328435766e-01
5.624650120735168457e-01,6.225253649521080845e-01
5.631052851676940918e-01,6.225394120211520388e-01
5.637454986572265625e-01,6.225534441206779235e-01
5.643857717514038086e-01,6.225674754652321674e-01
5.650260448455810547e-01,6.225814926043176101e-01
5.656662583351135254e-01,6.225954955350032627e-01
5.663065314292907715e-01,6.226094968190709622e-01
5.669468045234680176e-01,6.226234801055277046e-01
5.675870776176452637e-01,6.226374529650504641e-01
5.682272911071777344e-01,6.226513926831405144e-01
5.688675642013549805e-01,6.226653485148925249e-01
5.695078372955322266e-01,6.226792874500208796e-01
5.701480507850646973e-01,6.226931904739858581e-01
5.707883238792419434e-01,6.227070930510354430e-01
5.714285969734191895e-01,6.227209681841978650e-01
5.720688700675964355e-01,6.227348553126863528e-01
5.727090835571289062e-01,6.227487134855991258e-01
5.733493566513061523e-01,6.227625490197801206e-01
5.739896297454833984e-01,6.227763764548290837e-01
5.746298432350158691e-01,6.227901963275717101e-01
5.752701163291931152e-01,6.228040024477432546e-01
5.759103894233703613e-01,6.228177711226816626e-01
5.765506625175476074e-01,6.228315474005556851e-01
5.771908760070800781e-01,6.228453109766967088e-01
5.778311491012573242e-01,6.228590448222455223e-01
5.784714221954345703e-01,6.228727755473295602e-01
5.791116356849670410e-01,6.228864881314564172e-01
5.797519087791442871e-01,6.229001778083946839e-01
5.803921818733215332e-01,6.229138741204014451e-01
5.810324549674987793e-01,6.229275198162791405e-01
5.816726684570312500e-01,6.229411937077182770e-01
5.823129415512084961e-01,6.229548114544876114e-01
5.829532146453857422e-01,6.229684323948934122e-01
5.835934281349182129e-01,6.229820554644209807e-01
5.842337012290954590e-01,6.229956372994243097e-01
5.848739743232727051e-01,6.230092226129482214e-01
5.855142474174499512e-01,6.230227804920174250e-01
5.861544609069824219e-01,6.230363285804827456e-01
5.867947340011596680e-01,6.230498608425447671e-01
5.874350070953369141e-01,6.230633741108024815e-01
5.880752205848693848e-01,6.230768819378234014e-01
5.887154936790466309e-01,6.230903785639458903e-01
5.893557667732238770e-01,6.231038385461991069e-01
5.899960398674011230e-01,6.231173155974758515e-01
5.906362533569335938e-01,6.231307711236215852e-01
5.912765264511108398e-01,6.231441930813144126e-01
5.919167995452880859e-01,6.231576152516469236e-01
5.925570130348205566e-01,6.231710137963726304e-01
5.931972861289978027e-01,6.231844091724019208e-01
5.938375592231750488e-01,6.231977852455665712e-01
5.944778323173522949e-01,6.232111438058103303e-01
5.951180458068847656e-01,6.232244814759302365e-01
5.957583189010620117e-01,6.232378190324436851e-01
5.963985919952392578e-01,6.232511375008820131e-01
5.970388054847717285e-01,6.232644585370348267e-01
5.976790785789489746e-01,6.232777385307119999e-01
5.983193516731262207e-01,6.232910109459068870e-01
5.989596247673034668e-01,6.233042775025792182e-01
5.995998382568359375e-01,6.233175223118623265e-01
6.002401113510131836e-01,6.233307697922461088e-01
6.008803844451904297e-01,6.233439684746269194e-01
6.015205979347229004e-01,6.233571879623713841e-01
6.021608710289001465e-01,6.233703767848757238e-01
6.028011441230773926e-01,6.233835449734197454e-01
6.034414172172546387e-01,6.233967133871463062e-01
6.040816307067871094e-01,6.234098611175031834e-01
6.047219038009643555e-01,6.234230033983747532e-01
6.053621768951416016e-01,6.234361395660794614e-01
6.060023903846740723e-01,6.234492510139704180e-01
6.066426634788513184e-01,6.234623282751052820e-01
6.072829365730285645e-01,6.234754120210443951e-01
6.079232096672058105e-01,6.234884876667052822e-01
6.085634231567382812e-01,6.235015446224085878e-01
6.092036962509155273e-01,6.235145809087558888e-01
6.098439693450927734e-01,6.235276068035329189e-01
6.104841828346252441e-01,6.235406215525709506e-01
6.111244559288024902e-01,6.235536271275616826e-01
6.117647290229797363e-01,6.235666114791680315e-01
6.124050021171569824e-01,6.235795978591345268e-01
6.130452156066894531e-01,6.235925543115206082e-01
6.136854887008666992e-01,6.236054888101825178e-01
6.143257617950439453e-01,6.236184260235271282e-01
6.149659752845764160e-01,6.236313427703255030e-01
6.156062483787536621e-01,6.236442644334081464e-01
6.162465214729309082e-01,6.236571523810505724e-01
6.168867945671081543e-01,6.236700322422077392e-01
6.175270080566406250e-01,6.236829036445716845e-01
6.181672811508178711e-01,6.236957613111036025e-01
6.188075542449951172e-01,6.237085968000268821e-01
6.194477677345275879e-01,6.237214245539584034e-01
6.200880408287048340e-01,6.237342386268935890e-01
6.207283139228820801e-01,6.237470343230340220e-01
6.213685870170593262e-01,6.237598257862515538e-01
6.220088005065917969e-01,6.237726180818512489e-01
6.226490736007690430e-01,6.237853733245151133e-01
6.232893466949462891e-01,6.237981237051406502e-01
6.239295601844787598e-01,6.238108496476453269e-01
6.245698332786560059e-01,6.238235797951316997e-01
6.252101063728332520e-01,6.238362914272759241e-01
6.258503794670104980e-01,6.238489924694912148e-01
6.264905929565429688e-01,6.238616713101681199e-01
6.271308660507202148e-01,6.238743417215091291e-01
6.277711391448974609e-01,6.238870127347748706e-01
6.284113526344299316e-01,6.238996345084708572e-01
6.290516257286071777e-01,6.239122897740481122e-01
6.296918988227844238e-01,6.239249166884346387e-01
6.303321719169616699e-01,6.239375126832058527e-01
6.309723854064941406e-01,6.239501268295937209e-01
6.316126585006713867e-01,6.239626939231532887e-01
6.322529315948486328e-01,6.239752629311690058e-01
6.328931450843811035e-01,6.239878322846061920e-01
6.335334181785583496e-01,6.240003744094790861e-01
6.341736912727355957e-01,6.240128995367304476e-01
6.348139643669128418e-01,6.240254263943318946e-01
6.354541778564453125e-01,6.240379264728472819e-01
6.360944509506225586e-01,6.240504185822466354e-01
6.367347240447998047e-01,6.240629221513342983e-01
6.373749375343322754e-01,6.240753903397626701e-01
6.380152106285095215e-01,6.240878448851661098e-01
6.386554837226867676e-01,6.241002891222517945e-01
6.392957568168640137e-01,6.241127226663660821e-01
6.399359703063964844e-01,6.241251377881855689e-01
6.405762434005737305e-01,6.241375558973367710e-01
6.412165164947509766e-01,6.241499546175992563e-01
6.418567299842834473e-01,6.241623426142481890e-01
6.424970030784606934e-01,6.241747149078706869e-01
6.431372761726379395e-01,6.241870814909447063e-01
6.437775492668151855e-01,6.241994263356671624e-01
6.444177627563476562e-01,6.242117591154778822e-01
6.450580358505249023e-01,6.242240707419046686e-01
6.456983089447021484e-01,6.242363950874230127e-01
6.463385224342346191e-01,6.242486976000747312e-01
6.469787955284118652e-01,6.242609834445755901e-01
6.476190686225891113e-01,6.242732715009955413e-01
6.482593417167663574e-01,6.242855318856297409e-01
6.488995552062988281e-01,6.242977890591085988e-01
6.495398283004760742e-01,6.243100286996519088e-01
6.501801013946533203e-01,6.243222826138046244e-01
6.508203148841857910e-01,6.243344844095748414e-01
6.514605879783630371e-01,6.243466910746127141e-01
6.521008610725402832e-01,6.243588873530994121e-01
6.527411341667175293e-01,6.243710800320396714e-01
6.533813476562500000e-01,6.243832512260967249e-01
6.540216207504272461e-01,6.243954201943884286e-01
6.546618938446044922e-01,6.244075680391043548e-01
6.553021073341369629e-01,6.244197076300030957e-01
6.559423804283142090e-01,6.244318401140098729e-01
6.565826535224914551e-01,6.244439561538408512e-01
6.572229266166687012e-01,6.244560457522037034e-01
6.578631401062011719e-01,6.244681524421231700e-01
6.585034132003784180e-01,6.244802400318367752e-01
6.591436862945556641e-01,6.244922942657784581e-01
6.597838997840881348e-01,6.245043689117912855e-01
6.604241728782653809e-01,6.245164164592464928e-01
6.610644459724426270e-01,6.245284556537438192e-01
6.617047190666198730e-01,6.245404847336173404e-01
6.623449325561523438e-01,6.245524946601932470e-01
6.629852056503295898e-01,6.245645116354290316e-01
6.636254787445068359e-01,6.245764841299616954e-01
6.642656922340393066e-01,6.245884809890318579e-01
6.649059653282165527e-01,6.246004632933521705e-01
6.655462384223937988e-01,6.246124245606772263e-01
6.661865115165710449e-01,6.246243730952305562e-01
6.668267250061035156e-01,6.246363182255656454e-01
6.674669981002807617e-01,6.246482496923588812e-01
6.681072711944580078e-01,6.246601706204994997e-01
6.687474846839904785e-01,6.246720746731266871e-01
6.693877577781677246e-01,6.246839771735483993e-01
6.700280308723449707e-01,6.246958692047295258e-01
6.706683039665222168e-01,6.247077377350391814e-01
6.713085174560546875e-01,6.247196172593545427e-01
6.719487905502319336e-01,6.247314582935867833e-01
6.725890636444091797e-01,6.247433321418749408e-01
6.732292771339416504e-01,6.247551473000854116e-01
6.738695502281188965e-01,6.247669707114380522e-01
6.745098233222961426e-01,6.247787935989981278e-01
6.751500964164733887e-01,6.247905948617535898e-01
6.757903099060058594e-01,6.248023887877014459e-01
6.764305830001831055e-01,6.248141620157179332e-01
6.770708560943603516e-01,6.248259478547777412e-01
6.777110695838928223e-01,6.248377012275314613e-01
6.783513426780700684e-01,6.248494592249649315e-01
6.789916157722473145e-01,6.248611918508339969e-01
6.796318888664245605e-01,6.248729271853816769e-01
6.802721023559570312e-01,6.248846434535435534e-01
6.809123754501342773e-01,6.248963524210644493e-01
6.815526485443115234e-01,6.249080360165626402e-01
6.821928620338439941e-01,6.249197303305993323e-01
6.828331351280212402e-01,6.249314159459045115e-01
6.834734082221984863e-01,6.249430724530653514e-01
6.841136813163757324e-01,6.249547198996281416e-01
6.847538948059082031e-01,6.249663640648948082e-01
6.853941679000854492e-01,6.249780076053896849e-01
6.860344409942626953e-01,6.249896293203009989e-01
6.866746544837951660e-01,6.250012369634925236e-01
6.873149275779724121e-01,6.250128393685931982e-01
6.879552006721496582e-01,6.250244384485865723e-01
6.885954737663269043e-01,6.250360042324398790e-01
6.892356872558593750e-01,6.250475678311886440e-01
6.898759603500366211e-01,6.250591290588083382e-01
6.905162334442138672e-01,6.250706698947716689e-01
6.911564469337463379e-01,6.250822008358865034e-01
6.917967200279235840e-01,6.250937207381039862e-01
6.924369931221008301e-01,6.251052388332500875e-01
6.930772662162780762e-01,6.251167281567644451e-01
6.937174797058105469e-01,6.251282129277591082e-01
6.943577527999877930e-01,6.251397064378463320e-01
6.949980258941650391e-01,6.251511674739251845e-01
6.956382393836975098e-01,6.251626010620894291e-01
6.962785124778747559e-01,6.251740436964952075e-01
6.969187855720520020e-01,6.251854717596119215e-01
6.975590586662292480e-01,6.251969050877068668e-01
6.981992721557617188e-01,6.252083063600801793e-01
6.988395452499389648e-01,6.252197092838294168e-01
6.994798183441162109e-01,6.252310937860432460e-01
7.001200318336486816e-01,6.252424762217412280e-01
7.007603049278259277e-01,6.252538314184921120e-01
7.014005780220031738e-01,6.252651561943647351e-01
7.020408511161804199e-01,6.252765045633346119e-01
7.026810646057128906e-01,6.252878419846945590e-01
7.033213376998901367e-01,6.252991755779175875e-01
7.039616107940673828e-01,6.253104715491479837e-01
7.046018242835998535e-01,6.253217768515861863e-01
7.052420973777770996e-01,6.253330720014700361e-01
7.058823704719543457e-01,6.253443506558209464e-01
7.065226435661315918e-01,6.253556211824804478e-01
7.071628570556640625e-01,6.253668962152794109e-01
7.078031301498413086e-01,6.253781408452763202e-01
7.084434032440185547e-01,6.253894097470351632e-01
7.090836167335510254e-01,6.254006462707786262e-01
7.097238898277282715e-01,6.254118849079306486e-01
7.103641629219055176e-01,6.254231204731706129e-01
7.110044360160827637e-01,6.254343621546682996e-01
7.116446495056152344e-01,6.254456009064881528e-01
7.122849225997924805e-01,6.254568350629767792e-01
7.129251956939697266e-01,6.254680861859527319e-01
7.135654091835021973e-01,6.254793255168387134e-01
7.142056822776794434e-01,6.254905845058944536e-01
7.148459553718566895e-01,6.255018585503364648e-01
7.154862284660339355e-01,6.255131255578638694e-01
7.161264419555664062e-01,6.255244492700597903e-01
7.167667150497436523e-01,6.255357917612762719e-01
7.174069881439208984e-01,6.255471461607262640e-01
7.180472612380981445e-01,6.255585510093579771e-01
7.186874747276306152e-01,6.255699983112430473e-01
7.193277478218078613e-01,6.255814910409309704e-01
7.199680209159851074e-01,6.255930634206392504e-01
7.206082344055175781e-01,6.256047079726334559e-01
7.212485074996948242e-01,6.256164392986551803e-01
7.218887805938720703e-01,6.256282836579871720e-01
7.225290536880493164e-01,6.256402174191917354e-01
7.231692671775817871e-01,6.256523353384824127e-01
7.238095402717590332e-01,6.256645966663292313e-01
7.244498133659362793e-01,6.256770189896379009e-01
7.250900268554687500e-01,6.256896778986713592e-01
7.257302999496459961e-01,6.257025771906565836e-01
7.263705730438232422e-01,6.257157612844252981e-01
7.270108461380004883e-01,6.257292523665993755e-01
7.276510596275329590e-01,6.257431125647778813e-01
7.282913327217102051e-01,6.257573910000244766e-01
7.289316058158874512e-01,6.257721576162476040e-01
7.295718193054199219e-01,6.257874468802642198e-01
7.302120923995971680e-01,6.258033713659107988e-01
7.308523654937744141e-01,6.258199693480910319e-01
7.314926385879516602e-01,6.258373561538825847e-01
7.321328520774841309e-01,6.258556350942114932e-01
7.327731251716613770e-01,6.258749096891680352e-01
7.334133982658386230e-01,6.258953012679304706e-01
7.340536117553710938e-01,6.259169583234163170e-01
7.346938848495483398e-01,6.259400562007257918e-01
7.353341579437255859e-01,6.259647581481222467e-01
7.359744310379028320e-01,6.259912234332274394e-01
7.366146445274353027e-01,6.260197212714446735e-01
7.372549176216125488e-01,6.260504482419353423e-01
7.378951907157897949e-01,6.260836856664200312e-01
7.385354042053222656e-01,6.261197229215405002e-01
7.391756772994995117e-01,6.261588684368128988e-01
7.398159503936767578e-01,6.262014911176105869e-01
7.404562234878540039e-01,6.262479574947419358e-01
7.410964369773864746e-01,6.262987000402420179e-01
7.417367100715637207e-01,6.263542107503674572e-01
7.423769831657409668e-01,6.264149579898905529e-01
7.430171966552734375e-01,6.264815169233135528e-01
7.436574697494506836e-01,6.265545012843576345e-01
7.442977428436279297e-01,6.266345950333334081e-01
7.449380159378051758e-01,6.267224795392269954e-01
7.455782294273376465e-01,6.268189601430784741e-01
7.462185025215148926e-01,6.269248924987893545e-01
7.468587756156921387e-01,6.270412518890458031e-01
7.474989891052246094e-01,6.271689724998834592e-01
7.481392621994018555e-01,6.273091898006581957e-01
7.487795352935791016e-01,6.274630789244017848e-01
7.494198083877563477e-01,6.276319115008739402e-01
7.500600218772888184e-01,6.278170381213756812e-01
7.507002949714660645e-01,6.280199715095111657e-01
7.513405680656433105e-01,6.282422691234526013e-01
7.519807815551757812e-01,6.284856130355653825e-01
7.526210546493530273e-01,6.287518845030524162e-01
7.532613277435302734e-01,6.290430223345691019e-01
7.539016008377075195e-01,6.293611168977317760e-01
7.545418143272399902e-01,6.297083298570393950e-01
7.551820874214172363e-01,6.300871623076798045e-01
7.558223605155944824e-01,6.305000774277553788e-01
7.564625740051269531e-01,6.309497156697503328e-01
7.571028470993041992e-01,6.314390456852723155e-01
7.577431201934814453e-01,6.319710348369129704e-01
7.583833932876586914e-01,6.325489077588715148e-01
7.590236067771911621e-01,6.331759705491273316e-01
7.596638798713684082e-01,6.338559496600240095e-01
7.603041529655456543e-01,6.345925453591849674e-01
7.609443664550781250e-01,6.353896463835924102e-01
7.615846395492553711e-01,6.362516149431645118e-01
7.622249126434326172e-01,6.371827293661560532e-01
7.628651857376098633e-01,6.381876166486790680e-01
7.635053992271423340e-01,6.392709550334592095e-01
7.641456723213195801e-01,6.404380048122098046e-01
7.647859454154968262e-01,6.416939335056666138e-01
7.654261589050292969e-01,6.430440731771636109e-01
7.660664319992065430e-01,6.444943964417992888e-01
7.667067050933837891e-01,6.460507084624214080e-01
7.673469781875610352e-01,6.477191851431571834e-01
7.679871916770935059e-01,6.495060456004333460e-01
7.686274647712707520e-01,6.514182564919082097e-01
7.692677378654479980e-01,6.534624762122520636e-01
7.699079513549804688e-01,6.556456130773598012e-01
7.705482244491577148e-01,6.579753164161883383e-01
7.711884975433349609e-01,6.604589776146787550e-01
7.718287706375122070e-01,6.631042935002073868e-01
7.724689841270446777e-01,6.659189521766082365e-01
7.731092572212219238e-01,6.689116392726548455e-01
7.737495303153991699e-01,6.720904786010573062e-01
7.743897438049316406e-01,6.754637157651046664e-01
7.750300168991088867e-01,6.790407115646814873e-01
7.756702899932861328e-01,6.828301367357445528e-01
7.763105630874633789e-01,6.868410968131479777e-01
7.769507765769958496e-01,6.910824704104023830e-01
7.775910496711730957e-01,6.955645099994436364e-01
7.782313227653503418e-01,7.002964735558125930e-01
7.788715362548828125e-01,7.052876442111641886e-01
7.795118093490600586e-01,7.105487969215538158e-01
7.801520824432373047e-01,7.160895580030457452e-01
7.807923555374145508e-01,7.219200632767011072e-01
7.814325690269470215e-01,7.280499761542911230e-01
7.820728421211242676e-01,7.344907890650276272e-01
7.827131152153015137e-01,7.412524040070005427e-01
7.833533287048339844e-01,7.483446587659345894e-01
7.839936017990112305e-01,7.557794844971423842e-01
7.846338748931884766e-01,7.635668518630920332e-01
7.852741479873657227e-01,7.717175178592041718e-01
7.859143614768981934e-01,7.802413587167604803e-01
7.865546345710754395e-01,7.891507788363476550e-01
7.871949076652526855e-01,7.984557612938703031e-01
7.878351211547851562e-01,8.081662026041822600e-01
7.884753942489624023e-01,8.182947104442646058e-01
7.891156673431396484e-01,8.288511601796448858e-01
7.897559404373168945e-01,8.398463790125285655e-01
7.903961539268493652e-01,8.512900033152379642e-01
7.910364270210266113e-01,8.631948747929518717e-01
7.916767001152038574e-01,8.755706140292751627e-01
7.923169136047363281e-01,8.884266427511393616e-01
7.929571866989135742e-01,9.017758875654608985e-01
7.935974597930908203e-01,9.156277010182458653e-01
7.942377328872680664e-01,9.299924953594267407e-01
7.948779463768005371e-01,9.448791820841915268e-01
7.955182194709777832e-01,9.603008201326246329e-01
7.961584925651550293e-01,9.762661798814002978e-01
7.967987060546875000e-01,9.927838154511250401e-01
7.974389791488647461e-01,1.009866743303808878e+00
7.980792522430419922e-01,1.027523317138685499e+00
7.987195253372192383e-01,1.045763262449397324e+00
7.993597388267517090e-01,1.064594486956597308e+00
8.000000119209289551e-01,1.084029973044659645e+00


==> code/potentials/score-matching/potentials_6.csv <==
x,f
-8.000000119209289551e-01,7.485549070948236405e-01
-7.993597388267517090e-01,7.244199072846138066e-01
-7.987195253372192383e-01,7.008407326210965849e-01
-7.980792522430419922e-01,6.778055436628185326e-01
-7.974389791488647461e-01,6.553090139696768901e-01
-7.967987060546875000e-01,6.333437425492416395e-01
-7.961584925651550293e-01,6.119043030200401745e-01
-7.955182194709777832e-01,5.909793973884758245e-01
-7.948779463768005371e-01,5.705636935306159785e-01
-7.942377328872680664e-01,5.506518413423342473e-01
-7.935974597930908203e-01,5.312329345504358535e-01
-7.929571866989135742e-01,5.123017924705797199e-01
-7.923169136047363281e-01,4.938514140718908152e-01
-7.916767001152038574e-01,4.758764883027164494e-01
-7.910364270210266113e-01,4.583668627782158111e-01
-7.903961539268493652e-01,4.413174529215009301e-01
-7.897559404373168945e-01,4.247231454502111703e-01
-7.891156673431396484e-01,4.085743015058094230e-01
-7.884753942489624023e-01,3.928660704012534310e-01
-7.878351211547851562e-01,3.775920489664095214e-01
-7.871949076652526855e-01,3.627474165906354742e-01
-7.865546345710754395e-01,3.483232883737645835e-01
-7.859143614768981934e-01,3.343150462604174145e-01
-7.852741479873657227e-01,3.207180829239444364e-01
-7.846338748931884766e-01,3.075240565459518294e-01
-7.839936017990112305e-01,2.947286611774027065e-01
-7.833533287048339844e-01,2.823262951183886926e-01
-7.827131152153015137e-01,2.703126985963573148e-01
-7.820728421211242676e-01,2.586803127384165180e-01
-7.814325690269470215e-01,2.474251085434295838e-01
-7.807923555374145508e-01,2.365429984611981951e-01
-7.801520824432373047e-01,2.260269975335784665e-01
-7.795118093490600586e-01,2.158732985492433087e-01
-7.788715362548828125e-01,2.060771714428999424e-01
-7.782313227653503418e-01,1.966347792412799222e-01
-7.775910496711730957e-01,1.875398716953835532e-01
-7.769507765769958496e-01,1.787888823033982888e-01
-7.763105630874633789e-01,1.703781924327687491e-01
-7.756702899932861328e-01,1.623019342373330787e-01
-7.750300168991088867e-01,1.545567054627787762e-01
-7.743897438049316406e-01,1.471383775650467740e-01
-7.737495303153991699e-01,1.400434812807564988e-01
-7.731092572212219238e-01,1.332666839724527819e-01
-7.724689841270446777e-01,1.268046705316825395e-01
-7.718287706375122070e-01,1.206540468029819735e-01
-7.711884975433349609e-01,1.148097548702446957e-01
-7.705482244491577148e-01,1.092684789141613599e-01
-7.699079513549804688e-01,1.040263728552321965e-01
-7.692677378654479980e-01,9.907996357455761682e-02
-7.686274647712707520e-01,9.442450010739911193e-02
-7.679871916770935059e-01,9.005653866818175146e-02
-7.673469781875610352e-01,8.597256954204457458e-02
-7.667067050933837891e-01,8.216789282359515667e-02
-7.660664319992065430e-01,7.863894079828437356e-02
-7.654261589050292969e-01,7.538169763328728123e-02
-7.647859454154968262e-01,7.239238286744598128e-02
-7.641456723213195801e-01,6.966631341942619571e-02
-7.635053992271423340e-01,6.719962025943893025e-02
-7.628651857376098633e-01,6.498823188246305449e-02
-7.622249126434326172e-01,6.302739361066223012e-02
-7.615846395492553711e-01,6.131293536702031588e-02
-7.609443664550781250e-01,5.984033090566498458e-02
-7.603041529655456543e-01,5.860511445576666034e-02
-7.596638798713684082e-01,5.760233004167281123e-02
-7.590236067771911621e-01,5.682731109925054369e-02
-7.583833932876586914e-01,5.627521084052755640e-02
-7.577431201934814453e-01,5.594088427177856815e-02
-7.571028470993041992e-01,5.581929278794728333e-02
-7.564625740051269531e-01,5.590518449162296122e-02
-7.558223605155944824e-01,5.619319724368931901e-02
-7.551820874214172363e-01,5.667790898635338692e-02
-7.545418143272399902e-01,5.735373840534530032e-02
-7.539016008377075195e-01,5.821496049069319056e-02
-7.532613277435302734e-01,5.925591193158474823e-02
-7.526210546493530273e-01,6.047067544766493441e-02
-7.519807815551757812e-01,6.185328184831817566e-02
-7.513405680656433105e-01,6.339751811001326232e-02
-7.507002949714660645e-01,6.509752210353525470e-02
-7.500600218772888184e-01,6.694694207071671954e-02
-7.494198083877563477e-01,6.893931814195575214e-02
-7.487795352935791016e-01,7.106868297705748461e-02
-7.481392621994018555e-01,7.332847674819742423e-02
-7.474989891052246094e-01,7.571227762258248006e-02
-7.468587756156921387e-01,7.821340302041468462e-02
-7.462185025215148926e-01,8.082583867643222675e-02
-7.455782294273376465e-01,8.354295702201319784e-02
-7.449380159378051758e-01,8.635800465178089524e-02
-7.442977428436279297e-01,8.926510482912775046e-02
-7.436574697494506836e-01,9.225761195023762795e-02
-7.430171966552734375e-01,9.532924945645637749e-02
-7.423769831657409668e-01,9.847345394486106684e-02
-7.417367100715637207e-01,1.016846688346979555e-01
-7.410964369773864746e-01,1.049565244169223810e-01
-7.404562234878540039e-01,1.082828161930011746e-01
-7.398159503936767578e-01,1.116583356617937284e-01
-7.391756772994995117e-01,1.150771139639648055e-01
-7.385354042053222656e-01,1.185336742993827741e-01
-7.378951907157897949e-01,1.220223486110465494e-01
-7.372549176216125488e-01,1.255386774405229389e-01
-7.366146445274353027e-01,1.290774057932901897e-01
-7.359744310379028320e-01,1.326334567185138980e-01
-7.353341579437255859e-01,1.362030568611731773e-01
-7.346938848495483398e-01,1.397815566665290277e-01
-7.340536117553710938e-01,1.433649798440086442e-01
-7.334133982658386230e-01,1.469492406018968467e-01
-7.327731251716613770e-01,1.505314890967728303e-01
-7.321328520774841309e-01,1.541081478954229311e-01
-7.314926385879516602e-01,1.576759110771686068e-01
-7.308523654937744141e-01,1.612327663089407892e-01
-7.302120923995971680e-01,1.647759455314958821e-01
-7.295718193054199219e-01,1.683032777556232595e-01
-7.289316058158874512e-01,1.718125911955716845e-01
-7.282913327217102051e-01,1.753028991578364781e-01
-7.276510596275329590e-01,1.787725487478217801e-01
-7.270108461380004883e-01,1.822201236954716919e-01
-7.263705730438232422e-01,1.856454394645048467e-01
-7.257302999496459961e-01,1.890475670786755380e-01
-7.250900268554687500e-01,1.924261702271250485e-01
-7.244498133659362793e-01,1.957808051325606868e-01
-7.238095402717590332e-01,1.991122178612281246e-01
-7.231692671775817871e-01,2.024203341510406595e-01
-7.225290536880493164e-01,2.057053377251500947e-01
-7.218887805938720703e-01,2.089685645061738484e-01
-7.212485074996948242e-01,2.122104460657547875e-01
-7.206082344055175781e-01,2.154319885633064757e-01
-7.199680209159851074e-01,2.186339685340219496e-01
-7.193277478218078613e-01,2.218181901857372296e-01
-7.186874747276306152e-01,2.249856808394667951e-01
-7.180472612380981445e-01,2.281374955972848007e-01
-7.174069881439208984e-01,2.312756808779568019e-01
-7.167667150497436523e-01,2.344014444511399731e-01
-7.161264419555664062e-01,2.375162806076551725e-01
-7.154862284660339355e-01,2.406214402556594578e-01
-7.148459553718566895e-01,2.437190872011019138e-01
-7.142056822776794434e-01,2.468103790521820606e-01
-7.135654091835021973e-01,2.498968195913207069e-01
-7.129251956939697266e-01,2.529795530334499887e-01
-7.122849225997924805e-01,2.560604860097486224e-01
-7.116446495056152344e-01,2.591406480145339586e-01
-7.110044360160827637e-01,2.622209227600498238e-01
-7.103641629219055176e-01,2.653029712079950642e-01
-7.097238898277282715e-01,2.683874802652335134e-01
-7.090836167335510254e-01,2.714752835192291158e-01
-7.084434032440185547e-01,2.745667960300393062e-01
-7.078031301498413086e-01,2.776631090157231085e-01
-7.071628570556640625e-01,2.807643791313854109e-01
-7.065226435661315918e-01,2.838704881139895164e-01
-7.058823704719543457e-01,2.869821003222337019e-01
-7.052420973777770996e-01,2.900987763657978391e-01
-7.046018242835998535e-01,2.932201939218286313e-01
-7.039616107940673828e-01,2.963455501440970252e-01
-7.033213376998901367e-01,2.994747502661678773e-01
-7.026810646057128906e-01,3.026065397794388545e-01
-7.020408511161804199e-01,3.057395649274687877e-01
-7.014005780220031738e-01,3.088730874396983239e-01
-7.007603049278259277e-01,3.120053303766638919e-01
-7.001200318336486816e-01,3.151345319230296482e-01
-6.994798183441162109e-01,3.182584830550023725e-01
-6.988395452499389648e-01,3.213756696518537126e-01
-6.981992721557617188e-01,3.244834745842783974e-01
-6.975590586662292480e-01,3.275791098951095215e-01
-6.969187855720520020e-01,3.306604330135840542e-01
-6.962785124778747559e-01,3.337243033746117860e-01
-6.956382393836975098e-01,3.367676418521297066e-01
-6.949980258941650391e-01,3.397869625787923731e-01
-6.943577527999877930e-01,3.427794044473557733e-01
-6.937174797058105469e-01,3.457411351423340662e-01
-6.930772662162780762e-01,3.486682378298393559e-01
-6.924369931221008301e-01,3.515574238007710406e-01
-6.917967200279235840e-01,3.544044568423299069e-01
-6.911564469337463379e-01,3.572053126806506995e-01
-6.905162334442138672e-01,3.599555858840144396e-01
-6.898759603500366211e-01,3.626515658656952468e-01
-6.892356872558593750e-01,3.652886882569177374e-01
-6.885954737663269043e-01,3.678623942825720583e-01
-6.879552006721496582e-01,3.703687863503795086e-01
-6.873149275779724121e-01,3.728031884626989978e-01
-6.866746544837951660e-01,3.751612357761247019e-01
-6.860344409942626953e-01,3.774383354496935183e-01
-6.853941679000854492e-01,3.796305598883868981e-01
-6.847538948059082031e-01,3.817333889070226860e-01
-6.841136813163757324e-01,3.837424455848532645e-01
-6.834734082221984863e-01,3.856539725768590721e-01
-6.828331351280212402e-01,3.874637612375888551e-01
-6.821928620338439941e-01,3.891678970447030039e-01
-6.815526485443115234e-01,3.907625302560884251e-01
-6.809123754501342773e-01,3.922444154039483877e-01
-6.802721023559570312e-01,3.936099786913893617e-01
-6.796318888664245605e-01,3.948559607404895644e-01
-6.789916157722473145e-01,3.959796374966124688e-01
-6.783513426780700684e-01,3.969782018298069204e-01
-6.777110695838928223e-01,3.978491805485249166e-01
-6.770708560943603516e-01,3.985903678182030063e-01
-6.764305830001831055e-01,3.991999773035983523e-01
-6.757903099060058594e-01,3.996763975475401409e-01
-6.751500964164733887e-01,4.000182949743305016e-01
-6.745098233222961426e-01,4.002248011251667847e-01
-6.738695502281188965e-01,4.002952451423675839e-01
-6.732292771339416504e-01,4.002293782727046612e-01
-6.725890636444091797e-01,4.000273047465703335e-01
-6.719487905502319336e-01,3.996893386687414562e-01
-6.713085174560546875e-01,3.992163731754416744e-01
-6.706683039665222168e-01,3.986095214807128251e-01
-6.700280308723449707e-01,3.978702168554475449e-01
-6.693877577781677246e-01,3.970003112587159322e-01
-6.687474846839904785e-01,3.960020057698390161e-01
-6.681072711944580078e-01,3.948779524389141038e-01
-6.674669981002807617e-01,3.936307929834126362e-01
-6.668267250061035156e-01,3.922638261498088141e-01
-6.661865115165710449e-01,3.907806964310047704e-01
-6.655462384223937988e-01,3.891849560222038207e-01
-6.649059653282165527e-01,3.874808270379643815e-01
-6.642656922340393066e-01,3.856726785603044050e-01
-6.636254787445068359e-01,3.837653371689269122e-01
-6.629852056503295898e-01,3.817633731577019240e-01
-6.623449325561523438e-01,3.796719893161353276e-01
-6.617047190666198730e-01,3.774967612364292791e-01
-6.610644459724426270e-01,3.752427566128671010e-01
-6.604241728782653809e-01,3.729158502074012560e-01
-6.597838997840881348e-01,3.705218567295265331e-01
-6.591436862945556641e-01,3.680669329132602030e-01
-6.585034132003784180e-01,3.655567141869964232e-01
-6.578631401062011719e-01,3.629975055268328532e-01
-6.572229266166687012e-01,3.603957564523847523e-01
-6.565826535224914551e-01,3.577572583531827277e-01
-6.559423804283142090e-01,3.550884715436160022e-01
-6.553021073341369629e-01,3.523956624468440602e-01
-6.546618938446044922e-01,3.496853396876593578e-01
-6.540216207504272461e-01,3.469632062256162719e-01
-6.533813476562500000e-01,3.442356518640110608e-01
-6.527411341667175293e-01,3.415090228324504373e-01
-6.521008610725402832e-01,3.387887770446615932e-01
-6.514605879783630371e-01,3.360810642955165406e-01
-6.508203148841857910e-01,3.333916310443276743e-01
-6.501801013946533203e-01,3.307263446226906822e-01
-6.495398283004760742e-01,3.280901154759368055e-01
-6.488995552062988281e-01,3.254885381915189058e-01
-6.482593417167663574e-01,3.229269306235589276e-01
-6.476190686225891113e-01,3.204097387523070495e-01
-6.469787955284118652e-01,3.179418849567889893e-01
-6.463385224342346191e-01,3.155278912763472832e-01
-6.456983089447021484e-01,3.131722198250077582e-01
-6.450580358505249023e-01,3.108784563641262544e-01
-6.444177627563476562e-01,3.086506458810163167e-01
-6.437775492668151855e-01,3.064924854136155119e-01
-6.431372761726379395e-01,3.044068668501629382e-01
-6.424970030784606934e-01,3.023970008170269175e-01
-6.418567299842834473e-01,3.004656476554874445e-01
-6.412165164947509766e-01,2.986154371722582468e-01
-6.405762434005737305e-01,2.968482285101927687e-01
-6.399359703063964844e-01,2.951660985447106533e-01
-6.392957568168640137e-01,2.935708427304550838e-01
-6.386554837226867676e-01,2.920634877609096236e-01
-6.380152106285095215e-01,2.906452416961808893e-01
-6.373749375343322754e-01,2.893168659699920653e-01
-6.367347240447998047e-01,2.880789433968180546e-01
-6.360944509506225586e-01,2.869314001798795033e-01
-6.354541778564453125e-01,2.858742878849338531e-01
-6.348139643669128418e-01,2.849072679202611091e-01
-6.341736912727355957e-01,2.840294578273683257e-01
-6.335334181785583496e-01,2.832399920337431709e-01
-6.328931450843811035e-01,2.825375965455751981e-01
-6.322529315948486328e-01,2.819207654595112800e-01
-6.316126585006713867e-01,2.813875890562167470e-01
-6.309723854064941406e-01,2.809360320318510240e-01
-6.303321719169616699e-01,2.805637085661141228e-01
-6.296918988227844238e-01,2.802679833792591779e-01
-6.290516257286071777e-01,2.800459568251998377e-01
-6.284113526344299316e-01,2.798944914787684368e-01
-6.277711391448974609e-01,2.798102597176992390e-01
-6.271308660507202148e-01,2.797895543535631191e-01
-6.264905929565429688e-01,2.798285763492764922e-01
-6.258503794670104980e-01,2.799232426467517243e-01
-6.252101063728332520e-01,2.800692823555372968e-01
-6.245698332786560059e-01,2.802622244429811005e-01
-6.239295601844787598e-01,2.804974071767274424e-01
-6.232893466949462891e-01,2.807699887527297378e-01
-6.226490736007690430e-01,2.810750127152101818e-01
-6.220088005065917969e-01,2.814073349456922557e-01
-6.213685870170593262e-01,2.817616217091032382e-01
-6.207283139228820801e-01,2.821326012999554322e-01
-6.200880408287048340e-01,2.825147602608821806e-01
-6.194477677345275879e-01,2.829025219937406632e-01
-6.188075542449951172e-01,2.832902336797631371e-01
-6.181672811508178711e-01,2.836723125000277790e-01
-6.175270080566406250e-01,2.840430144539798363e-01
-6.168867945671081543e-01,2.843966157745567713e-01
-6.162465214729309082e-01,2.847275096970021124e-01
-6.156062483787536621e-01,2.850300117974735592e-01
-6.149659752845764160e-01,2.852985008262534095e-01
-6.143257617950439453e-01,2.855274801349931835e-01
-6.136854887008666992e-01,2.857115482287824193e-01
-6.130452156066894531e-01,2.858454078579217850e-01
-6.124050021171569824e-01,2.859238581215617359e-01
-6.117647290229797363e-01,2.859419082161966941e-01
-6.111244559288024902e-01,2.858947616704661243e-01
-6.104841828346252441e-01,2.857777636024780854e-01
-6.098439693450927734e-01,2.855865454976402873e-01
-6.092036962509155273e-01,2.853169073522749954e-01
-6.085634231567382812e-01,2.849649432849394870e-01
-6.079232096672058105e-01,2.845270504593724326e-01
-6.072829365730285645e-01,2.839997919792356385e-01
-6.066426634788513184e-01,2.833801600391643305e-01
-6.060023903846740723e-01,2.826654261005048241e-01
-6.053621768951416016e-01,2.818532058152696251e-01
-6.047219038009643555e-01,2.809412732653311373e-01
-6.040816307067871094e-01,2.799279755069559172e-01
-6.034414172172546387e-01,2.788120230941104616e-01
-6.028011441230773926e-01,2.775921499764608669e-01
-6.021608710289001465e-01,2.762677872469980755e-01
-6.015205979347229004e-01,2.748385779514919136e-01
-6.008803844451904297e-01,2.733046817957527352e-01
-6.002401113510131836e-01,2.716662465779782210e-01
-5.995998382568359375e-01,2.699240541872605093e-01
-5.989596247673034668e-01,2.680794049243981902e-01
-5.983193516731262207e-01,2.661333286133631404e-01
-5.976790785789489746e-01,2.640877380847603817e-01
-5.970388054847717285e-01,2.619446711663737659e-01
-5.963985919952392578e-01,2.597066457454308974e-01
-5.957583189010620117e-01,2.573759278122018657e-01
-5.951180458068847656e-01,2.549556045310734653e-01
-5.944778323173522949e-01,2.524490956679126263e-01
-5.938375592231750488e-01,2.498593252519949459e-01
-5.931972861289978027e-01,2.471901553636675075e-01
-5.925570130348205566e-01,2.444454232784591952e-01
-5.919167995452880859e-01,2.416294374824223823e-01
-5.912765264511108398e-01,2.387458499516563748e-01
-5.906362533569335938e-01,2.357992893966134318e-01
-5.899960398674011230e-01,2.327944779438837486e-01
-5.893557667732238770e-01,2.297354570833309850e-01
-5.887154936790466309e-01,2.266272252127370379e-01
-5.880752205848693848e-01,2.234744726435042850e-01
-5.874350070953369141e-01,2.202823386150321028e-01
-5.867947340011596680e-01,2.170550750962334519e-01
-5.861544609069824219e-01,2.137978253643004756e-01
-5.855142474174499512e-01,2.105157678133169341e-01
-5.848739743232727051e-01,2.072131469917097846e-01
-5.842337012290954590e-01,2.038950734527809061e-01
-5.835934281349182129e-01,2.005663560367221265e-01
-5.829532146453857422e-01,1.972319773379611618e-01
-5.823129415512084961e-01,1.938960179024884489e-01
-5.816726684570312500e-01,1.905633583563344224e-01
-5.810324549674987793e-01,1.872387220075166780e-01
-5.803921818733215332e-01,1.839259479905388517e-01
-5.797519087791442871e-01,1.806295345509676409e-01
-5.791116356849670410e-01,1.773536801790385198e-01
-5.784714221954345703e-01,1.741026683011521747e-01
-5.778311491012573242e-01,1.708797837733828651e-01
-5.771908760070800781e-01,1.676890916270368237e-01
-5.765506625175476074e-01,1.645344595137743227e-01
-5.759103894233703613e-01,1.614187666371957874e-01
-5.752701163291931152e-01,1.583456339377544708e-01
-5.746298432350158691e-01,1.553181673850714262e-01
-5.739896297454833984e-01,1.523396596428514549e-01
-5.733493566513061523e-01,1.494124060793771136e-01
-5.727090835571289062e-01,1.465393676976267656e-01
-5.720688700675964355e-01,1.437233162610205284e-01
-5.714285969734191895e-01,1.409660935979437646e-01
-5.707883238792419434e-01,1.382702188558431189e-01
-5.701480507850646973e-01,1.356377096695204898e-01
-5.695078372955322266e-01,1.330707355139644221e-01
-5.688675642013549805e-01,1.305705374528196572e-01
-5.682272911071777344e-01,1.281389781133883687e-01
-5.675870776176452637e-01,1.257777535778896727e-01
-5.669468045234680176e-01,1.234876859541471639e-01
-5.663065314292907715e-01,1.212701713409978233e-01
-5.656662583351135254e-01,1.191262258844214550e-01
-5.650260448455810547e-01,1.170569208867151545e-01
-5.643857717514038086e-01,1.150625954384585370e-01
-5.637454986572265625e-01,1.131440364609410665e-01
-5.631052851676940918e-01,1.113018831438017386e-01
-5.624650120735168457e-01,1.095361018648919327e-01
-5.618247389793395996e-01,1.078470638584505537e-01
-5.611844658851623535e-01,1.062348091707958631e-01
-5.605442523956298828e-01,1.046994422118037171e-01
-5.599039793014526367e-01,1.032404229089936010e-01
-5.592637062072753906e-01,1.018576340453765106e-01
-5.586234927177429199e-01,1.005506966717830686e-01
-5.579832196235656738e-01,9.931878239923097595e-02
-5.573429465293884277e-01,9.816134253917541130e-02
-5.567026734352111816e-01,9.707752085319842905e-02
-5.560624599456787109e-01,9.606647880165875009e-02
-5.554221868515014648e-01,9.512693668966987204e-02
-5.547819137573242188e-01,9.425782836038942847e-02
-5.541416406631469727e-01,9.345780280405868723e-02
-5.535014271736145020e-01,9.272552832424674207e-02
-5.528611540794372559e-01,9.205934699841744617e-02
-5.522208809852600098e-01,9.145761241741023895e-02
-5.515806674957275391e-01,9.091865939153453979e-02
-5.509403944015502930e-01,9.044049101186857342e-02
-5.503001213073730469e-01,9.002116353963840467e-02
-5.496598482131958008e-01,8.965860283319138091e-02
-5.490196347236633301e-01,8.935061672189625881e-02
-5.483793616294860840e-01,8.909487159148365976e-02
-5.477390885353088379e-01,8.888899758887980340e-02
-5.470988750457763672e-01,8.873054948305014733e-02
-5.464586019515991211e-01,8.861688992934224629e-02
-5.458183288574218750e-01,8.854542741298976338e-02
-5.451780557632446289e-01,8.851340943379693016e-02
-5.445378422737121582e-01,8.851803178770811797e-02
-5.438975691795349121e-01,8.855644812408547395e-02
-5.432572960853576660e-01,8.862569922970120473e-02
-5.426170825958251953e-01,8.872283270174463610e-02
-5.419768095016479492e-01,8.884482236979707181e-02
-5.413365364074707031e-01,8.898859608459241954e-02
-5.406962633132934570e-01,8.915111710148782009e-02
-5.400560498237609863e-01,8.932918012450308254e-02
-5.394157767295837402e-01,8.951974468720536038e-02
-5.387755036354064941e-01,8.971965984035090713e-02
-5.381352901458740234e-01,8.992578003092965844e-02
-5.374950170516967773e-01,9.013506516664460122e-02
-5.368547439575195312e-01,9.034439133244642761e-02
-5.362144708633422852e-01,9.055073245168721030e-02
-5.355742573738098145e-01,9.075109350949617237e-02
-5.349339842796325684e-01,9.094254849063432289e-02
-5.342937111854553223e-01,9.112223827238219442e-02
-5.336534976959228516e-01,9.128731362365583024e-02
-5.330132246017456055e-01,9.143514099302718634e-02
-5.323729515075683594e-01,9.156304814243654278e-02
-5.317326784133911133e-01,9.166857913237569377e-02
-5.310924649238586426e-01,9.174929387167551909e-02
-5.304521918296813965e-01,9.180295206477406822e-02
-5.298119187355041504e-01,9.182741275570727169e-02
-5.291717052459716797e-01,9.182066056865156867e-02
-5.285314321517944336e-01,9.178086115233075049e-02
-5.278911590576171875e-01,9.170631023139552696e-02
-5.272508859634399414e-01,9.159545848530870060e-02
-5.266106724739074707e-01,9.144691365686608009e-02
-5.259703993797302246e-01,9.125949425999113629e-02
-5.253301262855529785e-01,9.103214382133728577e-02
-5.246899127960205078e-01,9.076401761643326793e-02
-5.240496397018432617e-01,9.045436785778537825e-02
-5.234093666076660156e-01,9.010275659198985210e-02
-5.227690935134887695e-01,8.970879890808269863e-02
-5.221288800239562988e-01,8.927239380271201341e-02
-5.214886069297790527e-01,8.879348815037424458e-02
-5.208483338356018066e-01,8.827233462699801692e-02
-5.202081203460693359e-01,8.770932528855546195e-02
-5.195678472518920898e-01,8.710490600449549703e-02
-5.189275741577148438e-01,8.645981406980585149e-02
-5.182873010635375977e-01,8.577491567729023103e-02
-5.176470875740051270e-01,8.505127417955904434e-02
-5.170068144798278809e-01,8.428994865744243725e-02
-5.163665413856506348e-01,8.349223079817447157e-02
-5.157263278961181641e-01,8.265966232219135179e-02
-5.150860548019409180e-01,8.179362925811561880e-02
-5.144457817077636719e-01,8.089583582922266203e-02
-5.138055086135864258e-01,7.996808056153748012e-02
-5.131652951240539551e-01,7.901230431790740028e-02
-5.125250220298767090e-01,7.803023281048115933e-02
-5.118847489356994629e-01,7.702400274557241744e-02
-5.112445354461669922e-01,7.599577982920635577e-02
-5.106042623519897461e-01,7.494751429947976717e-02
-5.099639892578125000e-01,7.388148409578754183e-02
-5.093237161636352539e-01,7.279989324561553232e-02
-5.086835026741027832e-01,7.170508640437844861e-02
-5.080432295799255371e-01,7.059914654029419978e-02
-5.074029564857482910e-01,6.948439208359502572e-02
-5.067627429962158203e-01,6.836320293437214701e-02
-5.061224699020385742e-01,6.723761454331311782e-02
-5.054821968078613281e-01,6.610994835229755395e-02
-5.048419237136840820e-01,6.498240191496496010e-02
-5.042017102241516113e-01,6.385720618312573649e-02
-5.035614371299743652e-01,6.273625862504772499e-02
-5.029211640357971191e-01,6.162173129186676590e-02
-5.022809505462646484e-01,6.051568292015829797e-02
-5.016406774520874023e-01,5.941982229311726371e-02
-5.010004043579101562e-01,5.833611436183794297e-02
-5.003601312637329102e-01,5.726629953272421858e-02
-4.997198879718780518e-01,5.621211850887508632e-02
-4.990796446800231934e-01,5.517507708745217343e-02
-4.984394013881683350e-01,5.415666489856540977e-02
-4.977991282939910889e-01,5.315823636698446819e-02
-4.971588850021362305e-01,5.218118011402284040e-02
-4.965186119079589844e-01,5.122655165157574686e-02
-4.958783686161041260e-01,5.029554151122184180e-02
-4.952380955219268799e-01,4.938900811353796882e-02
-4.945978522300720215e-01,4.850792444711071738e-02
-4.939576089382171631e-01,4.765296085270964710e-02
-4.933173358440399170e-01,4.682471212253691562e-02
-4.926770925521850586e-01,4.602379878619533571e-02
-4.920368194580078125e-01,4.525053182956817466e-02
-4.913965761661529541e-01,4.450528462625147341e-02
-4.907563030719757080e-01,4.378817931402245733e-02
-4.901160597801208496e-01,4.309934505852019981e-02
-4.894758164882659912e-01,4.243875053288359567e-02
-4.888355433940887451e-01,4.180619842662247621e-02
-4.881953001022338867e-01,4.120151208530486997e-02
-4.875550270080566406e-01,4.062434547068072277e-02
-4.869147837162017822e-01,4.007425429681843454e-02
-4.862745106220245361e-01,3.955071070693705337e-02
-4.856342673301696777e-01,3.905311741585393293e-02
-4.849940240383148193e-01,3.858076277648692098e-02
-4.843537509441375732e-01,3.813282480148760811e-02
-4.837135076522827148e-01,3.770847709513613921e-02
-4.830732345581054688e-01,3.730674244521381411e-02
-4.824329912662506104e-01,3.692665673396611226e-02
-4.817927181720733643e-01,3.656710040275523710e-02
-4.811524748802185059e-01,3.622695237160700188e-02
-4.805122315883636475e-01,3.590504868348975975e-02
-4.798719584941864014e-01,3.560009714132661429e-02
-4.792317152023315430e-01,3.531084084200886153e-02
-4.785914421081542969e-01,3.503593264976823107e-02
-4.779511988162994385e-01,3.477402119628880683e-02
-4.773109257221221924e-01,3.452371335046322542e-02
-4.766706824302673340e-01,3.428359442268114066e-02
-4.760304391384124756e-01,3.405223723604766661e-02
-4.753901660442352295e-01,3.382815728822174961e-02
-4.747499227523803711e-01,3.360995168317426618e-02
-4.741096496582031250e-01,3.339610921382840658e-02
-4.734694063663482666e-01,3.318523295030750830e-02
-4.728291332721710205e-01,3.297585053674589872e-02
-4.721888899803161621e-01,3.276653971909171403e-02
-4.715486466884613037e-01,3.255591155985193552e-02
-4.709083735942840576e-01,3.234255374139127781e-02
-4.702681303024291992e-01,3.212515026870033097e-02
-4.696278572082519531e-01,3.190236181584715780e-02
-4.689876139163970947e-01,3.167294101470385925e-02
-4.683473408222198486e-01,3.143563451404407516e-02
-4.677070975303649902e-01,3.118931513696221458e-02
-4.670668542385101318e-01,3.093281100694778019e-02
-4.664265811443328857e-01,3.066509915052773039e-02
-4.657863378524780273e-01,3.038519301471165335e-02
-4.651460647583007812e-01,3.009214061120113470e-02
-4.645058214664459229e-01,2.978510859185501403e-02
-4.638655483722686768e-01,2.946331725875239727e-02
-4.632253050804138184e-01,2.912607711099202135e-02
-4.625850617885589600e-01,2.877274919467476266e-02
-4.619447886943817139e-01,2.840279920790056423e-02
-4.613045454025268555e-01,2.801581522644713829e-02
-4.606642723083496094e-01,2.761136659811125327e-02
-4.600240290164947510e-01,2.718927582459418346e-02
-4.593837559223175049e-01,2.674927776527447065e-02
-4.587435126304626465e-01,2.629137154767757778e-02
-4.581032693386077881e-01,2.581548341242179134e-02
-4.574629962444305420e-01,2.532173699351636387e-02
-4.568227529525756836e-01,2.481034795196013221e-02
-4.561824798583984375e-01,2.428155656361941084e-02
-4.555422365665435791e-01,2.373578507766449519e-02
-4.549019634723663330e-01,2.317344759961326162e-02
-4.542617201805114746e-01,2.259515066682515894e-02
-4.536214768886566162e-01,2.200151422180951499e-02
-4.529812037944793701e-01,2.139321536192895223e-02
-4.523409605026245117e-01,2.077116328439032600e-02
-4.517006874084472656e-01,2.013614128524210400e-02
-4.510604441165924072e-01,1.948918241666319773e-02
-4.504201710224151611e-01,1.883129629297020102e-02
-4.497799277305603027e-01,1.816362195620424558e-02
-4.491396844387054443e-01,1.748734433907017660e-02
-4.484994113445281982e-01,1.680362552109748719e-02
-4.478591680526733398e-01,1.611387378621742528e-02
-4.472188949584960938e-01,1.541936429858470348e-02
-4.465786516666412354e-01,1.472155747837966544e-02
-4.459383785724639893e-01,1.402187985594061104e-02
-4.452981352806091309e-01,1.332184208115494428e-02
-4.446578919887542725e-01,1.262296980061083929e-02
-4.440176188945770264e-01,1.192680280435887141e-02
-4.433773756027221680e-01,1.123501641723123612e-02
-4.427371025085449219e-01,1.054909707076623349e-02
-4.420968592166900635e-01,9.870807425157668291e-03
-4.414565861225128174e-01,9.201718393657465356e-03
-4.408163428306579590e-01,8.543535804961699398e-03
-4.401760995388031006e-01,7.897920257699198032e-03
-4.395358264446258545e-01,7.266465566964086520e-03
-4.388955831527709961e-01,6.650919167331181825e-03
-4.382553100585937500e-01,6.052841446354761956e-03
-4.376150667667388916e-01,5.473987995091356140e-03
-4.369747936725616455e-01,4.915852957037003534e-03
-4.363345503807067871e-01,4.380111061766278624e-03
-4.356943070888519287e-01,3.868283851564235931e-03
-4.350540339946746826e-01,3.381911918800106776e-03
-4.344137907028198242e-01,2.922530446647364499e-03
-4.337735176086425781e-01,2.491577832706148854e-03
-4.331332743167877197e-01,2.090486382995138115e-03
-4.324930012226104736e-01,1.720636063814673378e-03
-4.318527579307556152e-01,1.383390215833557590e-03
-4.312124848365783691e-01,1.079972794667316549e-03
-4.305722415447235107e-01,8.116713987211809922e-04
-4.299319982528686523e-01,5.796049156625571186e-04
-4.292917251586914062e-01,3.849111966625073933e-04
-4.286514818668365479e-01,2.286699740681186199e-04
-4.280112087726593018e-01,1.118226187353243972e-04
-4.273709654808044434e-01,3.530797067607949202e-05
-4.267306923866271973e-01,0.000000000000000000e+00
-4.260904490947723389e-01,6.645095540491752217e-06
-4.254502058029174805e-01,5.599521675847540791e-05
-4.248099327087402344e-01,1.486744726202360312e-04
-4.241696894168853760e-01,2.852490774900573456e-04
-4.235294163227081299e-01,4.662274095545981822e-04
-4.228891730308532715e-01,6.920095371785173199e-04
-4.222488999366760254e-01,9.629480358501751880e-04
-4.216086566448211670e-01,1.279289722971199694e-03
-4.209684133529663086e-01,1.641203974457106085e-03
-4.203281402587890625e-01,2.048857299126183307e-03
-4.196878969669342041e-01,2.502180373272100411e-03
-4.190476238727569580e-01,3.001223208364045547e-03
-4.184073805809020996e-01,3.545766193576938008e-03
-4.177671074867248535e-01,4.135657202736009452e-03
-4.171268641948699951e-01,4.770548666027885076e-03
-4.164866209030151367e-01,5.450095749403693901e-03
-4.158463478088378906e-01,6.173883875617569572e-03
-4.152061045169830322e-01,6.941343662039134443e-03
-4.145658314228057861e-01,7.751925480541821400e-03
-4.139255881309509277e-01,8.604869059358755123e-03
-4.132853150367736816e-01,9.499549749430791223e-03
-4.126450717449188232e-01,1.043502647976524145e-02
-4.120048284530639648e-01,1.141045228410764167e-02
-4.113645553588867188e-01,1.242492774404801992e-02
-4.107243120670318604e-01,1.347732874280360704e-02
-4.100840389728546143e-01,1.456668525897120148e-02
-4.094437956809997559e-01,1.569173157424597065e-02
-4.088035225868225098e-01,1.685137842822737042e-02
-4.081632792949676514e-01,1.804423612973105051e-02
-4.075230360031127930e-01,1.926903636471610781e-02
-4.068827629089355469e-01,2.052450357958823801e-02
-4.062425196170806885e-01,2.180908584041585385e-02
-4.056022465229034424e-01,2.312145836306989111e-02
-4.049620032310485840e-01,2.445999902318396479e-02
-4.043217301368713379e-01,2.582328811557843551e-02
-4.036814868450164795e-01,2.720964446520390823e-02
-4.030412435531616211e-01,2.861755861789916366e-02
-4.024009704589843750e-01,3.004544646271334329e-02
-4.017607271671295166e-01,3.149154037726287214e-02
-4.011204540729522705e-01,3.295434390601226227e-02
-4.004802107810974121e-01,3.443204606431660153e-02
-3.998399376869201660e-01,3.592313144799241798e-02
-3.991996943950653076e-01,3.742576609832504175e-02
-3.985594511032104492e-01,3.893835482765517497e-02
-3.979191780090332031e-01,4.045931468896402095e-02
-3.972789347171783447e-01,4.198682166538603155e-02
-3.966386616230010986e-01,4.351942219485138708e-02
-3.959984183311462402e-01,4.505531364398374095e-02
-3.953581452369689941e-01,4.659306960643050388e-02
-3.947179019451141357e-01,4.813097228366469693e-02
-3.940776586532592773e-01,4.966754207346379957e-02
-3.934373855590820312e-01,5.120137671462510198e-02
-3.927971422672271729e-01,5.273084931720228852e-02
-3.921568691730499268e-01,5.425469158621254451e-02
-3.915166258811950684e-01,5.577139546507936529e-02
-3.908763527870178223e-01,5.727976628709630091e-02
-3.902361094951629639e-01,5.877843564002249721e-02
-3.895958662033081055e-01,6.026618931573057836e-02
-3.889555931091308594e-01,6.174200840735766249e-02
-3.883153498172760010e-01,6.320463662690656292e-02
-3.876750767230987549e-01,6.465318400469222127e-02
-3.870348334312438965e-01,6.608652414046378709e-02
-3.863945603370666504e-01,6.750391555100154761e-02
-3.857543170452117920e-01,6.890435566899855147e-02
-3.851140737533569336e-01,7.028719009085770963e-02
-3.844738006591796875e-01,7.165175614743990451e-02
-3.838335573673248291e-01,7.299728787491988058e-02
-3.831932842731475830e-01,7.432338044185282655e-02
-3.825530409812927246e-01,7.562939247312572277e-02
-3.819127678871154785e-01,7.691502012223283558e-02
-3.812725245952606201e-01,7.817982205157125719e-02
-3.806322813034057617e-01,7.942353565915594160e-02
-3.799920082092285156e-01,8.064602722370572963e-02
-3.793517649173736572e-01,8.184699529069572321e-02
-3.787114918231964111e-01,8.302647081882064128e-02
-3.780712485313415527e-01,8.418431234236933847e-02
-3.774309754371643066e-01,8.532066782742431243e-02
-3.767907321453094482e-01,8.643550987996206914e-02
-3.761504888534545898e-01,8.752905468571503533e-02
-3.755102157592773438e-01,8.860151556566275843e-02
-3.748699724674224854e-01,8.965304110083227584e-02
-3.742296993732452393e-01,9.068407329954597529e-02
-3.735894560813903809e-01,9.169481331326512219e-02
-3.729491829872131348e-01,9.268576838173370191e-02
-3.723089396953582764e-01,9.365729393080357568e-02
-3.716686964035034180e-01,9.460985930833620827e-02
-3.710284233093261719e-01,9.554405501699259062e-02
-3.703881800174713135e-01,9.646031399208698787e-02
-3.697479069232940674e-01,9.735929989059100009e-02
-3.691076636314392090e-01,9.824152668627750273e-02
-3.684673905372619629e-01,9.910771370153170778e-02
-3.678271472454071045e-01,9.995842179509661918e-02
-3.671869039535522461e-01,1.007943725333682039e-01
-3.665466308593750000e-01,1.016162867731211783e-01
-3.659063875675201416e-01,1.024248006360739538e-01
-3.652661144733428955e-01,1.032207214747469237e-01
-3.646258711814880371e-01,1.040047131573857975e-01
-3.639855980873107910e-01,1.047775782795654642e-01
-3.633453547954559326e-01,1.055400251701739123e-01
-3.627051115036010742e-01,1.062928326853480598e-01
-3.620648384094238281e-01,1.070368251954159078e-01
-3.614245951175689697e-01,1.077726875253719463e-01
-3.607843220233917236e-01,1.085012636208011472e-01
-3.601440787315368652e-01,1.092232721133554740e-01
-3.595038056373596191e-01,1.099395525774617965e-01
-3.588635623455047607e-01,1.106508039501905571e-01
-3.582233190536499023e-01,1.113577981658542271e-01
-3.575830459594726562e-01,1.120613475826672811e-01
-3.569428026676177979e-01,1.127621639299731804e-01
-3.563025295734405518e-01,1.134610167445000428e-01
-3.556622862815856934e-01,1.141586021086986591e-01
-3.550220131874084473e-01,1.148556797302568988e-01
-3.543817698955535889e-01,1.155529186785639872e-01
-3.537415266036987305e-01,1.162510350242094148e-01
-3.531012535095214844e-01,1.169507540771839160e-01
-3.524610102176666260e-01,1.176526775453474727e-01
-3.518207371234893799e-01,1.183574928313246843e-01
-3.511804938316345215e-01,1.190657925598919142e-01
-3.505402207374572754e-01,1.197782606187232091e-01
-3.498999774456024170e-01,1.204953853601677949e-01
-3.492597341537475586e-01,1.212178130214480731e-01
-3.486194610595703125e-01,1.219460927467923561e-01
-3.479792177677154541e-01,1.226807066782056310e-01
-3.473389446735382080e-01,1.234222155858422099e-01
-3.466987013816833496e-01,1.241709980213814291e-01
-3.460584282875061035e-01,1.249275822288042903e-01
-3.454181849956512451e-01,1.256923552542277278e-01
-3.447779119014739990e-01,1.264657349821574073e-01
-3.441376686096191406e-01,1.272480165571714394e-01
-3.434974253177642822e-01,1.280395826141607074e-01
-3.428571522235870361e-01,1.288407723502382751e-01
-3.422169089317321777e-01,1.296517583985443700e-01
-3.415766358375549316e-01,1.304728594386590501e-01
-3.409363925457000732e-01,1.313042281719001281e-01
-3.402961194515228271e-01,1.321460672754946053e-01
-3.396558761596679688e-01,1.329984666911796509e-01
-3.390156328678131104e-01,1.338615480340097363e-01
-3.383753597736358643e-01,1.347354130257709670e-01
-3.377351164817810059e-01,1.356200382745011979e-01
-3.370948433876037598e-01,1.365154811076076946e-01
-3.364546000957489014e-01,1.374216320797314594e-01
-3.358143270015716553e-01,1.383384768878728188e-01
-3.351740837097167969e-01,1.392658502615136129e-01
-3.345338404178619385e-01,1.402036158356425588e-01
-3.338935673236846924e-01,1.411517002651523356e-01
-3.332533240318298340e-01,1.421097634747305882e-01
-3.326130509376525879e-01,1.430776499630037613e-01
-3.319728076457977295e-01,1.440550264232118849e-01
-3.313325345516204834e-01,1.450416417524360568e-01
-3.306922912597656250e-01,1.460371107902194154e-01
-3.300520479679107666e-01,1.470411055732601113e-01
-3.294117748737335205e-01,1.480532990497662738e-01
-3.287715315818786621e-01,1.490731715441495631e-01
-3.281312584877014160e-01,1.501003756891909902e-01
-3.274910151958465576e-01,1.511343641860030118e-01
-3.268507421016693115e-01,1.521747706862055516e-01
-3.262104988098144531e-01,1.532209927798851012e-01
-3.255702555179595947e-01,1.542725564675961891e-01
-3.249299824237823486e-01,1.553290087035552602e-01
-3.242897391319274902e-01,1.563896794530830192e-01
-3.236494660377502441e-01,1.574541291292042011e-01
-3.230092227458953857e-01,1.585217117884432092e-01
-3.223689496517181396e-01,1.595919769568650004e-01
-3.217287063598632812e-01,1.606642255185706247e-01
-3.210884630680084229e-01,1.617379385016768367e-01
-3.204481899738311768e-01,1.628125899690906486e-01
-3.198079466819763184e-01,1.638875518577558310e-01
-3.191676735877990723e-01,1.649623218648259559e-01
-3.185274302959442139e-01,1.660362576690355141e-01
-3.178871572017669678e-01,1.671088991964788661e-01
-3.172469139099121094e-01,1.681796246903943803e-01
-3.166066706180572510e-01,1.692479583771326901e-01
-3.159663975238800049e-01,1.703134218593009841e-01
-3.153261542320251465e-01,1.713754262043134524e-01
-3.146858811378479004e-01,1.724336307366716170e-01
-3.140456378459930420e-01,1.734874153989012235e-01
-3.134053647518157959e-01,1.745365129673306370e-01
-3.127651214599609375e-01,1.755803575685521700e-01
-3.121248781681060791e-01,1.766186468162964651e-01
-3.114846050739288330e-01,1.776510418790824275e-01
-3.108443617820739746e-01,1.786771280680321539e-01
-3.102040886878967285e-01,1.796966852363683920e-01
-3.095638453960418701e-01,1.807093646958248812e-01
-3.089235723018646240e-01,1.817149580869665826e-01
-3.082833290100097656e-01,1.827131757688329472e-01
-3.076430857181549072e-01,1.837038976014833125e-01
-3.070028126239776611e-01,1.846869705081757296e-01
-3.063625693321228027e-01,1.856622066182658237e-01
-3.057222962379455566e-01,1.866295856165418598e-01
-3.050820529460906982e-01,1.875889598926776536e-01
-3.044417798519134521e-01,1.885403535957532739e-01
-3.038015365600585938e-01,1.894837018779238491e-01
-3.031612932682037354e-01,1.904190804246690405e-01
-3.025210201740264893e-01,1.913465669646825518e-01
-3.018807768821716309e-01,1.922661893577792824e-01
-3.012405037879943848e-01,1.931781268838443921e-01
-3.006002604961395264e-01,1.940824473419207052e-01
-2.999599874019622803e-01,1.949794018481374458e-01
-2.993197441101074219e-01,1.958690981013533339e-01
-2.986795008182525635e-01,1.967518290324639096e-01
-2.980392277240753174e-01,1.976278533424831174e-01
-2.973989844322204590e-01,1.984973711760860127e-01
-2.967587113380432129e-01,1.993607582793006650e-01
-2.961184680461883545e-01,2.002182670826488931e-01
-2.954781949520111084e-01,2.010702773609747140e-01
-2.948379516601562500e-01,2.019171087436184564e-01
-2.941977083683013916e-01,2.027591147579235198e-01
-2.935574352741241455e-01,2.035967790921722198e-01
-2.929171919822692871e-01,2.044303948130616888e-01
-2.922769188880920410e-01,2.052604719475805695e-01
-2.916366755962371826e-01,2.060873405188266005e-01
-2.909964025020599365e-01,2.069115159671146564e-01
-2.903561592102050781e-01,2.077333611092422316e-01
-2.897159159183502197e-01,2.085534053563558032e-01
-2.890756428241729736e-01,2.093720935705993824e-01
-2.884353995323181152e-01,2.101898311803056529e-01
-2.877951264381408691e-01,2.110071882883195471e-01
-2.871548831462860107e-01,2.118245032767900327e-01
-2.865146100521087646e-01,2.126423405560471380e-01
-2.858743667602539062e-01,2.134610809029862111e-01
-2.852341234683990479e-01,2.142812593457983361e-01
-2.845938503742218018e-01,2.151032913711867778e-01
-2.839536070823669434e-01,2.159276305824198161e-01
-2.833133339881896973e-01,2.167547446366140385e-01
-2.826730906963348389e-01,2.175849965752272297e-01
-2.820328176021575928e-01,2.184189035063850426e-01
-2.813925743103027344e-01,2.192567916683199059e-01
-2.807523310184478760e-01,2.200990847171695464e-01
-2.801120579242706299e-01,2.209462234453178908e-01
-2.794718146324157715e-01,2.217985216543887361e-01
-2.788315415382385254e-01,2.226563598066224614e-01
-2.781912982463836670e-01,2.235200276582545165e-01
-2.775510251522064209e-01,2.243899198244605486e-01
-2.769107818603515625e-01,2.252662686663517988e-01
-2.762705385684967041e-01,2.261493681880084594e-01
-2.756302654743194580e-01,2.270395480161422341e-01
-2.749900221824645996e-01,2.279369532014423605e-01
-2.743497490882873535e-01,2.288418754003753719e-01
-2.737095057964324951e-01,2.297544343276145540e-01
-2.730692327022552490e-01,2.306749031834813835e-01
-2.724289894104003906e-01,2.316033414357576703e-01
-2.717887461185455322e-01,2.325399019282685664e-01
-2.711484730243682861e-01,2.334847014227632300e-01
-2.705082297325134277e-01,2.344377923169100875e-01
-2.698679566383361816e-01,2.353992845320784788e-01
-2.692277133464813232e-01,2.363691431087362460e-01
-2.685874402523040771e-01,2.373474179197638811e-01
-2.679471969604492188e-01,2.383340310150527941e-01
-2.673069238662719727e-01,2.393290206116915897e-01
-2.666666805744171143e-01,2.403322492712911540e-01
-2.660264372825622559e-01,2.413436448148935654e-01
-2.653861641883850098e-01,2.423631442318114892e-01
-2.647459208965301514e-01,2.433905296282175001e-01
-2.641056478023529053e-01,2.444257373709657344e-01
-2.634654045104980469e-01,2.454684853397761657e-01
-2.628251314163208008e-01,2.465186900127078751e-01
-2.621848881244659424e-01,2.475760259224388804e-01
-2.615446448326110840e-01,2.486403112375681346e-01
-2.609043717384338379e-01,2.497113386994396222e-01
-2.602641284465789795e-01,2.507887509893884648e-01
-2.596238553524017334e-01,2.518723646280536244e-01
-2.589836120605468750e-01,2.529617755590232164e-01
-2.583433389663696289e-01,2.540567813783236595e-01
-2.577030956745147705e-01,2.551569583171726663e-01
-2.570628523826599121e-01,2.562620477099013527e-01
-2.564225792884826660e-01,2.573717466334795034e-01
-2.557823359966278076e-01,2.584855949918303253e-01
-2.551420629024505615e-01,2.596033822132151059e-01
-2.545018196105957031e-01,2.607246375093161816e-01
-2.538615465164184570e-01,2.618491050977165280e-01
-2.532213032245635986e-01,2.629763349721092602e-01
-2.525810599327087402e-01,2.641059985060523196e-01
-2.519407868385314941e-01,2.652378383709281806e-01
-2.513005435466766357e-01,2.663713682337096600e-01
-2.506602704524993896e-01,2.675063698560653513e-01
-2.500200271606445312e-01,2.686423977257170748e-01
-2.493797689676284790e-01,2.697792028669869779e-01
-2.487395107746124268e-01,2.709164316882848311e-01
-2.480992525815963745e-01,2.720537985693800564e-01
-2.474589943885803223e-01,2.731910078501700312e-01
-2.468187510967254639e-01,2.743277154410508345e-01
-2.461784929037094116e-01,2.754637499935608247e-01
-2.455382347106933594e-01,2.765988256910607568e-01
-2.448979765176773071e-01,2.777327083657610274e-01
-2.442577183246612549e-01,2.788651897264156077e-01
-2.436174601316452026e-01,2.799960440454225541e-01
-2.429772019386291504e-01,2.811251530690448419e-01
-2.423369437456130981e-01,2.822523121364115539e-01
-2.416967004537582397e-01,2.833774090630676312e-01
-2.410564422607421875e-01,2.845003392059064495e-01
-2.404161840677261353e-01,2.856210162974321953e-01
-2.397759258747100830e-01,2.867393440556083029e-01
-2.391356676816940308e-01,2.878553417813094484e-01
-2.384954094886779785e-01,2.889689209863268715e-01
-2.378551512956619263e-01,2.900801550615419444e-01
-2.372149080038070679e-01,2.911889846825985728e-01
-2.365746498107910156e-01,2.922955526566433093e-01
-2.359343916177749634e-01,2.933998933956694088e-01
-2.352941334247589111e-01,2.945021024533911458e-01
-2.346538752317428589e-01,2.956023054048979581e-01
-2.340136170387268066e-01,2.967006632492696916e-01
-2.333733588457107544e-01,2.977973109174092414e-01
-2.327331155538558960e-01,2.988923982140239133e-01
-2.320928573608398438e-01,2.999862385844851431e-01
-2.314525991678237915e-01,3.010789696385840486e-01
-2.308123409748077393e-01,3.021708743719919710e-01
-2.301720827817916870e-01,3.032622075235318349e-01
-2.295318245887756348e-01,3.043532356780169756e-01
-2.288915663957595825e-01,3.054442492657196695e-01
-2.282513231039047241e-01,3.065355587830969064e-01
-2.276110649108886719e-01,3.076275096967329148e-01
-2.269708067178726196e-01,3.087204104287364359e-01
-2.263305485248565674e-01,3.098146233152858642e-01
-2.256902903318405151e-01,3.109104559748541163e-01
-2.250500321388244629e-01,3.120083332545178223e-01
-2.244097739458084106e-01,3.131085729192304434e-01
-2.237695306539535522e-01,3.142115539341325814e-01
-2.231292724609375000e-01,3.153176707989291394e-01
-2.224890142679214478e-01,3.164272915572414746e-01
-2.218487560749053955e-01,3.175407922705169028e-01
-2.212084978818893433e-01,3.186585307843041726e-01
-2.205682396888732910e-01,3.197809157742685926e-01
-2.199279814958572388e-01,3.209082920402095418e-01
-2.192877382040023804e-01,3.220410018806934005e-01
-2.186474800109863281e-01,3.231794553398485981e-01
-2.180072218179702759e-01,3.243239603975798246e-01
-2.173669636249542236e-01,3.254748865605501251e-01
-2.167267054319381714e-01,3.266325462517478684e-01
-2.160864472389221191e-01,3.277972248270160094e-01
-2.154461890459060669e-01,3.289692410795543864e-01
-2.148059457540512085e-01,3.301488572758186635e-01
-2.141656875610351562e-01,3.313363981681050063e-01
-2.135254293680191040e-01,3.325320558989122155e-01
-2.128851711750030518e-01,3.337360907178981151e-01
-2.122449129819869995e-01,3.349486834662451784e-01
-2.116046547889709473e-01,3.361700456128540182e-01
-2.109643965959548950e-01,3.374003384560877450e-01
-2.103241533041000366e-01,3.386396631469441587e-01
-2.096838951110839844e-01,3.398881966788058762e-01
-2.090436369180679321e-01,3.411459959204599102e-01
-2.084033787250518799e-01,3.424131582221372483e-01
-2.077631205320358276e-01,3.436897018680600269e-01
-2.071228623390197754e-01,3.449756419871645718e-01
-2.064826041460037231e-01,3.462709821784768494e-01
-2.058423459529876709e-01,3.475756523820692223e-01
-2.052021026611328125e-01,3.488895964937723804e-01
-2.045618444681167603e-01,3.502127593173511855e-01
-2.039215862751007080e-01,3.515449937884262965e-01
-2.032813280820846558e-01,3.528861618131458044e-01
-2.026410698890686035e-01,3.542360925836178787e-01
-2.020008116960525513e-01,3.555945587759059556e-01
-2.013605535030364990e-01,3.569613993138278651e-01
-2.007203102111816406e-01,3.583362627287725033e-01
-2.000800520181655884e-01,3.597189695301548085e-01
-1.994397938251495361e-01,3.611091937652841644e-01
-1.987995356321334839e-01,3.625065940313758617e-01
-1.981592774391174316e-01,3.639108437591231926e-01
-1.975190192461013794e-01,3.653215652077195230e-01
-1.968787610530853271e-01,3.667383863359745533e-01
-1.962385177612304688e-01,3.681608601628436617e-01
-1.955982595682144165e-01,3.695886376999282241e-01
-1.949580013751983643e-01,3.710212465976927554e-01
-1.943177431821823120e-01,3.724582370844307100e-01
-1.936774849891662598e-01,3.738991400791338293e-01
-1.930372267961502075e-01,3.753434604143102149e-01
-1.923969686031341553e-01,3.767907572713875552e-01
-1.917567253112792969e-01,3.782404589180758947e-01
-1.911164671182632446e-01,3.796921441342471226e-01
-1.904762089252471924e-01,3.811452705326008328e-01
-1.898359507322311401e-01,3.825993365750166575e-01
-1.891956925392150879e-01,3.840538190579287914e-01
-1.885554343461990356e-01,3.855082209205313859e-01
-1.879151761531829834e-01,3.869620040627514967e-01
-1.872749328613281250e-01,3.884146726834813990e-01
-1.866346746683120728e-01,3.898657558724956118e-01
-1.859944164752960205e-01,3.913147457381436212e-01
-1.853541582822799683e-01,3.927611628032430247e-01
-1.847139000892639160e-01,3.942045296133089849e-01
-1.840736418962478638e-01,3.956443725272622558e-01
-1.834333837032318115e-01,3.970802747488875184e-01
-1.827931404113769531e-01,3.985117609837947050e-01
-1.821528822183609009e-01,3.999384957597906798e-01
-1.815126240253448486e-01,4.013600191070461065e-01
-1.808723658323287964e-01,4.027759749460990690e-01
-1.802321076393127441e-01,4.041860345132173293e-01
-1.795918494462966919e-01,4.055898358554790306e-01
-1.789515912532806396e-01,4.069870928201049232e-01
-1.783113479614257812e-01,4.083774749196615872e-01
-1.776710897684097290e-01,4.097607991637532976e-01
-1.770308315753936768e-01,4.111367764126225843e-01
-1.763905733823776245e-01,4.125052289162400854e-01
-1.757503151893615723e-01,4.138659907665358517e-01
-1.751100569963455200e-01,4.152188279345532251e-01
-1.744697988033294678e-01,4.165636868425073303e-01
-1.738295555114746094e-01,4.179004135124326780e-01
-1.731892973184585571e-01,4.192290014358617256e-01
-1.725490391254425049e-01,4.205493479352737651e-01
-1.719087809324264526e-01,4.218614730588745587e-01
-1.712685227394104004e-01,4.231653357912525948e-01
-1.706282645463943481e-01,4.244610089080715909e-01
-1.699880063533782959e-01,4.257485096981934447e-01
-1.693477630615234375e-01,4.270278740747031065e-01
-1.687075048685073853e-01,4.282992906456835058e-01
-1.680672466754913330e-01,4.295628671611151361e-01
-1.674269884824752808e-01,4.308186961725315456e-01
-1.667867302894592285e-01,4.320669500304150645e-01
-1.661464720964431763e-01,4.333078455272469931e-01
-1.655062139034271240e-01,4.345415045000513565e-01
-1.648659706115722656e-01,4.357681621357198942e-01
-1.642257124185562134e-01,4.369880586409080614e-01
-1.635854542255401611e-01,4.382014448057445222e-01
-1.629451960325241089e-01,4.394085242800160884e-01
-1.623049378395080566e-01,4.406095582114728515e-01
-1.616646796464920044e-01,4.418048197904633767e-01
-1.610244214534759521e-01,4.429945582637362378e-01
-1.603841632604598999e-01,4.441790466063384457e-01
-1.597439199686050415e-01,4.453585234106984814e-01
-1.591036617755889893e-01,4.465333425443103188e-01
-1.584634035825729370e-01,4.477036930619275878e-01
-1.578231453895568848e-01,4.488699012859922455e-01
-1.571828871965408325e-01,4.500321842234789038e-01
-1.565426290035247803e-01,4.511908315312340712e-01
-1.559023708105087280e-01,4.523461104863093496e-01
-1.552621275186538696e-01,4.534982012576991295e-01
-1.546218693256378174e-01,4.546474173436507726e-01
-1.539816111326217651e-01,4.557939491989380087e-01
-1.533413529396057129e-01,4.569380291408684513e-01
-1.527010947465896606e-01,4.580798478523044892e-01
-1.520608365535736084e-01,4.592196311997409630e-01
-1.514205783605575562e-01,4.603575212757649027e-01
-1.507803350687026978e-01,4.614936802877243061e-01
-1.501400768756866455e-01,4.626283076705481889e-01
-1.494998186826705933e-01,4.637614951707123012e-01
-1.488595604896545410e-01,4.648933913081232383e-01
-1.482193022966384888e-01,4.660241142227139477e-01
-1.475790441036224365e-01,4.671537357290693748e-01
-1.469387859106063843e-01,4.682823415474555162e-01
-1.462985426187515259e-01,4.694099723637545907e-01
-1.456582844257354736e-01,4.705367302582983413e-01
-1.450180262327194214e-01,4.716626100311760439e-01
-1.443777680397033691e-01,4.727876404693525103e-01
-1.437375098466873169e-01,4.739118359692628957e-01
-1.430972516536712646e-01,4.750351738099536369e-01
-1.424569934606552124e-01,4.761576672753147221e-01
-1.418167501688003540e-01,4.772792080376211388e-01
-1.411764919757843018e-01,4.783998531006039556e-01
-1.405362337827682495e-01,4.795194768565149701e-01
-1.398959755897521973e-01,4.806380642583159002e-01
-1.392557173967361450e-01,4.817554974155111580e-01
-1.386154592037200928e-01,4.828717122906165393e-01
-1.379752010107040405e-01,4.839866398245837864e-01
-1.373349577188491821e-01,4.851001550424114406e-01
-1.366946995258331299e-01,4.862121690123015760e-01
-1.360544413328170776e-01,4.873225782449939203e-01
-1.354141831398010254e-01,4.884312677609465858e-01
-1.347739249467849731e-01,4.895381266285028232e-01
-1.341336667537689209e-01,4.906430337037090972e-01
-1.334934085607528687e-01,4.917458880910232644e-01
-1.328531652688980103e-01,4.928464996604220438e-01
-1.322129070758819580e-01,4.939448358918832049e-01
-1.315726488828659058e-01,4.950407618265866283e-01
-1.309323906898498535e-01,4.961341228862630182e-01
-1.302921324968338013e-01,4.972248532254410769e-01
-1.296518743038177490e-01,4.983127811292487053e-01
-1.290116161108016968e-01,4.993978468395168235e-01
-1.283713728189468384e-01,5.004798955756202261e-01
-1.277311146259307861e-01,5.015588744496586315e-01
-1.270908564329147339e-01,5.026346609898442175e-01
-1.264505982398986816e-01,5.037071830116190974e-01
-1.258103400468826294e-01,5.047763149307948893e-01
-1.251700818538665771e-01,5.058420147327842287e-01
-1.245298311114311218e-01,5.069041667895648473e-01
-1.238895729184150696e-01,5.079627619937481242e-01
-1.232493147253990173e-01,5.090176910504666807e-01
-1.226090639829635620e-01,5.100689072035926586e-01
-1.219688057899475098e-01,5.111163859926435293e-01
-1.213285475969314575e-01,5.121600322843944397e-01
-1.206882894039154053e-01,5.131998757745233064e-01
-1.200480386614799500e-01,5.142358424289050767e-01
-1.194077804684638977e-01,5.152679382053539925e-01
-1.187675222754478455e-01,5.162961209566523380e-01
-1.181272715330123901e-01,5.173204078729569666e-01
-1.174870133399963379e-01,5.183408037526753276e-01
-1.168467551469802856e-01,5.193573061507965605e-01
-1.162064969539642334e-01,5.203699383980309179e-01
-1.155662462115287781e-01,5.213786819568051456e-01
-1.149259880185127258e-01,5.223836084757875753e-01
-1.142857298254966736e-01,5.233847428443638705e-01
-1.136454790830612183e-01,5.243821096841685403e-01
-1.130052208900451660e-01,5.253757706669475169e-01
-1.123649626970291138e-01,5.263657691655727611e-01
-1.117247045040130615e-01,5.273521605749955654e-01
-1.110844537615776062e-01,5.283350062494687194e-01
-1.104441955685615540e-01,5.293143832862075016e-01
-1.098039373755455017e-01,5.302903827490492716e-01
-1.091636791825294495e-01,5.312630686542183511e-01
-1.085234284400939941e-01,5.322324999685710267e-01
-1.078831702470779419e-01,5.331988251550776603e-01
-1.072429120540618896e-01,5.341621047686473389e-01
-1.066026613116264343e-01,5.351224435391830347e-01
-1.059624031186103821e-01,5.360799459493295060e-01
-1.053221449255943298e-01,5.370347515812095018e-01
-1.046818867325782776e-01,5.379869388787641427e-01
-1.040416359901428223e-01,5.389366365563308392e-01
-1.034013777971267700e-01,5.398840094836918624e-01
-1.027611196041107178e-01,5.408291413764998445e-01
-1.021208688616752625e-01,5.417721788390963411e-01
-1.014806106686592102e-01,5.427132692614780041e-01
-1.008403524756431580e-01,5.436525662612483600e-01
-1.002000942826271057e-01,5.445902013251284757e-01
-9.955984354019165039e-02,5.455263328101969122e-01
-9.891958534717559814e-02,5.464610788702888300e-01
-9.827932715415954590e-02,5.473946641491083120e-01
-9.763907641172409058e-02,5.483271966507916595e-01
-9.699881821870803833e-02,5.492588779708138524e-01
-9.635856002569198608e-02,5.501898702064633717e-01
-9.571830183267593384e-02,5.511203149856354067e-01
-9.507805109024047852e-02,5.520504079033372591e-01
-9.443779289722442627e-02,5.529803414312004506e-01
-9.379753470420837402e-02,5.539102696966180517e-01
-9.315727651119232178e-02,5.548403621231123850e-01
-9.251702576875686646e-02,5.557708311013671576e-01
-9.187676757574081421e-02,5.567018250281638991e-01
-9.123650938272476196e-02,5.576335570815320608e-01
-9.059625864028930664e-02,5.585661785760125397e-01
-8.995600044727325439e-02,5.594998843970317992e-01
-8.931574225425720215e-02,5.604348741842457571e-01
-8.867548406124114990e-02,5.613712747533616820e-01
-8.803523331880569458e-02,5.623092943894265616e-01
-8.739497512578964233e-02,5.632491044309455575e-01
-8.675471693277359009e-02,5.641908806061772808e-01
-8.611446619033813477e-02,5.651347628829772596e-01
-8.547420799732208252e-02,5.660809316050730011e-01
-8.483394980430603027e-02,5.670295503574989127e-01
-8.419369161128997803e-02,5.679807502732971969e-01
-8.355344086885452271e-02,5.689346812806892473e-01
-8.291318267583847046e-02,5.698914663652394630e-01
-8.227292448282241821e-02,5.708512836456729467e-01
-8.163267374038696289e-02,5.718141877513462923e-01
-8.099241554737091064e-02,5.727803101451978129e-01
-8.035215735435485840e-02,5.737497777454381165e-01
-7.971189916133880615e-02,5.747226197227854882e-01
-7.907164841890335083e-02,5.756989634416731505e-01
-7.843139022588729858e-02,5.766788503944360045e-01
-7.779113203287124634e-02,5.776623559472611191e-01
-7.715088129043579102e-02,5.786494616665871504e-01
-7.651062309741973877e-02,5.796402198590433485e-01
-7.587036490440368652e-02,5.806346484204563119e-01
-7.523010671138763428e-02,5.816326959273077080e-01
-7.458985596895217896e-02,5.826343492467662699e-01
-7.394959777593612671e-02,5.836395578496818004e-01
-7.330933958292007446e-02,5.846482391227678654e-01
-7.266908884048461914e-02,5.856602914192610143e-01
-7.202883064746856689e-02,5.866756200523237652e-01
-7.138857245445251465e-02,5.876940675483455223e-01
-7.074831426143646240e-02,5.887154800686364986e-01
-7.010806351900100708e-02,5.897396306243329889e-01
-6.946780532598495483e-02,5.907663500828927994e-01
-6.882754713296890259e-02,5.917953749044322365e-01
-6.818728893995285034e-02,5.928264155637248400e-01
-6.754703819751739502e-02,5.938591919171569700e-01
-6.690678000450134277e-02,5.948933519445338547e-01
-6.626652181148529053e-02,5.959285243906271567e-01
-6.562627106904983521e-02,5.969643227808725250e-01
-6.498601287603378296e-02,5.980003098732389333e-01
-6.434575468301773071e-02,5.990360259518778818e-01
-6.370549649000167847e-02,6.000709651914877263e-01
-6.306524574756622314e-02,6.011045542955373300e-01
-6.242498755455017090e-02,6.021362456284764519e-01
-6.178473308682441711e-02,6.031654112766400289e-01
-6.114447489380836487e-02,6.041914467494526875e-01
-6.050422042608261108e-02,6.052136113964712294e-01
-5.986396223306655884e-02,6.062311723186133428e-01
-5.922370776534080505e-02,6.072433909011003550e-01
-5.858344957232475281e-02,6.082494224464585209e-01
-5.794319510459899902e-02,6.092484865105225467e-01
-5.730293691158294678e-02,6.102396353682051355e-01
-5.666268244385719299e-02,6.112219615886704815e-01
-5.602242797613143921e-02,6.121945460735966904e-01
-5.538216978311538696e-02,6.131563557087775784e-01
-5.474191531538963318e-02,6.141063976872915831e-01
-5.410165712237358093e-02,6.150436234030811633e-01
-5.346140265464782715e-02,6.159668998100507054e-01
-5.282114446163177490e-02,6.168751679947481747e-01
-5.218088999390602112e-02,6.177672726883005616e-01
-5.154063552618026733e-02,6.186420263054701607e-01
-5.090037733316421509e-02,6.194982882307566996e-01
-5.026012286543846130e-02,6.203348255647620491e-01
-4.961986467242240906e-02,6.211504649651113930e-01
-4.897961020469665527e-02,6.219439882439958822e-01
-4.833935201168060303e-02,6.227141489770637861e-01
-4.769909754395484924e-02,6.234597310016107841e-01
-4.705884307622909546e-02,6.241795293792469224e-01
-4.641858488321304321e-02,6.248723397583839656e-01
-4.577833041548728943e-02,6.255369604307770004e-01
-4.513807222247123718e-02,6.261722364312829470e-01
-4.449781775474548340e-02,6.267769843550672348e-01
-4.385755956172943115e-02,6.273501461959059000e-01
-4.321730509400367737e-02,6.278905976503796893e-01
-4.257704690098762512e-02,6.283973399121931536e-01
-4.193679243326187134e-02,6.288693436461834096e-01
-4.129653796553611755e-02,6.293057016238163826e-01
-4.065627977252006531e-02,6.297055492557483980e-01
-4.001602530479431152e-02,6.300680784353627217e-01
-3.937576711177825928e-02,6.303925528984510862e-01
-3.873551264405250549e-02,6.306783272660196893e-01
-3.809525445103645325e-02,6.309248083690111031e-01
-3.745499998331069946e-02,6.311315227273421868e-01
-3.681474179029464722e-02,6.312980960385270457e-01
-3.617448732256889343e-02,6.314242102893468100e-01
-3.553423285484313965e-02,6.315096822998436110e-01
-3.489397466182708740e-02,6.315544174644669440e-01
-3.425372019410133362e-02,6.315584396065077044e-01
-3.361346200108528137e-02,6.315218806491906811e-01
-3.297320753335952759e-02,6.314449974047033898e-01
-3.233294934034347534e-02,6.313281485082331557e-01
-3.169269487261772156e-02,6.311718017790983737e-01
-3.105243854224681854e-02,6.309765691917990083e-01
-3.041218221187591553e-02,6.307431426708527411e-01
-2.977192588150501251e-02,6.304723892447920974e-01
-2.913166955113410950e-02,6.301652301857529892e-01
-2.849141508340835571e-02,6.298227654660029096e-01
-2.785115875303745270e-02,6.294461554669390502e-01
-2.721090242266654968e-02,6.290366849370960800e-01
-2.657064609229564667e-02,6.285957609193983942e-01
-2.593038976192474365e-02,6.281249047822763387e-01
-2.529013343155384064e-02,6.276256921762861651e-01
-2.464987710118293762e-02,6.270998252446067234e-01
-2.400962263345718384e-02,6.265491310540474146e-01
-2.336936630308628082e-02,6.259754637251777609e-01
-2.272910997271537781e-02,6.253807557117854188e-01
-2.208885364234447479e-02,6.247670478724440812e-01
-2.144859731197357178e-02,6.241364328737120104e-01
-2.080834098160266876e-02,6.234910429018549749e-01
-2.016808465123176575e-02,6.228331224974339442e-01
-1.952782832086086273e-02,6.221648775323993519e-01
-1.888757199048995972e-02,6.214885370440939028e-01
-1.824731752276420593e-02,6.208064942303543887e-01
-1.760706119239330292e-02,6.201210069927904911e-01
-1.696680486202239990e-02,6.194344281896029258e-01
-1.632654853165149689e-02,6.187491020584285906e-01
-1.568629220128059387e-02,6.180673380689807317e-01
-1.504603587090969086e-02,6.173914819259156417e-01
-1.440578047186136246e-02,6.167237903445883518e-01
-1.376552414149045944e-02,6.160665493266108683e-01
-1.312526781111955643e-02,6.154219666424558532e-01
-1.248501241207122803e-02,6.147922684220645806e-01
-1.184475608170032501e-02,6.141795088252166579e-01
-1.120449975132942200e-02,6.135858244968730446e-01
-1.056424342095851898e-02,6.130131812160102278e-01
-9.923987090587615967e-03,6.124635260314281737e-01
-9.283731691539287567e-03,6.119386816347915925e-01
-8.643475361168384552e-03,6.114404581811632156e-01
-8.003219030797481537e-03,6.109704832191598101e-01
-7.362963166087865829e-03,6.105303671392237064e-01
-6.722707301378250122e-03,6.101215570654634490e-01
-6.082450971007347107e-03,6.097454217516449226e-01
-5.442194640636444092e-03,6.094032418638386517e-01
-4.801938775926828384e-03,6.090961404661383582e-01
-4.161682911217212677e-03,6.088251586841808560e-01
-3.521426580846309662e-03,6.085911894477575856e-01
-2.881170483306050301e-03,6.083950107406912444e-01
-2.240914385765790939e-03,6.082372689499360163e-01
-1.600658288225531578e-03,6.081185060951224131e-01
-9.604021906852722168e-04,6.080391036396592952e-01
-3.201460931450128555e-04,6.079993227462012761e-01
3.201460931450128555e-04,6.079993178198774828e-01
9.604021906852722168e-04,6.080390888641309388e-01
1.600658288225531578e-03,6.081184814884945666e-01
2.240914385765790939e-03,6.082372348031164222e-01
2.881170483306050301e-03,6.083949670339072746e-01
3.521426580846309662e-03,6.085911357029449853e-01
4.161682911217212677e-03,6.088250960408312373e-01
4.801938775926828384e-03,6.090960686257007595e-01
5.442194640636444092e-03,6.094031605649283811e-01
6.082450971007347107e-03,6.097453326671864460e-01
6.722707301378250122e-03,6.101214585676939528e-01
7.362963166087865829e-03,6.105302613944001422e-01
8.003219030797481537e-03,6.109703696012802610e-01
8.643475361168384552e-03,6.114403370227838863e-01
9.283731691539287567e-03,6.119385550700018328e-01
9.923987090587615967e-03,6.124633891083695048e-01
1.056424342095851898e-02,6.130130396125035297e-01
1.120449975132942200e-02,6.135856785527105117e-01
1.184475608170032501e-02,6.141793588884949529e-01
1.248501241207122803e-02,6.147921115801251446e-01
1.312526781111955643e-02,6.154218065894694334e-01
1.376552414149045944e-02,6.160663832957267161e-01
1.440578047186136246e-02,6.167236188439551015e-01
1.504603587090969086e-02,6.173913084597000278e-01
1.568629220128059387e-02,6.180671630073852896e-01
1.632654853165149689e-02,6.187489200821199020e-01
1.696680486202239990e-02,6.194342510353418874e-01
1.760706119239330292e-02,6.201208239478139816e-01
1.824731752276420593e-02,6.208063059529669303e-01
1.888757199048995972e-02,6.214883492626563921e-01
1.952782832086086273e-02,6.221646955013895308e-01
2.016808465123176575e-02,6.228329414649795837e-01
2.080834098160266876e-02,6.234908585712335416e-01
2.144859731197357178e-02,6.241362547602822275e-01
2.208885364234447479e-02,6.247668673552002616e-01
2.272910997271537781e-02,6.253805733694770552e-01
2.336936630308628082e-02,6.259752801179927495e-01
2.400962263345718384e-02,6.265489467219502728e-01
2.464987710118293762e-02,6.270996628504628134e-01
2.529013343155384064e-02,6.276255150125722437e-01
2.593038976192474365e-02,6.281247348835075073e-01
2.657064609229564667e-02,6.285955851443985054e-01
2.721090242266654968e-02,6.290365229662766566e-01
2.785115875303745270e-02,6.294459887353625049e-01
2.849141508340835571e-02,6.298226062671492542e-01
2.913166955113410950e-02,6.301650783453851545e-01
2.977192588150501251e-02,6.304722342481392516e-01
3.041218221187591553e-02,6.307430049958488993e-01
3.105243854224681854e-02,6.309764289627111111e-01
3.169269487261772156e-02,6.311716597393184358e-01
3.233294934034347534e-02,6.313280137745156395e-01
3.297320753335952759e-02,6.314448697416454870e-01
3.361346200108528137e-02,6.315217673704927037e-01
3.425372019410133362e-02,6.315583182285156028e-01
3.489397466182708740e-02,6.315543028349468457e-01
3.553423285484313965e-02,6.315095741626310932e-01
3.617448732256889343e-02,6.314241083888663120e-01
3.681474179029464722e-02,6.312980001206289771e-01
3.745499998331069946e-02,6.311314325400609881e-01
3.809525445103645325e-02,6.309247186804145535e-01
3.873551264405250549e-02,6.306782431210651296e-01
3.937576711177825928e-02,6.303924652792045613e-01
4.001602530479431152e-02,6.300679882098956242e-01
4.065627977252006531e-02,6.297054725554538379e-01
4.129653796553611755e-02,6.293056299796067066e-01
4.193679243326187134e-02,6.288692767980066378e-01
4.257704690098762512e-02,6.283972776072639377e-01
4.321730509400367737e-02,6.278905338427298588e-01
4.385755956172943115e-02,6.273500868547667864e-01
4.449781775474548340e-02,6.267769342395963506e-01
4.513807222247123718e-02,6.261721852749202455e-01
4.577833041548728943e-02,6.255369173217086853e-01
4.641858488321304321e-02,6.248722958497032742e-01
4.705884307622909546e-02,6.241794887660745417e-01
4.769909754395484924e-02,6.234596900660736019e-01
4.833935201168060303e-02,6.227141143444061555e-01
4.897961020469665527e-02,6.219439534120914104e-01
4.961986467242240906e-02,6.211504328869006386e-01
5.026012286543846130e-02,6.203347960544913775e-01
5.090037733316421509e-02,6.194982588522655043e-01
5.154063552618026733e-02,6.186420034860740103e-01
5.218088999390602112e-02,6.177672498612230001e-01
5.282114446163177490e-02,6.168751453429726084e-01
5.346140265464782715e-02,6.159668790835990393e-01
5.410165712237358093e-02,6.150436030014003741e-01
5.474191531538963318e-02,6.141063803902691021e-01
5.538216978311538696e-02,6.131563411463445412e-01
5.602242797613143921e-02,6.121945305947047444e-01
5.666268244385719299e-02,6.112219475011442249e-01
5.730293691158294678e-02,6.102396225606740998e-01
5.794319510459899902e-02,6.092484748791298088e-01
5.858344957232475281e-02,6.082494103870255131e-01
5.922370776534080505e-02,6.072433813385265111e-01
5.986396223306655884e-02,6.062311636619148736e-01
6.050422042608261108e-02,6.052136035681772164e-01
6.114447489380836487e-02,6.041914386675788506e-01
6.178473308682441711e-02,6.031654039836915615e-01
6.242498755455017090e-02,6.021362390544240384e-01
6.306524574756622314e-02,6.011045468958782223e-01
6.370549649000167847e-02,6.000709618634383347e-01
6.434575468301773071e-02,5.990360229614246634e-01
6.498601287603378296e-02,5.980003071889843369e-01
6.562627106904983521e-02,5.969643198926437577e-01
6.626652181148529053e-02,5.959285196477690505e-01
6.690678000450134277e-02,5.948933477008124804e-01
6.754703819751739502e-02,5.938591884688850797e-01
6.818728893995285034e-02,5.928264140242953673e-01
6.882754713296890259e-02,5.917953732567644565e-01
6.946780532598495483e-02,5.907663488595229495e-01
7.010806351900100708e-02,5.897396295354830897e-01
7.074831426143646240e-02,5.887154779388170667e-01
7.138857245445251465e-02,5.876940654847531142e-01
7.202883064746856689e-02,5.866756183740262642e-01
7.266908884048461914e-02,5.856602897965812460e-01
7.330933958292007446e-02,5.846482385241653645e-01
7.394959777593612671e-02,5.836395572143833199e-01
7.458985596895217896e-02,5.826343486854894671e-01
7.523010671138763428e-02,5.816326949365926424e-01
7.587036490440368652e-02,5.806346476198056550e-01
7.651062309741973877e-02,5.796402190898151119e-01
7.715088129043579102e-02,5.786494609898484853e-01
7.779113203287124634e-02,5.776623556498901024e-01
7.843139022588729858e-02,5.766788501333719452e-01
7.907164841890335083e-02,5.756989632127247347e-01
7.971189916133880615e-02,5.747226192547851831e-01
8.035215735435485840e-02,5.737497773943851520e-01
8.099241554737091064e-02,5.727803098383041913e-01
8.163267374038696289e-02,5.718141874833406746e-01
8.227292448282241821e-02,5.708512835287740117e-01
8.291318267583847046e-02,5.698914662633685069e-01
8.355344086885452271e-02,5.689346811920086289e-01
8.419369161128997803e-02,5.679807500933566899e-01
8.483394980430603027e-02,5.670295502011875044e-01
8.547420799732208252e-02,5.660809314694308370e-01
8.611446619033813477e-02,5.651347627653962036e-01
8.675471693277359009e-02,5.641908805479958211e-01
8.739497512578964233e-02,5.632491043806173714e-01
8.803523331880569458e-02,5.623092943459377935e-01
8.867548406124114990e-02,5.613712746970520584e-01
8.931574225425720215e-02,5.604348741356917074e-01
8.995600044727325439e-02,5.594998843412675171e-01
9.059625864028930664e-02,5.585661785400253265e-01
9.123650938272476196e-02,5.576335570712211975e-01
9.187676757574081421e-02,5.567018250148842995e-01
9.251702576875686646e-02,5.557708310861801948e-01
9.315727651119232178e-02,5.548403620970860928e-01
9.379753470420837402e-02,5.539102696771265322e-01
9.443779289722442627e-02,5.529803414145346707e-01
9.507805109024047852e-02,5.520504078870693832e-01
9.571830183267593384e-02,5.511203149786956246e-01
9.635856002569198608e-02,5.501898702005485475e-01
9.699881821870803833e-02,5.492588779657778808e-01
9.763907641172409058e-02,5.483271966465088632e-01
9.827932715415954590e-02,5.473946641409210834e-01
9.891958534717559814e-02,5.464610788648847084e-01
9.955984354019165039e-02,5.455263328049606564e-01
1.002000942826271057e-01,5.445902013229115823e-01
1.008403524756431580e-01,5.436525662593725272e-01
1.014806106686592102e-01,5.427132692598930497e-01
1.021208688616752625e-01,5.417721788377583003e-01
1.027611196041107178e-01,5.408291413745249798e-01
1.034013777971267700e-01,5.398840094817911606e-01
1.040416359901428223e-01,5.389366365545309456e-01
1.046818867325782776e-01,5.379869388782592132e-01
1.053221449255943298e-01,5.370347515805038441e-01
1.059624031186103821e-01,5.360799459489742347e-01
1.066026613116264343e-01,5.351224435386869871e-01
1.072429120540618896e-01,5.341621047679825374e-01
1.078831702470779419e-01,5.331988251544528268e-01
1.085234284400939941e-01,5.322324999680487778e-01
1.091636791825294495e-01,5.312630686540726899e-01
1.098039373755455017e-01,5.302903827488476551e-01
1.104441955685615540e-01,5.293143832860396358e-01
1.110844537615776062e-01,5.283350062493292754e-01
1.117247045040130615e-01,5.273521605748099361e-01
1.123649626970291138e-01,5.263657691654186621e-01
1.130052208900451660e-01,5.253757706668196192e-01
1.136454790830612183e-01,5.243821096840628471e-01
1.142857298254966736e-01,5.233847428442981453e-01
1.149259880185127258e-01,5.223836084757511600e-01
1.155662462115287781e-01,5.213786819567749475e-01
1.162064969539642334e-01,5.203699383979696336e-01
1.168467551469802856e-01,5.193573061507459343e-01
1.174870133399963379e-01,5.183408037526415768e-01
1.181272715330123901e-01,5.173204078729289890e-01
1.187675222754478455e-01,5.162961209566416798e-01
1.194077804684638977e-01,5.152679382053451107e-01
1.200480386614799500e-01,5.142358424288970831e-01
1.206882894039154053e-01,5.131998757745073192e-01
1.213285475969314575e-01,5.121600322843846698e-01
1.219688057899475098e-01,5.111163859926328712e-01
1.226090639829635620e-01,5.100689072035837768e-01
1.232493147253990173e-01,5.090176910504631280e-01
1.238895729184150696e-01,5.079627619937463479e-01
1.245298311114311218e-01,5.069041667895630709e-01
1.251700818538665771e-01,5.058420147327806760e-01
1.258103400468826294e-01,5.047763149307922248e-01
1.264505982398986816e-01,5.037071830116168769e-01
1.270908564329147339e-01,5.026346609898419970e-01
1.277311146259307861e-01,5.015588744496568552e-01
1.283713728189468384e-01,5.004798955756184498e-01
1.290116161108016968e-01,4.993978468395159354e-01
1.296518743038177490e-01,4.983127811292473730e-01
1.302921324968338013e-01,4.972248532254401887e-01
1.309323906898498535e-01,4.961341228862621300e-01
1.315726488828659058e-01,4.950407618265861842e-01
1.322129070758819580e-01,4.939448358918827608e-01
1.328531652688980103e-01,4.928464996604220438e-01
1.334934085607528687e-01,4.917458880910228203e-01
1.341336667537689209e-01,4.906430337037086531e-01
1.347739249467849731e-01,4.895381266285019350e-01
1.354141831398010254e-01,4.884312677609461417e-01
1.360544413328170776e-01,4.873225782449939203e-01
1.366946995258331299e-01,4.862121690123011319e-01
1.373349577188491821e-01,4.851001550424109965e-01
1.379752010107040405e-01,4.839866398245833423e-01
1.386154592037200928e-01,4.828717122906165393e-01
1.392557173967361450e-01,4.817554974155107139e-01
1.398959755897521973e-01,4.806380642583159002e-01
1.405362337827682495e-01,4.795194768565149701e-01
1.411764919757843018e-01,4.783998531006039556e-01
1.418167501688003540e-01,4.772792080376211388e-01
1.424569934606552124e-01,4.761576672753147221e-01
1.430972516536712646e-01,4.750351738099536369e-01
1.437375098466873169e-01,4.739118359692628957e-01
1.443777680397033691e-01,4.727876404693525103e-01
1.450180262327194214e-01,4.716626100311760439e-01
1.456582844257354736e-01,4.705367302582983413e-01
1.462985426187515259e-01,4.694099723637545907e-01
1.469387859106063843e-01,4.682823415474555162e-01
1.475790441036224365e-01,4.671537357290693748e-01
1.482193022966384888e-01,4.660241142227139477e-01
1.488595604896545410e-01,4.648933913081227942e-01
1.494998186826705933e-01,4.637614951707123012e-01
1.501400768756866455e-01,4.626283076705481889e-01
1.507803350687026978e-01,4.614936802877238620e-01
1.514205783605575562e-01,4.603575212757649027e-01
1.520608365535736084e-01,4.592196311997409630e-01
1.527010947465896606e-01,4.580798478523044892e-01
1.533413529396057129e-01,4.569380291408684513e-01
1.539816111326217651e-01,4.557939491989380087e-01
1.546218693256378174e-01,4.546474173436503285e-01
1.552621275186538696e-01,4.534982012576991295e-01
1.559023708105087280e-01,4.523461104863089055e-01
1.565426290035247803e-01,4.511908315312345152e-01
1.571828871965408325e-01,4.500321842234789038e-01
1.578231453895568848e-01,4.488699012859922455e-01
1.584634035825729370e-01,4.477036930619275878e-01
1.591036617755889893e-01,4.465333425443103188e-01
1.597439199686050415e-01,4.453585234106989255e-01
1.603841632604598999e-01,4.441790466063384457e-01
1.610244214534759521e-01,4.429945582637362378e-01
1.616646796464920044e-01,4.418048197904633767e-01
1.623049378395080566e-01,4.406095582114728515e-01
1.629451960325241089e-01,4.394085242800160884e-01
1.635854542255401611e-01,4.382014448057445222e-01
1.642257124185562134e-01,4.369880586409080614e-01
1.648659706115722656e-01,4.357681621357198942e-01
1.655062139034271240e-01,4.345415045000513565e-01
1.661464720964431763e-01,4.333078455272474372e-01
1.667867302894592285e-01,4.320669500304150645e-01
1.674269884824752808e-01,4.308186961725311015e-01
1.680672466754913330e-01,4.295628671611151361e-01
1.687075048685073853e-01,4.282992906456835058e-01
1.693477630615234375e-01,4.270278740747031065e-01
1.699880063533782959e-01,4.257485096981934447e-01
1.706282645463943481e-01,4.244610089080715909e-01
1.712685227394104004e-01,4.231653357912525948e-01
1.719087809324264526e-01,4.218614730588745587e-01
1.725490391254425049e-01,4.205493479352737651e-01
1.731892973184585571e-01,4.192290014358617256e-01
1.738295555114746094e-01,4.179004135124326780e-01
1.744697988033294678e-01,4.165636868425073303e-01
1.751100569963455200e-01,4.152188279345536692e-01
1.757503151893615723e-01,4.138659907665358517e-01
1.763905733823776245e-01,4.125052289162400854e-01
1.770308315753936768e-01,4.111367764126221402e-01
1.776710897684097290e-01,4.097607991637532976e-01
1.783113479614257812e-01,4.083774749196620313e-01
1.789515912532806396e-01,4.069870928201049232e-01
1.795918494462966919e-01,4.055898358554785865e-01
1.802321076393127441e-01,4.041860345132173293e-01
1.808723658323287964e-01,4.027759749460990690e-01
1.815126240253448486e-01,4.013600191070461065e-01
1.821528822183609009e-01,3.999384957597911239e-01
1.827931404113769531e-01,3.985117609837942609e-01
1.834333837032318115e-01,3.970802747488875184e-01
1.840736418962478638e-01,3.956443725272622558e-01
1.847139000892639160e-01,3.942045296133089849e-01
1.853541582822799683e-01,3.927611628032430247e-01
1.859944164752960205e-01,3.913147457381436212e-01
1.866346746683120728e-01,3.898657558724956118e-01
1.872749328613281250e-01,3.884146726834813990e-01
1.879151761531829834e-01,3.869620040627506086e-01
1.885554343461990356e-01,3.855082209205313859e-01
1.891956925392150879e-01,3.840538190579287914e-01
1.898359507322311401e-01,3.825993365750166575e-01
1.904762089252471924e-01,3.811452705326008328e-01
1.911164671182632446e-01,3.796921441342471226e-01
1.917567253112792969e-01,3.782404589180758947e-01
1.923969686031341553e-01,3.767907572713875552e-01
1.930372267961502075e-01,3.753434604143102149e-01
1.936774849891662598e-01,3.738991400791333852e-01
1.943177431821823120e-01,3.724582370844307100e-01
1.949580013751983643e-01,3.710212465976927554e-01
1.955982595682144165e-01,3.695886376999282241e-01
1.962385177612304688e-01,3.681608601628436617e-01
1.968787610530853271e-01,3.667383863359745533e-01
1.975190192461013794e-01,3.653215652077195230e-01
1.981592774391174316e-01,3.639108437591231926e-01
1.987995356321334839e-01,3.625065940313758617e-01
1.994397938251495361e-01,3.611091937652841644e-01
2.000800520181655884e-01,3.597189695301548085e-01
2.007203102111816406e-01,3.583362627287725033e-01
2.013605535030364990e-01,3.569613993138278651e-01
2.020008116960525513e-01,3.555945587759059556e-01
2.026410698890686035e-01,3.542360925836178787e-01
2.032813280820846558e-01,3.528861618131458044e-01
2.039215862751007080e-01,3.515449937884262965e-01
2.045618444681167603e-01,3.502127593173511855e-01
2.052021026611328125e-01,3.488895964937723804e-01
2.058423459529876709e-01,3.475756523820687782e-01
2.064826041460037231e-01,3.462709821784768494e-01
2.071228623390197754e-01,3.449756419871650159e-01
2.077631205320358276e-01,3.436897018680600269e-01
2.084033787250518799e-01,3.424131582221368042e-01
2.090436369180679321e-01,3.411459959204599102e-01
2.096838951110839844e-01,3.398881966788058762e-01
2.103241533041000366e-01,3.386396631469441587e-01
2.109643965959548950e-01,3.374003384560873009e-01
2.116046547889709473e-01,3.361700456128540182e-01
2.122449129819869995e-01,3.349486834662451784e-01
2.128851711750030518e-01,3.337360907178981151e-01
2.135254293680191040e-01,3.325320558989122155e-01
2.141656875610351562e-01,3.313363981681054504e-01
2.148059457540512085e-01,3.301488572758186635e-01
2.154461890459060669e-01,3.289692410795543864e-01
2.160864472389221191e-01,3.277972248270160094e-01
2.167267054319381714e-01,3.266325462517478684e-01
2.173669636249542236e-01,3.254748865605501251e-01
2.180072218179702759e-01,3.243239603975798246e-01
2.186474800109863281e-01,3.231794553398485981e-01
2.192877382040023804e-01,3.220410018806934005e-01
2.199279814958572388e-01,3.209082920402090977e-01
2.205682396888732910e-01,3.197809157742685926e-01
2.212084978818893433e-01,3.186585307843041726e-01
2.218487560749053955e-01,3.175407922705169028e-01
2.224890142679214478e-01,3.164272915572414746e-01
2.231292724609375000e-01,3.153176707989286953e-01
2.237695306539535522e-01,3.142115539341325814e-01
2.244097739458084106e-01,3.131085729192304434e-01
2.250500321388244629e-01,3.120083332545178223e-01
2.256902903318405151e-01,3.109104559748541163e-01
2.263305485248565674e-01,3.098146233152858642e-01
2.269708067178726196e-01,3.087204104287368800e-01
2.276110649108886719e-01,3.076275096967329148e-01
2.282513231039047241e-01,3.065355587830969064e-01
2.288915663957595825e-01,3.054442492657196695e-01
2.295318245887756348e-01,3.043532356780169756e-01
2.301720827817916870e-01,3.032622075235318349e-01
2.308123409748077393e-01,3.021708743719919710e-01
2.314525991678237915e-01,3.010789696385840486e-01
2.320928573608398438e-01,2.999862385844851431e-01
2.327331155538558960e-01,2.988923982140239133e-01
2.333733588457107544e-01,2.977973109174092414e-01
2.340136170387268066e-01,2.967006632492701357e-01
2.346538752317428589e-01,2.956023054048984022e-01
2.352941334247589111e-01,2.945021024533915899e-01
2.359343916177749634e-01,2.933998933956694088e-01
2.365746498107910156e-01,2.922955526566433093e-01
2.372149080038070679e-01,2.911889846825985728e-01
2.378551512956619263e-01,2.900801550615419444e-01
2.384954094886779785e-01,2.889689209863268715e-01
2.391356676816940308e-01,2.878553417813094484e-01
2.397759258747100830e-01,2.867393440556078588e-01
2.404161840677261353e-01,2.856210162974321953e-01
2.410564422607421875e-01,2.845003392059064495e-01
2.416967004537582397e-01,2.833774090630671871e-01
2.423369437456130981e-01,2.822523121364115539e-01
2.429772019386291504e-01,2.811251530690448419e-01
2.436174601316452026e-01,2.799960440454225541e-01
2.442577183246612549e-01,2.788651897264156077e-01
2.448979765176773071e-01,2.777327083657614715e-01
2.455382347106933594e-01,2.765988256910603127e-01
2.461784929037094116e-01,2.754637499935608247e-01
2.468187510967254639e-01,2.743277154410508345e-01
2.474589943885803223e-01,2.731910078501700312e-01
2.480992525815963745e-01,2.720537985693800564e-01
2.487395107746124268e-01,2.709164316882848311e-01
2.493797689676284790e-01,2.697792028669869779e-01
2.500200271606445312e-01,2.686423977257170748e-01
2.506602704524993896e-01,2.675063698560653513e-01
2.513005435466766357e-01,2.663713682337096600e-01
2.519407868385314941e-01,2.652378383709281806e-01
2.525810599327087402e-01,2.641059985060523196e-01
2.532213032245635986e-01,2.629763349721092602e-01
2.538615465164184570e-01,2.618491050977169721e-01
2.545018196105957031e-01,2.607246375093161816e-01
2.551420629024505615e-01,2.596033822132151059e-01
2.557823359966278076e-01,2.584855949918303253e-01
2.564225792884826660e-01,2.573717466334799475e-01
2.570628523826599121e-01,2.562620477099013527e-01
2.577030956745147705e-01,2.551569583171726663e-01
2.583433389663696289e-01,2.540567813783241036e-01
2.589836120605468750e-01,2.529617755590236605e-01
2.596238553524017334e-01,2.518723646280536244e-01
2.602641284465789795e-01,2.507887509893889089e-01
2.609043717384338379e-01,2.497113386994396222e-01
2.615446448326110840e-01,2.486403112375681346e-01
2.621848881244659424e-01,2.475760259224388804e-01
2.628251314163208008e-01,2.465186900127078751e-01
2.634654045104980469e-01,2.454684853397761657e-01
2.641056478023529053e-01,2.444257373709657344e-01
2.647459208965301514e-01,2.433905296282175001e-01
2.653861641883850098e-01,2.423631442318119333e-01
2.660264372825622559e-01,2.413436448148935654e-01
2.666666805744171143e-01,2.403322492712911540e-01
2.673069238662719727e-01,2.393290206116915897e-01
2.679471969604492188e-01,2.383340310150527941e-01
2.685874402523040771e-01,2.373474179197638811e-01
2.692277133464813232e-01,2.363691431087362460e-01
2.698679566383361816e-01,2.353992845320784788e-01
2.705082297325134277e-01,2.344377923169105316e-01
2.711484730243682861e-01,2.334847014227632300e-01
2.717887461185455322e-01,2.325399019282685664e-01
2.724289894104003906e-01,2.316033414357576703e-01
2.730692327022552490e-01,2.306749031834818275e-01
2.737095057964324951e-01,2.297544343276145540e-01
2.743497490882873535e-01,2.288418754003753719e-01
2.749900221824645996e-01,2.279369532014428046e-01
2.756302654743194580e-01,2.270395480161422341e-01
2.762705385684967041e-01,2.261493681880084594e-01
2.769107818603515625e-01,2.252662686663517988e-01
2.775510251522064209e-01,2.243899198244605486e-01
2.781912982463836670e-01,2.235200276582545165e-01
2.788315415382385254e-01,2.226563598066224614e-01
2.794718146324157715e-01,2.217985216543887361e-01
2.801120579242706299e-01,2.209462234453178908e-01
2.807523310184478760e-01,2.200990847171695464e-01
2.813925743103027344e-01,2.192567916683199059e-01
2.820328176021575928e-01,2.184189035063854867e-01
2.826730906963348389e-01,2.175849965752272297e-01
2.833133339881896973e-01,2.167547446366135944e-01
2.839536070823669434e-01,2.159276305824207043e-01
2.845938503742218018e-01,2.151032913711867778e-01
2.852341234683990479e-01,2.142812593457983361e-01
2.858743667602539062e-01,2.134610809029857670e-01
2.865146100521087646e-01,2.126423405560475821e-01
2.871548831462860107e-01,2.118245032767900327e-01
2.877951264381408691e-01,2.110071882883195471e-01
2.884353995323181152e-01,2.101898311803056529e-01
2.890756428241729736e-01,2.093720935705993824e-01
2.897159159183502197e-01,2.085534053563562473e-01
2.903561592102050781e-01,2.077333611092422316e-01
2.909964025020599365e-01,2.069115159671151005e-01
2.916366755962371826e-01,2.060873405188266005e-01
2.922769188880920410e-01,2.052604719475805695e-01
2.929171919822692871e-01,2.044303948130616888e-01
2.935574352741241455e-01,2.035967790921722198e-01
2.941977083683013916e-01,2.027591147579235198e-01
2.948379516601562500e-01,2.019171087436189005e-01
2.954781949520111084e-01,2.010702773609747140e-01
2.961184680461883545e-01,2.002182670826493371e-01
2.967587113380432129e-01,1.993607582793006650e-01
2.973989844322204590e-01,1.984973711760860127e-01
2.980392277240753174e-01,1.976278533424826733e-01
2.986795008182525635e-01,1.967518290324639096e-01
2.993197441101074219e-01,1.958690981013528898e-01
2.999599874019622803e-01,1.949794018481378899e-01
3.006002604961395264e-01,1.940824473419211493e-01
3.012405037879943848e-01,1.931781268838443921e-01
3.018807768821716309e-01,1.922661893577792824e-01
3.025210201740264893e-01,1.913465669646825518e-01
3.031612932682037354e-01,1.904190804246690405e-01
3.038015365600585938e-01,1.894837018779238491e-01
3.044417798519134521e-01,1.885403535957532739e-01
3.050820529460906982e-01,1.875889598926780977e-01
3.057222962379455566e-01,1.866295856165418598e-01
3.063625693321228027e-01,1.856622066182653796e-01
3.070028126239776611e-01,1.846869705081757296e-01
3.076430857181549072e-01,1.837038976014833125e-01
3.082833290100097656e-01,1.827131757688329472e-01
3.089235723018646240e-01,1.817149580869665826e-01
3.095638453960418701e-01,1.807093646958248812e-01
3.102040886878967285e-01,1.796966852363683920e-01
3.108443617820739746e-01,1.786771280680321539e-01
3.114846050739288330e-01,1.776510418790824275e-01
3.121248781681060791e-01,1.766186468162969092e-01
3.127651214599609375e-01,1.755803575685517259e-01
3.134053647518157959e-01,1.745365129673306370e-01
3.140456378459930420e-01,1.734874153989016676e-01
3.146858811378479004e-01,1.724336307366716170e-01
3.153261542320251465e-01,1.713754262043134524e-01
3.159663975238800049e-01,1.703134218593009841e-01
3.166066706180572510e-01,1.692479583771326901e-01
3.172469139099121094e-01,1.681796246903939362e-01
3.178871572017669678e-01,1.671088991964784221e-01
3.185274302959442139e-01,1.660362576690350700e-01
3.191676735877990723e-01,1.649623218648259559e-01
3.198079466819763184e-01,1.638875518577558310e-01
3.204481899738311768e-01,1.628125899690906486e-01
3.210884630680084229e-01,1.617379385016768367e-01
3.217287063598632812e-01,1.606642255185706247e-01
3.223689496517181396e-01,1.595919769568650004e-01
3.230092227458953857e-01,1.585217117884432092e-01
3.236494660377502441e-01,1.574541291292037570e-01
3.242897391319274902e-01,1.563896794530830192e-01
3.249299824237823486e-01,1.553290087035552602e-01
3.255702555179595947e-01,1.542725564675953009e-01
3.262104988098144531e-01,1.532209927798855453e-01
3.268507421016693115e-01,1.521747706862055516e-01
3.274910151958465576e-01,1.511343641860030118e-01
3.281312584877014160e-01,1.501003756891914342e-01
3.287715315818786621e-01,1.490731715441500072e-01
3.294117748737335205e-01,1.480532990497662738e-01
3.300520479679107666e-01,1.470411055732601113e-01
3.306922912597656250e-01,1.460371107902194154e-01
3.313325345516204834e-01,1.450416417524365009e-01
3.319728076457977295e-01,1.440550264232118849e-01
3.326130509376525879e-01,1.430776499630037613e-01
3.332533240318298340e-01,1.421097634747305882e-01
3.338935673236846924e-01,1.411517002651523356e-01
3.345338404178619385e-01,1.402036158356425588e-01
3.351740837097167969e-01,1.392658502615140570e-01
3.358143270015716553e-01,1.383384768878723747e-01
3.364546000957489014e-01,1.374216320797314594e-01
3.370948433876037598e-01,1.365154811076081387e-01
3.377351164817810059e-01,1.356200382745011979e-01
3.383753597736358643e-01,1.347354130257709670e-01
3.390156328678131104e-01,1.338615480340097363e-01
3.396558761596679688e-01,1.329984666911796509e-01
3.402961194515228271e-01,1.321460672754946053e-01
3.409363925457000732e-01,1.313042281719001281e-01
3.415766358375549316e-01,1.304728594386590501e-01
3.422169089317321777e-01,1.296517583985448141e-01
3.428571522235870361e-01,1.288407723502378310e-01
3.434974253177642822e-01,1.280395826141607074e-01
3.441376686096191406e-01,1.272480165571709954e-01
3.447779119014739990e-01,1.264657349821574073e-01
3.454181849956512451e-01,1.256923552542277278e-01
3.460584282875061035e-01,1.249275822288042903e-01
3.466987013816833496e-01,1.241709980213814291e-01
3.473389446735382080e-01,1.234222155858422099e-01
3.479792177677154541e-01,1.226807066782060751e-01
3.486194610595703125e-01,1.219460927467923561e-01
3.492597341537475586e-01,1.212178130214480731e-01
3.498999774456024170e-01,1.204953853601677949e-01
3.505402207374572754e-01,1.197782606187232091e-01
3.511804938316345215e-01,1.190657925598914701e-01
3.518207371234893799e-01,1.183574928313246843e-01
3.524610102176666260e-01,1.176526775453474727e-01
3.531012535095214844e-01,1.169507540771834719e-01
3.537415266036987305e-01,1.162510350242094148e-01
3.543817698955535889e-01,1.155529186785644313e-01
3.550220131874084473e-01,1.148556797302568988e-01
3.556622862815856934e-01,1.141586021086986591e-01
3.563025295734405518e-01,1.134610167445000428e-01
3.569428026676177979e-01,1.127621639299731804e-01
3.575830459594726562e-01,1.120613475826672811e-01
3.582233190536499023e-01,1.113577981658542271e-01
3.588635623455047607e-01,1.106508039501905571e-01
3.595038056373596191e-01,1.099395525774617965e-01
3.601440787315368652e-01,1.092232721133559181e-01
3.607843220233917236e-01,1.085012636208011472e-01
3.614245951175689697e-01,1.077726875253715022e-01
3.620648384094238281e-01,1.070368251954159078e-01
3.627051115036010742e-01,1.062928326853480598e-01
3.633453547954559326e-01,1.055400251701739123e-01
3.639855980873107910e-01,1.047775782795654642e-01
3.646258711814880371e-01,1.040047131573862416e-01
3.652661144733428955e-01,1.032207214747469237e-01
3.659063875675201416e-01,1.024248006360735097e-01
3.665466308593750000e-01,1.016162867731216224e-01
3.671869039535522461e-01,1.007943725333682039e-01
3.678271472454071045e-01,9.995842179509661918e-02
3.684673905372619629e-01,9.910771370153170778e-02
3.691076636314392090e-01,9.824152668627750273e-02
3.697479069232940674e-01,9.735929989059100009e-02
3.703881800174713135e-01,9.646031399208698787e-02
3.710284233093261719e-01,9.554405501699214653e-02
3.716686964035034180e-01,9.460985930833620827e-02
3.723089396953582764e-01,9.365729393080357568e-02
3.729491829872131348e-01,9.268576838173370191e-02
3.735894560813903809e-01,9.169481331326512219e-02
3.742296993732452393e-01,9.068407329954553120e-02
3.748699724674224854e-01,8.965304110083138767e-02
3.755102157592773438e-01,8.860151556566275843e-02
3.761504888534545898e-01,8.752905468571547942e-02
3.767907321453094482e-01,8.643550987996206914e-02
3.774309754371643066e-01,8.532066782742431243e-02
3.780712485313415527e-01,8.418431234236933847e-02
3.787114918231964111e-01,8.302647081882064128e-02
3.793517649173736572e-01,8.184699529069616730e-02
3.799920082092285156e-01,8.064602722370572963e-02
3.806322813034057617e-01,7.942353565915594160e-02
3.812725245952606201e-01,7.817982205157125719e-02
3.819127678871154785e-01,7.691502012223283558e-02
3.825530409812927246e-01,7.562939247312527868e-02
3.831932842731475830e-01,7.432338044185282655e-02
3.838335573673248291e-01,7.299728787492032467e-02
3.844738006591796875e-01,7.165175614743990451e-02
3.851140737533569336e-01,7.028719009085770963e-02
3.857543170452117920e-01,6.890435566899855147e-02
3.863945603370666504e-01,6.750391555100154761e-02
3.870348334312438965e-01,6.608652414046378709e-02
3.876750767230987549e-01,6.465318400469222127e-02
3.883153498172760010e-01,6.320463662690656292e-02
3.889555931091308594e-01,6.174200840735766249e-02
3.895958662033081055e-01,6.026618931573057836e-02
3.902361094951629639e-01,5.877843564002249721e-02
3.908763527870178223e-01,5.727976628709674500e-02
3.915166258811950684e-01,5.577139546508025347e-02
3.921568691730499268e-01,5.425469158621254451e-02
3.927971422672271729e-01,5.273084931720184443e-02
3.934373855590820312e-01,5.120137671462510198e-02
3.940776586532592773e-01,4.966754207346379957e-02
3.947179019451141357e-01,4.813097228366469693e-02
3.953581452369689941e-01,4.659306960643050388e-02
3.959984183311462402e-01,4.505531364398374095e-02
3.966386616230010986e-01,4.351942219485138708e-02
3.972789347171783447e-01,4.198682166538603155e-02
3.979191780090332031e-01,4.045931468896402095e-02
3.985594511032104492e-01,3.893835482765517497e-02
3.991996943950653076e-01,3.742576609832504175e-02
3.998399376869201660e-01,3.592313144799241798e-02
4.004802107810974121e-01,3.443204606431660153e-02
4.011204540729522705e-01,3.295434390601226227e-02
4.017607271671295166e-01,3.149154037726287214e-02
4.024009704589843750e-01,3.004544646271334329e-02
4.030412435531616211e-01,2.861755861789916366e-02
4.036814868450164795e-01,2.720964446520390823e-02
4.043217301368713379e-01,2.582328811557843551e-02
4.049620032310485840e-01,2.445999902318396479e-02
4.056022465229034424e-01,2.312145836306989111e-02
4.062425196170806885e-01,2.180908584041585385e-02
4.068827629089355469e-01,2.052450357958868210e-02
4.075230360031127930e-01,1.926903636471610781e-02
4.081632792949676514e-01,1.804423612973105051e-02
4.088035225868225098e-01,1.685137842822737042e-02
4.094437956809997559e-01,1.569173157424597065e-02
4.100840389728546143e-01,1.456668525897120148e-02
4.107243120670318604e-01,1.347732874280360704e-02
4.113645553588867188e-01,1.242492774404801992e-02
4.120048284530639648e-01,1.141045228410764167e-02
4.126450717449188232e-01,1.043502647976524145e-02
4.132853150367736816e-01,9.499549749430791223e-03
4.139255881309509277e-01,8.604869059358755123e-03
4.145658314228057861e-01,7.751925480541821400e-03
4.152061045169830322e-01,6.941343662039134443e-03
4.158463478088378906e-01,6.173883875618013661e-03
4.164866209030151367e-01,5.450095749403693901e-03
4.171268641948699951e-01,4.770548666027885076e-03
4.177671074867248535e-01,4.135657202736453542e-03
4.184073805809020996e-01,3.545766193576938008e-03
4.190476238727569580e-01,3.001223208364045547e-03
4.196878969669342041e-01,2.502180373272100411e-03
4.203281402587890625e-01,2.048857299126183307e-03
4.209684133529663086e-01,1.641203974457106085e-03
4.216086566448211670e-01,1.279289722971199694e-03
4.222488999366760254e-01,9.629480358501751880e-04
4.228891730308532715e-01,6.920095371785173199e-04
4.235294163227081299e-01,4.662274095545981822e-04
4.241696894168853760e-01,2.852490774900573456e-04
4.248099327087402344e-01,1.486744726202360312e-04
4.254502058029174805e-01,5.599521675847540791e-05
4.260904490947723389e-01,6.645095540047663007e-06
4.267306923866271973e-01,0.000000000000000000e+00
4.273709654808044434e-01,3.530797067607949202e-05
4.280112087726593018e-01,1.118226187353243972e-04
4.286514818668365479e-01,2.286699740676745307e-04
4.292917251586914062e-01,3.849111966625073933e-04
4.299319982528686523e-01,5.796049156625571186e-04
4.305722415447235107e-01,8.116713987211809922e-04
4.312124848365783691e-01,1.079972794667316549e-03
4.318527579307556152e-01,1.383390215833113501e-03
4.324930012226104736e-01,1.720636063814673378e-03
4.331332743167877197e-01,2.090486382995582204e-03
4.337735176086425781e-01,2.491577832706148854e-03
4.344137907028198242e-01,2.922530446647808589e-03
4.350540339946746826e-01,3.381911918800106776e-03
4.356943070888519287e-01,3.868283851564235931e-03
4.363345503807067871e-01,4.380111061766278624e-03
4.369747936725616455e-01,4.915852957037003534e-03
4.376150667667388916e-01,5.473987995091356140e-03
4.382553100585937500e-01,6.052841446354761956e-03
4.388955831527709961e-01,6.650919167331181825e-03
4.395358264446258545e-01,7.266465566964086520e-03
4.401760995388031006e-01,7.897920257699198032e-03
4.408163428306579590e-01,8.543535804961255309e-03
4.414565861225128174e-01,9.201718393657465356e-03
4.420968592166900635e-01,9.870807425157668291e-03
4.427371025085449219e-01,1.054909707076578940e-02
4.433773756027221680e-01,1.123501641723123612e-02
4.440176188945770264e-01,1.192680280435887141e-02
4.446578919887542725e-01,1.262296980061083929e-02
4.452981352806091309e-01,1.332184208115538837e-02
4.459383785724639893e-01,1.402187985594061104e-02
4.465786516666412354e-01,1.472155747837966544e-02
4.472188949584960938e-01,1.541936429858470348e-02
4.478591680526733398e-01,1.611387378621742528e-02
4.484994113445281982e-01,1.680362552109748719e-02
4.491396844387054443e-01,1.748734433907017660e-02
4.497799277305603027e-01,1.816362195620424558e-02
4.504201710224151611e-01,1.883129629297020102e-02
4.510604441165924072e-01,1.948918241666319773e-02
4.517006874084472656e-01,2.013614128524210400e-02
4.523409605026245117e-01,2.077116328439032600e-02
4.529812037944793701e-01,2.139321536192895223e-02
4.536214768886566162e-01,2.200151422180951499e-02
4.542617201805114746e-01,2.259515066682515894e-02
4.549019634723663330e-01,2.317344759961326162e-02
4.555422365665435791e-01,2.373578507766449519e-02
4.561824798583984375e-01,2.428155656361941084e-02
4.568227529525756836e-01,2.481034795196013221e-02
4.574629962444305420e-01,2.532173699351680796e-02
4.581032693386077881e-01,2.581548341242179134e-02
4.587435126304626465e-01,2.629137154767757778e-02
4.593837559223175049e-01,2.674927776527447065e-02
4.600240290164947510e-01,2.718927582459418346e-02
4.606642723083496094e-01,2.761136659811080918e-02
4.613045454025268555e-01,2.801581522644713829e-02
4.619447886943817139e-01,2.840279920790056423e-02
4.625850617885589600e-01,2.877274919467520675e-02
4.632253050804138184e-01,2.912607711099202135e-02
4.638655483722686768e-01,2.946331725875195318e-02
4.645058214664459229e-01,2.978510859185545812e-02
4.651460647583007812e-01,3.009214061120113470e-02
4.657863378524780273e-01,3.038519301471165335e-02
4.664265811443328857e-01,3.066509915052773039e-02
4.670668542385101318e-01,3.093281100694778019e-02
4.677070975303649902e-01,3.118931513696177049e-02
4.683473408222198486e-01,3.143563451404407516e-02
4.689876139163970947e-01,3.167294101470385925e-02
4.696278572082519531e-01,3.190236181584715780e-02
4.702681303024291992e-01,3.212515026870033097e-02
4.709083735942840576e-01,3.234255374139127781e-02
4.715486466884613037e-01,3.255591155985193552e-02
4.721888899803161621e-01,3.276653971909126994e-02
4.728291332721710205e-01,3.297585053674545463e-02
4.734694063663482666e-01,3.318523295030750830e-02
4.741096496582031250e-01,3.339610921382885067e-02
4.747499227523803711e-01,3.360995168317426618e-02
4.753901660442352295e-01,3.382815728822219370e-02
4.760304391384124756e-01,3.405223723604766661e-02
4.766706824302673340e-01,3.428359442268114066e-02
4.773109257221221924e-01,3.452371335046322542e-02
4.779511988162994385e-01,3.477402119628880683e-02
4.785914421081542969e-01,3.503593264976823107e-02
4.792317152023315430e-01,3.531084084200886153e-02
4.798719584941864014e-01,3.560009714132661429e-02
4.805122315883636475e-01,3.590504868348975975e-02
4.811524748802185059e-01,3.622695237160700188e-02
4.817927181720733643e-01,3.656710040275523710e-02
4.824329912662506104e-01,3.692665673396655635e-02
4.830732345581054688e-01,3.730674244521381411e-02
4.837135076522827148e-01,3.770847709513613921e-02
4.843537509441375732e-01,3.813282480148760811e-02
4.849940240383148193e-01,3.858076277648780916e-02
4.856342673301696777e-01,3.905311741585437701e-02
4.862745106220245361e-01,3.955071070693705337e-02
4.869147837162017822e-01,4.007425429681887863e-02
4.875550270080566406e-01,4.062434547068072277e-02
4.881953001022338867e-01,4.120151208530486997e-02
4.888355433940887451e-01,4.180619842662247621e-02
4.894758164882659912e-01,4.243875053288359567e-02
4.901160597801208496e-01,4.309934505852019981e-02
4.907563030719757080e-01,4.378817931402245733e-02
4.913965761661529541e-01,4.450528462625147341e-02
4.920368194580078125e-01,4.525053182956817466e-02
4.926770925521850586e-01,4.602379878619533571e-02
4.933173358440399170e-01,4.682471212253691562e-02
4.939576089382171631e-01,4.765296085270964710e-02
4.945978522300720215e-01,4.850792444711071738e-02
4.952380955219268799e-01,4.938900811353796882e-02
4.958783686161041260e-01,5.029554151122184180e-02
4.965186119079589844e-01,5.122655165157574686e-02
4.971588850021362305e-01,5.218118011402284040e-02
4.977991282939910889e-01,5.315823636698446819e-02
4.984394013881683350e-01,5.415666489856585386e-02
4.990796446800231934e-01,5.517507708745261752e-02
4.997198879718780518e-01,5.621211850887508632e-02
5.003601312637329102e-01,5.726629953272421858e-02
5.010004043579101562e-01,5.833611436183794297e-02
5.016406774520874023e-01,5.941982229311726371e-02
5.022809505462646484e-01,6.051568292015874206e-02
5.029211640357971191e-01,6.162173129186676590e-02
5.035614371299743652e-01,6.273625862504772499e-02
5.042017102241516113e-01,6.385720618312573649e-02
5.048419237136840820e-01,6.498240191496496010e-02
5.054821968078613281e-01,6.610994835229710986e-02
5.061224699020385742e-01,6.723761454331356191e-02
5.067627429962158203e-01,6.836320293437214701e-02
5.074029564857482910e-01,6.948439208359502572e-02
5.080432295799255371e-01,7.059914654029419978e-02
5.086835026741027832e-01,7.170508640437844861e-02
5.093237161636352539e-01,7.279989324561508823e-02
5.099639892578125000e-01,7.388148409578754183e-02
5.106042623519897461e-01,7.494751429947976717e-02
5.112445354461669922e-01,7.599577982920635577e-02
5.118847489356994629e-01,7.702400274557241744e-02
5.125250220298767090e-01,7.803023281048115933e-02
5.131652951240539551e-01,7.901230431790740028e-02
5.138055086135864258e-01,7.996808056153792421e-02
5.144457817077636719e-01,8.089583582922266203e-02
5.150860548019409180e-01,8.179362925811561880e-02
5.157263278961181641e-01,8.265966232219135179e-02
5.163665413856506348e-01,8.349223079817447157e-02
5.170068144798278809e-01,8.428994865744243725e-02
5.176470875740051270e-01,8.505127417955904434e-02
5.182873010635375977e-01,8.577491567729023103e-02
5.189275741577148438e-01,8.645981406980585149e-02
5.195678472518920898e-01,8.710490600449460885e-02
5.202081203460693359e-01,8.770932528855635013e-02
5.208483338356018066e-01,8.827233462699712874e-02
5.214886069297790527e-01,8.879348815037424458e-02
5.221288800239562988e-01,8.927239380271245750e-02
5.227690935134887695e-01,8.970879890808269863e-02
5.234093666076660156e-01,9.010275659199029619e-02
5.240496397018432617e-01,9.045436785778537825e-02
5.246899127960205078e-01,9.076401761643371202e-02
5.253301262855529785e-01,9.103214382133728577e-02
5.259703993797302246e-01,9.125949425999069220e-02
5.266106724739074707e-01,9.144691365686608009e-02
5.272508859634399414e-01,9.159545848530825651e-02
5.278911590576171875e-01,9.170631023139552696e-02
5.285314321517944336e-01,9.178086115233030640e-02
5.291717052459716797e-01,9.182066056865156867e-02
5.298119187355041504e-01,9.182741275570727169e-02
5.304521918296813965e-01,9.180295206477406822e-02
5.310924649238586426e-01,9.174929387167507500e-02
5.317326784133911133e-01,9.166857913237569377e-02
5.323729515075683594e-01,9.156304814243654278e-02
5.330132246017456055e-01,9.143514099302718634e-02
5.336534976959228516e-01,9.128731362365583024e-02
5.342937111854553223e-01,9.112223827238175033e-02
5.349339842796325684e-01,9.094254849063387880e-02
5.355742573738098145e-01,9.075109350949617237e-02
5.362144708633422852e-01,9.055073245168765439e-02
5.368547439575195312e-01,9.034439133244642761e-02
5.374950170516967773e-01,9.013506516664460122e-02
5.381352901458740234e-01,8.992578003093010253e-02
5.387755036354064941e-01,8.971965984035090713e-02
5.394157767295837402e-01,8.951974468720536038e-02
5.400560498237609863e-01,8.932918012450308254e-02
5.406962633132934570e-01,8.915111710148782009e-02
5.413365364074707031e-01,8.898859608459197545e-02
5.419768095016479492e-01,8.884482236979707181e-02
5.426170825958251953e-01,8.872283270174463610e-02
5.432572960853576660e-01,8.862569922970120473e-02
5.438975691795349121e-01,8.855644812408547395e-02
5.445378422737121582e-01,8.851803178770811797e-02
5.451780557632446289e-01,8.851340943379693016e-02
5.458183288574218750e-01,8.854542741299020747e-02
5.464586019515991211e-01,8.861688992934269038e-02
5.470988750457763672e-01,8.873054948305014733e-02
5.477390885353088379e-01,8.888899758887980340e-02
5.483793616294860840e-01,8.909487159148365976e-02
5.490196347236633301e-01,8.935061672189625881e-02
5.496598482131958008e-01,8.965860283319138091e-02
5.503001213073730469e-01,9.002116353963840467e-02
5.509403944015502930e-01,9.044049101186857342e-02
5.515806674957275391e-01,9.091865939153453979e-02
5.522208809852600098e-01,9.145761241740979486e-02
5.528611540794372559e-01,9.205934699841744617e-02
5.535014271736145020e-01,9.272552832424674207e-02
5.541416406631469727e-01,9.345780280405868723e-02
5.547819137573242188e-01,9.425782836038987256e-02
5.554221868515014648e-01,9.512693668967031613e-02
5.560624599456787109e-01,9.606647880165919418e-02
5.567026734352111816e-01,9.707752085319842905e-02
5.573429465293884277e-01,9.816134253917585539e-02
5.579832196235656738e-01,9.931878239923097595e-02
5.586234927177429199e-01,1.005506966717826245e-01
5.592637062072753906e-01,1.018576340453765106e-01
5.599039793014526367e-01,1.032404229089931569e-01
5.605442523956298828e-01,1.046994422118037171e-01
5.611844658851623535e-01,1.062348091707958631e-01
5.618247389793395996e-01,1.078470638584505537e-01
5.624650120735168457e-01,1.095361018648919327e-01
5.631052851676940918e-01,1.113018831438017386e-01
5.637454986572265625e-01,1.131440364609410665e-01
5.643857717514038086e-01,1.150625954384585370e-01
5.650260448455810547e-01,1.170569208867151545e-01
5.656662583351135254e-01,1.191262258844218991e-01
5.663065314292907715e-01,1.212701713409982673e-01
5.669468045234680176e-01,1.234876859541476080e-01
5.675870776176452637e-01,1.257777535778892286e-01
5.682272911071777344e-01,1.281389781133883687e-01
5.688675642013549805e-01,1.305705374528196572e-01
5.695078372955322266e-01,1.330707355139644221e-01
5.701480507850646973e-01,1.356377096695204898e-01
5.707883238792419434e-01,1.382702188558435630e-01
5.714285969734191895e-01,1.409660935979437646e-01
5.720688700675964355e-01,1.437233162610205284e-01
5.727090835571289062e-01,1.465393676976267656e-01
5.733493566513061523e-01,1.494124060793771136e-01
5.739896297454833984e-01,1.523396596428510108e-01
5.746298432350158691e-01,1.553181673850714262e-01
5.752701163291931152e-01,1.583456339377544708e-01
5.759103894233703613e-01,1.614187666371957874e-01
5.765506625175476074e-01,1.645344595137743227e-01
5.771908760070800781e-01,1.676890916270368237e-01
5.778311491012573242e-01,1.708797837733828651e-01
5.784714221954345703e-01,1.741026683011517306e-01
5.791116356849670410e-01,1.773536801790385198e-01
5.797519087791442871e-01,1.806295345509676409e-01
5.803921818733215332e-01,1.839259479905384076e-01
5.810324549674987793e-01,1.872387220075166780e-01
5.816726684570312500e-01,1.905633583563344224e-01
5.823129415512084961e-01,1.938960179024888930e-01
5.829532146453857422e-01,1.972319773379611618e-01
5.835934281349182129e-01,2.005663560367221265e-01
5.842337012290954590e-01,2.038950734527809061e-01
5.848739743232727051e-01,2.072131469917102287e-01
5.855142474174499512e-01,2.105157678133169341e-01
5.861544609069824219e-01,2.137978253643000315e-01
5.867947340011596680e-01,2.170550750962334519e-01
5.874350070953369141e-01,2.202823386150316587e-01
5.880752205848693848e-01,2.234744726435042850e-01
5.887154936790466309e-01,2.266272252127370379e-01
5.893557667732238770e-01,2.297354570833309850e-01
5.899960398674011230e-01,2.327944779438837486e-01
5.906362533569335938e-01,2.357992893966134318e-01
5.912765264511108398e-01,2.387458499516568189e-01
5.919167995452880859e-01,2.416294374824223823e-01
5.925570130348205566e-01,2.444454232784591952e-01
5.931972861289978027e-01,2.471901553636675075e-01
5.938375592231750488e-01,2.498593252519949459e-01
5.944778323173522949e-01,2.524490956679130704e-01
5.951180458068847656e-01,2.549556045310730212e-01
5.957583189010620117e-01,2.573759278122018657e-01
5.963985919952392578e-01,2.597066457454313415e-01
5.970388054847717285e-01,2.619446711663742100e-01
5.976790785789489746e-01,2.640877380847603817e-01
5.983193516731262207e-01,2.661333286133631404e-01
5.989596247673034668e-01,2.680794049243977462e-01
5.995998382568359375e-01,2.699240541872605093e-01
6.002401113510131836e-01,2.716662465779782210e-01
6.008803844451904297e-01,2.733046817957527352e-01
6.015205979347229004e-01,2.748385779514919136e-01
6.021608710289001465e-01,2.762677872469980755e-01
6.028011441230773926e-01,2.775921499764608669e-01
6.034414172172546387e-01,2.788120230941109057e-01
6.040816307067871094e-01,2.799279755069559172e-01
6.047219038009643555e-01,2.809412732653315814e-01
6.053621768951416016e-01,2.818532058152705133e-01
6.060023903846740723e-01,2.826654261005048241e-01
6.066426634788513184e-01,2.833801600391643305e-01
6.072829365730285645e-01,2.839997919792351944e-01
6.079232096672058105e-01,2.845270504593724326e-01
6.085634231567382812e-01,2.849649432849394870e-01
6.092036962509155273e-01,2.853169073522749954e-01
6.098439693450927734e-01,2.855865454976402873e-01
6.104841828346252441e-01,2.857777636024780854e-01
6.111244559288024902e-01,2.858947616704661243e-01
6.117647290229797363e-01,2.859419082161966941e-01
6.124050021171569824e-01,2.859238581215617359e-01
6.130452156066894531e-01,2.858454078579217850e-01
6.136854887008666992e-01,2.857115482287828634e-01
6.143257617950439453e-01,2.855274801349931835e-01
6.149659752845764160e-01,2.852985008262529654e-01
6.156062483787536621e-01,2.850300117974735592e-01
6.162465214729309082e-01,2.847275096970021124e-01
6.168867945671081543e-01,2.843966157745567713e-01
6.175270080566406250e-01,2.840430144539798363e-01
6.181672811508178711e-01,2.836723125000277790e-01
6.188075542449951172e-01,2.832902336797631371e-01
6.194477677345275879e-01,2.829025219937406632e-01
6.200880408287048340e-01,2.825147602608821806e-01
6.207283139228820801e-01,2.821326012999554322e-01
6.213685870170593262e-01,2.817616217091032382e-01
6.220088005065917969e-01,2.814073349456926998e-01
6.226490736007690430e-01,2.810750127152101818e-01
6.232893466949462891e-01,2.807699887527292937e-01
6.239295601844787598e-01,2.804974071767278865e-01
6.245698332786560059e-01,2.802622244429811005e-01
6.252101063728332520e-01,2.800692823555372968e-01
6.258503794670104980e-01,2.799232426467517243e-01
6.264905929565429688e-01,2.798285763492769362e-01
6.271308660507202148e-01,2.797895543535631191e-01
6.277711391448974609e-01,2.798102597176992390e-01
6.284113526344299316e-01,2.798944914787684368e-01
6.290516257286071777e-01,2.800459568251998377e-01
6.296918988227844238e-01,2.802679833792591779e-01
6.303321719169616699e-01,2.805637085661141228e-01
6.309723854064941406e-01,2.809360320318510240e-01
6.316126585006713867e-01,2.813875890562167470e-01
6.322529315948486328e-01,2.819207654595112800e-01
6.328931450843811035e-01,2.825375965455756422e-01
6.335334181785583496e-01,2.832399920337431709e-01
6.341736912727355957e-01,2.840294578273683257e-01
6.348139643669128418e-01,2.849072679202615532e-01
6.354541778564453125e-01,2.858742878849338531e-01
6.360944509506225586e-01,2.869314001798795033e-01
6.367347240447998047e-01,2.880789433968180546e-01
6.373749375343322754e-01,2.893168659699916212e-01
6.380152106285095215e-01,2.906452416961808893e-01
6.386554837226867676e-01,2.920634877609096236e-01
6.392957568168640137e-01,2.935708427304550838e-01
6.399359703063964844e-01,2.951660985447102092e-01
6.405762434005737305e-01,2.968482285101927687e-01
6.412165164947509766e-01,2.986154371722586909e-01
6.418567299842834473e-01,3.004656476554870004e-01
6.424970030784606934e-01,3.023970008170269175e-01
6.431372761726379395e-01,3.044068668501624941e-01
6.437775492668151855e-01,3.064924854136155119e-01
6.444177627563476562e-01,3.086506458810163167e-01
6.450580358505249023e-01,3.108784563641262544e-01
6.456983089447021484e-01,3.131722198250077582e-01
6.463385224342346191e-01,3.155278912763472832e-01
6.469787955284118652e-01,3.179418849567889893e-01
6.476190686225891113e-01,3.204097387523070495e-01
6.482593417167663574e-01,3.229269306235593717e-01
6.488995552062988281e-01,3.254885381915189058e-01
6.495398283004760742e-01,3.280901154759368055e-01
6.501801013946533203e-01,3.307263446226902381e-01
6.508203148841857910e-01,3.333916310443276743e-01
6.514605879783630371e-01,3.360810642955165406e-01
6.521008610725402832e-01,3.387887770446615932e-01
6.527411341667175293e-01,3.415090228324499932e-01
6.533813476562500000e-01,3.442356518640110608e-01
6.540216207504272461e-01,3.469632062256162719e-01
6.546618938446044922e-01,3.496853396876598019e-01
6.553021073341369629e-01,3.523956624468436161e-01
6.559423804283142090e-01,3.550884715436160022e-01
6.565826535224914551e-01,3.577572583531827277e-01
6.572229266166687012e-01,3.603957564523847523e-01
6.578631401062011719e-01,3.629975055268324091e-01
6.585034132003784180e-01,3.655567141869964232e-01
6.591436862945556641e-01,3.680669329132602030e-01
6.597838997840881348e-01,3.705218567295265331e-01
6.604241728782653809e-01,3.729158502074012560e-01
6.610644459724426270e-01,3.752427566128671010e-01
6.617047190666198730e-01,3.774967612364292791e-01
6.623449325561523438e-01,3.796719893161357717e-01
6.629852056503295898e-01,3.817633731577019240e-01
6.636254787445068359e-01,3.837653371689269122e-01
6.642656922340393066e-01,3.856726785603044050e-01
6.649059653282165527e-01,3.874808270379643815e-01
6.655462384223937988e-01,3.891849560222029325e-01
6.661865115165710449e-01,3.907806964310043263e-01
6.668267250061035156e-01,3.922638261498088141e-01
6.674669981002807617e-01,3.936307929834126362e-01
6.681072711944580078e-01,3.948779524389141038e-01
6.687474846839904785e-01,3.960020057698390161e-01
6.693877577781677246e-01,3.970003112587159322e-01
6.700280308723449707e-01,3.978702168554475449e-01
6.706683039665222168e-01,3.986095214807128251e-01
6.713085174560546875e-01,3.992163731754412304e-01
6.719487905502319336e-01,3.996893386687414562e-01
6.725890636444091797e-01,4.000273047465698895e-01
6.732292771339416504e-01,4.002293782727046612e-01
6.738695502281188965e-01,4.002952451423675839e-01
6.745098233222961426e-01,4.002248011251667847e-01
6.751500964164733887e-01,4.000182949743300576e-01
6.757903099060058594e-01,3.996763975475401409e-01
6.764305830001831055e-01,3.991999773035983523e-01
6.770708560943603516e-01,3.985903678182030063e-01
6.777110695838928223e-01,3.978491805485253607e-01
6.783513426780700684e-01,3.969782018298069204e-01
6.789916157722473145e-01,3.959796374966124688e-01
6.796318888664245605e-01,3.948559607404895644e-01
6.802721023559570312e-01,3.936099786913893617e-01
6.809123754501342773e-01,3.922444154039483877e-01
6.815526485443115234e-01,3.907625302560884251e-01
6.821928620338439941e-01,3.891678970447030039e-01
6.828331351280212402e-01,3.874637612375888551e-01
6.834734082221984863e-01,3.856539725768590721e-01
6.841136813163757324e-01,3.837424455848532645e-01
6.847538948059082031e-01,3.817333889070231301e-01
6.853941679000854492e-01,3.796305598883868981e-01
6.860344409942626953e-01,3.774383354496935183e-01
6.866746544837951660e-01,3.751612357761247019e-01
6.873149275779724121e-01,3.728031884626989978e-01
6.879552006721496582e-01,3.703687863503795086e-01
6.885954737663269043e-01,3.678623942825720583e-01
6.892356872558593750e-01,3.652886882569177374e-01
6.898759603500366211e-01,3.626515658656952468e-01
6.905162334442138672e-01,3.599555858840139955e-01
6.911564469337463379e-01,3.572053126806506995e-01
6.917967200279235840e-01,3.544044568423294628e-01
6.924369931221008301e-01,3.515574238007710406e-01
6.930772662162780762e-01,3.486682378298398000e-01
6.937174797058105469e-01,3.457411351423340662e-01
6.943577527999877930e-01,3.427794044473557733e-01
6.949980258941650391e-01,3.397869625787919290e-01
6.956382393836975098e-01,3.367676418521297066e-01
6.962785124778747559e-01,3.337243033746117860e-01
6.969187855720520020e-01,3.306604330135840542e-01
6.975590586662292480e-01,3.275791098951095215e-01
6.981992721557617188e-01,3.244834745842783974e-01
6.988395452499389648e-01,3.213756696518537126e-01
6.994798183441162109e-01,3.182584830550023725e-01
7.001200318336486816e-01,3.151345319230296482e-01
7.007603049278259277e-01,3.120053303766647801e-01
7.014005780220031738e-01,3.088730874396983239e-01
7.020408511161804199e-01,3.057395649274687877e-01
7.026810646057128906e-01,3.026065397794388545e-01
7.033213376998901367e-01,2.994747502661674332e-01
7.039616107940673828e-01,2.963455501440970252e-01
7.046018242835998535e-01,2.932201939218286313e-01
7.052420973777770996e-01,2.900987763657978391e-01
7.058823704719543457e-01,2.869821003222341460e-01
7.065226435661315918e-01,2.838704881139895164e-01
7.071628570556640625e-01,2.807643791313849668e-01
7.078031301498413086e-01,2.776631090157231085e-01
7.084434032440185547e-01,2.745667960300393062e-01
7.090836167335510254e-01,2.714752835192295599e-01
7.097238898277282715e-01,2.683874802652335134e-01
7.103641629219055176e-01,2.653029712079950642e-01
7.110044360160827637e-01,2.622209227600502679e-01
7.116446495056152344e-01,2.591406480145339586e-01
7.122849225997924805e-01,2.560604860097481783e-01
7.129251956939697266e-01,2.529795530334499887e-01
7.135654091835021973e-01,2.498968195913202628e-01
7.142056822776794434e-01,2.468103790521820606e-01
7.148459553718566895e-01,2.437190872011014697e-01
7.154862284660339355e-01,2.406214402556594578e-01
7.161264419555664062e-01,2.375162806076551725e-01
7.167667150497436523e-01,2.344014444511399731e-01
7.174069881439208984e-01,2.312756808779572459e-01
7.180472612380981445e-01,2.281374955972843566e-01
7.186874747276306152e-01,2.249856808394667951e-01
7.193277478218078613e-01,2.218181901857372296e-01
7.199680209159851074e-01,2.186339685340219496e-01
7.206082344055175781e-01,2.154319885633064757e-01
7.212485074996948242e-01,2.122104460657547875e-01
7.218887805938720703e-01,2.089685645061738484e-01
7.225290536880493164e-01,2.057053377251500947e-01
7.231692671775817871e-01,2.024203341510406595e-01
7.238095402717590332e-01,1.991122178612285687e-01
7.244498133659362793e-01,1.957808051325606868e-01
7.250900268554687500e-01,1.924261702271250485e-01
7.257302999496459961e-01,1.890475670786755380e-01
7.263705730438232422e-01,1.856454394645048467e-01
7.270108461380004883e-01,1.822201236954716919e-01
7.276510596275329590e-01,1.787725487478217801e-01
7.282913327217102051e-01,1.753028991578364781e-01
7.289316058158874512e-01,1.718125911955716845e-01
7.295718193054199219e-01,1.683032777556228154e-01
7.302120923995971680e-01,1.647759455314954380e-01
7.308523654937744141e-01,1.612327663089407892e-01
7.314926385879516602e-01,1.576759110771681627e-01
7.321328520774841309e-01,1.541081478954224870e-01
7.327731251716613770e-01,1.505314890967728303e-01
7.334133982658386230e-01,1.469492406018972908e-01
7.340536117553710938e-01,1.433649798440086442e-01
7.346938848495483398e-01,1.397815566665290277e-01
7.353341579437255859e-01,1.362030568611736214e-01
7.359744310379028320e-01,1.326334567185138980e-01
7.366146445274353027e-01,1.290774057932906338e-01
7.372549176216125488e-01,1.255386774405224948e-01
7.378951907157897949e-01,1.220223486110465494e-01
7.385354042053222656e-01,1.185336742993827741e-01
7.391756772994995117e-01,1.150771139639648055e-01
7.398159503936767578e-01,1.116583356617937284e-01
7.404562234878540039e-01,1.082828161930011746e-01
7.410964369773864746e-01,1.049565244169228251e-01
7.417367100715637207e-01,1.016846688346979555e-01
7.423769831657409668e-01,9.847345394486106684e-02
7.430171966552734375e-01,9.532924945645682158e-02
7.436574697494506836e-01,9.225761195023762795e-02
7.442977428436279297e-01,8.926510482912775046e-02
7.449380159378051758e-01,8.635800465178045116e-02
7.455782294273376465e-01,8.354295702201319784e-02
7.462185025215148926e-01,8.082583867643222675e-02
7.468587756156921387e-01,7.821340302041424053e-02
7.474989891052246094e-01,7.571227762258248006e-02
7.481392621994018555e-01,7.332847674819786832e-02
7.487795352935791016e-01,7.106868297705792870e-02
7.494198083877563477e-01,6.893931814195575214e-02
7.500600218772888184e-01,6.694694207071671954e-02
7.507002949714660645e-01,6.509752210353481061e-02
7.513405680656433105e-01,6.339751811001281823e-02
7.519807815551757812e-01,6.185328184831773157e-02
7.526210546493530273e-01,6.047067544766537850e-02
7.532613277435302734e-01,5.925591193158474823e-02
7.539016008377075195e-01,5.821496049069274648e-02
7.545418143272399902e-01,5.735373840534530032e-02
7.551820874214172363e-01,5.667790898635338692e-02
7.558223605155944824e-01,5.619319724368887492e-02
7.564625740051269531e-01,5.590518449162296122e-02
7.571028470993041992e-01,5.581929278794728333e-02
7.577431201934814453e-01,5.594088427177812406e-02
7.583833932876586914e-01,5.627521084052755640e-02
7.590236067771911621e-01,5.682731109925054369e-02
7.596638798713684082e-01,5.760233004167236714e-02
7.603041529655456543e-01,5.860511445576666034e-02
7.609443664550781250e-01,5.984033090566498458e-02
7.615846395492553711e-01,6.131293536702031588e-02
7.622249126434326172e-01,6.302739361066223012e-02
7.628651857376098633e-01,6.498823188246305449e-02
7.635053992271423340e-01,6.719962025943937434e-02
7.641456723213195801e-01,6.966631341942708389e-02
7.647859454154968262e-01,7.239238286744598128e-02
7.654261589050292969e-01,7.538169763328728123e-02
7.660664319992065430e-01,7.863894079828437356e-02
7.667067050933837891e-01,8.216789282359560076e-02
7.673469781875610352e-01,8.597256954204457458e-02
7.679871916770935059e-01,9.005653866818175146e-02
7.686274647712707520e-01,9.442450010739911193e-02
7.692677378654479980e-01,9.907996357455761682e-02
7.699079513549804688e-01,1.040263728552321965e-01
7.705482244491577148e-01,1.092684789141609158e-01
7.711884975433349609e-01,1.148097548702446957e-01
7.718287706375122070e-01,1.206540468029819735e-01
7.724689841270446777e-01,1.268046705316825395e-01
7.731092572212219238e-01,1.332666839724532259e-01
7.737495303153991699e-01,1.400434812807564988e-01
7.743897438049316406e-01,1.471383775650467740e-01
7.750300168991088867e-01,1.545567054627787762e-01
7.756702899932861328e-01,1.623019342373330787e-01
7.763105630874633789e-01,1.703781924327687491e-01
7.769507765769958496e-01,1.787888823033982888e-01
7.775910496711730957e-01,1.875398716953835532e-01
7.782313227653503418e-01,1.966347792412799222e-01
7.788715362548828125e-01,2.060771714428999424e-01
7.795118093490600586e-01,2.158732985492433087e-01
7.801520824432373047e-01,2.260269975335784665e-01
7.807923555374145508e-01,2.365429984611981951e-01
7.814325690269470215e-01,2.474251085434295838e-01
7.820728421211242676e-01,2.586803127384165180e-01
7.827131152153015137e-01,2.703126985963573148e-01
7.833533287048339844e-01,2.823262951183886926e-01
7.839936017990112305e-01,2.947286611774018183e-01
7.846338748931884766e-01,3.075240565459513853e-01
7.852741479873657227e-01,3.207180829239444364e-01
7.859143614768981934e-01,3.343150462604174145e-01
7.865546345710754395e-01,3.483232883737645835e-01
7.871949076652526855e-01,3.627474165906354742e-01
7.878351211547851562e-01,3.775920489664095214e-01
7.884753942489624023e-01,3.928660704012534310e-01
7.891156673431396484e-01,4.085743015058094230e-01
7.897559404373168945e-01,4.247231454502111703e-01
7.903961539268493652e-01,4.413174529215004860e-01
7.910364270210266113e-01,4.583668627782158111e-01
7.916767001152038574e-01,4.758764883027160053e-01
7.923169136047363281e-01,4.938514140718908152e-01
7.929571866989135742e-01,5.123017924705797199e-01
7.935974597930908203e-01,5.312329345504362976e-01
7.942377328872680664e-01,5.506518413423342473e-01
7.948779463768005371e-01,5.705636935306159785e-01
7.955182194709777832e-01,5.909793973884758245e-01
7.961584925651550293e-01,6.119043030200401745e-01
7.967987060546875000e-01,6.333437425492416395e-01
7.974389791488647461e-01,6.553090139696768901e-01
7.980792522430419922e-01,6.778055436628180885e-01
7.987195253372192383e-01,7.008407326210965849e-01
7.993597388267517090e-01,7.244199072846138066e-01
8.000000119209289551e-01,7.485549070948236405e-01


==> code/potentials/score-matching/potentials_7.csv <==
x,f
-8.000000119209289551e-01,1.360822656108900297e+00
-7.993597388267517090e-01,1.341387236865757338e+00
-7.987195253372192383e-01,1.322556088042464495e+00
-7.980792522430419922e-01,1.304316228400965283e+00
-7.974389791488647461e-01,1.286659751487894354e+00
-7.967987060546875000e-01,1.269576933237698491e+00
-7.961584925651550293e-01,1.253059421540215990e+00
-7.955182194709777832e-01,1.237094201748388578e+00
-7.948779463768005371e-01,1.221672721739107459e+00
-7.942377328872680664e-01,1.206786213365895755e+00
-7.935974597930908203e-01,1.192421620229981549e+00
-7.929571866989135742e-01,1.178570033628809632e+00
-7.923169136047363281e-01,1.165221044438161435e+00
-7.916767001152038574e-01,1.152365303575771271e+00
-7.910364270210266113e-01,1.139989888376189420e+00
-7.903961539268493652e-01,1.128085381414092758e+00
-7.897559404373168945e-01,1.116642166880422948e+00
-7.891156673431396484e-01,1.105647408496377437e+00
-7.884753942489624023e-01,1.095091475788462887e+00
-7.878351211547851562e-01,1.084963548142606982e+00
-7.871949076652526855e-01,1.075253757429448953e+00
-7.865546345710754395e-01,1.065949504169148021e+00
-7.859143614768981934e-01,1.057040900721359478e+00
-7.852741479873657227e-01,1.048517973794272251e+00
-7.846338748931884766e-01,1.040368330051778756e+00
-7.839936017990112305e-01,1.032582105188729393e+00
-7.833533287048339844e-01,1.025148555442367382e+00
-7.827131152153015137e-01,1.018057724563214528e+00
-7.820728421211242676e-01,1.011297697639867099e+00
-7.814325690269470215e-01,1.004858654330788248e+00
-7.807923555374145508e-01,9.987307116936356977e-01
-7.801520824432373047e-01,9.929023987362262105e-01
-7.795118093490600586e-01,9.873640749562495600e-01
-7.788715362548828125e-01,9.821056296966945709e-01
-7.782313227653503418e-01,9.771174638845723237e-01
-7.775910496711730957e-01,9.723888330883161402e-01
-7.769507765769958496e-01,9.679104865690186799e-01
-7.763105630874633789e-01,9.636732013958022591e-01
-7.756702899932861328e-01,9.596667644600040958e-01
-7.750300168991088867e-01,9.558823385327084310e-01
-7.743897438049316406e-01,9.523108633937007461e-01
-7.737495303153991699e-01,9.489437166731420348e-01
-7.731092572212219238e-01,9.457715916361748576e-01
-7.724689841270446777e-01,9.427862992083002602e-01
-7.718287706375122070e-01,9.399797763178296961e-01
-7.711884975433349609e-01,9.373434050419366947e-01
-7.705482244491577148e-01,9.348695676326554960e-01
-7.699079513549804688e-01,9.325506435528883031e-01
-7.692677378654479980e-01,9.303793220403702158e-01
-7.686274647712707520e-01,9.283480434157800332e-01
-7.679871916770935059e-01,9.264499916350956710e-01
-7.673469781875610352e-01,9.246786066427121753e-01
-7.667067050933837891e-01,9.230270306339267705e-01
-7.660664319992065430e-01,9.214891560106686086e-01
-7.654261589050292969e-01,9.200589268207011173e-01
-7.647859454154968262e-01,9.187306627644389323e-01
-7.641456723213195801e-01,9.174985298425584190e-01
-7.635053992271423340e-01,9.163573361422727714e-01
-7.628651857376098633e-01,9.153020614573250668e-01
-7.622249126434326172e-01,9.143276087726870394e-01
-7.615846395492553711e-01,9.134294632804049741e-01
-7.609443664550781250e-01,9.126031724828642666e-01
-7.603041529655456543e-01,9.118446371983308651e-01
-7.596638798713684082e-01,9.111496934620681998e-01
-7.590236067771911621e-01,9.105146486017412499e-01
-7.583833932876586914e-01,9.099360059751395724e-01
-7.577431201934814453e-01,9.094102644833088611e-01
-7.571028470993041992e-01,9.089343385178567658e-01
-7.564625740051269531e-01,9.085052363038021994e-01
-7.558223605155944824e-01,9.081202249616220357e-01
-7.551820874214172363e-01,9.077765969183873018e-01
-7.545418143272399902e-01,9.074719612015575976e-01
-7.539016008377075195e-01,9.072041104283838919e-01
-7.532613277435302734e-01,9.069708280499231279e-01
-7.526210546493530273e-01,9.067702205503920254e-01
-7.519807815551757812e-01,9.066004789381691964e-01
-7.513405680656433105e-01,9.064599411394445028e-01
-7.507002949714660645e-01,9.063470350925140195e-01
-7.500600218772888184e-01,9.062603638479553858e-01
-7.494198083877563477e-01,9.061986546198474990e-01
-7.487795352935791016e-01,9.061607158972431186e-01
-7.481392621994018555e-01,9.061454853389823150e-01
-7.474989891052246094e-01,9.061519898908150239e-01
-7.468587756156921387e-01,9.061793372043536188e-01
-7.462185025215148926e-01,9.062267155482466308e-01
-7.455782294273376465e-01,9.062934669534761234e-01
-7.449380159378051758e-01,9.063788851948153535e-01
-7.442977428436279297e-01,9.064824268356987957e-01
-7.436574697494506836e-01,9.066035419106497351e-01
-7.430171966552734375e-01,9.067418092596821744e-01
-7.423769831657409668e-01,9.068967748293816911e-01
-7.417367100715637207e-01,9.070681033585206166e-01
-7.410964369773864746e-01,9.072554224431534919e-01
-7.404562234878540039e-01,9.074584471387359130e-01
-7.398159503936767578e-01,9.076769205119514794e-01
-7.391756772994995117e-01,9.079105577232549074e-01
-7.385354042053222656e-01,9.081591398132982107e-01
-7.378951907157897949e-01,9.084223951442975675e-01
-7.372549176216125488e-01,9.087001713285487448e-01
-7.366146445274353027e-01,9.089922258239373498e-01
-7.359744310379028320e-01,9.092982907230711120e-01
-7.353341579437255859e-01,9.096182482391124147e-01
-7.346938848495483398e-01,9.099517832838865949e-01
-7.340536117553710938e-01,9.102986878215029165e-01
-7.334133982658386230e-01,9.106586794083471048e-01
-7.327731251716613770e-01,9.110315349102000582e-01
-7.321328520774841309e-01,9.114169154297413478e-01
-7.314926385879516602e-01,9.118144649947388380e-01
-7.308523654937744141e-01,9.122239243165344291e-01
-7.302120923995971680e-01,9.126448762625876121e-01
-7.295718193054199219e-01,9.130768913092124350e-01
-7.289316058158874512e-01,9.135195287944073428e-01
-7.282913327217102051e-01,9.139723624877937880e-01
-7.276510596275329590e-01,9.144348710379097689e-01
-7.270108461380004883e-01,9.149064532839781272e-01
-7.263705730438232422e-01,9.153866214080448316e-01
-7.257302999496459961e-01,9.158746956437049391e-01
-7.250900268554687500e-01,9.163700384219781725e-01
-7.244498133659362793e-01,9.168719004445797793e-01
-7.238095402717590332e-01,9.173796752660319243e-01
-7.231692671775817871e-01,9.178925010871976653e-01
-7.225290536880493164e-01,9.184095329961348142e-01
-7.218887805938720703e-01,9.189300950474388330e-01
-7.212485074996948242e-01,9.194531915894028629e-01
-7.206082344055175781e-01,9.199779608280342913e-01
-7.199680209159851074e-01,9.205034072071676121e-01
-7.193277478218078613e-01,9.210286688466053917e-01
-7.186874747276306152e-01,9.215527265196978846e-01
-7.180472612380981445e-01,9.220744956817519267e-01
-7.174069881439208984e-01,9.225930490454783417e-01
-7.167667150497436523e-01,9.231073011903605519e-01
-7.161264419555664062e-01,9.236161549827648365e-01
-7.154862284660339355e-01,9.241184959699237922e-01
-7.148459553718566895e-01,9.246133765859765319e-01
-7.142056822776794434e-01,9.250995949622486947e-01
-7.135654091835021973e-01,9.255760815825477827e-01
-7.129251956939697266e-01,9.260417057358250048e-01
-7.122849225997924805e-01,9.264954374052800645e-01
-7.116446495056152344e-01,9.269361819000629943e-01
-7.110044360160827637e-01,9.273628092651007293e-01
-7.103641629219055176e-01,9.277743515422036680e-01
-7.097238898277282715e-01,9.281697423939210267e-01
-7.090836167335510254e-01,9.285479615379506058e-01
-7.084434032440185547e-01,9.289079960576978046e-01
-7.078031301498413086e-01,9.292489241760661933e-01
-7.071628570556640625e-01,9.295698452266578649e-01
-7.065226435661315918e-01,9.298697879944164413e-01
-7.058823704719543457e-01,9.301479977022180101e-01
-7.052420973777770996e-01,9.304036240069759600e-01
-7.046018242835998535e-01,9.306358949023243454e-01
-7.039616107940673828e-01,9.308440801943840270e-01
-7.033213376998901367e-01,9.310275723318124363e-01
-7.026810646057128906e-01,9.311856825304349883e-01
-7.020408511161804199e-01,9.313178664705494825e-01
-7.014005780220031738e-01,9.314236292228215142e-01
-7.007603049278259277e-01,9.315025313943019469e-01
-7.001200318336486816e-01,9.315541115400605143e-01
-6.994798183441162109e-01,9.315780202217731620e-01
-6.988395452499389648e-01,9.315739933183229127e-01
-6.981992721557617188e-01,9.315417682362037155e-01
-6.975590586662292480e-01,9.314811839357362011e-01
-6.969187855720520020e-01,9.313920618133297857e-01
-6.962785124778747559e-01,9.312743608698310638e-01
-6.956382393836975098e-01,9.311280281684441995e-01
-6.949980258941650391e-01,9.309531203832239754e-01
-6.943577527999877930e-01,9.307496321523038851e-01
-6.937174797058105469e-01,9.305176785025333075e-01
-6.930772662162780762e-01,9.302574735864794775e-01
-6.924369931221008301e-01,9.299691438600570237e-01
-6.917967200279235840e-01,9.296529073688066802e-01
-6.911564469337463379e-01,9.293090458819506239e-01
-6.905162334442138672e-01,9.289378670949139938e-01
-6.898759603500366211e-01,9.285396128950074157e-01
-6.892356872558593750e-01,9.281146335013099602e-01
-6.885954737663269043e-01,9.276633359543127177e-01
-6.879552006721496582e-01,9.271859998886826659e-01
-6.873149275779724121e-01,9.266830026666861286e-01
-6.866746544837951660e-01,9.261547513399137621e-01
-6.860344409942626953e-01,9.256016742870647462e-01
-6.853941679000854492e-01,9.250240374582556768e-01
-6.847538948059082031e-01,9.244222531539394438e-01
-6.841136813163757324e-01,9.237967626780774211e-01
-6.834734082221984863e-01,9.231477976130086915e-01
-6.828331351280212402e-01,9.224757397760563471e-01
-6.821928620338439941e-01,9.217808815851245008e-01
-6.815526485443115234e-01,9.210635986562385469e-01
-6.809123754501342773e-01,9.203240443264686377e-01
-6.802721023559570312e-01,9.195624820999763749e-01
-6.796318888664245605e-01,9.187792070029487945e-01
-6.789916157722473145e-01,9.179742368505796613e-01
-6.783513426780700684e-01,9.171478013938743068e-01
-6.777110695838928223e-01,9.162999732434595757e-01
-6.770708560943603516e-01,9.154309294404083808e-01
-6.764305830001831055e-01,9.145404975969571026e-01
-6.757903099060058594e-01,9.136287896178751922e-01
-6.751500964164733887e-01,9.126958092220340824e-01
-6.745098233222961426e-01,9.117413062153882919e-01
-6.738695502281188965e-01,9.107652251378959285e-01
-6.732292771339416504e-01,9.097674243305773345e-01
-6.725890636444091797e-01,9.087478044743928507e-01
-6.719487905502319336e-01,9.077058783171478851e-01
-6.713085174560546875e-01,9.066415625277803869e-01
-6.706683039665222168e-01,9.055545905570125953e-01
-6.700280308723449707e-01,9.044444909491087259e-01
-6.693877577781677246e-01,9.033109789335367346e-01
-6.687474846839904785e-01,9.021536962874643351e-01
-6.681072711944580078e-01,9.009723792551946886e-01
-6.674669981002807617e-01,8.997663942244424895e-01
-6.668267250061035156e-01,8.985354469155240054e-01
-6.661865115165710449e-01,8.972792342842552671e-01
-6.655462384223937988e-01,8.959971226153502499e-01
-6.649059653282165527e-01,8.946888047655736642e-01
-6.642656922340393066e-01,8.933538688013591411e-01
-6.636254787445068359e-01,8.919920614742515852e-01
-6.629852056503295898e-01,8.906028004493169448e-01
-6.623449325561523438e-01,8.891857938002591943e-01
-6.617047190666198730e-01,8.877409122977311107e-01
-6.610644459724426270e-01,8.862675796323395971e-01
-6.604241728782653809e-01,8.847656942632076138e-01
-6.597838997840881348e-01,8.832350548842589077e-01
-6.591436862945556641e-01,8.816756459447616656e-01
-6.585034132003784180e-01,8.800871286991691633e-01
-6.578631401062011719e-01,8.784695552267232088e-01
-6.572229266166687012e-01,8.768231217395303645e-01
-6.565826535224914551e-01,8.751476554028467802e-01
-6.559423804283142090e-01,8.734434356717724057e-01
-6.553021073341369629e-01,8.717107108042907448e-01
-6.546618938446044922e-01,8.699499824034102602e-01
-6.540216207504272461e-01,8.681613307499693732e-01
-6.533813476562500000e-01,8.663453944878751756e-01
-6.527411341667175293e-01,8.645029438960456503e-01
-6.521008610725402832e-01,8.626342912846700628e-01
-6.514605879783630371e-01,8.607403881365236487e-01
-6.508203148841857910e-01,8.588220840093563346e-01
-6.501801013946533203e-01,8.568805249754651854e-01
-6.495398283004760742e-01,8.549163419938947683e-01
-6.488995552062988281e-01,8.529309197934411557e-01
-6.482593417167663574e-01,8.509256515104874907e-01
-6.476190686225891113e-01,8.489015071139185409e-01
-6.469787955284118652e-01,8.468600684489904218e-01
-6.463385224342346191e-01,8.448028757712959802e-01
-6.456983089447021484e-01,8.427317041285107280e-01
-6.450580358505249023e-01,8.406478478511463237e-01
-6.444177627563476562e-01,8.385533001039195966e-01
-6.437775492668151855e-01,8.364500647211134954e-01
-6.431372761726379395e-01,8.343396814321795141e-01
-6.424970030784606934e-01,8.322243225493135554e-01
-6.418567299842834473e-01,8.301060568831073461e-01
-6.412165164947509766e-01,8.279871795870494822e-01
-6.405762434005737305e-01,8.258694708764688919e-01
-6.399359703063964844e-01,8.237553263204699938e-01
-6.392957568168640137e-01,8.216472171943949299e-01
-6.386554837226867676e-01,8.195470144556447067e-01
-6.380152106285095215e-01,8.174572300242233247e-01
-6.373749375343322754e-01,8.153801961959357136e-01
-6.367347240447998047e-01,8.133184405029298958e-01
-6.360944509506225586e-01,8.112738984384106899e-01
-6.354541778564453125e-01,8.092491448310541458e-01
-6.348139643669128418e-01,8.072466673971292472e-01
-6.341736912727355957e-01,8.052683717529460772e-01
-6.335334181785583496e-01,8.033167366012166077e-01
-6.328931450843811035e-01,8.013939725922090140e-01
-6.322529315948486328e-01,7.995024076525076850e-01
-6.316126585006713867e-01,7.976438333491278065e-01
-6.309723854064941406e-01,7.958204660734686797e-01
-6.303321719169616699e-01,7.940343841487846888e-01
-6.296918988227844238e-01,7.922871847722028349e-01
-6.290516257286071777e-01,7.905807625375924630e-01
-6.284113526344299316e-01,7.889167774229335350e-01
-6.277711391448974609e-01,7.872969750795197896e-01
-6.271308660507202148e-01,7.857223865322868761e-01
-6.264905929565429688e-01,7.841944825805025054e-01
-6.258503794670104980e-01,7.827145094732315123e-01
-6.252101063728332520e-01,7.812831386471077444e-01
-6.245698332786560059e-01,7.799013165935329006e-01
-6.239295601844787598e-01,7.785696456631137075e-01
-6.232893466949462891e-01,7.772886934814215998e-01
-6.226490736007690430e-01,7.760584222668232002e-01
-6.220088005065917969e-01,7.748789969027987112e-01
-6.213685870170593262e-01,7.737503019819227390e-01
-6.207283139228820801e-01,7.726717477761075870e-01
-6.200880408287048340e-01,7.716427966656755899e-01
-6.194477677345275879e-01,7.706625585749002916e-01
-6.188075542449951172e-01,7.697299960968706500e-01
-6.181672811508178711e-01,7.688435704855809405e-01
-6.175270080566406250e-01,7.680017289734983876e-01
-6.168867945671081543e-01,7.672026571081831392e-01
-6.162465214729309082e-01,7.664440595462127526e-01
-6.156062483787536621e-01,7.657235852797756870e-01
-6.149659752845764160e-01,7.650385138820023911e-01
-6.143257617950439453e-01,7.643859691363328324e-01
-6.136854887008666992e-01,7.637625580248537105e-01
-6.130452156066894531e-01,7.631648478751689169e-01
-6.124050021171569824e-01,7.625890684592926405e-01
-6.117647290229797363e-01,7.620310422048710564e-01
-6.111244559288024902e-01,7.614865219069191227e-01
-6.104841828346252441e-01,7.609508856300646329e-01
-6.098439693450927734e-01,7.604193420278577698e-01
-6.092036962509155273e-01,7.598866887050883534e-01
-6.085634231567382812e-01,7.593476337654534447e-01
-6.079232096672058105e-01,7.587966501871328262e-01
-6.072829365730285645e-01,7.582278520566378965e-01
-6.066426634788513184e-01,7.576353032558906797e-01
-6.060023903846740723e-01,7.570128466392462840e-01
-6.053621768951416016e-01,7.563541515240674862e-01
-6.047219038009643555e-01,7.556526058381676236e-01
-6.040816307067871094e-01,7.549016578145866241e-01
-6.034414172172546387e-01,7.540946412284381672e-01
-6.028011441230773926e-01,7.532245685191698570e-01
-6.021608710289001465e-01,7.522846422622087026e-01
-6.015205979347229004e-01,7.512679173102672081e-01
-6.008803844451904297e-01,7.501675558224141227e-01
-6.002401113510131836e-01,7.489765139982744735e-01
-5.995998382568359375e-01,7.476879480553755286e-01
-5.989596247673034668e-01,7.462952781048102224e-01
-5.983193516731262207e-01,7.447915681256733755e-01
-5.976790785789489746e-01,7.431704472423943386e-01
-5.970388054847717285e-01,7.414255842237040817e-01
-5.963985919952392578e-01,7.395510071074742342e-01
-5.957583189010620117e-01,7.375405485736425959e-01
-5.951180458068847656e-01,7.353887648392651855e-01
-5.944778323173522949e-01,7.330906104374168564e-01
-5.938375592231750488e-01,7.306407100424063827e-01
-5.931972861289978027e-01,7.280347039328929348e-01
-5.925570130348205566e-01,7.252684323568692193e-01
-5.919167995452880859e-01,7.223384605701013150e-01
-5.912765264511108398e-01,7.192409430038662066e-01
-5.906362533569335938e-01,7.159733834198442892e-01
-5.899960398674011230e-01,7.125337665688125099e-01
-5.893557667732238770e-01,7.089197013523529378e-01
-5.887154936790466309e-01,7.051303055479145598e-01
-5.880752205848693848e-01,7.011648225127773415e-01
-5.874350070953369141e-01,6.970235660271590916e-01
-5.867947340011596680e-01,6.927062104222887484e-01
-5.861544609069824219e-01,6.882141401324455288e-01
-5.855142474174499512e-01,6.835494056697219989e-01
-5.848739743232727051e-01,6.787133231781208309e-01
-5.842337012290954590e-01,6.737090463108108551e-01
-5.835934281349182129e-01,6.685399266275675600e-01
-5.829532146453857422e-01,6.632102792729366314e-01
-5.823129415512084961e-01,6.577235848321421052e-01
-5.816726684570312500e-01,6.520852740192939478e-01
-5.810324549674987793e-01,6.463012655992099731e-01
-5.803921818733215332e-01,6.403765145417841254e-01
-5.797519087791442871e-01,6.343178730534617671e-01
-5.791116356849670410e-01,6.281322511706646239e-01
-5.784714221954345703e-01,6.218274563035564029e-01
-5.778311491012573242e-01,6.154099710563221137e-01
-5.771908760070800781e-01,6.088884064821034059e-01
-5.765506625175476074e-01,6.022716858111163418e-01
-5.759103894233703613e-01,5.955672279073058739e-01
-5.752701163291931152e-01,5.887845670343683224e-01
-5.746298432350158691e-01,5.819327918638048658e-01
-5.739896297454833984e-01,5.750219159105665057e-01
-5.733493566513061523e-01,5.680601841307368893e-01
-5.727090835571289062e-01,5.610578930406813214e-01
-5.720688700675964355e-01,5.540254552783672182e-01
-5.714285969734191895e-01,5.469714155947986711e-01
-5.707883238792419434e-01,5.399063908275514301e-01
-5.701480507850646973e-01,5.328402737137900580e-01
-5.695078372955322266e-01,5.257836986434845095e-01
-5.688675642013549805e-01,5.187452321726166993e-01
-5.682272911071777344e-01,5.117354374055929078e-01
-5.675870776176452637e-01,5.047647902858409807e-01
-5.669468045234680176e-01,4.978416655078250486e-01
-5.663065314292907715e-01,4.909763239438862392e-01
-5.656662583351135254e-01,4.841782522650746046e-01
-5.650260448455810547e-01,4.774574117687082619e-01
-5.643857717514038086e-01,4.708217085831734039e-01
-5.637454986572265625e-01,4.642807572243228265e-01
-5.631052851676940918e-01,4.578439764324624406e-01
-5.624650120735168457e-01,4.515187540564915558e-01
-5.618247389793395996e-01,4.453140928458112491e-01
-5.611844658851623535e-01,4.392381492682595479e-01
-5.605442523956298828e-01,4.332994640824843202e-01
-5.599039793014526367e-01,4.275045732783984143e-01
-5.592637062072753906e-01,4.218615773979870198e-01
-5.586234927177429199e-01,4.163781567448694432e-01
-5.579832196235656738e-01,4.110602572246464526e-01
-5.573429465293884277e-01,4.059151402269369768e-01
-5.567026734352111816e-01,4.009492343010174764e-01
-5.560624599456787109e-01,3.961691851570141587e-01
-5.554221868515014648e-01,3.915800231280579524e-01
-5.547819137573242188e-01,3.871878799989998399e-01
-5.541416406631469727e-01,3.829981156867852121e-01
-5.535014271736145020e-01,3.790162465215916043e-01
-5.528611540794372559e-01,3.752464043422722995e-01
-5.522208809852600098e-01,3.716935008081216907e-01
-5.515806674957275391e-01,3.683622028212738542e-01
-5.509403944015502930e-01,3.652559071132150947e-01
-5.503001213073730469e-01,3.623786974588636411e-01
-5.496598482131958008e-01,3.597340797152197567e-01
-5.490196347236633301e-01,3.573254631009739057e-01
-5.483793616294860840e-01,3.551553521450339090e-01
-5.477390885353088379e-01,3.532266307372369241e-01
-5.470988750457763672e-01,3.515418434160118011e-01
-5.464586019515991211e-01,3.501027386577080236e-01
-5.458183288574218750e-01,3.489113307339115622e-01
-5.451780557632446289e-01,3.479691190905409570e-01
-5.445378422737121582e-01,3.472773964851834094e-01
-5.438975691795349121e-01,3.468369788875440562e-01
-5.432572960853576660e-01,3.466485586907208649e-01
-5.426170825958251953e-01,3.467124891235235928e-01
-5.419768095016479492e-01,3.470287876130546678e-01
-5.413365364074707031e-01,3.475971876650989500e-01
-5.406962633132934570e-01,3.484171344055919661e-01
-5.400560498237609863e-01,3.494875365466914019e-01
-5.394157767295837402e-01,3.508073950845167488e-01
-5.387755036354064941e-01,3.523750295225323015e-01
-5.381352901458740234e-01,3.541883469335278534e-01
-5.374950170516967773e-01,3.562454335790579130e-01
-5.368547439575195312e-01,3.585434991010840733e-01
-5.362144708633422852e-01,3.610795728929137027e-01
-5.355742573738098145e-01,3.638500567945710529e-01
-5.349339842796325684e-01,3.668517296626228053e-01
-5.342937111854553223e-01,3.700802694226257294e-01
-5.336534976959228516e-01,3.735308153488468008e-01
-5.330132246017456055e-01,3.771991644421435197e-01
-5.323729515075683594e-01,3.810796648925061092e-01
-5.317326784133911133e-01,3.851666679748042554e-01
-5.310924649238586426e-01,3.894536001945150261e-01
-5.304521918296813965e-01,3.939347212248454078e-01
-5.298119187355041504e-01,3.986026778400164616e-01
-5.291717052459716797e-01,4.034495777328293009e-01
-5.285314321517944336e-01,4.084684828401470291e-01
-5.278911590576171875e-01,4.136506528679673167e-01
-5.272508859634399414e-01,4.189873397010126510e-01
-5.266106724739074707e-01,4.244688133840730515e-01
-5.259703993797302246e-01,4.300864928097380968e-01
-5.253301262855529785e-01,4.358297668368340538e-01
-5.246899127960205078e-01,4.416875481378381707e-01
-5.240496397018432617e-01,4.476499422081148261e-01
-5.234093666076660156e-01,4.537050475343313849e-01
-5.227690935134887695e-01,4.598409816785524740e-01
-5.221288800239562988e-01,4.660449329626583648e-01
-5.214886069297790527e-01,4.723054099676300410e-01
-5.208483338356018066e-01,4.786088121986322719e-01
-5.202081203460693359e-01,4.849411207246108191e-01
-5.195678472518920898e-01,4.912897805900446890e-01
-5.189275741577148438e-01,4.976401123729523590e-01
-5.182873010635375977e-01,5.039777417248618718e-01
-5.176470875740051270e-01,5.102874482572512527e-01
-5.170068144798278809e-01,5.165555666329977313e-01
-5.163665413856506348e-01,5.227663499745101028e-01
-5.157263278961181641e-01,5.289040634608648261e-01
-5.150860548019409180e-01,5.349544893158535430e-01
-5.144457817077636719e-01,5.409016068239593800e-01
-5.138055086135864258e-01,5.467300122486200564e-01
-5.131652951240539551e-01,5.524237665505848938e-01
-5.125250220298767090e-01,5.579685579941306983e-01
-5.118847489356994629e-01,5.633486998970163029e-01
-5.112445354461669922e-01,5.685487078453763665e-01
-5.106042623519897461e-01,5.735548236886547357e-01
-5.099639892578125000e-01,5.783521436581624542e-01
-5.093237161636352539e-01,5.829266036803519846e-01
-5.086835026741027832e-01,5.872642261102214434e-01
-5.080432295799255371e-01,5.913527649710177414e-01
-5.074029564857482910e-01,5.951792177989965182e-01
-5.067627429962158203e-01,5.987313978322603703e-01
-5.061224699020385742e-01,6.019987419791226202e-01
-5.054821968078613281e-01,6.049704144618646140e-01
-5.048419237136840820e-01,6.076367481133497783e-01
-5.042017102241516113e-01,6.099886444559246002e-01
-5.035614371299743652e-01,6.120185840786103171e-01
-5.029211640357971191e-01,6.137193090428922915e-01
-5.022809505462646484e-01,6.150845788876395659e-01
-5.016406774520874023e-01,6.161095363947266534e-01
-5.010004043579101562e-01,6.167899699892096521e-01
-5.003601312637329102e-01,6.171227829284280375e-01
-4.997198879718780518e-01,6.171059554097801936e-01
-4.990796446800231934e-01,6.167384822201924521e-01
-4.984394013881683350e-01,6.160203848129222060e-01
-4.977991282939910889e-01,6.149526843824562050e-01
-4.971588850021362305e-01,6.135375468557802137e-01
-4.965186119079589844e-01,6.117778397491124842e-01
-4.958783686161041260e-01,6.096777697443727106e-01
-4.952380955219268799e-01,6.072420367090423099e-01
-4.945978522300720215e-01,6.044767174602307946e-01
-4.939576089382171631e-01,6.013883234498944574e-01
-4.933173358440399170e-01,5.979841264343042084e-01
-4.926770925521850586e-01,5.942726532072266643e-01
-4.920368194580078125e-01,5.902623944568450298e-01
-4.913965761661529541e-01,5.859632265538294860e-01
-4.907563030719757080e-01,5.813848095720004494e-01
-4.901160597801208496e-01,5.765381240323659284e-01
-4.894758164882659912e-01,5.714340254871852487e-01
-4.888355433940887451e-01,5.660836158155015951e-01
-4.881953001022338867e-01,5.604991198641826600e-01
-4.875550270080566406e-01,5.546920803240538156e-01
-4.869147837162017822e-01,5.486751541194792026e-01
-4.862745106220245361e-01,5.424602053075791019e-01
-4.856342673301696777e-01,5.360602276718022807e-01
-4.849940240383148193e-01,5.294874471692110340e-01
-4.843537509441375732e-01,5.227540286717662354e-01
-4.837135076522827148e-01,5.158730314109356563e-01
-4.830732345581054688e-01,5.088561681032270911e-01
-4.824329912662506104e-01,5.017163026605029330e-01
-4.817927181720733643e-01,4.944648156155038166e-01
-4.811524748802185059e-01,4.871141895312280923e-01
-4.805122315883636475e-01,4.796757338838126827e-01
-4.798719584941864014e-01,4.721604036016278094e-01
-4.792317152023315430e-01,4.645799338617075946e-01
-4.785914421081542969e-01,4.569444065142072020e-01
-4.779511988162994385e-01,4.492649053224564426e-01
-4.773109257221221924e-01,4.415508513667232293e-01
-4.766706824302673340e-01,4.338126683347471868e-01
-4.760304391384124756e-01,4.260593893535147281e-01
-4.753901660442352295e-01,4.182996363347450952e-01
-4.747499227523803711e-01,4.105428153435850547e-01
-4.741096496582031250e-01,4.027964285624778817e-01
-4.734694063663482666e-01,3.950691387442826219e-01
-4.728291332721710205e-01,3.873677485825051114e-01
-4.721888899803161621e-01,3.797001119254730384e-01
-4.715486466884613037e-01,3.720727036398434606e-01
-4.709083735942840576e-01,3.644915877317105313e-01
-4.702681303024291992e-01,3.569635818380856307e-01
-4.696278572082519531e-01,3.494937277375607110e-01
-4.689876139163970947e-01,3.420881377125684075e-01
-4.683473408222198486e-01,3.347512185140706364e-01
-4.677070975303649902e-01,3.274884578174308558e-01
-4.670668542385101318e-01,3.203039439561639057e-01
-4.664265811443328857e-01,3.132015725211232393e-01
-4.657863378524780273e-01,3.061859008121210479e-01
-4.651460647583007812e-01,2.992599022640298756e-01
-4.645058214664459229e-01,2.924275859982374826e-01
-4.638655483722686768e-01,2.856914564157868597e-01
-4.632253050804138184e-01,2.790550130630879977e-01
-4.625850617885589600e-01,2.725205819782816619e-01
-4.619447886943817139e-01,2.660903228689255329e-01
-4.613045454025268555e-01,2.597670521840380609e-01
-4.606642723083496094e-01,2.535521839333108041e-01
-4.600240290164947510e-01,2.474481704793691783e-01
-4.593837559223175049e-01,2.414560627229889178e-01
-4.587435126304626465e-01,2.355779370365604919e-01
-4.581032693386077881e-01,2.298147651941508940e-01
-4.574629962444305420e-01,2.241674778543405466e-01
-4.568227529525756836e-01,2.186375814324348354e-01
-4.561824798583984375e-01,2.132254070496388820e-01
-4.555422365665435791e-01,2.079321635649966638e-01
-4.549019634723663330e-01,2.027579195896107578e-01
-4.542617201805114746e-01,1.977035782817306853e-01
-4.536214768886566162e-01,1.927692056804088949e-01
-4.529812037944793701e-01,1.879547267223893314e-01
-4.523409605026245117e-01,1.832606658635258512e-01
-4.517006874084472656e-01,1.786864637870841932e-01
-4.510604441165924072e-01,1.742323452675114126e-01
-4.504201710224151611e-01,1.698975971037093302e-01
-4.497799277305603027e-01,1.656821412466866761e-01
-4.491396844387054443e-01,1.615852376600890317e-01
-4.484994113445281982e-01,1.576059775637612681e-01
-4.478591680526733398e-01,1.537439563098423889e-01
-4.472188949584960938e-01,1.499978770821455143e-01
-4.465786516666412354e-01,1.463670198732671679e-01
-4.459383785724639893e-01,1.428499191960677095e-01
-4.452981352806091309e-01,1.394455589165906062e-01
-4.446578919887542725e-01,1.361523834897093721e-01
-4.440176188945770264e-01,1.329687138920538914e-01
-4.433773756027221680e-01,1.298932011373068462e-01
-4.427371025085449219e-01,1.269237141030465921e-01
-4.420968592166900635e-01,1.240586772788785375e-01
-4.414565861225128174e-01,1.212957758301933531e-01
-4.408163428306579590e-01,1.186331004556770985e-01
-4.401760995388031006e-01,1.160682639694492480e-01
-4.395358264446258545e-01,1.135987221537999581e-01
-4.388955831527709961e-01,1.112222105915612325e-01
-4.382553100585937500e-01,1.089358408024239111e-01
-4.376150667667388916e-01,1.067371319752168368e-01
-4.369747936725616455e-01,1.046229487516052714e-01
-4.363345503807067871e-01,1.025905385548062654e-01
-4.356943070888519287e-01,1.006366972382668479e-01
-4.350540339946746826e-01,9.875818289604687550e-02
-4.344137907028198242e-01,9.695188328858383997e-02
-4.337735176086425781e-01,9.521427273081739528e-02
-4.331332743167877197e-01,9.354203514954306797e-02
-4.324930012226104736e-01,9.193152703123397274e-02
-4.318527579307556152e-01,9.037930417430839469e-02
-4.312124848365783691e-01,8.888154250093993625e-02
-4.305722415447235107e-01,8.743471794923518559e-02
-4.299319982528686523e-01,8.603498059461056613e-02
-4.292917251586914062e-01,8.467853384925749793e-02
-4.286514818668365479e-01,8.336173658989931567e-02
-4.280112087726593018e-01,8.208063336099424845e-02
-4.273709654808044434e-01,8.083157121814110724e-02
-4.267306923866271973e-01,7.961068987273645092e-02
-4.260904490947723389e-01,7.841432882895027490e-02
-4.254502058029174805e-01,7.723877548927493564e-02
-4.248099327087402344e-01,7.608032341997272852e-02
-4.241696894168853760e-01,7.493552668115599502e-02
-4.235294163227081299e-01,7.380080104992270407e-02
-4.228891730308532715e-01,7.267287637008124079e-02
-4.222488999366760254e-01,7.154837571695527032e-02
-4.216086566448211670e-01,7.042426945246216263e-02
-4.209684133529663086e-01,6.929748151491299524e-02
-4.203281402587890625e-01,6.816515181357285513e-02
-4.196878969669342041e-01,6.702463920405188347e-02
-4.190476238727569580e-01,6.587339602263853067e-02
-4.184073805809020996e-01,6.470916243120816702e-02
-4.177671074867248535e-01,6.352971743742497068e-02
-4.171268641948699951e-01,6.233324960531927417e-02
-4.164866209030151367e-01,6.111800422758939533e-02
-4.158463478088378906e-01,5.988244272029863424e-02
-4.152061045169830322e-01,5.862546522001155225e-02
-4.145658314228057861e-01,5.734592200118360239e-02
-4.139255881309509277e-01,5.604315502905521384e-02
-4.132853150367736816e-01,5.471657829580411914e-02
-4.126450717449188232e-01,5.336600137924296661e-02
-4.120048284530639648e-01,5.199134904038293925e-02
-4.113645553588867188e-01,5.059279877135702819e-02
-4.107243120670318604e-01,4.917095378336977518e-02
-4.100840389728546143e-01,4.772643593190473155e-02
-4.094437956809997559e-01,4.626033089365400031e-02
-4.088035225868225098e-01,4.477372777252419667e-02
-4.081632792949676514e-01,4.326818940123011714e-02
-4.075230360031127930e-01,4.174531169447348589e-02
-4.068827629089355469e-01,4.020694189813767139e-02
-4.062425196170806885e-01,3.865529322169347637e-02
-4.056022465229034424e-01,3.709252847548549781e-02
-4.049620032310485840e-01,3.552126640239228195e-02
-4.043217301368713379e-01,3.394400276110598469e-02
-4.036814868450164795e-01,3.236370644309971567e-02
-4.030412435531616211e-01,3.078329528207834898e-02
-4.024009704589843750e-01,2.920575382820178589e-02
-4.017607271671295166e-01,2.763445344392323477e-02
-4.011204540729522705e-01,2.607259479163026583e-02
-4.004802107810974121e-01,2.452372522438839297e-02
-3.998399376869201660e-01,2.299120618915662106e-02
-3.991996943950653076e-01,2.147871256659783512e-02
-3.985594511032104492e-01,1.998976933796647870e-02
-3.979191780090332031e-01,1.852794088370268710e-02
-3.972789347171783447e-01,1.709697170234925068e-02
-3.966386616230010986e-01,1.570039930469668832e-02
-3.959984183311462402e-01,1.434192916129584106e-02
-3.953581452369689941e-01,1.302504775417867577e-02
-3.947179019451141357e-01,1.175340200085894793e-02
-3.940776586532592773e-01,1.053039337627126315e-02
-3.934373855590820312e-01,9.359395237416912039e-03
-3.927971422672271729e-01,8.243811225041586255e-03
-3.921568691730499268e-01,7.186762887712028203e-03
-3.915166258811950684e-01,6.191461129718245360e-03
-3.908763527870178223e-01,5.260785892290620325e-03
-3.902361094951629639e-01,4.397722198238973590e-03
-3.895958662033081055e-01,3.604872855929031061e-03
-3.889555931091308594e-01,2.884839251690252127e-03
-3.883153498172760010e-01,2.240075855182155351e-03
-3.876750767230987549e-01,1.672777267584635297e-03
-3.870348334312438965e-01,1.185051802301551049e-03
-3.863945603370666504e-01,7.787816778619394142e-04
-3.857543170452117920e-01,4.556931912613748636e-04
-3.851140737533569336e-01,2.173477776792331895e-04
-3.844738006591796875e-01,6.506268696071515478e-05
-3.838335573673248291e-01,0.000000000000000000e+00
-3.831932842731475830e-01,2.315088498772155390e-05
-3.825530409812927246e-01,1.352595820458546427e-04
-3.819127678871154785e-01,3.369136043667175784e-04
-3.812725245952606201e-01,6.285061620743270794e-04
-3.806322813034057617e-01,1.010205072117464908e-03
-3.799920082092285156e-01,1.482063008231726542e-03
-3.793517649173736572e-01,2.043816910614282278e-03
-3.787114918231964111e-01,2.695153828326191103e-03
-3.780712485313415527e-01,3.435452164112895446e-03
-3.774309754371643066e-01,4.264053057748906639e-03
-3.767907321453094482e-01,5.179951753569334016e-03
-3.761504888534545898e-01,6.182119551499276611e-03
-3.755102157592773438e-01,7.269327871322950330e-03
-3.748699724674224854e-01,8.440065730215273732e-03
-3.742296993732452393e-01,9.692915069744678647e-03
-3.735894560813903809e-01,1.102600384582164139e-02
-3.729491829872131348e-01,1.243762625819355705e-02
-3.723089396953582764e-01,1.392567821611256917e-02
-3.716686964035034180e-01,1.548806783899525641e-02
-3.710284233093261719e-01,1.712267718268822847e-02
-3.703881800174713135e-01,1.882698856348152816e-02
-3.697479069232940674e-01,2.059871931922874211e-02
-3.691076636314392090e-01,2.243515849433563858e-02
-3.684673905372619629e-01,2.433385762650530637e-02
-3.678271472454071045e-01,2.629191720688428546e-02
-3.671869039535522461e-01,2.830665054696890337e-02
-3.665466308593750000e-01,3.037530599127880038e-02
-3.659063875675201416e-01,3.249479502266838793e-02
-3.652661144733428955e-01,3.466237965883678385e-02
-3.646258711814880371e-01,3.687487769099062618e-02
-3.639855980873107910e-01,3.912946904461200859e-02
-3.633453547954559326e-01,4.142293422175402640e-02
-3.627051115036010742e-01,4.375231371744359166e-02
-3.620648384094238281e-01,4.611469130388812232e-02
-3.614245951175689697e-01,4.850678139921615895e-02
-3.607843220233917236e-01,5.092577561353195392e-02
-3.601440787315368652e-01,5.336843671768676245e-02
-3.595038056373596191e-01,5.583200282624289912e-02
-3.588635623455047607e-01,5.831327522216334103e-02
-3.582233190536499023e-01,6.080941528127592477e-02
-3.575830459594726562e-01,6.331768008115101765e-02
-3.569428026676177979e-01,6.583502975020572023e-02
-3.563025295734405518e-01,6.835888536913259372e-02
-3.556622862815856934e-01,7.088632152303819822e-02
-3.550220131874084473e-01,7.341489996477079671e-02
-3.543817698955535889e-01,7.594183039551438696e-02
-3.537415266036987305e-01,7.846471312902281170e-02
-3.531012535095214844e-01,8.098125521838506202e-02
-3.524610102176666260e-01,8.348887885465172687e-02
-3.518207371234893799e-01,8.598553743931613980e-02
-3.511804938316345215e-01,8.846886157419930896e-02
-3.505402207374572754e-01,9.093701160986400467e-02
-3.498999774456024170e-01,9.338774442648611895e-02
-3.492597341537475586e-01,9.581933334975634153e-02
-3.486194610595703125e-01,9.823007454325871635e-02
-3.479792177677154541e-01,1.006180825782019284e-01
-3.473389446735382080e-01,1.029819849614641569e-01
-3.466987013816833496e-01,1.053200526338065046e-01
-3.460584282875061035e-01,1.076311293231260180e-01
-3.454181849956512451e-01,1.099137589888279365e-01
-3.447779119014739990e-01,1.121669273590923943e-01
-3.441376686096191406e-01,1.143893501248980371e-01
-3.434974253177642822e-01,1.165801701452497952e-01
-3.428571522235870361e-01,1.187386115495727701e-01
-3.422169089317321777e-01,1.208636673283098872e-01
-3.415766358375549316e-01,1.229548645690545783e-01
-3.409363925457000732e-01,1.250114459435978098e-01
-3.402961194515228271e-01,1.270330665081722543e-01
-3.396558761596679688e-01,1.290191714746127261e-01
-3.390156328678131104e-01,1.309695303414164513e-01
-3.383753597736358643e-01,1.328840059392053519e-01
-3.377351164817810059e-01,1.347623148261325454e-01
-3.370948433876037598e-01,1.366045603577794587e-01
-3.364546000957489014e-01,1.384106197855952125e-01
-3.358143270015716553e-01,1.401807473727099129e-01
-3.351740837097167969e-01,1.419150013614300931e-01
-3.345338404178619385e-01,1.436136910695164914e-01
-3.338935673236846924e-01,1.452772921544078777e-01
-3.332533240318298340e-01,1.469060149417265038e-01
-3.326130509376525879e-01,1.485004819436035461e-01
-3.319728076457977295e-01,1.500611155762192617e-01
-3.313325345516204834e-01,1.515886218897710691e-01
-3.306922912597656250e-01,1.530835597988478014e-01
-3.300520479679107666e-01,1.545467068289232415e-01
-3.294117748737335205e-01,1.559789118474026459e-01
-3.287715315818786621e-01,1.573808516295160942e-01
-3.281312584877014160e-01,1.587535207876937804e-01
-3.274910151958465576e-01,1.600977162203971460e-01
-3.268507421016693115e-01,1.614145388773113865e-01
-3.262104988098144531e-01,1.627048607707681782e-01
-3.255702555179595947e-01,1.639697722381265876e-01
-3.249299824237823486e-01,1.652104335552362357e-01
-3.242897391319274902e-01,1.664278034097250725e-01
-3.236494660377502441e-01,1.676231492192008510e-01
-3.230092227458953857e-01,1.687975374886709901e-01
-3.223689496517181396e-01,1.699522880820198978e-01
-3.217287063598632812e-01,1.710884768918687904e-01
-3.210884630680084229e-01,1.722073972016557875e-01
-3.204481899738311768e-01,1.733103483581759363e-01
-3.198079466819763184e-01,1.743985396287657252e-01
-3.191676735877990723e-01,1.754733175104377096e-01
-3.185274302959442139e-01,1.765358894687238944e-01
-3.178871572017669678e-01,1.775876464339196659e-01
-3.172469139099121094e-01,1.786298150633385262e-01
-3.166066706180572510e-01,1.796637566702994349e-01
-3.159663975238800049e-01,1.806908152640254173e-01
-3.153261542320251465e-01,1.817122122639496240e-01
-3.146858811378479004e-01,1.827293899215165496e-01
-3.140456378459930420e-01,1.837434938238606819e-01
-3.134053647518157959e-01,1.847559837905228264e-01
-3.127651214599609375e-01,1.857679968595173925e-01
-3.121248781681060791e-01,1.867808933377146374e-01
-3.114846050739288330e-01,1.877959575460410591e-01
-3.108443617820739746e-01,1.888143570996767551e-01
-3.102040886878967285e-01,1.898374076355988649e-01
-3.095638453960418701e-01,1.908662462378822866e-01
-3.089235723018646240e-01,1.919021027266860635e-01
-3.082833290100097656e-01,1.929460665849793699e-01
-3.076430857181549072e-01,1.939993428256014951e-01
-3.070028126239776611e-01,1.950630500961403335e-01
-3.063625693321228027e-01,1.961381984836343406e-01
-3.057222962379455566e-01,1.972259212696321207e-01
-3.050820529460906982e-01,1.983271376790689544e-01
-3.044417798519134521e-01,1.994429003709603521e-01
-3.038015365600585938e-01,2.005740749903566211e-01
-3.031612932682037354e-01,2.017216223529350039e-01
-3.025210201740264893e-01,2.028864420432405780e-01
-3.018807768821716309e-01,2.040692782672608452e-01
-3.012405037879943848e-01,2.052710035446798642e-01
-3.006002604961395264e-01,2.064922575868428645e-01
-2.999599874019622803e-01,2.077338488076350131e-01
-2.993197441101074219e-01,2.089963080841439336e-01
-2.986795008182525635e-01,2.102803291771846439e-01
-2.980392277240753174e-01,2.115865076814094081e-01
-2.973989844322204590e-01,2.129152477171061264e-01
-2.967587113380432129e-01,2.142671443295882661e-01
-2.961184680461883545e-01,2.156425113909219426e-01
-2.954781949520111084e-01,2.170418190206415687e-01
-2.948379516601562500e-01,2.184653094121129513e-01
-2.941977083683013916e-01,2.199132717694634032e-01
-2.935574352741241455e-01,2.213860668628755413e-01
-2.929171919822692871e-01,2.228837147144933084e-01
-2.922769188880920410e-01,2.244065151091563237e-01
-2.916366755962371826e-01,2.259544015842269715e-01
-2.909964025020599365e-01,2.275275730209971314e-01
-2.903561592102050781e-01,2.291258832792522071e-01
-2.897159159183502197e-01,2.307494077831195867e-01
-2.890756428241729736e-01,2.323980945011516752e-01
-2.884353995323181152e-01,2.340716900636934383e-01
-2.877951264381408691e-01,2.357702206854357385e-01
-2.871548831462860107e-01,2.374932806467144886e-01
-2.865146100521087646e-01,2.392408180457925582e-01
-2.858743667602539062e-01,2.410123949469307192e-01
-2.852341234683990479e-01,2.428078257016501595e-01
-2.845938503742218018e-01,2.446267836852609179e-01
-2.839536070823669434e-01,2.464688143441140511e-01
-2.833133339881896973e-01,2.483336473624362384e-01
-2.826730906963348389e-01,2.502206953354662033e-01
-2.820328176021575928e-01,2.521297096677379557e-01
-2.813925743103027344e-01,2.540600389608727028e-01
-2.807523310184478760e-01,2.560112741706541684e-01
-2.801120579242706299e-01,2.579830193698375851e-01
-2.794718146324157715e-01,2.599745953716530167e-01
-2.788315415382385254e-01,2.619856024352871238e-01
-2.781912982463836670e-01,2.640153423486086837e-01
-2.775510251522064209e-01,2.660634442466367489e-01
-2.769107818603515625e-01,2.681291715216955751e-01
-2.762705385684967041e-01,2.702120242947776418e-01
-2.756302654743194580e-01,2.723115599065160097e-01
-2.749900221824645996e-01,2.744270004243181127e-01
-2.743497490882873535e-01,2.765579620769464952e-01
-2.737095057964324951e-01,2.787036874738739733e-01
-2.730692327022552490e-01,2.808638278491577545e-01
-2.724289894104003906e-01,2.830376186978424968e-01
-2.717887461185455322e-01,2.852245929370011979e-01
-2.711484730243682861e-01,2.874242786563216967e-01
-2.705082297325134277e-01,2.896360017996002512e-01
-2.698679566383361816e-01,2.918594097919449126e-01
-2.692277133464813232e-01,2.940938112341280330e-01
-2.685874402523040771e-01,2.963388674492248853e-01
-2.679471969604492188e-01,2.985939172221034887e-01
-2.673069238662719727e-01,3.008586871663707640e-01
-2.666666805744171143e-01,3.031325297240607952e-01
-2.660264372825622559e-01,3.054150821537131577e-01
-2.653861641883850098e-01,3.077060234667787775e-01
-2.647459208965301514e-01,3.100047416324693828e-01
-2.641056478023529053e-01,3.123110509678466151e-01
-2.634654045104980469e-01,3.146243496213698698e-01
-2.628251314163208008e-01,3.169445042379006594e-01
-2.621848881244659424e-01,3.192709359870713470e-01
-2.615446448326110840e-01,3.216034238531761957e-01
-2.609043717384338379e-01,3.239417501492098950e-01
-2.602641284465789795e-01,3.262854030506097125e-01
-2.596238553524017334e-01,3.286343045367621230e-01
-2.589836120605468750e-01,3.309879509132258590e-01
-2.583433389663696289e-01,3.333462997256506632e-01
-2.577030956745147705e-01,3.357088724296275473e-01
-2.570628523826599121e-01,3.380755556227379444e-01
-2.564225792884826660e-01,3.404462083948898155e-01
-2.557823359966278076e-01,3.428203695938982776e-01
-2.551420629024505615e-01,3.451980852767206898e-01
-2.545018196105957031e-01,3.475789092396532887e-01
-2.538615465164184570e-01,3.499628585035994277e-01
-2.532213032245635986e-01,3.523495299150551929e-01
-2.525810599327087402e-01,3.547388210775217487e-01
-2.519407868385314941e-01,3.571307033906307993e-01
-2.513005435466766357e-01,3.595247439442519344e-01
-2.506602704524993896e-01,3.619210128572145635e-01
-2.500200271606445312e-01,3.643191144472845977e-01
-2.493797689676284790e-01,3.667190496856673754e-01
-2.487395107746124268e-01,3.691205913570576591e-01
-2.480992525815963745e-01,3.715235989733622901e-01
-2.474589943885803223e-01,3.739279142976679182e-01
-2.468187510967254639e-01,3.763332888334112170e-01
-2.461784929037094116e-01,3.787397202389191087e-01
-2.455382347106933594e-01,3.811469931713209469e-01
-2.448979765176773071e-01,3.835549553745458695e-01
-2.442577183246612549e-01,3.859634630961705781e-01
-2.436174601316452026e-01,3.883723428386405274e-01
-2.429772019386291504e-01,3.907815054410161970e-01
-2.423369437456130981e-01,3.931907639488922968e-01
-2.416967004537582397e-01,3.955999690853611028e-01
-2.410564422607421875e-01,3.980090554095712108e-01
-2.404161840677261353e-01,4.004178641554725360e-01
-2.397759258747100830e-01,4.028262402183147017e-01
-2.391356676816940308e-01,4.052341233686158617e-01
-2.384954094886779785e-01,4.076413302771642044e-01
-2.378551512956619263e-01,4.100478205288737854e-01
-2.372149080038070679e-01,4.124533725595673772e-01
-2.365746498107910156e-01,4.148580447720373598e-01
-2.359343916177749634e-01,4.172616759922744833e-01
-2.352941334247589111e-01,4.196641862906860254e-01
-2.346538752317428589e-01,4.220655084306308424e-01
-2.340136170387268066e-01,4.244655988273482450e-01
-2.333733588457107544e-01,4.268643752247021084e-01
-2.327331155538558960e-01,4.292617301936698659e-01
-2.320928573608398438e-01,4.316577993387733514e-01
-2.314525991678237915e-01,4.340524433679266991e-01
-2.308123409748077393e-01,4.364456919082262409e-01
-2.301720827817916870e-01,4.388375403201205671e-01
-2.295318245887756348e-01,4.412279845044735360e-01
-2.288915663957595825e-01,4.436170480474275202e-01
-2.282513231039047241e-01,4.460047379793898870e-01
-2.276110649108886719e-01,4.483911811483882737e-01
-2.269708067178726196e-01,4.507763833272377951e-01
-2.263305485248565674e-01,4.531604276844602985e-01
-2.256902903318405151e-01,4.555433461538633821e-01
-2.250500321388244629e-01,4.579252903720916201e-01
-2.244097739458084106e-01,4.603063077067948150e-01
-2.237695306539535522e-01,4.626864785642101907e-01
-2.231292724609375000e-01,4.650659956460021505e-01
-2.224890142679214478e-01,4.674449366075350554e-01
-2.218487560749053955e-01,4.698234274051116266e-01
-2.212084978818893433e-01,4.722015772289251956e-01
-2.205682396888732910e-01,4.745795579577340995e-01
-2.199279814958572388e-01,4.769574814186823275e-01
-2.192877382040023804e-01,4.793354349741392184e-01
-2.186474800109863281e-01,4.817136704038675887e-01
-2.180072218179702759e-01,4.840922576203690042e-01
-2.173669636249542236e-01,4.864713642672491289e-01
-2.167267054319381714e-01,4.888511122416536736e-01
-2.160864472389221191e-01,4.912316009151762586e-01
-2.154461890459060669e-01,4.936129739033559005e-01
-2.148059457540512085e-01,4.959952971127545851e-01
-2.141656875610351562e-01,4.983787914755910542e-01
-2.135254293680191040e-01,5.007634710622483887e-01
-2.128851711750030518e-01,5.031494505702633901e-01
-2.122449129819869995e-01,5.055367752764601263e-01
-2.116046547889709473e-01,5.079255282131414084e-01
-2.109643965959548950e-01,5.103157494914247749e-01
-2.103241533041000366e-01,5.127073972363698218e-01
-2.096838951110839844e-01,5.151005957127416934e-01
-2.090436369180679321e-01,5.174952707510676042e-01
-2.084033787250518799e-01,5.198914260558256117e-01
-2.077631205320358276e-01,5.222889897166642648e-01
-2.071228623390197754e-01,5.246878916923334302e-01
-2.064826041460037231e-01,5.270880565502453763e-01
-2.058423459529876709e-01,5.294893396563971066e-01
-2.052021026611328125e-01,5.318915910408037462e-01
-2.045618444681167603e-01,5.342947405559312912e-01
-2.039215862751007080e-01,5.366985567149633596e-01
-2.032813280820846558e-01,5.391028451388160114e-01
-2.026410698890686035e-01,5.415073844851914231e-01
-2.020008116960525513e-01,5.439118983779165362e-01
-2.013605535030364990e-01,5.463161853723850214e-01
-2.007203102111816406e-01,5.487198302615232670e-01
-2.000800520181655884e-01,5.511226691871944361e-01
-1.994397938251495361e-01,5.535243218286596267e-01
-1.987995356321334839e-01,5.559244213584539906e-01
-1.981592774391174316e-01,5.583226228845337147e-01
-1.975190192461013794e-01,5.607185337174112050e-01
-1.968787610530853271e-01,5.631117710866151427e-01
-1.962385177612304688e-01,5.655018642106668381e-01
-1.955982595682144165e-01,5.678885090617225018e-01
-1.949580013751983643e-01,5.702712204237756488e-01
-1.943177431821823120e-01,5.726495630798611458e-01
-1.936774849891662598e-01,5.750230902573054692e-01
-1.930372267961502075e-01,5.773913344615317911e-01
-1.923969686031341553e-01,5.797538910186905703e-01
-1.917567253112792969e-01,5.821102137763070061e-01
-1.911164671182632446e-01,5.844599738629918662e-01
-1.904762089252471924e-01,5.868026688541236879e-01
-1.898359507322311401e-01,5.891378681843750797e-01
-1.891956925392150879e-01,5.914651248993658683e-01
-1.885554343461990356e-01,5.937840316016673725e-01
-1.879151761531829834e-01,5.960941455612891460e-01
-1.872749328613281250e-01,5.983950587601558624e-01
-1.866346746683120728e-01,6.006864552774553445e-01
-1.859944164752960205e-01,6.029679322429868371e-01
-1.853541582822799683e-01,6.052391476519098923e-01
-1.847139000892639160e-01,6.074997662352634720e-01
-1.840736418962478638e-01,6.097494692730784926e-01
-1.834333837032318115e-01,6.119880035740736801e-01
-1.827931404113769531e-01,6.142150461257198657e-01
-1.821528822183609009e-01,6.164304802341513678e-01
-1.815126240253448486e-01,6.186340167692740977e-01
-1.808723658323287964e-01,6.208254976032883121e-01
-1.802321076393127441e-01,6.230047963708162939e-01
-1.795918494462966919e-01,6.251717641796696867e-01
-1.789515912532806396e-01,6.273263322370121742e-01
-1.783113479614257812e-01,6.294683757453185535e-01
-1.776710897684097290e-01,6.315979779466340815e-01
-1.770308315753936768e-01,6.337150631442511894e-01
-1.763905733823776245e-01,6.358196925664993948e-01
-1.757503151893615723e-01,6.379119407785989182e-01
-1.751100569963455200e-01,6.399918154533779102e-01
-1.744697988033294678e-01,6.420595086879314906e-01
-1.738295555114746094e-01,6.441150939012847410e-01
-1.731892973184585571e-01,6.461588447388448841e-01
-1.725490391254425049e-01,6.481908874374955332e-01
-1.719087809324264526e-01,6.502114831837935149e-01
-1.712685227394104004e-01,6.522208337847956727e-01
-1.706282645463943481e-01,6.542192500905157360e-01
-1.699880063533782959e-01,6.562069841966509109e-01
-1.693477630615234375e-01,6.581842868514078404e-01
-1.687075048685073853e-01,6.601516044075572687e-01
-1.680672466754913330e-01,6.621092498800957848e-01
-1.674269884824752808e-01,6.640575294331716449e-01
-1.667867302894592285e-01,6.659968229563673070e-01
-1.661464720964431763e-01,6.679275480607618221e-01
-1.655062139034271240e-01,6.698500205234658722e-01
-1.648659706115722656e-01,6.717646439513194068e-01
-1.642257124185562134e-01,6.736718680500413114e-01
-1.635854542255401611e-01,6.755720952591373063e-01
-1.629451960325241089e-01,6.774656894315054245e-01
-1.623049378395080566e-01,6.793530613223222048e-01
-1.616646796464920044e-01,6.812346264388358108e-01
-1.610244214534759521e-01,6.831107640700064820e-01
-1.603841632604598999e-01,6.849818694720153367e-01
-1.597439199686050415e-01,6.868482763187797602e-01
-1.591036617755889893e-01,6.887104729574478057e-01
-1.584634035825729370e-01,6.905687249276031281e-01
-1.578231453895568848e-01,6.924234395984116830e-01
-1.571828871965408325e-01,6.942749070190239458e-01
-1.565426290035247803e-01,6.961234778448330829e-01
-1.559023708105087280e-01,6.979694719460818320e-01
-1.552621275186538696e-01,6.998130948412173424e-01
-1.546218693256378174e-01,7.016547253755418545e-01
-1.539816111326217651e-01,7.034945579906355384e-01
-1.533413529396057129e-01,7.053328393260338558e-01
-1.527010947465896606e-01,7.071697610494007691e-01
-1.520608365535736084e-01,7.090055418532328346e-01
-1.514205783605575562e-01,7.108403075453129105e-01
-1.507803350687026978e-01,7.126741767563240515e-01
-1.501400768756866455e-01,7.145073451522554464e-01
-1.494998186826705933e-01,7.163398408903414172e-01
-1.488595604896545410e-01,7.181717588368163874e-01
-1.482193022966384888e-01,7.200031508189237428e-01
-1.475790441036224365e-01,7.218340152416087285e-01
-1.469387859106063843e-01,7.236643521921068967e-01
-1.462985426187515259e-01,7.254940938203588985e-01
-1.456582844257354736e-01,7.273232734258314736e-01
-1.450180262327194214e-01,7.291517558159839041e-01
-1.443777680397033691e-01,7.309794501239581521e-01
-1.437375098466873169e-01,7.328062404526063389e-01
-1.430972516536712646e-01,7.346319661500779752e-01
-1.424569934606552124e-01,7.364564930347801130e-01
-1.418167501688003540e-01,7.382795403549664570e-01
-1.411764919757843018e-01,7.401010326281909357e-01
-1.405362337827682495e-01,7.419206561683013845e-01
-1.398959755897521973e-01,7.437382156918745935e-01
-1.392557173967361450e-01,7.455534037009643455e-01
-1.386154592037200928e-01,7.473659617158321389e-01
-1.379752010107040405e-01,7.491756172357337817e-01
-1.373349577188491821e-01,7.509820182586661730e-01
-1.366946995258331299e-01,7.527848926374054450e-01
-1.360544413328170776e-01,7.545838977340162401e-01
-1.354141831398010254e-01,7.563786915558359247e-01
-1.347739249467849731e-01,7.581689290969064743e-01
-1.341336667537689209e-01,7.599542502429406099e-01
-1.334934085607528687e-01,7.617343116251338309e-01
-1.328531652688980103e-01,7.635086625477347511e-01
-1.322129070758819580e-01,7.652770508393995641e-01
-1.315726488828659058e-01,7.670390741133488177e-01
-1.309323906898498535e-01,7.687943238636036902e-01
-1.302921324968338013e-01,7.705424779574778782e-01
-1.296518743038177490e-01,7.722831082111794032e-01
-1.290116161108016968e-01,7.740158969843577985e-01
-1.283713728189468384e-01,7.757404192640819929e-01
-1.277311146259307861e-01,7.774563940452408062e-01
-1.270908564329147339e-01,7.791634307663759529e-01
-1.264505982398986816e-01,7.808612048803738048e-01
-1.258103400468826294e-01,7.825493396846310290e-01
-1.251700818538665771e-01,7.842275483339911091e-01
-1.245298311114311218e-01,7.858954641428930188e-01
-1.238895729184150696e-01,7.875528546419134912e-01
-1.232493147253990173e-01,7.891993689951899427e-01
-1.226090639829635620e-01,7.908347252731577903e-01
-1.219688057899475098e-01,7.924586909317641314e-01
-1.213285475969314575e-01,7.940709455785794901e-01
-1.206882894039154053e-01,7.956713099910301956e-01
-1.200480386614799500e-01,7.972594997013939810e-01
-1.194077804684638977e-01,7.988353386975952652e-01
-1.187675222754478455e-01,8.003985881156792104e-01
-1.181272715330123901e-01,8.019490781322282658e-01
-1.174870133399963379e-01,8.034866529970843274e-01
-1.168467551469802856e-01,8.050111379621611718e-01
-1.162064969539642334e-01,8.065223984862015527e-01
-1.155662462115287781e-01,8.080202604464563620e-01
-1.149259880185127258e-01,8.095046660114122439e-01
-1.142857298254966736e-01,8.109755008444539115e-01
-1.136454790830612183e-01,8.124326576034217595e-01
-1.130052208900451660e-01,8.138760907534257072e-01
-1.123649626970291138e-01,8.153057286716638430e-01
-1.117247045040130615e-01,8.167215225407566948e-01
-1.110844537615776062e-01,8.181234336068214930e-01
-1.104441955685615540e-01,8.195114600126514048e-01
-1.098039373755455017e-01,8.208856050773531976e-01
-1.091636791825294495e-01,8.222458572429585111e-01
-1.085234284400939941e-01,8.235922013558010235e-01
-1.078831702470779419e-01,8.249247298980635357e-01
-1.072429120540618896e-01,8.262434404470102578e-01
-1.066026613116264343e-01,8.275483792374798142e-01
-1.059624031186103821e-01,8.288396091316174719e-01
-1.053221449255943298e-01,8.301172206122826580e-01
-1.046818867325782776e-01,8.313812493587349195e-01
-1.040416359901428223e-01,8.326317826050395610e-01
-1.034013777971267700e-01,8.338689561876577727e-01
-1.027611196041107178e-01,8.350928170224203306e-01
-1.021208688616752625e-01,8.363034763515218017e-01
-1.014806106686592102e-01,8.375010579072830197e-01
-1.008403524756431580e-01,8.386856840371201827e-01
-1.002000942826271057e-01,8.398574571437422698e-01
-9.955984354019165039e-02,8.410165057738892003e-01
-9.891958534717559814e-02,8.421629243528809816e-01
-9.827932715415954590e-02,8.432969067938995700e-01
-9.763907641172409058e-02,8.444185296550692499e-01
-9.699881821870803833e-02,8.455279682608063396e-01
-9.635856002569198608e-02,8.466253500115481501e-01
-9.571830183267593384e-02,8.477107819751745765e-01
-9.507805109024047852e-02,8.487844219697038284e-01
-9.443779289722442627e-02,8.498464266046479310e-01
-9.379753470420837402e-02,8.508969062043481024e-01
-9.315727651119232178e-02,8.519359845404328446e-01
-9.251702576875686646e-02,8.529638241467658588e-01
-9.187676757574081421e-02,8.539805232396742163e-01
-9.123650938272476196e-02,8.549862368382852296e-01
-9.059625864028930664e-02,8.559810544478159144e-01
-8.995600044727325439e-02,8.569651057995062438e-01
-8.931574225425720215e-02,8.579385201069311684e-01
-8.867548406124114990e-02,8.589013469864967831e-01
-8.803523331880569458e-02,8.598537141008386619e-01
-8.739497512578964233e-02,8.607957056232553583e-01
-8.675471693277359009e-02,8.617274041855482736e-01
-8.611446619033813477e-02,8.626488508786325227e-01
-8.547420799732208252e-02,8.635601202203555538e-01
-8.483394980430603027e-02,8.644612639354072314e-01
-8.419369161128997803e-02,8.653522944865978950e-01
-8.355344086885452271e-02,8.662332365619795915e-01
-8.291318267583847046e-02,8.671040788261614729e-01
-8.227292448282241821e-02,8.679648602074214736e-01
-8.163267374038696289e-02,8.688154891114359124e-01
-8.099241554737091064e-02,8.696559387956188658e-01
-8.035215735435485840e-02,8.704861755051265249e-01
-7.971189916133880615e-02,8.713060572194715192e-01
-7.907164841890335083e-02,8.721155357867242941e-01
-7.843139022588729858e-02,8.729144628868734657e-01
-7.779113203287124634e-02,8.737027224221982635e-01
-7.715088129043579102e-02,8.744800972831372476e-01
-7.651062309741973877e-02,8.752464275954956463e-01
-7.587036490440368652e-02,8.760015179771993843e-01
-7.523010671138763428e-02,8.767450949767283674e-01
-7.458985596895217896e-02,8.774769205079016032e-01
-7.394959777593612671e-02,8.781967042875136187e-01
-7.330933958292007446e-02,8.789041264293935285e-01
-7.266908884048461914e-02,8.795988458510857200e-01
-7.202883064746856689e-02,8.802805115808034486e-01
-7.138857245445251465e-02,8.809487199865460028e-01
-7.074831426143646240e-02,8.816030637285963145e-01
-7.010806351900100708e-02,8.822430664585998450e-01
-6.946780532598495483e-02,8.828682970063712609e-01
-6.882754713296890259e-02,8.834782433111261213e-01
-6.818728893995285034e-02,8.840723674335171367e-01
-6.754703819751739502e-02,8.846501511937781004e-01
-6.690678000450134277e-02,8.852109928678268957e-01
-6.626652181148529053e-02,8.857542973464411773e-01
-6.562627106904983521e-02,8.862794642885649665e-01
-6.498601287603378296e-02,8.867858373364514435e-01
-6.434575468301773071e-02,8.872727700249898319e-01
-6.370549649000167847e-02,8.877395807340913159e-01
-6.306524574756622314e-02,8.881855442786448229e-01
-6.242498755455017090e-02,8.886099652460952569e-01
-6.178473308682441711e-02,8.890121134663537816e-01
-6.114447489380836487e-02,8.893912920040034642e-01
-6.050422042608261108e-02,8.897467134632179864e-01
-5.986396223306655884e-02,8.900776100621574649e-01
-5.922370776534080505e-02,8.903832635846375965e-01
-5.858344957232475281e-02,8.906628687975430836e-01
-5.794319510459899902e-02,8.909157414470754155e-01
-5.730293691158294678e-02,8.911410531719270445e-01
-5.666268244385719299e-02,8.913380805023454201e-01
-5.602242797613143921e-02,8.915061213603516777e-01
-5.538216978311538696e-02,8.916444078104279747e-01
-5.474191531538963318e-02,8.917522791368579504e-01
-5.410165712237358093e-02,8.918290533288164568e-01
-5.346140265464782715e-02,8.918740359591281752e-01
-5.282114446163177490e-02,8.918866464175905229e-01
-5.218088999390602112e-02,8.918662813673394751e-01
-5.154063552618026733e-02,8.918123520073342192e-01
-5.090037733316421509e-02,8.917243738307369938e-01
-5.026012286543846130e-02,8.916018437631705318e-01
-4.961986467242240906e-02,8.914443595428749312e-01
-4.897961020469665527e-02,8.912515524389608146e-01
-4.833935201168060303e-02,8.910230595776003071e-01
-4.769909754395484924e-02,8.907586312300104225e-01
-4.705884307622909546e-02,8.904580631560277126e-01
-4.641858488321304321e-02,8.901212090529924126e-01
-4.577833041548728943e-02,8.897479896765356777e-01
-4.513807222247123718e-02,8.893383983421543348e-01
-4.449781775474548340e-02,8.888924699394964435e-01
-4.385755956172943115e-02,8.884103787075856573e-01
-4.321730509400367737e-02,8.878922973538907470e-01
-4.257704690098762512e-02,8.873385298281082356e-01
-4.193679243326187134e-02,8.867494061706309161e-01
-4.129653796553611755e-02,8.861253778529638581e-01
-4.065627977252006531e-02,8.854669621964292858e-01
-4.001602530479431152e-02,8.847747630535636176e-01
-3.937576711177825928e-02,8.840494364637550007e-01
-3.873551264405250549e-02,8.832917570354448245e-01
-3.809525445103645325e-02,8.825025233936107938e-01
-3.745499998331069946e-02,8.816826633820014081e-01
-3.681474179029464722e-02,8.808331679887908550e-01
-3.617448732256889343e-02,8.799550816839070144e-01
-3.553423285484313965e-02,8.790495374633837677e-01
-3.489397466182708740e-02,8.781177250259171174e-01
-3.425372019410133362e-02,8.771609246086882195e-01
-3.361346200108528137e-02,8.761804568476359023e-01
-3.297320753335952759e-02,8.751777395738060683e-01
-3.233294934034347534e-02,8.741542098927697069e-01
-3.169269487261772156e-02,8.731113772484908608e-01
-3.105243854224681854e-02,8.720508070550834212e-01
-3.041218221187591553e-02,8.709740874376983299e-01
-2.977192588150501251e-02,8.698829023395298066e-01
-2.913166955113410950e-02,8.687789141597792586e-01
-2.849141508340835571e-02,8.676638855372473813e-01
-2.785115875303745270e-02,8.665395492488325857e-01
-2.721090242266654968e-02,8.654076866895250575e-01
-2.657064609229564667e-02,8.642701130885637184e-01
-2.593038976192474365e-02,8.631286692012114514e-01
-2.529013343155384064e-02,8.619851686562078896e-01
-2.464987710118293762e-02,8.608414607699721444e-01
-2.400962263345718384e-02,8.596994387220888711e-01
-2.336936630308628082e-02,8.585609299617598111e-01
-2.272910997271537781e-02,8.574277691057057282e-01
-2.208885364234447479e-02,8.563018132396127413e-01
-2.144859731197357178e-02,8.551848952372607116e-01
-2.080834098160266876e-02,8.540788146290783089e-01
-2.016808465123176575e-02,8.529854085169432665e-01
-1.952782832086086273e-02,8.519064157147147043e-01
-1.888757199048995972e-02,8.508435345776401704e-01
-1.824731752276420593e-02,8.497985648523691538e-01
-1.760706119239330292e-02,8.487731233595399161e-01
-1.696680486202239990e-02,8.477688750878025203e-01
-1.632654853165149689e-02,8.467874305094569287e-01
-1.568629220128059387e-02,8.458303309302728223e-01
-1.504603587090969086e-02,8.448991243763854797e-01
-1.440578047186136246e-02,8.439952438608959717e-01
-1.376552414149045944e-02,8.431201327425390524e-01
-1.312526781111955643e-02,8.422751389972784608e-01
-1.248501241207122803e-02,8.414616258970903928e-01
-1.184475608170032501e-02,8.406807806906209102e-01
-1.120449975132942200e-02,8.399338742614061992e-01
-1.056424342095851898e-02,8.392220213371386350e-01
-9.923987090587615967e-03,8.385463296202675387e-01
-9.283731691539287567e-03,8.379077998013353401e-01
-8.643475361168384552e-03,8.373074471779657912e-01
-8.003219030797481537e-03,8.367461355992347194e-01
-7.362963166087865829e-03,8.362247423811330904e-01
-6.722707301378250122e-03,8.357440279742478495e-01
-6.082450971007347107e-03,8.353047040362842068e-01
-5.442194640636444092e-03,8.349074540735408334e-01
-4.801938775926828384e-03,8.345528451944486115e-01
-4.161682911217212677e-03,8.342414176134176351e-01
-3.521426580846309662e-03,8.339736255847673974e-01
-2.881170483306050301e-03,8.337498575712389837e-01
-2.240914385765790939e-03,8.335704402089145759e-01
-1.600658288225531578e-03,8.334356510996849821e-01
-9.604021906852722168e-04,8.333456730464132711e-01
-3.201460931450128555e-04,8.333006385968761975e-01
3.201460931450128555e-04,8.333006335497641359e-01
9.604021906852722168e-04,8.333456579085263272e-01
1.600658288225531578e-03,8.334356258893302893e-01
2.240914385765790939e-03,8.335704052237380424e-01
2.881170483306050301e-03,8.337498127904163780e-01
3.521426580846309662e-03,8.339735705177258041e-01
4.161682911217212677e-03,8.342413534267452135e-01
4.801938775926828384e-03,8.345527715811251745e-01
5.442194640636444092e-03,8.349073707643714926e-01
6.082450971007347107e-03,8.353046127440268975e-01
6.722707301378250122e-03,8.357439270290085709e-01
7.362963166087865829e-03,8.362246340009731327e-01
8.003219030797481537e-03,8.367460191403433001e-01
8.643475361168384552e-03,8.373073229786816007e-01
9.283731691539287567e-03,8.379076700466967509e-01
9.923987090587615967e-03,8.385461892303380793e-01
1.056424342095851898e-02,8.392218761299528040e-01
1.120449975132942200e-02,8.399337245822628972e-01
1.184475608170032501e-02,8.406806268931785731e-01
1.248501241207122803e-02,8.414614649895839626e-01
1.312526781111955643e-02,8.422749747653042185e-01
1.376552414149045944e-02,8.431199623424379119e-01
1.440578047186136246e-02,8.439950678087528857e-01
1.504603587090969086e-02,8.448989462644318493e-01
1.568629220128059387e-02,8.458301511343075951e-01
1.632654853165149689e-02,8.467872435603096548e-01
1.696680486202239990e-02,8.477686930385743835e-01
1.760706119239330292e-02,8.487729351970658698e-01
1.824731752276420593e-02,8.497983712453907046e-01
1.888757199048995972e-02,8.508433414105587289e-01
1.952782832086086273e-02,8.519062283905909361e-01
2.016808465123176575e-02,8.529852221438742887e-01
2.080834098160266876e-02,8.540786247778839879e-01
2.144859731197357178e-02,8.551847117049264924e-01
2.208885364234447479e-02,8.563016271398522505e-01
2.272910997271537781e-02,8.574275810281233312e-01
2.336936630308628082e-02,8.585607404775146279e-01
2.400962263345718384e-02,8.596992483822458730e-01
2.464987710118293762e-02,8.608412929838968886e-01
2.529013343155384064e-02,8.619849854970436098e-01
2.593038976192474365e-02,8.631284934396434849e-01
2.657064609229564667e-02,8.642699311260093609e-01
2.721090242266654968e-02,8.654075189002288226e-01
2.785115875303745270e-02,8.665393764029420964e-01
2.849141508340835571e-02,8.676637203768677864e-01
2.913166955113410950e-02,8.687787565116931177e-01
2.977192588150501251e-02,8.698827412861533936e-01
3.041218221187591553e-02,8.709739442654251818e-01
3.105243854224681854e-02,8.720506611037155409e-01
3.169269487261772156e-02,8.731112292845590872e-01
3.233294934034347534e-02,8.741540694151423985e-01
3.297320753335952759e-02,8.751776063475333878e-01
3.361346200108528137e-02,8.761803385230564345e-01
3.425372019410133362e-02,8.771607977043109905e-01
3.489397466182708740e-02,8.781176050620631557e-01
3.553423285484313965e-02,8.790494241833903821e-01
3.617448732256889343e-02,8.799549748314117181e-01
3.681474179029464722e-02,8.808330673085595919e-01
3.745499998331069946e-02,8.816825686206763990e-01
3.809525445103645325e-02,8.825024290594711829e-01
3.873551264405250549e-02,8.832916684403766538e-01
3.937576711177825928e-02,8.840493441143397746e-01
4.001602530479431152e-02,8.847746678573451540e-01
4.065627977252006531e-02,8.854668811851196253e-01
4.129653796553611755e-02,8.861253021017994058e-01
4.193679243326187134e-02,8.867493354154403207e-01
4.257704690098762512e-02,8.873384638116847967e-01
4.321730509400367737e-02,8.878922296734925723e-01
4.385755956172943115e-02,8.884103156981271177e-01
4.449781775474548340e-02,8.888924166698304319e-01
4.513807222247123718e-02,8.893383439089217468e-01
4.577833041548728943e-02,8.897479437581217177e-01
4.641858488321304321e-02,8.901211622342906082e-01
4.705884307622909546e-02,8.904580198066298635e-01
4.769909754395484924e-02,8.907585874919234925e-01
4.833935201168060303e-02,8.910230225365110002e-01
4.897961020469665527e-02,8.912515151475464137e-01
4.961986467242240906e-02,8.914443251657040435e-01
5.026012286543846130e-02,8.916018121071869196e-01
5.090037733316421509e-02,8.917243422858747159e-01
5.154063552618026733e-02,8.918123274820883850e-01
5.218088999390602112e-02,8.918662568110433675e-01
5.282114446163177490e-02,8.918866220276315815e-01
5.346140265464782715e-02,8.918740136222353954e-01
5.410165712237358093e-02,8.918290313226111543e-01
5.474191531538963318e-02,8.917522604634204875e-01
5.538216978311538696e-02,8.916443920759409281e-01
5.602242797613143921e-02,8.915061046218641927e-01
5.666268244385719299e-02,8.913380652561855300e-01
5.730293691158294678e-02,8.911410393001464314e-01
5.794319510459899902e-02,8.909157288395137542e-01
5.858344957232475281e-02,8.906628557162603599e-01
5.922370776534080505e-02,8.903832532042468273e-01
5.986396223306655884e-02,8.900776006584720790e-01
6.050422042608261108e-02,8.897467049535787709e-01
6.114447489380836487e-02,8.893912832128538781e-01
6.178473308682441711e-02,8.890121055282333984e-01
6.242498755455017090e-02,8.886099580859809777e-01
6.306524574756622314e-02,8.881855362144275290e-01
6.370549649000167847e-02,8.877395771050204942e-01
6.434575468301773071e-02,8.872727667621971293e-01
6.498601287603378296e-02,8.867858344061350095e-01
6.562627106904983521e-02,8.862794611339062101e-01
6.626652181148529053e-02,8.857542921634231625e-01
6.690678000450134277e-02,8.852109882279854958e-01
6.754703819751739502e-02,8.846501474218513295e-01
6.818728893995285034e-02,8.840723657488300802e-01
6.882754713296890259e-02,8.834782415072002237e-01
6.946780532598495483e-02,8.828682956664204440e-01
7.010806351900100708e-02,8.822430652655093297e-01
7.074831426143646240e-02,8.816030613939824789e-01
7.138857245445251465e-02,8.809487177236965394e-01
7.202883064746856689e-02,8.802805097398067602e-01
7.266908884048461914e-02,8.795988440705055922e-01
7.330933958292007446e-02,8.789041257723329004e-01
7.394959777593612671e-02,8.781967035899640450e-01
7.458985596895217896e-02,8.774769198914502688e-01
7.523010671138763428e-02,8.767450938883314393e-01
7.587036490440368652e-02,8.760015170973831644e-01
7.651062309741973877e-02,8.752464267500057460e-01
7.715088129043579102e-02,8.744800965391394953e-01
7.779113203287124634e-02,8.737027220952038320e-01
7.843139022588729858e-02,8.729144625997466989e-01
7.907164841890335083e-02,8.721155355348733096e-01
7.971189916133880615e-02,8.713060567045705085e-01
8.035215735435485840e-02,8.704861751188337493e-01
8.099241554737091064e-02,8.696559384578712582e-01
8.163267374038696289e-02,8.688154888164492107e-01
8.227292448282241821e-02,8.679648600787386314e-01
8.291318267583847046e-02,8.671040787140107398e-01
8.355344086885452271e-02,8.662332364643416938e-01
8.419369161128997803e-02,8.653522942884688263e-01
8.483394980430603027e-02,8.644612637632849150e-01
8.547420799732208252e-02,8.635601200709865921e-01
8.611446619033813477e-02,8.626488507491476554e-01
8.675471693277359009e-02,8.617274041214750824e-01
8.739497512578964233e-02,8.607957055678294722e-01
8.803523331880569458e-02,8.598537140529449729e-01
8.867548406124114990e-02,8.589013469244854981e-01
8.931574225425720215e-02,8.579385200534619393e-01
8.995600044727325439e-02,8.569651057380993642e-01
9.059625864028930664e-02,8.559810544081893902e-01
9.123650938272476196e-02,8.549862368269325330e-01
9.187676757574081421e-02,8.539805232250530231e-01
9.251702576875686646e-02,8.529638241300459001e-01
9.315727651119232178e-02,8.519359845117833174e-01
9.379753470420837402e-02,8.508969061828945968e-01
9.443779289722442627e-02,8.498464265863070466e-01
9.507805109024047852e-02,8.487844219518034805e-01
9.571830183267593384e-02,8.477107819675393507e-01
9.635856002569198608e-02,8.466253500050413550e-01
9.699881821870803833e-02,8.455279682552676590e-01
9.763907641172409058e-02,8.444185296503592397e-01
9.827932715415954590e-02,8.432969067848983258e-01
9.891958534717559814e-02,8.421629243469404003e-01
9.955984354019165039e-02,8.410165057681346923e-01
1.002000942826271057e-01,8.398574571413059964e-01
1.008403524756431580e-01,8.386856840350596087e-01
1.014806106686592102e-01,8.375010579055421900e-01
1.021208688616752625e-01,8.363034763500527546e-01
1.027611196041107178e-01,8.350928170202527312e-01
1.034013777971267700e-01,8.338689561855718857e-01
1.040416359901428223e-01,8.326317826030651403e-01
1.046818867325782776e-01,8.313812493581815843e-01
1.053221449255943298e-01,8.301172206115086105e-01
1.059624031186103821e-01,8.288396091312280056e-01
1.066026613116264343e-01,8.275483792369362490e-01
1.072429120540618896e-01,8.262434404462823956e-01
1.078831702470779419e-01,8.249247298973791942e-01
1.085234284400939941e-01,8.235922013552299248e-01
1.091636791825294495e-01,8.222458572427999712e-01
1.098039373755455017e-01,8.208856050771329294e-01
1.104441955685615540e-01,8.195114600124679960e-01
1.110844537615776062e-01,8.181234336066687263e-01
1.117247045040130615e-01,8.167215225405541901e-01
1.123649626970291138e-01,8.153057286714959773e-01
1.130052208900451660e-01,8.138760907532862632e-01
1.136454790830612183e-01,8.124326576033062963e-01
1.142857298254966736e-01,8.109755008443819690e-01
1.149259880185127258e-01,8.095046660113727199e-01
1.155662462115287781e-01,8.080202604464234994e-01
1.162064969539642334e-01,8.065223984861344952e-01
1.168467551469802856e-01,8.050111379621056606e-01
1.174870133399963379e-01,8.034866529970479121e-01
1.181272715330123901e-01,8.019490781321985118e-01
1.187675222754478455e-01,8.003985881156667759e-01
1.194077804684638977e-01,7.988353386975850512e-01
1.200480386614799500e-01,7.972594997013855433e-01
1.206882894039154053e-01,7.956713099910137643e-01
1.213285475969314575e-01,7.940709455785679438e-01
1.219688057899475098e-01,7.924586909317525851e-01
1.226090639829635620e-01,7.908347252731484645e-01
1.232493147253990173e-01,7.891993689951855018e-01
1.238895729184150696e-01,7.875528546419108267e-01
1.245298311114311218e-01,7.858954641428907983e-01
1.251700818538665771e-01,7.842275483339871123e-01
1.258103400468826294e-01,7.825493396846274763e-01
1.264505982398986816e-01,7.808612048803715844e-01
1.270908564329147339e-01,7.791634307663737324e-01
1.277311146259307861e-01,7.774563940452390298e-01
1.283713728189468384e-01,7.757404192640806606e-01
1.290116161108016968e-01,7.740158969843564662e-01
1.296518743038177490e-01,7.722831082111785150e-01
1.302921324968338013e-01,7.705424779574769900e-01
1.309323906898498535e-01,7.687943238636032461e-01
1.315726488828659058e-01,7.670390741133479295e-01
1.322129070758819580e-01,7.652770508393995641e-01
1.328531652688980103e-01,7.635086625477347511e-01
1.334934085607528687e-01,7.617343116251338309e-01
1.341336667537689209e-01,7.599542502429406099e-01
1.347739249467849731e-01,7.581689290969064743e-01
1.354141831398010254e-01,7.563786915558359247e-01
1.360544413328170776e-01,7.545838977340162401e-01
1.366946995258331299e-01,7.527848926374050009e-01
1.373349577188491821e-01,7.509820182586661730e-01
1.379752010107040405e-01,7.491756172357337817e-01
1.386154592037200928e-01,7.473659617158316948e-01
1.392557173967361450e-01,7.455534037009643455e-01
1.398959755897521973e-01,7.437382156918741494e-01
1.405362337827682495e-01,7.419206561683013845e-01
1.411764919757843018e-01,7.401010326281909357e-01
1.418167501688003540e-01,7.382795403549664570e-01
1.424569934606552124e-01,7.364564930347801130e-01
1.430972516536712646e-01,7.346319661500784193e-01
1.437375098466873169e-01,7.328062404526063389e-01
1.443777680397033691e-01,7.309794501239581521e-01
1.450180262327194214e-01,7.291517558159839041e-01
1.456582844257354736e-01,7.273232734258314736e-01
1.462985426187515259e-01,7.254940938203588985e-01
1.469387859106063843e-01,7.236643521921068967e-01
1.475790441036224365e-01,7.218340152416082844e-01
1.482193022966384888e-01,7.200031508189232987e-01
1.488595604896545410e-01,7.181717588368163874e-01
1.494998186826705933e-01,7.163398408903414172e-01
1.501400768756866455e-01,7.145073451522550023e-01
1.507803350687026978e-01,7.126741767563236074e-01
1.514205783605575562e-01,7.108403075453124664e-01
1.520608365535736084e-01,7.090055418532328346e-01
1.527010947465896606e-01,7.071697610494007691e-01
1.533413529396057129e-01,7.053328393260338558e-01
1.539816111326217651e-01,7.034945579906355384e-01
1.546218693256378174e-01,7.016547253755418545e-01
1.552621275186538696e-01,6.998130948412173424e-01
1.559023708105087280e-01,6.979694719460822760e-01
1.565426290035247803e-01,6.961234778448330829e-01
1.571828871965408325e-01,6.942749070190243899e-01
1.578231453895568848e-01,6.924234395984116830e-01
1.584634035825729370e-01,6.905687249276031281e-01
1.591036617755889893e-01,6.887104729574478057e-01
1.597439199686050415e-01,6.868482763187797602e-01
1.603841632604598999e-01,6.849818694720153367e-01
1.610244214534759521e-01,6.831107640700064820e-01
1.616646796464920044e-01,6.812346264388358108e-01
1.623049378395080566e-01,6.793530613223222048e-01
1.629451960325241089e-01,6.774656894315054245e-01
1.635854542255401611e-01,6.755720952591373063e-01
1.642257124185562134e-01,6.736718680500413114e-01
1.648659706115722656e-01,6.717646439513194068e-01
1.655062139034271240e-01,6.698500205234658722e-01
1.661464720964431763e-01,6.679275480607618221e-01
1.667867302894592285e-01,6.659968229563668629e-01
1.674269884824752808e-01,6.640575294331712008e-01
1.680672466754913330e-01,6.621092498800953408e-01
1.687075048685073853e-01,6.601516044075568246e-01
1.693477630615234375e-01,6.581842868514078404e-01
1.699880063533782959e-01,6.562069841966513550e-01
1.706282645463943481e-01,6.542192500905157360e-01
1.712685227394104004e-01,6.522208337847961168e-01
1.719087809324264526e-01,6.502114831837939590e-01
1.725490391254425049e-01,6.481908874374946450e-01
1.731892973184585571e-01,6.461588447388448841e-01
1.738295555114746094e-01,6.441150939012847410e-01
1.744697988033294678e-01,6.420595086879314906e-01
1.751100569963455200e-01,6.399918154533779102e-01
1.757503151893615723e-01,6.379119407785989182e-01
1.763905733823776245e-01,6.358196925664993948e-01
1.770308315753936768e-01,6.337150631442511894e-01
1.776710897684097290e-01,6.315979779466340815e-01
1.783113479614257812e-01,6.294683757453189976e-01
1.789515912532806396e-01,6.273263322370117301e-01
1.795918494462966919e-01,6.251717641796696867e-01
1.802321076393127441e-01,6.230047963708162939e-01
1.808723658323287964e-01,6.208254976032883121e-01
1.815126240253448486e-01,6.186340167692740977e-01
1.821528822183609009e-01,6.164304802341513678e-01
1.827931404113769531e-01,6.142150461257198657e-01
1.834333837032318115e-01,6.119880035740736801e-01
1.840736418962478638e-01,6.097494692730780486e-01
1.847139000892639160e-01,6.074997662352634720e-01
1.853541582822799683e-01,6.052391476519098923e-01
1.859944164752960205e-01,6.029679322429872812e-01
1.866346746683120728e-01,6.006864552774553445e-01
1.872749328613281250e-01,5.983950587601558624e-01
1.879151761531829834e-01,5.960941455612891460e-01
1.885554343461990356e-01,5.937840316016673725e-01
1.891956925392150879e-01,5.914651248993658683e-01
1.898359507322311401e-01,5.891378681843750797e-01
1.904762089252471924e-01,5.868026688541236879e-01
1.911164671182632446e-01,5.844599738629918662e-01
1.917567253112792969e-01,5.821102137763074502e-01
1.923969686031341553e-01,5.797538910186901262e-01
1.930372267961502075e-01,5.773913344615317911e-01
1.936774849891662598e-01,5.750230902573054692e-01
1.943177431821823120e-01,5.726495630798611458e-01
1.949580013751983643e-01,5.702712204237756488e-01
1.955982595682144165e-01,5.678885090617225018e-01
1.962385177612304688e-01,5.655018642106668381e-01
1.968787610530853271e-01,5.631117710866155868e-01
1.975190192461013794e-01,5.607185337174112050e-01
1.981592774391174316e-01,5.583226228845337147e-01
1.987995356321334839e-01,5.559244213584539906e-01
1.994397938251495361e-01,5.535243218286600708e-01
2.000800520181655884e-01,5.511226691871944361e-01
2.007203102111816406e-01,5.487198302615232670e-01
2.013605535030364990e-01,5.463161853723850214e-01
2.020008116960525513e-01,5.439118983779165362e-01
2.026410698890686035e-01,5.415073844851914231e-01
2.032813280820846558e-01,5.391028451388164555e-01
2.039215862751007080e-01,5.366985567149633596e-01
2.045618444681167603e-01,5.342947405559312912e-01
2.052021026611328125e-01,5.318915910408037462e-01
2.058423459529876709e-01,5.294893396563971066e-01
2.064826041460037231e-01,5.270880565502453763e-01
2.071228623390197754e-01,5.246878916923334302e-01
2.077631205320358276e-01,5.222889897166642648e-01
2.084033787250518799e-01,5.198914260558256117e-01
2.090436369180679321e-01,5.174952707510676042e-01
2.096838951110839844e-01,5.151005957127416934e-01
2.103241533041000366e-01,5.127073972363698218e-01
2.109643965959548950e-01,5.103157494914247749e-01
2.116046547889709473e-01,5.079255282131414084e-01
2.122449129819869995e-01,5.055367752764601263e-01
2.128851711750030518e-01,5.031494505702633901e-01
2.135254293680191040e-01,5.007634710622483887e-01
2.141656875610351562e-01,4.983787914755906101e-01
2.148059457540512085e-01,4.959952971127550292e-01
2.154461890459060669e-01,4.936129739033559005e-01
2.160864472389221191e-01,4.912316009151762586e-01
2.167267054319381714e-01,4.888511122416536736e-01
2.173669636249542236e-01,4.864713642672491289e-01
2.180072218179702759e-01,4.840922576203694483e-01
2.186474800109863281e-01,4.817136704038675887e-01
2.192877382040023804e-01,4.793354349741392184e-01
2.199279814958572388e-01,4.769574814186823275e-01
2.205682396888732910e-01,4.745795579577340995e-01
2.212084978818893433e-01,4.722015772289251956e-01
2.218487560749053955e-01,4.698234274051116266e-01
2.224890142679214478e-01,4.674449366075346113e-01
2.231292724609375000e-01,4.650659956460021505e-01
2.237695306539535522e-01,4.626864785642097466e-01
2.244097739458084106e-01,4.603063077067952591e-01
2.250500321388244629e-01,4.579252903720911760e-01
2.256902903318405151e-01,4.555433461538633821e-01
2.263305485248565674e-01,4.531604276844602985e-01
2.269708067178726196e-01,4.507763833272377951e-01
2.276110649108886719e-01,4.483911811483882737e-01
2.282513231039047241e-01,4.460047379793898870e-01
2.288915663957595825e-01,4.436170480474275202e-01
2.295318245887756348e-01,4.412279845044735360e-01
2.301720827817916870e-01,4.388375403201205671e-01
2.308123409748077393e-01,4.364456919082257969e-01
2.314525991678237915e-01,4.340524433679266991e-01
2.320928573608398438e-01,4.316577993387733514e-01
2.327331155538558960e-01,4.292617301936698659e-01
2.333733588457107544e-01,4.268643752247021084e-01
2.340136170387268066e-01,4.244655988273482450e-01
2.346538752317428589e-01,4.220655084306308424e-01
2.352941334247589111e-01,4.196641862906860254e-01
2.359343916177749634e-01,4.172616759922744833e-01
2.365746498107910156e-01,4.148580447720373598e-01
2.372149080038070679e-01,4.124533725595673772e-01
2.378551512956619263e-01,4.100478205288737854e-01
2.384954094886779785e-01,4.076413302771642044e-01
2.391356676816940308e-01,4.052341233686158617e-01
2.397759258747100830e-01,4.028262402183147017e-01
2.404161840677261353e-01,4.004178641554725360e-01
2.410564422607421875e-01,3.980090554095712108e-01
2.416967004537582397e-01,3.955999690853606587e-01
2.423369437456130981e-01,3.931907639488922968e-01
2.429772019386291504e-01,3.907815054410157529e-01
2.436174601316452026e-01,3.883723428386405274e-01
2.442577183246612549e-01,3.859634630961705781e-01
2.448979765176773071e-01,3.835549553745458695e-01
2.455382347106933594e-01,3.811469931713213910e-01
2.461784929037094116e-01,3.787397202389186646e-01
2.468187510967254639e-01,3.763332888334107729e-01
2.474589943885803223e-01,3.739279142976679182e-01
2.480992525815963745e-01,3.715235989733622901e-01
2.487395107746124268e-01,3.691205913570581032e-01
2.493797689676284790e-01,3.667190496856678195e-01
2.500200271606445312e-01,3.643191144472845977e-01
2.506602704524993896e-01,3.619210128572145635e-01
2.513005435466766357e-01,3.595247439442523785e-01
2.519407868385314941e-01,3.571307033906307993e-01
2.525810599327087402e-01,3.547388210775217487e-01
2.532213032245635986e-01,3.523495299150547488e-01
2.538615465164184570e-01,3.499628585035994277e-01
2.545018196105957031e-01,3.475789092396532887e-01
2.551420629024505615e-01,3.451980852767211339e-01
2.557823359966278076e-01,3.428203695938982776e-01
2.564225792884826660e-01,3.404462083948898155e-01
2.570628523826599121e-01,3.380755556227379444e-01
2.577030956745147705e-01,3.357088724296279914e-01
2.583433389663696289e-01,3.333462997256511073e-01
2.589836120605468750e-01,3.309879509132258590e-01
2.596238553524017334e-01,3.286343045367621230e-01
2.602641284465789795e-01,3.262854030506092684e-01
2.609043717384338379e-01,3.239417501492098950e-01
2.615446448326110840e-01,3.216034238531761957e-01
2.621848881244659424e-01,3.192709359870717911e-01
2.628251314163208008e-01,3.169445042379006594e-01
2.634654045104980469e-01,3.146243496213703139e-01
2.641056478023529053e-01,3.123110509678470592e-01
2.647459208965301514e-01,3.100047416324693828e-01
2.653861641883850098e-01,3.077060234667783334e-01
2.660264372825622559e-01,3.054150821537131577e-01
2.666666805744171143e-01,3.031325297240607952e-01
2.673069238662719727e-01,3.008586871663707640e-01
2.679471969604492188e-01,2.985939172221030447e-01
2.685874402523040771e-01,2.963388674492248853e-01
2.692277133464813232e-01,2.940938112341280330e-01
2.698679566383361816e-01,2.918594097919449126e-01
2.705082297325134277e-01,2.896360017996002512e-01
2.711484730243682861e-01,2.874242786563216967e-01
2.717887461185455322e-01,2.852245929370011979e-01
2.724289894104003906e-01,2.830376186978424968e-01
2.730692327022552490e-01,2.808638278491577545e-01
2.737095057964324951e-01,2.787036874738735293e-01
2.743497490882873535e-01,2.765579620769464952e-01
2.749900221824645996e-01,2.744270004243185568e-01
2.756302654743194580e-01,2.723115599065160097e-01
2.762705385684967041e-01,2.702120242947776418e-01
2.769107818603515625e-01,2.681291715216951310e-01
2.775510251522064209e-01,2.660634442466371929e-01
2.781912982463836670e-01,2.640153423486086837e-01
2.788315415382385254e-01,2.619856024352875679e-01
2.794718146324157715e-01,2.599745953716534608e-01
2.801120579242706299e-01,2.579830193698375851e-01
2.807523310184478760e-01,2.560112741706541684e-01
2.813925743103027344e-01,2.540600389608727028e-01
2.820328176021575928e-01,2.521297096677379557e-01
2.826730906963348389e-01,2.502206953354662033e-01
2.833133339881896973e-01,2.483336473624362384e-01
2.839536070823669434e-01,2.464688143441144952e-01
2.845938503742218018e-01,2.446267836852609179e-01
2.852341234683990479e-01,2.428078257016501595e-01
2.858743667602539062e-01,2.410123949469298310e-01
2.865146100521087646e-01,2.392408180457921141e-01
2.871548831462860107e-01,2.374932806467140445e-01
2.877951264381408691e-01,2.357702206854357385e-01
2.884353995323181152e-01,2.340716900636934383e-01
2.890756428241729736e-01,2.323980945011516752e-01
2.897159159183502197e-01,2.307494077831195867e-01
2.903561592102050781e-01,2.291258832792522071e-01
2.909964025020599365e-01,2.275275730209971314e-01
2.916366755962371826e-01,2.259544015842269715e-01
2.922769188880920410e-01,2.244065151091563237e-01
2.929171919822692871e-01,2.228837147144933084e-01
2.935574352741241455e-01,2.213860668628759854e-01
2.941977083683013916e-01,2.199132717694629591e-01
2.948379516601562500e-01,2.184653094121125072e-01
2.954781949520111084e-01,2.170418190206406805e-01
2.961184680461883545e-01,2.156425113909214986e-01
2.967587113380432129e-01,2.142671443295882661e-01
2.973989844322204590e-01,2.129152477171061264e-01
2.980392277240753174e-01,2.115865076814085199e-01
2.986795008182525635e-01,2.102803291771846439e-01
2.993197441101074219e-01,2.089963080841439336e-01
2.999599874019622803e-01,2.077338488076350131e-01
3.006002604961395264e-01,2.064922575868428645e-01
3.012405037879943848e-01,2.052710035446803083e-01
3.018807768821716309e-01,2.040692782672612893e-01
3.025210201740264893e-01,2.028864420432405780e-01
3.031612932682037354e-01,2.017216223529354480e-01
3.038015365600585938e-01,2.005740749903566211e-01
3.044417798519134521e-01,1.994429003709607962e-01
3.050820529460906982e-01,1.983271376790689544e-01
3.057222962379455566e-01,1.972259212696325648e-01
3.063625693321228027e-01,1.961381984836347847e-01
3.070028126239776611e-01,1.950630500961403335e-01
3.076430857181549072e-01,1.939993428256014951e-01
3.082833290100097656e-01,1.929460665849793699e-01
3.089235723018646240e-01,1.919021027266860635e-01
3.095638453960418701e-01,1.908662462378827307e-01
3.102040886878967285e-01,1.898374076355988649e-01
3.108443617820739746e-01,1.888143570996767551e-01
3.114846050739288330e-01,1.877959575460415032e-01
3.121248781681060791e-01,1.867808933377146374e-01
3.127651214599609375e-01,1.857679968595173925e-01
3.134053647518157959e-01,1.847559837905223823e-01
3.140456378459930420e-01,1.837434938238606819e-01
3.146858811378479004e-01,1.827293899215161055e-01
3.153261542320251465e-01,1.817122122639496240e-01
3.159663975238800049e-01,1.806908152640258614e-01
3.166066706180572510e-01,1.796637566702994349e-01
3.172469139099121094e-01,1.786298150633385262e-01
3.178871572017669678e-01,1.775876464339196659e-01
3.185274302959442139e-01,1.765358894687238944e-01
3.191676735877990723e-01,1.754733175104377096e-01
3.198079466819763184e-01,1.743985396287657252e-01
3.204481899738311768e-01,1.733103483581759363e-01
3.210884630680084229e-01,1.722073972016557875e-01
3.217287063598632812e-01,1.710884768918687904e-01
3.223689496517181396e-01,1.699522880820198978e-01
3.230092227458953857e-01,1.687975374886709901e-01
3.236494660377502441e-01,1.676231492192012951e-01
3.242897391319274902e-01,1.664278034097250725e-01
3.249299824237823486e-01,1.652104335552366798e-01
3.255702555179595947e-01,1.639697722381256995e-01
3.262104988098144531e-01,1.627048607707681782e-01
3.268507421016693115e-01,1.614145388773122747e-01
3.274910151958465576e-01,1.600977162203971460e-01
3.281312584877014160e-01,1.587535207876937804e-01
3.287715315818786621e-01,1.573808516295160942e-01
3.294117748737335205e-01,1.559789118474030900e-01
3.300520479679107666e-01,1.545467068289241297e-01
3.306922912597656250e-01,1.530835597988478014e-01
3.313325345516204834e-01,1.515886218897710691e-01
3.319728076457977295e-01,1.500611155762192617e-01
3.326130509376525879e-01,1.485004819436039902e-01
3.332533240318298340e-01,1.469060149417265038e-01
3.338935673236846924e-01,1.452772921544074336e-01
3.345338404178619385e-01,1.436136910695160473e-01
3.351740837097167969e-01,1.419150013614300931e-01
3.358143270015716553e-01,1.401807473727099129e-01
3.364546000957489014e-01,1.384106197855947684e-01
3.370948433876037598e-01,1.366045603577794587e-01
3.377351164817810059e-01,1.347623148261325454e-01
3.383753597736358643e-01,1.328840059392053519e-01
3.390156328678131104e-01,1.309695303414168954e-01
3.396558761596679688e-01,1.290191714746122820e-01
3.402961194515228271e-01,1.270330665081722543e-01
3.409363925457000732e-01,1.250114459435978098e-01
3.415766358375549316e-01,1.229548645690545783e-01
3.422169089317321777e-01,1.208636673283098872e-01
3.428571522235870361e-01,1.187386115495723260e-01
3.434974253177642822e-01,1.165801701452497952e-01
3.441376686096191406e-01,1.143893501248980371e-01
3.447779119014739990e-01,1.121669273590928384e-01
3.454181849956512451e-01,1.099137589888279365e-01
3.460584282875061035e-01,1.076311293231255739e-01
3.466987013816833496e-01,1.053200526338065046e-01
3.473389446735382080e-01,1.029819849614641569e-01
3.479792177677154541e-01,1.006180825782019284e-01
3.486194610595703125e-01,9.823007454325871635e-02
3.492597341537475586e-01,9.581933334975634153e-02
3.498999774456024170e-01,9.338774442648611895e-02
3.505402207374572754e-01,9.093701160986400467e-02
3.511804938316345215e-01,8.846886157419930896e-02
3.518207371234893799e-01,8.598553743931613980e-02
3.524610102176666260e-01,8.348887885465172687e-02
3.531012535095214844e-01,8.098125521838461793e-02
3.537415266036987305e-01,7.846471312902281170e-02
3.543817698955535889e-01,7.594183039551438696e-02
3.550220131874084473e-01,7.341489996477079671e-02
3.556622862815856934e-01,7.088632152303819822e-02
3.563025295734405518e-01,6.835888536913259372e-02
3.569428026676177979e-01,6.583502975020572023e-02
3.575830459594726562e-01,6.331768008115101765e-02
3.582233190536499023e-01,6.080941528127592477e-02
3.588635623455047607e-01,5.831327522216334103e-02
3.595038056373596191e-01,5.583200282624289912e-02
3.601440787315368652e-01,5.336843671768676245e-02
3.607843220233917236e-01,5.092577561353195392e-02
3.614245951175689697e-01,4.850678139921615895e-02
3.620648384094238281e-01,4.611469130388812232e-02
3.627051115036010742e-01,4.375231371744359166e-02
3.633453547954559326e-01,4.142293422175402640e-02
3.639855980873107910e-01,3.912946904461200859e-02
3.646258711814880371e-01,3.687487769099107027e-02
3.652661144733428955e-01,3.466237965883678385e-02
3.659063875675201416e-01,3.249479502266794384e-02
3.665466308593750000e-01,3.037530599127880038e-02
3.671869039535522461e-01,2.830665054696890337e-02
3.678271472454071045e-01,2.629191720688428546e-02
3.684673905372619629e-01,2.433385762650530637e-02
3.691076636314392090e-01,2.243515849433563858e-02
3.697479069232940674e-01,2.059871931922874211e-02
3.703881800174713135e-01,1.882698856348152816e-02
3.710284233093261719e-01,1.712267718268822847e-02
3.716686964035034180e-01,1.548806783899481232e-02
3.723089396953582764e-01,1.392567821611256917e-02
3.729491829872131348e-01,1.243762625819355705e-02
3.735894560813903809e-01,1.102600384582164139e-02
3.742296993732452393e-01,9.692915069744678647e-03
3.748699724674224854e-01,8.440065730216161910e-03
3.755102157592773438e-01,7.269327871322950330e-03
3.761504888534545898e-01,6.182119551499276611e-03
3.767907321453094482e-01,5.179951753568889927e-03
3.774309754371643066e-01,4.264053057749350728e-03
3.780712485313415527e-01,3.435452164112451356e-03
3.787114918231964111e-01,2.695153828326635193e-03
3.793517649173736572e-01,2.043816910614282278e-03
3.799920082092285156e-01,1.482063008231726542e-03
3.806322813034057617e-01,1.010205072117464908e-03
3.812725245952606201e-01,6.285061620743270794e-04
3.819127678871154785e-01,3.369136043671616676e-04
3.825530409812927246e-01,1.352595820458546427e-04
3.831932842731475830e-01,2.315088498772155390e-05
3.838335573673248291e-01,0.000000000000000000e+00
3.844738006591796875e-01,6.506268696071515478e-05
3.851140737533569336e-01,2.173477776792331895e-04
3.857543170452117920e-01,4.556931912613748636e-04
3.863945603370666504e-01,7.787816778623835035e-04
3.870348334312438965e-01,1.185051802301551049e-03
3.876750767230987549e-01,1.672777267584635297e-03
3.883153498172760010e-01,2.240075855182155351e-03
3.889555931091308594e-01,2.884839251690252127e-03
3.895958662033081055e-01,3.604872855929031061e-03
3.902361094951629639e-01,4.397722198238973590e-03
3.908763527870178223e-01,5.260785892290620325e-03
3.915166258811950684e-01,6.191461129718245360e-03
3.921568691730499268e-01,7.186762887712028203e-03
3.927971422672271729e-01,8.243811225042030344e-03
3.934373855590820312e-01,9.359395237416467950e-03
3.940776586532592773e-01,1.053039337627081906e-02
3.947179019451141357e-01,1.175340200085894793e-02
3.953581452369689941e-01,1.302504775417867577e-02
3.959984183311462402e-01,1.434192916129584106e-02
3.966386616230010986e-01,1.570039930469624423e-02
3.972789347171783447e-01,1.709697170234880659e-02
3.979191780090332031e-01,1.852794088370268710e-02
3.985594511032104492e-01,1.998976933796647870e-02
3.991996943950653076e-01,2.147871256659783512e-02
3.998399376869201660e-01,2.299120618915662106e-02
4.004802107810974121e-01,2.452372522438839297e-02
4.011204540729522705e-01,2.607259479163026583e-02
4.017607271671295166e-01,2.763445344392323477e-02
4.024009704589843750e-01,2.920575382820178589e-02
4.030412435531616211e-01,3.078329528207834898e-02
4.036814868450164795e-01,3.236370644309971567e-02
4.043217301368713379e-01,3.394400276110598469e-02
4.049620032310485840e-01,3.552126640239228195e-02
4.056022465229034424e-01,3.709252847548549781e-02
4.062425196170806885e-01,3.865529322169347637e-02
4.068827629089355469e-01,4.020694189813767139e-02
4.075230360031127930e-01,4.174531169447348589e-02
4.081632792949676514e-01,4.326818940123011714e-02
4.088035225868225098e-01,4.477372777252419667e-02
4.094437956809997559e-01,4.626033089365400031e-02
4.100840389728546143e-01,4.772643593190517564e-02
4.107243120670318604e-01,4.917095378336977518e-02
4.113645553588867188e-01,5.059279877135702819e-02
4.120048284530639648e-01,5.199134904038293925e-02
4.126450717449188232e-01,5.336600137924296661e-02
4.132853150367736816e-01,5.471657829580411914e-02
4.139255881309509277e-01,5.604315502905521384e-02
4.145658314228057861e-01,5.734592200118360239e-02
4.152061045169830322e-01,5.862546522001155225e-02
4.158463478088378906e-01,5.988244272029863424e-02
4.164866209030151367e-01,6.111800422758939533e-02
4.171268641948699951e-01,6.233324960531927417e-02
4.177671074867248535e-01,6.352971743742497068e-02
4.184073805809020996e-01,6.470916243120816702e-02
4.190476238727569580e-01,6.587339602263853067e-02
4.196878969669342041e-01,6.702463920405143938e-02
4.203281402587890625e-01,6.816515181357285513e-02
4.209684133529663086e-01,6.929748151491299524e-02
4.216086566448211670e-01,7.042426945246216263e-02
4.222488999366760254e-01,7.154837571695527032e-02
4.228891730308532715e-01,7.267287637008124079e-02
4.235294163227081299e-01,7.380080104992270407e-02
4.241696894168853760e-01,7.493552668115643911e-02
4.248099327087402344e-01,7.608032341997272852e-02
4.254502058029174805e-01,7.723877548927493564e-02
4.260904490947723389e-01,7.841432882895027490e-02
4.267306923866271973e-01,7.961068987273645092e-02
4.273709654808044434e-01,8.083157121814155133e-02
4.280112087726593018e-01,8.208063336099424845e-02
4.286514818668365479e-01,8.336173658989931567e-02
4.292917251586914062e-01,8.467853384925749793e-02
4.299319982528686523e-01,8.603498059461056613e-02
4.305722415447235107e-01,8.743471794923518559e-02
4.312124848365783691e-01,8.888154250093993625e-02
4.318527579307556152e-01,9.037930417430839469e-02
4.324930012226104736e-01,9.193152703123352865e-02
4.331332743167877197e-01,9.354203514954306797e-02
4.337735176086425781e-01,9.521427273081739528e-02
4.344137907028198242e-01,9.695188328858383997e-02
4.350540339946746826e-01,9.875818289604687550e-02
4.356943070888519287e-01,1.006366972382664038e-01
4.363345503807067871e-01,1.025905385548062654e-01
4.369747936725616455e-01,1.046229487516052714e-01
4.376150667667388916e-01,1.067371319752168368e-01
4.382553100585937500e-01,1.089358408024239111e-01
4.388955831527709961e-01,1.112222105915612325e-01
4.395358264446258545e-01,1.135987221538004022e-01
4.401760995388031006e-01,1.160682639694492480e-01
4.408163428306579590e-01,1.186331004556775426e-01
4.414565861225128174e-01,1.212957758301933531e-01
4.420968592166900635e-01,1.240586772788785375e-01
4.427371025085449219e-01,1.269237141030465921e-01
4.433773756027221680e-01,1.298932011373068462e-01
4.440176188945770264e-01,1.329687138920538914e-01
4.446578919887542725e-01,1.361523834897093721e-01
4.452981352806091309e-01,1.394455589165906062e-01
4.459383785724639893e-01,1.428499191960677095e-01
4.465786516666412354e-01,1.463670198732676120e-01
4.472188949584960938e-01,1.499978770821455143e-01
4.478591680526733398e-01,1.537439563098423889e-01
4.484994113445281982e-01,1.576059775637617122e-01
4.491396844387054443e-01,1.615852376600890317e-01
4.497799277305603027e-01,1.656821412466866761e-01
4.504201710224151611e-01,1.698975971037093302e-01
4.510604441165924072e-01,1.742323452675114126e-01
4.517006874084472656e-01,1.786864637870837491e-01
4.523409605026245117e-01,1.832606658635258512e-01
4.529812037944793701e-01,1.879547267223893314e-01
4.536214768886566162e-01,1.927692056804088949e-01
4.542617201805114746e-01,1.977035782817302412e-01
4.549019634723663330e-01,2.027579195896107578e-01
4.555422365665435791e-01,2.079321635649966638e-01
4.561824798583984375e-01,2.132254070496384379e-01
4.568227529525756836e-01,2.186375814324348354e-01
4.574629962444305420e-01,2.241674778543405466e-01
4.581032693386077881e-01,2.298147651941508940e-01
4.587435126304626465e-01,2.355779370365604919e-01
4.593837559223175049e-01,2.414560627229889178e-01
4.600240290164947510e-01,2.474481704793691783e-01
4.606642723083496094e-01,2.535521839333103600e-01
4.613045454025268555e-01,2.597670521840380609e-01
4.619447886943817139e-01,2.660903228689255329e-01
4.625850617885589600e-01,2.725205819782816619e-01
4.632253050804138184e-01,2.790550130630879977e-01
4.638655483722686768e-01,2.856914564157868597e-01
4.645058214664459229e-01,2.924275859982374826e-01
4.651460647583007812e-01,2.992599022640298756e-01
4.657863378524780273e-01,3.061859008121210479e-01
4.664265811443328857e-01,3.132015725211232393e-01
4.670668542385101318e-01,3.203039439561639057e-01
4.677070975303649902e-01,3.274884578174308558e-01
4.683473408222198486e-01,3.347512185140706364e-01
4.689876139163970947e-01,3.420881377125684075e-01
4.696278572082519531e-01,3.494937277375607110e-01
4.702681303024291992e-01,3.569635818380865189e-01
4.709083735942840576e-01,3.644915877317100872e-01
4.715486466884613037e-01,3.720727036398434606e-01
4.721888899803161621e-01,3.797001119254730384e-01
4.728291332721710205e-01,3.873677485825055555e-01
4.734694063663482666e-01,3.950691387442826219e-01
4.741096496582031250e-01,4.027964285624783258e-01
4.747499227523803711e-01,4.105428153435850547e-01
4.753901660442352295e-01,4.182996363347450952e-01
4.760304391384124756e-01,4.260593893535142840e-01
4.766706824302673340e-01,4.338126683347471868e-01
4.773109257221221924e-01,4.415508513667227852e-01
4.779511988162994385e-01,4.492649053224564426e-01
4.785914421081542969e-01,4.569444065142072020e-01
4.792317152023315430e-01,4.645799338617071506e-01
4.798719584941864014e-01,4.721604036016278094e-01
4.805122315883636475e-01,4.796757338838126827e-01
4.811524748802185059e-01,4.871141895312280923e-01
4.817927181720733643e-01,4.944648156155038166e-01
4.824329912662506104e-01,5.017163026605033771e-01
4.830732345581054688e-01,5.088561681032270911e-01
4.837135076522827148e-01,5.158730314109352122e-01
4.843537509441375732e-01,5.227540286717666795e-01
4.849940240383148193e-01,5.294874471692105899e-01
4.856342673301696777e-01,5.360602276718022807e-01
4.862745106220245361e-01,5.424602053075791019e-01
4.869147837162017822e-01,5.486751541194792026e-01
4.875550270080566406e-01,5.546920803240542597e-01
4.881953001022338867e-01,5.604991198641826600e-01
4.888355433940887451e-01,5.660836158155015951e-01
4.894758164882659912e-01,5.714340254871852487e-01
4.901160597801208496e-01,5.765381240323659284e-01
4.907563030719757080e-01,5.813848095720004494e-01
4.913965761661529541e-01,5.859632265538299301e-01
4.920368194580078125e-01,5.902623944568450298e-01
4.926770925521850586e-01,5.942726532072271084e-01
4.933173358440399170e-01,5.979841264343042084e-01
4.939576089382171631e-01,6.013883234498940134e-01
4.945978522300720215e-01,6.044767174602307946e-01
4.952380955219268799e-01,6.072420367090423099e-01
4.958783686161041260e-01,6.096777697443722666e-01
4.965186119079589844e-01,6.117778397491124842e-01
4.971588850021362305e-01,6.135375468557802137e-01
4.977991282939910889e-01,6.149526843824562050e-01
4.984394013881683350e-01,6.160203848129226500e-01
4.990796446800231934e-01,6.167384822201928962e-01
4.997198879718780518e-01,6.171059554097801936e-01
5.003601312637329102e-01,6.171227829284280375e-01
5.010004043579101562e-01,6.167899699892096521e-01
5.016406774520874023e-01,6.161095363947270975e-01
5.022809505462646484e-01,6.150845788876395659e-01
5.029211640357971191e-01,6.137193090428922915e-01
5.035614371299743652e-01,6.120185840786103171e-01
5.042017102241516113e-01,6.099886444559246002e-01
5.048419237136840820e-01,6.076367481133497783e-01
5.054821968078613281e-01,6.049704144618646140e-01
5.061224699020385742e-01,6.019987419791226202e-01
5.067627429962158203e-01,5.987313978322608143e-01
5.074029564857482910e-01,5.951792177989965182e-01
5.080432295799255371e-01,5.913527649710177414e-01
5.086835026741027832e-01,5.872642261102214434e-01
5.093237161636352539e-01,5.829266036803515405e-01
5.099639892578125000e-01,5.783521436581624542e-01
5.106042623519897461e-01,5.735548236886547357e-01
5.112445354461669922e-01,5.685487078453763665e-01
5.118847489356994629e-01,5.633486998970167470e-01
5.125250220298767090e-01,5.579685579941306983e-01
5.131652951240539551e-01,5.524237665505848938e-01
5.138055086135864258e-01,5.467300122486200564e-01
5.144457817077636719e-01,5.409016068239589359e-01
5.150860548019409180e-01,5.349544893158526548e-01
5.157263278961181641e-01,5.289040634608648261e-01
5.163665413856506348e-01,5.227663499745096587e-01
5.170068144798278809e-01,5.165555666329977313e-01
5.176470875740051270e-01,5.102874482572512527e-01
5.182873010635375977e-01,5.039777417248618718e-01
5.189275741577148438e-01,4.976401123729532472e-01
5.195678472518920898e-01,4.912897805900442449e-01
5.202081203460693359e-01,4.849411207246108191e-01
5.208483338356018066e-01,4.786088121986322719e-01
5.214886069297790527e-01,4.723054099676295969e-01
5.221288800239562988e-01,4.660449329626583648e-01
5.227690935134887695e-01,4.598409816785524740e-01
5.234093666076660156e-01,4.537050475343313849e-01
5.240496397018432617e-01,4.476499422081148261e-01
5.246899127960205078e-01,4.416875481378381707e-01
5.253301262855529785e-01,4.358297668368336097e-01
5.259703993797302246e-01,4.300864928097380968e-01
5.266106724739074707e-01,4.244688133840730515e-01
5.272508859634399414e-01,4.189873397010126510e-01
5.278911590576171875e-01,4.136506528679673167e-01
5.285314321517944336e-01,4.084684828401470291e-01
5.291717052459716797e-01,4.034495777328297450e-01
5.298119187355041504e-01,3.986026778400164616e-01
5.304521918296813965e-01,3.939347212248458519e-01
5.310924649238586426e-01,3.894536001945150261e-01
5.317326784133911133e-01,3.851666679748038113e-01
5.323729515075683594e-01,3.810796648925061092e-01
5.330132246017456055e-01,3.771991644421439638e-01
5.336534976959228516e-01,3.735308153488468008e-01
5.342937111854553223e-01,3.700802694226257294e-01
5.349339842796325684e-01,3.668517296626232493e-01
5.355742573738098145e-01,3.638500567945714970e-01
5.362144708633422852e-01,3.610795728929137027e-01
5.368547439575195312e-01,3.585434991010840733e-01
5.374950170516967773e-01,3.562454335790583571e-01
5.381352901458740234e-01,3.541883469335278534e-01
5.387755036354064941e-01,3.523750295225323015e-01
5.394157767295837402e-01,3.508073950845167488e-01
5.400560498237609863e-01,3.494875365466914019e-01
5.406962633132934570e-01,3.484171344055919661e-01
5.413365364074707031e-01,3.475971876650989500e-01
5.419768095016479492e-01,3.470287876130546678e-01
5.426170825958251953e-01,3.467124891235240369e-01
5.432572960853576660e-01,3.466485586907204208e-01
5.438975691795349121e-01,3.468369788875440562e-01
5.445378422737121582e-01,3.472773964851834094e-01
5.451780557632446289e-01,3.479691190905409570e-01
5.458183288574218750e-01,3.489113307339115622e-01
5.464586019515991211e-01,3.501027386577080236e-01
5.470988750457763672e-01,3.515418434160118011e-01
5.477390885353088379e-01,3.532266307372364800e-01
5.483793616294860840e-01,3.551553521450339090e-01
5.490196347236633301e-01,3.573254631009739057e-01
5.496598482131958008e-01,3.597340797152197567e-01
5.503001213073730469e-01,3.623786974588640852e-01
5.509403944015502930e-01,3.652559071132150947e-01
5.515806674957275391e-01,3.683622028212738542e-01
5.522208809852600098e-01,3.716935008081216907e-01
5.528611540794372559e-01,3.752464043422722995e-01
5.535014271736145020e-01,3.790162465215916043e-01
5.541416406631469727e-01,3.829981156867852121e-01
5.547819137573242188e-01,3.871878799989998399e-01
5.554221868515014648e-01,3.915800231280575083e-01
5.560624599456787109e-01,3.961691851570141587e-01
5.567026734352111816e-01,4.009492343010174764e-01
5.573429465293884277e-01,4.059151402269369768e-01
5.579832196235656738e-01,4.110602572246464526e-01
5.586234927177429199e-01,4.163781567448694432e-01
5.592637062072753906e-01,4.218615773979874639e-01
5.599039793014526367e-01,4.275045732783988583e-01
5.605442523956298828e-01,4.332994640824843202e-01
5.611844658851623535e-01,4.392381492682595479e-01
5.618247389793395996e-01,4.453140928458108050e-01
5.624650120735168457e-01,4.515187540564911117e-01
5.631052851676940918e-01,4.578439764324628847e-01
5.637454986572265625e-01,4.642807572243228265e-01
5.643857717514038086e-01,4.708217085831734039e-01
5.650260448455810547e-01,4.774574117687082619e-01
5.656662583351135254e-01,4.841782522650746046e-01
5.663065314292907715e-01,4.909763239438862392e-01
5.669468045234680176e-01,4.978416655078250486e-01
5.675870776176452637e-01,5.047647902858409807e-01
5.682272911071777344e-01,5.117354374055924637e-01
5.688675642013549805e-01,5.187452321726162552e-01
5.695078372955322266e-01,5.257836986434845095e-01
5.701480507850646973e-01,5.328402737137900580e-01
5.707883238792419434e-01,5.399063908275514301e-01
5.714285969734191895e-01,5.469714155947986711e-01
5.720688700675964355e-01,5.540254552783672182e-01
5.727090835571289062e-01,5.610578930406813214e-01
5.733493566513061523e-01,5.680601841307373334e-01
5.739896297454833984e-01,5.750219159105669497e-01
5.746298432350158691e-01,5.819327918638048658e-01
5.752701163291931152e-01,5.887845670343678783e-01
5.759103894233703613e-01,5.955672279073063180e-01
5.765506625175476074e-01,6.022716858111163418e-01
5.771908760070800781e-01,6.088884064821034059e-01
5.778311491012573242e-01,6.154099710563225578e-01
5.784714221954345703e-01,6.218274563035564029e-01
5.791116356849670410e-01,6.281322511706646239e-01
5.797519087791442871e-01,6.343178730534617671e-01
5.803921818733215332e-01,6.403765145417841254e-01
5.810324549674987793e-01,6.463012655992095290e-01
5.816726684570312500e-01,6.520852740192939478e-01
5.823129415512084961e-01,6.577235848321421052e-01
5.829532146453857422e-01,6.632102792729370755e-01
5.835934281349182129e-01,6.685399266275675600e-01
5.842337012290954590e-01,6.737090463108108551e-01
5.848739743232727051e-01,6.787133231781208309e-01
5.855142474174499512e-01,6.835494056697219989e-01
5.861544609069824219e-01,6.882141401324455288e-01
5.867947340011596680e-01,6.927062104222891925e-01
5.874350070953369141e-01,6.970235660271590916e-01
5.880752205848693848e-01,7.011648225127773415e-01
5.887154936790466309e-01,7.051303055479145598e-01
5.893557667732238770e-01,7.089197013523529378e-01
5.899960398674011230e-01,7.125337665688120659e-01
5.906362533569335938e-01,7.159733834198442892e-01
5.912765264511108398e-01,7.192409430038662066e-01
5.919167995452880859e-01,7.223384605701013150e-01
5.925570130348205566e-01,7.252684323568692193e-01
5.931972861289978027e-01,7.280347039328929348e-01
5.938375592231750488e-01,7.306407100424063827e-01
5.944778323173522949e-01,7.330906104374164123e-01
5.951180458068847656e-01,7.353887648392651855e-01
5.957583189010620117e-01,7.375405485736425959e-01
5.963985919952392578e-01,7.395510071074746783e-01
5.970388054847717285e-01,7.414255842237040817e-01
5.976790785789489746e-01,7.431704472423943386e-01
5.983193516731262207e-01,7.447915681256738196e-01
5.989596247673034668e-01,7.462952781048102224e-01
5.995998382568359375e-01,7.476879480553755286e-01
6.002401113510131836e-01,7.489765139982744735e-01
6.008803844451904297e-01,7.501675558224141227e-01
6.015205979347229004e-01,7.512679173102672081e-01
6.021608710289001465e-01,7.522846422622087026e-01
6.028011441230773926e-01,7.532245685191698570e-01
6.034414172172546387e-01,7.540946412284377232e-01
6.040816307067871094e-01,7.549016578145866241e-01
6.047219038009643555e-01,7.556526058381676236e-01
6.053621768951416016e-01,7.563541515240670421e-01
6.060023903846740723e-01,7.570128466392462840e-01
6.066426634788513184e-01,7.576353032558906797e-01
6.072829365730285645e-01,7.582278520566378965e-01
6.079232096672058105e-01,7.587966501871328262e-01
6.085634231567382812e-01,7.593476337654534447e-01
6.092036962509155273e-01,7.598866887050883534e-01
6.098439693450927734e-01,7.604193420278577698e-01
6.104841828346252441e-01,7.609508856300646329e-01
6.111244559288024902e-01,7.614865219069191227e-01
6.117647290229797363e-01,7.620310422048710564e-01
6.124050021171569824e-01,7.625890684592926405e-01
6.130452156066894531e-01,7.631648478751689169e-01
6.136854887008666992e-01,7.637625580248537105e-01
6.143257617950439453e-01,7.643859691363328324e-01
6.149659752845764160e-01,7.650385138820023911e-01
6.156062483787536621e-01,7.657235852797756870e-01
6.162465214729309082e-01,7.664440595462123085e-01
6.168867945671081543e-01,7.672026571081831392e-01
6.175270080566406250e-01,7.680017289734983876e-01
6.181672811508178711e-01,7.688435704855809405e-01
6.188075542449951172e-01,7.697299960968706500e-01
6.194477677345275879e-01,7.706625585749002916e-01
6.200880408287048340e-01,7.716427966656755899e-01
6.207283139228820801e-01,7.726717477761075870e-01
6.213685870170593262e-01,7.737503019819227390e-01
6.220088005065917969e-01,7.748789969027987112e-01
6.226490736007690430e-01,7.760584222668232002e-01
6.232893466949462891e-01,7.772886934814215998e-01
6.239295601844787598e-01,7.785696456631137075e-01
6.245698332786560059e-01,7.799013165935329006e-01
6.252101063728332520e-01,7.812831386471077444e-01
6.258503794670104980e-01,7.827145094732319563e-01
6.264905929565429688e-01,7.841944825805025054e-01
6.271308660507202148e-01,7.857223865322868761e-01
6.277711391448974609e-01,7.872969750795206778e-01
6.284113526344299316e-01,7.889167774229335350e-01
6.290516257286071777e-01,7.905807625375924630e-01
6.296918988227844238e-01,7.922871847722028349e-01
6.303321719169616699e-01,7.940343841487846888e-01
6.309723854064941406e-01,7.958204660734686797e-01
6.316126585006713867e-01,7.976438333491278065e-01
6.322529315948486328e-01,7.995024076525076850e-01
6.328931450843811035e-01,8.013939725922090140e-01
6.335334181785583496e-01,8.033167366012170518e-01
6.341736912727355957e-01,8.052683717529460772e-01
6.348139643669128418e-01,8.072466673971292472e-01
6.354541778564453125e-01,8.092491448310541458e-01
6.360944509506225586e-01,8.112738984384106899e-01
6.367347240447998047e-01,8.133184405029298958e-01
6.373749375343322754e-01,8.153801961959357136e-01
6.380152106285095215e-01,8.174572300242237688e-01
6.386554837226867676e-01,8.195470144556447067e-01
6.392957568168640137e-01,8.216472171943949299e-01
6.399359703063964844e-01,8.237553263204699938e-01
6.405762434005737305e-01,8.258694708764688919e-01
6.412165164947509766e-01,8.279871795870494822e-01
6.418567299842834473e-01,8.301060568831069020e-01
6.424970030784606934e-01,8.322243225493135554e-01
6.431372761726379395e-01,8.343396814321795141e-01
6.437775492668151855e-01,8.364500647211130513e-01
6.444177627563476562e-01,8.385533001039195966e-01
6.450580358505249023e-01,8.406478478511463237e-01
6.456983089447021484e-01,8.427317041285107280e-01
6.463385224342346191e-01,8.448028757712959802e-01
6.469787955284118652e-01,8.468600684489904218e-01
6.476190686225891113e-01,8.489015071139185409e-01
6.482593417167663574e-01,8.509256515104874907e-01
6.488995552062988281e-01,8.529309197934411557e-01
6.495398283004760742e-01,8.549163419938947683e-01
6.501801013946533203e-01,8.568805249754651854e-01
6.508203148841857910e-01,8.588220840093563346e-01
6.514605879783630371e-01,8.607403881365236487e-01
6.521008610725402832e-01,8.626342912846700628e-01
6.527411341667175293e-01,8.645029438960456503e-01
6.533813476562500000e-01,8.663453944878751756e-01
6.540216207504272461e-01,8.681613307499693732e-01
6.546618938446044922e-01,8.699499824034093720e-01
6.553021073341369629e-01,8.717107108042911889e-01
6.559423804283142090e-01,8.734434356717724057e-01
6.565826535224914551e-01,8.751476554028467802e-01
6.572229266166687012e-01,8.768231217395303645e-01
6.578631401062011719e-01,8.784695552267232088e-01
6.585034132003784180e-01,8.800871286991696074e-01
6.591436862945556641e-01,8.816756459447621097e-01
6.597838997840881348e-01,8.832350548842589077e-01
6.604241728782653809e-01,8.847656942632076138e-01
6.610644459724426270e-01,8.862675796323395971e-01
6.617047190666198730e-01,8.877409122977315548e-01
6.623449325561523438e-01,8.891857938002596384e-01
6.629852056503295898e-01,8.906028004493169448e-01
6.636254787445068359e-01,8.919920614742515852e-01
6.642656922340393066e-01,8.933538688013591411e-01
6.649059653282165527e-01,8.946888047655736642e-01
6.655462384223937988e-01,8.959971226153502499e-01
6.661865115165710449e-01,8.972792342842552671e-01
6.668267250061035156e-01,8.985354469155244495e-01
6.674669981002807617e-01,8.997663942244424895e-01
6.681072711944580078e-01,9.009723792551946886e-01
6.687474846839904785e-01,9.021536962874638910e-01
6.693877577781677246e-01,9.033109789335371786e-01
6.700280308723449707e-01,9.044444909491087259e-01
6.706683039665222168e-01,9.055545905570125953e-01
6.713085174560546875e-01,9.066415625277803869e-01
6.719487905502319336e-01,9.077058783171478851e-01
6.725890636444091797e-01,9.087478044743928507e-01
6.732292771339416504e-01,9.097674243305773345e-01
6.738695502281188965e-01,9.107652251378963726e-01
6.745098233222961426e-01,9.117413062153882919e-01
6.751500964164733887e-01,9.126958092220340824e-01
6.757903099060058594e-01,9.136287896178751922e-01
6.764305830001831055e-01,9.145404975969571026e-01
6.770708560943603516e-01,9.154309294404083808e-01
6.777110695838928223e-01,9.162999732434595757e-01
6.783513426780700684e-01,9.171478013938743068e-01
6.789916157722473145e-01,9.179742368505801053e-01
6.796318888664245605e-01,9.187792070029487945e-01
6.802721023559570312e-01,9.195624820999768190e-01
6.809123754501342773e-01,9.203240443264686377e-01
6.815526485443115234e-01,9.210635986562385469e-01
6.821928620338439941e-01,9.217808815851245008e-01
6.828331351280212402e-01,9.224757397760559030e-01
6.834734082221984863e-01,9.231477976130086915e-01
6.841136813163757324e-01,9.237967626780778652e-01
6.847538948059082031e-01,9.244222531539394438e-01
6.853941679000854492e-01,9.250240374582556768e-01
6.860344409942626953e-01,9.256016742870647462e-01
6.866746544837951660e-01,9.261547513399137621e-01
6.873149275779724121e-01,9.266830026666861286e-01
6.879552006721496582e-01,9.271859998886826659e-01
6.885954737663269043e-01,9.276633359543127177e-01
6.892356872558593750e-01,9.281146335013099602e-01
6.898759603500366211e-01,9.285396128950074157e-01
6.905162334442138672e-01,9.289378670949139938e-01
6.911564469337463379e-01,9.293090458819506239e-01
6.917967200279235840e-01,9.296529073688066802e-01
6.924369931221008301e-01,9.299691438600570237e-01
6.930772662162780762e-01,9.302574735864799216e-01
6.937174797058105469e-01,9.305176785025337516e-01
6.943577527999877930e-01,9.307496321523043292e-01
6.949980258941650391e-01,9.309531203832244195e-01
6.956382393836975098e-01,9.311280281684441995e-01
6.962785124778747559e-01,9.312743608698306197e-01
6.969187855720520020e-01,9.313920618133297857e-01
6.975590586662292480e-01,9.314811839357366452e-01
6.981992721557617188e-01,9.315417682362032714e-01
6.988395452499389648e-01,9.315739933183229127e-01
6.994798183441162109e-01,9.315780202217731620e-01
7.001200318336486816e-01,9.315541115400605143e-01
7.007603049278259277e-01,9.315025313943023910e-01
7.014005780220031738e-01,9.314236292228219583e-01
7.020408511161804199e-01,9.313178664705494825e-01
7.026810646057128906e-01,9.311856825304349883e-01
7.033213376998901367e-01,9.310275723318119923e-01
7.039616107940673828e-01,9.308440801943840270e-01
7.046018242835998535e-01,9.306358949023247895e-01
7.052420973777770996e-01,9.304036240069759600e-01
7.058823704719543457e-01,9.301479977022180101e-01
7.065226435661315918e-01,9.298697879944159972e-01
7.071628570556640625e-01,9.295698452266583089e-01
7.078031301498413086e-01,9.292489241760661933e-01
7.084434032440185547e-01,9.289079960576978046e-01
7.090836167335510254e-01,9.285479615379506058e-01
7.097238898277282715e-01,9.281697423939210267e-01
7.103641629219055176e-01,9.277743515422041121e-01
7.110044360160827637e-01,9.273628092651007293e-01
7.116446495056152344e-01,9.269361819000625502e-01
7.122849225997924805e-01,9.264954374052800645e-01
7.129251956939697266e-01,9.260417057358250048e-01
7.135654091835021973e-01,9.255760815825477827e-01
7.142056822776794434e-01,9.250995949622486947e-01
7.148459553718566895e-01,9.246133765859765319e-01
7.154862284660339355e-01,9.241184959699237922e-01
7.161264419555664062e-01,9.236161549827652806e-01
7.167667150497436523e-01,9.231073011903605519e-01
7.174069881439208984e-01,9.225930490454783417e-01
7.180472612380981445e-01,9.220744956817519267e-01
7.186874747276306152e-01,9.215527265196974405e-01
7.193277478218078613e-01,9.210286688466053917e-01
7.199680209159851074e-01,9.205034072071676121e-01
7.206082344055175781e-01,9.199779608280347354e-01
7.212485074996948242e-01,9.194531915894028629e-01
7.218887805938720703e-01,9.189300950474388330e-01
7.225290536880493164e-01,9.184095329961348142e-01
7.231692671775817871e-01,9.178925010871976653e-01
7.238095402717590332e-01,9.173796752660319243e-01
7.244498133659362793e-01,9.168719004445797793e-01
7.250900268554687500e-01,9.163700384219781725e-01
7.257302999496459961e-01,9.158746956437049391e-01
7.263705730438232422e-01,9.153866214080448316e-01
7.270108461380004883e-01,9.149064532839785713e-01
7.276510596275329590e-01,9.144348710379097689e-01
7.282913327217102051e-01,9.139723624877937880e-01
7.289316058158874512e-01,9.135195287944073428e-01
7.295718193054199219e-01,9.130768913092133232e-01
7.302120923995971680e-01,9.126448762625871680e-01
7.308523654937744141e-01,9.122239243165344291e-01
7.314926385879516602e-01,9.118144649947388380e-01
7.321328520774841309e-01,9.114169154297413478e-01
7.327731251716613770e-01,9.110315349101996141e-01
7.334133982658386230e-01,9.106586794083471048e-01
7.340536117553710938e-01,9.102986878215029165e-01
7.346938848495483398e-01,9.099517832838870390e-01
7.353341579437255859e-01,9.096182482391124147e-01
7.359744310379028320e-01,9.092982907230706680e-01
7.366146445274353027e-01,9.089922258239373498e-01
7.372549176216125488e-01,9.087001713285487448e-01
7.378951907157897949e-01,9.084223951442975675e-01
7.385354042053222656e-01,9.081591398132982107e-01
7.391756772994995117e-01,9.079105577232553514e-01
7.398159503936767578e-01,9.076769205119514794e-01
7.404562234878540039e-01,9.074584471387359130e-01
7.410964369773864746e-01,9.072554224431534919e-01
7.417367100715637207e-01,9.070681033585206166e-01
7.423769831657409668e-01,9.068967748293816911e-01
7.430171966552734375e-01,9.067418092596826185e-01
7.436574697494506836e-01,9.066035419106497351e-01
7.442977428436279297e-01,9.064824268356987957e-01
7.449380159378051758e-01,9.063788851948153535e-01
7.455782294273376465e-01,9.062934669534756793e-01
7.462185025215148926e-01,9.062267155482466308e-01
7.468587756156921387e-01,9.061793372043536188e-01
7.474989891052246094e-01,9.061519898908150239e-01
7.481392621994018555e-01,9.061454853389823150e-01
7.487795352935791016e-01,9.061607158972435627e-01
7.494198083877563477e-01,9.061986546198474990e-01
7.500600218772888184e-01,9.062603638479553858e-01
7.507002949714660645e-01,9.063470350925140195e-01
7.513405680656433105e-01,9.064599411394445028e-01
7.519807815551757812e-01,9.066004789381691964e-01
7.526210546493530273e-01,9.067702205503920254e-01
7.532613277435302734e-01,9.069708280499231279e-01
7.539016008377075195e-01,9.072041104283838919e-01
7.545418143272399902e-01,9.074719612015575976e-01
7.551820874214172363e-01,9.077765969183877459e-01
7.558223605155944824e-01,9.081202249616220357e-01
7.564625740051269531e-01,9.085052363038021994e-01
7.571028470993041992e-01,9.089343385178567658e-01
7.577431201934814453e-01,9.094102644833084170e-01
7.583833932876586914e-01,9.099360059751395724e-01
7.590236067771911621e-01,9.105146486017412499e-01
7.596638798713684082e-01,9.111496934620681998e-01
7.603041529655456543e-01,9.118446371983304211e-01
7.609443664550781250e-01,9.126031724828642666e-01
7.615846395492553711e-01,9.134294632804049741e-01
7.622249126434326172e-01,9.143276087726865953e-01
7.628651857376098633e-01,9.153020614573250668e-01
7.635053992271423340e-01,9.163573361422727714e-01
7.641456723213195801e-01,9.174985298425584190e-01
7.647859454154968262e-01,9.187306627644389323e-01
7.654261589050292969e-01,9.200589268207011173e-01
7.660664319992065430e-01,9.214891560106686086e-01
7.667067050933837891e-01,9.230270306339267705e-01
7.673469781875610352e-01,9.246786066427121753e-01
7.679871916770935059e-01,9.264499916350956710e-01
7.686274647712707520e-01,9.283480434157795891e-01
7.692677378654479980e-01,9.303793220403697717e-01
7.699079513549804688e-01,9.325506435528883031e-01
7.705482244491577148e-01,9.348695676326554960e-01
7.711884975433349609e-01,9.373434050419371388e-01
7.718287706375122070e-01,9.399797763178296961e-01
7.724689841270446777e-01,9.427862992082998161e-01
7.731092572212219238e-01,9.457715916361753017e-01
7.737495303153991699e-01,9.489437166731420348e-01
7.743897438049316406e-01,9.523108633937007461e-01
7.750300168991088867e-01,9.558823385327084310e-01
7.756702899932861328e-01,9.596667644600040958e-01
7.763105630874633789e-01,9.636732013958022591e-01
7.769507765769958496e-01,9.679104865690186799e-01
7.775910496711730957e-01,9.723888330883161402e-01
7.782313227653503418e-01,9.771174638845723237e-01
7.788715362548828125e-01,9.821056296966941268e-01
7.795118093490600586e-01,9.873640749562495600e-01
7.801520824432373047e-01,9.929023987362262105e-01
7.807923555374145508e-01,9.987307116936352536e-01
7.814325690269470215e-01,1.004858654330788248e+00
7.820728421211242676e-01,1.011297697639867099e+00
7.827131152153015137e-01,1.018057724563214084e+00
7.833533287048339844e-01,1.025148555442367382e+00
7.839936017990112305e-01,1.032582105188729393e+00
7.846338748931884766e-01,1.040368330051778756e+00
7.852741479873657227e-01,1.048517973794272251e+00
7.859143614768981934e-01,1.057040900721359478e+00
7.865546345710754395e-01,1.065949504169148021e+00
7.871949076652526855e-01,1.075253757429448953e+00
7.878351211547851562e-01,1.084963548142606982e+00
7.884753942489624023e-01,1.095091475788462887e+00
7.891156673431396484e-01,1.105647408496377437e+00
7.897559404373168945e-01,1.116642166880422948e+00
7.903961539268493652e-01,1.128085381414092758e+00
7.910364270210266113e-01,1.139989888376189420e+00
7.916767001152038574e-01,1.152365303575771271e+00
7.923169136047363281e-01,1.165221044438161435e+00
7.929571866989135742e-01,1.178570033628810076e+00
7.935974597930908203e-01,1.192421620229981549e+00
7.942377328872680664e-01,1.206786213365896199e+00
7.948779463768005371e-01,1.221672721739107459e+00
7.955182194709777832e-01,1.237094201748388578e+00
7.961584925651550293e-01,1.253059421540215990e+00
7.967987060546875000e-01,1.269576933237698935e+00
7.974389791488647461e-01,1.286659751487894354e+00
7.980792522430419922e-01,1.304316228400965283e+00
7.987195253372192383e-01,1.322556088042464495e+00
7.993597388267517090e-01,1.341387236865757338e+00
8.000000119209289551e-01,1.360822656108900297e+00


==> code/potentials/score-matching/potentials_8.csv <==
x,f
-8.000000119209289551e-01,5.477916407755230033e-01
-7.993597388267517090e-01,5.283561546874606663e-01
-7.987195253372192383e-01,5.095249301802606823e-01
-7.980792522430419922e-01,4.912849848695488575e-01
-7.974389791488647461e-01,4.736284110346722365e-01
-7.967987060546875000e-01,4.565454831819888426e-01
-7.961584925651550293e-01,4.400278476122636562e-01
-7.955182194709777832e-01,4.240624878634884354e-01
-7.948779463768005371e-01,4.086408498150548851e-01
-7.942377328872680664e-01,3.937541630902892109e-01
-7.935974597930908203e-01,3.793893687491092237e-01
-7.929571866989135742e-01,3.655375552963238128e-01
-7.923169136047363281e-01,3.521883104820027199e-01
-7.916767001152038574e-01,3.393322817601380770e-01
-7.910364270210266113e-01,3.269565425238143419e-01
-7.903961539268493652e-01,3.150516710461008785e-01
-7.897559404373168945e-01,3.036080467433914798e-01
-7.891156673431396484e-01,2.926128279105069119e-01
-7.884753942489624023e-01,2.820563781751266319e-01
-7.878351211547851562e-01,2.719278703350438420e-01
-7.871949076652526855e-01,2.622174290247318851e-01
-7.865546345710754395e-01,2.529124465672083488e-01
-7.859143614768981934e-01,2.440030264476207300e-01
-7.852741479873657227e-01,2.354791855900630893e-01
-7.846338748931884766e-01,2.273285195939500625e-01
-7.839936017990112305e-01,2.195411522279986372e-01
-7.833533287048339844e-01,2.121063264967895101e-01
-7.827131152153015137e-01,2.050140717378532429e-01
-7.820728421211242676e-01,1.982524567958776629e-01
-7.814325690269470215e-01,1.918116438851376060e-01
-7.807923555374145508e-01,1.856817310075444816e-01
-7.801520824432373047e-01,1.798512257338837905e-01
-7.795118093490600586e-01,1.743104646523851997e-01
-7.788715362548828125e-01,1.690493119419880230e-01
-7.782313227653503418e-01,1.640581412866266575e-01
-7.775910496711730957e-01,1.593261777302465987e-01
-7.769507765769958496e-01,1.548441381411898021e-01
-7.763105630874633789e-01,1.506027645439171891e-01
-7.756702899932861328e-01,1.465918044664915598e-01
-7.750300168991088867e-01,1.428023792954000726e-01
-7.743897438049316406e-01,1.392253834957886127e-01
-7.737495303153991699e-01,1.358521463316986200e-01
-7.731092572212219238e-01,1.326733070032437567e-01
-7.724689841270446777e-01,1.296806199071314225e-01
-7.718287706375122070e-01,1.268659612306510809e-01
-7.711884975433349609e-01,1.242206453450238612e-01
-7.705482244491577148e-01,1.217369841464126523e-01
-7.699079513549804688e-01,1.194072808074349012e-01
-7.692677378654479980e-01,1.172241439421446429e-01
-7.686274647712707520e-01,1.151799242215769681e-01
-7.679871916770935059e-01,1.132677133298281014e-01
-7.673469781875610352e-01,1.114808528722153191e-01
-7.667067050933837891e-01,1.098123761910683172e-01
-7.660664319992065430e-01,1.082560641699443771e-01
-7.654261589050292969e-01,1.068057409046945239e-01
-7.647859454154968262e-01,1.054556012324505687e-01
-7.641456723213195801e-01,1.041996725380811561e-01
-7.635053992271423340e-01,1.030326227582198939e-01
-7.628651857376098633e-01,1.019492843720888331e-01
-7.622249126434326172e-01,1.009443970879231323e-01
-7.615846395492553711e-01,1.000132826629362981e-01
-7.609443664550781250e-01,9.915131410094346620e-02
-7.603041529655456543e-01,9.835421307360192600e-02
-7.596638798713684082e-01,9.761761737088647806e-02
-7.590236067771911621e-01,9.693763825568968429e-02
-7.583833932876586914e-01,9.631057546023535920e-02
-7.577431201934814453e-01,9.573270253199783753e-02
-7.571028470993041992e-01,9.520071337278013246e-02
-7.564625740051269531e-01,9.471138334812412296e-02
-7.558223605155944824e-01,9.426174509512996735e-02
-7.551820874214172363e-01,9.384882996181742598e-02
-7.545418143272399902e-01,9.346999749526485601e-02
-7.539016008377075195e-01,9.312278451684985470e-02
-7.532613277435302734e-01,9.280468993075796647e-02
-7.526210546493530273e-01,9.251355207175615547e-02
-7.519807815551757812e-01,9.224728057135322956e-02
-7.513405680656433105e-01,9.200393661986261407e-02
-7.507002949714660645e-01,9.178163895884949852e-02
-7.500600218772888184e-01,9.157870551450120189e-02
-7.494198083877563477e-01,9.139357882694376656e-02
-7.487795352935791016e-01,9.122474617054043833e-02
-7.481392621994018555e-01,9.107085695161876160e-02
-7.474989891052246094e-01,9.093063953761859608e-02
-7.468587756156921387e-01,9.080291879222857077e-02
-7.462185025215148926e-01,9.068655924219726217e-02
-7.455782294273376465e-01,9.058062669695932101e-02
-7.449380159378051758e-01,9.048414586852571162e-02
-7.442977428436279297e-01,9.039626109671861087e-02
-7.436574697494506836e-01,9.031616703321354578e-02
-7.430171966552734375e-01,9.024318230050010214e-02
-7.423769831657409668e-01,9.017662292834760507e-02
-7.417367100715637207e-01,9.011587517133179404e-02
-7.410964369773864746e-01,9.006036385145632650e-02
-7.404562234878540039e-01,9.000962058825079382e-02
-7.398159503936767578e-01,8.996315336699911569e-02
-7.391756772994995117e-01,8.992052969444674915e-02
-7.385354042053222656e-01,8.988138301506598538e-02
-7.378951907157897949e-01,8.984534439498492731e-02
-7.372549176216125488e-01,8.981210537126926852e-02
-7.366146445274353027e-01,8.978137652902784538e-02
-7.359744310379028320e-01,8.975287650240204584e-02
-7.353341579437255859e-01,8.972640866064729437e-02
-7.346938848495483398e-01,8.970170372951002946e-02
-7.340536117553710938e-01,8.967860237335756324e-02
-7.334133982658386230e-01,8.965694126607637315e-02
-7.327731251716613770e-01,8.963654497182549363e-02
-7.321328520774841309e-01,8.961726489474930446e-02
-7.314926385879516602e-01,8.959897958771234627e-02
-7.308523654937744141e-01,8.958158539366456452e-02
-7.302120923995971680e-01,8.956497884667058429e-02
-7.295718193054199219e-01,8.954904444183764411e-02
-7.289316058158874512e-01,8.953374370220057443e-02
-7.282913327217102051e-01,8.951896382008550646e-02
-7.276510596275329590e-01,8.950467006531503955e-02
-7.270108461380004883e-01,8.949079219481870240e-02
-7.263705730438232422e-01,8.947728074181693358e-02
-7.257302999496459961e-01,8.946407319156346460e-02
-7.250900268554687500e-01,8.945114691562716658e-02
-7.244498133659362793e-01,8.943845699796204585e-02
-7.238095402717590332e-01,8.942599906823200939e-02
-7.231692671775817871e-01,8.941369689740330529e-02
-7.225290536880493164e-01,8.940153217880641989e-02
-7.218887805938720703e-01,8.938954483391192696e-02
-7.212485074996948242e-01,8.937763918790952999e-02
-7.206082344055175781e-01,8.936583783203655429e-02
-7.199680209159851074e-01,8.935411334522669335e-02
-7.193277478218078613e-01,8.934244979542471654e-02
-7.186874747276306152e-01,8.933085319038891470e-02
-7.180472612380981445e-01,8.931928766394214847e-02
-7.174069881439208984e-01,8.930774836411625728e-02
-7.167667150497436523e-01,8.929624121989343521e-02
-7.161264419555664062e-01,8.928472536970133433e-02
-7.154862284660339355e-01,8.927320511282132998e-02
-7.148459553718566895e-01,8.926171544622940601e-02
-7.142056822776794434e-01,8.925018942806506317e-02
-7.135654091835021973e-01,8.923864556637495227e-02
-7.129251956939697266e-01,8.922708451276761821e-02
-7.122849225997924805e-01,8.921547033677024174e-02
-7.116446495056152344e-01,8.920382692068828945e-02
-7.110044360160827637e-01,8.919212731988057641e-02
-7.103641629219055176e-01,8.918036710040055937e-02
-7.097238898277282715e-01,8.916854871095658552e-02
-7.090836167335510254e-01,8.915665563597929832e-02
-7.084434032440185547e-01,8.914468505224348860e-02
-7.078031301498413086e-01,8.913259342974289012e-02
-7.071628570556640625e-01,8.912042769552375177e-02
-7.065226435661315918e-01,8.910812253208622025e-02
-7.058823704719543457e-01,8.909570085478479839e-02
-7.052420973777770996e-01,8.908313718951799132e-02
-7.046018242835998535e-01,8.907040902606233601e-02
-7.039616107940673828e-01,8.905750738631823538e-02
-7.033213376998901367e-01,8.904443457742150514e-02
-7.026810646057128906e-01,8.903112535904433855e-02
-7.020408511161804199e-01,8.901759368490935742e-02
-7.014005780220031738e-01,8.900381020608705285e-02
-7.007603049278259277e-01,8.898978596232343108e-02
-7.001200318336486816e-01,8.897544119241285188e-02
-6.994798183441162109e-01,8.896075157842453507e-02
-6.988395452499389648e-01,8.894571146970609021e-02
-6.981992721557617188e-01,8.893027225462679652e-02
-6.975590586662292480e-01,8.891441922720311197e-02
-6.969187855720520020e-01,8.889807998817733647e-02
-6.962785124778747559e-01,8.888125141508051996e-02
-6.956382393836975098e-01,8.886386978111904256e-02
-6.949980258941650391e-01,8.884591228967142484e-02
-6.943577527999877930e-01,8.882729072124284642e-02
-6.937174797058105469e-01,8.880794660399971008e-02
-6.930772662162780762e-01,8.878786425737317245e-02
-6.924369931221008301e-01,8.876696718113130657e-02
-6.917967200279235840e-01,8.874516612161809093e-02
-6.911564469337463379e-01,8.872241819821891085e-02
-6.905162334442138672e-01,8.869864103034608149e-02
-6.898759603500366211e-01,8.867375475510330674e-02
-6.892356872558593750e-01,8.864766628574205498e-02
-6.885954737663269043e-01,8.862030695963873939e-02
-6.879552006721496582e-01,8.859158075295248125e-02
-6.873149275779724121e-01,8.856135956702360090e-02
-6.866746544837951660e-01,8.852956988771154556e-02
-6.860344409942626953e-01,8.849610307081379190e-02
-6.853941679000854492e-01,8.846083210623234550e-02
-6.847538948059082031e-01,8.842363176731504737e-02
-6.841136813163757324e-01,8.838440099877864498e-02
-6.834734082221984863e-01,8.834300157626584493e-02
-6.828331351280212402e-01,8.829929447835827006e-02
-6.821928620338439941e-01,8.825311854728346006e-02
-6.815526485443115234e-01,8.820435115716573904e-02
-6.809123754501342773e-01,8.815285338732881115e-02
-6.802721023559570312e-01,8.809843575857279063e-02
-6.796318888664245605e-01,8.804095913406673191e-02
-6.789916157722473145e-01,8.798023715516034571e-02
-6.783513426780700684e-01,8.791612495951017792e-02
-6.777110695838928223e-01,8.784841976877100223e-02
-6.770708560943603516e-01,8.777697897055158904e-02
-6.764305830001831055e-01,8.770157215036222809e-02
-6.757903099060058594e-01,8.762206496676050449e-02
-6.751500964164733887e-01,8.753824373105700829e-02
-6.745098233222961426e-01,8.744991871348251067e-02
-6.738695502281188965e-01,8.735689149418934818e-02
-6.732292771339416504e-01,8.725899201264430971e-02
-6.725890636444091797e-01,8.715604539381960336e-02
-6.719487905502319336e-01,8.704777682246156445e-02
-6.713085174560546875e-01,8.693409605856583511e-02
-6.706683039665222168e-01,8.681475413693817700e-02
-6.700280308723449707e-01,8.668959616018678815e-02
-6.693877577781677246e-01,8.655841632485294923e-02
-6.687474846839904785e-01,8.642105040535952298e-02
-6.681072711944580078e-01,8.627735043132123138e-02
-6.674669981002807617e-01,8.612711206307377410e-02
-6.668267250061035156e-01,8.597019729627541906e-02
-6.661865115165710449e-01,8.580646970622041181e-02
-6.655462384223937988e-01,8.563577374890440908e-02
-6.649059653282165527e-01,8.545798659597814151e-02
-6.642656922340393066e-01,8.527298448326092739e-02
-6.636254787445068359e-01,8.508068881946595496e-02
-6.629852056503295898e-01,8.488101679862136706e-02
-6.623449325561523438e-01,8.467384220389106986e-02
-6.617047190666198730e-01,8.445917872575670060e-02
-6.610644459724426270e-01,8.423692205643007469e-02
-6.604241728782653809e-01,8.400707737787405094e-02
-6.597838997840881348e-01,8.376964245723739211e-02
-6.591436862945556641e-01,8.352463828269662827e-02
-6.585034132003784180e-01,8.327210539260665456e-02
-6.578631401062011719e-01,8.301206968030250266e-02
-6.572229266166687012e-01,8.274465005241982141e-02
-6.565826535224914551e-01,8.246993856987971938e-02
-6.559423804283142090e-01,8.218804207363916703e-02
-6.553021073341369629e-01,8.189912000845156470e-02
-6.546618938446044922e-01,8.160338309439474358e-02
-6.540216207504272461e-01,8.130097622513510203e-02
-6.533813476562500000e-01,8.099213518477377249e-02
-6.527411341667175293e-01,8.067715462029845241e-02
-6.521008610725402832e-01,8.035623101059696793e-02
-6.514605879783630371e-01,8.002970623808725037e-02
-6.508203148841857910e-01,7.969789362981494207e-02
-6.501801013946533203e-01,7.936118208857134704e-02
-6.495398283004760742e-01,7.901982062855017475e-02
-6.488995552062988281e-01,7.867429401134407030e-02
-6.482593417167663574e-01,7.832501257949830986e-02
-6.476190686225891113e-01,7.797235786840683858e-02
-6.469787955284118652e-01,7.761678677248795566e-02
-6.463385224342346191e-01,7.725879772403487777e-02
-6.456983089447021484e-01,7.689888995234284153e-02
-6.450580358505249023e-01,7.653749454930469653e-02
-6.444177627563476562e-01,7.617519428617747224e-02
-6.437775492668151855e-01,7.581251578695002991e-02
-6.431372761726379395e-01,7.544994306288188568e-02
-6.424970030784606934e-01,7.508804789428724646e-02
-6.418567299842834473e-01,7.472740319857695823e-02
-6.412165164947509766e-01,7.436859341082380226e-02
-6.405762434005737305e-01,7.401212635126253048e-02
-6.399359703063964844e-01,7.365859402433638792e-02
-6.392957568168640137e-01,7.330861940619115558e-02
-6.386554837226867676e-01,7.296268553558560299e-02
-6.380152106285095215e-01,7.262139512040732825e-02
-6.373749375343322754e-01,7.228530676263655863e-02
-6.367347240447998047e-01,7.195499741531197202e-02
-6.360944509506225586e-01,7.163092673678672639e-02
-6.354541778564453125e-01,7.131370123542257744e-02
-6.348139643669128418e-01,7.100384550065008682e-02
-6.341736912727355957e-01,7.070178717604447272e-02
-6.335334181785583496e-01,7.040806751341310843e-02
-6.328931450843811035e-01,7.012313563901795277e-02
-6.322529315948486328e-01,6.984745189942698218e-02
-6.316126585006713867e-01,6.958142116211396555e-02
-6.309723854064941406e-01,6.932547315841297575e-02
-6.303321719169616699e-01,6.907996042843844720e-02
-6.296918988227844238e-01,6.884525865341872830e-02
-6.290516257286071777e-01,6.862167048591238938e-02
-6.284113526344299316e-01,6.840950011612623172e-02
-6.277711391448974609e-01,6.820909992628632068e-02
-6.271308660507202148e-01,6.802059860620257581e-02
-6.264905929565429688e-01,6.784428067132530771e-02
-6.258503794670104980e-01,6.768033780318649661e-02
-6.252101063728332520e-01,6.752888569233883587e-02
-6.245698332786560059e-01,6.739007852964107315e-02
-6.239295601844787598e-01,6.726400557315770357e-02
-6.232893466949462891e-01,6.715076609023418186e-02
-6.226490736007690430e-01,6.705035026364747353e-02
-6.220088005065917969e-01,6.696279541317284867e-02
-6.213685870170593262e-01,6.688805346936099738e-02
-6.207283139228820801e-01,6.682609945978956745e-02
-6.200880408287048340e-01,6.677685574003389135e-02
-6.194477677345275879e-01,6.674020132503910574e-02
-6.188075542449951172e-01,6.671600670856348003e-02
-6.181672811508178711e-01,6.670411440935541947e-02
-6.175270080566406250e-01,6.670432500457490477e-02
-6.168867945671081543e-01,6.671643161831086744e-02
-6.162465214729309082e-01,6.674020758501431061e-02
-6.156062483787536621e-01,6.677539159085910114e-02
-6.149659752845764160e-01,6.682167568050623174e-02
-6.143257617950439453e-01,6.687878695335935930e-02
-6.136854887008666992e-01,6.694638839030897515e-02
-6.130452156066894531e-01,6.702415245673609689e-02
-6.124050021171569824e-01,6.711168103314069100e-02
-6.117647290229797363e-01,6.720860359058455913e-02
-6.111244559288024902e-01,6.731454435394290670e-02
-6.104841828346252441e-01,6.742906536772919068e-02
-6.098439693450927734e-01,6.755173535971703558e-02
-6.092036962509155273e-01,6.768213320917570996e-02
-6.085634231567382812e-01,6.781978915117781170e-02
-6.079232096672058105e-01,6.796420725297735999e-02
-6.072829365730285645e-01,6.811493537759050199e-02
-6.066426634788513184e-01,6.827147515359843766e-02
-6.060023903846740723e-01,6.843333676387342024e-02
-6.053621768951416016e-01,6.859994733525898170e-02
-6.047219038009643555e-01,6.877082588825711440e-02
-6.040816307067871094e-01,6.894544160630022844e-02
-6.034414172172546387e-01,6.912323671850195694e-02
-6.028011441230773926e-01,6.930368353496563216e-02
-6.021608710289001465e-01,6.948623078113103091e-02
-6.015205979347229004e-01,6.967029700748339494e-02
-6.008803844451904297e-01,6.985528722409561908e-02
-6.002401113510131836e-01,7.004071946441747798e-02
-5.995998382568359375e-01,7.022593013977740384e-02
-5.989596247673034668e-01,7.041037409824690840e-02
-5.983193516731262207e-01,7.059348214878857775e-02
-5.976790785789489746e-01,7.077466871634552348e-02
-5.970388054847717285e-01,7.095334754906357233e-02
-5.963985919952392578e-01,7.112888204066480924e-02
-5.957583189010620117e-01,7.130076775377247600e-02
-5.951180458068847656e-01,7.146838127495946935e-02
-5.944778323173522949e-01,7.163114620525767862e-02
-5.938375592231750488e-01,7.178849738767256738e-02
-5.931972861289978027e-01,7.193985003943170753e-02
-5.925570130348205566e-01,7.208463690686706116e-02
-5.919167995452880859e-01,7.222230303534793450e-02
-5.912765264511108398e-01,7.235230715417007019e-02
-5.906362533569335938e-01,7.247412203215786164e-02
-5.899960398674011230e-01,7.258717687042803846e-02
-5.893557667732238770e-01,7.269099757045260901e-02
-5.887154936790466309e-01,7.278511699193357387e-02
-5.880752205848693848e-01,7.286900585927202911e-02
-5.874350070953369141e-01,7.294222875914524451e-02
-5.867947340011596680e-01,7.300437652876734518e-02
-5.861544609069824219e-01,7.305502261723528790e-02
-5.855142474174499512e-01,7.309378883566752805e-02
-5.848739743232727051e-01,7.312034666971722885e-02
-5.842337012290954590e-01,7.313436107096693561e-02
-5.835934281349182129e-01,7.313558979871181975e-02
-5.829532146453857422e-01,7.312375307344165520e-02
-5.823129415512084961e-01,7.309870391411443791e-02
-5.816726684570312500e-01,7.306029776062628045e-02
-5.810324549674987793e-01,7.300838375670659630e-02
-5.803921818733215332e-01,7.294299588648422983e-02
-5.797519087791442871e-01,7.286407136624539760e-02
-5.791116356849670410e-01,7.277174089364413234e-02
-5.784714221954345703e-01,7.266611767411834677e-02
-5.778311491012573242e-01,7.254739086229378131e-02
-5.771908760070800781e-01,7.241585352965929090e-02
-5.765506625175476074e-01,7.227183351385813026e-02
-5.759103894233703613e-01,7.211574163470313437e-02
-5.752701163291931152e-01,7.194810488893033096e-02
-5.746298432350158691e-01,7.176945508240972771e-02
-5.739896297454833984e-01,7.158049411639222370e-02
-5.733493566513061523e-01,7.138194247198548226e-02
-5.727090835571289062e-01,7.117465131966493885e-02
-5.720688700675964355e-01,7.095954975183360602e-02
-5.714285969734191895e-01,7.073761381781196178e-02
-5.707883238792419434e-01,7.051001637121157017e-02
-5.701480507850646973e-01,7.027792578326952366e-02
-5.695078372955322266e-01,7.004269231193260836e-02
-5.688675642013549805e-01,6.980564148237711208e-02
-5.682272911071777344e-01,6.956831140640229449e-02
-5.675870776176452637e-01,6.933235021132233555e-02
-5.669468045234680176e-01,6.909935882003948038e-02
-5.663065314292907715e-01,6.887116589547481738e-02
-5.656662583351135254e-01,6.864964726069633372e-02
-5.650260448455810547e-01,6.843680958169473527e-02
-5.643857717514038086e-01,6.823466527309207663e-02
-5.637454986572265625e-01,6.804538254261149888e-02
-5.631052851676940918e-01,6.787122592532179866e-02
-5.624650120735168457e-01,6.771446496940125570e-02
-5.618247389793395996e-01,6.757751677788625955e-02
-5.611844658851623535e-01,6.746282190281860380e-02
-5.605442523956298828e-01,6.737296121700087070e-02
-5.599039793014526367e-01,6.731045078400610393e-02
-5.592637062072753906e-01,6.727802013057671005e-02
-5.586234927177429199e-01,6.727831730989208836e-02
-5.579832196235656738e-01,6.731407922454657466e-02
-5.573429465293884277e-01,6.738811342184281017e-02
-5.567026734352111816e-01,6.750319637619561774e-02
-5.560624599456787109e-01,6.766214693415228965e-02
-5.554221868515014648e-01,6.786781682248399505e-02
-5.547819137573242188e-01,6.812304929533441467e-02
-5.541416406631469727e-01,6.843063988253561547e-02
-5.535014271736145020e-01,6.879339449337340540e-02
-5.528611540794372559e-01,6.921419286596286469e-02
-5.522208809852600098e-01,6.969570643187772419e-02
-5.515806674957275391e-01,7.024064922181594284e-02
-5.509403944015502930e-01,7.085176355803657344e-02
-5.503001213073730469e-01,7.153159292938404690e-02
-5.496598482131958008e-01,7.228268161829642935e-02
-5.490196347236633301e-01,7.310736483520363649e-02
-5.483793616294860840e-01,7.400816377531604928e-02
-5.477390885353088379e-01,7.498724164111880697e-02
-5.470988750457763672e-01,7.604664994785315102e-02
-5.464586019515991211e-01,7.718855867105745006e-02
-5.458183288574218750e-01,7.841478802832213546e-02
-5.451780557632446289e-01,7.972705604568108839e-02
-5.445378422737121582e-01,8.112681067489013742e-02
-5.438975691795349121e-01,8.261575244126628803e-02
-5.432572960853576660e-01,8.419498307441042328e-02
-5.426170825958251953e-01,8.586545746180540561e-02
-5.419768095016479492e-01,8.762836073571822482e-02
-5.413365364074707031e-01,8.948424525643705607e-02
-5.406962633132934570e-01,9.143366759807225463e-02
-5.400560498237609863e-01,9.347666087210360075e-02
-5.394157767295837402e-01,9.561374752310181080e-02
-5.387755036354064941e-01,9.784460216043955327e-02
-5.381352901458740234e-01,1.001686601674975918e-01
-5.374950170516967773e-01,1.025858006281250567e-01
-5.368547439575195312e-01,1.050949956907443195e-01
-5.362144708633422852e-01,1.076952272212956530e-01
-5.355742573738098145e-01,1.103850017576686326e-01
-5.349339842796325684e-01,1.131633051328257977e-01
-5.342937111854553223e-01,1.160281991136260515e-01
-5.336534976959228516e-01,1.189774113045851678e-01
-5.330132246017456055e-01,1.220093481782278388e-01
-5.323729515075683594e-01,1.251212773968664038e-01
-5.317326784133911133e-01,1.283106158807694186e-01
-5.310924649238586426e-01,1.315741544599449142e-01
-5.304521918296813965e-01,1.349094342376573330e-01
-5.298119187355041504e-01,1.383128830767121897e-01
-5.291717052459716797e-01,1.417806642233783165e-01
-5.285314321517944336e-01,1.453097603716182462e-01
-5.278911590576171875e-01,1.488959766328443735e-01
-5.272508859634399414e-01,1.525352655273817248e-01
-5.266106724739074707e-01,1.562230419366557044e-01
-5.259703993797302246e-01,1.599556770963013186e-01
-5.253301262855529785e-01,1.637282958823202961e-01
-5.246899127960205078e-01,1.675359028298526454e-01
-5.240496397018432617e-01,1.713744448151448552e-01
-5.234093666076660156e-01,1.752387669740462783e-01
-5.227690935134887695e-01,1.791238855835421973e-01
-5.221288800239562988e-01,1.830244474696338663e-01
-5.214886069297790527e-01,1.869361348701792380e-01
-5.208483338356018066e-01,1.908535127665080822e-01
-5.202081203460693359e-01,1.947710905491115696e-01
-5.195678472518920898e-01,1.986845177228628856e-01
-5.189275741577148438e-01,2.025883392920206916e-01
-5.182873010635375977e-01,2.064775266907066253e-01
-5.176470875740051270e-01,2.103467364729407763e-01
-5.170068144798278809e-01,2.141918276617182926e-01
-5.163665413856506348e-01,2.180075590356622683e-01
-5.157263278961181641e-01,2.217889457294042188e-01
-5.150860548019409180e-01,2.255321237975365101e-01
-5.144457817077636719e-01,2.292323009973462611e-01
-5.138055086135864258e-01,2.328852798625766773e-01
-5.131652951240539551e-01,2.364866576995292569e-01
-5.125250220298767090e-01,2.400332069787554090e-01
-5.118847489356994629e-01,2.435209757829541743e-01
-5.112445354461669922e-01,2.469462200946619390e-01
-5.106042623519897461e-01,2.503063993995051639e-01
-5.099639892578125000e-01,2.535982657243414096e-01
-5.093237161636352539e-01,2.568191298914124232e-01
-5.086835026741027832e-01,2.599663106816860747e-01
-5.080432295799255371e-01,2.630383065527759356e-01
-5.074029564857482910e-01,2.660329289228542393e-01
-5.067627429962158203e-01,2.689483862723545116e-01
-5.061224699020385742e-01,2.717839643350319356e-01
-5.054821968078613281e-01,2.745384069806280358e-01
-5.048419237136840820e-01,2.772110653957620130e-01
-5.042017102241516113e-01,2.798012825640467938e-01
-5.035614371299743652e-01,2.823094654983790974e-01
-5.029211640357971191e-01,2.847355757406386800e-01
-5.022809505462646484e-01,2.870798382556545292e-01
-5.016406774520874023e-01,2.893434364094327194e-01
-5.010004043579101562e-01,2.915271702328237069e-01
-5.003601312637329102e-01,2.936322883050186405e-01
-4.997198879718780518e-01,2.956602079640759939e-01
-4.990796446800231934e-01,2.976127434340591904e-01
-4.984394013881683350e-01,2.994918473715584284e-01
-4.977991282939910889e-01,3.012997792482652315e-01
-4.971588850021362305e-01,3.030387213707328442e-01
-4.965186119079589844e-01,3.047113358453534815e-01
-4.958783686161041260e-01,3.063201845250294042e-01
-4.952380955219268799e-01,3.078682286167868654e-01
-4.945978522300720215e-01,3.093583271187076988e-01
-4.939576089382171631e-01,3.107936074024317818e-01
-4.933173358440399170e-01,3.121773055268199926e-01
-4.926770925521850586e-01,3.135125865889505370e-01
-4.920368194580078125e-01,3.148028745995032907e-01
-4.913965761661529541e-01,3.160514371644072007e-01
-4.907563030719757080e-01,3.172617967600972477e-01
-4.901160597801208496e-01,3.184372655758078707e-01
-4.894758164882659912e-01,3.195813613106732731e-01
-4.888355433940887451e-01,3.206975285665989439e-01
-4.881953001022338867e-01,3.217890660764304300e-01
-4.875550270080566406e-01,3.228594803506941169e-01
-4.869147837162017822e-01,3.239119258640705823e-01
-4.862745106220245361e-01,3.249497995382699678e-01
-4.856342673301696777e-01,3.259761544025137070e-01
-4.849940240383148193e-01,3.269941461224337154e-01
-4.843537509441375732e-01,3.280068107094820107e-01
-4.837135076522827148e-01,3.290169461972198839e-01
-4.830732345581054688e-01,3.300274305422563614e-01
-4.824329912662506104e-01,3.310408458148357269e-01
-4.817927181720733643e-01,3.320598139706536500e-01
-4.811524748802185059e-01,3.330866236081595488e-01
-4.805122315883636475e-01,3.341236394322772973e-01
-4.798719584941864014e-01,3.351729921907429244e-01
-4.792317152023315430e-01,3.362365656351791188e-01
-4.785914421081542969e-01,3.373162853776969783e-01
-4.779511988162994385e-01,3.384137129054876070e-01
-4.773109257221221924e-01,3.395304869606254883e-01
-4.766706824302673340e-01,3.406678341992561698e-01
-4.760304391384124756e-01,3.418270266290157622e-01
-4.753901660442352295e-01,3.430091287623762142e-01
-4.747499227523803711e-01,3.442149371992409002e-01
-4.741096496582031250e-01,3.454452490525894426e-01
-4.734694063663482666e-01,3.467005449267723804e-01
-4.728291332721710205e-01,3.479813327288159286e-01
-4.721888899803161621e-01,3.492877314275517620e-01
-4.715486466884613037e-01,3.506199176547792895e-01
-4.709083735942840576e-01,3.519778801487731812e-01
-4.702681303024291992e-01,3.533613018567263175e-01
-4.696278572082519531e-01,3.547699578970049394e-01
-4.689876139163970947e-01,3.562032353105148985e-01
-4.683473408222198486e-01,3.576606350724080841e-01
-4.677070975303649902e-01,3.591412853758493284e-01
-4.670668542385101318e-01,3.606443306622137968e-01
-4.664265811443328857e-01,3.621688808521943415e-01
-4.657863378524780273e-01,3.637136495617738774e-01
-4.651460647583007812e-01,3.652775402820522821e-01
-4.645058214664459229e-01,3.668590567710721118e-01
-4.638655483722686768e-01,3.684569254364671309e-01
-4.632253050804138184e-01,3.700694342131605197e-01
-4.625850617885589600e-01,3.716950216619321345e-01
-4.619447886943817139e-01,3.733320659357737270e-01
-4.613045454025268555e-01,3.749786284523617397e-01
-4.606642723083496094e-01,3.766329663148741957e-01
-4.600240290164947510e-01,3.782930645283197890e-01
-4.593837559223175049e-01,3.799570512067580452e-01
-4.587435126304626465e-01,3.816227930107745081e-01
-4.581032693386077881e-01,3.832882502860361917e-01
-4.574629962444305420e-01,3.849514504946665028e-01
-4.568227529525756836e-01,3.866100998738959404e-01
-4.561824798583984375e-01,3.882622217586075841e-01
-4.555422365665435791e-01,3.899055132874722496e-01
-4.549019634723663330e-01,3.915379840216028917e-01
-4.542617201805114746e-01,3.931573458334236548e-01
-4.536214768886566162e-01,3.947615529092334263e-01
-4.529812037944793701e-01,3.963485607985384185e-01
-4.523409605026245117e-01,3.979161980954106781e-01
-4.517006874084472656e-01,3.994625303509753422e-01
-4.510604441165924072e-01,4.009854410200555108e-01
-4.504201710224151611e-01,4.024831717206369674e-01
-4.497799277305603027e-01,4.039536836182109347e-01
-4.491396844387054443e-01,4.053952865771606184e-01
-4.484994113445281982e-01,4.068062737657935912e-01
-4.478591680526733398e-01,4.081849208212280367e-01
-4.472188949584960938e-01,4.095297840673763901e-01
-4.465786516666412354e-01,4.108392740966637646e-01
-4.459383785724639893e-01,4.121121918569699005e-01
-4.452981352806091309e-01,4.133471136204818208e-01
-4.446578919887542725e-01,4.145429845110633060e-01
-4.440176188945770264e-01,4.156988329736730492e-01
-4.433773756027221680e-01,4.168136561340820556e-01
-4.427371025085449219e-01,4.178866936059115744e-01
-4.420968592166900635e-01,4.189172387178210499e-01
-4.414565861225128174e-01,4.199048264928659790e-01
-4.408163428306579590e-01,4.208489201932410495e-01
-4.401760995388031006e-01,4.217492996685416884e-01
-4.395358264446258545e-01,4.226057866058718915e-01
-4.388955831527709961e-01,4.234182820416783066e-01
-4.382553100585937500e-01,4.241868978727887374e-01
-4.376150667667388916e-01,4.249118214935827531e-01
-4.369747936725616455e-01,4.255933533995719387e-01
-4.363345503807067871e-01,4.262318799482001097e-01
-4.356943070888519287e-01,4.268279409156150450e-01
-4.350540339946746826e-01,4.273822200923964587e-01
-4.344137907028198242e-01,4.278953829073928183e-01
-4.337735176086425781e-01,4.283683179767061588e-01
-4.331332743167877197e-01,4.288018587104875934e-01
-4.324930012226104736e-01,4.291970800479214532e-01
-4.318527579307556152e-01,4.295550076464014211e-01
-4.312124848365783691e-01,4.298767820626228087e-01
-4.305722415447235107e-01,4.301635985998526479e-01
-4.299319982528686523e-01,4.304166766392762966e-01
-4.292917251586914062e-01,4.306373525633326871e-01
-4.286514818668365479e-01,4.308269367434531816e-01
-4.280112087726593018e-01,4.309867673554821366e-01
-4.273709654808044434e-01,4.311182047536297191e-01
-4.267306923866271973e-01,4.312226745171083842e-01
-4.260904490947723389e-01,4.313015065651013558e-01
-4.254502058029174805e-01,4.313561326644510530e-01
-4.248099327087402344e-01,4.313879009070307191e-01
-4.241696894168853760e-01,4.313981676547324895e-01
-4.235294163227081299e-01,4.313882657572776225e-01
-4.228891730308532715e-01,4.313594895644436988e-01
-4.222488999366760254e-01,4.313130886814207088e-01
-4.216086566448211670e-01,4.312502886994220574e-01
-4.209684133529663086e-01,4.311722297224802602e-01
-4.203281402587890625e-01,4.310800577785913745e-01
-4.196878969669342041e-01,4.309747794686562550e-01
-4.190476238727569580e-01,4.308574408182073157e-01
-4.184073805809020996e-01,4.307289386204535830e-01
-4.177671074867248535e-01,4.305901341259494863e-01
-4.171268641948699951e-01,4.304418315142601870e-01
-4.164866209030151367e-01,4.302847441525505801e-01
-4.158463478088378906e-01,4.301195155857966412e-01
-4.152061045169830322e-01,4.299467692250860118e-01
-4.145658314228057861e-01,4.297669760820106433e-01
-4.139255881309509277e-01,4.295805841201305597e-01
-4.132853150367736816e-01,4.293880027026117929e-01
-4.126450717449188232e-01,4.291895175552751240e-01
-4.120048284530639648e-01,4.289853696734517996e-01
-4.113645553588867188e-01,4.287757473541278230e-01
-4.107243120670318604e-01,4.285607955478614173e-01
-4.100840389728546143e-01,4.283405971245093369e-01
-4.094437956809997559e-01,4.281151825987841164e-01
-4.088035225868225098e-01,4.278845313743513401e-01
-4.081632792949676514e-01,4.276485963343770180e-01
-4.075230360031127930e-01,4.274072716306926978e-01
-4.068827629089355469e-01,4.271604604018826024e-01
-4.062425196170806885e-01,4.269080211264997260e-01
-4.056022465229034424e-01,4.266497810045430938e-01
-4.049620032310485840e-01,4.263855808567846850e-01
-4.043217301368713379e-01,4.261151986452347273e-01
-4.036814868450164795e-01,4.258384737271834197e-01
-4.030412435531616211e-01,4.255552254239955978e-01
-4.024009704589843750e-01,4.252652161301062606e-01
-4.017607271671295166e-01,4.249682961143785853e-01
-4.011204540729522705e-01,4.246642920523671094e-01
-4.004802107810974121e-01,4.243530736503133838e-01
-3.998399376869201660e-01,4.240344972563905301e-01
-3.991996943950653076e-01,4.237084693800285962e-01
-3.985594511032104492e-01,4.233749009132603547e-01
-3.979191780090332031e-01,4.230337372224592940e-01
-3.972789347171783447e-01,4.226849617995922515e-01
-3.966386616230010986e-01,4.223285963300735801e-01
-3.959984183311462402e-01,4.219646823164922012e-01
-3.953581452369689941e-01,4.215932946217026966e-01
-3.947179019451141357e-01,4.212145735635863808e-01
-3.940776586532592773e-01,4.208286382727441932e-01
-3.934373855590820312e-01,4.204356789426721974e-01
-3.927971422672271729e-01,4.200359301584226657e-01
-3.921568691730499268e-01,4.196296074313048408e-01
-3.915166258811950684e-01,4.192170360138893770e-01
-3.908763527870178223e-01,4.187984685015724295e-01
-3.902361094951629639e-01,4.183743235802914739e-01
-3.895958662033081055e-01,4.179448658911830705e-01
-3.889555931091308594e-01,4.175105249779376138e-01
-3.883153498172760010e-01,4.170717158435603977e-01
-3.876750767230987549e-01,4.166288195659948457e-01
-3.870348334312438965e-01,4.161822791613571937e-01
-3.863945603370666504e-01,4.157325176451767135e-01
-3.857543170452117920e-01,4.152799837176708309e-01
-3.851140737533569336e-01,4.148251501291566612e-01
-3.844738006591796875e-01,4.143684140644090519e-01
-3.838335573673248291e-01,4.139102462203760879e-01
-3.831932842731475830e-01,4.134510722358655244e-01
-3.825530409812927246e-01,4.129913318644624631e-01
-3.819127678871154785e-01,4.125313917153672350e-01
-3.812725245952606201e-01,4.120717250552146105e-01
-3.806322813034057617e-01,4.116126522926819575e-01
-3.799920082092285156e-01,4.111545450620055497e-01
-3.793517649173736572e-01,4.106977488060250536e-01
-3.787114918231964111e-01,4.102425477463351733e-01
-3.780712485313415527e-01,4.097892698675735801e-01
-3.774309754371643066e-01,4.093381482359341739e-01
-3.767907321453094482e-01,4.088894464148165042e-01
-3.761504888534545898e-01,4.084433708028476495e-01
-3.755102157592773438e-01,4.080000456911720974e-01
-3.748699724674224854e-01,4.075596628113142827e-01
-3.742296993732452393e-01,4.071223439245752473e-01
-3.735894560813903809e-01,4.066881775141970579e-01
-3.729491829872131348e-01,4.062572126048165089e-01
-3.723089396953582764e-01,4.058295453833515865e-01
-3.716686964035034180e-01,4.054051247392997936e-01
-3.710284233093261719e-01,4.049839585652446061e-01
-3.703881800174713135e-01,4.045660365925081159e-01
-3.697479069232940674e-01,4.041512711980157491e-01
-3.691076636314392090e-01,4.037396275417339808e-01
-3.684673905372619629e-01,4.033309820532045009e-01
-3.678271472454071045e-01,4.029252607117204121e-01
-3.671869039535522461e-01,4.025223305416512076e-01
-3.665466308593750000e-01,4.021220351090097900e-01
-3.659063875675201416e-01,4.017242730554966279e-01
-3.652661144733428955e-01,4.013288639987946382e-01
-3.646258711814880371e-01,4.009356944632820330e-01
-3.639855980873107910e-01,4.005445482670859647e-01
-3.633453547954559326e-01,4.001553258092460652e-01
-3.627051115036010742e-01,3.997678235202553054e-01
-3.620648384094238281e-01,3.993818838131337756e-01
-3.614245951175689697e-01,3.989973650758757984e-01
-3.607843220233917236e-01,3.986140764481831411e-01
-3.601440787315368652e-01,3.982319150562325660e-01
-3.595038056373596191e-01,3.978506953715514882e-01
-3.588635623455047607e-01,3.974703086796487206e-01
-3.582233190536499023e-01,3.970905756912506135e-01
-3.575830459594726562e-01,3.967113682181393486e-01
-3.569428026676177979e-01,3.963326257355896942e-01
-3.563025295734405518e-01,3.959541584046153417e-01
-3.556622862815856934e-01,3.955759177134661186e-01
-3.550220131874084473e-01,3.951977388001721714e-01
-3.543817698955535889e-01,3.948195834595615850e-01
-3.537415266036987305e-01,3.944413275329852198e-01
-3.531012535095214844e-01,3.940628781121615631e-01
-3.524610102176666260e-01,3.936841854290462628e-01
-3.518207371234893799e-01,3.933051074892590648e-01
-3.511804938316345215e-01,3.929256280131041557e-01
-3.505402207374572754e-01,3.925456403753884160e-01
-3.498999774456024170e-01,3.921650677072046065e-01
-3.492597341537475586e-01,3.917838586519835076e-01
-3.486194610595703125e-01,3.914018838077684137e-01
-3.479792177677154541e-01,3.910191274302814435e-01
-3.473389446735382080e-01,3.906354635611304360e-01
-3.466987013816833496e-01,3.902508147668122263e-01
-3.460584282875061035e-01,3.898650714854294819e-01
-3.454181849956512451e-01,3.894782124488749275e-01
-3.447779119014739990e-01,3.890900621205437560e-01
-3.441376686096191406e-01,3.887005583709197687e-01
-3.434974253177642822e-01,3.883095974938948203e-01
-3.428571522235870361e-01,3.879170498883381946e-01
-3.422169089317321777e-01,3.875228222346578377e-01
-3.415766358375549316e-01,3.871267642250675323e-01
-3.409363925457000732e-01,3.867288256810592628e-01
-3.402961194515228271e-01,3.863288038946537384e-01
-3.396558761596679688e-01,3.859266514535368842e-01
-3.390156328678131104e-01,3.855222118868422143e-01
-3.383753597736358643e-01,3.851153444950985438e-01
-3.377351164817810059e-01,3.847060024664248346e-01
-3.370948433876037598e-01,3.842940203732885251e-01
-3.364546000957489014e-01,3.838793478472144471e-01
-3.358143270015716553e-01,3.834618320871885366e-01
-3.351740837097167969e-01,3.830414583406991369e-01
-3.345338404178619385e-01,3.826181039297722464e-01
-3.338935673236846924e-01,3.821917571289530358e-01
-3.332533240318298340e-01,3.817623744288800580e-01
-3.326130509376525879e-01,3.813298976149992470e-01
-3.319728076457977295e-01,3.808944006547765326e-01
-3.313325345516204834e-01,3.804558274564557863e-01
-3.306922912597656250e-01,3.800143103425805968e-01
-3.300520479679107666e-01,3.795698897890780188e-01
-3.294117748737335205e-01,3.791226622670507140e-01
-3.287715315818786621e-01,3.786727884915404019e-01
-3.281312584877014160e-01,3.782203834606749915e-01
-3.274910151958465576e-01,3.777656889619178671e-01
-3.268507421016693115e-01,3.773089048930500233e-01
-3.262104988098144531e-01,3.768503219652501457e-01
-3.255702555179595947e-01,3.763902056047201405e-01
-3.249299824237823486e-01,3.759288840130441400e-01
-3.242897391319274902e-01,3.754667290873916485e-01
-3.236494660377502441e-01,3.750041002588817562e-01
-3.230092227458953857e-01,3.745414819363990233e-01
-3.223689496517181396e-01,3.740793017808772269e-01
-3.217287063598632812e-01,3.736180613272770401e-01
-3.210884630680084229e-01,3.731582594692341992e-01
-3.204481899738311768e-01,3.727004167060576911e-01
-3.198079466819763184e-01,3.722451902341097352e-01
-3.191676735877990723e-01,3.717930928181751860e-01
-3.185274302959442139e-01,3.713448063617592609e-01
-3.178871572017669678e-01,3.709009138016763352e-01
-3.172469139099121094e-01,3.704621317659100299e-01
-3.166066706180572510e-01,3.700291095194869762e-01
-3.159663975238800049e-01,3.696024954763101888e-01
-3.153261542320251465e-01,3.691830272659206713e-01
-3.146858811378479004e-01,3.687714016081522495e-01
-3.140456378459930420e-01,3.683682949791720063e-01
-3.134053647518157959e-01,3.679744411772145618e-01
-3.127651214599609375e-01,3.675905203467868532e-01
-3.121248781681060791e-01,3.672172433881994991e-01
-3.114846050739288330e-01,3.668552532212352446e-01
-3.108443617820739746e-01,3.665052681541665081e-01
-3.102040886878967285e-01,3.661679053601902822e-01
-3.095638453960418701e-01,3.658438551553304663e-01
-3.089235723018646240e-01,3.655336487308264992e-01
-3.082833290100097656e-01,3.652379273528976178e-01
-3.076430857181549072e-01,3.649572576009125768e-01
-3.070028126239776611e-01,3.646921187949030418e-01
-3.063625693321228027e-01,3.644430599614998378e-01
-3.057222962379455566e-01,3.642105065193597113e-01
-3.050820529460906982e-01,3.639949085696123632e-01
-3.044417798519134521e-01,3.637965969462997329e-01
-3.038015365600585938e-01,3.636159558305247508e-01
-3.031612932682037354e-01,3.634532731848887366e-01
-3.025210201740264893e-01,3.633087698480528260e-01
-3.018807768821716309e-01,3.631826870940169094e-01
-3.012405037879943848e-01,3.630751436908878915e-01
-3.006002604961395264e-01,3.629862593511297142e-01
-2.999599874019622803e-01,3.629160710977363813e-01
-2.993197441101074219e-01,3.628645793666862573e-01
-2.986795008182525635e-01,3.628317505417761879e-01
-2.980392277240753174e-01,3.628174489712803208e-01
-2.973989844322204590e-01,3.628215242404078111e-01
-2.967587113380432129e-01,3.628437612647115174e-01
-2.961184680461883545e-01,3.628839051524037629e-01
-2.954781949520111084e-01,3.629416028897241020e-01
-2.948379516601562500e-01,3.630165145407442395e-01
-2.941977083683013916e-01,3.631081578589681058e-01
-2.935574352741241455e-01,3.632161080555222910e-01
-2.929171919822692871e-01,3.633397911584821394e-01
-2.922769188880920410e-01,3.634786448897884270e-01
-2.916366755962371826e-01,3.636320013254352723e-01
-2.909964025020599365e-01,3.637991838833074532e-01
-2.903561592102050781e-01,3.639794343017426215e-01
-2.897159159183502197e-01,3.641720108857420257e-01
-2.890756428241729736e-01,3.643760387733019357e-01
-2.884353995323181152e-01,3.645906400862406471e-01
-2.877951264381408691e-01,3.648149391993316115e-01
-2.871548831462860107e-01,3.650478998893635918e-01
-2.865146100521087646e-01,3.652885601090174461e-01
-2.858743667602539062e-01,3.655358456890800412e-01
-2.852341234683990479e-01,3.657887226832725602e-01
-2.845938503742218018e-01,3.660460088053301142e-01
-2.839536070823669434e-01,3.663066126801992617e-01
-2.833133339881896973e-01,3.665693291507325924e-01
-2.826730906963348389e-01,3.668329357052853013e-01
-2.820328176021575928e-01,3.670962440609066846e-01
-2.813925743103027344e-01,3.673579714450339040e-01
-2.807523310184478760e-01,3.676168470653258247e-01
-2.801120579242706299e-01,3.678716146340894610e-01
-2.794718146324157715e-01,3.681209788187516097e-01
-2.788315415382385254e-01,3.683636036973352290e-01
-2.781912982463836670e-01,3.685981934941455762e-01
-2.775510251522064209e-01,3.688234577381961365e-01
-2.769107818603515625e-01,3.690380826671710857e-01
-2.762705385684967041e-01,3.692407587492949617e-01
-2.756302654743194580e-01,3.694302392733130880e-01
-2.749900221824645996e-01,3.696052292845912746e-01
-2.743497490882873535e-01,3.697644914369675462e-01
-2.737095057964324951e-01,3.699068021138534057e-01
-2.730692327022552490e-01,3.700310042725707405e-01
-2.724289894104003906e-01,3.701359301416333736e-01
-2.717887461185455322e-01,3.702204596747420418e-01
-2.711484730243682861e-01,3.702835006711482357e-01
-2.705082297325134277e-01,3.703240941836916100e-01
-2.698679566383361816e-01,3.703412511035839572e-01
-2.692277133464813232e-01,3.703340910316179624e-01
-2.685874402523040771e-01,3.703017279857179211e-01
-2.679471969604492188e-01,3.702434235660509998e-01
-2.673069238662719727e-01,3.701584613172754779e-01
-2.666666805744171143e-01,3.700462452616646303e-01
-2.660264372825622559e-01,3.699061907670593286e-01
-2.653861641883850098e-01,3.697378280273975193e-01
-2.647459208965301514e-01,3.695408005747848890e-01
-2.641056478023529053e-01,3.693147912175382963e-01
-2.634654045104980469e-01,3.690596035531128472e-01
-2.628251314163208008e-01,3.687751153369953627e-01
-2.621848881244659424e-01,3.684613177060964695e-01
-2.615446448326110840e-01,3.681182679964796201e-01
-2.609043717384338379e-01,3.677461045911485371e-01
-2.602641284465789795e-01,3.673451223323627168e-01
-2.596238553524017334e-01,3.669156339658443677e-01
-2.589836120605468750e-01,3.664581051300732639e-01
-2.583433389663696289e-01,3.659730250784347660e-01
-2.577030956745147705e-01,3.654610511772151682e-01
-2.570628523826599121e-01,3.649228793045220520e-01
-2.564225792884826660e-01,3.643592444170287159e-01
-2.557823359966278076e-01,3.637710472635786729e-01
-2.551420629024505615e-01,3.631591976368575558e-01
-2.545018196105957031e-01,3.625247436738154860e-01
-2.538615465164184570e-01,3.618686895771658918e-01
-2.532213032245635986e-01,3.611922315699178654e-01
-2.525810599327087402e-01,3.604964964312742381e-01
-2.519407868385314941e-01,3.597827237262993805e-01
-2.513005435466766357e-01,3.590522215464799771e-01
-2.506602704524993896e-01,3.583062497244533517e-01
-2.500200271606445312e-01,3.575462120867420879e-01
-2.493797689676284790e-01,3.567734185436526317e-01
-2.487395107746124268e-01,3.559892555564854177e-01
-2.480992525815963745e-01,3.551951332172995635e-01
-2.474589943885803223e-01,3.543924417958259632e-01
-2.468187510967254639e-01,3.535825478081662254e-01
-2.461784929037094116e-01,3.527668358862565690e-01
-2.455382347106933594e-01,3.519466715775174670e-01
-2.448979765176773071e-01,3.511233904058732591e-01
-2.442577183246612549e-01,3.502983071140670646e-01
-2.436174601316452026e-01,3.494726606298672600e-01
-2.429772019386291504e-01,3.486477409088157842e-01
-2.423369437456130981e-01,3.478246796751398584e-01
-2.416967004537582397e-01,3.470046785862583860e-01
-2.410564422607421875e-01,3.461887294259606840e-01
-2.404161840677261353e-01,3.453778982990725055e-01
-2.397759258747100830e-01,3.445731083478502654e-01
-2.391356676816940308e-01,3.437753094857614045e-01
-2.384954094886779785e-01,3.429852467597571675e-01
-2.378551512956619263e-01,3.422037351146975936e-01
-2.372149080038070679e-01,3.414314012114516572e-01
-2.365746498107910156e-01,3.406688407819129516e-01
-2.359343916177749634e-01,3.399165769288781114e-01
-2.352941334247589111e-01,3.391750439789960048e-01
-2.346538752317428589e-01,3.384446109232377431e-01
-2.340136170387268066e-01,3.377255777430678840e-01
-2.333733588457107544e-01,3.370181242371419472e-01
-2.327331155538558960e-01,3.363223852195940111e-01
-2.320928573608398438e-01,3.356384423775509163e-01
-2.314525991678237915e-01,3.349662346380752886e-01
-2.308123409748077393e-01,3.343057130084705619e-01
-2.301720827817916870e-01,3.336567133849719369e-01
-2.295318245887756348e-01,3.330190124988003930e-01
-2.288915663957595825e-01,3.323923182827321909e-01
-2.282513231039047241e-01,3.317763297594300553e-01
-2.276110649108886719e-01,3.311706024383540559e-01
-2.269708067178726196e-01,3.305746937188338563e-01
-2.263305485248565674e-01,3.299881301399647526e-01
-2.256902903318405151e-01,3.294103233088350180e-01
-2.250500321388244629e-01,3.288407535796533665e-01
-2.244097739458084106e-01,3.282787527787593973e-01
-2.237695306539535522e-01,3.277237168618860608e-01
-2.231292724609375000e-01,3.271749031118589279e-01
-2.224890142679214478e-01,3.266316425767330500e-01
-2.218487560749053955e-01,3.260932032379106893e-01
-2.212084978818893433e-01,3.255588292657085603e-01
-2.205682396888732910e-01,3.250277966784480554e-01
-2.199279814958572388e-01,3.244993158575120162e-01
-2.192877382040023804e-01,3.239726376198257540e-01
-2.186474800109863281e-01,3.234469650282840725e-01
-2.180072218179702759e-01,3.229215253285295795e-01
-2.173669636249542236e-01,3.223955863287635282e-01
-2.167267054319381714e-01,3.218683717419672519e-01
-2.160864472389221191e-01,3.213391056034180515e-01
-2.154461890459060669e-01,3.208070713727497747e-01
-2.148059457540512085e-01,3.202715690173634222e-01
-2.141656875610351562e-01,3.197318732059972746e-01
-2.135254293680191040e-01,3.191872805401096969e-01
-2.128851711750030518e-01,3.186371648633246068e-01
-2.122449129819869995e-01,3.180808559394980861e-01
-2.116046547889709473e-01,3.175177666150501565e-01
-2.109643965959548950e-01,3.169473045849091619e-01
-2.103241533041000366e-01,3.163689123356805410e-01
-2.096838951110839844e-01,3.157820339699703993e-01
-2.090436369180679321e-01,3.151861778977327333e-01
-2.084033787250518799e-01,3.145809013709177648e-01
-2.077631205320358276e-01,3.139657422451724855e-01
-2.071228623390197754e-01,3.133402980462287601e-01
-2.064826041460037231e-01,3.127042090874598834e-01
-2.058423459529876709e-01,3.120571050513172295e-01
-2.052021026611328125e-01,3.113987370149957634e-01
-2.045618444681167603e-01,3.107287795500375260e-01
-2.039215862751007080e-01,3.100470121925598121e-01
-2.032813280820846558e-01,3.093532435381156631e-01
-2.026410698890686035e-01,3.086473049281375225e-01
-2.020008116960525513e-01,3.079290382589263686e-01
-2.013605535030364990e-01,3.071984072625699724e-01
-2.007203102111816406e-01,3.064552936150732876e-01
-2.000800520181655884e-01,3.056996635498108184e-01
-1.994397938251495361e-01,3.049315415504794125e-01
-1.987995356321334839e-01,3.041509449809538523e-01
-1.981592774391174316e-01,3.033579534450110415e-01
-1.975190192461013794e-01,3.025526565298957138e-01
-1.968787610530853271e-01,3.017351994654591252e-01
-1.962385177612304688e-01,3.009057451152505891e-01
-1.955982595682144165e-01,3.000644572502855212e-01
-1.949580013751983643e-01,2.992115679518700944e-01
-1.943177431821823120e-01,2.983473241909981866e-01
-1.936774849891662598e-01,2.974719926946205462e-01
-1.930372267961502075e-01,2.965858546550590447e-01
-1.923969686031341553e-01,2.956892765576286664e-01
-1.917567253112792969e-01,2.947825729907336267e-01
-1.911164671182632446e-01,2.938660833748194534e-01
-1.904762089252471924e-01,2.929402090942634374e-01
-1.898359507322311401e-01,2.920053535987747750e-01
-1.891956925392150879e-01,2.910619255469764077e-01
-1.885554343461990356e-01,2.901103636446666911e-01
-1.879151761531829834e-01,2.891510824301493088e-01
-1.872749328613281250e-01,2.881845986474655952e-01
-1.866346746683120728e-01,2.872112857464523827e-01
-1.859944164752960205e-01,2.862316520123258101e-01
-1.853541582822799683e-01,2.852461639286580919e-01
-1.847139000892639160e-01,2.842552940771940762e-01
-1.840736418962478638e-01,2.832594954469254134e-01
-1.834333837032318115e-01,2.822592663362963883e-01
-1.827931404113769531e-01,2.812550850009420955e-01
-1.821528822183609009e-01,2.802473724648271158e-01
-1.815126240253448486e-01,2.792365692286367107e-01
-1.808723658323287964e-01,2.782231319382635348e-01
-1.802321076393127441e-01,2.772075196808398978e-01
-1.795918494462966919e-01,2.761901142312139790e-01
-1.789515912532806396e-01,2.751713379459683750e-01
-1.783113479614257812e-01,2.741515869870592148e-01
-1.776710897684097290e-01,2.731311842483021834e-01
-1.770308315753936768e-01,2.721104827775109314e-01
-1.763905733823776245e-01,2.710898350866832729e-01
-1.757503151893615723e-01,2.700695592633142184e-01
-1.751100569963455200e-01,2.690498600649431360e-01
-1.744697988033294678e-01,2.680310671135543998e-01
-1.738295555114746094e-01,2.670134186202703930e-01
-1.731892973184585571e-01,2.659970802764548559e-01
-1.725490391254425049e-01,2.649822326724731170e-01
-1.719087809324264526e-01,2.639690848380231714e-01
-1.712685227394104004e-01,2.629577230459050341e-01
-1.706282645463943481e-01,2.619483027171671807e-01
-1.699880063533782959e-01,2.609408752458204361e-01
-1.693477630615234375e-01,2.599355141320840445e-01
-1.687075048685073853e-01,2.589322438834344986e-01
-1.680672466754913330e-01,2.579311196949864993e-01
-1.674269884824752808e-01,2.569320918976760737e-01
-1.667867302894592285e-01,2.559351494612900346e-01
-1.661464720964431763e-01,2.549402880421540729e-01
-1.655062139034271240e-01,2.539473720588869554e-01
-1.648659706115722656e-01,2.529564051947286174e-01
-1.642257124185562134e-01,2.519672070348462078e-01
-1.635854542255401611e-01,2.509797413187975224e-01
-1.629451960325241089e-01,2.499938472967517811e-01
-1.623049378395080566e-01,2.490094047213711193e-01
-1.616646796464920044e-01,2.480262844591747395e-01
-1.610244214534759521e-01,2.470443287525760923e-01
-1.603841632604598999e-01,2.460633866028896222e-01
-1.597439199686050415e-01,2.450833218992070073e-01
-1.591036617755889893e-01,2.441039544206486944e-01
-1.584634035825729370e-01,2.431250928675283696e-01
-1.578231453895568848e-01,2.421466342620290924e-01
-1.571828871965408325e-01,2.411683716856809490e-01
-1.565426290035247803e-01,2.401901815020037745e-01
-1.559023708105087280e-01,2.392119234688516727e-01
-1.552621275186538696e-01,2.382334398146062071e-01
-1.546218693256378174e-01,2.372545649598714057e-01
-1.539816111326217651e-01,2.362751860009772997e-01
-1.533413529396057129e-01,2.352951905690465750e-01
-1.527010947465896606e-01,2.343144574008433345e-01
-1.520608365535736084e-01,2.333329163851765031e-01
-1.514205783605575562e-01,2.323504364490687202e-01
-1.507803350687026978e-01,2.313669846842909550e-01
-1.501400768756866455e-01,2.303824424230009882e-01
-1.494998186826705933e-01,2.293967625735504612e-01
-1.488595604896545410e-01,2.284099206146503747e-01
-1.482193022966384888e-01,2.274219029676434189e-01
-1.475790441036224365e-01,2.264326648991570323e-01
-1.469387859106063843e-01,2.254422158956401745e-01
-1.462985426187515259e-01,2.244505865179240445e-01
-1.456582844257354736e-01,2.234577479100856578e-01
-1.450180262327194214e-01,2.224637454279703164e-01
-1.443777680397033691e-01,2.214686283085165464e-01
-1.437375098466873169e-01,2.204724588210291714e-01
-1.430972516536712646e-01,2.194752802183854712e-01
-1.424569934606552124e-01,2.184771989975198281e-01
-1.418167501688003540e-01,2.174782687877359066e-01
-1.411764919757843018e-01,2.164785804711883976e-01
-1.405362337827682495e-01,2.154782066218796643e-01
-1.398959755897521973e-01,2.144772973681297046e-01
-1.392557173967361450e-01,2.134759176657459179e-01
-1.386154592037200928e-01,2.124741954921351983e-01
-1.379752010107040405e-01,2.114722683995098329e-01
-1.373349577188491821e-01,2.104702797481854404e-01
-1.366946995258331299e-01,2.094682641186880190e-01
-1.360544413328170776e-01,2.084663993199367127e-01
-1.354141831398010254e-01,2.074648050671878963e-01
-1.347739249467849731e-01,2.064636109329889280e-01
-1.341336667537689209e-01,2.054629410287640567e-01
-1.334934085607528687e-01,2.044629362478320722e-01
-1.328531652688980103e-01,2.034636959341042939e-01
-1.322129070758819580e-01,2.024653323805862826e-01
-1.315726488828659058e-01,2.014679973371564792e-01
-1.309323906898498535e-01,2.004717658158789995e-01
-1.302921324968338013e-01,1.994768019938275572e-01
-1.296518743038177490e-01,1.984831529249353466e-01
-1.290116161108016968e-01,1.974909766481474094e-01
-1.283713728189468384e-01,1.965003652795638267e-01
-1.277311146259307861e-01,1.955113717207193069e-01
-1.270908564329147339e-01,1.945241066434055810e-01
-1.264505982398986816e-01,1.935386728336521145e-01
-1.258103400468826294e-01,1.925551152367308561e-01
-1.251700818538665771e-01,1.915735442314479009e-01
-1.245298311114311218e-01,1.905940148708165083e-01
-1.238895729184150696e-01,1.896166009724780110e-01
-1.232493147253990173e-01,1.886413391957169061e-01
-1.226090639829635620e-01,1.876683200983846334e-01
-1.219688057899475098e-01,1.866975662702419214e-01
-1.213285475969314575e-01,1.857290984617536722e-01
-1.206882894039154053e-01,1.847630212000686001e-01
-1.200480386614799500e-01,1.837993512919968708e-01
-1.194077804684638977e-01,1.828380968999310241e-01
-1.187675222754478455e-01,1.818792882359216989e-01
-1.181272715330123901e-01,1.809229998021946173e-01
-1.174870133399963379e-01,1.799692107509218708e-01
-1.168467551469802856e-01,1.790179581287199007e-01
-1.162064969539642334e-01,1.780692711176570242e-01
-1.155662462115287781e-01,1.771231502182000206e-01
-1.149259880185127258e-01,1.761796055371052105e-01
-1.142857298254966736e-01,1.752386618463499524e-01
-1.136454790830612183e-01,1.743003416575192865e-01
-1.130052208900451660e-01,1.733646215698336768e-01
-1.123649626970291138e-01,1.724315191928420532e-01
-1.117247045040130615e-01,1.715010407238906076e-01
-1.110844537615776062e-01,1.705732068430885207e-01
-1.104441955685615540e-01,1.696479820780223413e-01
-1.098039373755455017e-01,1.687254048460333777e-01
-1.091636791825294495e-01,1.678054577726166841e-01
-1.085234284400939941e-01,1.668881293925190690e-01
-1.078831702470779419e-01,1.659734318355621241e-01
-1.072429120540618896e-01,1.650613406150345241e-01
-1.066026613116264343e-01,1.641518721323658170e-01
-1.059624031186103821e-01,1.632449702264642255e-01
-1.053221449255943298e-01,1.623406708700798617e-01
-1.046818867325782776e-01,1.614389221689940257e-01
-1.040416359901428223e-01,1.605397297809947332e-01
-1.034013777971267700e-01,1.596430737701473035e-01
-1.027611196041107178e-01,1.587488983831111256e-01
-1.021208688616752625e-01,1.578572148922243734e-01
-1.014806106686592102e-01,1.569679573735398570e-01
-1.008403524756431580e-01,1.560811200932237242e-01
-1.002000942826271057e-01,1.551966549774927984e-01
-9.955984354019165039e-02,1.543145450381446793e-01
-9.891958534717559814e-02,1.534346668600434782e-01
-9.827932715415954590e-02,1.525570650899013003e-01
-9.763907641172409058e-02,1.516816470345778711e-01
-9.699881821870803833e-02,1.508083550904921744e-01
-9.635856002569198608e-02,1.499371466332535263e-01
-9.571830183267593384e-02,1.490679314284930612e-01
-9.507805109024047852e-02,1.482006845692720454e-01
-9.443779289722442627e-02,1.473353164794959369e-01
-9.379753470420837402e-02,1.464717479065322792e-01
-9.315727651119232178e-02,1.456099032667346194e-01
-9.251702576875686646e-02,1.447497579080803121e-01
-9.187676757574081421e-02,1.438911579912995897e-01
-9.123650938272476196e-02,1.430340802227290098e-01
-9.059625864028930664e-02,1.421784360968256777e-01
-8.995600044727325439e-02,1.413241190976131101e-01
-8.931574225425720215e-02,1.404710880109591997e-01
-8.867548406124114990e-02,1.396192103226407966e-01
-8.803523331880569458e-02,1.387684623873539635e-01
-8.739497512578964233e-02,1.379187181271266383e-01
-8.675471693277359009e-02,1.370699318227632801e-01
-8.611446619033813477e-02,1.362220193422247760e-01
-8.547420799732208252e-02,1.353748879390002102e-01
-8.483394980430603027e-02,1.345284922372882441e-01
-8.419369161128997803e-02,1.336827488047998003e-01
-8.355344086885452271e-02,1.328376165634250761e-01
-8.291318267583847046e-02,1.319929830077066768e-01
-8.227292448282241821e-02,1.311488613738713838e-01
-8.163267374038696289e-02,1.303051546584450548e-01
-8.099241554737091064e-02,1.294617918777154486e-01
-8.035215735435485840e-02,1.286187830427731882e-01
-7.971189916133880615e-02,1.277760211400904566e-01
-7.907164841890335083e-02,1.269335498543364693e-01
-7.843139022588729858e-02,1.260912692034730220e-01
-7.779113203287124634e-02,1.252492019931712441e-01
-7.715088129043579102e-02,1.244072908134246092e-01
-7.651062309741973877e-02,1.235655073158445916e-01
-7.587036490440368652e-02,1.227238717352530095e-01
-7.523010671138763428e-02,1.218823368443677779e-01
-7.458985596895217896e-02,1.210409317873755164e-01
-7.394959777593612671e-02,1.201996072556807960e-01
-7.330933958292007446e-02,1.193583703744360847e-01
-7.266908884048461914e-02,1.185172289514011545e-01
-7.202883064746856689e-02,1.176761610381076295e-01
-7.138857245445251465e-02,1.168351593306211633e-01
-7.074831426143646240e-02,1.159942339347961315e-01
-7.010806351900100708e-02,1.151533591040134752e-01
-6.946780532598495483e-02,1.143125290762014856e-01
-6.882754713296890259e-02,1.134717327357295247e-01
-6.818728893995285034e-02,1.126309324627126074e-01
-6.754703819751739502e-02,1.117901507250360638e-01
-6.690678000450134277e-02,1.109492926188297979e-01
-6.626652181148529053e-02,1.101083357969097065e-01
-6.562627106904983521e-02,1.092672625090882477e-01
-6.498601287603378296e-02,1.084259655639998599e-01
-6.434575468301773071e-02,1.075844064732729422e-01
-6.370549649000167847e-02,1.067424921064104026e-01
-6.306524574756622314e-02,1.059001154529952693e-01
-6.242498755455017090e-02,1.050571413383272201e-01
-6.178473308682441711e-02,1.042134634797888815e-01
-6.114447489380836487e-02,1.033689543870863758e-01
-6.050422042608261108e-02,1.025234148213138852e-01
-5.986396223306655884e-02,1.016766311276207091e-01
-5.922370776534080505e-02,1.008284393659129030e-01
-5.858344957232475281e-02,9.997854467095779185e-02
-5.794319510459899902e-02,9.912676930925190533e-02
-5.730293691158294678e-02,9.827274452709522379e-02
-5.666268244385719299e-02,9.741618960556941431e-02
-5.602242797613143921e-02,9.655679000590300376e-02
-5.538216978311538696e-02,9.569412334623716987e-02
-5.474191531538963318e-02,9.482784787507059221e-02
-5.410165712237358093e-02,9.395752504357357537e-02
-5.346140265464782715e-02,9.308267555765858958e-02
-5.282114446163177490e-02,9.220284673287260091e-02
-5.218088999390602112e-02,9.131753241454676484e-02
-5.154063552618026733e-02,9.042615767291373174e-02
-5.090037733316421509e-02,8.952818393811101672e-02
-5.026012286543846130e-02,8.862300206565265626e-02
-4.961986467242240906e-02,8.771000714658372388e-02
-4.897961020469665527e-02,8.678857692181685124e-02
-4.833935201168060303e-02,8.585800370690410688e-02
-4.769909754395484924e-02,8.491763104159577580e-02
-4.705884307622909546e-02,8.396676048127860170e-02
-4.641858488321304321e-02,8.300467557704394039e-02
-4.577833041548728943e-02,8.203066146641013745e-02
-4.513807222247123718e-02,8.104398999566742035e-02
-4.449781775474548340e-02,8.004391318474635142e-02
-4.385755956172943115e-02,7.902973966471282807e-02
-4.321730509400367737e-02,7.800072245080613698e-02
-4.257704690098762512e-02,7.695617140131494338e-02
-4.193679243326187134e-02,7.589537155669656698e-02
-4.129653796553611755e-02,7.481767134128158858e-02
-4.065627977252006531e-02,7.372242740619494583e-02
-4.001602530479431152e-02,7.260905566957553958e-02
-3.937576711177825928e-02,7.147697189962531894e-02
-3.873551264405250549e-02,7.032568990197107794e-02
-3.809525445103645325e-02,6.915471616932933330e-02
-3.745499998331069946e-02,6.796367638873190842e-02
-3.681474179029464722e-02,6.675224561380410648e-02
-3.617448732256889343e-02,6.552015475473194073e-02
-3.553423285484313965e-02,6.426723017748958711e-02
-3.489397466182708740e-02,6.299336984459280586e-02
-3.425372019410133362e-02,6.169858785571724624e-02
-3.361346200108528137e-02,6.038297026125949429e-02
-3.297320753335952759e-02,5.904674235415718897e-02
-3.233294934034347534e-02,5.769019480152870472e-02
-3.169269487261772156e-02,5.631375019349915689e-02
-3.105243854224681854e-02,5.491794915591130533e-02
-3.041218221187591553e-02,5.350342278360908921e-02
-2.977192588150501251e-02,5.207098179719338304e-02
-2.913166955113410950e-02,5.062149916840663622e-02
-2.849141508340835571e-02,4.915603350235642210e-02
-2.785115875303745270e-02,4.767570713586621878e-02
-2.721090242266654968e-02,4.618179873018579684e-02
-2.657064609229564667e-02,4.467571380542167958e-02
-2.593038976192474365e-02,4.315899142062740168e-02
-2.529013343155384064e-02,4.163325417255059335e-02
-2.464987710118293762e-02,4.010027304208385601e-02
-2.400962263345718384e-02,3.856196267262124167e-02
-2.336936630308628082e-02,3.702029111120497262e-02
-2.272910997271537781e-02,3.547733983604750563e-02
-2.208885364234447479e-02,3.393531999061094595e-02
-2.144859731197357178e-02,3.239651860693193441e-02
-2.080834098160266876e-02,3.086330251012903148e-02
-2.016808465123176575e-02,2.933816864152571924e-02
-1.952782832086086273e-02,2.782360718702303615e-02
-1.888757199048995972e-02,2.632215531872006409e-02
-1.824731752276420593e-02,2.483654369602650291e-02
-1.760706119239330292e-02,2.336938497096596734e-02
-1.696680486202239990e-02,2.192341580072687535e-02
-1.632654853165149689e-02,2.050138351166896911e-02
-1.568629220128059387e-02,1.910601695157687629e-02
-1.504603587090969086e-02,1.774010021179339702e-02
-1.440578047186136246e-02,1.640634066300972194e-02
-1.376552414149045944e-02,1.510748467661127137e-02
-1.312526781111955643e-02,1.384621117176809690e-02
-1.248501241207122803e-02,1.262522246844399731e-02
-1.184475608170032501e-02,1.144705364225062638e-02
-1.120449975132942200e-02,1.031431451067588156e-02
-1.056424342095851898e-02,9.229450728394983372e-03
-9.923987090587615967e-03,8.194874830252718567e-03
-9.283731691539287567e-03,7.212871749295413082e-03
-8.643475361168384552e-03,6.285696383557581868e-03
-8.003219030797481537e-03,5.415411632270217268e-03
-7.362963166087865829e-03,4.604039611906252105e-03
-6.722707301378250122e-03,3.853417935415492934e-03
-6.082450971007347107e-03,3.165293564245885705e-03
-5.442194640636444092e-03,2.541285602606357941e-03
-4.801938775926828384e-03,1.982837914981327998e-03
-4.161682911217212677e-03,1.491278761115211182e-03
-3.521426580846309662e-03,1.067754132797027466e-03
-2.881170483306050301e-03,7.132673569660852309e-04
-2.240914385765790939e-03,4.286487628033519570e-04
-1.600658288225531578e-03,2.145943867786215264e-04
-9.604021906852722168e-04,7.160154959873210601e-05
-3.201460931450128555e-04,4.918229379313743266e-09
3.201460931450128555e-04,0.000000000000000000e+00
9.604021906852722168e-04,7.158679788066280025e-05
1.600658288225531578e-03,2.145698182411948096e-04
2.240914385765790939e-03,4.286146655929634619e-04
2.881170483306050301e-03,7.132237081428627334e-04
3.521426580846309662e-03,1.067700450759545561e-03
4.161682911217212677e-03,1.491216179072107906e-03
4.801938775926828384e-03,1.982766129018376233e-03
5.442194640636444092e-03,2.541204344923109204e-03
6.082450971007347107e-03,3.165204499864238130e-03
6.722707301378250122e-03,3.853319429116375261e-03
7.362963166087865829e-03,4.603933821771821755e-03
8.003219030797481537e-03,5.415297923498485488e-03
8.643475361168384552e-03,6.285575079704397439e-03
9.283731691539287567e-03,7.212744978173368793e-03
9.923987090587615967e-03,8.194737621263659122e-03
1.056424342095851898e-02,9.229308760357213259e-03
1.120449975132942200e-02,1.031416811584051629e-02
1.184475608170032501e-02,1.144690316143215369e-02
1.248501241207122803e-02,1.262506496832305203e-02
1.312526781111955643e-02,1.384605035206210033e-02
1.376552414149045944e-02,1.510731774745899259e-02
1.440578047186136246e-02,1.640616812384720902e-02
1.504603587090969086e-02,1.773992557886749921e-02
1.568629220128059387e-02,1.910584059088371589e-02
1.632654853165149689e-02,2.050120005407940482e-02
1.696680486202239990e-02,2.192323707281529366e-02
1.760706119239330292e-02,2.336920015972188125e-02
1.824731752276420593e-02,2.483635345323165211e-02
1.888757199048995972e-02,2.632196542452103216e-02
1.952782832086086273e-02,2.782342295600237492e-02
2.016808465123176575e-02,2.933798526600117640e-02
2.080834098160266876e-02,3.086311563175669903e-02
2.144859731197357178e-02,3.239633787129214681e-02
2.208885364234447479e-02,3.393513664933545115e-02
2.272910997271537781e-02,3.547715446915855608e-02
2.336936630308628082e-02,3.702010428138180487e-02
2.400962263345718384e-02,3.856177492350720826e-02
2.464987710118293762e-02,4.010010747415737598e-02
2.529013343155384064e-02,4.163307336439903139e-02
2.593038976192474365e-02,4.315881784878383698e-02
2.657064609229564667e-02,4.467553404239810178e-02
2.721090242266654968e-02,4.618163290800136878e-02
2.785115875303745270e-02,4.767553625451359522e-02
2.849141508340835571e-02,4.915587016102485052e-02
2.913166955113410950e-02,5.062134320198241610e-02
2.977192588150501251e-02,5.207082240674454354e-02
3.041218221187591553e-02,5.350328104127388684e-02
3.105243854224681854e-02,5.491780461341821962e-02
3.169269487261772156e-02,5.631360360873838289e-02
3.233294934034347534e-02,5.769005558685691426e-02
3.297320753335952759e-02,5.904661028167179637e-02
3.361346200108528137e-02,6.038285292228628975e-02
3.425372019410133362e-02,6.169846196622774670e-02
3.489397466182708740e-02,6.299325079989337439e-02
3.553423285484313965e-02,6.426711772698245895e-02
3.617448732256889343e-02,6.552004864780425208e-02
3.681474179029464722e-02,6.675214560067477265e-02
3.745499998331069946e-02,6.796358222121456905e-02
3.809525445103645325e-02,6.915462239151892732e-02
3.873551264405250549e-02,7.032560179575808590e-02
3.937576711177825928e-02,7.147688002362606596e-02
4.001602530479431152e-02,7.260896092283575243e-02
4.065627977252006531e-02,7.372234674342248439e-02
4.129653796553611755e-02,7.481759588306857722e-02
4.193679243326187134e-02,7.589530104315400649e-02
4.257704690098762512e-02,7.695610557931598095e-02
4.321730509400367737e-02,7.800065493660612859e-02
4.385755956172943115e-02,7.902967677785932565e-02
4.449781775474548340e-02,8.004385999043694966e-02
4.513807222247123718e-02,8.104393560930844842e-02
4.577833041548728943e-02,8.203061556105417651e-02
4.641858488321304321e-02,8.300462874352732001e-02
4.705884307622909546e-02,8.396671709104364112e-02
4.769909754395484924e-02,8.491758723382591967e-02
4.833935201168060303e-02,8.585796658171584994e-02
4.897961020469665527e-02,8.678853951948362067e-02
4.961986467242240906e-02,8.770997264203117538e-02
5.026012286543846130e-02,8.862297026835586067e-02
5.090037733316421509e-02,8.952815222762344760e-02
5.154063552618026733e-02,9.042613299892110490e-02
5.218088999390602112e-02,9.131750768861746081e-02
5.282114446163177490e-02,9.220282215317876506e-02
5.346140265464782715e-02,9.308265302690355014e-02
5.410165712237358093e-02,9.395750282594805824e-02
5.474191531538963318e-02,9.482782900436959039e-02
5.538216978311538696e-02,9.569410743003459174e-02
5.602242797613143921e-02,9.655677305714949199e-02
5.666268244385719299e-02,9.741617415201986319e-02
5.730293691158294678e-02,9.827273045179918398e-02
5.794319510459899902e-02,9.912675650290747598e-02
5.858344957232475281e-02,9.997853136873668944e-02
5.922370776534080505e-02,1.008284287982710303e-01
5.986396223306655884e-02,1.016766215432509668e-01
6.050422042608261108e-02,1.025234061379483030e-01
6.114447489380836487e-02,1.033689454056831991e-01
6.178473308682441711e-02,1.042134553599463054e-01
6.242498755455017090e-02,1.050571340051704716e-01
6.306524574756622314e-02,1.059001071834115848e-01
6.370549649000167847e-02,1.067424883801222357e-01
6.434575468301773071e-02,1.075844031186878880e-01
6.498601287603378296e-02,1.084259625472392408e-01
6.562627106904983521e-02,1.092672592569883250e-01
6.626652181148529053e-02,1.101083304464927082e-01
6.690678000450134277e-02,1.109492878224989099e-01
6.754703819751739502e-02,1.117901468204225424e-01
6.818728893995285034e-02,1.126309307162873807e-01
6.882754713296890259e-02,1.134717308630093235e-01
6.946780532598495483e-02,1.143125276831313819e-01
7.010806351900100708e-02,1.151533578618053610e-01
7.074831426143646240e-02,1.159942315004682811e-01
7.138857245445251465e-02,1.168351569675922796e-01
7.202883064746856689e-02,1.176761591127046813e-01
7.266908884048461914e-02,1.185172270863459332e-01
7.330933958292007446e-02,1.193583696851456821e-01
7.394959777593612671e-02,1.201996065227799448e-01
7.458985596895217896e-02,1.210409311386722031e-01
7.523010671138763428e-02,1.218823356972227323e-01
7.587036490440368652e-02,1.227238708064763983e-01
7.651062309741973877e-02,1.235655064218788013e-01
7.715088129043579102e-02,1.244072900255037695e-01
7.779113203287124634e-02,1.252492016463109259e-01
7.843139022588729858e-02,1.260912688984054952e-01
7.907164841890335083e-02,1.269335495863099794e-01
7.971189916133880615e-02,1.277760205912112923e-01
8.035215735435485840e-02,1.286187826303040183e-01
8.099241554737091064e-02,1.294617915164772981e-01
8.163267374038696289e-02,1.303051543424098568e-01
8.227292448282241821e-02,1.311488612357729622e-01
8.291318267583847046e-02,1.319929828871444499e-01
8.355344086885452271e-02,1.328376164582838470e-01
8.419369161128997803e-02,1.336827485910760949e-01
8.483394980430603027e-02,1.345284920512961335e-01
8.547420799732208252e-02,1.353748877773126580e-01
8.611446619033813477e-02,1.362220192018135378e-01
8.675471693277359009e-02,1.370699317531602901e-01
8.739497512578964233e-02,1.379187180668113299e-01
8.803523331880569458e-02,1.387684623351415070e-01
8.867548406124114990e-02,1.396192102549154157e-01
8.931574225425720215e-02,1.404710879524557754e-01
8.995600044727325439e-02,1.413241190303025085e-01
9.059625864028930664e-02,1.421784360533093761e-01
9.123650938272476196e-02,1.430340802102385567e-01
9.187676757574081421e-02,1.438911579751840364e-01
9.251702576875686646e-02,1.447497578896168591e-01
9.315727651119232178e-02,1.456099032350373079e-01
9.379753470420837402e-02,1.464717478827513020e-01
9.443779289722442627e-02,1.473353164591264530e-01
9.507805109024047852e-02,1.482006845493524239e-01
9.571830183267593384e-02,1.490679314199803152e-01
9.635856002569198608e-02,1.499371466259851182e-01
9.699881821870803833e-02,1.508083550842922449e-01
9.763907641172409058e-02,1.516816470292954300e-01
9.827932715415954590e-02,1.525570650797853922e-01
9.891958534717559814e-02,1.534346668533546065e-01
9.955984354019165039e-02,1.543145450316516509e-01
1.002000942826271057e-01,1.551966549747381130e-01
1.008403524756431580e-01,1.560811200908895913e-01
1.014806106686592102e-01,1.569679573715632159e-01
1.021208688616752625e-01,1.578572148905528216e-01
1.027611196041107178e-01,1.587488983806397691e-01
1.034013777971267700e-01,1.596430737677634326e-01
1.040416359901428223e-01,1.605397297787343192e-01
1.046818867325782776e-01,1.614389221683589781e-01
1.053221449255943298e-01,1.623406708691899070e-01
1.059624031186103821e-01,1.632449702260156954e-01
1.066026613116264343e-01,1.641518721317378748e-01
1.072429120540618896e-01,1.650613406141916428e-01
1.078831702470779419e-01,1.659734318347680926e-01
1.085234284400939941e-01,1.668881293918547115e-01
1.091636791825294495e-01,1.678054577724310548e-01
1.098039373755455017e-01,1.687254048457758060e-01
1.104441955685615540e-01,1.696479820778069580e-01
1.110844537615776062e-01,1.705732068429091086e-01
1.117247045040130615e-01,1.715010407236521317e-01
1.123649626970291138e-01,1.724315191926439894e-01
1.130052208900451660e-01,1.733646215696689197e-01
1.136454790830612183e-01,1.743003416573820630e-01
1.142857298254966736e-01,1.752386618462651313e-01
1.149259880185127258e-01,1.761796055370581371e-01
1.155662462115287781e-01,1.771231502181613848e-01
1.162064969539642334e-01,1.780692711175766441e-01
1.168467551469802856e-01,1.790179581286537314e-01
1.174870133399963379e-01,1.799692107508779060e-01
1.181272715330123901e-01,1.809229998021590902e-01
1.187675222754478455e-01,1.818792882359074881e-01
1.194077804684638977e-01,1.828380968999194778e-01
1.200480386614799500e-01,1.837993512919871009e-01
1.206882894039154053e-01,1.847630212000481720e-01
1.213285475969314575e-01,1.857290984617403495e-01
1.219688057899475098e-01,1.866975662702281547e-01
1.226090639829635620e-01,1.876683200983730870e-01
1.232493147253990173e-01,1.886413391957111330e-01
1.238895729184150696e-01,1.896166009724744583e-01
1.245298311114311218e-01,1.905940148708138437e-01
1.251700818538665771e-01,1.915735442314430159e-01
1.258103400468826294e-01,1.925551152367264152e-01
1.264505982398986816e-01,1.935386728336485618e-01
1.270908564329147339e-01,1.945241066434029165e-01
1.277311146259307861e-01,1.955113717207161983e-01
1.283713728189468384e-01,1.965003652795620503e-01
1.290116161108016968e-01,1.974909766481456330e-01
1.296518743038177490e-01,1.984831529249340143e-01
1.302921324968338013e-01,1.994768019938266690e-01
1.309323906898498535e-01,2.004717658158781113e-01
1.315726488828659058e-01,2.014679973371555910e-01
1.322129070758819580e-01,2.024653323805853944e-01
1.328531652688980103e-01,2.034636959341034057e-01
1.334934085607528687e-01,2.044629362478316281e-01
1.341336667537689209e-01,2.054629410287631686e-01
1.347739249467849731e-01,2.064636109329884839e-01
1.354141831398010254e-01,2.074648050671874522e-01
1.360544413328170776e-01,2.084663993199367127e-01
1.366946995258331299e-01,2.094682641186880190e-01
1.373349577188491821e-01,2.104702797481849963e-01
1.379752010107040405e-01,2.114722683995098329e-01
1.386154592037200928e-01,2.124741954921347542e-01
1.392557173967361450e-01,2.134759176657459179e-01
1.398959755897521973e-01,2.144772973681297046e-01
1.405362337827682495e-01,2.154782066218796643e-01
1.411764919757843018e-01,2.164785804711883976e-01
1.418167501688003540e-01,2.174782687877359066e-01
1.424569934606552124e-01,2.184771989975198281e-01
1.430972516536712646e-01,2.194752802183854712e-01
1.437375098466873169e-01,2.204724588210291714e-01
1.443777680397033691e-01,2.214686283085165464e-01
1.450180262327194214e-01,2.224637454279703164e-01
1.456582844257354736e-01,2.234577479100856578e-01
1.462985426187515259e-01,2.244505865179240445e-01
1.469387859106063843e-01,2.254422158956401745e-01
1.475790441036224365e-01,2.264326648991570323e-01
1.482193022966384888e-01,2.274219029676434189e-01
1.488595604896545410e-01,2.284099206146503747e-01
1.494998186826705933e-01,2.293967625735509053e-01
1.501400768756866455e-01,2.303824424230009882e-01
1.507803350687026978e-01,2.313669846842909550e-01
1.514205783605575562e-01,2.323504364490682761e-01
1.520608365535736084e-01,2.333329163851765031e-01
1.527010947465896606e-01,2.343144574008433345e-01
1.533413529396057129e-01,2.352951905690465750e-01
1.539816111326217651e-01,2.362751860009772997e-01
1.546218693256378174e-01,2.372545649598714057e-01
1.552621275186538696e-01,2.382334398146062071e-01
1.559023708105087280e-01,2.392119234688516727e-01
1.565426290035247803e-01,2.401901815020042186e-01
1.571828871965408325e-01,2.411683716856813930e-01
1.578231453895568848e-01,2.421466342620295364e-01
1.584634035825729370e-01,2.431250928675288137e-01
1.591036617755889893e-01,2.441039544206486944e-01
1.597439199686050415e-01,2.450833218992074514e-01
1.603841632604598999e-01,2.460633866028896222e-01
1.610244214534759521e-01,2.470443287525760923e-01
1.616646796464920044e-01,2.480262844591747395e-01
1.623049378395080566e-01,2.490094047213711193e-01
1.629451960325241089e-01,2.499938472967522252e-01
1.635854542255401611e-01,2.509797413187975224e-01
1.642257124185562134e-01,2.519672070348457638e-01
1.648659706115722656e-01,2.529564051947290615e-01
1.655062139034271240e-01,2.539473720588873995e-01
1.661464720964431763e-01,2.549402880421540729e-01
1.667867302894592285e-01,2.559351494612904787e-01
1.674269884824752808e-01,2.569320918976769619e-01
1.680672466754913330e-01,2.579311196949864993e-01
1.687075048685073853e-01,2.589322438834349427e-01
1.693477630615234375e-01,2.599355141320840445e-01
1.699880063533782959e-01,2.609408752458204361e-01
1.706282645463943481e-01,2.619483027171671807e-01
1.712685227394104004e-01,2.629577230459050341e-01
1.719087809324264526e-01,2.639690848380231714e-01
1.725490391254425049e-01,2.649822326724731170e-01
1.731892973184585571e-01,2.659970802764544118e-01
1.738295555114746094e-01,2.670134186202703930e-01
1.744697988033294678e-01,2.680310671135548439e-01
1.751100569963455200e-01,2.690498600649435801e-01
1.757503151893615723e-01,2.700695592633142184e-01
1.763905733823776245e-01,2.710898350866832729e-01
1.770308315753936768e-01,2.721104827775109314e-01
1.776710897684097290e-01,2.731311842483021834e-01
1.783113479614257812e-01,2.741515869870592148e-01
1.789515912532806396e-01,2.751713379459683750e-01
1.795918494462966919e-01,2.761901142312139790e-01
1.802321076393127441e-01,2.772075196808403419e-01
1.808723658323287964e-01,2.782231319382635348e-01
1.815126240253448486e-01,2.792365692286367107e-01
1.821528822183609009e-01,2.802473724648271158e-01
1.827931404113769531e-01,2.812550850009420955e-01
1.834333837032318115e-01,2.822592663362968324e-01
1.840736418962478638e-01,2.832594954469258575e-01
1.847139000892639160e-01,2.842552940771940762e-01
1.853541582822799683e-01,2.852461639286580919e-01
1.859944164752960205e-01,2.862316520123258101e-01
1.866346746683120728e-01,2.872112857464523827e-01
1.872749328613281250e-01,2.881845986474655952e-01
1.879151761531829834e-01,2.891510824301493088e-01
1.885554343461990356e-01,2.901103636446666911e-01
1.891956925392150879e-01,2.910619255469768518e-01
1.898359507322311401e-01,2.920053535987747750e-01
1.904762089252471924e-01,2.929402090942634374e-01
1.911164671182632446e-01,2.938660833748194534e-01
1.917567253112792969e-01,2.947825729907336267e-01
1.923969686031341553e-01,2.956892765576286664e-01
1.930372267961502075e-01,2.965858546550590447e-01
1.936774849891662598e-01,2.974719926946205462e-01
1.943177431821823120e-01,2.983473241909981866e-01
1.949580013751983643e-01,2.992115679518700944e-01
1.955982595682144165e-01,3.000644572502855212e-01
1.962385177612304688e-01,3.009057451152505891e-01
1.968787610530853271e-01,3.017351994654595693e-01
1.975190192461013794e-01,3.025526565298957138e-01
1.981592774391174316e-01,3.033579534450110415e-01
1.987995356321334839e-01,3.041509449809538523e-01
1.994397938251495361e-01,3.049315415504794125e-01
2.000800520181655884e-01,3.056996635498103743e-01
2.007203102111816406e-01,3.064552936150732876e-01
2.013605535030364990e-01,3.071984072625695283e-01
2.020008116960525513e-01,3.079290382589263686e-01
2.026410698890686035e-01,3.086473049281375225e-01
2.032813280820846558e-01,3.093532435381156631e-01
2.039215862751007080e-01,3.100470121925598121e-01
2.045618444681167603e-01,3.107287795500375260e-01
2.052021026611328125e-01,3.113987370149957634e-01
2.058423459529876709e-01,3.120571050513176736e-01
2.064826041460037231e-01,3.127042090874598834e-01
2.071228623390197754e-01,3.133402980462287601e-01
2.077631205320358276e-01,3.139657422451724855e-01
2.084033787250518799e-01,3.145809013709177648e-01
2.090436369180679321e-01,3.151861778977327333e-01
2.096838951110839844e-01,3.157820339699703993e-01
2.103241533041000366e-01,3.163689123356805410e-01
2.109643965959548950e-01,3.169473045849091619e-01
2.116046547889709473e-01,3.175177666150497124e-01
2.122449129819869995e-01,3.180808559394980861e-01
2.128851711750030518e-01,3.186371648633246068e-01
2.135254293680191040e-01,3.191872805401096969e-01
2.141656875610351562e-01,3.197318732059972746e-01
2.148059457540512085e-01,3.202715690173634222e-01
2.154461890459060669e-01,3.208070713727493306e-01
2.160864472389221191e-01,3.213391056034184956e-01
2.167267054319381714e-01,3.218683717419672519e-01
2.173669636249542236e-01,3.223955863287635282e-01
2.180072218179702759e-01,3.229215253285300236e-01
2.186474800109863281e-01,3.234469650282840725e-01
2.192877382040023804e-01,3.239726376198257540e-01
2.199279814958572388e-01,3.244993158575120162e-01
2.205682396888732910e-01,3.250277966784480554e-01
2.212084978818893433e-01,3.255588292657085603e-01
2.218487560749053955e-01,3.260932032379111334e-01
2.224890142679214478e-01,3.266316425767330500e-01
2.231292724609375000e-01,3.271749031118584838e-01
2.237695306539535522e-01,3.277237168618860608e-01
2.244097739458084106e-01,3.282787527787593973e-01
2.250500321388244629e-01,3.288407535796533665e-01
2.256902903318405151e-01,3.294103233088350180e-01
2.263305485248565674e-01,3.299881301399647526e-01
2.269708067178726196e-01,3.305746937188338563e-01
2.276110649108886719e-01,3.311706024383540559e-01
2.282513231039047241e-01,3.317763297594300553e-01
2.288915663957595825e-01,3.323923182827321909e-01
2.295318245887756348e-01,3.330190124988003930e-01
2.301720827817916870e-01,3.336567133849719369e-01
2.308123409748077393e-01,3.343057130084705619e-01
2.314525991678237915e-01,3.349662346380752886e-01
2.320928573608398438e-01,3.356384423775509163e-01
2.327331155538558960e-01,3.363223852195940111e-01
2.333733588457107544e-01,3.370181242371419472e-01
2.340136170387268066e-01,3.377255777430678840e-01
2.346538752317428589e-01,3.384446109232377431e-01
2.352941334247589111e-01,3.391750439789955607e-01
2.359343916177749634e-01,3.399165769288781114e-01
2.365746498107910156e-01,3.406688407819125075e-01
2.372149080038070679e-01,3.414314012114516572e-01
2.378551512956619263e-01,3.422037351146975936e-01
2.384954094886779785e-01,3.429852467597571675e-01
2.391356676816940308e-01,3.437753094857614045e-01
2.397759258747100830e-01,3.445731083478502654e-01
2.404161840677261353e-01,3.453778982990725055e-01
2.410564422607421875e-01,3.461887294259606840e-01
2.416967004537582397e-01,3.470046785862583860e-01
2.423369437456130981e-01,3.478246796751394143e-01
2.429772019386291504e-01,3.486477409088157842e-01
2.436174601316452026e-01,3.494726606298677041e-01
2.442577183246612549e-01,3.502983071140670646e-01
2.448979765176773071e-01,3.511233904058732591e-01
2.455382347106933594e-01,3.519466715775174670e-01
2.461784929037094116e-01,3.527668358862565690e-01
2.468187510967254639e-01,3.535825478081662254e-01
2.474589943885803223e-01,3.543924417958264073e-01
2.480992525815963745e-01,3.551951332172995635e-01
2.487395107746124268e-01,3.559892555564854177e-01
2.493797689676284790e-01,3.567734185436526317e-01
2.500200271606445312e-01,3.575462120867420879e-01
2.506602704524993896e-01,3.583062497244533517e-01
2.513005435466766357e-01,3.590522215464799771e-01
2.519407868385314941e-01,3.597827237262993805e-01
2.525810599327087402e-01,3.604964964312746822e-01
2.532213032245635986e-01,3.611922315699169772e-01
2.538615465164184570e-01,3.618686895771654477e-01
2.545018196105957031e-01,3.625247436738154860e-01
2.551420629024505615e-01,3.631591976368575558e-01
2.557823359966278076e-01,3.637710472635786729e-01
2.564225792884826660e-01,3.643592444170287159e-01
2.570628523826599121e-01,3.649228793045220520e-01
2.577030956745147705e-01,3.654610511772151682e-01
2.583433389663696289e-01,3.659730250784347660e-01
2.589836120605468750e-01,3.664581051300732639e-01
2.596238553524017334e-01,3.669156339658448118e-01
2.602641284465789795e-01,3.673451223323627168e-01
2.609043717384338379e-01,3.677461045911485371e-01
2.615446448326110840e-01,3.681182679964791760e-01
2.621848881244659424e-01,3.684613177060969136e-01
2.628251314163208008e-01,3.687751153369953627e-01
2.634654045104980469e-01,3.690596035531128472e-01
2.641056478023529053e-01,3.693147912175387404e-01
2.647459208965301514e-01,3.695408005747853331e-01
2.653861641883850098e-01,3.697378280273979634e-01
2.660264372825622559e-01,3.699061907670593286e-01
2.666666805744171143e-01,3.700462452616646303e-01
2.673069238662719727e-01,3.701584613172754779e-01
2.679471969604492188e-01,3.702434235660505557e-01
2.685874402523040771e-01,3.703017279857179211e-01
2.692277133464813232e-01,3.703340910316179624e-01
2.698679566383361816e-01,3.703412511035835131e-01
2.705082297325134277e-01,3.703240941836920541e-01
2.711484730243682861e-01,3.702835006711482357e-01
2.717887461185455322e-01,3.702204596747420418e-01
2.724289894104003906e-01,3.701359301416329295e-01
2.730692327022552490e-01,3.700310042725707405e-01
2.737095057964324951e-01,3.699068021138529616e-01
2.743497490882873535e-01,3.697644914369675462e-01
2.749900221824645996e-01,3.696052292845917187e-01
2.756302654743194580e-01,3.694302392733130880e-01
2.762705385684967041e-01,3.692407587492949617e-01
2.769107818603515625e-01,3.690380826671715297e-01
2.775510251522064209e-01,3.688234577381961365e-01
2.781912982463836670e-01,3.685981934941455762e-01
2.788315415382385254e-01,3.683636036973352290e-01
2.794718146324157715e-01,3.681209788187511656e-01
2.801120579242706299e-01,3.678716146340894610e-01
2.807523310184478760e-01,3.676168470653258247e-01
2.813925743103027344e-01,3.673579714450334599e-01
2.820328176021575928e-01,3.670962440609071287e-01
2.826730906963348389e-01,3.668329357052857453e-01
2.833133339881896973e-01,3.665693291507325924e-01
2.839536070823669434e-01,3.663066126801992617e-01
2.845938503742218018e-01,3.660460088053301142e-01
2.852341234683990479e-01,3.657887226832725602e-01
2.858743667602539062e-01,3.655358456890795971e-01
2.865146100521087646e-01,3.652885601090170020e-01
2.871548831462860107e-01,3.650478998893635918e-01
2.877951264381408691e-01,3.648149391993316115e-01
2.884353995323181152e-01,3.645906400862406471e-01
2.890756428241729736e-01,3.643760387733023798e-01
2.897159159183502197e-01,3.641720108857420257e-01
2.903561592102050781e-01,3.639794343017426215e-01
2.909964025020599365e-01,3.637991838833074532e-01
2.916366755962371826e-01,3.636320013254348282e-01
2.922769188880920410e-01,3.634786448897884270e-01
2.929171919822692871e-01,3.633397911584816953e-01
2.935574352741241455e-01,3.632161080555227350e-01
2.941977083683013916e-01,3.631081578589681058e-01
2.948379516601562500e-01,3.630165145407442395e-01
2.954781949520111084e-01,3.629416028897241020e-01
2.961184680461883545e-01,3.628839051524037629e-01
2.967587113380432129e-01,3.628437612647115174e-01
2.973989844322204590e-01,3.628215242404078111e-01
2.980392277240753174e-01,3.628174489712803208e-01
2.986795008182525635e-01,3.628317505417761879e-01
2.993197441101074219e-01,3.628645793666862573e-01
2.999599874019622803e-01,3.629160710977363813e-01
3.006002604961395264e-01,3.629862593511297142e-01
3.012405037879943848e-01,3.630751436908874474e-01
3.018807768821716309e-01,3.631826870940164653e-01
3.025210201740264893e-01,3.633087698480528260e-01
3.031612932682037354e-01,3.634532731848882925e-01
3.038015365600585938e-01,3.636159558305251949e-01
3.044417798519134521e-01,3.637965969462992888e-01
3.050820529460906982e-01,3.639949085696123632e-01
3.057222962379455566e-01,3.642105065193597113e-01
3.063625693321228027e-01,3.644430599614993938e-01
3.070028126239776611e-01,3.646921187949034859e-01
3.076430857181549072e-01,3.649572576009125768e-01
3.082833290100097656e-01,3.652379273528976178e-01
3.089235723018646240e-01,3.655336487308264992e-01
3.095638453960418701e-01,3.658438551553304663e-01
3.102040886878967285e-01,3.661679053601902822e-01
3.108443617820739746e-01,3.665052681541665081e-01
3.114846050739288330e-01,3.668552532212356887e-01
3.121248781681060791e-01,3.672172433881994991e-01
3.127651214599609375e-01,3.675905203467868532e-01
3.134053647518157959e-01,3.679744411772150059e-01
3.140456378459930420e-01,3.683682949791720063e-01
3.146858811378479004e-01,3.687714016081526935e-01
3.153261542320251465e-01,3.691830272659206713e-01
3.159663975238800049e-01,3.696024954763101888e-01
3.166066706180572510e-01,3.700291095194869762e-01
3.172469139099121094e-01,3.704621317659100299e-01
3.178871572017669678e-01,3.709009138016763352e-01
3.185274302959442139e-01,3.713448063617592609e-01
3.191676735877990723e-01,3.717930928181756300e-01
3.198079466819763184e-01,3.722451902341097352e-01
3.204481899738311768e-01,3.727004167060572470e-01
3.210884630680084229e-01,3.731582594692341992e-01
3.217287063598632812e-01,3.736180613272770401e-01
3.223689496517181396e-01,3.740793017808772269e-01
3.230092227458953857e-01,3.745414819363994674e-01
3.236494660377502441e-01,3.750041002588817562e-01
3.242897391319274902e-01,3.754667290873916485e-01
3.249299824237823486e-01,3.759288840130441400e-01
3.255702555179595947e-01,3.763902056047196965e-01
3.262104988098144531e-01,3.768503219652501457e-01
3.268507421016693115e-01,3.773089048930495792e-01
3.274910151958465576e-01,3.777656889619174230e-01
3.281312584877014160e-01,3.782203834606749915e-01
3.287715315818786621e-01,3.786727884915404019e-01
3.294117748737335205e-01,3.791226622670507140e-01
3.300520479679107666e-01,3.795698897890780188e-01
3.306922912597656250e-01,3.800143103425805968e-01
3.313325345516204834e-01,3.804558274564557863e-01
3.319728076457977295e-01,3.808944006547765326e-01
3.326130509376525879e-01,3.813298976149992470e-01
3.332533240318298340e-01,3.817623744288800580e-01
3.338935673236846924e-01,3.821917571289530358e-01
3.345338404178619385e-01,3.826181039297722464e-01
3.351740837097167969e-01,3.830414583406995810e-01
3.358143270015716553e-01,3.834618320871885366e-01
3.364546000957489014e-01,3.838793478472148912e-01
3.370948433876037598e-01,3.842940203732885251e-01
3.377351164817810059e-01,3.847060024664248346e-01
3.383753597736358643e-01,3.851153444950980997e-01
3.390156328678131104e-01,3.855222118868422143e-01
3.396558761596679688e-01,3.859266514535368842e-01
3.402961194515228271e-01,3.863288038946537384e-01
3.409363925457000732e-01,3.867288256810592628e-01
3.415766358375549316e-01,3.871267642250675323e-01
3.422169089317321777e-01,3.875228222346578377e-01
3.428571522235870361e-01,3.879170498883386387e-01
3.434974253177642822e-01,3.883095974938948203e-01
3.441376686096191406e-01,3.887005583709202128e-01
3.447779119014739990e-01,3.890900621205442000e-01
3.454181849956512451e-01,3.894782124488749275e-01
3.460584282875061035e-01,3.898650714854294819e-01
3.466987013816833496e-01,3.902508147668117822e-01
3.473389446735382080e-01,3.906354635611299919e-01
3.479792177677154541e-01,3.910191274302814435e-01
3.486194610595703125e-01,3.914018838077684137e-01
3.492597341537475586e-01,3.917838586519835076e-01
3.498999774456024170e-01,3.921650677072046065e-01
3.505402207374572754e-01,3.925456403753884160e-01
3.511804938316345215e-01,3.929256280131041557e-01
3.518207371234893799e-01,3.933051074892590648e-01
3.524610102176666260e-01,3.936841854290462628e-01
3.531012535095214844e-01,3.940628781121615631e-01
3.537415266036987305e-01,3.944413275329852198e-01
3.543817698955535889e-01,3.948195834595615850e-01
3.550220131874084473e-01,3.951977388001717273e-01
3.556622862815856934e-01,3.955759177134665627e-01
3.563025295734405518e-01,3.959541584046144536e-01
3.569428026676177979e-01,3.963326257355896942e-01
3.575830459594726562e-01,3.967113682181389045e-01
3.582233190536499023e-01,3.970905756912506135e-01
3.588635623455047607e-01,3.974703086796487206e-01
3.595038056373596191e-01,3.978506953715514882e-01
3.601440787315368652e-01,3.982319150562325660e-01
3.607843220233917236e-01,3.986140764481826970e-01
3.614245951175689697e-01,3.989973650758757984e-01
3.620648384094238281e-01,3.993818838131337756e-01
3.627051115036010742e-01,3.997678235202553054e-01
3.633453547954559326e-01,4.001553258092460652e-01
3.639855980873107910e-01,4.005445482670859647e-01
3.646258711814880371e-01,4.009356944632820330e-01
3.652661144733428955e-01,4.013288639987950823e-01
3.659063875675201416e-01,4.017242730554966279e-01
3.665466308593750000e-01,4.021220351090093459e-01
3.671869039535522461e-01,4.025223305416512076e-01
3.678271472454071045e-01,4.029252607117208562e-01
3.684673905372619629e-01,4.033309820532045009e-01
3.691076636314392090e-01,4.037396275417344249e-01
3.697479069232940674e-01,4.041512711980157491e-01
3.703881800174713135e-01,4.045660365925076718e-01
3.710284233093261719e-01,4.049839585652446061e-01
3.716686964035034180e-01,4.054051247392997936e-01
3.723089396953582764e-01,4.058295453833515865e-01
3.729491829872131348e-01,4.062572126048165089e-01
3.735894560813903809e-01,4.066881775141970579e-01
3.742296993732452393e-01,4.071223439245752473e-01
3.748699724674224854e-01,4.075596628113142827e-01
3.755102157592773438e-01,4.080000456911720974e-01
3.761504888534545898e-01,4.084433708028472054e-01
3.767907321453094482e-01,4.088894464148165042e-01
3.774309754371643066e-01,4.093381482359337298e-01
3.780712485313415527e-01,4.097892698675735801e-01
3.787114918231964111e-01,4.102425477463351733e-01
3.793517649173736572e-01,4.106977488060250536e-01
3.799920082092285156e-01,4.111545450620059938e-01
3.806322813034057617e-01,4.116126522926819575e-01
3.812725245952606201e-01,4.120717250552141664e-01
3.819127678871154785e-01,4.125313917153672350e-01
3.825530409812927246e-01,4.129913318644629072e-01
3.831932842731475830e-01,4.134510722358655244e-01
3.838335573673248291e-01,4.139102462203760879e-01
3.844738006591796875e-01,4.143684140644081637e-01
3.851140737533569336e-01,4.148251501291566612e-01
3.857543170452117920e-01,4.152799837176708309e-01
3.863945603370666504e-01,4.157325176451762694e-01
3.870348334312438965e-01,4.161822791613571937e-01
3.876750767230987549e-01,4.166288195659948457e-01
3.883153498172760010e-01,4.170717158435603977e-01
3.889555931091308594e-01,4.175105249779376138e-01
3.895958662033081055e-01,4.179448658911830705e-01
3.902361094951629639e-01,4.183743235802914739e-01
3.908763527870178223e-01,4.187984685015724295e-01
3.915166258811950684e-01,4.192170360138893770e-01
3.921568691730499268e-01,4.196296074313048408e-01
3.927971422672271729e-01,4.200359301584226657e-01
3.934373855590820312e-01,4.204356789426721974e-01
3.940776586532592773e-01,4.208286382727446373e-01
3.947179019451141357e-01,4.212145735635863808e-01
3.953581452369689941e-01,4.215932946217026966e-01
3.959984183311462402e-01,4.219646823164922012e-01
3.966386616230010986e-01,4.223285963300740242e-01
3.972789347171783447e-01,4.226849617995922515e-01
3.979191780090332031e-01,4.230337372224592940e-01
3.985594511032104492e-01,4.233749009132603547e-01
3.991996943950653076e-01,4.237084693800285962e-01
3.998399376869201660e-01,4.240344972563905301e-01
4.004802107810974121e-01,4.243530736503133838e-01
4.011204540729522705e-01,4.246642920523671094e-01
4.017607271671295166e-01,4.249682961143790294e-01
4.024009704589843750e-01,4.252652161301062606e-01
4.030412435531616211e-01,4.255552254239951537e-01
4.036814868450164795e-01,4.258384737271834197e-01
4.043217301368713379e-01,4.261151986452347273e-01
4.049620032310485840e-01,4.263855808567846850e-01
4.056022465229034424e-01,4.266497810045435379e-01
4.062425196170806885e-01,4.269080211264997260e-01
4.068827629089355469e-01,4.271604604018826024e-01
4.075230360031127930e-01,4.274072716306926978e-01
4.081632792949676514e-01,4.276485963343770180e-01
4.088035225868225098e-01,4.278845313743513401e-01
4.094437956809997559e-01,4.281151825987841164e-01
4.100840389728546143e-01,4.283405971245093369e-01
4.107243120670318604e-01,4.285607955478614173e-01
4.113645553588867188e-01,4.287757473541278230e-01
4.120048284530639648e-01,4.289853696734517996e-01
4.126450717449188232e-01,4.291895175552751240e-01
4.132853150367736816e-01,4.293880027026117929e-01
4.139255881309509277e-01,4.295805841201305597e-01
4.145658314228057861e-01,4.297669760820106433e-01
4.152061045169830322e-01,4.299467692250860118e-01
4.158463478088378906e-01,4.301195155857966412e-01
4.164866209030151367e-01,4.302847441525505801e-01
4.171268641948699951e-01,4.304418315142597429e-01
4.177671074867248535e-01,4.305901341259494863e-01
4.184073805809020996e-01,4.307289386204535830e-01
4.190476238727569580e-01,4.308574408182073157e-01
4.196878969669342041e-01,4.309747794686562550e-01
4.203281402587890625e-01,4.310800577785913745e-01
4.209684133529663086e-01,4.311722297224802602e-01
4.216086566448211670e-01,4.312502886994216134e-01
4.222488999366760254e-01,4.313130886814207088e-01
4.228891730308532715e-01,4.313594895644436988e-01
4.235294163227081299e-01,4.313882657572776225e-01
4.241696894168853760e-01,4.313981676547324895e-01
4.248099327087402344e-01,4.313879009070307191e-01
4.254502058029174805e-01,4.313561326644506089e-01
4.260904490947723389e-01,4.313015065651013558e-01
4.267306923866271973e-01,4.312226745171079401e-01
4.273709654808044434e-01,4.311182047536297191e-01
4.280112087726593018e-01,4.309867673554821366e-01
4.286514818668365479e-01,4.308269367434531816e-01
4.292917251586914062e-01,4.306373525633326871e-01
4.299319982528686523e-01,4.304166766392762966e-01
4.305722415447235107e-01,4.301635985998526479e-01
4.312124848365783691e-01,4.298767820626228087e-01
4.318527579307556152e-01,4.295550076464014211e-01
4.324930012226104736e-01,4.291970800479214532e-01
4.331332743167877197e-01,4.288018587104875934e-01
4.337735176086425781e-01,4.283683179767061588e-01
4.344137907028198242e-01,4.278953829073923742e-01
4.350540339946746826e-01,4.273822200923960146e-01
4.356943070888519287e-01,4.268279409156150450e-01
4.363345503807067871e-01,4.262318799482001097e-01
4.369747936725616455e-01,4.255933533995719387e-01
4.376150667667388916e-01,4.249118214935827531e-01
4.382553100585937500e-01,4.241868978727891815e-01
4.388955831527709961e-01,4.234182820416783066e-01
4.395358264446258545e-01,4.226057866058714474e-01
4.401760995388031006e-01,4.217492996685416884e-01
4.408163428306579590e-01,4.208489201932410495e-01
4.414565861225128174e-01,4.199048264928659790e-01
4.420968592166900635e-01,4.189172387178210499e-01
4.427371025085449219e-01,4.178866936059115744e-01
4.433773756027221680e-01,4.168136561340820556e-01
4.440176188945770264e-01,4.156988329736730492e-01
4.446578919887542725e-01,4.145429845110637501e-01
4.452981352806091309e-01,4.133471136204818208e-01
4.459383785724639893e-01,4.121121918569699005e-01
4.465786516666412354e-01,4.108392740966637646e-01
4.472188949584960938e-01,4.095297840673763901e-01
4.478591680526733398e-01,4.081849208212280367e-01
4.484994113445281982e-01,4.068062737657944794e-01
4.491396844387054443e-01,4.053952865771606184e-01
4.497799277305603027e-01,4.039536836182113788e-01
4.504201710224151611e-01,4.024831717206369674e-01
4.510604441165924072e-01,4.009854410200555108e-01
4.517006874084472656e-01,3.994625303509753422e-01
4.523409605026245117e-01,3.979161980954106781e-01
4.529812037944793701e-01,3.963485607985384185e-01
4.536214768886566162e-01,3.947615529092338704e-01
4.542617201805114746e-01,3.931573458334236548e-01
4.549019634723663330e-01,3.915379840216033358e-01
4.555422365665435791e-01,3.899055132874722496e-01
4.561824798583984375e-01,3.882622217586075841e-01
4.568227529525756836e-01,3.866100998738963845e-01
4.574629962444305420e-01,3.849514504946665028e-01
4.581032693386077881e-01,3.832882502860361917e-01
4.587435126304626465e-01,3.816227930107745081e-01
4.593837559223175049e-01,3.799570512067580452e-01
4.600240290164947510e-01,3.782930645283197890e-01
4.606642723083496094e-01,3.766329663148741957e-01
4.613045454025268555e-01,3.749786284523617397e-01
4.619447886943817139e-01,3.733320659357741711e-01
4.625850617885589600e-01,3.716950216619321345e-01
4.632253050804138184e-01,3.700694342131605197e-01
4.638655483722686768e-01,3.684569254364671309e-01
4.645058214664459229e-01,3.668590567710721118e-01
4.651460647583007812e-01,3.652775402820522821e-01
4.657863378524780273e-01,3.637136495617738774e-01
4.664265811443328857e-01,3.621688808521943415e-01
4.670668542385101318e-01,3.606443306622142408e-01
4.677070975303649902e-01,3.591412853758493284e-01
4.683473408222198486e-01,3.576606350724080841e-01
4.689876139163970947e-01,3.562032353105144544e-01
4.696278572082519531e-01,3.547699578970044954e-01
4.702681303024291992e-01,3.533613018567263175e-01
4.709083735942840576e-01,3.519778801487731812e-01
4.715486466884613037e-01,3.506199176547788454e-01
4.721888899803161621e-01,3.492877314275517620e-01
4.728291332721710205e-01,3.479813327288159286e-01
4.734694063663482666e-01,3.467005449267723804e-01
4.741096496582031250e-01,3.454452490525894426e-01
4.747499227523803711e-01,3.442149371992413442e-01
4.753901660442352295e-01,3.430091287623762142e-01
4.760304391384124756e-01,3.418270266290157622e-01
4.766706824302673340e-01,3.406678341992561698e-01
4.773109257221221924e-01,3.395304869606254883e-01
4.779511988162994385e-01,3.384137129054876070e-01
4.785914421081542969e-01,3.373162853776969783e-01
4.792317152023315430e-01,3.362365656351791188e-01
4.798719584941864014e-01,3.351729921907424803e-01
4.805122315883636475e-01,3.341236394322768533e-01
4.811524748802185059e-01,3.330866236081595488e-01
4.817927181720733643e-01,3.320598139706536500e-01
4.824329912662506104e-01,3.310408458148357269e-01
4.830732345581054688e-01,3.300274305422563614e-01
4.837135076522827148e-01,3.290169461972198839e-01
4.843537509441375732e-01,3.280068107094820107e-01
4.849940240383148193e-01,3.269941461224332713e-01
4.856342673301696777e-01,3.259761544025137070e-01
4.862745106220245361e-01,3.249497995382704119e-01
4.869147837162017822e-01,3.239119258640705823e-01
4.875550270080566406e-01,3.228594803506941169e-01
4.881953001022338867e-01,3.217890660764304300e-01
4.888355433940887451e-01,3.206975285665989439e-01
4.894758164882659912e-01,3.195813613106732731e-01
4.901160597801208496e-01,3.184372655758078707e-01
4.907563030719757080e-01,3.172617967600972477e-01
4.913965761661529541e-01,3.160514371644072007e-01
4.920368194580078125e-01,3.148028745995032907e-01
4.926770925521850586e-01,3.135125865889505370e-01
4.933173358440399170e-01,3.121773055268199926e-01
4.939576089382171631e-01,3.107936074024317818e-01
4.945978522300720215e-01,3.093583271187076988e-01
4.952380955219268799e-01,3.078682286167868654e-01
4.958783686161041260e-01,3.063201845250294042e-01
4.965186119079589844e-01,3.047113358453534815e-01
4.971588850021362305e-01,3.030387213707328442e-01
4.977991282939910889e-01,3.012997792482652315e-01
4.984394013881683350e-01,2.994918473715584284e-01
4.990796446800231934e-01,2.976127434340591904e-01
4.997198879718780518e-01,2.956602079640759939e-01
5.003601312637329102e-01,2.936322883050186405e-01
5.010004043579101562e-01,2.915271702328237069e-01
5.016406774520874023e-01,2.893434364094327194e-01
5.022809505462646484e-01,2.870798382556545292e-01
5.029211640357971191e-01,2.847355757406382359e-01
5.035614371299743652e-01,2.823094654983790974e-01
5.042017102241516113e-01,2.798012825640459056e-01
5.048419237136840820e-01,2.772110653957620130e-01
5.054821968078613281e-01,2.745384069806284799e-01
5.061224699020385742e-01,2.717839643350314915e-01
5.067627429962158203e-01,2.689483862723545116e-01
5.074029564857482910e-01,2.660329289228551275e-01
5.080432295799255371e-01,2.630383065527759356e-01
5.086835026741027832e-01,2.599663106816860747e-01
5.093237161636352539e-01,2.568191298914119791e-01
5.099639892578125000e-01,2.535982657243414096e-01
5.106042623519897461e-01,2.503063993995056080e-01
5.112445354461669922e-01,2.469462200946619390e-01
5.118847489356994629e-01,2.435209757829541743e-01
5.125250220298767090e-01,2.400332069787554090e-01
5.131652951240539551e-01,2.364866576995288128e-01
5.138055086135864258e-01,2.328852798625771214e-01
5.144457817077636719e-01,2.292323009973462611e-01
5.150860548019409180e-01,2.255321237975369542e-01
5.157263278961181641e-01,2.217889457294042188e-01
5.163665413856506348e-01,2.180075590356627124e-01
5.170068144798278809e-01,2.141918276617182926e-01
5.176470875740051270e-01,2.103467364729407763e-01
5.182873010635375977e-01,2.064775266907066253e-01
5.189275741577148438e-01,2.025883392920206916e-01
5.195678472518920898e-01,1.986845177228628856e-01
5.202081203460693359e-01,1.947710905491115696e-01
5.208483338356018066e-01,1.908535127665080822e-01
5.214886069297790527e-01,1.869361348701792380e-01
5.221288800239562988e-01,1.830244474696334223e-01
5.227690935134887695e-01,1.791238855835421973e-01
5.234093666076660156e-01,1.752387669740462783e-01
5.240496397018432617e-01,1.713744448151448552e-01
5.246899127960205078e-01,1.675359028298526454e-01
5.253301262855529785e-01,1.637282958823202961e-01
5.259703993797302246e-01,1.599556770963017627e-01
5.266106724739074707e-01,1.562230419366557044e-01
5.272508859634399414e-01,1.525352655273817248e-01
5.278911590576171875e-01,1.488959766328439294e-01
5.285314321517944336e-01,1.453097603716182462e-01
5.291717052459716797e-01,1.417806642233783165e-01
5.298119187355041504e-01,1.383128830767121897e-01
5.304521918296813965e-01,1.349094342376573330e-01
5.310924649238586426e-01,1.315741544599449142e-01
5.317326784133911133e-01,1.283106158807694186e-01
5.323729515075683594e-01,1.251212773968664038e-01
5.330132246017456055e-01,1.220093481782278388e-01
5.336534976959228516e-01,1.189774113045851678e-01
5.342937111854553223e-01,1.160281991136260515e-01
5.349339842796325684e-01,1.131633051328257977e-01
5.355742573738098145e-01,1.103850017576686326e-01
5.362144708633422852e-01,1.076952272212956530e-01
5.368547439575195312e-01,1.050949956907443195e-01
5.374950170516967773e-01,1.025858006281250567e-01
5.381352901458740234e-01,1.001686601674971477e-01
5.387755036354064941e-01,9.784460216043910918e-02
5.394157767295837402e-01,9.561374752310136671e-02
5.400560498237609863e-01,9.347666087210360075e-02
5.406962633132934570e-01,9.143366759807225463e-02
5.413365364074707031e-01,8.948424525643661198e-02
5.419768095016479492e-01,8.762836073571822482e-02
5.426170825958251953e-01,8.586545746180540561e-02
5.432572960853576660e-01,8.419498307441042328e-02
5.438975691795349121e-01,8.261575244126673212e-02
5.445378422737121582e-01,8.112681067488969333e-02
5.451780557632446289e-01,7.972705604568108839e-02
5.458183288574218750e-01,7.841478802832213546e-02
5.464586019515991211e-01,7.718855867105789414e-02
5.470988750457763672e-01,7.604664994785270693e-02
5.477390885353088379e-01,7.498724164111880697e-02
5.483793616294860840e-01,7.400816377531516110e-02
5.490196347236633301e-01,7.310736483520319240e-02
5.496598482131958008e-01,7.228268161829642935e-02
5.503001213073730469e-01,7.153159292938404690e-02
5.509403944015502930e-01,7.085176355803657344e-02
5.515806674957275391e-01,7.024064922181594284e-02
5.522208809852600098e-01,6.969570643187772419e-02
5.528611540794372559e-01,6.921419286596286469e-02
5.535014271736145020e-01,6.879339449337340540e-02
5.541416406631469727e-01,6.843063988253561547e-02
5.547819137573242188e-01,6.812304929533397058e-02
5.554221868515014648e-01,6.786781682248399505e-02
5.560624599456787109e-01,6.766214693415228965e-02
5.567026734352111816e-01,6.750319637619561774e-02
5.573429465293884277e-01,6.738811342184281017e-02
5.579832196235656738e-01,6.731407922454746284e-02
5.586234927177429199e-01,6.727831730989253245e-02
5.592637062072753906e-01,6.727802013057715413e-02
5.599039793014526367e-01,6.731045078400654802e-02
5.605442523956298828e-01,6.737296121700131479e-02
5.611844658851623535e-01,6.746282190281815971e-02
5.618247389793395996e-01,6.757751677788625955e-02
5.624650120735168457e-01,6.771446496940125570e-02
5.631052851676940918e-01,6.787122592532179866e-02
5.637454986572265625e-01,6.804538254261194297e-02
5.643857717514038086e-01,6.823466527309207663e-02
5.650260448455810547e-01,6.843680958169473527e-02
5.656662583351135254e-01,6.864964726069588963e-02
5.663065314292907715e-01,6.887116589547481738e-02
5.669468045234680176e-01,6.909935882003948038e-02
5.675870776176452637e-01,6.933235021132233555e-02
5.682272911071777344e-01,6.956831140640229449e-02
5.688675642013549805e-01,6.980564148237711208e-02
5.695078372955322266e-01,7.004269231193305245e-02
5.701480507850646973e-01,7.027792578327041184e-02
5.707883238792419434e-01,7.051001637121112608e-02
5.714285969734191895e-01,7.073761381781196178e-02
5.720688700675964355e-01,7.095954975183360602e-02
5.727090835571289062e-01,7.117465131966493885e-02
5.733493566513061523e-01,7.138194247198548226e-02
5.739896297454833984e-01,7.158049411639222370e-02
5.746298432350158691e-01,7.176945508240972771e-02
5.752701163291931152e-01,7.194810488893033096e-02
5.759103894233703613e-01,7.211574163470313437e-02
5.765506625175476074e-01,7.227183351385813026e-02
5.771908760070800781e-01,7.241585352965884681e-02
5.778311491012573242e-01,7.254739086229378131e-02
5.784714221954345703e-01,7.266611767411834677e-02
5.791116356849670410e-01,7.277174089364368825e-02
5.797519087791442871e-01,7.286407136624539760e-02
5.803921818733215332e-01,7.294299588648378574e-02
5.810324549674987793e-01,7.300838375670659630e-02
5.816726684570312500e-01,7.306029776062628045e-02
5.823129415512084961e-01,7.309870391411399382e-02
5.829532146453857422e-01,7.312375307344165520e-02
5.835934281349182129e-01,7.313558979871181975e-02
5.842337012290954590e-01,7.313436107096737970e-02
5.848739743232727051e-01,7.312034666971722885e-02
5.855142474174499512e-01,7.309378883566708396e-02
5.861544609069824219e-01,7.305502261723528790e-02
5.867947340011596680e-01,7.300437652876690109e-02
5.874350070953369141e-01,7.294222875914480042e-02
5.880752205848693848e-01,7.286900585927202911e-02
5.887154936790466309e-01,7.278511699193312978e-02
5.893557667732238770e-01,7.269099757045260901e-02
5.899960398674011230e-01,7.258717687042803846e-02
5.906362533569335938e-01,7.247412203215786164e-02
5.912765264511108398e-01,7.235230715417007019e-02
5.919167995452880859e-01,7.222230303534793450e-02
5.925570130348205566e-01,7.208463690686706116e-02
5.931972861289978027e-01,7.193985003943215162e-02
5.938375592231750488e-01,7.178849738767212330e-02
5.944778323173522949e-01,7.163114620525723453e-02
5.951180458068847656e-01,7.146838127495946935e-02
5.957583189010620117e-01,7.130076775377247600e-02
5.963985919952392578e-01,7.112888204066480924e-02
5.970388054847717285e-01,7.095334754906357233e-02
5.976790785789489746e-01,7.077466871634507939e-02
5.983193516731262207e-01,7.059348214878857775e-02
5.989596247673034668e-01,7.041037409824690840e-02
5.995998382568359375e-01,7.022593013977695975e-02
6.002401113510131836e-01,7.004071946441747798e-02
6.008803844451904297e-01,6.985528722409561908e-02
6.015205979347229004e-01,6.967029700748339494e-02
6.021608710289001465e-01,6.948623078113103091e-02
6.028011441230773926e-01,6.930368353496563216e-02
6.034414172172546387e-01,6.912323671850195694e-02
6.040816307067871094e-01,6.894544160630022844e-02
6.047219038009643555e-01,6.877082588825711440e-02
6.053621768951416016e-01,6.859994733525898170e-02
6.060023903846740723e-01,6.843333676387342024e-02
6.066426634788513184e-01,6.827147515359843766e-02
6.072829365730285645e-01,6.811493537759050199e-02
6.079232096672058105e-01,6.796420725297735999e-02
6.085634231567382812e-01,6.781978915117825579e-02
6.092036962509155273e-01,6.768213320917570996e-02
6.098439693450927734e-01,6.755173535971703558e-02
6.104841828346252441e-01,6.742906536772874659e-02
6.111244559288024902e-01,6.731454435394290670e-02
6.117647290229797363e-01,6.720860359058411504e-02
6.124050021171569824e-01,6.711168103314069100e-02
6.130452156066894531e-01,6.702415245673609689e-02
6.136854887008666992e-01,6.694638839030897515e-02
6.143257617950439453e-01,6.687878695335935930e-02
6.149659752845764160e-01,6.682167568050623174e-02
6.156062483787536621e-01,6.677539159085910114e-02
6.162465214729309082e-01,6.674020758501431061e-02
6.168867945671081543e-01,6.671643161831131152e-02
6.175270080566406250e-01,6.670432500457490477e-02
6.181672811508178711e-01,6.670411440935541947e-02
6.188075542449951172e-01,6.671600670856348003e-02
6.194477677345275879e-01,6.674020132503910574e-02
6.200880408287048340e-01,6.677685574003389135e-02
6.207283139228820801e-01,6.682609945978956745e-02
6.213685870170593262e-01,6.688805346936099738e-02
6.220088005065917969e-01,6.696279541317284867e-02
6.226490736007690430e-01,6.705035026364747353e-02
6.232893466949462891e-01,6.715076609023418186e-02
6.239295601844787598e-01,6.726400557315770357e-02
6.245698332786560059e-01,6.739007852964151724e-02
6.252101063728332520e-01,6.752888569233927996e-02
6.258503794670104980e-01,6.768033780318649661e-02
6.264905929565429688e-01,6.784428067132530771e-02
6.271308660507202148e-01,6.802059860620257581e-02
6.277711391448974609e-01,6.820909992628632068e-02
6.284113526344299316e-01,6.840950011612623172e-02
6.290516257286071777e-01,6.862167048591238938e-02
6.296918988227844238e-01,6.884525865341917239e-02
6.303321719169616699e-01,6.907996042843844720e-02
6.309723854064941406e-01,6.932547315841297575e-02
6.316126585006713867e-01,6.958142116211352146e-02
6.322529315948486328e-01,6.984745189942698218e-02
6.328931450843811035e-01,7.012313563901795277e-02
6.335334181785583496e-01,7.040806751341310843e-02
6.341736912727355957e-01,7.070178717604491681e-02
6.348139643669128418e-01,7.100384550065008682e-02
6.354541778564453125e-01,7.131370123542257744e-02
6.360944509506225586e-01,7.163092673678672639e-02
6.367347240447998047e-01,7.195499741531152793e-02
6.373749375343322754e-01,7.228530676263655863e-02
6.380152106285095215e-01,7.262139512040732825e-02
6.386554837226867676e-01,7.296268553558560299e-02
6.392957568168640137e-01,7.330861940619115558e-02
6.399359703063964844e-01,7.365859402433638792e-02
6.405762434005737305e-01,7.401212635126253048e-02
6.412165164947509766e-01,7.436859341082335817e-02
6.418567299842834473e-01,7.472740319857695823e-02
6.424970030784606934e-01,7.508804789428724646e-02
6.431372761726379395e-01,7.544994306288188568e-02
6.437775492668151855e-01,7.581251578695002991e-02
6.444177627563476562e-01,7.617519428617747224e-02
6.450580358505249023e-01,7.653749454930469653e-02
6.456983089447021484e-01,7.689888995234284153e-02
6.463385224342346191e-01,7.725879772403487777e-02
6.469787955284118652e-01,7.761678677248795566e-02
6.476190686225891113e-01,7.797235786840683858e-02
6.482593417167663574e-01,7.832501257949786577e-02
6.488995552062988281e-01,7.867429401134407030e-02
6.495398283004760742e-01,7.901982062854973066e-02
6.501801013946533203e-01,7.936118208857134704e-02
6.508203148841857910e-01,7.969789362981494207e-02
6.514605879783630371e-01,8.002970623808725037e-02
6.521008610725402832e-01,8.035623101059696793e-02
6.527411341667175293e-01,8.067715462029845241e-02
6.533813476562500000e-01,8.099213518477377249e-02
6.540216207504272461e-01,8.130097622513510203e-02
6.546618938446044922e-01,8.160338309439474358e-02
6.553021073341369629e-01,8.189912000845156470e-02
6.559423804283142090e-01,8.218804207363916703e-02
6.565826535224914551e-01,8.246993856987971938e-02
6.572229266166687012e-01,8.274465005241982141e-02
6.578631401062011719e-01,8.301206968030250266e-02
6.585034132003784180e-01,8.327210539260665456e-02
6.591436862945556641e-01,8.352463828269662827e-02
6.597838997840881348e-01,8.376964245723739211e-02
6.604241728782653809e-01,8.400707737787405094e-02
6.610644459724426270e-01,8.423692205643007469e-02
6.617047190666198730e-01,8.445917872575670060e-02
6.623449325561523438e-01,8.467384220389106986e-02
6.629852056503295898e-01,8.488101679862136706e-02
6.636254787445068359e-01,8.508068881946595496e-02
6.642656922340393066e-01,8.527298448326092739e-02
6.649059653282165527e-01,8.545798659597814151e-02
6.655462384223937988e-01,8.563577374890396499e-02
6.661865115165710449e-01,8.580646970622041181e-02
6.668267250061035156e-01,8.597019729627541906e-02
6.674669981002807617e-01,8.612711206307333001e-02
6.681072711944580078e-01,8.627735043132167547e-02
6.687474846839904785e-01,8.642105040535907889e-02
6.693877577781677246e-01,8.655841632485294923e-02
6.700280308723449707e-01,8.668959616018678815e-02
6.706683039665222168e-01,8.681475413693817700e-02
6.713085174560546875e-01,8.693409605856583511e-02
6.719487905502319336e-01,8.704777682246156445e-02
6.725890636444091797e-01,8.715604539381960336e-02
6.732292771339416504e-01,8.725899201264386562e-02
6.738695502281188965e-01,8.735689149418890409e-02
6.745098233222961426e-01,8.744991871348251067e-02
6.751500964164733887e-01,8.753824373105700829e-02
6.757903099060058594e-01,8.762206496676094858e-02
6.764305830001831055e-01,8.770157215036222809e-02
6.770708560943603516e-01,8.777697897055158904e-02
6.777110695838928223e-01,8.784841976877100223e-02
6.783513426780700684e-01,8.791612495951017792e-02
6.789916157722473145e-01,8.798023715516034571e-02
6.796318888664245605e-01,8.804095913406673191e-02
6.802721023559570312e-01,8.809843575857279063e-02
6.809123754501342773e-01,8.815285338732881115e-02
6.815526485443115234e-01,8.820435115716573904e-02
6.821928620338439941e-01,8.825311854728390415e-02
6.828331351280212402e-01,8.829929447835827006e-02
6.834734082221984863e-01,8.834300157626584493e-02
6.841136813163757324e-01,8.838440099877864498e-02
6.847538948059082031e-01,8.842363176731504737e-02
6.853941679000854492e-01,8.846083210623234550e-02
6.860344409942626953e-01,8.849610307081423599e-02
6.866746544837951660e-01,8.852956988771154556e-02
6.873149275779724121e-01,8.856135956702360090e-02
6.879552006721496582e-01,8.859158075295248125e-02
6.885954737663269043e-01,8.862030695963873939e-02
6.892356872558593750e-01,8.864766628574205498e-02
6.898759603500366211e-01,8.867375475510330674e-02
6.905162334442138672e-01,8.869864103034608149e-02
6.911564469337463379e-01,8.872241819821846676e-02
6.917967200279235840e-01,8.874516612161809093e-02
6.924369931221008301e-01,8.876696718113130657e-02
6.930772662162780762e-01,8.878786425737317245e-02
6.937174797058105469e-01,8.880794660400015417e-02
6.943577527999877930e-01,8.882729072124284642e-02
6.949980258941650391e-01,8.884591228967142484e-02
6.956382393836975098e-01,8.886386978111904256e-02
6.962785124778747559e-01,8.888125141508051996e-02
6.969187855720520020e-01,8.889807998817733647e-02
6.975590586662292480e-01,8.891441922720311197e-02
6.981992721557617188e-01,8.893027225462635244e-02
6.988395452499389648e-01,8.894571146970609021e-02
6.994798183441162109e-01,8.896075157842453507e-02
7.001200318336486816e-01,8.897544119241285188e-02
7.007603049278259277e-01,8.898978596232343108e-02
7.014005780220031738e-01,8.900381020608705285e-02
7.020408511161804199e-01,8.901759368490935742e-02
7.026810646057128906e-01,8.903112535904389446e-02
7.033213376998901367e-01,8.904443457742150514e-02
7.039616107940673828e-01,8.905750738631823538e-02
7.046018242835998535e-01,8.907040902606233601e-02
7.052420973777770996e-01,8.908313718951799132e-02
7.058823704719543457e-01,8.909570085478435431e-02
7.065226435661315918e-01,8.910812253208622025e-02
7.071628570556640625e-01,8.912042769552375177e-02
7.078031301498413086e-01,8.913259342974333421e-02
7.084434032440185547e-01,8.914468505224348860e-02
7.090836167335510254e-01,8.915665563597929832e-02
7.097238898277282715e-01,8.916854871095658552e-02
7.103641629219055176e-01,8.918036710040055937e-02
7.110044360160827637e-01,8.919212731988102050e-02
7.116446495056152344e-01,8.920382692068873354e-02
7.122849225997924805e-01,8.921547033677024174e-02
7.129251956939697266e-01,8.922708451276806230e-02
7.135654091835021973e-01,8.923864556637495227e-02
7.142056822776794434e-01,8.925018942806550726e-02
7.148459553718566895e-01,8.926171544622940601e-02
7.154862284660339355e-01,8.927320511282132998e-02
7.161264419555664062e-01,8.928472536970133433e-02
7.167667150497436523e-01,8.929624121989343521e-02
7.174069881439208984e-01,8.930774836411625728e-02
7.180472612380981445e-01,8.931928766394214847e-02
7.186874747276306152e-01,8.933085319038891470e-02
7.193277478218078613e-01,8.934244979542471654e-02
7.199680209159851074e-01,8.935411334522669335e-02
7.206082344055175781e-01,8.936583783203655429e-02
7.212485074996948242e-01,8.937763918790952999e-02
7.218887805938720703e-01,8.938954483391192696e-02
7.225290536880493164e-01,8.940153217880641989e-02
7.231692671775817871e-01,8.941369689740330529e-02
7.238095402717590332e-01,8.942599906823245348e-02
7.244498133659362793e-01,8.943845699796204585e-02
7.250900268554687500e-01,8.945114691562761067e-02
7.257302999496459961e-01,8.946407319156346460e-02
7.263705730438232422e-01,8.947728074181693358e-02
7.270108461380004883e-01,8.949079219481870240e-02
7.276510596275329590e-01,8.950467006531503955e-02
7.282913327217102051e-01,8.951896382008506237e-02
7.289316058158874512e-01,8.953374370220057443e-02
7.295718193054199219e-01,8.954904444183764411e-02
7.302120923995971680e-01,8.956497884667102838e-02
7.308523654937744141e-01,8.958158539366412043e-02
7.314926385879516602e-01,8.959897958771234627e-02
7.321328520774841309e-01,8.961726489474886037e-02
7.327731251716613770e-01,8.963654497182549363e-02
7.334133982658386230e-01,8.965694126607637315e-02
7.340536117553710938e-01,8.967860237335756324e-02
7.346938848495483398e-01,8.970170372951002946e-02
7.353341579437255859e-01,8.972640866064729437e-02
7.359744310379028320e-01,8.975287650240293402e-02
7.366146445274353027e-01,8.978137652902784538e-02
7.372549176216125488e-01,8.981210537126926852e-02
7.378951907157897949e-01,8.984534439498448322e-02
7.385354042053222656e-01,8.988138301506598538e-02
7.391756772994995117e-01,8.992052969444674915e-02
7.398159503936767578e-01,8.996315336699822751e-02
7.404562234878540039e-01,9.000962058825079382e-02
7.410964369773864746e-01,9.006036385145632650e-02
7.417367100715637207e-01,9.011587517133179404e-02
7.423769831657409668e-01,9.017662292834804916e-02
7.430171966552734375e-01,9.024318230050054623e-02
7.436574697494506836e-01,9.031616703321354578e-02
7.442977428436279297e-01,9.039626109671861087e-02
7.449380159378051758e-01,9.048414586852571162e-02
7.455782294273376465e-01,9.058062669695932101e-02
7.462185025215148926e-01,9.068655924219681808e-02
7.468587756156921387e-01,9.080291879222812668e-02
7.474989891052246094e-01,9.093063953761859608e-02
7.481392621994018555e-01,9.107085695161876160e-02
7.487795352935791016e-01,9.122474617054043833e-02
7.494198083877563477e-01,9.139357882694376656e-02
7.500600218772888184e-01,9.157870551450164598e-02
7.507002949714660645e-01,9.178163895884949852e-02
7.513405680656433105e-01,9.200393661986261407e-02
7.519807815551757812e-01,9.224728057135322956e-02
7.526210546493530273e-01,9.251355207175615547e-02
7.532613277435302734e-01,9.280468993075796647e-02
7.539016008377075195e-01,9.312278451684941061e-02
7.545418143272399902e-01,9.346999749526485601e-02
7.551820874214172363e-01,9.384882996181787007e-02
7.558223605155944824e-01,9.426174509512996735e-02
7.564625740051269531e-01,9.471138334812412296e-02
7.571028470993041992e-01,9.520071337278013246e-02
7.577431201934814453e-01,9.573270253199783753e-02
7.583833932876586914e-01,9.631057546023535920e-02
7.590236067771911621e-01,9.693763825568968429e-02
7.596638798713684082e-01,9.761761737088647806e-02
7.603041529655456543e-01,9.835421307360192600e-02
7.609443664550781250e-01,9.915131410094346620e-02
7.615846395492553711e-01,1.000132826629362981e-01
7.622249126434326172e-01,1.009443970879226882e-01
7.628651857376098633e-01,1.019492843720888331e-01
7.635053992271423340e-01,1.030326227582198939e-01
7.641456723213195801e-01,1.041996725380816002e-01
7.647859454154968262e-01,1.054556012324501246e-01
7.654261589050292969e-01,1.068057409046949680e-01
7.660664319992065430e-01,1.082560641699443771e-01
7.667067050933837891e-01,1.098123761910683172e-01
7.673469781875610352e-01,1.114808528722157632e-01
7.679871916770935059e-01,1.132677133298276573e-01
7.686274647712707520e-01,1.151799242215769681e-01
7.692677378654479980e-01,1.172241439421441989e-01
7.699079513549804688e-01,1.194072808074349012e-01
7.705482244491577148e-01,1.217369841464126523e-01
7.711884975433349609e-01,1.242206453450238612e-01
7.718287706375122070e-01,1.268659612306510809e-01
7.724689841270446777e-01,1.296806199071314225e-01
7.731092572212219238e-01,1.326733070032433126e-01
7.737495303153991699e-01,1.358521463316986200e-01
7.743897438049316406e-01,1.392253834957886127e-01
7.750300168991088867e-01,1.428023792954000726e-01
7.756702899932861328e-01,1.465918044664915598e-01
7.763105630874633789e-01,1.506027645439171891e-01
7.769507765769958496e-01,1.548441381411898021e-01
7.775910496711730957e-01,1.593261777302465987e-01
7.782313227653503418e-01,1.640581412866266575e-01
7.788715362548828125e-01,1.690493119419880230e-01
7.795118093490600586e-01,1.743104646523856438e-01
7.801520824432373047e-01,1.798512257338833464e-01
7.807923555374145508e-01,1.856817310075444816e-01
7.814325690269470215e-01,1.918116438851380501e-01
7.820728421211242676e-01,1.982524567958781070e-01
7.827131152153015137e-01,2.050140717378532429e-01
7.833533287048339844e-01,2.121063264967899542e-01
7.839936017990112305e-01,2.195411522279990812e-01
7.846338748931884766e-01,2.273285195939500625e-01
7.852741479873657227e-01,2.354791855900630893e-01
7.859143614768981934e-01,2.440030264476202859e-01
7.865546345710754395e-01,2.529124465672083488e-01
7.871949076652526855e-01,2.622174290247314410e-01
7.878351211547851562e-01,2.719278703350442861e-01
7.884753942489624023e-01,2.820563781751266319e-01
7.891156673431396484e-01,2.926128279105069119e-01
7.897559404373168945e-01,3.036080467433910357e-01
7.903961539268493652e-01,3.150516710461008785e-01
7.910364270210266113e-01,3.269565425238143419e-01
7.916767001152038574e-01,3.393322817601385211e-01
7.923169136047363281e-01,3.521883104820027199e-01
7.929571866989135742e-01,3.655375552963238128e-01
7.935974597930908203e-01,3.793893687491087796e-01
7.942377328872680664e-01,3.937541630902896550e-01
7.948779463768005371e-01,4.086408498150548851e-01
7.955182194709777832e-01,4.240624878634879913e-01
7.961584925651550293e-01,4.400278476122636562e-01
7.967987060546875000e-01,4.565454831819883985e-01
7.974389791488647461e-01,4.736284110346722365e-01
7.980792522430419922e-01,4.912849848695488575e-01
7.987195253372192383e-01,5.095249301802606823e-01
7.993597388267517090e-01,5.283561546874606663e-01
8.000000119209289551e-01,5.477916407755230033e-01


==> code/potentials/score-matching/potentials_9.csv <==
x,f
-8.000000119209289551e-01,8.385897195084228706e-01
-7.993597388267517090e-01,8.193500061146297142e-01
-7.987195253372192383e-01,8.007226231573980613e-01
-7.980792522430419922e-01,7.826948861309892536e-01
-7.974389791488647461e-01,7.652591319595813957e-01
-7.967987060546875000e-01,7.484059004118588376e-01
-7.961584925651550293e-01,7.321270815812219723e-01
-7.955182194709777832e-01,7.164099711392601932e-01
-7.948779463768005371e-01,7.012462628452915681e-01
-7.942377328872680664e-01,6.866274294874816775e-01
-7.935974597930908203e-01,6.725407316565084059e-01
-7.929571866989135742e-01,6.589775014360892413e-01
-7.923169136047363281e-01,6.459275916731987977e-01
-7.916767001152038574e-01,6.333818859333937290e-01
-7.910364270210266113e-01,6.213277753219399457e-01
-7.903961539268493652e-01,6.097560684753426941e-01
-7.897559404373168945e-01,5.986573649502533456e-01
-7.891156673431396484e-01,5.880191345723524421e-01
-7.884753942489624023e-01,5.778319508751286193e-01
-7.878351211547851562e-01,5.680852233886777292e-01
-7.871949076652526855e-01,5.587692664539214427e-01
-7.865546345710754395e-01,5.498717643063661953e-01
-7.859143614768981934e-01,5.413829952211557384e-01
-7.852741479873657227e-01,5.332931351767475903e-01
-7.846338748931884766e-01,5.255900501044465933e-01
-7.839936017990112305e-01,5.182640004986520665e-01
-7.833533287048339844e-01,5.113043972875246368e-01
-7.827131152153015137e-01,5.047013741550516741e-01
-7.820728421211242676e-01,4.984432305019215192e-01
-7.814325690269470215e-01,4.925202080833708251e-01
-7.807923555374145508e-01,4.869224639579625702e-01
-7.801520824432373047e-01,4.816386982105171910e-01
-7.795118093490600586e-01,4.766592762734709332e-01
-7.788715362548828125e-01,4.719741223248230533e-01
-7.782313227653503418e-01,4.675736001377619466e-01
-7.775910496711730957e-01,4.634470690255136915e-01
-7.769507765769958496e-01,4.595852005504128535e-01
-7.763105630874633789e-01,4.559786671828014448e-01
-7.756702899932861328e-01,4.526173081860145331e-01
-7.750300168991088867e-01,4.494921397227598092e-01
-7.743897438049316406e-01,4.465939917033288076e-01
-7.737495303153991699e-01,4.439140468137412476e-01
-7.731092572212219238e-01,4.414429726996411674e-01
-7.724689841270446777e-01,4.391723424346380966e-01
-7.718287706375122070e-01,4.370938271373496775e-01
-7.711884975433349609e-01,4.351987252084743574e-01
-7.705482244491577148e-01,4.334791126938002392e-01
-7.699079513549804688e-01,4.319271072219579288e-01
-7.692677378654479980e-01,4.305350430111158921e-01
-7.686274647712707520e-01,4.292952019959566101e-01
-7.679871916770935059e-01,4.282003732389192407e-01
-7.673469781875610352e-01,4.272435800382803350e-01
-7.667067050933837891e-01,4.264177529012984635e-01
-7.660664319992065430e-01,4.257163303194824167e-01
-7.654261589050292969e-01,4.251328604764434971e-01
-7.647859454154968262e-01,4.246611678466281070e-01
-7.641456723213195801e-01,4.242951491086572879e-01
-7.635053992271423340e-01,4.240290873487557732e-01
-7.628651857376098633e-01,4.238574220679898197e-01
-7.622249126434326172e-01,4.237747471149573286e-01
-7.615846395492553711e-01,4.237759816260915358e-01
-7.609443664550781250e-01,4.238561763770629653e-01
-7.603041529655456543e-01,4.240106398122058806e-01
-7.596638798713684082e-01,4.242348617679607692e-01
-7.590236067771911621e-01,4.245245404489494945e-01
-7.583833932876586914e-01,4.248755605227332310e-01
-7.577431201934814453e-01,4.252840549572289852e-01
-7.571028470993041992e-01,4.257463101123004634e-01
-7.564625740051269531e-01,4.262587887600943759e-01
-7.558223605155944824e-01,4.268181184965000874e-01
-7.551820874214172363e-01,4.274212187568657839e-01
-7.545418143272399902e-01,4.280650617760914933e-01
-7.539016008377075195e-01,4.287468026237899466e-01
-7.532613277435302734e-01,4.294638576185434431e-01
-7.526210546493530273e-01,4.302137050745851177e-01
-7.519807815551757812e-01,4.309940018472353529e-01
-7.513405680656433105e-01,4.318024729735729927e-01
-7.507002949714660645e-01,4.326372075234750092e-01
-7.500600218772888184e-01,4.334962184632402682e-01
-7.494198083877563477e-01,4.343776547730069382e-01
-7.487795352935791016e-01,4.352800277915958027e-01
-7.481392621994018555e-01,4.362017329187093395e-01
-7.474989891052246094e-01,4.371413626773321681e-01
-7.468587756156921387e-01,4.380975280099761449e-01
-7.462185025215148926e-01,4.390692045144533040e-01
-7.455782294273376465e-01,4.400552905769430367e-01
-7.449380159378051758e-01,4.410546692360224341e-01
-7.442977428436279297e-01,4.420666751568074204e-01
-7.436574697494506836e-01,4.430904195170857207e-01
-7.430171966552734375e-01,4.441252650705838079e-01
-7.423769831657409668e-01,4.451705045036487007e-01
-7.417367100715637207e-01,4.462258425138951878e-01
-7.410964369773864746e-01,4.472907480426577820e-01
-7.404562234878540039e-01,4.483648355674025865e-01
-7.398159503936767578e-01,4.494480435416292607e-01
-7.391756772994995117e-01,4.505401005058384811e-01
-7.385354042053222656e-01,4.516409449578704383e-01
-7.378951907157897949e-01,4.527504540665687749e-01
-7.372549176216125488e-01,4.538689254586176780e-01
-7.366146445274353027e-01,4.549964084181690183e-01
-7.359744310379028320e-01,4.561330020083014247e-01
-7.353341579437255859e-01,4.572792701201877641e-01
-7.346938848495483398e-01,4.584354266420280766e-01
-7.340536117553710938e-01,4.596019578583208087e-01
-7.334133982658386230e-01,4.607792867185445118e-01
-7.327731251716613770e-01,4.619682146423751412e-01
-7.321328520774841309e-01,4.631692918021759198e-01
-7.314926385879516602e-01,4.643831428104858716e-01
-7.308523654937744141e-01,4.656108146444739582e-01
-7.302120923995971680e-01,4.668530663188290575e-01
-7.295718193054199219e-01,4.681108141890906182e-01
-7.289316058158874512e-01,4.693849843545443434e-01
-7.282913327217102051e-01,4.706768489911175024e-01
-7.276510596275329590e-01,4.719874458408370721e-01
-7.270108461380004883e-01,4.733178262530595148e-01
-7.263705730438232422e-01,4.746694881287845114e-01
-7.257302999496459961e-01,4.760435899424066974e-01
-7.250900268554687500e-01,4.774414979073871024e-01
-7.244498133659362793e-01,4.788644607087131355e-01
-7.238095402717590332e-01,4.803142130936466359e-01
-7.231692671775817871e-01,4.817920483080224692e-01
-7.225290536880493164e-01,4.832993412705133274e-01
-7.218887805938720703e-01,4.848379701903362538e-01
-7.212485074996948242e-01,4.864092806631883370e-01
-7.206082344055175781e-01,4.880148855094788019e-01
-7.199680209159851074e-01,4.896562001419297872e-01
-7.193277478218078613e-01,4.913351144777040602e-01
-7.186874747276306152e-01,4.930530808572770596e-01
-7.180472612380981445e-01,4.948114657365767499e-01
-7.174069881439208984e-01,4.966121546057253866e-01
-7.167667150497436523e-01,4.984565091962567251e-01
-7.161264419555664062e-01,5.003459716383589218e-01
-7.154862284660339355e-01,5.022817910983192746e-01
-7.148459553718566895e-01,5.042657316165461978e-01
-7.142056822776794434e-01,5.062988482093446763e-01
-7.135654091835021973e-01,5.083823674204310805e-01
-7.129251956939697266e-01,5.105172056291484850e-01
-7.122849225997924805e-01,5.127047346732283017e-01
-7.116446495056152344e-01,5.149456755338439606e-01
-7.110044360160827637e-01,5.172405415839027576e-01
-7.103641629219055176e-01,5.195903724296164761e-01
-7.097238898277282715e-01,5.219954101819501702e-01
-7.090836167335510254e-01,5.244559262507966224e-01
-7.084434032440185547e-01,5.269717756177545454e-01
-7.078031301498413086e-01,5.295432836891658113e-01
-7.071628570556640625e-01,5.321699483044870505e-01
-7.065226435661315918e-01,5.348509117489741449e-01
-7.058823704719543457e-01,5.375859130450972856e-01
-7.052420973777770996e-01,5.403736291085965426e-01
-7.046018242835998535e-01,5.432127389867398293e-01
-7.039616107940673828e-01,5.461013556118086143e-01
-7.033213376998901367e-01,5.490381388143505959e-01
-7.026810646057128906e-01,5.520205416223293859e-01
-7.020408511161804199e-01,5.550457831816393295e-01
-7.014005780220031738e-01,5.581115260441342762e-01
-7.007603049278259277e-01,5.612142901018288832e-01
-7.001200318336486816e-01,5.643504346419283557e-01
-6.994798183441162109e-01,5.675157002892463609e-01
-6.988395452499389648e-01,5.707063528837807986e-01
-6.981992721557617188e-01,5.739173582305698851e-01
-6.975590586662292480e-01,5.771432930826030372e-01
-6.969187855720520020e-01,5.803792101955629334e-01
-6.962785124778747559e-01,5.836189019925517307e-01
-6.956382393836975098e-01,5.868560022103634921e-01
-6.949980258941650391e-01,5.900834782727111261e-01
-6.943577527999877930e-01,5.932947384447642136e-01
-6.937174797058105469e-01,5.964819048723715156e-01
-6.930772662162780762e-01,5.996367559292332672e-01
-6.924369931221008301e-01,6.027515036330419740e-01
-6.917967200279235840e-01,6.058170817383778939e-01
-6.911564469337463379e-01,6.088244027954230475e-01
-6.905162334442138672e-01,6.117637147681298515e-01
-6.898759603500366211e-01,6.146257679553066566e-01
-6.892356872558593750e-01,6.174001425773369967e-01
-6.885954737663269043e-01,6.200762123400211934e-01
-6.879552006721496582e-01,6.226438023752489670e-01
-6.873149275779724121e-01,6.250917214744697858e-01
-6.866746544837951660e-01,6.274088992973609891e-01
-6.860344409942626953e-01,6.295838814422971552e-01
-6.853941679000854492e-01,6.316056855771527978e-01
-6.847538948059082031e-01,6.334626414810444750e-01
-6.841136813163757324e-01,6.351431501054136675e-01
-6.834734082221984863e-01,6.366360535538087007e-01
-6.828331351280212402e-01,6.379298126887253950e-01
-6.821928620338439941e-01,6.390131257634465989e-01
-6.815526485443115234e-01,6.398748842417107952e-01
-6.809123754501342773e-01,6.405044468016090065e-01
-6.802721023559570312e-01,6.408911444372531463e-01
-6.796318888664245605e-01,6.410248353720469083e-01
-6.789916157722473145e-01,6.408957884204586897e-01
-6.783513426780700684e-01,6.404947316275033664e-01
-6.777110695838928223e-01,6.398129194025972133e-01
-6.770708560943603516e-01,6.388423687997826228e-01
-6.764305830001831055e-01,6.375753878325367552e-01
-6.757903099060058594e-01,6.360053466694139956e-01
-6.751500964164733887e-01,6.341264062864349071e-01
-6.745098233222961426e-01,6.319330367484239375e-01
-6.738695502281188965e-01,6.294210461623364061e-01
-6.732292771339416504e-01,6.265870226148204658e-01
-6.725890636444091797e-01,6.234287480798084147e-01
-6.719487905502319336e-01,6.199439849772638844e-01
-6.713085174560546875e-01,6.161325264891170939e-01
-6.706683039665222168e-01,6.119950641096210120e-01
-6.700280308723449707e-01,6.075322964754943378e-01
-6.693877577781677246e-01,6.027469365422266634e-01
-6.687474846839904785e-01,5.976423823513941080e-01
-6.681072711944580078e-01,5.922235642960038682e-01
-6.674669981002807617e-01,5.864948149024495905e-01
-6.668267250061035156e-01,5.804629534427876436e-01
-6.661865115165710449e-01,5.741358110144849647e-01
-6.655462384223937988e-01,5.675203807897131192e-01
-6.649059653282165527e-01,5.606262209529946361e-01
-6.642656922340393066e-01,5.534631320888525607e-01
-6.636254787445068359e-01,5.460424181330214566e-01
-6.629852056503295898e-01,5.383740540705095334e-01
-6.623449325561523438e-01,5.304706001007954974e-01
-6.617047190666198730e-01,5.223454786590790988e-01
-6.610644459724426270e-01,5.140102825520100893e-01
-6.604241728782653809e-01,5.054794032860643327e-01
-6.597838997840881348e-01,4.967669007635056033e-01
-6.591436862945556641e-01,4.878880666122720200e-01
-6.585034132003784180e-01,4.788560468731821729e-01
-6.578631401062011719e-01,4.696866321856010273e-01
-6.572229266166687012e-01,4.603959285871006557e-01
-6.565826535224914551e-01,4.509976134844526641e-01
-6.559423804283142090e-01,4.415079799931467264e-01
-6.553021073341369629e-01,4.319425135702079643e-01
-6.546618938446044922e-01,4.223176230193734781e-01
-6.540216207504272461e-01,4.126469470248239624e-01
-6.533813476562500000e-01,4.029466870359939001e-01
-6.527411341667175293e-01,3.932329401100531641e-01
-6.521008610725402832e-01,3.835188764493557834e-01
-6.514605879783630371e-01,3.738202031419932680e-01
-6.508203148841857910e-01,3.641514431310688416e-01
-6.501801013946533203e-01,3.545277390478087653e-01
-6.495398283004760742e-01,3.449611908874734567e-01
-6.488995552062988281e-01,3.354663543411939841e-01
-6.482593417167663574e-01,3.260573424783830276e-01
-6.476190686225891113e-01,3.167452866927873423e-01
-6.469787955284118652e-01,3.075435388229936784e-01
-6.463385224342346191e-01,2.984642256836025354e-01
-6.456983089447021484e-01,2.895198422958302764e-01
-6.450580358505249023e-01,2.807199746980471033e-01
-6.444177627563476562e-01,2.720763384987163747e-01
-6.437775492668151855e-01,2.636000747973312741e-01
-6.431372761726379395e-01,2.552995949830716427e-01
-6.424970030784606934e-01,2.471852150818252269e-01
-6.418567299842834473e-01,2.392660427693664715e-01
-6.412165164947509766e-01,2.315514228485642256e-01
-6.405762434005737305e-01,2.240481564027692052e-01
-6.399359703063964844e-01,2.167647368299956412e-01
-6.392957568168640137e-01,2.097091955719596612e-01
-6.386554837226867676e-01,2.028871300906898156e-01
-6.380152106285095215e-01,1.963057197599447079e-01
-6.373749375343322754e-01,1.899710667326575120e-01
-6.367347240447998047e-01,1.838894246779361197e-01
-6.360944509506225586e-01,1.780649199940729233e-01
-6.354541778564453125e-01,1.725030690528730482e-01
-6.348139643669128418e-01,1.672088399329849651e-01
-6.341736912727355957e-01,1.621853627697045219e-01
-6.335334181785583496e-01,1.574369091295801937e-01
-6.328931450843811035e-01,1.529668736973368581e-01
-6.322529315948486328e-01,1.487786346391093417e-01
-6.316126585006713867e-01,1.448741272518683232e-01
-6.309723854064941406e-01,1.412560826649578161e-01
-6.303321719169616699e-01,1.379267608196808048e-01
-6.296918988227844238e-01,1.348872568550558704e-01
-6.290516257286071777e-01,1.321392064575110936e-01
-6.284113526344299316e-01,1.296836383597623765e-01
-6.277711391448974609e-01,1.275214986261525851e-01
-6.271308660507202148e-01,1.256527420413253715e-01
-6.264905929565429688e-01,1.240777282385359115e-01
-6.258503794670104980e-01,1.227963797220281705e-01
-6.252101063728332520e-01,1.218079713595017211e-01
-6.245698332786560059e-01,1.211118935910731054e-01
-6.239295601844787598e-01,1.207070984697926619e-01
-6.232893466949462891e-01,1.205922926679705576e-01
-6.226490736007690430e-01,1.207658482854894189e-01
-6.220088005065917969e-01,1.212259439518774684e-01
-6.213685870170593262e-01,1.219703507252649644e-01
-6.207283139228820801e-01,1.229968379581491966e-01
-6.200880408287048340e-01,1.243027024173972706e-01
-6.194477677345275879e-01,1.258850056589726485e-01
-6.188075542449951172e-01,1.277403906170180292e-01
-6.181672811508178711e-01,1.298657616981850893e-01
-6.175270080566406250e-01,1.322572402329127428e-01
-6.168867945671081543e-01,1.349106056549951305e-01
-6.162465214729309082e-01,1.378221212762156256e-01
-6.156062483787536621e-01,1.409870575761233980e-01
-6.149659752845764160e-01,1.444006118390444016e-01
-6.143257617950439453e-01,1.480574299682109185e-01
-6.136854887008666992e-01,1.519528568039740790e-01
-6.130452156066894531e-01,1.560809836728713762e-01
-6.124050021171569824e-01,1.604354940528813778e-01
-6.117647290229797363e-01,1.650110315906156977e-01
-6.111244559288024902e-01,1.698007674885526619e-01
-6.104841828346252441e-01,1.747979341992778046e-01
-6.098439693450927734e-01,1.799949818988109129e-01
-6.092036962509155273e-01,1.853855099037757803e-01
-6.085634231567382812e-01,1.909613690030842470e-01
-6.079232096672058105e-01,1.967140019421709241e-01
-6.072829365730285645e-01,2.026361493823483073e-01
-6.066426634788513184e-01,2.087186281791217901e-01
-6.060023903846740723e-01,2.149524622020297926e-01
-6.053621768951416016e-01,2.213276519011548871e-01
-6.047219038009643555e-01,2.278357135169035708e-01
-6.040816307067871094e-01,2.344660145060029066e-01
-6.034414172172546387e-01,2.412075219410403371e-01
-6.028011441230773926e-01,2.480506995610864962e-01
-6.021608710289001465e-01,2.549838208023089692e-01
-6.015205979347229004e-01,2.619953652123490073e-01
-6.008803844451904297e-01,2.690727801508927541e-01
-6.002401113510131836e-01,2.762052335359492794e-01
-5.995998382568359375e-01,2.833794060618748389e-01
-5.989596247673034668e-01,2.905817423584746706e-01
-5.983193516731262207e-01,2.978002831241504111e-01
-5.976790785789489746e-01,3.050207579236912103e-01
-5.970388054847717285e-01,3.122292346332624646e-01
-5.963985919952392578e-01,3.194107561749728319e-01
-5.957583189010620117e-01,3.265522065069697000e-01
-5.951180458068847656e-01,3.336380840957051674e-01
-5.944778323173522949e-01,3.406527579863141142e-01
-5.938375592231750488e-01,3.475822712117415669e-01
-5.931972861289978027e-01,3.544105629146212522e-01
-5.925570130348205566e-01,3.611220971227617760e-01
-5.919167995452880859e-01,3.677006439038854602e-01
-5.912765264511108398e-01,3.741317224076010639e-01
-5.906362533569335938e-01,3.803990557695211550e-01
-5.899960398674011230e-01,3.864863979422592521e-01
-5.893557667732238770e-01,3.923793756833822144e-01
-5.887154936790466309e-01,3.980620996744503870e-01
-5.880752205848693848e-01,4.035193590474301928e-01
-5.874350070953369141e-01,4.087358759623418436e-01
-5.867947340011596680e-01,4.136981527134553360e-01
-5.861544609069824219e-01,4.183916306941712904e-01
-5.855142474174499512e-01,4.228023650492804819e-01
-5.848739743232727051e-01,4.269182294188507143e-01
-5.842337012290954590e-01,4.307264468775784394e-01
-5.835934281349182129e-01,4.342154620766232043e-01
-5.829532146453857422e-01,4.373741102826298466e-01
-5.823129415512084961e-01,4.401930730549228343e-01
-5.816726684570312500e-01,4.426630040515160402e-01
-5.810324549674987793e-01,4.447755717051782298e-01
-5.803921818733215332e-01,4.465242486792608823e-01
-5.797519087791442871e-01,4.479027688568510968e-01
-5.791116356849670410e-01,4.489063965238258014e-01
-5.784714221954345703e-01,4.495313920246379880e-01
-5.778311491012573242e-01,4.497754311977324448e-01
-5.771908760070800781e-01,4.496372320154478075e-01
-5.765506625175476074e-01,4.491168233746112293e-01
-5.759103894233703613e-01,4.482153892372604531e-01
-5.752701163291931152e-01,4.469354707949841909e-01
-5.746298432350158691e-01,4.452807355260910427e-01
-5.739896297454833984e-01,4.432563499945985086e-01
-5.733493566513061523e-01,4.408680768169852549e-01
-5.727090835571289062e-01,4.381233503817192343e-01
-5.720688700675964355e-01,4.350308327054861479e-01
-5.714285969734191895e-01,4.315993838662581794e-01
-5.707883238792419434e-01,4.278397721860311975e-01
-5.701480507850646973e-01,4.237633232969715280e-01
-5.695078372955322266e-01,4.193827526867854871e-01
-5.688675642013549805e-01,4.147102608914163824e-01
-5.682272911071777344e-01,4.097600614233387617e-01
-5.675870776176452637e-01,4.045471316620590230e-01
-5.669468045234680176e-01,3.990854602599265277e-01
-5.663065314292907715e-01,3.933910483230897981e-01
-5.656662583351135254e-01,3.874798187771899549e-01
-5.650260448455810547e-01,3.813686226216956854e-01
-5.643857717514038086e-01,3.750728169765040754e-01
-5.637454986572265625e-01,3.686096442209469970e-01
-5.631052851676940918e-01,3.619965312816346703e-01
-5.624650120735168457e-01,3.552490424107785927e-01
-5.618247389793395996e-01,3.483845768052105107e-01
-5.611844658851623535e-01,3.414197767476574441e-01
-5.605442523956298828e-01,3.343718583887818063e-01
-5.599039793014526367e-01,3.272557140512715179e-01
-5.592637062072753906e-01,3.200880668604835222e-01
-5.586234927177429199e-01,3.128852027327773122e-01
-5.579832196235656738e-01,3.056610730558020350e-01
-5.573429465293884277e-01,2.984312441216614431e-01
-5.567026734352111816e-01,2.912101077957518491e-01
-5.560624599456787109e-01,2.840122842020140759e-01
-5.554221868515014648e-01,2.768498288358949289e-01
-5.547819137573242188e-01,2.697363125073013457e-01
-5.541416406631469727e-01,2.626839988677374116e-01
-5.535014271736145020e-01,2.557053035181358069e-01
-5.528611540794372559e-01,2.488100818264493697e-01
-5.522208809852600098e-01,2.420094576952829257e-01
-5.515806674957275391e-01,2.353140246484883846e-01
-5.509403944015502930e-01,2.287318065013188573e-01
-5.503001213073730469e-01,2.222721048946079136e-01
-5.496598482131958008e-01,2.159429810623443302e-01
-5.490196347236633301e-01,2.097524143404339014e-01
-5.483793616294860840e-01,2.037060750501460404e-01
-5.477390885353088379e-01,1.978107251214904494e-01
-5.470988750457763672e-01,1.920724972745739834e-01
-5.464586019515991211e-01,1.864952745733368111e-01
-5.458183288574218750e-01,1.810840273100948750e-01
-5.451780557632446289e-01,1.758425398691692010e-01
-5.445378422737121582e-01,1.707745219552210258e-01
-5.438975691795349121e-01,1.658817279705502301e-01
-5.432572960853576660e-01,1.611667372277185706e-01
-5.426170825958251953e-01,1.566316110238803461e-01
-5.419768095016479492e-01,1.522765571904551862e-01
-5.413365364074707031e-01,1.481025992087876553e-01
-5.406962633132934570e-01,1.441098663086548548e-01
-5.400560498237609863e-01,1.402982628515156982e-01
-5.394157767295837402e-01,1.366662856411382521e-01
-5.387755036354064941e-01,1.332130056563398668e-01
-5.381352901458740234e-01,1.299370129815775599e-01
-5.374950170516967773e-01,1.268355992765588525e-01
-5.368547439575195312e-01,1.239065494379785193e-01
-5.362144708633422852e-01,1.211469926869419567e-01
-5.355742573738098145e-01,1.185539326440081531e-01
-5.349339842796325684e-01,1.161232898657260648e-01
-5.342937111854553223e-01,1.138514240066639260e-01
-5.336534976959228516e-01,1.117342836833454811e-01
-5.330132246017456055e-01,1.097670088338364991e-01
-5.323729515075683594e-01,1.079449936365883822e-01
-5.317326784133911133e-01,1.062632529172935492e-01
-5.310924649238586426e-01,1.047166286912903921e-01
-5.304521918296813965e-01,1.032993693663097901e-01
-5.298119187355041504e-01,1.020059462415292550e-01
-5.291717052459716797e-01,1.008305985247623937e-01
-5.285314321517944336e-01,9.976709712856557388e-02
-5.278911590576171875e-01,9.880940149600903055e-02
-5.272508859634399414e-01,9.795120983599936437e-02
-5.266106724739074707e-01,9.718618108032073266e-02
-5.259703993797302246e-01,9.650773575754012512e-02
-5.253301262855529785e-01,9.590938692207107152e-02
-5.246899127960205078e-01,9.538457202263295187e-02
-5.240496397018432617e-01,9.492656571390600817e-02
-5.234093666076660156e-01,9.452882950727348188e-02
-5.227690935134887695e-01,9.418468898955367763e-02
-5.221288800239562988e-01,9.388758826393939216e-02
-5.214886069297790527e-01,9.363091945535906291e-02
-5.208483338356018066e-01,9.340824951078907645e-02
-5.202081203460693359e-01,9.321315961462195432e-02
-5.195678472518920898e-01,9.303933051327151205e-02
-5.189275741577148438e-01,9.288058748625083183e-02
-5.182873010635375977e-01,9.273088829672637701e-02
-5.176470875740051270e-01,9.258434619428879131e-02
-5.170068144798278809e-01,9.243524856318430238e-02
-5.163665413856506348e-01,9.227800182045875488e-02
-5.157263278961181641e-01,9.210732585287084717e-02
-5.150860548019409180e-01,9.191806267638025219e-02
-5.144457817077636719e-01,9.170530371251528479e-02
-5.138055086135864258e-01,9.146442643045915588e-02
-5.131652951240539551e-01,9.119105381580716596e-02
-5.125250220298767090e-01,9.088095661870454478e-02
-5.118847489356994629e-01,9.053032760221046971e-02
-5.112445354461669922e-01,9.013560804728637521e-02
-5.106042623519897461e-01,8.969344137473544976e-02
-5.099639892578125000e-01,8.920087086738792692e-02
-5.093237161636352539e-01,8.865519270508226413e-02
-5.086835026741027832e-01,8.805408456740781986e-02
-5.080432295799255371e-01,8.739540058668104905e-02
-5.074029564857482910e-01,8.667739030821941526e-02
-5.067627429962158203e-01,8.589870838189117563e-02
-5.061224699020385742e-01,8.505808494975042322e-02
-5.054821968078613281e-01,8.415477545712679586e-02
-5.048419237136840820e-01,8.318828834436464703e-02
-5.042017102241516113e-01,8.215850604977692484e-02
-5.035614371299743652e-01,8.106535197542497073e-02
-5.029211640357971191e-01,7.990934867506904737e-02
-5.022809505462646484e-01,7.869127909015194433e-02
-5.016406774520874023e-01,7.741189622861277542e-02
-5.010004043579101562e-01,7.607258739574795925e-02
-5.003601312637329102e-01,7.467485036621024364e-02
-4.997198879718780518e-01,7.322054492558738303e-02
-4.990796446800231934e-01,7.171159254207370992e-02
-4.984394013881683350e-01,7.015023952352006376e-02
-4.977991282939910889e-01,6.853888741399050133e-02
-4.971588850021362305e-01,6.688036191522517271e-02
-4.965186119079589844e-01,6.517732981611557008e-02
-4.958783686161041260e-01,6.343301867449246956e-02
-4.952380955219268799e-01,6.165044302891642403e-02
-4.945978522300720215e-01,5.983315717445947257e-02
-4.939576089382171631e-01,5.798453005978965180e-02
-4.933173358440399170e-01,5.610808115207621682e-02
-4.926770925521850586e-01,5.420772089069014754e-02
-4.920368194580078125e-01,5.228704885533286273e-02
-4.913965761661529541e-01,5.035012743370259614e-02
-4.907563030719757080e-01,4.840071778383148171e-02
-4.901160597801208496e-01,4.644296693302374379e-02
-4.894758164882659912e-01,4.448083935319013804e-02
-4.888355433940887451e-01,4.251824209461485538e-02
-4.881953001022338867e-01,4.055939994601587273e-02
-4.875550270080566406e-01,3.860821034533268303e-02
-4.869147837162017822e-01,3.666880434216057694e-02
-4.862745106220245361e-01,3.474502918919686323e-02
-4.856342673301696777e-01,3.284096913044720623e-02
-4.849940240383148193e-01,3.096042749246841197e-02
-4.843537509441375732e-01,2.910711627998541218e-02
-4.837135076522827148e-01,2.728493311156476864e-02
-4.830732345581054688e-01,2.549735541517073045e-02
-4.824329912662506104e-01,2.374809990809767513e-02
-4.817927181720733643e-01,2.204043406140154815e-02
-4.811524748802185059e-01,2.037782119075348675e-02
-4.805122315883636475e-01,1.876342522080332031e-02
-4.798719584941864014e-01,1.720020578059600069e-02
-4.792317152023315430e-01,1.569124365499430240e-02
-4.785914421081542969e-01,1.423919512125237929e-02
-4.779511988162994385e-01,1.284681881152938132e-02
-4.773109257221221924e-01,1.151649726968795306e-02
-4.766706824302673340e-01,1.025065570248795410e-02
-4.760304391384124756e-01,9.051415699817155769e-03
-4.753901660442352295e-01,7.920695152519918736e-03
-4.747499227523803711e-01,6.860460808580715053e-03
-4.741096496582031250e-01,5.872233986935704309e-03
-4.734694063663482666e-01,4.957624773310076449e-03
-4.728291332721710205e-01,4.117845539581388437e-03
-4.721888899803161621e-01,3.354093369412503023e-03
-4.715486466884613037e-01,2.667307244961225621e-03
-4.709083735942840576e-01,2.058217837681564077e-03
-4.702681303024291992e-01,1.527496999624400331e-03
-4.696278572082519531e-01,1.075515891251654921e-03
-4.689876139163970947e-01,7.025720804270108033e-04
-4.683473408222198486e-01,4.087058667820997471e-04
-4.677070975303649902e-01,1.938733939432779607e-04
-4.670668542385101318e-01,5.776558444292589911e-05
-4.664265811443328857e-01,0.000000000000000000e+00
-4.657863378524780273e-01,1.998362950494936285e-05
-4.651460647583007812e-01,1.169753450938060269e-04
-4.645058214664459229e-01,2.900673875365633592e-04
-4.638655483722686768e-01,5.382554263242411707e-04
-4.632253050804138184e-01,8.603124252157812180e-04
-4.625850617885589600e-01,1.254917067112337747e-03
-4.619447886943817139e-01,1.720650841964044275e-03
-4.613045454025268555e-01,2.255884749986059035e-03
-4.606642723083496094e-01,2.858929391922337970e-03
-4.600240290164947510e-01,3.527961147534064423e-03
-4.593837559223175049e-01,4.261065044496525900e-03
-4.587435126304626465e-01,5.056184609506075844e-03
-4.581032693386077881e-01,5.911174951775066688e-03
-4.574629962444305420e-01,6.823908572120451765e-03
-4.568227529525756836e-01,7.791992829101701545e-03
-4.561824798583984375e-01,8.813156915275399683e-03
-4.555422365665435791e-01,9.884874451038250243e-03
-4.549019634723663330e-01,1.100476143136175367e-02
-4.542617201805114746e-01,1.217018320084406469e-02
-4.536214768886566162e-01,1.337861714087651421e-02
-4.529812037944793701e-01,1.462749672233432108e-02
-4.523409605026245117e-01,1.591411666902153854e-02
-4.517006874084472656e-01,1.723589732802466301e-02
-4.510604441165924072e-01,1.859006773600846429e-02
-4.504201710224151611e-01,1.997411945918958764e-02
-4.497799277305603027e-01,2.138523503332923070e-02
-4.491396844387054443e-01,2.282087116138953320e-02
-4.484994113445281982e-01,2.427842684689274222e-02
-4.478591680526733398e-01,2.575521431652427751e-02
-4.472188949584960938e-01,2.724878833748789475e-02
-4.465786516666412354e-01,2.875647945338677403e-02
-4.459383785724639893e-01,3.027598826206912008e-02
-4.452981352806091309e-01,3.180469298669086342e-02
-4.446578919887542725e-01,3.334032651133522762e-02
-4.440176188945770264e-01,3.488065738432100105e-02
-4.433773756027221680e-01,3.642332308746709657e-02
-4.427371025085449219e-01,3.796622835801422013e-02
-4.420968592166900635e-01,3.950719969983751412e-02
-4.414565861225128174e-01,4.104435651996052314e-02
-4.408163428306579590e-01,4.257559989296400005e-02
-4.401760995388031006e-01,4.409918393904277423e-02
-4.395358264446258545e-01,4.561337845431800986e-02
-4.388955831527709961e-01,4.711639812972068242e-02
-4.382553100585937500e-01,4.860676498868699014e-02
-4.376150667667388916e-01,5.008291549135890364e-02
-4.369747936725616455e-01,5.154351294466330557e-02
-4.363345503807067871e-01,5.298714038435115015e-02
-4.356943070888519287e-01,5.441262562180604334e-02
-4.350540339946746826e-01,5.581893032352081008e-02
-4.344137907028198242e-01,5.720487241820615409e-02
-4.337735176086425781e-01,5.856964623643179380e-02
-4.331332743167877197e-01,5.991222806393192712e-02
-4.324930012226104736e-01,6.123200911090531662e-02
-4.318527579307556152e-01,6.252816963318341692e-02
-4.312124848365783691e-01,6.380019553432614288e-02
-4.305722415447235107e-01,6.504747109978215036e-02
-4.299319982528686523e-01,6.626956276678930280e-02
-4.292917251586914062e-01,6.746618800693582330e-02
-4.286514818668365479e-01,6.863693691414596287e-02
-4.280112087726593018e-01,6.978165424587690069e-02
-4.273709654808044434e-01,7.090006545913585256e-02
-4.267306923866271973e-01,7.199220163249187010e-02
-4.260904490947723389e-01,7.305786774560818486e-02
-4.254502058029174805e-01,7.409717101754331736e-02
-4.248099327087402344e-01,7.511020183692318497e-02
-4.241696894168853760e-01,7.609698879091464363e-02
-4.235294163227081299e-01,7.705779477341678785e-02
-4.228891730308532715e-01,7.799274000411404728e-02
-4.222488999366760254e-01,7.890215959211221985e-02
-4.216086566448211670e-01,7.978627192595144635e-02
-4.209684133529663086e-01,8.064542443777389380e-02
-4.203281402587890625e-01,8.148006259549900321e-02
-4.196878969669342041e-01,8.229044761069381764e-02
-4.190476238727569580e-01,8.307714494196893895e-02
-4.184073805809020996e-01,8.384049241103408434e-02
-4.177671074867248535e-01,8.458104928208864948e-02
-4.171268641948699951e-01,8.529924643422592823e-02
-4.164866209030151367e-01,8.599563523088349370e-02
-4.158463478088378906e-01,8.667078590710941555e-02
-4.152061045169830322e-01,8.732521652294611414e-02
-4.145658314228057861e-01,8.795953475636109076e-02
-4.139255881309509277e-01,8.857425604276336628e-02
-4.132853150367736816e-01,8.917008313070518000e-02
-4.126450717449188232e-01,8.974752773620942037e-02
-4.120048284530639648e-01,9.030723637966353579e-02
-4.113645553588867188e-01,9.084987025039392705e-02
-4.107243120670318604e-01,9.137600418996649765e-02
-4.100840389728546143e-01,9.188634828614627992e-02
-4.094437956809997559e-01,9.238147814304742411e-02
-4.088035225868225098e-01,9.286210036967901260e-02
-4.081632792949676514e-01,9.332880205706750587e-02
-4.075230360031127930e-01,9.378225011855967352e-02
-4.068827629089355469e-01,9.422314740092474494e-02
-4.062425196170806885e-01,9.465208152466519920e-02
-4.056022465229034424e-01,9.506975332380562804e-02
-4.049620032310485840e-01,9.547676633874191410e-02
-4.043217301368713379e-01,9.587379099979109753e-02
-4.036814868450164795e-01,9.626143758355709679e-02
-4.030412435531616211e-01,9.664038168376531956e-02
-4.024009704589843750e-01,9.701123302400382897e-02
-4.017607271671295166e-01,9.737458057667192080e-02
-4.011204540729522705e-01,9.773109430589599356e-02
-4.004802107810974121e-01,9.808133474776781213e-02
-3.998399376869201660e-01,9.842594764505019356e-02
-3.991996943950653076e-01,9.876546702735300443e-02
-3.985594511032104492e-01,9.910048922866643295e-02
-3.979191780090332031e-01,9.943160358878255778e-02
-3.972789347171783447e-01,9.975930195978088832e-02
-3.966386616230010986e-01,1.000841935362544177e-01
-3.959984183311462402e-01,1.004067300944271324e-01
-3.953581452369689941e-01,1.007274773202095908e-01
-3.947179019451141357e-01,1.010468874556753605e-01
-3.940776586532592773e-01,1.013654363868883301e-01
-3.934373855590820312e-01,1.016836210645850613e-01
-3.927971422672271729e-01,1.020018290168431818e-01
-3.921568691730499268e-01,1.023205166044451886e-01
-3.915166258811950684e-01,1.026400602933774664e-01
-3.908763527870178223e-01,1.029608559012107349e-01
-3.902361094951629639e-01,1.032832767624629611e-01
-3.895958662033081055e-01,1.036076059715327347e-01
-3.889555931091308594e-01,1.039342460737717744e-01
-3.883153498172760010e-01,1.042634406779243683e-01
-3.876750767230987549e-01,1.045955041434867283e-01
-3.870348334312438965e-01,1.049306368742408679e-01
-3.863945603370666504e-01,1.052691313715685695e-01
-3.857543170452117920e-01,1.056111335269349638e-01
-3.851140737533569336e-01,1.059568977996896422e-01
-3.844738006591796875e-01,1.063065833580250086e-01
-3.838335573673248291e-01,1.066602956534228319e-01
-3.831932842731475830e-01,1.070182283837484150e-01
-3.825530409812927246e-01,1.073804297784004547e-01
-3.819127678871154785e-01,1.077470196723382401e-01
-3.812725245952606201e-01,1.081180661484748562e-01
-3.806322813034057617e-01,1.084936022687759127e-01
-3.799920082092285156e-01,1.088737111481266062e-01
-3.793517649173736572e-01,1.092583422948694150e-01
-3.787114918231964111e-01,1.096475447710654194e-01
-3.780712485313415527e-01,1.100412669790342690e-01
-3.774309754371643066e-01,1.104395296253688485e-01
-3.767907321453094482e-01,1.108422432551439130e-01
-3.761504888534545898e-01,1.112493943025310017e-01
-3.755102157592773438e-01,1.116609055507948867e-01
-3.748699724674224854e-01,1.120766661950662879e-01
-3.742296993732452393e-01,1.124966759599752564e-01
-3.735894560813903809e-01,1.129207608974112098e-01
-3.729491829872131348e-01,1.133488894096625899e-01
-3.723089396953582764e-01,1.137809381438295020e-01
-3.716686964035034180e-01,1.142167776111278066e-01
-3.710284233093261719e-01,1.146563608871762341e-01
-3.703881800174713135e-01,1.150995195323343268e-01
-3.697479069232940674e-01,1.155461922630118821e-01
-3.691076636314392090e-01,1.159962269917329536e-01
-3.684673905372619629e-01,1.164495675447376755e-01
-3.678271472454071045e-01,1.169060580686265283e-01
-3.671869039535522461e-01,1.173656250656534006e-01
-3.665466308593750000e-01,1.178281850840789957e-01
-3.659063875675201416e-01,1.182936045444265005e-01
-3.652661144733428955e-01,1.187618454437178173e-01
-3.646258711814880371e-01,1.192327841828264567e-01
-3.639855980873107910e-01,1.197063693526692063e-01
-3.633453547954559326e-01,1.201825097652742258e-01
-3.627051115036010742e-01,1.206611422597037020e-01
-3.620648384094238281e-01,1.211422527828069917e-01
-3.614245951175689697e-01,1.216257273188086074e-01
-3.607843220233917236e-01,1.221115678134152560e-01
-3.601440787315368652e-01,1.225997015804458634e-01
-3.595038056373596191e-01,1.230901404669610955e-01
-3.588635623455047607e-01,1.235828064216182298e-01
-3.582233190536499023e-01,1.240776715362064131e-01
-3.575830459594726562e-01,1.245747586680567842e-01
-3.569428026676177979e-01,1.250740301423824974e-01
-3.563025295734405518e-01,1.255754785354206149e-01
-3.556622862815856934e-01,1.260790702337182267e-01
-3.550220131874084473e-01,1.265848125260107260e-01
-3.543817698955535889e-01,1.270926683916027145e-01
-3.537415266036987305e-01,1.276026330828368138e-01
-3.531012535095214844e-01,1.281147249538645561e-01
-3.524610102176666260e-01,1.286288751280446618e-01
-3.518207371234893799e-01,1.291450802387399399e-01
-3.511804938316345215e-01,1.296632887359905340e-01
-3.505402207374572754e-01,1.301835175796255406e-01
-3.498999774456024170e-01,1.307056380423876618e-01
-3.492597341537475586e-01,1.312296647020261275e-01
-3.486194610595703125e-01,1.317555279727802287e-01
-3.479792177677154541e-01,1.322831342696737522e-01
-3.473389446735382080e-01,1.328124434227566653e-01
-3.466987013816833496e-01,1.333432870852719887e-01
-3.460584282875061035e-01,1.338756226392359139e-01
-3.454181849956512451e-01,1.344093223181603847e-01
-3.447779119014739990e-01,1.349442636059947631e-01
-3.441376686096191406e-01,1.354802614074461786e-01
-3.434974253177642822e-01,1.360172054148565124e-01
-3.428571522235870361e-01,1.365549568735557884e-01
-3.422169089317321777e-01,1.370932701399514286e-01
-3.415766358375549316e-01,1.376320142639482214e-01
-3.409363925457000732e-01,1.381709699451740825e-01
-3.402961194515228271e-01,1.387099353989404982e-01
-3.396558761596679688e-01,1.392486786772102469e-01
-3.390156328678131104e-01,1.397869831166271837e-01
-3.383753597736358643e-01,1.403246385628511561e-01
-3.377351164817810059e-01,1.408613869891652826e-01
-3.370948433876037598e-01,1.413970184171557953e-01
-3.364546000957489014e-01,1.419312542560753343e-01
-3.358143270015716553e-01,1.424638774987627698e-01
-3.351740837097167969e-01,1.429946259791483598e-01
-3.345338404178619385e-01,1.435232498987017991e-01
-3.338935673236846924e-01,1.440496007224227881e-01
-3.332533240318298340e-01,1.445733580542523100e-01
-3.326130509376525879e-01,1.450943507348481099e-01
-3.319728076457977295e-01,1.456123536607254465e-01
-3.313325345516204834e-01,1.461271807122219712e-01
-3.306922912597656250e-01,1.466386447284335759e-01
-3.300520479679107666e-01,1.471465928652198052e-01
-3.294117748737335205e-01,1.476509175009130814e-01
-3.287715315818786621e-01,1.481514345457766169e-01
-3.281312584877014160e-01,1.486480824786085009e-01
-3.274910151958465576e-01,1.491407431486830859e-01
-3.268507421016693115e-01,1.496294254103585075e-01
-3.262104988098144531e-01,1.501140478518552257e-01
-3.255702555179595947e-01,1.505946271084814825e-01
-3.249299824237823486e-01,1.510712407881413810e-01
-3.242897391319274902e-01,1.515438735284715399e-01
-3.236494660377502441e-01,1.520126715169682896e-01
-3.230092227458953857e-01,1.524777266349177651e-01
-3.223689496517181396e-01,1.529392503916686685e-01
-3.217287063598632812e-01,1.533973536685087069e-01
-3.210884630680084229e-01,1.538522759746694391e-01
-3.204481899738311768e-01,1.543042804496659315e-01
-3.198079466819763184e-01,1.547536426196929327e-01
-3.191676735877990723e-01,1.552006708375337496e-01
-3.185274302959442139e-01,1.556456752927646292e-01
-3.178871572017669678e-01,1.560890463741806400e-01
-3.172469139099121094e-01,1.565311474963477778e-01
-3.166066706180572510e-01,1.569724103091179046e-01
-3.159663975238800049e-01,1.574132724700705310e-01
-3.153261542320251465e-01,1.578541521116285651e-01
-3.146858811378479004e-01,1.582955997848030094e-01
-3.140456378459930420e-01,1.587379983703263164e-01
-3.134053647518157959e-01,1.591819607040605433e-01
-3.127651214599609375e-01,1.596279023896922666e-01
-3.121248781681060791e-01,1.600764022161893507e-01
-3.114846050739288330e-01,1.605279849416145765e-01
-3.108443617820739746e-01,1.609831538871127066e-01
-3.102040886878967285e-01,1.614424754537551188e-01
-3.095638453960418701e-01,1.619064583325235951e-01
-3.089235723018646240e-01,1.623756150520629937e-01
-3.082833290100097656e-01,1.628504389442761990e-01
-3.076430857181549072e-01,1.633314743834182181e-01
-3.070028126239776611e-01,1.638191916453797248e-01
-3.063625693321228027e-01,1.643140452067690660e-01
-3.057222962379455566e-01,1.648165175011300221e-01
-3.050820529460906982e-01,1.653269960996084365e-01
-3.044417798519134521e-01,1.658459009629122960e-01
-3.038015365600585938e-01,1.663735860969950409e-01
-3.031612932682037354e-01,1.669104257833908811e-01
-3.025210201740264893e-01,1.674567392546038036e-01
-3.018807768821716309e-01,1.680127850738459827e-01
-3.012405037879943848e-01,1.685788421943090754e-01
-3.006002604961395264e-01,1.691550787670932365e-01
-2.999599874019622803e-01,1.697417207396743066e-01
-2.993197441101074219e-01,1.703388452685601351e-01
-2.986795008182525635e-01,1.709466069183460668e-01
-2.980392277240753174e-01,1.715650672508752805e-01
-2.973989844322204590e-01,1.721942021247304666e-01
-2.967587113380432129e-01,1.728340549760547518e-01
-2.961184680461883545e-01,1.734845304205308025e-01
-2.954781949520111084e-01,1.741455628116912457e-01
-2.948379516601562500e-01,1.748170068242416164e-01
-2.941977083683013916e-01,1.754986734813970273e-01
-2.935574352741241455e-01,1.761904525703092972e-01
-2.929171919822692871e-01,1.768920181038309281e-01
-2.922769188880920410e-01,1.776031887025744105e-01
-2.916366755962371826e-01,1.783235870048516247e-01
-2.909964025020599365e-01,1.790529595389642736e-01
-2.903561592102050781e-01,1.797908861916441836e-01
-2.897159159183502197e-01,1.805370684798912606e-01
-2.890756428241729736e-01,1.812910979973887393e-01
-2.884353995323181152e-01,1.820525143460187678e-01
-2.877951264381408691e-01,1.828209890008256622e-01
-2.871548831462860107e-01,1.835959590263263053e-01
-2.865146100521087646e-01,1.843770663991901593e-01
-2.858743667602539062e-01,1.851637714526459533e-01
-2.852341234683990479e-01,1.859556802581172619e-01
-2.845938503742218018e-01,1.867522813016266880e-01
-2.839536070823669434e-01,1.875531108362178401e-01
-2.833133339881896973e-01,1.883577233712543375e-01
-2.826730906963348389e-01,1.891655864608425830e-01
-2.820328176021575928e-01,1.899763346775062978e-01
-2.813925743103027344e-01,1.907894354239010326e-01
-2.807523310184478760e-01,1.916044754291412744e-01
-2.801120579242706299e-01,1.924210838651880806e-01
-2.794718146324157715e-01,1.932387981041516767e-01
-2.788315415382385254e-01,1.940572474750394960e-01
-2.781912982463836670e-01,1.948760142091630065e-01
-2.775510251522064209e-01,1.956948148725841108e-01
-2.769107818603515625e-01,1.965132512975080736e-01
-2.762705385684967041e-01,1.973310223485067461e-01
-2.756302654743194580e-01,1.981479044811464973e-01
-2.749900221824645996e-01,1.989635432897634004e-01
-2.743497490882873535e-01,1.997777623250636125e-01
-2.737095057964324951e-01,2.005902756082433847e-01
-2.730692327022552490e-01,2.014009789145263518e-01
-2.724289894104003906e-01,2.022096206641834648e-01
-2.717887461185455322e-01,2.030160739690272109e-01
-2.711484730243682861e-01,2.038202202783736539e-01
-2.705082297325134277e-01,2.046219430835130026e-01
-2.698679566383361816e-01,2.054212001265174337e-01
-2.692277133464813232e-01,2.062178779305492426e-01
-2.685874402523040771e-01,2.070119587337222455e-01
-2.679471969604492188e-01,2.078033713219151757e-01
-2.673069238662719727e-01,2.085921661099030544e-01
-2.666666805744171143e-01,2.093782911332828789e-01
-2.660264372825622559e-01,2.101617673500886241e-01
-2.653861641883850098e-01,2.109426566975463047e-01
-2.647459208965301514e-01,2.117209309852094989e-01
-2.641056478023529053e-01,2.124966994779167173e-01
-2.634654045104980469e-01,2.132699270185112184e-01
-2.628251314163208008e-01,2.140407511842408184e-01
-2.621848881244659424e-01,2.148091411267305517e-01
-2.615446448326110840e-01,2.155751887802308531e-01
-2.609043717384338379e-01,2.163389748418973468e-01
-2.602641284465789795e-01,2.171004874422175490e-01
-2.596238553524017334e-01,2.178598409451493190e-01
-2.589836120605468750e-01,2.186169976745708787e-01
-2.583433389663696289e-01,2.193720654893507316e-01
-2.577030956745147705e-01,2.201249987776305872e-01
-2.570628523826599121e-01,2.208758687718956892e-01
-2.564225792884826660e-01,2.216247010896363889e-01
-2.557823359966278076e-01,2.223714132176191072e-01
-2.551420629024505615e-01,2.231160953894377741e-01
-2.545018196105957031e-01,2.238586439629282054e-01
-2.538615465164184570e-01,2.245990881159429797e-01
-2.532213032245635986e-01,2.253373241950087369e-01
-2.525810599327087402e-01,2.260733051769889812e-01
-2.519407868385314941e-01,2.268070413272695873e-01
-2.513005435466766357e-01,2.275383540438058461e-01
-2.506602704524993896e-01,2.282672440527888646e-01
-2.500200271606445312e-01,2.289935428996652256e-01
-2.493797689676284790e-01,2.297171952269803086e-01
-2.487395107746124268e-01,2.304380616677068616e-01
-2.480992525815963745e-01,2.311560433133035275e-01
-2.474589943885803223e-01,2.318710122211045110e-01
-2.468187510967254639e-01,2.325827833267721800e-01
-2.461784929037094116e-01,2.332912963750222168e-01
-2.455382347106933594e-01,2.339963863079552731e-01
-2.448979765176773071e-01,2.346979122998824607e-01
-2.442577183246612549e-01,2.353957403930113657e-01
-2.436174601316452026e-01,2.360897013453269189e-01
-2.429772019386291504e-01,2.367797158104782973e-01
-2.423369437456130981e-01,2.374655997876047309e-01
-2.416967004537582397e-01,2.381472566142157632e-01
-2.410564422607421875e-01,2.388245487036200210e-01
-2.404161840677261353e-01,2.394973734395051679e-01
-2.397759258747100830e-01,2.401655921139385086e-01
-2.391356676816940308e-01,2.408291679751002334e-01
-2.384954094886779785e-01,2.414879419098454605e-01
-2.378551512956619263e-01,2.421419043752002231e-01
-2.372149080038070679e-01,2.427909120878686267e-01
-2.365746498107910156e-01,2.434349787771763474e-01
-2.359343916177749634e-01,2.440740329446766665e-01
-2.352941334247589111e-01,2.447080413583919700e-01
-2.346538752317428589e-01,2.453369925276787100e-01
-2.340136170387268066e-01,2.459609013399344235e-01
-2.333733588457107544e-01,2.465797486713405817e-01
-2.327331155538558960e-01,2.471935322573690641e-01
-2.320928573608398438e-01,2.478023747106861130e-01
-2.314525991678237915e-01,2.484062487263134500e-01
-2.308123409748077393e-01,2.490052552413053455e-01
-2.301720827817916870e-01,2.495994608748928201e-01
-2.295318245887756348e-01,2.501889421001086689e-01
-2.288915663957595825e-01,2.507737904497511217e-01
-2.282513231039047241e-01,2.513541278734874318e-01
-2.276110649108886719e-01,2.519300728938267397e-01
-2.269708067178726196e-01,2.525017367564981186e-01
-2.263305485248565674e-01,2.530692724017509221e-01
-2.256902903318405151e-01,2.536327755853511334e-01
-2.250500321388244629e-01,2.541924574504825785e-01
-2.244097739458084106e-01,2.547484205292187553e-01
-2.237695306539535522e-01,2.553008421076654599e-01
-2.231292724609375000e-01,2.558498747738608969e-01
-2.224890142679214478e-01,2.563956860938976234e-01
-2.218487560749053955e-01,2.569384372720149301e-01
-2.212084978818893433e-01,2.574782756872107115e-01
-2.205682396888732910e-01,2.580153996790812698e-01
-2.199279814958572388e-01,2.585499486634725841e-01
-2.192877382040023804e-01,2.590820769988120276e-01
-2.186474800109863281e-01,2.596119691843759014e-01
-2.180072218179702759e-01,2.601397552412665348e-01
-2.173669636249542236e-01,2.606656191158975844e-01
-2.167267054319381714e-01,2.611896944472675841e-01
-2.160864472389221191e-01,2.617120952757039376e-01
-2.154461890459060669e-01,2.622329794566957695e-01
-2.148059457540512085e-01,2.627524725645455916e-01
-2.141656875610351562e-01,2.632707273936305548e-01
-2.135254293680191040e-01,2.637878196857093016e-01
-2.128851711750030518e-01,2.643038938752013678e-01
-2.122449129819869995e-01,2.648190258551839094e-01
-2.116046547889709473e-01,2.653333368181396423e-01
-2.109643965959548950e-01,2.658469119244557533e-01
-2.103241533041000366e-01,2.663598105275521988e-01
-2.096838951110839844e-01,2.668721318074473992e-01
-2.090436369180679321e-01,2.673839240726105793e-01
-2.084033787250518799e-01,2.678952759852739618e-01
-2.077631205320358276e-01,2.684062149152159904e-01
-2.071228623390197754e-01,2.689167853602416614e-01
-2.064826041460037231e-01,2.694270389776463048e-01
-2.058423459529876709e-01,2.699369726379723389e-01
-2.052021026611328125e-01,2.704466367572648799e-01
-2.045618444681167603e-01,2.709560457299975411e-01
-2.039215862751007080e-01,2.714651973578807720e-01
-2.032813280820846558e-01,2.719741009368004114e-01
-2.026410698890686035e-01,2.724827511655352197e-01
-2.020008116960525513e-01,2.729911082132869815e-01
-2.013605535030364990e-01,2.734992139046146242e-01
-2.007203102111816406e-01,2.740069608495723230e-01
-2.000800520181655884e-01,2.745143689953710719e-01
-1.994397938251495361e-01,2.750213908644569827e-01
-1.987995356321334839e-01,2.755279591683130747e-01
-1.981592774391174316e-01,2.760340357672670386e-01
-1.975190192461013794e-01,2.765395457285193537e-01
-1.968787610530853271e-01,2.770444349842651199e-01
-1.962385177612304688e-01,2.775486032170939588e-01
-1.955982595682144165e-01,2.780519991227903276e-01
-1.949580013751983643e-01,2.785545181409085913e-01
-1.943177431821823120e-01,2.790560654854474798e-01
-1.936774849891662598e-01,2.795565327274287526e-01
-1.930372267961502075e-01,2.800557913356396256e-01
-1.923969686031341553e-01,2.805537698572990735e-01
-1.917567253112792969e-01,2.810502868206263827e-01
-1.911164671182632446e-01,2.815452484920673015e-01
-1.904762089252471924e-01,2.820385029790388742e-01
-1.898359507322311401e-01,2.825299128846845420e-01
-1.891956925392150879e-01,2.830193165300318725e-01
-1.885554343461990356e-01,2.835065694953362581e-01
-1.879151761531829834e-01,2.839914805873329229e-01
-1.872749328613281250e-01,2.844739137556322461e-01
-1.866346746683120728e-01,2.849536785672261985e-01
-1.859944164752960205e-01,2.854306057494175874e-01
-1.853541582822799683e-01,2.859045144856051657e-01
-1.847139000892639160e-01,2.863752176510776515e-01
-1.840736418962478638e-01,2.868425126034575001e-01
-1.834333837032318115e-01,2.873062394885668169e-01
-1.827931404113769531e-01,2.877661861507796459e-01
-1.821528822183609009e-01,2.882221939353470930e-01
-1.815126240253448486e-01,2.886740299198891080e-01
-1.808723658323287964e-01,2.891215236776654152e-01
-1.802321076393127441e-01,2.895645166685900662e-01
-1.795918494462966919e-01,2.900027947777941151e-01
-1.789515912532806396e-01,2.904362036162888572e-01
-1.783113479614257812e-01,2.908645478730678136e-01
-1.776710897684097290e-01,2.912876912374335880e-01
-1.770308315753936768e-01,2.917054464375379297e-01
-1.763905733823776245e-01,2.921176923534387626e-01
-1.757503151893615723e-01,2.925243053716748420e-01
-1.751100569963455200e-01,2.929250786249153471e-01
-1.744697988033294678e-01,2.933199678420099765e-01
-1.738295555114746094e-01,2.937088389536048894e-01
-1.731892973184585571e-01,2.940916230173451495e-01
-1.725490391254425049e-01,2.944682080940212998e-01
-1.719087809324264526e-01,2.948385769796040279e-01
-1.712685227394104004e-01,2.952026358326742539e-01
-1.706282645463943481e-01,2.955603982423751219e-01
-1.699880063533782959e-01,2.959118145536718814e-01
-1.693477630615234375e-01,2.962568685258100132e-01
-1.687075048685073853e-01,2.965956273732421877e-01
-1.680672466754913330e-01,2.969281375075913942e-01
-1.674269884824752808e-01,2.972544079906880299e-01
-1.667867302894592285e-01,2.975745260636211142e-01
-1.661464720964431763e-01,2.978886235751931899e-01
-1.655062139034271240e-01,2.981967376970313666e-01
-1.648659706115722656e-01,2.984990457974610045e-01
-1.642257124185562134e-01,2.987956674293785753e-01
-1.635854542255401611e-01,2.990868041131502508e-01
-1.629451960325241089e-01,2.993725929564972077e-01
-1.623049378395080566e-01,2.996532373291502793e-01
-1.616646796464920044e-01,2.999289580557831236e-01
-1.610244214534759521e-01,3.001999645421249419e-01
-1.603841632604598999e-01,3.004664965006815791e-01
-1.597439199686050415e-01,3.007287929029547335e-01
-1.591036617755889893e-01,3.009871528714231914e-01
-1.584634035825729370e-01,3.012417866383687581e-01
-1.578231453895568848e-01,3.014930325169045133e-01
-1.571828871965408325e-01,3.017411301221999409e-01
-1.565426290035247803e-01,3.019864054328573744e-01
-1.559023708105087280e-01,3.022291723667196450e-01
-1.552621275186538696e-01,3.024696925312109208e-01
-1.546218693256378174e-01,3.027083069377800584e-01
-1.539816111326217651e-01,3.029453129405945688e-01
-1.533413529396057129e-01,3.031810346430177106e-01
-1.527010947465896606e-01,3.034157702596269601e-01
-1.520608365535736084e-01,3.036498612446294487e-01
-1.514205783605575562e-01,3.038835747391459563e-01
-1.507803350687026978e-01,3.041172297369048039e-01
-1.501400768756866455e-01,3.043511279155470817e-01
-1.494998186826705933e-01,3.045855354869195786e-01
-1.488595604896545410e-01,3.048207577102042265e-01
-1.482193022966384888e-01,3.050570796254028494e-01
-1.475790441036224365e-01,3.052947425066947496e-01
-1.469387859106063843e-01,3.055340094041811838e-01
-1.462985426187515259e-01,3.057751190192288249e-01
-1.456582844257354736e-01,3.060183123906670133e-01
-1.450180262327194214e-01,3.062637900612763531e-01
-1.443777680397033691e-01,3.065117629573097524e-01
-1.437375098466873169e-01,3.067624292907780159e-01
-1.430972516536712646e-01,3.070159469626689841e-01
-1.424569934606552124e-01,3.072725087012533329e-01
-1.418167501688003540e-01,3.075322027346842901e-01
-1.411764919757843018e-01,3.077952180798559922e-01
-1.405362337827682495e-01,3.080616156846804898e-01
-1.398959755897521973e-01,3.083315406646995882e-01
-1.392557173967361450e-01,3.086050309445473872e-01
-1.386154592037200928e-01,3.088821680361695243e-01
-1.379752010107040405e-01,3.091630220953476282e-01
-1.373349577188491821e-01,3.094476188450787646e-01
-1.366946995258331299e-01,3.097359510491579648e-01
-1.360544413328170776e-01,3.100280463403408682e-01
-1.354141831398010254e-01,3.103238900431382064e-01
-1.347739249467849731e-01,3.106234627230310963e-01
-1.341336667537689209e-01,3.109267245203861663e-01
-1.334934085607528687e-01,3.112336436522329386e-01
-1.328531652688980103e-01,3.115441055819112570e-01
-1.322129070758819580e-01,3.118580898501606136e-01
-1.315726488828659058e-01,3.121755158975454414e-01
-1.309323906898498535e-01,3.124962538970721404e-01
-1.302921324968338013e-01,3.128202533412975939e-01
-1.296518743038177490e-01,3.131473459086930866e-01
-1.290116161108016968e-01,3.134774670784237216e-01
-1.283713728189468384e-01,3.138104604971942990e-01
-1.277311146259307861e-01,3.141462152647802597e-01
-1.270908564329147339e-01,3.144845897200148066e-01
-1.264505982398986816e-01,3.148254674647388285e-01
-1.258103400468826294e-01,3.151686720661599495e-01
-1.251700818538665771e-01,3.155140999466521379e-01
-1.245298311114311218e-01,3.158615775282243021e-01
-1.238895729184150696e-01,3.162110037007463959e-01
-1.232493147253990173e-01,3.165621978619759247e-01
-1.226090639829635620e-01,3.169150357664198836e-01
-1.219688057899475098e-01,3.172693842102987105e-01
-1.213285475969314575e-01,3.176250623550771479e-01
-1.206882894039154053e-01,3.179819991585448591e-01
-1.200480386614799500e-01,3.183400258963167140e-01
-1.194077804684638977e-01,3.186990241802769575e-01
-1.187675222754478455e-01,3.190588526000235348e-01
-1.181272715330123901e-01,3.194194240731711432e-01
-1.174870133399963379e-01,3.197806138494949657e-01
-1.168467551469802856e-01,3.201423126748359493e-01
-1.162064969539642334e-01,3.205044279825242093e-01
-1.155662462115287781e-01,3.208668312924687349e-01
-1.149259880185127258e-01,3.212294598004712398e-01
-1.142857298254966736e-01,3.215922262339057092e-01
-1.136454790830612183e-01,3.219550439046034995e-01
-1.130052208900451660e-01,3.223178383517586454e-01
-1.123649626970291138e-01,3.226805378871375751e-01
-1.117247045040130615e-01,3.230430767721896856e-01
-1.110844537615776062e-01,3.234053995969921047e-01
-1.104441955685615540e-01,3.237674442746198977e-01
-1.098039373755455017e-01,3.241291839943474251e-01
-1.091636791825294495e-01,3.244905552797465731e-01
-1.085234284400939941e-01,3.248514946221066069e-01
-1.078831702470779419e-01,3.252120067356525368e-01
-1.072429120540618896e-01,3.255720250034390695e-01
-1.066026613116264343e-01,3.259315255687189605e-01
-1.059624031186103821e-01,3.262904605147798343e-01
-1.053221449255943298e-01,3.266488343662778959e-01
-1.046818867325782776e-01,3.270065811600568750e-01
-1.040416359901428223e-01,3.273636861181459246e-01
-1.034013777971267700e-01,3.277201487773560018e-01
-1.027611196041107178e-01,3.280759005594058308e-01
-1.021208688616752625e-01,3.284309349003127210e-01
-1.014806106686592102e-01,3.287852191755251674e-01
-1.008403524756431580e-01,3.291387413690696206e-01
-1.002000942826271057e-01,3.294914584968937632e-01
-9.955984354019165039e-02,3.298433538127354403e-01
-9.891958534717559814e-02,3.301943459051850382e-01
-9.827932715415954590e-02,3.305444773585657359e-01
-9.763907641172409058e-02,3.308936649253046980e-01
-9.699881821870803833e-02,3.312418978728524088e-01
-9.635856002569198608e-02,3.315891405130289016e-01
-9.571830183267593384e-02,3.319353265496793881e-01
-9.507805109024047852e-02,3.322804449168730301e-01
-9.443779289722442627e-02,3.326244599701122517e-01
-9.379753470420837402e-02,3.329673120719114365e-01
-9.315727651119232178e-02,3.333089516468228375e-01
-9.251702576875686646e-02,3.336493740361454741e-01
-9.187676757574081421e-02,3.339884891274538248e-01
-9.123650938272476196e-02,3.343262924222760724e-01
-9.059625864028930664e-02,3.346627176148748717e-01
-8.995600044727325439e-02,3.349977210327379495e-01
-8.931574225425720215e-02,3.353312865794619846e-01
-8.867548406124114990e-02,3.356633197026934745e-01
-8.803523331880569458e-02,3.359938190359210708e-01
-8.739497512578964233e-02,3.363227266317330155e-01
-8.675471693277359009e-02,3.366500170462289887e-01
-8.611446619033813477e-02,3.369756329778272885e-01
-8.547420799732208252e-02,3.372995425847316042e-01
-8.483394980430603027e-02,3.376217249119979336e-01
-8.419369161128997803e-02,3.379421291904165514e-01
-8.355344086885452271e-02,3.382607355773359359e-01
-8.291318267583847046e-02,3.385774881406620196e-01
-8.227292448282241821e-02,3.388924163678765922e-01
-8.163267374038696289e-02,3.392054361019583020e-01
-8.099241554737091064e-02,3.395165289084873805e-01
-8.035215735435485840e-02,3.398257082308782095e-01
-7.971189916133880615e-02,3.401328900271951561e-01
-7.907164841890335083e-02,3.404381137277772140e-01
-7.843139022588729858e-02,3.407413189603567538e-01
-7.779113203287124634e-02,3.410425184087046979e-01
-7.715088129043579102e-02,3.413416427802573594e-01
-7.651062309741973877e-02,3.416386859842619472e-01
-7.587036490440368652e-02,3.419336442692406663e-01
-7.523010671138763428e-02,3.422264521225679701e-01
-7.458985596895217896e-02,3.425171042096337715e-01
-7.394959777593612671e-02,3.428055489877079864e-01
-7.330933958292007446e-02,3.430917412486849116e-01
-7.266908884048461914e-02,3.433756330764312636e-01
-7.202883064746856689e-02,3.436571724805168593e-01
-7.138857245445251465e-02,3.439362839525657023e-01
-7.074831426143646240e-02,3.442129034572900537e-01
-7.010806351900100708e-02,3.444869155791892013e-01
-6.946780532598495483e-02,3.447582522539409666e-01
-6.882754713296890259e-02,3.450267909438622382e-01
-6.818728893995285034e-02,3.452923878526972246e-01
-6.754703819751739502e-02,3.455549330153218079e-01
-6.690678000450134277e-02,3.458142297549109401e-01
-6.626652181148529053e-02,3.460701035615825205e-01
-6.562627106904983521e-02,3.463223765556113776e-01
-6.498601287603378296e-02,3.465708072039346277e-01
-6.434575468301773071e-02,3.468151716667855489e-01
-6.370549649000167847e-02,3.470552011378504886e-01
-6.306524574756622314e-02,3.472905828818824148e-01
-6.242498755455017090e-02,3.475210120193432672e-01
-6.178473308682441711e-02,3.477461495216740417e-01
-6.114447489380836487e-02,3.479656657075995696e-01
-6.050422042608261108e-02,3.481791256415660563e-01
-5.986396223306655884e-02,3.483860932272597744e-01
-5.922370776534080505e-02,3.485861559768252960e-01
-5.858344957232475281e-02,3.487787870777934174e-01
-5.794319510459899902e-02,3.489635511801116863e-01
-5.730293691158294678e-02,3.491398373526313215e-01
-5.666268244385719299e-02,3.493071019900764185e-01
-5.602242797613143921e-02,3.494647838878019996e-01
-5.538216978311538696e-02,3.496122159272045948e-01
-5.474191531538963318e-02,3.497487937896366361e-01
-5.410165712237358093e-02,3.498738456029677479e-01
-5.346140265464782715e-02,3.499866399510738191e-01
-5.282114446163177490e-02,3.500865065866989312e-01
-5.218088999390602112e-02,3.501727028180390278e-01
-5.154063552618026733e-02,3.502444462548202075e-01
-5.090037733316421509e-02,3.503010041697023347e-01
-5.026012286543846130e-02,3.503415687306099535e-01
-4.961986467242240906e-02,3.503653767544840925e-01
-4.897961020469665527e-02,3.503716401307941375e-01
-4.833935201168060303e-02,3.503595249388662403e-01
-4.769909754395484924e-02,3.503282471405073650e-01
-4.705884307622909546e-02,3.502770174399740810e-01
-4.641858488321304321e-02,3.502050484757397442e-01
-4.577833041548728943e-02,3.501115633719615872e-01
-4.513807222247123718e-02,3.499958122652890857e-01
-4.449781775474548340e-02,3.498570299735703770e-01
-4.385755956172943115e-02,3.496945514904012953e-01
-4.321730509400367737e-02,3.495076582348222161e-01
-4.257704690098762512e-02,3.492957305059603001e-01
-4.193679243326187134e-02,3.490581277134325866e-01
-4.129653796553611755e-02,3.487943062847058684e-01
-4.065627977252006531e-02,3.485037551652334642e-01
-4.001602530479431152e-02,3.481860212787051267e-01
-3.937576711177825928e-02,3.478406915597522797e-01
-3.873551264405250549e-02,3.474674465537903600e-01
-3.809525445103645325e-02,3.470659894758174602e-01
-3.745499998331069946e-02,3.466361390224728112e-01
-3.681474179029464722e-02,3.461777848909672883e-01
-3.617448732256889343e-02,3.456908670423257668e-01
-3.553423285484313965e-02,3.451754319560187412e-01
-3.489397466182708740e-02,3.446315976130831515e-01
-3.425372019410133362e-02,3.440595876906087369e-01
-3.361346200108528137e-02,3.434597025002750215e-01
-3.297320753335952759e-02,3.428323600571960839e-01
-3.233294934034347534e-02,3.421780453866025695e-01
-3.169269487261772156e-02,3.414973462499863999e-01
-3.105243854224681854e-02,3.407909611916113413e-01
-3.041218221187591553e-02,3.400596546653824603e-01
-2.977192588150501251e-02,3.393043437682354835e-01
-2.913166955113410950e-02,3.385259810440945927e-01
-2.849141508340835571e-02,3.377256768274801146e-01
-2.785115875303745270e-02,3.369045787348858845e-01
-2.721090242266654968e-02,3.360639457265026664e-01
-2.657064609229564667e-02,3.352051373619291397e-01
-2.593038976192474365e-02,3.343296086372653519e-01
-2.529013343155384064e-02,3.334388560867402873e-01
-2.464987710118293762e-02,3.325344843218358548e-01
-2.400962263345718384e-02,3.316182083692842397e-01
-2.336936630308628082e-02,3.306917534303885908e-01
-2.272910997271537781e-02,3.297569155329931334e-01
-2.208885364234447479e-02,3.288155840145994269e-01
-2.144859731197357178e-02,3.278696886375120911e-01
-2.080834098160266876e-02,3.269211919923966647e-01
-2.016808465123176575e-02,3.259721575112979330e-01
-1.952782832086086273e-02,3.250246053575720495e-01
-1.888757199048995972e-02,3.240805717923729290e-01
-1.824731752276420593e-02,3.231422515375181881e-01
-1.760706119239330292e-02,3.222117005418549951e-01
-1.696680486202239990e-02,3.212910683009631008e-01
-1.632654853165149689e-02,3.203824928614293910e-01
-1.568629220128059387e-02,3.194880772554427040e-01
-1.504603587090969086e-02,3.186099621938809356e-01
-1.440578047186136246e-02,3.177502000325533871e-01
-1.376552414149045944e-02,3.169108752298486209e-01
-1.312526781111955643e-02,3.160939966312028560e-01
-1.248501241207122803e-02,3.153015965903969153e-01
-1.184475608170032501e-02,3.145355402993690319e-01
-1.120449975132942200e-02,3.137977795269573100e-01
-1.056424342095851898e-02,3.130901042269815804e-01
-9.923987090587615967e-03,3.124142906551519161e-01
-9.283731691539287567e-03,3.117719986410185662e-01
-8.643475361168384552e-03,3.111648832925562047e-01
-8.003219030797481537e-03,3.105944266266527087e-01
-7.362963166087865829e-03,3.100621009948607565e-01
-6.722707301378250122e-03,3.095692264710843133e-01
-6.082450971007347107e-03,3.091170525503326161e-01
-5.442194640636444092e-03,3.087067520124149311e-01
-4.801938775926828384e-03,3.083393494392536738e-01
-4.161682911217212677e-03,3.080157977365232114e-01
-3.521426580846309662e-03,3.077369134241285664e-01
-2.881170483306050301e-03,3.075034073088396269e-01
-2.240914385765790939e-03,3.073158708603882516e-01
-1.600658288225531578e-03,3.071748010511763383e-01
-9.604021906852722168e-04,3.070805456112966070e-01
-3.201460931450128555e-04,3.070333439235577444e-01
3.201460931450128555e-04,3.070333389317374539e-01
9.604021906852722168e-04,3.070805306392148104e-01
1.600658288225531578e-03,3.071747761168452939e-01
2.240914385765790939e-03,3.073158362580401537e-01
2.881170483306050301e-03,3.075033630176746691e-01
3.521426580846309662e-03,3.077368589586892966e-01
4.161682911217212677e-03,3.080157342503806461e-01
4.801938775926828384e-03,3.083392766284593911e-01
5.442194640636444092e-03,3.087066696104234786e-01
6.082450971007347107e-03,3.091169622510054893e-01
6.722707301378250122e-03,3.095691266224829263e-01
7.362963166087865829e-03,3.100619937908044577e-01
8.003219030797481537e-03,3.105943114302736063e-01
8.643475361168384552e-03,3.111647604385732180e-01
9.283731691539287567e-03,3.117718702909870743e-01
9.923987090587615967e-03,3.124141517844352123e-01
1.056424342095851898e-02,3.130899605911201533e-01
1.120449975132942200e-02,3.137976314681494294e-01
1.184475608170032501e-02,3.145353881682360075e-01
1.248501241207122803e-02,3.153014374285865173e-01
1.312526781111955643e-02,3.160938341844223842e-01
1.376552414149045944e-02,3.169107066867269396e-01
1.440578047186136246e-02,3.177500259052159493e-01
1.504603587090969086e-02,3.186097860370256107e-01
1.568629220128059387e-02,3.194878994425009999e-01
1.632654853165149689e-02,3.203823079857892608e-01
1.696680486202239990e-02,3.212908882840137537e-01
1.760706119239330292e-02,3.222115144954607047e-01
1.824731752276420593e-02,3.231420601260133196e-01
1.888757199048995972e-02,3.240803808361425453e-01
1.952782832086086273e-02,3.250244201994325621e-01
2.016808465123176575e-02,3.259719733174279988e-01
2.080834098160266876e-02,3.269210043881569661e-01
2.144859731197357178e-02,3.278695073059241238e-01
2.208885364234447479e-02,3.288154001778140767e-01
2.272910997271537781e-02,3.297567297767347583e-01
2.336936630308628082e-02,3.306915663219403001e-01
2.400962263345718384e-02,3.316180204558181188e-01
2.464987710118293762e-02,3.325343187120211041e-01
2.529013343155384064e-02,3.334386753464952946e-01
2.593038976192474365e-02,3.343294352407495396e-01
2.657064609229564667e-02,3.352049578955966780e-01
2.721090242266654968e-02,3.360637802851211831e-01
2.785115875303745270e-02,3.369044083572942938e-01
2.849141508340835571e-02,3.377255140750081708e-01
2.913166955113410950e-02,3.385258257432774975e-01
2.977192588150501251e-02,3.393041851644840179e-01
3.041218221187591553e-02,3.400595137181112726e-01
3.105243854224681854e-02,3.407908175580551813e-01
3.169269487261772156e-02,3.414972006873933097e-01
3.233294934034347534e-02,3.421779072388542176e-01
3.297320753335952759e-02,3.428322290888994317e-01
3.361346200108528137e-02,3.434595862247666886e-01
3.425372019410133362e-02,3.440594630313338342e-01
3.489397466182708740e-02,3.446314798168805815e-01
3.553423285484313965e-02,3.451753207660530620e-01
3.617448732256889343e-02,3.456907622021763160e-01
3.681474179029464722e-02,3.461776861454737286e-01
3.745499998331069946e-02,3.466360461184896380e-01
3.809525445103645325e-02,3.470658970267104237e-01
3.873551264405250549e-02,3.474673597627355726e-01
3.937576711177825928e-02,3.478406011255703589e-01
4.001602530479431152e-02,3.481859280921772992e-01
4.065627977252006531e-02,3.485036758938466761e-01
4.129653796553611755e-02,3.487942321877524066e-01
4.193679243326187134e-02,3.490580585282785364e-01
4.257704690098762512e-02,3.492956659771095929e-01
4.321730509400367737e-02,3.495075921021020271e-01
4.385755956172943115e-02,3.496944899421952080e-01
4.449781775474548340e-02,3.498569779559099757e-01
4.513807222247123718e-02,3.499957591277329527e-01
4.577833041548728943e-02,3.501115185597152291e-01
4.641858488321304321e-02,3.502050027976730817e-01
4.705884307622909546e-02,3.502769751578904689e-01
4.769909754395484924e-02,3.503282044899398429e-01
4.833935201168060303e-02,3.503594888272010266e-01
4.897961020469665527e-02,3.503716037829494034e-01
4.961986467242240906e-02,3.503653432538156309e-01
5.026012286543846130e-02,3.503415378873393493e-01
5.090037733316421509e-02,3.503009734397126707e-01
5.154063552618026733e-02,3.502444223665679424e-01
5.218088999390602112e-02,3.501726789025481068e-01
5.282114446163177490e-02,3.500864828357359571e-01
5.346140265464782715e-02,3.499866182012869587e-01
5.410165712237358093e-02,3.498738241766279344e-01
5.474191531538963318e-02,3.497487756091244293e-01
5.538216978311538696e-02,3.496122006085022882e-01
5.602242797613143921e-02,3.494647675917796903e-01
5.666268244385719299e-02,3.493070871467796046e-01
5.730293691158294678e-02,3.491398238469951565e-01
5.794319510459899902e-02,3.489635389047238689e-01
5.858344957232475281e-02,3.487787743402979146e-01
5.922370776534080505e-02,3.485861458683610081e-01
5.986396223306655884e-02,3.483860840689478877e-01
6.050422042608261108e-02,3.481791173529451555e-01
6.114447489380836487e-02,3.479656571435638668e-01
6.178473308682441711e-02,3.477461417873954908e-01
6.242498755455017090e-02,3.475210050418571228e-01
6.306524574756622314e-02,3.472905750218293619e-01
6.370549649000167847e-02,3.470551975999129901e-01
6.434575468301773071e-02,3.468151684852074368e-01
6.498601287603378296e-02,3.465708043458630705e-01
6.562627106904983521e-02,3.463223734779354857e-01
6.626652181148529053e-02,3.460700985036639921e-01
6.690678000450134277e-02,3.458142252257578875e-01
6.754703819751739502e-02,3.455549293322670579e-01
6.818728893995285034e-02,3.452923862071859418e-01
6.882754713296890259e-02,3.450267891813050269e-01
6.946780532598495483e-02,3.447582509442717047e-01
7.010806351900100708e-02,3.444869144126485594e-01
7.074831426143646240e-02,3.442129011737931066e-01
7.138857245445251465e-02,3.439362817384257198e-01
7.202883064746856689e-02,3.436571706784485869e-01
7.266908884048461914e-02,3.433756313328037990e-01
7.330933958292007446e-02,3.430917406049962537e-01
7.394959777593612671e-02,3.428055483040655105e-01
7.458985596895217896e-02,3.425171036052123696e-01
7.523010671138763428e-02,3.422264510549402061e-01
7.587036490440368652e-02,3.419336434058246610e-01
7.651062309741973877e-02,3.416386851541504122e-01
7.715088129043579102e-02,3.413416420494499448e-01
7.779113203287124634e-02,3.410425180873533080e-01
7.843139022588729858e-02,3.407413186780479109e-01
7.907164841890335083e-02,3.404381134800296138e-01
7.971189916133880615e-02,3.401328895204267511e-01
8.035215735435485840e-02,3.398257078504922646e-01
8.099241554737091064e-02,3.395165285757313356e-01
8.163267374038696289e-02,3.392054358111771251e-01
8.227292448282241821e-02,3.388924162409603369e-01
8.291318267583847046e-02,3.385774880299905476e-01
8.355344086885452271e-02,3.382607354809321620e-01
8.419369161128997803e-02,3.379421289946815676e-01
8.483394980430603027e-02,3.376217247418584755e-01
8.547420799732208252e-02,3.372995424369977790e-01
8.611446619033813477e-02,3.369756328496844588e-01
8.675471693277359009e-02,3.366500169827819633e-01
8.739497512578964233e-02,3.363227265768164997e-01
8.803523331880569458e-02,3.359938189884386084e-01
8.867548406124114990e-02,3.356633196411760167e-01
8.931574225425720215e-02,3.353312865263839981e-01
8.995600044727325439e-02,3.349977209717418525e-01
9.059625864028930664e-02,3.346627175754881556e-01
9.123650938272476196e-02,3.343262924109842160e-01
9.187676757574081421e-02,3.339884891129019096e-01
9.251702576875686646e-02,3.336493740194934610e-01
9.315727651119232178e-02,3.333089516182705658e-01
9.379753470420837402e-02,3.329673120505152184e-01
9.443779289722442627e-02,3.326244599518073386e-01
9.507805109024047852e-02,3.322804448989953308e-01
9.571830183267593384e-02,3.319353265420481591e-01
9.635856002569198608e-02,3.315891405065212183e-01
9.699881821870803833e-02,3.312418978673083991e-01
9.763907641172409058e-02,3.308936649205866942e-01
9.827932715415954590e-02,3.305444773495418431e-01
9.891958534717559814e-02,3.301943458992244729e-01
9.955984354019165039e-02,3.298433538069573956e-01
1.002000942826271057e-01,3.294914584944459435e-01
1.008403524756431580e-01,3.291387413669975004e-01
1.014806106686592102e-01,3.287852191737732355e-01
1.021208688616752625e-01,3.284309348988325716e-01
1.027611196041107178e-01,3.280759005572200238e-01
1.034013777971267700e-01,3.277201487752505749e-01
1.040416359901428223e-01,3.273636861161515199e-01
1.046818867325782776e-01,3.270065811594973226e-01
1.053221449255943298e-01,3.266488343654949666e-01
1.059624031186103821e-01,3.262904605143854830e-01
1.066026613116264343e-01,3.259315255681678458e-01
1.072429120540618896e-01,3.255720250027005491e-01
1.078831702470779419e-01,3.252120067349570931e-01
1.085234284400939941e-01,3.248514946215252941e-01
1.091636791825294495e-01,3.244905552795849246e-01
1.098039373755455017e-01,3.241291839941231601e-01
1.104441955685615540e-01,3.237674442744324921e-01
1.110844537615776062e-01,3.234053995968366735e-01
1.117247045040130615e-01,3.230430767719827401e-01
1.123649626970291138e-01,3.226805378869648244e-01
1.130052208900451660e-01,3.223178383516147605e-01
1.136454790830612183e-01,3.219550439044853718e-01
1.142857298254966736e-01,3.215922262338324344e-01
1.149259880185127258e-01,3.212294598004308277e-01
1.155662462115287781e-01,3.208668312924354282e-01
1.162064969539642334e-01,3.205044279824553755e-01
1.168467551469802856e-01,3.201423126747791059e-01
1.174870133399963379e-01,3.197806138494581063e-01
1.181272715330123901e-01,3.194194240731405010e-01
1.187675222754478455e-01,3.190588526000111003e-01
1.194077804684638977e-01,3.186990241802658552e-01
1.200480386614799500e-01,3.183400258963082763e-01
1.206882894039154053e-01,3.179819991585270955e-01
1.213285475969314575e-01,3.176250623550656016e-01
1.219688057899475098e-01,3.172693842102871642e-01
1.226090639829635620e-01,3.169150357664101136e-01
1.232493147253990173e-01,3.165621978619714838e-01
1.238895729184150696e-01,3.162110037007437313e-01
1.245298311114311218e-01,3.158615775282220817e-01
1.251700818538665771e-01,3.155140999466481411e-01
1.258103400468826294e-01,3.151686720661563967e-01
1.264505982398986816e-01,3.148254674647361639e-01
1.270908564329147339e-01,3.144845897200125862e-01
1.277311146259307861e-01,3.141462152647775952e-01
1.283713728189468384e-01,3.138104604971934108e-01
1.290116161108016968e-01,3.134774670784219452e-01
1.296518743038177490e-01,3.131473459086917543e-01
1.302921324968338013e-01,3.128202533412975939e-01
1.309323906898498535e-01,3.124962538970712522e-01
1.315726488828659058e-01,3.121755158975449973e-01
1.322129070758819580e-01,3.118580898501601695e-01
1.328531652688980103e-01,3.115441055819108129e-01
1.334934085607528687e-01,3.112336436522329386e-01
1.341336667537689209e-01,3.109267245203861663e-01
1.347739249467849731e-01,3.106234627230306522e-01
1.354141831398010254e-01,3.103238900431382064e-01
1.360544413328170776e-01,3.100280463403404241e-01
1.366946995258331299e-01,3.097359510491579648e-01
1.373349577188491821e-01,3.094476188450778764e-01
1.379752010107040405e-01,3.091630220953476282e-01
1.386154592037200928e-01,3.088821680361695243e-01
1.392557173967361450e-01,3.086050309445473872e-01
1.398959755897521973e-01,3.083315406646995882e-01
1.405362337827682495e-01,3.080616156846804898e-01
1.411764919757843018e-01,3.077952180798555482e-01
1.418167501688003540e-01,3.075322027346842901e-01
1.424569934606552124e-01,3.072725087012528888e-01
1.430972516536712646e-01,3.070159469626694282e-01
1.437375098466873169e-01,3.067624292907780159e-01
1.443777680397033691e-01,3.065117629573097524e-01
1.450180262327194214e-01,3.062637900612763531e-01
1.456582844257354736e-01,3.060183123906670133e-01
1.462985426187515259e-01,3.057751190192288249e-01
1.469387859106063843e-01,3.055340094041811838e-01
1.475790441036224365e-01,3.052947425066943055e-01
1.482193022966384888e-01,3.050570796254028494e-01
1.488595604896545410e-01,3.048207577102042265e-01
1.494998186826705933e-01,3.045855354869195786e-01
1.501400768756866455e-01,3.043511279155475258e-01
1.507803350687026978e-01,3.041172297369048039e-01
1.514205783605575562e-01,3.038835747391459563e-01
1.520608365535736084e-01,3.036498612446294487e-01
1.527010947465896606e-01,3.034157702596269601e-01
1.533413529396057129e-01,3.031810346430177106e-01
1.539816111326217651e-01,3.029453129405945688e-01
1.546218693256378174e-01,3.027083069377800584e-01
1.552621275186538696e-01,3.024696925312104767e-01
1.559023708105087280e-01,3.022291723667196450e-01
1.565426290035247803e-01,3.019864054328573744e-01
1.571828871965408325e-01,3.017411301221999409e-01
1.578231453895568848e-01,3.014930325169045133e-01
1.584634035825729370e-01,3.012417866383687581e-01
1.591036617755889893e-01,3.009871528714231914e-01
1.597439199686050415e-01,3.007287929029542894e-01
1.603841632604598999e-01,3.004664965006820232e-01
1.610244214534759521e-01,3.001999645421249419e-01
1.616646796464920044e-01,2.999289580557826795e-01
1.623049378395080566e-01,2.996532373291502793e-01
1.629451960325241089e-01,2.993725929564972077e-01
1.635854542255401611e-01,2.990868041131502508e-01
1.642257124185562134e-01,2.987956674293785753e-01
1.648659706115722656e-01,2.984990457974614486e-01
1.655062139034271240e-01,2.981967376970309225e-01
1.661464720964431763e-01,2.978886235751936340e-01
1.667867302894592285e-01,2.975745260636211142e-01
1.674269884824752808e-01,2.972544079906880299e-01
1.680672466754913330e-01,2.969281375075909502e-01
1.687075048685073853e-01,2.965956273732421877e-01
1.693477630615234375e-01,2.962568685258104573e-01
1.699880063533782959e-01,2.959118145536723254e-01
1.706282645463943481e-01,2.955603982423751219e-01
1.712685227394104004e-01,2.952026358326742539e-01
1.719087809324264526e-01,2.948385769796044720e-01
1.725490391254425049e-01,2.944682080940212998e-01
1.731892973184585571e-01,2.940916230173451495e-01
1.738295555114746094e-01,2.937088389536048894e-01
1.744697988033294678e-01,2.933199678420095324e-01
1.751100569963455200e-01,2.929250786249157912e-01
1.757503151893615723e-01,2.925243053716743979e-01
1.763905733823776245e-01,2.921176923534383185e-01
1.770308315753936768e-01,2.917054464375379297e-01
1.776710897684097290e-01,2.912876912374335880e-01
1.783113479614257812e-01,2.908645478730678136e-01
1.789515912532806396e-01,2.904362036162888572e-01
1.795918494462966919e-01,2.900027947777941151e-01
1.802321076393127441e-01,2.895645166685900662e-01
1.808723658323287964e-01,2.891215236776654152e-01
1.815126240253448486e-01,2.886740299198891080e-01
1.821528822183609009e-01,2.882221939353470930e-01
1.827931404113769531e-01,2.877661861507796459e-01
1.834333837032318115e-01,2.873062394885668169e-01
1.840736418962478638e-01,2.868425126034575001e-01
1.847139000892639160e-01,2.863752176510776515e-01
1.853541582822799683e-01,2.859045144856051657e-01
1.859944164752960205e-01,2.854306057494175874e-01
1.866346746683120728e-01,2.849536785672261985e-01
1.872749328613281250e-01,2.844739137556322461e-01
1.879151761531829834e-01,2.839914805873329229e-01
1.885554343461990356e-01,2.835065694953362581e-01
1.891956925392150879e-01,2.830193165300318725e-01
1.898359507322311401e-01,2.825299128846840979e-01
1.904762089252471924e-01,2.820385029790388742e-01
1.911164671182632446e-01,2.815452484920673015e-01
1.917567253112792969e-01,2.810502868206263827e-01
1.923969686031341553e-01,2.805537698572990735e-01
1.930372267961502075e-01,2.800557913356396256e-01
1.936774849891662598e-01,2.795565327274287526e-01
1.943177431821823120e-01,2.790560654854474798e-01
1.949580013751983643e-01,2.785545181409085913e-01
1.955982595682144165e-01,2.780519991227903276e-01
1.962385177612304688e-01,2.775486032170939588e-01
1.968787610530853271e-01,2.770444349842655640e-01
1.975190192461013794e-01,2.765395457285189096e-01
1.981592774391174316e-01,2.760340357672670386e-01
1.987995356321334839e-01,2.755279591683130747e-01
1.994397938251495361e-01,2.750213908644574268e-01
2.000800520181655884e-01,2.745143689953710719e-01
2.007203102111816406e-01,2.740069608495723230e-01
2.013605535030364990e-01,2.734992139046150683e-01
2.020008116960525513e-01,2.729911082132869815e-01
2.026410698890686035e-01,2.724827511655352197e-01
2.032813280820846558e-01,2.719741009368004114e-01
2.039215862751007080e-01,2.714651973578807720e-01
2.045618444681167603e-01,2.709560457299975411e-01
2.052021026611328125e-01,2.704466367572644359e-01
2.058423459529876709e-01,2.699369726379723389e-01
2.064826041460037231e-01,2.694270389776463048e-01
2.071228623390197754e-01,2.689167853602416614e-01
2.077631205320358276e-01,2.684062149152159904e-01
2.084033787250518799e-01,2.678952759852744059e-01
2.090436369180679321e-01,2.673839240726105793e-01
2.096838951110839844e-01,2.668721318074473992e-01
2.103241533041000366e-01,2.663598105275521988e-01
2.109643965959548950e-01,2.658469119244557533e-01
2.116046547889709473e-01,2.653333368181396423e-01
2.122449129819869995e-01,2.648190258551839094e-01
2.128851711750030518e-01,2.643038938752013678e-01
2.135254293680191040e-01,2.637878196857093016e-01
2.141656875610351562e-01,2.632707273936305548e-01
2.148059457540512085e-01,2.627524725645455916e-01
2.154461890459060669e-01,2.622329794566957695e-01
2.160864472389221191e-01,2.617120952757039376e-01
2.167267054319381714e-01,2.611896944472675841e-01
2.173669636249542236e-01,2.606656191158975844e-01
2.180072218179702759e-01,2.601397552412660907e-01
2.186474800109863281e-01,2.596119691843759014e-01
2.192877382040023804e-01,2.590820769988120276e-01
2.199279814958572388e-01,2.585499486634725841e-01
2.205682396888732910e-01,2.580153996790812698e-01
2.212084978818893433e-01,2.574782756872107115e-01
2.218487560749053955e-01,2.569384372720149301e-01
2.224890142679214478e-01,2.563956860938976234e-01
2.231292724609375000e-01,2.558498747738608969e-01
2.237695306539535522e-01,2.553008421076650158e-01
2.244097739458084106e-01,2.547484205292183113e-01
2.250500321388244629e-01,2.541924574504825785e-01
2.256902903318405151e-01,2.536327755853511334e-01
2.263305485248565674e-01,2.530692724017509221e-01
2.269708067178726196e-01,2.525017367564981186e-01
2.276110649108886719e-01,2.519300728938267397e-01
2.282513231039047241e-01,2.513541278734874318e-01
2.288915663957595825e-01,2.507737904497511217e-01
2.295318245887756348e-01,2.501889421001082248e-01
2.301720827817916870e-01,2.495994608748928201e-01
2.308123409748077393e-01,2.490052552413053455e-01
2.314525991678237915e-01,2.484062487263130059e-01
2.320928573608398438e-01,2.478023747106865571e-01
2.327331155538558960e-01,2.471935322573695082e-01
2.333733588457107544e-01,2.465797486713405817e-01
2.340136170387268066e-01,2.459609013399344235e-01
2.346538752317428589e-01,2.453369925276787100e-01
2.352941334247589111e-01,2.447080413583924141e-01
2.359343916177749634e-01,2.440740329446771106e-01
2.365746498107910156e-01,2.434349787771763474e-01
2.372149080038070679e-01,2.427909120878686267e-01
2.378551512956619263e-01,2.421419043752006672e-01
2.384954094886779785e-01,2.414879419098454605e-01
2.391356676816940308e-01,2.408291679751002334e-01
2.397759258747100830e-01,2.401655921139385086e-01
2.404161840677261353e-01,2.394973734395051679e-01
2.410564422607421875e-01,2.388245487036204651e-01
2.416967004537582397e-01,2.381472566142157632e-01
2.423369437456130981e-01,2.374655997876047309e-01
2.429772019386291504e-01,2.367797158104778532e-01
2.436174601316452026e-01,2.360897013453273630e-01
2.442577183246612549e-01,2.353957403930113657e-01
2.448979765176773071e-01,2.346979122998824607e-01
2.455382347106933594e-01,2.339963863079552731e-01
2.461784929037094116e-01,2.332912963750217727e-01
2.468187510967254639e-01,2.325827833267717359e-01
2.474589943885803223e-01,2.318710122211040670e-01
2.480992525815963745e-01,2.311560433133035275e-01
2.487395107746124268e-01,2.304380616677068616e-01
2.493797689676284790e-01,2.297171952269803086e-01
2.500200271606445312e-01,2.289935428996652256e-01
2.506602704524993896e-01,2.282672440527888646e-01
2.513005435466766357e-01,2.275383540438058461e-01
2.519407868385314941e-01,2.268070413272695873e-01
2.525810599327087402e-01,2.260733051769889812e-01
2.532213032245635986e-01,2.253373241950082928e-01
2.538615465164184570e-01,2.245990881159429797e-01
2.545018196105957031e-01,2.238586439629282054e-01
2.551420629024505615e-01,2.231160953894377741e-01
2.557823359966278076e-01,2.223714132176186631e-01
2.564225792884826660e-01,2.216247010896359448e-01
2.570628523826599121e-01,2.208758687718956892e-01
2.577030956745147705e-01,2.201249987776305872e-01
2.583433389663696289e-01,2.193720654893507316e-01
2.589836120605468750e-01,2.186169976745713228e-01
2.596238553524017334e-01,2.178598409451493190e-01
2.602641284465789795e-01,2.171004874422175490e-01
2.609043717384338379e-01,2.163389748418973468e-01
2.615446448326110840e-01,2.155751887802312972e-01
2.621848881244659424e-01,2.148091411267305517e-01
2.628251314163208008e-01,2.140407511842408184e-01
2.634654045104980469e-01,2.132699270185116625e-01
2.641056478023529053e-01,2.124966994779167173e-01
2.647459208965301514e-01,2.117209309852099430e-01
2.653861641883850098e-01,2.109426566975463047e-01
2.660264372825622559e-01,2.101617673500886241e-01
2.666666805744171143e-01,2.093782911332828789e-01
2.673069238662719727e-01,2.085921661099034985e-01
2.679471969604492188e-01,2.078033713219151757e-01
2.685874402523040771e-01,2.070119587337222455e-01
2.692277133464813232e-01,2.062178779305492426e-01
2.698679566383361816e-01,2.054212001265174337e-01
2.705082297325134277e-01,2.046219430835130026e-01
2.711484730243682861e-01,2.038202202783736539e-01
2.717887461185455322e-01,2.030160739690272109e-01
2.724289894104003906e-01,2.022096206641839089e-01
2.730692327022552490e-01,2.014009789145263518e-01
2.737095057964324951e-01,2.005902756082433847e-01
2.743497490882873535e-01,1.997777623250636125e-01
2.749900221824645996e-01,1.989635432897634004e-01
2.756302654743194580e-01,1.981479044811464973e-01
2.762705385684967041e-01,1.973310223485067461e-01
2.769107818603515625e-01,1.965132512975076295e-01
2.775510251522064209e-01,1.956948148725841108e-01
2.781912982463836670e-01,1.948760142091630065e-01
2.788315415382385254e-01,1.940572474750394960e-01
2.794718146324157715e-01,1.932387981041516767e-01
2.801120579242706299e-01,1.924210838651880806e-01
2.807523310184478760e-01,1.916044754291412744e-01
2.813925743103027344e-01,1.907894354239010326e-01
2.820328176021575928e-01,1.899763346775062978e-01
2.826730906963348389e-01,1.891655864608421389e-01
2.833133339881896973e-01,1.883577233712543375e-01
2.839536070823669434e-01,1.875531108362178401e-01
2.845938503742218018e-01,1.867522813016266880e-01
2.852341234683990479e-01,1.859556802581172619e-01
2.858743667602539062e-01,1.851637714526459533e-01
2.865146100521087646e-01,1.843770663991901593e-01
2.871548831462860107e-01,1.835959590263263053e-01
2.877951264381408691e-01,1.828209890008256622e-01
2.884353995323181152e-01,1.820525143460187678e-01
2.890756428241729736e-01,1.812910979973887393e-01
2.897159159183502197e-01,1.805370684798912606e-01
2.903561592102050781e-01,1.797908861916441836e-01
2.909964025020599365e-01,1.790529595389642736e-01
2.916366755962371826e-01,1.783235870048516247e-01
2.922769188880920410e-01,1.776031887025744105e-01
2.929171919822692871e-01,1.768920181038309281e-01
2.935574352741241455e-01,1.761904525703092972e-01
2.941977083683013916e-01,1.754986734813970273e-01
2.948379516601562500e-01,1.748170068242420605e-01
2.954781949520111084e-01,1.741455628116912457e-01
2.961184680461883545e-01,1.734845304205308025e-01
2.967587113380432129e-01,1.728340549760547518e-01
2.973989844322204590e-01,1.721942021247304666e-01
2.980392277240753174e-01,1.715650672508752805e-01
2.986795008182525635e-01,1.709466069183456227e-01
2.993197441101074219e-01,1.703388452685601351e-01
2.999599874019622803e-01,1.697417207396743066e-01
3.006002604961395264e-01,1.691550787670932365e-01
3.012405037879943848e-01,1.685788421943095194e-01
3.018807768821716309e-01,1.680127850738459827e-01
3.025210201740264893e-01,1.674567392546038036e-01
3.031612932682037354e-01,1.669104257833913252e-01
3.038015365600585938e-01,1.663735860969950409e-01
3.044417798519134521e-01,1.658459009629122960e-01
3.050820529460906982e-01,1.653269960996084365e-01
3.057222962379455566e-01,1.648165175011295780e-01
3.063625693321228027e-01,1.643140452067686219e-01
3.070028126239776611e-01,1.638191916453797248e-01
3.076430857181549072e-01,1.633314743834182181e-01
3.082833290100097656e-01,1.628504389442761990e-01
3.089235723018646240e-01,1.623756150520629937e-01
3.095638453960418701e-01,1.619064583325235951e-01
3.102040886878967285e-01,1.614424754537546747e-01
3.108443617820739746e-01,1.609831538871127066e-01
3.114846050739288330e-01,1.605279849416145765e-01
3.121248781681060791e-01,1.600764022161897948e-01
3.127651214599609375e-01,1.596279023896922666e-01
3.134053647518157959e-01,1.591819607040605433e-01
3.140456378459930420e-01,1.587379983703263164e-01
3.146858811378479004e-01,1.582955997848030094e-01
3.153261542320251465e-01,1.578541521116285651e-01
3.159663975238800049e-01,1.574132724700705310e-01
3.166066706180572510e-01,1.569724103091179046e-01
3.172469139099121094e-01,1.565311474963477778e-01
3.178871572017669678e-01,1.560890463741806400e-01
3.185274302959442139e-01,1.556456752927646292e-01
3.191676735877990723e-01,1.552006708375337496e-01
3.198079466819763184e-01,1.547536426196929327e-01
3.204481899738311768e-01,1.543042804496659315e-01
3.210884630680084229e-01,1.538522759746694391e-01
3.217287063598632812e-01,1.533973536685087069e-01
3.223689496517181396e-01,1.529392503916686685e-01
3.230092227458953857e-01,1.524777266349177651e-01
3.236494660377502441e-01,1.520126715169687337e-01
3.242897391319274902e-01,1.515438735284719840e-01
3.249299824237823486e-01,1.510712407881409369e-01
3.255702555179595947e-01,1.505946271084814825e-01
3.262104988098144531e-01,1.501140478518552257e-01
3.268507421016693115e-01,1.496294254103585075e-01
3.274910151958465576e-01,1.491407431486830859e-01
3.281312584877014160e-01,1.486480824786085009e-01
3.287715315818786621e-01,1.481514345457766169e-01
3.294117748737335205e-01,1.476509175009130814e-01
3.300520479679107666e-01,1.471465928652198052e-01
3.306922912597656250e-01,1.466386447284335759e-01
3.313325345516204834e-01,1.461271807122219712e-01
3.319728076457977295e-01,1.456123536607254465e-01
3.326130509376525879e-01,1.450943507348485539e-01
3.332533240318298340e-01,1.445733580542523100e-01
3.338935673236846924e-01,1.440496007224227881e-01
3.345338404178619385e-01,1.435232498987017991e-01
3.351740837097167969e-01,1.429946259791483598e-01
3.358143270015716553e-01,1.424638774987627698e-01
3.364546000957489014e-01,1.419312542560753343e-01
3.370948433876037598e-01,1.413970184171553512e-01
3.377351164817810059e-01,1.408613869891657266e-01
3.383753597736358643e-01,1.403246385628516002e-01
3.390156328678131104e-01,1.397869831166271837e-01
3.396558761596679688e-01,1.392486786772102469e-01
3.402961194515228271e-01,1.387099353989404982e-01
3.409363925457000732e-01,1.381709699451745266e-01
3.415766358375549316e-01,1.376320142639482214e-01
3.422169089317321777e-01,1.370932701399514286e-01
3.428571522235870361e-01,1.365549568735557884e-01
3.434974253177642822e-01,1.360172054148565124e-01
3.441376686096191406e-01,1.354802614074461786e-01
3.447779119014739990e-01,1.349442636059947631e-01
3.454181849956512451e-01,1.344093223181603847e-01
3.460584282875061035e-01,1.338756226392359139e-01
3.466987013816833496e-01,1.333432870852719887e-01
3.473389446735382080e-01,1.328124434227566653e-01
3.479792177677154541e-01,1.322831342696737522e-01
3.486194610595703125e-01,1.317555279727802287e-01
3.492597341537475586e-01,1.312296647020261275e-01
3.498999774456024170e-01,1.307056380423876618e-01
3.505402207374572754e-01,1.301835175796250965e-01
3.511804938316345215e-01,1.296632887359905340e-01
3.518207371234893799e-01,1.291450802387399399e-01
3.524610102176666260e-01,1.286288751280451059e-01
3.531012535095214844e-01,1.281147249538645561e-01
3.537415266036987305e-01,1.276026330828368138e-01
3.543817698955535889e-01,1.270926683916027145e-01
3.550220131874084473e-01,1.265848125260102819e-01
3.556622862815856934e-01,1.260790702337182267e-01
3.563025295734405518e-01,1.255754785354201708e-01
3.569428026676177979e-01,1.250740301423829415e-01
3.575830459594726562e-01,1.245747586680563401e-01
3.582233190536499023e-01,1.240776715362059690e-01
3.588635623455047607e-01,1.235828064216182298e-01
3.595038056373596191e-01,1.230901404669610955e-01
3.601440787315368652e-01,1.225997015804454193e-01
3.607843220233917236e-01,1.221115678134157001e-01
3.614245951175689697e-01,1.216257273188086074e-01
3.620648384094238281e-01,1.211422527828069917e-01
3.627051115036010742e-01,1.206611422597037020e-01
3.633453547954559326e-01,1.201825097652742258e-01
3.639855980873107910e-01,1.197063693526692063e-01
3.646258711814880371e-01,1.192327841828260127e-01
3.652661144733428955e-01,1.187618454437178173e-01
3.659063875675201416e-01,1.182936045444265005e-01
3.665466308593750000e-01,1.178281850840789957e-01
3.671869039535522461e-01,1.173656250656534006e-01
3.678271472454071045e-01,1.169060580686265283e-01
3.684673905372619629e-01,1.164495675447376755e-01
3.691076636314392090e-01,1.159962269917329536e-01
3.697479069232940674e-01,1.155461922630118821e-01
3.703881800174713135e-01,1.150995195323343268e-01
3.710284233093261719e-01,1.146563608871762341e-01
3.716686964035034180e-01,1.142167776111282507e-01
3.723089396953582764e-01,1.137809381438295020e-01
3.729491829872131348e-01,1.133488894096621458e-01
3.735894560813903809e-01,1.129207608974116539e-01
3.742296993732452393e-01,1.124966759599761446e-01
3.748699724674224854e-01,1.120766661950662879e-01
3.755102157592773438e-01,1.116609055507953308e-01
3.761504888534545898e-01,1.112493943025305576e-01
3.767907321453094482e-01,1.108422432551439130e-01
3.774309754371643066e-01,1.104395296253688485e-01
3.780712485313415527e-01,1.100412669790347131e-01
3.787114918231964111e-01,1.096475447710654194e-01
3.793517649173736572e-01,1.092583422948694150e-01
3.799920082092285156e-01,1.088737111481266062e-01
3.806322813034057617e-01,1.084936022687759127e-01
3.812725245952606201e-01,1.081180661484753003e-01
3.819127678871154785e-01,1.077470196723386842e-01
3.825530409812927246e-01,1.073804297784004547e-01
3.831932842731475830e-01,1.070182283837475268e-01
3.838335573673248291e-01,1.066602956534228319e-01
3.844738006591796875e-01,1.063065833580250086e-01
3.851140737533569336e-01,1.059568977996896422e-01
3.857543170452117920e-01,1.056111335269349638e-01
3.863945603370666504e-01,1.052691313715685695e-01
3.870348334312438965e-01,1.049306368742408679e-01
3.876750767230987549e-01,1.045955041434867283e-01
3.883153498172760010e-01,1.042634406779239242e-01
3.889555931091308594e-01,1.039342460737717744e-01
3.895958662033081055e-01,1.036076059715327347e-01
3.902361094951629639e-01,1.032832767624629611e-01
3.908763527870178223e-01,1.029608559012107349e-01
3.915166258811950684e-01,1.026400602933774664e-01
3.921568691730499268e-01,1.023205166044451886e-01
3.927971422672271729e-01,1.020018290168431818e-01
3.934373855590820312e-01,1.016836210645850613e-01
3.940776586532592773e-01,1.013654363868887742e-01
3.947179019451141357e-01,1.010468874556753605e-01
3.953581452369689941e-01,1.007274773202095908e-01
3.959984183311462402e-01,1.004067300944271324e-01
3.966386616230010986e-01,1.000841935362544177e-01
3.972789347171783447e-01,9.975930195978088832e-02
3.979191780090332031e-01,9.943160358878211369e-02
3.985594511032104492e-01,9.910048922866643295e-02
3.991996943950653076e-01,9.876546702735300443e-02
3.998399376869201660e-01,9.842594764505019356e-02
4.004802107810974121e-01,9.808133474776781213e-02
4.011204540729522705e-01,9.773109430589599356e-02
4.017607271671295166e-01,9.737458057667192080e-02
4.024009704589843750e-01,9.701123302400382897e-02
4.030412435531616211e-01,9.664038168376531956e-02
4.036814868450164795e-01,9.626143758355709679e-02
4.043217301368713379e-01,9.587379099979109753e-02
4.049620032310485840e-01,9.547676633874235819e-02
4.056022465229034424e-01,9.506975332380607213e-02
4.062425196170806885e-01,9.465208152466519920e-02
4.068827629089355469e-01,9.422314740092474494e-02
4.075230360031127930e-01,9.378225011855967352e-02
4.081632792949676514e-01,9.332880205706750587e-02
4.088035225868225098e-01,9.286210036967856851e-02
4.094437956809997559e-01,9.238147814304742411e-02
4.100840389728546143e-01,9.188634828614627992e-02
4.107243120670318604e-01,9.137600418996605356e-02
4.113645553588867188e-01,9.084987025039392705e-02
4.120048284530639648e-01,9.030723637966353579e-02
4.126450717449188232e-01,8.974752773620942037e-02
4.132853150367736816e-01,8.917008313070518000e-02
4.139255881309509277e-01,8.857425604276336628e-02
4.145658314228057861e-01,8.795953475636109076e-02
4.152061045169830322e-01,8.732521652294611414e-02
4.158463478088378906e-01,8.667078590710897146e-02
4.164866209030151367e-01,8.599563523088349370e-02
4.171268641948699951e-01,8.529924643422592823e-02
4.177671074867248535e-01,8.458104928208909357e-02
4.184073805809020996e-01,8.384049241103364025e-02
4.190476238727569580e-01,8.307714494196893895e-02
4.196878969669342041e-01,8.229044761069381764e-02
4.203281402587890625e-01,8.148006259549900321e-02
4.209684133529663086e-01,8.064542443777389380e-02
4.216086566448211670e-01,7.978627192595144635e-02
4.222488999366760254e-01,7.890215959211221985e-02
4.228891730308532715e-01,7.799274000411449137e-02
4.235294163227081299e-01,7.705779477341678785e-02
4.241696894168853760e-01,7.609698879091464363e-02
4.248099327087402344e-01,7.511020183692274088e-02
4.254502058029174805e-01,7.409717101754331736e-02
4.260904490947723389e-01,7.305786774560818486e-02
4.267306923866271973e-01,7.199220163249187010e-02
4.273709654808044434e-01,7.090006545913585256e-02
4.280112087726593018e-01,6.978165424587690069e-02
4.286514818668365479e-01,6.863693691414596287e-02
4.292917251586914062e-01,6.746618800693582330e-02
4.299319982528686523e-01,6.626956276678885871e-02
4.305722415447235107e-01,6.504747109978215036e-02
4.312124848365783691e-01,6.380019553432614288e-02
4.318527579307556152e-01,6.252816963318341692e-02
4.324930012226104736e-01,6.123200911090576071e-02
4.331332743167877197e-01,5.991222806393237121e-02
4.337735176086425781e-01,5.856964623643179380e-02
4.344137907028198242e-01,5.720487241820615409e-02
4.350540339946746826e-01,5.581893032352081008e-02
4.356943070888519287e-01,5.441262562180604334e-02
4.363345503807067871e-01,5.298714038435115015e-02
4.369747936725616455e-01,5.154351294466330557e-02
4.376150667667388916e-01,5.008291549135890364e-02
4.382553100585937500e-01,4.860676498868699014e-02
4.388955831527709961e-01,4.711639812972023833e-02
4.395358264446258545e-01,4.561337845431800986e-02
4.401760995388031006e-01,4.409918393904277423e-02
4.408163428306579590e-01,4.257559989296400005e-02
4.414565861225128174e-01,4.104435651996052314e-02
4.420968592166900635e-01,3.950719969983751412e-02
4.427371025085449219e-01,3.796622835801422013e-02
4.433773756027221680e-01,3.642332308746709657e-02
4.440176188945770264e-01,3.488065738432055696e-02
4.446578919887542725e-01,3.334032651133522762e-02
4.452981352806091309e-01,3.180469298669086342e-02
4.459383785724639893e-01,3.027598826206912008e-02
4.465786516666412354e-01,2.875647945338677403e-02
4.472188949584960938e-01,2.724878833748789475e-02
4.478591680526733398e-01,2.575521431652427751e-02
4.484994113445281982e-01,2.427842684689274222e-02
4.491396844387054443e-01,2.282087116138953320e-02
4.497799277305603027e-01,2.138523503332923070e-02
4.504201710224151611e-01,1.997411945918958764e-02
4.510604441165924072e-01,1.859006773600846429e-02
4.517006874084472656e-01,1.723589732802466301e-02
4.523409605026245117e-01,1.591411666902109445e-02
4.529812037944793701e-01,1.462749672233432108e-02
4.536214768886566162e-01,1.337861714087695830e-02
4.542617201805114746e-01,1.217018320084406469e-02
4.549019634723663330e-01,1.100476143136175367e-02
4.555422365665435791e-01,9.884874451038250243e-03
4.561824798583984375e-01,8.813156915275399683e-03
4.568227529525756836e-01,7.791992829101701545e-03
4.574629962444305420e-01,6.823908572120451765e-03
4.581032693386077881e-01,5.911174951775066688e-03
4.587435126304626465e-01,5.056184609506075844e-03
4.593837559223175049e-01,4.261065044496969989e-03
4.600240290164947510e-01,3.527961147534064423e-03
4.606642723083496094e-01,2.858929391922337970e-03
4.613045454025268555e-01,2.255884749986059035e-03
4.619447886943817139e-01,1.720650841964044275e-03
4.625850617885589600e-01,1.254917067112337747e-03
4.632253050804138184e-01,8.603124252157812180e-04
4.638655483722686768e-01,5.382554263237970815e-04
4.645058214664459229e-01,2.900673875361192700e-04
4.651460647583007812e-01,1.169753450938060269e-04
4.657863378524780273e-01,1.998362950494936285e-05
4.664265811443328857e-01,0.000000000000000000e+00
4.670668542385101318e-01,5.776558444336998832e-05
4.677070975303649902e-01,1.938733939432779607e-04
4.683473408222198486e-01,4.087058667820997471e-04
4.689876139163970947e-01,7.025720804270108033e-04
4.696278572082519531e-01,1.075515891251654921e-03
4.702681303024291992e-01,1.527496999624844420e-03
4.709083735942840576e-01,2.058217837681119988e-03
4.715486466884613037e-01,2.667307244960781532e-03
4.721888899803161621e-01,3.354093369412503023e-03
4.728291332721710205e-01,4.117845539581388437e-03
4.734694063663482666e-01,4.957624773309632360e-03
4.741096496582031250e-01,5.872233986935704309e-03
4.747499227523803711e-01,6.860460808580270964e-03
4.753901660442352295e-01,7.920695152519918736e-03
4.760304391384124756e-01,9.051415699817155769e-03
4.766706824302673340e-01,1.025065570248795410e-02
4.773109257221221924e-01,1.151649726968795306e-02
4.779511988162994385e-01,1.284681881152938132e-02
4.785914421081542969e-01,1.423919512125237929e-02
4.792317152023315430e-01,1.569124365499430240e-02
4.798719584941864014e-01,1.720020578059600069e-02
4.805122315883636475e-01,1.876342522080332031e-02
4.811524748802185059e-01,2.037782119075348675e-02
4.817927181720733643e-01,2.204043406140154815e-02
4.824329912662506104e-01,2.374809990809767513e-02
4.830732345581054688e-01,2.549735541517073045e-02
4.837135076522827148e-01,2.728493311156476864e-02
4.843537509441375732e-01,2.910711627998541218e-02
4.849940240383148193e-01,3.096042749246841197e-02
4.856342673301696777e-01,3.284096913044720623e-02
4.862745106220245361e-01,3.474502918919686323e-02
4.869147837162017822e-01,3.666880434216057694e-02
4.875550270080566406e-01,3.860821034533268303e-02
4.881953001022338867e-01,4.055939994601587273e-02
4.888355433940887451e-01,4.251824209461485538e-02
4.894758164882659912e-01,4.448083935319013804e-02
4.901160597801208496e-01,4.644296693302329970e-02
4.907563030719757080e-01,4.840071778383103762e-02
4.913965761661529541e-01,5.035012743370259614e-02
4.920368194580078125e-01,5.228704885533241864e-02
4.926770925521850586e-01,5.420772089069014754e-02
4.933173358440399170e-01,5.610808115207621682e-02
4.939576089382171631e-01,5.798453005979009589e-02
4.945978522300720215e-01,5.983315717445947257e-02
4.952380955219268799e-01,6.165044302891642403e-02
4.958783686161041260e-01,6.343301867449246956e-02
4.965186119079589844e-01,6.517732981611557008e-02
4.971588850021362305e-01,6.688036191522472862e-02
4.977991282939910889e-01,6.853888741399094542e-02
4.984394013881683350e-01,7.015023952352006376e-02
4.990796446800231934e-01,7.171159254207370992e-02
4.997198879718780518e-01,7.322054492558738303e-02
5.003601312637329102e-01,7.467485036621068772e-02
5.010004043579101562e-01,7.607258739574840334e-02
5.016406774520874023e-01,7.741189622861277542e-02
5.022809505462646484e-01,7.869127909015194433e-02
5.029211640357971191e-01,7.990934867506904737e-02
5.035614371299743652e-01,8.106535197542452664e-02
5.042017102241516113e-01,8.215850604977781302e-02
5.048419237136840820e-01,8.318828834436420294e-02
5.054821968078613281e-01,8.415477545712679586e-02
5.061224699020385742e-01,8.505808494975042322e-02
5.067627429962158203e-01,8.589870838189117563e-02
5.074029564857482910e-01,8.667739030821941526e-02
5.080432295799255371e-01,8.739540058668104905e-02
5.086835026741027832e-01,8.805408456740781986e-02
5.093237161636352539e-01,8.865519270508182004e-02
5.099639892578125000e-01,8.920087086738792692e-02
5.106042623519897461e-01,8.969344137473544976e-02
5.112445354461669922e-01,9.013560804728637521e-02
5.118847489356994629e-01,9.053032760221046971e-02
5.125250220298767090e-01,9.088095661870454478e-02
5.131652951240539551e-01,9.119105381580761005e-02
5.138055086135864258e-01,9.146442643045915588e-02
5.144457817077636719e-01,9.170530371251572888e-02
5.150860548019409180e-01,9.191806267638025219e-02
5.157263278961181641e-01,9.210732585287129126e-02
5.163665413856506348e-01,9.227800182045875488e-02
5.170068144798278809e-01,9.243524856318430238e-02
5.176470875740051270e-01,9.258434619428879131e-02
5.182873010635375977e-01,9.273088829672637701e-02
5.189275741577148438e-01,9.288058748625038774e-02
5.195678472518920898e-01,9.303933051327106796e-02
5.202081203460693359e-01,9.321315961462239841e-02
5.208483338356018066e-01,9.340824951078907645e-02
5.214886069297790527e-01,9.363091945535906291e-02
5.221288800239562988e-01,9.388758826393939216e-02
5.227690935134887695e-01,9.418468898955367763e-02
5.234093666076660156e-01,9.452882950727392597e-02
5.240496397018432617e-01,9.492656571390600817e-02
5.246899127960205078e-01,9.538457202263295187e-02
5.253301262855529785e-01,9.590938692207107152e-02
5.259703993797302246e-01,9.650773575754012512e-02
5.266106724739074707e-01,9.718618108032028857e-02
5.272508859634399414e-01,9.795120983599936437e-02
5.278911590576171875e-01,9.880940149600903055e-02
5.285314321517944336e-01,9.976709712856512979e-02
5.291717052459716797e-01,1.008305985247628378e-01
5.298119187355041504e-01,1.020059462415292550e-01
5.304521918296813965e-01,1.032993693663102341e-01
5.310924649238586426e-01,1.047166286912903921e-01
5.317326784133911133e-01,1.062632529172935492e-01
5.323729515075683594e-01,1.079449936365883822e-01
5.330132246017456055e-01,1.097670088338364991e-01
5.336534976959228516e-01,1.117342836833454811e-01
5.342937111854553223e-01,1.138514240066639260e-01
5.349339842796325684e-01,1.161232898657260648e-01
5.355742573738098145e-01,1.185539326440081531e-01
5.362144708633422852e-01,1.211469926869419567e-01
5.368547439575195312e-01,1.239065494379785193e-01
5.374950170516967773e-01,1.268355992765588525e-01
5.381352901458740234e-01,1.299370129815775599e-01
5.387755036354064941e-01,1.332130056563398668e-01
5.394157767295837402e-01,1.366662856411378080e-01
5.400560498237609863e-01,1.402982628515156982e-01
5.406962633132934570e-01,1.441098663086552989e-01
5.413365364074707031e-01,1.481025992087876553e-01
5.419768095016479492e-01,1.522765571904551862e-01
5.426170825958251953e-01,1.566316110238803461e-01
5.432572960853576660e-01,1.611667372277185706e-01
5.438975691795349121e-01,1.658817279705502301e-01
5.445378422737121582e-01,1.707745219552210258e-01
5.451780557632446289e-01,1.758425398691696451e-01
5.458183288574218750e-01,1.810840273100948750e-01
5.464586019515991211e-01,1.864952745733372552e-01
5.470988750457763672e-01,1.920724972745739834e-01
5.477390885353088379e-01,1.978107251214904494e-01
5.483793616294860840e-01,2.037060750501460404e-01
5.490196347236633301e-01,2.097524143404339014e-01
5.496598482131958008e-01,2.159429810623438861e-01
5.503001213073730469e-01,2.222721048946079136e-01
5.509403944015502930e-01,2.287318065013188573e-01
5.515806674957275391e-01,2.353140246484883846e-01
5.522208809852600098e-01,2.420094576952829257e-01
5.528611540794372559e-01,2.488100818264493697e-01
5.535014271736145020e-01,2.557053035181358069e-01
5.541416406631469727e-01,2.626839988677369675e-01
5.547819137573242188e-01,2.697363125073013457e-01
5.554221868515014648e-01,2.768498288358949289e-01
5.560624599456787109e-01,2.840122842020140759e-01
5.567026734352111816e-01,2.912101077957522932e-01
5.573429465293884277e-01,2.984312441216618872e-01
5.579832196235656738e-01,3.056610730558015909e-01
5.586234927177429199e-01,3.128852027327777563e-01
5.592637062072753906e-01,3.200880668604830781e-01
5.599039793014526367e-01,3.272557140512715179e-01
5.605442523956298828e-01,3.343718583887818063e-01
5.611844658851623535e-01,3.414197767476574441e-01
5.618247389793395996e-01,3.483845768052105107e-01
5.624650120735168457e-01,3.552490424107785927e-01
5.631052851676940918e-01,3.619965312816342262e-01
5.637454986572265625e-01,3.686096442209469970e-01
5.643857717514038086e-01,3.750728169765040754e-01
5.650260448455810547e-01,3.813686226216956854e-01
5.656662583351135254e-01,3.874798187771899549e-01
5.663065314292907715e-01,3.933910483230897981e-01
5.669468045234680176e-01,3.990854602599265277e-01
5.675870776176452637e-01,4.045471316620590230e-01
5.682272911071777344e-01,4.097600614233387617e-01
5.688675642013549805e-01,4.147102608914163824e-01
5.695078372955322266e-01,4.193827526867859312e-01
5.701480507850646973e-01,4.237633232969710839e-01
5.707883238792419434e-01,4.278397721860311975e-01
5.714285969734191895e-01,4.315993838662581794e-01
5.720688700675964355e-01,4.350308327054861479e-01
5.727090835571289062e-01,4.381233503817192343e-01
5.733493566513061523e-01,4.408680768169856989e-01
5.739896297454833984e-01,4.432563499945980645e-01
5.746298432350158691e-01,4.452807355260910427e-01
5.752701163291931152e-01,4.469354707949837469e-01
5.759103894233703613e-01,4.482153892372608972e-01
5.765506625175476074e-01,4.491168233746112293e-01
5.771908760070800781e-01,4.496372320154478075e-01
5.778311491012573242e-01,4.497754311977324448e-01
5.784714221954345703e-01,4.495313920246379880e-01
5.791116356849670410e-01,4.489063965238258014e-01
5.797519087791442871e-01,4.479027688568506527e-01
5.803921818733215332e-01,4.465242486792608823e-01
5.810324549674987793e-01,4.447755717051782298e-01
5.816726684570312500e-01,4.426630040515160402e-01
5.823129415512084961e-01,4.401930730549232784e-01
5.829532146453857422e-01,4.373741102826294025e-01
5.835934281349182129e-01,4.342154620766227602e-01
5.842337012290954590e-01,4.307264468775784394e-01
5.848739743232727051e-01,4.269182294188507143e-01
5.855142474174499512e-01,4.228023650492804819e-01
5.861544609069824219e-01,4.183916306941712904e-01
5.867947340011596680e-01,4.136981527134553360e-01
5.874350070953369141e-01,4.087358759623418436e-01
5.880752205848693848e-01,4.035193590474306369e-01
5.887154936790466309e-01,3.980620996744503870e-01
5.893557667732238770e-01,3.923793756833826585e-01
5.899960398674011230e-01,3.864863979422592521e-01
5.906362533569335938e-01,3.803990557695211550e-01
5.912765264511108398e-01,3.741317224076010639e-01
5.919167995452880859e-01,3.677006439038854602e-01
5.925570130348205566e-01,3.611220971227617760e-01
5.931972861289978027e-01,3.544105629146212522e-01
5.938375592231750488e-01,3.475822712117415669e-01
5.944778323173522949e-01,3.406527579863141142e-01
5.951180458068847656e-01,3.336380840957051674e-01
5.957583189010620117e-01,3.265522065069697000e-01
5.963985919952392578e-01,3.194107561749728319e-01
5.970388054847717285e-01,3.122292346332624646e-01
5.976790785789489746e-01,3.050207579236907662e-01
5.983193516731262207e-01,2.978002831241504111e-01
5.989596247673034668e-01,2.905817423584746706e-01
5.995998382568359375e-01,2.833794060618743949e-01
6.002401113510131836e-01,2.762052335359492794e-01
6.008803844451904297e-01,2.690727801508927541e-01
6.015205979347229004e-01,2.619953652123490073e-01
6.021608710289001465e-01,2.549838208023089692e-01
6.028011441230773926e-01,2.480506995610864962e-01
6.034414172172546387e-01,2.412075219410403371e-01
6.040816307067871094e-01,2.344660145060029066e-01
6.047219038009643555e-01,2.278357135169035708e-01
6.053621768951416016e-01,2.213276519011548871e-01
6.060023903846740723e-01,2.149524622020297926e-01
6.066426634788513184e-01,2.087186281791213460e-01
6.072829365730285645e-01,2.026361493823483073e-01
6.079232096672058105e-01,1.967140019421709241e-01
6.085634231567382812e-01,1.909613690030842470e-01
6.092036962509155273e-01,1.853855099037753362e-01
6.098439693450927734e-01,1.799949818988109129e-01
6.104841828346252441e-01,1.747979341992778046e-01
6.111244559288024902e-01,1.698007674885522178e-01
6.117647290229797363e-01,1.650110315906161418e-01
6.124050021171569824e-01,1.604354940528813778e-01
6.130452156066894531e-01,1.560809836728713762e-01
6.136854887008666992e-01,1.519528568039740790e-01
6.143257617950439453e-01,1.480574299682109185e-01
6.149659752845764160e-01,1.444006118390444016e-01
6.156062483787536621e-01,1.409870575761233980e-01
6.162465214729309082e-01,1.378221212762151815e-01
6.168867945671081543e-01,1.349106056549951305e-01
6.175270080566406250e-01,1.322572402329127428e-01
6.181672811508178711e-01,1.298657616981850893e-01
6.188075542449951172e-01,1.277403906170180292e-01
6.194477677345275879e-01,1.258850056589722044e-01
6.200880408287048340e-01,1.243027024173972706e-01
6.207283139228820801e-01,1.229968379581487525e-01
6.213685870170593262e-01,1.219703507252649644e-01
6.220088005065917969e-01,1.212259439518774684e-01
6.226490736007690430e-01,1.207658482854894189e-01
6.232893466949462891e-01,1.205922926679710017e-01
6.239295601844787598e-01,1.207070984697926619e-01
6.245698332786560059e-01,1.211118935910731054e-01
6.252101063728332520e-01,1.218079713595021651e-01
6.258503794670104980e-01,1.227963797220281705e-01
6.264905929565429688e-01,1.240777282385359115e-01
6.271308660507202148e-01,1.256527420413253715e-01
6.277711391448974609e-01,1.275214986261525851e-01
6.284113526344299316e-01,1.296836383597623765e-01
6.290516257286071777e-01,1.321392064575110936e-01
6.296918988227844238e-01,1.348872568550563145e-01
6.303321719169616699e-01,1.379267608196812489e-01
6.309723854064941406e-01,1.412560826649578161e-01
6.316126585006713867e-01,1.448741272518683232e-01
6.322529315948486328e-01,1.487786346391093417e-01
6.328931450843811035e-01,1.529668736973368581e-01
6.335334181785583496e-01,1.574369091295801937e-01
6.341736912727355957e-01,1.621853627697049660e-01
6.348139643669128418e-01,1.672088399329849651e-01
6.354541778564453125e-01,1.725030690528730482e-01
6.360944509506225586e-01,1.780649199940729233e-01
6.367347240447998047e-01,1.838894246779356756e-01
6.373749375343322754e-01,1.899710667326575120e-01
6.380152106285095215e-01,1.963057197599447079e-01
6.386554837226867676e-01,2.028871300906898156e-01
6.392957568168640137e-01,2.097091955719596612e-01
6.399359703063964844e-01,2.167647368299956412e-01
6.405762434005737305e-01,2.240481564027692052e-01
6.412165164947509766e-01,2.315514228485642256e-01
6.418567299842834473e-01,2.392660427693664715e-01
6.424970030784606934e-01,2.471852150818252269e-01
6.431372761726379395e-01,2.552995949830716427e-01
6.437775492668151855e-01,2.636000747973312741e-01
6.444177627563476562e-01,2.720763384987163747e-01
6.450580358505249023e-01,2.807199746980471033e-01
6.456983089447021484e-01,2.895198422958298323e-01
6.463385224342346191e-01,2.984642256836025354e-01
6.469787955284118652e-01,3.075435388229936784e-01
6.476190686225891113e-01,3.167452866927873423e-01
6.482593417167663574e-01,3.260573424783834717e-01
6.488995552062988281e-01,3.354663543411944282e-01
6.495398283004760742e-01,3.449611908874734567e-01
6.501801013946533203e-01,3.545277390478087653e-01
6.508203148841857910e-01,3.641514431310688416e-01
6.514605879783630371e-01,3.738202031419932680e-01
6.521008610725402832e-01,3.835188764493553393e-01
6.527411341667175293e-01,3.932329401100536082e-01
6.533813476562500000e-01,4.029466870359943442e-01
6.540216207504272461e-01,4.126469470248239624e-01
6.546618938446044922e-01,4.223176230193734781e-01
6.553021073341369629e-01,4.319425135702079643e-01
6.559423804283142090e-01,4.415079799931467264e-01
6.565826535224914551e-01,4.509976134844526641e-01
6.572229266166687012e-01,4.603959285871006557e-01
6.578631401062011719e-01,4.696866321856010273e-01
6.585034132003784180e-01,4.788560468731821729e-01
6.591436862945556641e-01,4.878880666122720200e-01
6.597838997840881348e-01,4.967669007635056033e-01
6.604241728782653809e-01,5.054794032860643327e-01
6.610644459724426270e-01,5.140102825520100893e-01
6.617047190666198730e-01,5.223454786590790988e-01
6.623449325561523438e-01,5.304706001007959415e-01
6.629852056503295898e-01,5.383740540705090893e-01
6.636254787445068359e-01,5.460424181330210125e-01
6.642656922340393066e-01,5.534631320888525607e-01
6.649059653282165527e-01,5.606262209529946361e-01
6.655462384223937988e-01,5.675203807897126751e-01
6.661865115165710449e-01,5.741358110144845206e-01
6.668267250061035156e-01,5.804629534427876436e-01
6.674669981002807617e-01,5.864948149024495905e-01
6.681072711944580078e-01,5.922235642960043123e-01
6.687474846839904785e-01,5.976423823513941080e-01
6.693877577781677246e-01,6.027469365422271075e-01
6.700280308723449707e-01,6.075322964754943378e-01
6.706683039665222168e-01,6.119950641096210120e-01
6.713085174560546875e-01,6.161325264891170939e-01
6.719487905502319336e-01,6.199439849772638844e-01
6.725890636444091797e-01,6.234287480798084147e-01
6.732292771339416504e-01,6.265870226148204658e-01
6.738695502281188965e-01,6.294210461623359620e-01
6.745098233222961426e-01,6.319330367484248256e-01
6.751500964164733887e-01,6.341264062864349071e-01
6.757903099060058594e-01,6.360053466694139956e-01
6.764305830001831055e-01,6.375753878325367552e-01
6.770708560943603516e-01,6.388423687997826228e-01
6.777110695838928223e-01,6.398129194025972133e-01
6.783513426780700684e-01,6.404947316275033664e-01
6.789916157722473145e-01,6.408957884204586897e-01
6.796318888664245605e-01,6.410248353720469083e-01
6.802721023559570312e-01,6.408911444372531463e-01
6.809123754501342773e-01,6.405044468016090065e-01
6.815526485443115234e-01,6.398748842417103511e-01
6.821928620338439941e-01,6.390131257634465989e-01
6.828331351280212402e-01,6.379298126887253950e-01
6.834734082221984863e-01,6.366360535538087007e-01
6.841136813163757324e-01,6.351431501054141116e-01
6.847538948059082031e-01,6.334626414810444750e-01
6.853941679000854492e-01,6.316056855771532419e-01
6.860344409942626953e-01,6.295838814422971552e-01
6.866746544837951660e-01,6.274088992973609891e-01
6.873149275779724121e-01,6.250917214744697858e-01
6.879552006721496582e-01,6.226438023752489670e-01
6.885954737663269043e-01,6.200762123400211934e-01
6.892356872558593750e-01,6.174001425773369967e-01
6.898759603500366211e-01,6.146257679553066566e-01
6.905162334442138672e-01,6.117637147681298515e-01
6.911564469337463379e-01,6.088244027954230475e-01
6.917967200279235840e-01,6.058170817383778939e-01
6.924369931221008301e-01,6.027515036330419740e-01
6.930772662162780762e-01,5.996367559292332672e-01
6.937174797058105469e-01,5.964819048723715156e-01
6.943577527999877930e-01,5.932947384447642136e-01
6.949980258941650391e-01,5.900834782727111261e-01
6.956382393836975098e-01,5.868560022103634921e-01
6.962785124778747559e-01,5.836189019925517307e-01
6.969187855720520020e-01,5.803792101955629334e-01
6.975590586662292480e-01,5.771432930826030372e-01
6.981992721557617188e-01,5.739173582305698851e-01
6.988395452499389648e-01,5.707063528837812427e-01
6.994798183441162109e-01,5.675157002892463609e-01
7.001200318336486816e-01,5.643504346419283557e-01
7.007603049278259277e-01,5.612142901018288832e-01
7.014005780220031738e-01,5.581115260441342762e-01
7.020408511161804199e-01,5.550457831816393295e-01
7.026810646057128906e-01,5.520205416223289419e-01
7.033213376998901367e-01,5.490381388143505959e-01
7.039616107940673828e-01,5.461013556118095025e-01
7.046018242835998535e-01,5.432127389867398293e-01
7.052420973777770996e-01,5.403736291085969867e-01
7.058823704719543457e-01,5.375859130450972856e-01
7.065226435661315918e-01,5.348509117489737008e-01
7.071628570556640625e-01,5.321699483044870505e-01
7.078031301498413086e-01,5.295432836891658113e-01
7.084434032440185547e-01,5.269717756177545454e-01
7.090836167335510254e-01,5.244559262507966224e-01
7.097238898277282715e-01,5.219954101819501702e-01
7.103641629219055176e-01,5.195903724296164761e-01
7.110044360160827637e-01,5.172405415839027576e-01
7.116446495056152344e-01,5.149456755338430725e-01
7.122849225997924805e-01,5.127047346732283017e-01
7.129251956939697266e-01,5.105172056291480409e-01
7.135654091835021973e-01,5.083823674204310805e-01
7.142056822776794434e-01,5.062988482093446763e-01
7.148459553718566895e-01,5.042657316165461978e-01
7.154862284660339355e-01,5.022817910983192746e-01
7.161264419555664062e-01,5.003459716383584777e-01
7.167667150497436523e-01,4.984565091962567251e-01
7.174069881439208984e-01,4.966121546057262748e-01
7.180472612380981445e-01,4.948114657365763058e-01
7.186874747276306152e-01,4.930530808572770596e-01
7.193277478218078613e-01,4.913351144777040602e-01
7.199680209159851074e-01,4.896562001419297872e-01
7.206082344055175781e-01,4.880148855094788019e-01
7.212485074996948242e-01,4.864092806631883370e-01
7.218887805938720703e-01,4.848379701903366978e-01
7.225290536880493164e-01,4.832993412705133274e-01
7.231692671775817871e-01,4.817920483080224692e-01
7.238095402717590332e-01,4.803142130936466359e-01
7.244498133659362793e-01,4.788644607087131355e-01
7.250900268554687500e-01,4.774414979073871024e-01
7.257302999496459961e-01,4.760435899424066974e-01
7.263705730438232422e-01,4.746694881287840673e-01
7.270108461380004883e-01,4.733178262530595148e-01
7.276510596275329590e-01,4.719874458408370721e-01
7.282913327217102051e-01,4.706768489911175024e-01
7.289316058158874512e-01,4.693849843545443434e-01
7.295718193054199219e-01,4.681108141890906182e-01
7.302120923995971680e-01,4.668530663188286134e-01
7.308523654937744141e-01,4.656108146444739582e-01
7.314926385879516602e-01,4.643831428104858716e-01
7.321328520774841309e-01,4.631692918021759198e-01
7.327731251716613770e-01,4.619682146423746971e-01
7.334133982658386230e-01,4.607792867185445118e-01
7.340536117553710938e-01,4.596019578583208087e-01
7.346938848495483398e-01,4.584354266420280766e-01
7.353341579437255859e-01,4.572792701201877641e-01
7.359744310379028320e-01,4.561330020083014247e-01
7.366146445274353027e-01,4.549964084181690183e-01
7.372549176216125488e-01,4.538689254586176780e-01
7.378951907157897949e-01,4.527504540665687749e-01
7.385354042053222656e-01,4.516409449578699942e-01
7.391756772994995117e-01,4.505401005058384811e-01
7.398159503936767578e-01,4.494480435416292607e-01
7.404562234878540039e-01,4.483648355674025865e-01
7.410964369773864746e-01,4.472907480426577820e-01
7.417367100715637207e-01,4.462258425138951878e-01
7.423769831657409668e-01,4.451705045036487007e-01
7.430171966552734375e-01,4.441252650705838079e-01
7.436574697494506836e-01,4.430904195170857207e-01
7.442977428436279297e-01,4.420666751568074204e-01
7.449380159378051758e-01,4.410546692360224341e-01
7.455782294273376465e-01,4.400552905769430367e-01
7.462185025215148926e-01,4.390692045144533040e-01
7.468587756156921387e-01,4.380975280099757008e-01
7.474989891052246094e-01,4.371413626773321681e-01
7.481392621994018555e-01,4.362017329187097836e-01
7.487795352935791016e-01,4.352800277915953586e-01
7.494198083877563477e-01,4.343776547730069382e-01
7.500600218772888184e-01,4.334962184632402682e-01
7.507002949714660645e-01,4.326372075234750092e-01
7.513405680656433105e-01,4.318024729735729927e-01
7.519807815551757812e-01,4.309940018472353529e-01
7.526210546493530273e-01,4.302137050745855618e-01
7.532613277435302734e-01,4.294638576185438872e-01
7.539016008377075195e-01,4.287468026237899466e-01
7.545418143272399902e-01,4.280650617760919374e-01
7.551820874214172363e-01,4.274212187568657839e-01
7.558223605155944824e-01,4.268181184965005315e-01
7.564625740051269531e-01,4.262587887600943759e-01
7.571028470993041992e-01,4.257463101123004634e-01
7.577431201934814453e-01,4.252840549572289852e-01
7.583833932876586914e-01,4.248755605227327869e-01
7.590236067771911621e-01,4.245245404489494945e-01
7.596638798713684082e-01,4.242348617679607692e-01
7.603041529655456543e-01,4.240106398122058806e-01
7.609443664550781250e-01,4.238561763770629653e-01
7.615846395492553711e-01,4.237759816260915358e-01
7.622249126434326172e-01,4.237747471149573286e-01
7.628651857376098633e-01,4.238574220679898197e-01
7.635053992271423340e-01,4.240290873487557732e-01
7.641456723213195801e-01,4.242951491086572879e-01
7.647859454154968262e-01,4.246611678466281070e-01
7.654261589050292969e-01,4.251328604764434971e-01
7.660664319992065430e-01,4.257163303194819726e-01
7.667067050933837891e-01,4.264177529012984635e-01
7.673469781875610352e-01,4.272435800382803350e-01
7.679871916770935059e-01,4.282003732389192407e-01
7.686274647712707520e-01,4.292952019959566101e-01
7.692677378654479980e-01,4.305350430111158921e-01
7.699079513549804688e-01,4.319271072219579288e-01
7.705482244491577148e-01,4.334791126938002392e-01
7.711884975433349609e-01,4.351987252084743574e-01
7.718287706375122070e-01,4.370938271373492334e-01
7.724689841270446777e-01,4.391723424346380966e-01
7.731092572212219238e-01,4.414429726996411674e-01
7.737495303153991699e-01,4.439140468137412476e-01
7.743897438049316406e-01,4.465939917033283635e-01
7.750300168991088867e-01,4.494921397227598092e-01
7.756702899932861328e-01,4.526173081860145331e-01
7.763105630874633789e-01,4.559786671828018889e-01
7.769507765769958496e-01,4.595852005504128535e-01
7.775910496711730957e-01,4.634470690255136915e-01
7.782313227653503418e-01,4.675736001377623907e-01
7.788715362548828125e-01,4.719741223248234974e-01
7.795118093490600586e-01,4.766592762734709332e-01
7.801520824432373047e-01,4.816386982105171910e-01
7.807923555374145508e-01,4.869224639579625702e-01
7.814325690269470215e-01,4.925202080833712692e-01
7.820728421211242676e-01,4.984432305019215192e-01
7.827131152153015137e-01,5.047013741550516741e-01
7.833533287048339844e-01,5.113043972875246368e-01
7.839936017990112305e-01,5.182640004986520665e-01
7.846338748931884766e-01,5.255900501044465933e-01
7.852741479873657227e-01,5.332931351767475903e-01
7.859143614768981934e-01,5.413829952211557384e-01
7.865546345710754395e-01,5.498717643063661953e-01
7.871949076652526855e-01,5.587692664539214427e-01
7.878351211547851562e-01,5.680852233886777292e-01
7.884753942489624023e-01,5.778319508751286193e-01
7.891156673431396484e-01,5.880191345723519980e-01
7.897559404373168945e-01,5.986573649502533456e-01
7.903961539268493652e-01,6.097560684753426941e-01
7.910364270210266113e-01,6.213277753219399457e-01
7.916767001152038574e-01,6.333818859333941731e-01
7.923169136047363281e-01,6.459275916731987977e-01
7.929571866989135742e-01,6.589775014360892413e-01
7.935974597930908203e-01,6.725407316565084059e-01
7.942377328872680664e-01,6.866274294874816775e-01
7.948779463768005371e-01,7.012462628452915681e-01
7.955182194709777832e-01,7.164099711392601932e-01
7.961584925651550293e-01,7.321270815812219723e-01
7.967987060546875000e-01,7.484059004118583935e-01
7.974389791488647461e-01,7.652591319595813957e-01
7.980792522430419922e-01,7.826948861309892536e-01
7.987195253372192383e-01,8.007226231573980613e-01
7.993597388267517090e-01,8.193500061146297142e-01
8.000000119209289551e-01,8.385897195084224265e-01

